Lagrangian basis method for dimensionality reduction of convection dominated nonlinear flows

Foundations of a new projection-based model reduction approach for convection dominated nonlinear fluid flows are summarized. In this method the evolution of the flow is approximated in the Lagrangian frame of reference. Global basis functions are used to approximate both the state and the position of the Lagrangian computational domain. It is demonstrated that in this framework, certain wave-like solutions exhibit low-rank structure and thus, can be efficiently compressed using relatively few global basis. The proposed approach is successfully demonstrated for the reduction of several simple but representative problems.

==> data/Burger/R_burger_Eul_k=2.dat <==
   7.5037519e-04   8.0006454e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0006454e-01   8.0006288e-01   8.0006117e-01   8.0006064e-01
   2.0300500e-03   8.0006968e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0006968e-01   8.0006501e-01   8.0006018e-01   8.0005869e-01
   3.3097249e-03   8.0007519e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0007519e-01   8.0006729e-01   8.0005912e-01   8.0005660e-01
   4.5893997e-03   8.0008110e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0008110e-01   8.0006973e-01   8.0005799e-01   8.0005436e-01
   5.8690746e-03   8.0008746e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0008746e-01   8.0007236e-01   8.0005677e-01   8.0005195e-01
   7.1487494e-03   8.0009429e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0009429e-01   8.0007519e-01   8.0005546e-01   8.0004936e-01
   8.4284243e-03   8.0010161e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0010161e-01   8.0007822e-01   8.0005406e-01   8.0004659e-01
   9.7080991e-03   8.0010945e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0010945e-01   8.0008147e-01   8.0005256e-01   8.0004362e-01
   1.0987774e-02   8.0011789e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0011789e-01   8.0008496e-01   8.0005094e-01   8.0004042e-01
   1.2267449e-02   8.0012692e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0012692e-01   8.0008871e-01   8.0004921e-01   8.0003700e-01
   1.3547124e-02   8.0013658e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0013658e-01   8.0009271e-01   8.0004737e-01   8.0003335e-01
   1.4826799e-02   8.0014696e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0014696e-01   8.0009702e-01   8.0004539e-01   8.0002941e-01
   1.6106473e-02   8.0015807e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0015807e-01   8.0010162e-01   8.0004327e-01   8.0002521e-01
   1.7386148e-02   8.0016994e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0016994e-01   8.0010655e-01   8.0004101e-01   8.0002071e-01
   1.8665823e-02   8.0018265e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0018265e-01   8.0011183e-01   8.0003859e-01   8.0001590e-01
   1.9945498e-02   8.0019627e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0019627e-01   8.0011749e-01   8.0003600e-01   8.0001074e-01
   2.1225173e-02   8.0021082e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0021082e-01   8.0012353e-01   8.0003323e-01   8.0000523e-01
   2.2504848e-02   8.0022633e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0022633e-01   8.0012998e-01   8.0003028e-01   7.9999936e-01
   2.3784522e-02   8.0024299e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0024299e-01   8.0013691e-01   8.0002712e-01   7.9999305e-01
   2.5064197e-02   8.0026076e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0026076e-01   8.0014430e-01   8.0002375e-01   7.9998633e-01
   2.6343872e-02   8.0027969e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0027969e-01   8.0015218e-01   8.0002017e-01   7.9997917e-01
   2.7623547e-02   8.0029994e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0029994e-01   8.0016061e-01   8.0001633e-01   7.9997150e-01
   2.8903222e-02   8.0032157e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0032157e-01   8.0016962e-01   8.0001224e-01   7.9996332e-01
   3.0182897e-02   8.0034460e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0034460e-01   8.0017921e-01   8.0000789e-01   7.9995461e-01
   3.1462572e-02   8.0036914e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0036914e-01   8.0018944e-01   8.0000326e-01   7.9994532e-01
   3.2742246e-02   8.0039539e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0039539e-01   8.0020038e-01   7.9999831e-01   7.9993539e-01
   3.4021921e-02   8.0042331e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0042331e-01   8.0021203e-01   7.9999305e-01   7.9992484e-01
   3.5301596e-02   8.0045299e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0045299e-01   8.0022441e-01   7.9998746e-01   7.9991361e-01
   3.6581271e-02   8.0048471e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0048471e-01   8.0023766e-01   7.9998149e-01   7.9990162e-01
   3.7860946e-02   8.0051845e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0051845e-01   8.0025174e-01   7.9997514e-01   7.9988886e-01
   3.9140621e-02   8.0055430e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0055430e-01   8.0026672e-01   7.9996841e-01   7.9987531e-01
   4.0420296e-02   8.0059246e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0059246e-01   8.0028266e-01   7.9996125e-01   7.9986088e-01
   4.1699970e-02   8.0063311e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0063311e-01   8.0029965e-01   7.9995362e-01   7.9984552e-01
   4.2979645e-02   8.0067625e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0067625e-01   8.0031769e-01   7.9994554e-01   7.9982922e-01
   4.4259320e-02   8.0072201e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0072201e-01   8.0033683e-01   7.9993697e-01   7.9981192e-01
   4.5538995e-02   8.0077083e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0077083e-01   8.0035726e-01   7.9992784e-01   7.9979348e-01
   4.6818670e-02   8.0082258e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0082258e-01   8.0037892e-01   7.9991816e-01   7.9977393e-01
   4.8098345e-02   8.0087741e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0087741e-01   8.0040188e-01   7.9990792e-01   7.9975322e-01
   4.9378019e-02   8.0093573e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0093573e-01   8.0042630e-01   7.9989703e-01   7.9973119e-01
   5.0657694e-02   8.0099761e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0099761e-01   8.0045223e-01   7.9988549e-01   7.9970782e-01
   5.1937369e-02   8.0106312e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0106312e-01   8.0047968e-01   7.9987328e-01   7.9968308e-01
   5.3217044e-02   8.0113255e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0113255e-01   8.0050879e-01   7.9986035e-01   7.9965687e-01
   5.4496719e-02   8.0120631e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0120631e-01   8.0053972e-01   7.9984663e-01   7.9962902e-01
   5.5776394e-02   8.0128432e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0128432e-01   8.0057244e-01   7.9983212e-01   7.9959958e-01
   5.7056069e-02   8.0136678e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0136678e-01   8.0060705e-01   7.9981680e-01   7.9956845e-01
   5.8335743e-02   8.0145435e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0145435e-01   8.0064381e-01   7.9980054e-01   7.9953540e-01
   5.9615418e-02   8.0154694e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0154694e-01   8.0068268e-01   7.9978336e-01   7.9950046e-01
   6.0895093e-02   8.0164472e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0164472e-01   8.0072375e-01   7.9976523e-01   7.9946357e-01
   6.2174768e-02   8.0174821e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0174821e-01   8.0076723e-01   7.9974605e-01   7.9942452e-01
   6.3454443e-02   8.0185776e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0185776e-01   8.0081327e-01   7.9972577e-01   7.9938320e-01
   6.4734118e-02   8.0197332e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0197332e-01   8.0086185e-01   7.9970439e-01   7.9933961e-01
   6.6013793e-02   8.0209524e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0209524e-01   8.0091311e-01   7.9968185e-01   7.9929363e-01
   6.7293467e-02   8.0222442e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0222442e-01   8.0096745e-01   7.9965799e-01   7.9924491e-01
   6.8573142e-02   8.0236056e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0236056e-01   8.0102473e-01   7.9963285e-01   7.9919358e-01
   6.9852817e-02   8.0250398e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0250398e-01   8.0108509e-01   7.9960640e-01   7.9913950e-01
   7.1132492e-02   8.0265557e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0265557e-01   8.0114892e-01   7.9957845e-01   7.9908235e-01
   7.2412167e-02   8.0281544e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0281544e-01   8.0121624e-01   7.9954900e-01   7.9902209e-01
   7.3691842e-02   8.0298367e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0298367e-01   8.0128711e-01   7.9951803e-01   7.9895868e-01
   7.4971517e-02   8.0316093e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0316093e-01   8.0136180e-01   7.9948542e-01   7.9889188e-01
   7.6251191e-02   8.0334804e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0334804e-01   8.0144067e-01   7.9945103e-01   7.9882138e-01
   7.7530866e-02   8.0354475e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0354475e-01   8.0152360e-01   7.9941490e-01   7.9874726e-01
   7.8810541e-02   8.0375146e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0375146e-01   8.0161078e-01   7.9937696e-01   7.9866938e-01
   8.0090216e-02   8.0396963e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0396963e-01   8.0170282e-01   7.9933694e-01   7.9858720e-01
   8.1369891e-02   8.0419887e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0419887e-01   8.0179956e-01   7.9929493e-01   7.9850086e-01
   8.2649566e-02   8.0443952e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0443952e-01   8.0190115e-01   7.9925085e-01   7.9841022e-01
   8.3929240e-02   8.0469271e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0469271e-01   8.0200806e-01   7.9920452e-01   7.9831488e-01
   8.5208915e-02   8.0495899e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0495899e-01   8.0212053e-01   7.9915582e-01   7.9821462e-01
   8.6488590e-02   8.0523823e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0523823e-01   8.0223851e-01   7.9910479e-01   7.9810948e-01
   8.7768265e-02   8.0553113e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0553113e-01   8.0236230e-01   7.9905131e-01   7.9799923e-01
   8.9047940e-02   8.0583940e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0583940e-01   8.0249263e-01   7.9899506e-01   7.9788319e-01
   9.0327615e-02   8.0616236e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0616236e-01   8.0262921e-01   7.9893618e-01   7.9776165e-01
   9.1607290e-02   8.0650056e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0650056e-01   8.0277227e-01   7.9887456e-01   7.9763438e-01
   9.2886964e-02   8.0685582e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0685582e-01   8.0292261e-01   7.9880989e-01   7.9750071e-01
   9.4166639e-02   8.0722810e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0722810e-01   8.0308019e-01   7.9874218e-01   7.9736065e-01
   9.5446314e-02   8.0761754e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0761754e-01   8.0324509e-01   7.9867139e-01   7.9721415e-01
   9.6725989e-02   8.0802540e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0802540e-01   8.0341784e-01   7.9859732e-01   7.9706074e-01
   9.8005664e-02   8.0845310e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0845310e-01   8.0359906e-01   7.9851971e-01   7.9689989e-01
   9.9285339e-02   8.0890005e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0890005e-01   8.0378849e-01   7.9843868e-01   7.9673182e-01
   1.0056501e-01   8.0936692e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0936692e-01   8.0398644e-01   7.9835409e-01   7.9655628e-01
   1.0184469e-01   8.0985651e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0985651e-01   8.0419408e-01   7.9826547e-01   7.9637223e-01
   1.0312436e-01   8.1036775e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.1036775e-01   8.0441098e-01   7.9817301e-01   7.9618006e-01
   1.0440404e-01   8.1090121e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.1090121e-01   8.0463739e-01   7.9807661e-01   7.9597956e-01
   1.0568371e-01   8.1145900e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.1145900e-01   8.0487420e-01   7.9797591e-01   7.9576995e-01
   1.0696339e-01   8.1204181e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.1204181e-01   8.0512173e-01   7.9787078e-01   7.9555096e-01
   1.0824306e-01   8.1264932e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.1264932e-01   8.0537983e-01   7.9776129e-01   7.9532272e-01
   1.0952274e-01   8.1328272e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.1328272e-01   8.0564902e-01   7.9764723e-01   7.9508479e-01
   1.1080241e-01   8.1394488e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.1394488e-01   8.0593055e-01   7.9752811e-01   7.9483609e-01
   1.1208209e-01   8.1463438e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.1463438e-01   8.0622380e-01   7.9740419e-01   7.9457717e-01
   1.1336176e-01   8.1535203e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.1535203e-01   8.0652914e-01   7.9727532e-01   7.9430770e-01
   1.1464144e-01   8.1610106e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.1610106e-01   8.0684796e-01   7.9714095e-01   7.9402650e-01
   1.1592111e-01   8.1688095e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.1688095e-01   8.0718003e-01   7.9700118e-01   7.9373375e-01
   1.1720079e-01   8.1769182e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.1769182e-01   8.0752542e-01   7.9685600e-01   7.9342942e-01
   1.1848046e-01   8.1853579e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.1853579e-01   8.0788506e-01   7.9670505e-01   7.9311272e-01
   1.1976014e-01   8.1941491e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.1941491e-01   8.0825983e-01   7.9654797e-01   7.9278287e-01
   1.2103981e-01   8.2032797e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.2032797e-01   8.0864922e-01   7.9638499e-01   7.9244035e-01
   1.2231949e-01   8.2127590e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.2127590e-01   8.0905364e-01   7.9621595e-01   7.9208480e-01
   1.2359916e-01   8.2226336e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.2226336e-01   8.0947511e-01   7.9604007e-01   7.9171449e-01
   1.2487884e-01   8.2328796e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.2328796e-01   8.0991261e-01   7.9585777e-01   7.9133030e-01
   1.2615851e-01   8.2435053e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.2435053e-01   8.1036651e-01   7.9566891e-01   7.9093195e-01
   1.2743819e-01   8.2545441e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.2545441e-01   8.1083827e-01   7.9547293e-01   7.9051819e-01
   1.2871786e-01   8.2660021e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.2660021e-01   8.1132816e-01   7.9526975e-01   7.9008878e-01
   1.2999754e-01   8.2778716e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.2778716e-01   8.1183586e-01   7.9505950e-01   7.8964404e-01
   1.3127721e-01   8.2901703e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.2901703e-01   8.1236216e-01   7.9484191e-01   7.8918329e-01
   1.3255688e-01   8.3029392e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.3029392e-01   8.1290885e-01   7.9461628e-01   7.8870502e-01
   1.3383656e-01   8.3161520e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.3161520e-01   8.1347479e-01   7.9438308e-01   7.8821021e-01
   1.3511623e-01   8.3298186e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.3298186e-01   8.1406045e-01   7.9414217e-01   7.8769850e-01
   1.3639591e-01   8.3439879e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.3439879e-01   8.1466795e-01   7.9389272e-01   7.8716807e-01
   1.3767558e-01   8.3586445e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.3586445e-01   8.1529665e-01   7.9363502e-01   7.8661952e-01
   1.3895526e-01   8.3737875e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.3737875e-01   8.1594653e-01   7.9336911e-01   7.8605286e-01
   1.4023493e-01   8.3894474e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.3894474e-01   8.1661894e-01   7.9309449e-01   7.8546699e-01
   1.4151461e-01   8.4056481e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.4056481e-01   8.1731494e-01   7.9281079e-01   7.8486101e-01
   1.4279428e-01   8.4223675e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.4223675e-01   8.1803359e-01   7.9251839e-01   7.8423576e-01
   1.4407396e-01   8.4396156e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.4396156e-01   8.1877534e-01   7.9221717e-01   7.8359087e-01
   1.4535363e-01   8.4574590e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.4574590e-01   8.1954314e-01   7.9190602e-01   7.8292388e-01
   1.4663331e-01   8.4758533e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.4758533e-01   8.2033507e-01   7.9158573e-01   7.8223645e-01
   1.4791298e-01   8.4948074e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.4948074e-01   8.2115155e-01   7.9125617e-01   7.8152826e-01
   1.4919266e-01   8.5143668e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.5143668e-01   8.2199459e-01   7.9091661e-01   7.8079762e-01
   1.5047233e-01   8.5345309e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.5345309e-01   8.2286421e-01   7.9056711e-01   7.8004458e-01
   1.5175201e-01   8.5552847e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.5552847e-01   8.2375977e-01   7.9020794e-01   7.7926970e-01
   1.5303168e-01   8.5766497e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.5766497e-01   8.2468226e-01   7.8983879e-01   7.7847219e-01
   1.5431136e-01   8.5986738e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.5986738e-01   8.2563382e-01   7.8945890e-01   7.7765030e-01
   1.5559103e-01   8.6213154e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.6213154e-01   8.2661265e-01   7.8906901e-01   7.7680558e-01
   1.5687071e-01   8.6445826e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.6445826e-01   8.2761915e-01   7.8866901e-01   7.7593774e-01
   1.5815038e-01   8.6685376e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.6685376e-01   8.2865610e-01   7.8825795e-01   7.7504450e-01
   1.5943006e-01   8.6931481e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.6931481e-01   8.2972212e-01   7.8783640e-01   7.7412706e-01
   1.6070973e-01   8.7184086e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.7184086e-01   8.3081701e-01   7.8740448e-01   7.7318565e-01
   1.6198941e-01   8.7443547e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.7443547e-01   8.3194240e-01   7.8696167e-01   7.7221896e-01
   1.6326908e-01   8.7710061e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.7710061e-01   8.3309920e-01   7.8650773e-01   7.7122631e-01
   1.6454876e-01   8.7983285e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.7983285e-01   8.3428596e-01   7.8604324e-01   7.7020895e-01
   1.6582843e-01   8.8263291e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.8263291e-01   8.3550302e-01   7.8556815e-01   7.6916665e-01
   1.6710811e-01   8.8550822e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.8550822e-01   8.3675378e-01   7.8508136e-01   7.6809669e-01
   1.6838778e-01   8.8845234e-01   8.0006172e-01   8.0006171e-01   8.0006171e-01   8.8845234e-01   8.3803542e-01   7.8458394e-01   7.6700147e-01
   1.6966746e-01   8.9146571e-01   8.0006172e-01   8.0006171e-01   8.0006171e-01   8.9146571e-01   8.3934817e-01   7.8407587e-01   7.6588085e-01
   1.7094713e-01   8.9455328e-01   8.0006172e-01   8.0006171e-01   8.0006171e-01   8.9455328e-01   8.4069434e-01   7.8355648e-01   7.6473302e-01
   1.7222681e-01   8.9771362e-01   8.0006172e-01   8.0006171e-01   8.0006171e-01   8.9771362e-01   8.4207336e-01   7.8302604e-01   7.6355855e-01
   1.7350648e-01   9.0094429e-01   8.0006172e-01   8.0006171e-01   8.0006171e-01   9.0094429e-01   8.4348417e-01   7.8248502e-01   7.6235835e-01
   1.7478615e-01   9.0424720e-01   8.0006172e-01   8.0006171e-01   8.0006171e-01   9.0424720e-01   8.4492774e-01   7.8193319e-01   7.6113175e-01
   1.7606583e-01   9.0762653e-01   8.0006173e-01   8.0006171e-01   8.0006171e-01   9.0762653e-01   8.4640602e-01   7.8137002e-01   7.5987724e-01
   1.7734550e-01   9.1107671e-01   8.0006173e-01   8.0006171e-01   8.0006171e-01   9.1107671e-01   8.4791656e-01   7.8079643e-01   7.5859691e-01
   1.7862518e-01   9.1459777e-01   8.0006174e-01   8.0006171e-01   8.0006171e-01   9.1459777e-01   8.4945947e-01   7.8021249e-01   7.5729076e-01
   1.7990485e-01   9.1819590e-01   8.0006174e-01   8.0006171e-01   8.0006171e-01   9.1819590e-01   8.5103767e-01   7.7961741e-01   7.5595657e-01
   1.8118453e-01   9.2186599e-01   8.0006175e-01   8.0006171e-01   8.0006171e-01   9.2186599e-01   8.5264890e-01   7.7901202e-01   7.5459624e-01
   1.8246420e-01   9.2560667e-01   8.0006175e-01   8.0006171e-01   8.0006171e-01   9.2560667e-01   8.5429263e-01   7.7839664e-01   7.5321030e-01
   1.8374388e-01   9.2942097e-01   8.0006176e-01   8.0006171e-01   8.0006171e-01   9.2942097e-01   8.5597037e-01   7.7777093e-01   7.5179769e-01
   1.8502355e-01   9.3330935e-01   8.0006177e-01   8.0006171e-01   8.0006171e-01   9.3330935e-01   8.5768243e-01   7.7713496e-01   7.5035829e-01
   1.8630323e-01   9.3726735e-01   8.0006178e-01   8.0006171e-01   8.0006171e-01   9.3726735e-01   8.5942687e-01   7.7648947e-01   7.4889376e-01
   1.8758290e-01   9.4129487e-01   8.0006180e-01   8.0006171e-01   8.0006171e-01   9.4129487e-01   8.6120374e-01   7.7583459e-01   7.4740416e-01
   1.8886258e-01   9.4539776e-01   8.0006182e-01   8.0006171e-01   8.0006171e-01   9.4539776e-01   8.6301591e-01   7.7516968e-01   7.4588744e-01
   1.9014225e-01   9.4956853e-01   8.0006183e-01   8.0006171e-01   8.0006171e-01   9.4956853e-01   8.6486003e-01   7.7449589e-01   7.4434635e-01
   1.9142193e-01   9.5380650e-01   8.0006186e-01   8.0006171e-01   8.0006171e-01   9.5380650e-01   8.6673587e-01   7.7381345e-01   7.4278119e-01
   1.9270160e-01   9.5811537e-01   8.0006188e-01   8.0006171e-01   8.0006171e-01   9.5811537e-01   8.6864536e-01   7.7312203e-01   7.4119067e-01
   1.9398128e-01   9.6249199e-01   8.0006192e-01   8.0006171e-01   8.0006171e-01   9.6249199e-01   8.7058717e-01   7.7242224e-01   7.3957600e-01
   1.9526095e-01   9.6693303e-01   8.0006195e-01   8.0006171e-01   8.0006171e-01   9.6693303e-01   8.7255984e-01   7.7171463e-01   7.3793841e-01
   1.9654063e-01   9.7143917e-01   8.0006199e-01   8.0006171e-01   8.0006171e-01   9.7143917e-01   8.7456389e-01   7.7099932e-01   7.3627773e-01
   1.9782030e-01   9.7601221e-01   8.0006204e-01   8.0006171e-01   8.0006171e-01   9.7601221e-01   8.7660038e-01   7.7027630e-01   7.3459340e-01
   1.9909998e-01   9.8064605e-01   8.0006210e-01   8.0006171e-01   8.0006171e-01   9.8064605e-01   8.7866654e-01   7.6954650e-01   7.3288764e-01
   2.0037965e-01   9.8533941e-01   8.0006216e-01   8.0006171e-01   8.0006171e-01   9.8533941e-01   8.8076194e-01   7.6881025e-01   7.3116097e-01
   2.0165933e-01   9.9009602e-01   8.0006224e-01   8.0006171e-01   8.0006171e-01   9.9009602e-01   8.8288864e-01   7.6806742e-01   7.2941219e-01
   2.0293900e-01   9.9490976e-01   8.0006232e-01   8.0006171e-01   8.0006171e-01   9.9490976e-01   8.8504386e-01   7.6731890e-01   7.2764351e-01
   2.0421868e-01   9.9977826e-01   8.0006242e-01   8.0006171e-01   8.0006171e-01   9.9977826e-01   8.8722665e-01   7.6656517e-01   7.2585585e-01
   2.0549835e-01   1.0047024e+00   8.0006253e-01   8.0006171e-01   8.0006171e-01   1.0047024e+00   8.8943771e-01   7.6580645e-01   7.2404900e-01
   2.0677803e-01   1.0096804e+00   8.0006266e-01   8.0006171e-01   8.0006171e-01   1.0096804e+00   8.9167646e-01   7.6504323e-01   7.2222369e-01
   2.0805770e-01   1.0147076e+00   8.0006281e-01   8.0006171e-01   8.0006171e-01   1.0147076e+00   8.9394075e-01   7.6427621e-01   7.2038165e-01
   2.0933738e-01   1.0197824e+00   8.0006297e-01   8.0006171e-01   8.0006171e-01   1.0197824e+00   8.9623007e-01   7.6350585e-01   7.1852353e-01
   2.1061705e-01   1.0249064e+00   8.0006316e-01   8.0006171e-01   8.0006171e-01   1.0249064e+00   8.9854570e-01   7.6273246e-01   7.1664890e-01
   2.1189673e-01   1.0300730e+00   8.0006338e-01   8.0006171e-01   8.0006171e-01   1.0300730e+00   9.0088447e-01   7.6195686e-01   7.1476014e-01
   2.1317640e-01   1.0352801e+00   8.0006362e-01   8.0006171e-01   8.0006171e-01   1.0352801e+00   9.0324557e-01   7.6117957e-01   7.1285811e-01
   2.1445608e-01   1.0405279e+00   8.0006389e-01   8.0006171e-01   8.0006171e-01   1.0405279e+00   9.0562962e-01   7.6040109e-01   7.1094291e-01
   2.1573575e-01   1.0458122e+00   8.0006420e-01   8.0006171e-01   8.0006171e-01   1.0458122e+00   9.0803476e-01   7.5962211e-01   7.0901609e-01
   2.1701542e-01   1.0511292e+00   8.0006455e-01   8.0006171e-01   8.0006171e-01   1.0511292e+00   9.1045937e-01   7.5884324e-01   7.0707903e-01
   2.1829510e-01   1.0564774e+00   8.0006494e-01   8.0006171e-01   8.0006171e-01   1.0564774e+00   9.1290302e-01   7.5806511e-01   7.0513246e-01
   2.1957477e-01   1.0618548e+00   8.0006538e-01   8.0006171e-01   8.0006171e-01   1.0618548e+00   9.1536533e-01   7.5728846e-01   7.0317723e-01
   2.2085445e-01   1.0672566e+00   8.0006587e-01   8.0006171e-01   8.0006171e-01   1.0672566e+00   9.1784389e-01   7.5651387e-01   7.0121509e-01
   2.2213412e-01   1.0726800e+00   8.0006642e-01   8.0006171e-01   8.0006171e-01   1.0726800e+00   9.2033767e-01   7.5574197e-01   6.9924711e-01
   2.2341380e-01   1.0781235e+00   8.0006703e-01   8.0006171e-01   8.0006171e-01   1.0781235e+00   9.2284676e-01   7.5497378e-01   6.9727411e-01
   2.2469347e-01   1.0835824e+00   8.0006772e-01   8.0006171e-01   8.0006171e-01   1.0835824e+00   9.2536872e-01   7.5420977e-01   6.9529777e-01
   2.2597315e-01   1.0890533e+00   8.0006847e-01   8.0006171e-01   8.0006171e-01   1.0890533e+00   9.2790227e-01   7.5345058e-01   6.9331930e-01
   2.2725282e-01   1.0945337e+00   8.0006932e-01   8.0006171e-01   8.0006171e-01   1.0945337e+00   9.3044669e-01   7.5269722e-01   6.9133993e-01
   2.2853250e-01   1.1000197e+00   8.0007026e-01   8.0006171e-01   8.0006171e-01   1.1000197e+00   9.3300055e-01   7.5195051e-01   6.8936110e-01
   2.2981217e-01   1.1055076e+00   8.0007130e-01   8.0006171e-01   8.0006171e-01   1.1055076e+00   9.3556208e-01   7.5121088e-01   6.8738411e-01
   2.3109185e-01   1.1109943e+00   8.0007244e-01   8.0006171e-01   8.0006171e-01   1.1109943e+00   9.3813006e-01   7.5047912e-01   6.8541028e-01
   2.3237152e-01   1.1164755e+00   8.0007371e-01   8.0006171e-01   8.0006171e-01   1.1164755e+00   9.4070346e-01   7.4975677e-01   6.8344144e-01
   2.3365120e-01   1.1219480e+00   8.0007511e-01   8.0006171e-01   8.0006171e-01   1.1219480e+00   9.4328034e-01   7.4904386e-01   6.8147863e-01
   2.3493087e-01   1.1274084e+00   8.0007665e-01   8.0006171e-01   8.0006171e-01   1.1274084e+00   9.4585939e-01   7.4834112e-01   6.7952317e-01
   2.3621055e-01   1.1328517e+00   8.0007834e-01   8.0006171e-01   8.0006171e-01   1.1328517e+00   9.4843919e-01   7.4765017e-01   6.7757717e-01
   2.3749022e-01   1.1382745e+00   8.0008020e-01   8.0006171e-01   8.0006171e-01   1.1382745e+00   9.5101811e-01   7.4697143e-01   6.7564185e-01
   2.3876990e-01   1.1436739e+00   8.0008224e-01   8.0006171e-01   8.0006171e-01   1.1436739e+00   9.5359475e-01   7.4630533e-01   6.7371829e-01
   2.4004957e-01   1.1490452e+00   8.0008447e-01   8.0006171e-01   8.0006171e-01   1.1490452e+00   9.5616752e-01   7.4565310e-01   6.7180839e-01
   2.4132925e-01   1.1543830e+00   8.0008692e-01   8.0006171e-01   8.0006171e-01   1.1543830e+00   9.5873458e-01   7.4501619e-01   6.6991433e-01
   2.4260892e-01   1.1596856e+00   8.0008958e-01   8.0006171e-01   8.0006171e-01   1.1596856e+00   9.6129474e-01   7.4439443e-01   6.6803660e-01
   2.4388860e-01   1.1649494e+00   8.0009248e-01   8.0006171e-01   8.0006171e-01   1.1649494e+00   9.6384658e-01   7.4378860e-01   6.6617660e-01
   2.4516827e-01   1.1701661e+00   8.0009566e-01   8.0006171e-01   8.0006171e-01   1.1701661e+00   9.6638752e-01   7.4320120e-01   6.6433780e-01
   2.4644795e-01   1.1753354e+00   8.0009911e-01   8.0006171e-01   8.0006171e-01   1.1753354e+00   9.6891678e-01   7.4263161e-01   6.6252010e-01
   2.4772762e-01   1.1804538e+00   8.0010285e-01   8.0006171e-01   8.0006171e-01   1.1804538e+00   9.7143297e-01   7.4208050e-01   6.6072479e-01
   2.4900730e-01   1.1855146e+00   8.0010692e-01   8.0006171e-01   8.0006171e-01   1.1855146e+00   9.7393375e-01   7.4154976e-01   6.5895470e-01
   2.5028697e-01   1.1905135e+00   8.0011134e-01   8.0006171e-01   8.0006171e-01   1.1905135e+00   9.7641744e-01   7.4104020e-01   6.5721140e-01
   2.5156665e-01   1.1954496e+00   8.0011611e-01   8.0006171e-01   8.0006171e-01   1.1954496e+00   9.7888331e-01   7.4055165e-01   6.5549513e-01
   2.5284632e-01   1.2003183e+00   8.0012127e-01   8.0006171e-01   8.0006171e-01   1.2003183e+00   9.8132960e-01   7.4008520e-01   6.5380774e-01
   2.5412600e-01   1.2051099e+00   8.0012687e-01   8.0006171e-01   8.0006171e-01   1.2051099e+00   9.8375304e-01   7.3964346e-01   6.5215316e-01
   2.5540567e-01   1.2098268e+00   8.0013291e-01   8.0006171e-01   8.0006171e-01   1.2098268e+00   9.8615391e-01   7.3922522e-01   6.5053022e-01
   2.5668535e-01   1.2144655e+00   8.0013941e-01   8.0006171e-01   8.0006171e-01   1.2144655e+00   9.8853077e-01   7.3883124e-01   6.4894032e-01
   2.5796502e-01   1.2190155e+00   8.0014643e-01   8.0006171e-01   8.0006171e-01   1.2190155e+00   9.9088009e-01   7.3846428e-01   6.4738766e-01
   2.5924469e-01   1.2234770e+00   8.0015399e-01   8.0006171e-01   8.0006171e-01   1.2234770e+00   9.9320149e-01   7.3812392e-01   6.4587209e-01
   2.6052437e-01   1.2278487e+00   8.0016210e-01   8.0006171e-01   8.0006171e-01   1.2278487e+00   9.9549427e-01   7.3781023e-01   6.4439403e-01
   2.6180404e-01   1.2321235e+00   8.0017083e-01   8.0006171e-01   8.0006171e-01   1.2321235e+00   9.9775589e-01   7.3752494e-01   6.4295627e-01
   2.6308372e-01   1.2362943e+00   8.0018021e-01   8.0006171e-01   8.0006171e-01   1.2362943e+00   9.9998374e-01   7.3726977e-01   6.4156167e-01
   2.6436339e-01   1.2403643e+00   8.0019027e-01   8.0006171e-01   8.0006171e-01   1.2403643e+00   1.0021785e+00   7.3704356e-01   6.4020887e-01
   2.6564307e-01   1.2443301e+00   8.0020102e-01   8.0006171e-01   8.0006171e-01   1.2443301e+00   1.0043389e+00   7.3684698e-01   6.3889913e-01
   2.6692274e-01   1.2481772e+00   8.0021258e-01   8.0006171e-01   8.0006171e-01   1.2481772e+00   1.0064599e+00   7.3668380e-01   6.3763830e-01
   2.6820242e-01   1.2519125e+00   8.0022494e-01   8.0006171e-01   8.0006171e-01   1.2519125e+00   1.0085433e+00   7.3655188e-01   6.3642353e-01
   2.6948209e-01   1.2555332e+00   8.0023812e-01   8.0006171e-01   8.0006171e-01   1.2555332e+00   1.0105883e+00   7.3645169e-01   6.3525580e-01
   2.7076177e-01   1.2590294e+00   8.0025224e-01   8.0006171e-01   8.0006171e-01   1.2590294e+00   1.0125911e+00   7.3638580e-01   6.3413917e-01
   2.7204144e-01   1.2623990e+00   8.0026732e-01   8.0006171e-01   8.0006171e-01   1.2623990e+00   1.0145508e+00   7.3635449e-01   6.3307439e-01
   2.7332112e-01   1.2656447e+00   8.0028338e-01   8.0006171e-01   8.0006171e-01   1.2656447e+00   1.0164682e+00   7.3635686e-01   6.3206031e-01
   2.7460079e-01   1.2687614e+00   8.0030050e-01   8.0006171e-01   8.0006171e-01   1.2687614e+00   1.0183413e+00   7.3639406e-01   6.3109892e-01
   2.7588047e-01   1.2717370e+00   8.0031879e-01   8.0006171e-01   8.0006171e-01   1.2717370e+00   1.0201658e+00   7.3646913e-01   6.3019507e-01
   2.7716014e-01   1.2745802e+00   8.0033824e-01   8.0006171e-01   8.0006171e-01   1.2745802e+00   1.0219444e+00   7.3657962e-01   6.2934525e-01
   2.7843982e-01   1.2772883e+00   8.0035889e-01   8.0006171e-01   8.0006171e-01   1.2772883e+00   1.0236762e+00   7.3672600e-01   6.2855039e-01
   2.7971949e-01   1.2798479e+00   8.0038092e-01   8.0006171e-01   8.0006171e-01   1.2798479e+00   1.0253563e+00   7.3691172e-01   6.2781597e-01
   2.8099917e-01   1.2822641e+00   8.0040432e-01   8.0006171e-01   8.0006171e-01   1.2822641e+00   1.0269863e+00   7.3713522e-01   6.2713983e-01
   2.8227884e-01   1.2845382e+00   8.0042913e-01   8.0006171e-01   8.0006171e-01   1.2845382e+00   1.0285665e+00   7.3739606e-01   6.2652141e-01
   2.8355852e-01   1.2866624e+00   8.0045549e-01   8.0006171e-01   8.0006171e-01   1.2866624e+00   1.0300941e+00   7.3769612e-01   6.2596384e-01
   2.8483819e-01   1.2886308e+00   8.0048350e-01   8.0006171e-01   8.0006171e-01   1.2886308e+00   1.0315668e+00   7.3803681e-01   6.2546947e-01
   2.8611787e-01   1.2904510e+00   8.0051315e-01   8.0006171e-01   8.0006171e-01   1.2904510e+00   1.0329873e+00   7.3841602e-01   6.2503516e-01
   2.8739754e-01   1.2921215e+00   8.0054452e-01   8.0006171e-01   8.0006171e-01   1.2921215e+00   1.0343549e+00   7.3883406e-01   6.2466152e-01
   2.8867722e-01   1.2936251e+00   8.0057789e-01   8.0006171e-01   8.0006171e-01   1.2936251e+00   1.0356634e+00   7.3929525e-01   6.2435549e-01
   2.8995689e-01   1.2949755e+00   8.0061315e-01   8.0006171e-01   8.0006171e-01   1.2949755e+00   1.0369176e+00   7.3979595e-01   6.2411146e-01
   2.9123657e-01   1.2961719e+00   8.0065040e-01   8.0006171e-01   8.0006171e-01   1.2961719e+00   1.0381170e+00   7.4033630e-01   6.2392978e-01
   2.9251624e-01   1.2972035e+00   8.0068986e-01   8.0006171e-01   8.0006171e-01   1.2972035e+00   1.0392579e+00   7.4091896e-01   6.2381475e-01
   2.9379592e-01   1.2980722e+00   8.0073160e-01   8.0006171e-01   8.0006171e-01   1.2980722e+00   1.0403407e+00   7.4154340e-01   6.2376563e-01
   2.9507559e-01   1.2987839e+00   8.0077562e-01   8.0006171e-01   8.0006171e-01   1.2987839e+00   1.0413675e+00   7.4220803e-01   6.2378002e-01
   2.9635527e-01   1.2993347e+00   8.0082209e-01   8.0006171e-01   8.0006171e-01   1.2993347e+00   1.0423369e+00   7.4291379e-01   6.2385945e-01
   2.9763494e-01   1.2997140e+00   8.0087127e-01   8.0006171e-01   8.0006171e-01   1.2997140e+00   1.0432450e+00   7.4366333e-01   6.2400825e-01
   2.9891462e-01   1.2999347e+00   8.0092308e-01   8.0006171e-01   8.0006171e-01   1.2999347e+00   1.0440964e+00   7.4445332e-01   6.2422116e-01
   3.0019429e-01   1.2999966e+00   8.0097763e-01   8.0006171e-01   8.0006171e-01   1.2999966e+00   1.0448910e+00   7.4528377e-01   6.2449828e-01
   3.0147396e-01   1.2998863e+00   8.0103528e-01   8.0006171e-01   8.0006171e-01   1.2998863e+00   1.0456240e+00   7.4615804e-01   6.2484499e-01
   3.0275364e-01   1.2996140e+00   8.0109598e-01   8.0006171e-01   8.0006171e-01   1.2996140e+00   1.0462988e+00   7.4707354e-01   6.2525724e-01
   3.0403331e-01   1.2991832e+00   8.0115982e-01   8.0006171e-01   8.0006171e-01   1.2991832e+00   1.0469169e+00   7.4802935e-01   6.2573358e-01
   3.0531299e-01   1.2985877e+00   8.0122705e-01   8.0006171e-01   8.0006171e-01   1.2985877e+00   1.0474759e+00   7.4902707e-01   6.2627658e-01
   3.0659266e-01   1.2978248e+00   8.0129789e-01   8.0006171e-01   8.0006171e-01   1.2978248e+00   1.0479749e+00   7.5006731e-01   6.2688726e-01
   3.0787234e-01   1.2969052e+00   8.0137229e-01   8.0006171e-01   8.0006171e-01   1.2969052e+00   1.0484177e+00   7.5114743e-01   6.2756139e-01
   3.0915201e-01   1.2958294e+00   8.0145037e-01   8.0006171e-01   8.0006171e-01   1.2958294e+00   1.0488045e+00   7.5226726e-01   6.2829873e-01
   3.1043169e-01   1.2945828e+00   8.0153271e-01   8.0006171e-01   8.0006171e-01   1.2945828e+00   1.0491301e+00   7.5343057e-01   6.2910529e-01
   3.1171136e-01   1.2931825e+00   8.0161907e-01   8.0006171e-01   8.0006171e-01   1.2931825e+00   1.0494005e+00   7.5463301e-01   6.2997410e-01
   3.1299104e-01   1.2916298e+00   8.0170959e-01   8.0006171e-01   8.0006171e-01   1.2916298e+00   1.0496164e+00   7.5587429e-01   6.3090470e-01
   3.1427071e-01   1.2899164e+00   8.0180473e-01   8.0006171e-01   8.0006171e-01   1.2899164e+00   1.0497746e+00   7.5715655e-01   6.3190049e-01
   3.1555039e-01   1.2880478e+00   8.0190456e-01   8.0006171e-01   8.0006171e-01   1.2880478e+00   1.0498773e+00   7.5847845e-01   6.3295927e-01
   3.1683006e-01   1.2860316e+00   8.0200908e-01   8.0006171e-01   8.0006171e-01   1.2860316e+00   1.0499272e+00   7.5983807e-01   6.3407798e-01
   3.1810974e-01   1.2838663e+00   8.0211858e-01   8.0006171e-01   8.0006171e-01   1.2838663e+00   1.0499238e+00   7.6123588e-01   6.3525731e-01
   3.1938941e-01   1.2815457e+00   8.0223354e-01   8.0006171e-01   8.0006171e-01   1.2815457e+00   1.0498649e+00   7.6267352e-01   6.3649979e-01
   3.2066909e-01   1.2790837e+00   8.0235374e-01   8.0006171e-01   8.0006171e-01   1.2790837e+00   1.0497555e+00   7.6414751e-01   6.3779985e-01
   3.2194876e-01   1.2764824e+00   8.0247937e-01   8.0006171e-01   8.0006171e-01   1.2764824e+00   1.0495965e+00   7.6565736e-01   6.3915668e-01
   3.2322844e-01   1.2737325e+00   8.0261112e-01   8.0006171e-01   8.0006171e-01   1.2737325e+00   1.0493845e+00   7.6720559e-01   6.4057415e-01
   3.2450811e-01   1.2708460e+00   8.0274881e-01   8.0006171e-01   8.0006171e-01   1.2708460e+00   1.0491240e+00   7.6878916e-01   6.4204738e-01
   3.2578779e-01   1.2678278e+00   8.0289253e-01   8.0006171e-01   8.0006171e-01   1.2678278e+00   1.0488167e+00   7.7040690e-01   6.4357445e-01
   3.2706746e-01   1.2646749e+00   8.0304277e-01   8.0006171e-01   8.0006171e-01   1.2646749e+00   1.0484616e+00   7.7205971e-01   6.4515670e-01
   3.2834714e-01   1.2613886e+00   8.0319985e-01   8.0006171e-01   8.0006171e-01   1.2613886e+00   1.0480594e+00   7.7374736e-01   6.4679363e-01
   3.2962681e-01   1.2579793e+00   8.0336360e-01   8.0006171e-01   8.0006171e-01   1.2579793e+00   1.0476137e+00   7.7546724e-01   6.4848105e-01
   3.3090649e-01   1.2544494e+00   8.0353426e-01   8.0006171e-01   8.0006171e-01   1.2544494e+00   1.0471256e+00   7.7721885e-01   6.5021807e-01
   3.3218616e-01   1.2507909e+00   8.0371274e-01   8.0006171e-01   8.0006171e-01   1.2507909e+00   1.0465922e+00   7.7900441e-01   6.5200803e-01
   3.3346584e-01   1.2470191e+00   8.0389857e-01   8.0006171e-01   8.0006171e-01   1.2470191e+00   1.0460192e+00   7.8082006e-01   6.5384479e-01
   3.3474551e-01   1.2431370e+00   8.0409195e-01   8.0006171e-01   8.0006171e-01   1.2431370e+00   1.0454075e+00   7.8266513e-01   6.5572717e-01
   3.3602519e-01   1.2391409e+00   8.0429364e-01   8.0006171e-01   8.0006171e-01   1.2391409e+00   1.0447561e+00   7.8454078e-01   6.5765682e-01
   3.3730486e-01   1.2350377e+00   8.0450365e-01   8.0006171e-01   8.0006171e-01   1.2350377e+00   1.0440675e+00   7.8644528e-01   6.5963094e-01
   3.3858454e-01   1.2308348e+00   8.0472192e-01   8.0006171e-01   8.0006171e-01   1.2308348e+00   1.0433444e+00   7.8837684e-01   6.6164659e-01
   3.3986421e-01   1.2265331e+00   8.0494889e-01   8.0006171e-01   8.0006171e-01   1.2265331e+00   1.0425872e+00   7.9033537e-01   6.6370351e-01
   3.4114389e-01   1.2221318e+00   8.0518527e-01   8.0006171e-01   8.0006171e-01   1.2221318e+00   1.0417959e+00   7.9232131e-01   6.6580217e-01
   3.4242356e-01   1.2176418e+00   8.0543062e-01   8.0006171e-01   8.0006171e-01   1.2176418e+00   1.0409743e+00   7.9433181e-01   6.6793806e-01
   3.4370324e-01   1.2130668e+00   8.0568516e-01   8.0006171e-01   8.0006171e-01   1.2130668e+00   1.0401237e+00   7.9636609e-01   6.7010985e-01
   3.4498291e-01   1.2084034e+00   8.0594999e-01   8.0006171e-01   8.0006171e-01   1.2084034e+00   1.0392434e+00   7.9842532e-01   6.7231907e-01
   3.4626258e-01   1.2036618e+00   8.0622465e-01   8.0006171e-01   8.0006171e-01   1.2036618e+00   1.0383367e+00   8.0050686e-01   6.7456158e-01
   3.4754226e-01   1.1988468e+00   8.0650923e-01   8.0006171e-01   8.0006171e-01   1.1988468e+00   1.0374056e+00   8.0260954e-01   6.7683545e-01
   3.4882193e-01   1.1939589e+00   8.0680446e-01   8.0006171e-01   8.0006171e-01   1.1939589e+00   1.0364504e+00   8.0473349e-01   6.7914066e-01
   3.5010161e-01   1.1890018e+00   8.0711067e-01   8.0006171e-01   8.0006171e-01   1.1890018e+00   1.0354726e+00   8.0687787e-01   6.8147572e-01
   3.5138128e-01   1.1839834e+00   8.0742753e-01   8.0006171e-01   8.0006171e-01   1.1839834e+00   1.0344748e+00   8.0904071e-01   6.8383753e-01
   3.5266096e-01   1.1789067e+00   8.0775533e-01   8.0006171e-01   8.0006171e-01   1.1789067e+00   1.0334584e+00   8.1122128e-01   6.8622485e-01
   3.5394063e-01   1.1737712e+00   8.0809533e-01   8.0006171e-01   8.0006171e-01   1.1737712e+00   1.0324234e+00   8.1342013e-01   6.8863817e-01
   3.5522031e-01   1.1685862e+00   8.0844667e-01   8.0006171e-01   8.0006171e-01   1.1685862e+00   1.0313730e+00   8.1563470e-01   6.9107359e-01
   3.5649998e-01   1.1633554e+00   8.0880960e-01   8.0006171e-01   8.0006171e-01   1.1633554e+00   1.0303087e+00   8.1786414e-01   6.9352968e-01
   3.5777966e-01   1.1580799e+00   8.0918515e-01   8.0006171e-01   8.0006171e-01   1.1580799e+00   1.0292309e+00   8.2010853e-01   6.9600623e-01
   3.5905933e-01   1.1527654e+00   8.0957316e-01   8.0006171e-01   8.0006171e-01   1.1527654e+00   1.0281419e+00   8.2236635e-01   6.9850089e-01
   3.6033901e-01   1.1474171e+00   8.0997343e-01   8.0006171e-01   8.0006171e-01   1.1474171e+00   1.0270433e+00   8.2463630e-01   7.0101159e-01
   3.6161868e-01   1.1420377e+00   8.1038654e-01   8.0006171e-01   8.0006171e-01   1.1420377e+00   1.0259364e+00   8.2691783e-01   7.0353729e-01
   3.6289836e-01   1.1366302e+00   8.1081330e-01   8.0006171e-01   8.0006171e-01   1.1366302e+00   1.0248224e+00   8.2921045e-01   7.0607697e-01
   3.6417803e-01   1.1312005e+00   8.1125297e-01   8.0006171e-01   8.0006171e-01   1.1312005e+00   1.0237032e+00   8.3151246e-01   7.0862813e-01
   3.6545771e-01   1.1257521e+00   8.1170576e-01   8.0006171e-01   8.0006171e-01   1.1257521e+00   1.0225802e+00   8.3382304e-01   7.1118941e-01
   3.6673738e-01   1.1202875e+00   8.1217310e-01   8.0006171e-01   8.0006171e-01   1.1202875e+00   1.0214545e+00   8.3614199e-01   7.1376008e-01
   3.6801706e-01   1.1148118e+00   8.1265414e-01   8.0006171e-01   8.0006171e-01   1.1148118e+00   1.0203279e+00   8.3846775e-01   7.1633791e-01
   3.6929673e-01   1.1093286e+00   8.1314890e-01   8.0006171e-01   8.0006171e-01   1.1093286e+00   1.0192015e+00   8.4079942e-01   7.1892148e-01
   3.7057641e-01   1.1038412e+00   8.1365827e-01   8.0006171e-01   8.0006171e-01   1.1038412e+00   1.0180768e+00   8.4313641e-01   7.2150962e-01
   3.7185608e-01   1.0983535e+00   8.1418249e-01   8.0006171e-01   8.0006171e-01   1.0983535e+00   1.0169552e+00   8.4547779e-01   7.2410080e-01
   3.7313576e-01   1.0928689e+00   8.1472099e-01   8.0006171e-01   8.0006171e-01   1.0928689e+00   1.0158378e+00   8.4782249e-01   7.2669353e-01
   3.7441543e-01   1.0873907e+00   8.1527408e-01   8.0006171e-01   8.0006171e-01   1.0873907e+00   1.0147258e+00   8.5016978e-01   7.2928655e-01
   3.7569511e-01   1.0819233e+00   8.1584315e-01   8.0006171e-01   8.0006171e-01   1.0819233e+00   1.0136210e+00   8.5251891e-01   7.3187836e-01
   3.7697478e-01   1.0764691e+00   8.1642700e-01   8.0006171e-01   8.0006171e-01   1.0764691e+00   1.0125241e+00   8.5486888e-01   7.3446775e-01
   3.7825446e-01   1.0710310e+00   8.1702578e-01   8.0006171e-01   8.0006171e-01   1.0710310e+00   1.0114360e+00   8.5721897e-01   7.3705354e-01
   3.7953413e-01   1.0656136e+00   8.1764074e-01   8.0006171e-01   8.0006171e-01   1.0656136e+00   1.0103587e+00   8.5956832e-01   7.3963413e-01
   3.8081381e-01   1.0602194e+00   8.1827139e-01   8.0006171e-01   8.0006171e-01   1.0602194e+00   1.0092929e+00   8.6191613e-01   7.4220843e-01
   3.8209348e-01   1.0548506e+00   8.1891739e-01   8.0006171e-01   8.0006171e-01   1.0548506e+00   1.0082392e+00   8.6426172e-01   7.4477549e-01
   3.8337316e-01   1.0495106e+00   8.1957936e-01   8.0006171e-01   8.0006171e-01   1.0495106e+00   1.0071990e+00   8.6660428e-01   7.4733395e-01
   3.8465283e-01   1.0442039e+00   8.2025806e-01   8.0006171e-01   8.0006171e-01   1.0442039e+00   1.0061740e+00   8.6894288e-01   7.4988223e-01
   3.8593251e-01   1.0389309e+00   8.2095246e-01   8.0006171e-01   8.0006171e-01   1.0389309e+00   1.0051639e+00   8.7127705e-01   7.5241993e-01
   3.8721218e-01   1.0336940e+00   8.2166268e-01   8.0006171e-01   8.0006171e-01   1.0336940e+00   1.0041698e+00   8.7360617e-01   7.5494607e-01
   3.8849185e-01   1.0284994e+00   8.2239032e-01   8.0006172e-01   8.0006171e-01   1.0284994e+00   1.0031940e+00   8.7592897e-01   7.5745842e-01
   3.8977153e-01   1.0233464e+00   8.2313412e-01   8.0006172e-01   8.0006171e-01   1.0233464e+00   1.0022359e+00   8.7824526e-01   7.5995703e-01
   3.9105120e-01   1.0182367e+00   8.2389399e-01   8.0006172e-01   8.0006171e-01   1.0182367e+00   1.0012961e+00   8.8055448e-01   7.6244114e-01
   3.9233088e-01   1.0131751e+00   8.2467091e-01   8.0006172e-01   8.0006171e-01   1.0131751e+00   1.0003764e+00   8.8285559e-01   7.6490902e-01
   3.9361055e-01   1.0081637e+00   8.2546486e-01   8.0006172e-01   8.0006171e-01   1.0081637e+00   9.9947744e-01   8.8514796e-01   7.6735978e-01
   3.9489023e-01   1.0032021e+00   8.2627510e-01   8.0006172e-01   8.0006171e-01   1.0032021e+00   9.9859887e-01   8.8743141e-01   7.6979342e-01
   3.9616990e-01   9.9829281e-01   8.2710190e-01   8.0006172e-01   8.0006171e-01   9.9829281e-01   9.9774153e-01   8.8970528e-01   7.7220895e-01
   3.9744958e-01   9.9344191e-01   8.2794658e-01   8.0006173e-01   8.0006171e-01   9.9344191e-01   9.9690770e-01   8.9196819e-01   7.7460410e-01
   3.9872925e-01   9.8864634e-01   8.2880769e-01   8.0006173e-01   8.0006171e-01   9.8864634e-01   9.9609597e-01   8.9422050e-01   7.7697983e-01
   4.0000893e-01   9.8390763e-01   8.2968525e-01   8.0006173e-01   8.0006171e-01   9.8390763e-01   9.9530679e-01   8.9646173e-01   7.7933550e-01
   4.0128860e-01   9.7923181e-01   8.3058056e-01   8.0006173e-01   8.0006171e-01   9.7923181e-01   9.9454237e-01   8.9869046e-01   7.8166886e-01
   4.0256828e-01   9.7461760e-01   8.3149282e-01   8.0006174e-01   8.0006171e-01   9.7461760e-01   9.9380201e-01   9.0090675e-01   7.8398026e-01
   4.0384795e-01   9.7006464e-01   8.3242159e-01   8.0006174e-01   8.0006171e-01   9.7006464e-01   9.9308543e-01   9.0311047e-01   7.8626973e-01
   4.0512763e-01   9.6557635e-01   8.3336745e-01   8.0006175e-01   8.0006171e-01   9.6557635e-01   9.9239379e-01   9.0530073e-01   7.8853595e-01
   4.0640730e-01   9.6115614e-01   8.3433096e-01   8.0006175e-01   8.0006171e-01   9.6115614e-01   9.9172822e-01   9.0747660e-01   7.9077758e-01
   4.0768698e-01   9.5680069e-01   8.3531096e-01   8.0006176e-01   8.0006171e-01   9.5680069e-01   9.9108729e-01   9.0963860e-01   7.9299575e-01
   4.0896665e-01   9.5251092e-01   8.3630745e-01   8.0006176e-01   8.0006171e-01   9.5251092e-01   9.9047119e-01   9.1178636e-01   7.9519003e-01
   4.1024633e-01   9.4829433e-01   8.3732201e-01   8.0006177e-01   8.0006171e-01   9.4829433e-01   9.8988257e-01   9.1391802e-01   7.9735761e-01
   4.1152600e-01   9.4414557e-01   8.3835309e-01   8.0006178e-01   8.0006171e-01   9.4414557e-01   9.8931926e-01   9.1603457e-01   7.9950035e-01
   4.1280568e-01   9.4006492e-01   8.3940055e-01   8.0006179e-01   8.0006171e-01   9.4006492e-01   9.8878119e-01   9.1813576e-01   8.0161806e-01
   4.1408535e-01   9.3605696e-01   8.4046531e-01   8.0006180e-01   8.0006171e-01   9.3605696e-01   9.8826989e-01   9.2022037e-01   8.0370900e-01
   4.1536503e-01   9.3212156e-01   8.4154713e-01   8.0006181e-01   8.0006171e-01   9.3212156e-01   9.8778513e-01   9.2228822e-01   8.0577312e-01
   4.1664470e-01   9.2825591e-01   8.4264519e-01   8.0006182e-01   8.0006171e-01   9.2825591e-01   9.8732571e-01   9.2433976e-01   8.0781138e-01
   4.1792438e-01   9.2446153e-01   8.4375971e-01   8.0006184e-01   8.0006171e-01   9.2446153e-01   9.8689202e-01   9.2637446e-01   8.0982315e-01
   4.1920405e-01   9.2074378e-01   8.4489177e-01   8.0006186e-01   8.0006171e-01   9.2074378e-01   9.8648579e-01   9.2839081e-01   8.1180635e-01
   4.2048373e-01   9.1709670e-01   8.4603988e-01   8.0006188e-01   8.0006171e-01   9.1709670e-01   9.8610469e-01   9.3039006e-01   8.1376314e-01
   4.2176340e-01   9.1352042e-01   8.4720397e-01   8.0006190e-01   8.0006171e-01   9.1352042e-01   9.8574860e-01   9.3237198e-01   8.1569339e-01
   4.2304308e-01   9.1002066e-01   8.4838523e-01   8.0006192e-01   8.0006171e-01   9.1002066e-01   9.8541935e-01   9.3433494e-01   8.1759488e-01
   4.2432275e-01   9.0659353e-01   8.4958269e-01   8.0006195e-01   8.0006171e-01   9.0659353e-01   9.8511537e-01   9.3627968e-01   8.1946900e-01
   4.2560243e-01   9.0323723e-01   8.5079588e-01   8.0006198e-01   8.0006171e-01   9.0323723e-01   9.8483583e-01   9.3820647e-01   8.2131635e-01
   4.2688210e-01   8.9995434e-01   8.5202532e-01   8.0006201e-01   8.0006171e-01   8.9995434e-01   9.8458144e-01   9.4011442e-01   8.2313590e-01
   4.2816178e-01   8.9674658e-01   8.5327132e-01   8.0006205e-01   8.0006171e-01   8.9674658e-01   9.8435256e-01   9.4200286e-01   8.2492691e-01
   4.2944145e-01   8.9360905e-01   8.5453275e-01   8.0006209e-01   8.0006171e-01   8.9360905e-01   9.8414732e-01   9.4387284e-01   8.2669116e-01
   4.3072112e-01   8.9054146e-01   8.5580953e-01   8.0006214e-01   8.0006171e-01   8.9054146e-01   9.8396544e-01   9.4572423e-01   8.2842871e-01
   4.3200080e-01   8.8755049e-01   8.5710309e-01   8.0006219e-01   8.0006171e-01   8.8755049e-01   9.8380889e-01   9.4755499e-01   8.3013692e-01
   4.3328047e-01   8.8462880e-01   8.5841180e-01   8.0006225e-01   8.0006171e-01   8.8462880e-01   9.8367502e-01   9.4936686e-01   8.3181853e-01
   4.3456015e-01   8.8177575e-01   8.5973551e-01   8.0006231e-01   8.0006171e-01   8.8177575e-01   9.8356343e-01   9.5115979e-01   8.3347372e-01
   4.3583982e-01   8.7899494e-01   8.6107502e-01   8.0006239e-01   8.0006171e-01   8.7899494e-01   9.8347503e-01   9.5293253e-01   8.3510102e-01
   4.3711950e-01   8.7628460e-01   8.6242994e-01   8.0006247e-01   8.0006171e-01   8.7628460e-01   9.8340900e-01   9.5468531e-01   8.3670104e-01
   4.3839917e-01   8.7364115e-01   8.6379951e-01   8.0006256e-01   8.0006171e-01   8.7364115e-01   9.8336399e-01   9.5641891e-01   8.3827508e-01
   4.3967885e-01   8.7106525e-01   8.6518389e-01   8.0006265e-01   8.0006171e-01   8.7106525e-01   9.8333996e-01   9.5813289e-01   8.3982284e-01
   4.4095852e-01   8.6856044e-01   8.6658388e-01   8.0006276e-01   8.0006171e-01   8.6856044e-01   9.8333773e-01   9.5982593e-01   8.4134284e-01
   4.4223820e-01   8.6612037e-01   8.6799813e-01   8.0006288e-01   8.0006171e-01   8.6612037e-01   9.8335512e-01   9.6149962e-01   8.4283748e-01
   4.4351787e-01   8.6374433e-01   8.6942651e-01   8.0006301e-01   8.0006171e-01   8.6374433e-01   9.8339165e-01   9.6315394e-01   8.4430698e-01
   4.4479755e-01   8.6143669e-01   8.7087006e-01   8.0006316e-01   8.0006171e-01   8.6143669e-01   9.8344836e-01   9.6478726e-01   8.4574953e-01
   4.4607722e-01   8.5919271e-01   8.7232777e-01   8.0006332e-01   8.0006171e-01   8.5919271e-01   9.8352356e-01   9.6640075e-01   8.4716692e-01
   4.4735690e-01   8.5701019e-01   8.7379920e-01   8.0006350e-01   8.0006171e-01   8.5701019e-01   9.8361635e-01   9.6799481e-01   8.4855995e-01
   4.4863657e-01   8.5489076e-01   8.7528480e-01   8.0006369e-01   8.0006171e-01   8.5489076e-01   9.8372693e-01   9.6956864e-01   8.4992789e-01
   4.4991625e-01   8.5283467e-01   8.7678468e-01   8.0006391e-01   8.0006171e-01   8.5283467e-01   9.8385505e-01   9.7112183e-01   8.5127055e-01
   4.5119592e-01   8.5083724e-01   8.7829788e-01   8.0006415e-01   8.0006171e-01   8.5083724e-01   9.8399913e-01   9.7265562e-01   8.5258972e-01
   4.5247560e-01   8.4889756e-01   8.7982425e-01   8.0006440e-01   8.0006171e-01   8.4889756e-01   9.8415866e-01   9.7417003e-01   8.5388568e-01
   4.5375527e-01   8.4702049e-01   8.8136500e-01   8.0006469e-01   8.0006171e-01   8.4702049e-01   9.8433459e-01   9.7566305e-01   8.5515640e-01
   4.5503495e-01   8.4519907e-01   8.8291863e-01   8.0006500e-01   8.0006171e-01   8.4519907e-01   9.8452478e-01   9.7713676e-01   8.5640460e-01
   4.5631462e-01   8.4343234e-01   8.8448499e-01   8.0006534e-01   8.0006171e-01   8.4343234e-01   9.8472871e-01   9.7859117e-01   8.5763058e-01
   4.5759430e-01   8.4172268e-01   8.8606475e-01   8.0006572e-01   8.0006171e-01   8.4172268e-01   9.8494663e-01   9.8002512e-01   8.5883329e-01
   4.5887397e-01   8.4006772e-01   8.8765746e-01   8.0006613e-01   8.0006171e-01   8.4006772e-01   9.8517763e-01   9.8143908e-01   8.6001360e-01
   4.6015365e-01   8.3846429e-01   8.8926247e-01   8.0006658e-01   8.0006171e-01   8.3846429e-01   9.8542062e-01   9.8283390e-01   8.6117273e-01
   4.6143332e-01   8.3691251e-01   8.9087991e-01   8.0006706e-01   8.0006171e-01   8.3691251e-01   9.8567532e-01   9.8420920e-01   8.6231055e-01
   4.6271300e-01   8.3541416e-01   8.9251033e-01   8.0006760e-01   8.0006171e-01   8.3541416e-01   9.8594176e-01   9.8556391e-01   8.6342622e-01
   4.6399267e-01   8.3396411e-01   8.9415261e-01   8.0006818e-01   8.0006171e-01   8.3396411e-01   9.8621845e-01   9.8689965e-01   8.6452177e-01
   4.6527235e-01   8.3256134e-01   8.9580661e-01   8.0006881e-01   8.0006171e-01   8.3256134e-01   9.8650486e-01   9.8821649e-01   8.6559755e-01
   4.6655202e-01   8.3120872e-01   8.9747316e-01   8.0006950e-01   8.0006171e-01   8.3120872e-01   9.8680120e-01   9.8951289e-01   8.6665227e-01
   4.6783170e-01   8.2990199e-01   8.9915134e-01   8.0007025e-01   8.0006171e-01   8.2990199e-01   9.8710624e-01   9.9079019e-01   8.6768760e-01
   4.6911137e-01   8.2863930e-01   9.0084079e-01   8.0007106e-01   8.0006171e-01   8.2863930e-01   9.8741929e-01   9.9204881e-01   8.6870425e-01
   4.7039105e-01   8.2742149e-01   9.0254186e-01   8.0007195e-01   8.0006171e-01   8.2742149e-01   9.8774012e-01   9.9328799e-01   8.6970177e-01
   4.7167072e-01   8.2624805e-01   9.0425456e-01   8.0007291e-01   8.0006171e-01   8.2624805e-01   9.8806823e-01   9.9450755e-01   8.7068027e-01
   4.7295039e-01   8.2511540e-01   9.0597809e-01   8.0007395e-01   8.0006171e-01   8.2511540e-01   9.8840267e-01   9.9570868e-01   8.7164118e-01
   4.7423007e-01   8.2402270e-01   9.0771234e-01   8.0007508e-01   8.0006171e-01   8.2402270e-01   9.8874293e-01   9.9689138e-01   8.7258479e-01
   4.7550974e-01   8.2297261e-01   9.0945820e-01   8.0007630e-01   8.0006171e-01   8.2297261e-01   9.8908897e-01   9.9805398e-01   8.7350983e-01
   4.7678942e-01   8.2196014e-01   9.1121444e-01   8.0007763e-01   8.0006171e-01   8.2196014e-01   9.8943969e-01   9.9919840e-01   8.7441837e-01
   4.7806909e-01   8.2098434e-01   9.1298094e-01   8.0007906e-01   8.0006171e-01   8.2098434e-01   9.8979461e-01   1.0003247e+00   8.7531075e-01
   4.7934877e-01   8.2004655e-01   9.1475821e-01   8.0008060e-01   8.0006171e-01   8.2004655e-01   9.9015345e-01   1.0014319e+00   8.7618626e-01
   4.8062844e-01   8.1914463e-01   9.1654582e-01   8.0008228e-01   8.0006171e-01   8.1914463e-01   9.9051554e-01   1.0025204e+00   8.7704575e-01
   4.8190812e-01   8.1827632e-01   9.1834324e-01   8.0008408e-01   8.0006171e-01   8.1827632e-01   9.9088028e-01   1.0035912e+00   8.7789013e-01
   4.8318779e-01   8.1744151e-01   9.2015058e-01   8.0008602e-01   8.0006171e-01   8.1744151e-01   9.9124724e-01   1.0046437e+00   8.7871935e-01
   4.8446747e-01   8.1664083e-01   9.2196821e-01   8.0008812e-01   8.0006171e-01   8.1664083e-01   9.9161598e-01   1.0056773e+00   8.7953301e-01
   4.8574714e-01   8.1587082e-01   9.2379523e-01   8.0009037e-01   8.0006171e-01   8.1587082e-01   9.9198589e-01   1.0066933e+00   8.8033259e-01
   4.8702682e-01   8.1513060e-01   9.2563150e-01   8.0009280e-01   8.0006171e-01   8.1513060e-01   9.9235652e-01   1.0076919e+00   8.8111839e-01
   4.8830649e-01   8.1442177e-01   9.2747770e-01   8.0009541e-01   8.0006171e-01   8.1442177e-01   9.9272743e-01   1.0086716e+00   8.8188956e-01
   4.8958617e-01   8.1374126e-01   9.2933300e-01   8.0009822e-01   8.0006171e-01   8.1374126e-01   9.9309811e-01   1.0096338e+00   8.8264742e-01
   4.9086584e-01   8.1308778e-01   9.3119713e-01   8.0010124e-01   8.0006171e-01   8.1308778e-01   9.9346814e-01   1.0105788e+00   8.8339249e-01
   4.9214552e-01   8.1246170e-01   9.3307038e-01   8.0010447e-01   8.0006171e-01   8.1246170e-01   9.9383705e-01   1.0115060e+00   8.8412446e-01
   4.9342519e-01   8.1186232e-01   9.3495268e-01   8.0010795e-01   8.0006171e-01   8.1186232e-01   9.9420436e-01   1.0124152e+00   8.8484357e-01
   4.9470487e-01   8.1128736e-01   9.3684339e-01   8.0011168e-01   8.0006171e-01   8.1128736e-01   9.9456974e-01   1.0133075e+00   8.8555081e-01
   4.9598454e-01   8.1073619e-01   9.3874246e-01   8.0011566e-01   8.0006171e-01   8.1073619e-01   9.9493280e-01   1.0141830e+00   8.8624638e-01
   4.9726422e-01   8.1021006e-01   9.4065047e-01   8.0011995e-01   8.0006171e-01   8.1021006e-01   9.9529287e-01   1.0150402e+00   8.8692956e-01
   4.9854389e-01   8.0970589e-01   9.4256651e-01   8.0012453e-01   8.0006171e-01   8.0970589e-01   9.9564982e-01   1.0158807e+00   8.8760174e-01
   4.9982357e-01   8.0922297e-01   9.4449044e-01   8.0012941e-01   8.0006171e-01   8.0922297e-01   9.9600330e-01   1.0167048e+00   8.8826320e-01
   5.0110324e-01   8.0876196e-01   9.4642267e-01   8.0013465e-01   8.0006171e-01   8.0876196e-01   9.9635268e-01   1.0175113e+00   8.8891346e-01
   5.0238292e-01   8.0832135e-01   9.4836278e-01   8.0014025e-01   8.0006171e-01   8.0832135e-01   9.9669770e-01   1.0183010e+00   8.8955321e-01
   5.0366259e-01   8.0789976e-01   9.5031040e-01   8.0014622e-01   8.0006171e-01   8.0789976e-01   9.9703818e-01   1.0190744e+00   8.9018303e-01
   5.0494227e-01   8.0749702e-01   9.5226560e-01   8.0015258e-01   8.0006171e-01   8.0749702e-01   9.9737366e-01   1.0198313e+00   8.9080291e-01
   5.0622194e-01   8.0711324e-01   9.5422859e-01   8.0015939e-01   8.0006171e-01   8.0711324e-01   9.9770354e-01   1.0205708e+00   8.9141267e-01
   5.0750162e-01   8.0674641e-01   9.5619869e-01   8.0016664e-01   8.0006171e-01   8.0674641e-01   9.9802790e-01   1.0212945e+00   8.9201328e-01
   5.0878129e-01   8.0639592e-01   9.5817578e-01   8.0017434e-01   8.0006171e-01   8.0639592e-01   9.9834645e-01   1.0220023e+00   8.9260495e-01
   5.1006097e-01   8.0606256e-01   9.6016036e-01   8.0018257e-01   8.0006171e-01   8.0606256e-01   9.9865834e-01   1.0226928e+00   8.9318714e-01
   5.1134064e-01   8.0574444e-01   9.6215176e-01   8.0019133e-01   8.0006171e-01   8.0574444e-01   9.9896374e-01   1.0233675e+00   8.9376077e-01
   5.1262032e-01   8.0544080e-01   9.6414977e-01   8.0020062e-01   8.0006171e-01   8.0544080e-01   9.9926247e-01   1.0240266e+00   8.9432616e-01
   5.1389999e-01   8.0515179e-01   9.6615461e-01   8.0021052e-01   8.0006171e-01   8.0515179e-01   9.9955393e-01   1.0246694e+00   8.9488313e-01
   5.1517966e-01   8.0487682e-01   9.6816615e-01   8.0022104e-01   8.0006171e-01   8.0487682e-01   9.9983780e-01   1.0252960e+00   8.9543187e-01
   5.1645934e-01   8.0461465e-01   9.7018394e-01   8.0023220e-01   8.0006171e-01   8.0461465e-01   1.0001142e+00   1.0259072e+00   8.9597302e-01
   5.1773901e-01   8.0436489e-01   9.7220792e-01   8.0024403e-01   8.0006171e-01   8.0436489e-01   1.0003829e+00   1.0265030e+00   8.9650670e-01
   5.1901869e-01   8.0412801e-01   9.7423847e-01   8.0025663e-01   8.0006171e-01   8.0412801e-01   1.0006430e+00   1.0270823e+00   8.9703249e-01
   5.2029836e-01   8.0390238e-01   9.7627491e-01   8.0026997e-01   8.0006171e-01   8.0390238e-01   1.0008949e+00   1.0276464e+00   8.9755128e-01
   5.2157804e-01   8.0368756e-01   9.7831712e-01   8.0028407e-01   8.0006171e-01   8.0368756e-01   1.0011386e+00   1.0281955e+00   8.9806325e-01
   5.2285771e-01   8.0348384e-01   9.8036539e-01   8.0029906e-01   8.0006171e-01   8.0348384e-01   1.0013730e+00   1.0287287e+00   8.9856808e-01
   5.2413739e-01   8.0329030e-01   9.8241937e-01   8.0031492e-01   8.0006171e-01   8.0329030e-01   1.0015985e+00   1.0292465e+00   8.9906625e-01
   5.2541706e-01   8.0310622e-01   9.8447876e-01   8.0033168e-01   8.0006171e-01   8.0310622e-01   1.0018151e+00   1.0297496e+00   8.9955813e-01
   5.2669674e-01   8.0293149e-01   9.8654363e-01   8.0034940e-01   8.0006171e-01   8.0293149e-01   1.0020223e+00   1.0302375e+00   9.0004368e-01
   5.2797641e-01   8.0276602e-01   9.8861406e-01   8.0036819e-01   8.0006171e-01   8.0276602e-01   1.0022196e+00   1.0307098e+00   9.0052283e-01
   5.2925609e-01   8.0260880e-01   9.9068956e-01   8.0038801e-01   8.0006171e-01   8.0260880e-01   1.0024075e+00   1.0311676e+00   9.0099617e-01
   5.3053576e-01   8.0245948e-01   9.9277002e-01   8.0040891e-01   8.0006171e-01   8.0245948e-01   1.0025859e+00   1.0316110e+00   9.0146384e-01
   5.3181544e-01   8.0231840e-01   9.9485579e-01   8.0043104e-01   8.0006171e-01   8.0231840e-01   1.0027536e+00   1.0320386e+00   9.0192549e-01
   5.3309511e-01   8.0218455e-01   9.9694634e-01   8.0045438e-01   8.0006171e-01   8.0218455e-01   1.0029114e+00   1.0324519e+00   9.0238171e-01
   5.3437479e-01   8.0205756e-01   9.9904150e-01   8.0047895e-01   8.0006171e-01   8.0205756e-01   1.0030593e+00   1.0328509e+00   9.0283271e-01
   5.3565446e-01   8.0193746e-01   1.0011414e+00   8.0050489e-01   8.0006171e-01   8.0193746e-01   1.0031965e+00   1.0332351e+00   9.0327833e-01
   5.3693414e-01   8.0182389e-01   1.0032460e+00   8.0053224e-01   8.0006171e-01   8.0182389e-01   1.0033231e+00   1.0336045e+00   9.0371875e-01
   5.3821381e-01   8.0171624e-01   1.0053548e+00   8.0056102e-01   8.0006171e-01   8.0171624e-01   1.0034393e+00   1.0339600e+00   9.0415433e-01
   5.3949349e-01   8.0161432e-01   1.0074679e+00   8.0059128e-01   8.0006171e-01   8.0161432e-01   1.0035450e+00   1.0343014e+00   9.0458513e-01
   5.4077316e-01   8.0151827e-01   1.0095854e+00   8.0062322e-01   8.0006171e-01   8.0151827e-01   1.0036393e+00   1.0346277e+00   9.0501091e-01
   5.4205284e-01   8.0142731e-01   1.0117068e+00   8.0065676e-01   8.0006171e-01   8.0142731e-01   1.0037229e+00   1.0349403e+00   9.0543222e-01
   5.4333251e-01   8.0134122e-01   1.0138322e+00   8.0069198e-01   8.0006171e-01   8.0134122e-01   1.0037959e+00   1.0352392e+00   9.0584917e-01
   5.4461219e-01   8.0126011e-01   1.0159615e+00   8.0072907e-01   8.0006171e-01   8.0126011e-01   1.0038574e+00   1.0355236e+00   9.0626152e-01
   5.4589186e-01   8.0118351e-01   1.0180946e+00   8.0076802e-01   8.0006171e-01   8.0118351e-01   1.0039078e+00   1.0357941e+00   9.0666962e-01
   5.4717154e-01   8.0111108e-01   1.0202312e+00   8.0080886e-01   8.0006171e-01   8.0111108e-01   1.0039472e+00   1.0360511e+00   9.0707366e-01
   5.4845121e-01   8.0104275e-01   1.0223714e+00   8.0085173e-01   8.0006171e-01   8.0104275e-01   1.0039754e+00   1.0362943e+00   9.0747360e-01
   5.4973089e-01   8.0097845e-01   1.0245151e+00   8.0089678e-01   8.0006171e-01   8.0097845e-01   1.0039919e+00   1.0365233e+00   9.0786943e-01
   5.5101056e-01   8.0091770e-01   1.0266620e+00   8.0094395e-01   8.0006171e-01   8.0091770e-01   1.0039973e+00   1.0367392e+00   9.0826149e-01
   5.5229024e-01   8.0086035e-01   1.0288120e+00   8.0099331e-01   8.0006171e-01   8.0086035e-01   1.0039916e+00   1.0369419e+00   9.0864988e-01
   5.5356991e-01   8.0080652e-01   1.0309653e+00   8.0104519e-01   8.0006171e-01   8.0080652e-01   1.0039738e+00   1.0371303e+00   9.0903433e-01
   5.5484959e-01   8.0075574e-01   1.0331214e+00   8.0109945e-01   8.0006171e-01   8.0075574e-01   1.0039447e+00   1.0373056e+00   9.0941526e-01
   5.5612926e-01   8.0070784e-01   1.0352804e+00   8.0115617e-01   8.0006171e-01   8.0070784e-01   1.0039045e+00   1.0374681e+00   9.0979276e-01
   5.5740894e-01   8.0066283e-01   1.0374422e+00   8.0121557e-01   8.0006171e-01   8.0066283e-01   1.0038524e+00   1.0376170e+00   9.1016674e-01
   5.5868861e-01   8.0062052e-01   1.0396067e+00   8.0127775e-01   8.0006171e-01   8.0062052e-01   1.0037886e+00   1.0377525e+00   9.1053729e-01
   5.5996828e-01   8.0058065e-01   1.0417736e+00   8.0134266e-01   8.0006171e-01   8.0058065e-01   1.0037136e+00   1.0378754e+00   9.1090466e-01
   5.6124796e-01   8.0054313e-01   1.0439430e+00   8.0141043e-01   8.0006171e-01   8.0054313e-01   1.0036272e+00   1.0379855e+00   9.1126886e-01
   5.6252763e-01   8.0050798e-01   1.0461148e+00   8.0148139e-01   8.0006171e-01   8.0050798e-01   1.0035285e+00   1.0380820e+00   9.1162975e-01
   5.6380731e-01   8.0047490e-01   1.0482887e+00   8.0155537e-01   8.0006171e-01   8.0047490e-01   1.0034186e+00   1.0381661e+00   9.1198765e-01
   5.6508698e-01   8.0044377e-01   1.0504647e+00   8.0163248e-01   8.0006171e-01   8.0044377e-01   1.0032975e+00   1.0382378e+00   9.1234264e-01
   5.6636666e-01   8.0041462e-01   1.0526427e+00   8.0171306e-01   8.0006171e-01   8.0041462e-01   1.0031642e+00   1.0382962e+00   9.1269456e-01
   5.6764633e-01   8.0038726e-01   1.0548226e+00   8.0179706e-01   8.0006171e-01   8.0038726e-01   1.0030195e+00   1.0383421e+00   9.1304362e-01
   5.6892601e-01   8.0036153e-01   1.0570043e+00   8.0188450e-01   8.0006171e-01   8.0036153e-01   1.0028635e+00   1.0383759e+00   9.1338995e-01
   5.7020568e-01   8.0033742e-01   1.0591875e+00   8.0197561e-01   8.0006171e-01   8.0033742e-01   1.0026959e+00   1.0383972e+00   9.1373351e-01
   5.7148536e-01   8.0031486e-01   1.0613724e+00   8.0207061e-01   8.0006171e-01   8.0031486e-01   1.0025163e+00   1.0384058e+00   9.1407429e-01
   5.7276503e-01   8.0029367e-01   1.0635587e+00   8.0216937e-01   8.0006171e-01   8.0029367e-01   1.0023256e+00   1.0384024e+00   9.1441250e-01
   5.7404471e-01   8.0027378e-01   1.0657463e+00   8.0227200e-01   8.0006171e-01   8.0027378e-01   1.0021238e+00   1.0383872e+00   9.1474822e-01
   5.7532438e-01   8.0025523e-01   1.0679351e+00   8.0237902e-01   8.0006171e-01   8.0025523e-01   1.0019097e+00   1.0383591e+00   9.1508123e-01
   5.7660406e-01   8.0023784e-01   1.0701250e+00   8.0249015e-01   8.0006171e-01   8.0023784e-01   1.0016845e+00   1.0383192e+00   9.1541183e-01
   5.7788373e-01   8.0022152e-01   1.0723159e+00   8.0260549e-01   8.0006171e-01   8.0022152e-01   1.0014482e+00   1.0382678e+00   9.1574008e-01
   5.7916341e-01   8.0020628e-01   1.0745076e+00   8.0272541e-01   8.0006171e-01   8.0020628e-01   1.0012003e+00   1.0382042e+00   9.1606588e-01
   5.8044308e-01   8.0019205e-01   1.0767002e+00   8.0284997e-01   8.0006171e-01   8.0019205e-01   1.0009409e+00   1.0381287e+00   9.1638933e-01
   5.8172276e-01   8.0017871e-01   1.0788933e+00   8.0297909e-01   8.0006171e-01   8.0017871e-01   1.0006705e+00   1.0380418e+00   9.1671056e-01
   5.8300243e-01   8.0016623e-01   1.0810869e+00   8.0311297e-01   8.0006171e-01   8.0016623e-01   1.0003890e+00   1.0379434e+00   9.1702958e-01
   5.8428211e-01   8.0015461e-01   1.0832810e+00   8.0325205e-01   8.0006171e-01   8.0015461e-01   1.0000958e+00   1.0378329e+00   9.1734629e-01
   5.8556178e-01   8.0014374e-01   1.0854753e+00   8.0339604e-01   8.0006171e-01   8.0014374e-01   9.9979173e-01   1.0377113e+00   9.1766091e-01
   5.8684146e-01   8.0013357e-01   1.0876698e+00   8.0354507e-01   8.0006171e-01   8.0013357e-01   9.9947690e-01   1.0375786e+00   9.1797348e-01
   5.8812113e-01   8.0012411e-01   1.0898643e+00   8.0369965e-01   8.0006171e-01   8.0012411e-01   9.9915048e-01   1.0374341e+00   9.1828388e-01
   5.8940081e-01   8.0011527e-01   1.0920587e+00   8.0385963e-01   8.0006171e-01   8.0011527e-01   9.9881315e-01   1.0372785e+00   9.1859227e-01
   5.9068048e-01   8.0010702e-01   1.0942530e+00   8.0402499e-01   8.0006171e-01   8.0010702e-01   9.9846520e-01   1.0371121e+00   9.1889872e-01
   5.9196016e-01   8.0009932e-01   1.0964469e+00   8.0419607e-01   8.0006171e-01   8.0009932e-01   9.9810627e-01   1.0369345e+00   9.1920320e-01
   5.9323983e-01   8.0009217e-01   1.0986403e+00   8.0437313e-01   8.0006171e-01   8.0009217e-01   9.9773617e-01   1.0367456e+00   9.1950571e-01
   5.9451951e-01   8.0008549e-01   1.1008332e+00   8.0455592e-01   8.0006171e-01   8.0008549e-01   9.9735563e-01   1.0365462e+00   9.1980638e-01
   5.9579918e-01   8.0007925e-01   1.1030254e+00   8.0474457e-01   8.0006171e-01   8.0007925e-01   9.9696469e-01   1.0363364e+00   9.2010526e-01
   5.9707886e-01   8.0007348e-01   1.1052166e+00   8.0493980e-01   8.0006171e-01   8.0007348e-01   9.9656236e-01   1.0361150e+00   9.2040220e-01
   5.9835853e-01   8.0006809e-01   1.1074069e+00   8.0514112e-01   8.0006171e-01   8.0006809e-01   9.9614977e-01   1.0358834e+00   9.2069741e-01
   5.9963821e-01   8.0006306e-01   1.1095962e+00   8.0534864e-01   8.0006171e-01   8.0006306e-01   9.9572697e-01   1.0356416e+00   9.2099092e-01
   6.0091788e-01   8.0005840e-01   1.1117841e+00   8.0556286e-01   8.0006171e-01   8.0005840e-01   9.9529340e-01   1.0353889e+00   9.2128266e-01
   6.0219755e-01   8.0005407e-01   1.1139707e+00   8.0578377e-01   8.0006171e-01   8.0005407e-01   9.9484935e-01   1.0351258e+00   9.2157269e-01
   6.0347723e-01   8.0005003e-01   1.1161558e+00   8.0601122e-01   8.0006171e-01   8.0005003e-01   9.9439530e-01   1.0348528e+00   9.2186112e-01
   6.0475690e-01   8.0004628e-01   1.1183392e+00   8.0624544e-01   8.0006171e-01   8.0004628e-01   9.9393110e-01   1.0345696e+00   9.2214793e-01
   6.0603658e-01   8.0004281e-01   1.1205207e+00   8.0648696e-01   8.0006171e-01   8.0004281e-01   9.9345621e-01   1.0342758e+00   9.2243305e-01
   6.0731625e-01   8.0003958e-01   1.1227003e+00   8.0673534e-01   8.0006171e-01   8.0003958e-01   9.9297154e-01   1.0339723e+00   9.2271666e-01
   6.0859593e-01   8.0003657e-01   1.1248779e+00   8.0699067e-01   8.0006171e-01   8.0003657e-01   9.9247714e-01   1.0336592e+00   9.2299876e-01
   6.0987560e-01   8.0003379e-01   1.1270530e+00   8.0725365e-01   8.0006171e-01   8.0003379e-01   9.9197227e-01   1.0333357e+00   9.2327926e-01
   6.1115528e-01   8.0003121e-01   1.1292258e+00   8.0752392e-01   8.0006171e-01   8.0003121e-01   9.9145765e-01   1.0330025e+00   9.2355829e-01
   6.1243495e-01   8.0002882e-01   1.1313961e+00   8.0780145e-01   8.0006171e-01   8.0002882e-01   9.9093351e-01   1.0326600e+00   9.2383589e-01
   6.1371463e-01   8.0002660e-01   1.1335636e+00   8.0808664e-01   8.0006171e-01   8.0002660e-01   9.9039954e-01   1.0323077e+00   9.2411203e-01
   6.1499430e-01   8.0002454e-01   1.1357281e+00   8.0837971e-01   8.0006171e-01   8.0002454e-01   9.8985565e-01   1.0319457e+00   9.2438671e-01
   6.1627398e-01   8.0002264e-01   1.1378896e+00   8.0868032e-01   8.0006171e-01   8.0002264e-01   9.8930249e-01   1.0315745e+00   9.2466004e-01
   6.1755365e-01   8.0002087e-01   1.1400480e+00   8.0898855e-01   8.0006172e-01   8.0002087e-01   9.8874010e-01   1.0311943e+00   9.2493203e-01
   6.1883333e-01   8.0001924e-01   1.1422027e+00   8.0930526e-01   8.0006172e-01   8.0001924e-01   9.8816766e-01   1.0308042e+00   9.2520258e-01
   6.2011300e-01   8.0001773e-01   1.1443539e+00   8.0962975e-01   8.0006172e-01   8.0001773e-01   9.8758618e-01   1.0304052e+00   9.2547184e-01
   6.2139268e-01   8.0001633e-01   1.1465014e+00   8.0996210e-01   8.0006172e-01   8.0001633e-01   9.8699574e-01   1.0299975e+00   9.2573984e-01
   6.2267235e-01   8.0001504e-01   1.1486448e+00   8.1030289e-01   8.0006172e-01   8.0001504e-01   9.8639583e-01   1.0295804e+00   9.2600650e-01
   6.2395203e-01   8.0001385e-01   1.1507840e+00   8.1065201e-01   8.0006172e-01   8.0001385e-01   9.8578678e-01   1.0291544e+00   9.2627190e-01
   6.2523170e-01   8.0001274e-01   1.1529190e+00   8.1100919e-01   8.0006172e-01   8.0001274e-01   9.8516901e-01   1.0287199e+00   9.2653608e-01
   6.2651138e-01   8.0001172e-01   1.1550494e+00   8.1137472e-01   8.0006172e-01   8.0001172e-01   9.8454238e-01   1.0282767e+00   9.2679905e-01
   6.2779105e-01   8.0001078e-01   1.1571747e+00   8.1174910e-01   8.0006172e-01   8.0001078e-01   9.8390652e-01   1.0278245e+00   9.2706076e-01
   6.2907073e-01   8.0000991e-01   1.1592952e+00   8.1213175e-01   8.0006173e-01   8.0000991e-01   9.8326218e-01   1.0273640e+00   9.2732132e-01
   6.3035040e-01   8.0000911e-01   1.1614107e+00   8.1252271e-01   8.0006173e-01   8.0000911e-01   9.8260944e-01   1.0268953e+00   9.2758074e-01
   6.3163008e-01   8.0000837e-01   1.1635203e+00   8.1292278e-01   8.0006173e-01   8.0000837e-01   9.8194766e-01   1.0264178e+00   9.2783895e-01
   6.3290975e-01   8.0000769e-01   1.1656243e+00   8.1333141e-01   8.0006173e-01   8.0000769e-01   9.8127752e-01   1.0259321e+00   9.2809605e-01
   6.3418943e-01   8.0000706e-01   1.1677226e+00   8.1374852e-01   8.0006174e-01   8.0000706e-01   9.8059924e-01   1.0254386e+00   9.2835206e-01
   6.3546910e-01   8.0000648e-01   1.1698145e+00   8.1417453e-01   8.0006174e-01   8.0000648e-01   9.7991252e-01   1.0249367e+00   9.2860696e-01
   6.3674878e-01   8.0000595e-01   1.1718998e+00   8.1460959e-01   8.0006174e-01   8.0000595e-01   9.7921737e-01   1.0244267e+00   9.2886076e-01
   6.3802845e-01   8.0000545e-01   1.1739786e+00   8.1505325e-01   8.0006175e-01   8.0000545e-01   9.7851434e-01   1.0239090e+00   9.2911352e-01
   6.3930813e-01   8.0000500e-01   1.1760506e+00   8.1550557e-01   8.0006175e-01   8.0000500e-01   9.7780345e-01   1.0233837e+00   9.2936526e-01
   6.4058780e-01   8.0000458e-01   1.1781147e+00   8.1596740e-01   8.0006176e-01   8.0000458e-01   9.7708408e-01   1.0228501e+00   9.2961589e-01
   6.4186748e-01   8.0000420e-01   1.1801714e+00   8.1643792e-01   8.0006176e-01   8.0000420e-01   9.7635708e-01   1.0223091e+00   9.2986555e-01
   6.4314715e-01   8.0000385e-01   1.1822205e+00   8.1691713e-01   8.0006177e-01   8.0000385e-01   9.7562254e-01   1.0217608e+00   9.3011422e-01
   6.4442682e-01   8.0000352e-01   1.1842610e+00   8.1740567e-01   8.0006177e-01   8.0000352e-01   9.7488002e-01   1.0212047e+00   9.3036188e-01
   6.4570650e-01   8.0000323e-01   1.1862929e+00   8.1790327e-01   8.0006178e-01   8.0000323e-01   9.7412986e-01   1.0206412e+00   9.3060855e-01
   6.4698617e-01   8.0000295e-01   1.1883160e+00   8.1840962e-01   8.0006179e-01   8.0000295e-01   9.7337242e-01   1.0200707e+00   9.3085429e-01
   6.4826585e-01   8.0000270e-01   1.1903300e+00   8.1892497e-01   8.0006180e-01   8.0000270e-01   9.7260758e-01   1.0194929e+00   9.3109909e-01
   6.4954552e-01   8.0000247e-01   1.1923337e+00   8.1944978e-01   8.0006181e-01   8.0000247e-01   9.7183508e-01   1.0189078e+00   9.3134292e-01
   6.5082520e-01   8.0000226e-01   1.1943277e+00   8.1998336e-01   8.0006182e-01   8.0000226e-01   9.7105555e-01   1.0183158e+00   9.3158585e-01
   6.5210487e-01   8.0000206e-01   1.1963115e+00   8.2052572e-01   8.0006183e-01   8.0000206e-01   9.7026909e-01   1.0177170e+00   9.3182790e-01
   6.5338455e-01   8.0000189e-01   1.1982836e+00   8.2107765e-01   8.0006185e-01   8.0000189e-01   9.6947514e-01   1.0171111e+00   9.3206900e-01
   6.5466422e-01   8.0000172e-01   1.2002446e+00   8.2163847e-01   8.0006186e-01   8.0000172e-01   9.6867435e-01   1.0164984e+00   9.3230923e-01
   6.5594390e-01   8.0000157e-01   1.2021939e+00   8.2220806e-01   8.0006188e-01   8.0000157e-01   9.6786688e-01   1.0158793e+00   9.3254862e-01
   6.5722357e-01   8.0000144e-01   1.2041306e+00   8.2278683e-01   8.0006190e-01   8.0000144e-01   9.6705249e-01   1.0152535e+00   9.3278713e-01
   6.5850325e-01   8.0000131e-01   1.2060541e+00   8.2337482e-01   8.0006192e-01   8.0000131e-01   9.6623124e-01   1.0146211e+00   9.3302477e-01
   6.5978292e-01   8.0000120e-01   1.2079644e+00   8.2397154e-01   8.0006194e-01   8.0000120e-01   9.6540359e-01   1.0139824e+00   9.3326159e-01
   6.6106260e-01   8.0000109e-01   1.2098609e+00   8.2457703e-01   8.0006196e-01   8.0000109e-01   9.6456955e-01   1.0133375e+00   9.3349761e-01
   6.6234227e-01   8.0000099e-01   1.2117417e+00   8.2519204e-01   8.0006199e-01   8.0000099e-01   9.6372867e-01   1.0126860e+00   9.3373275e-01
   6.6362195e-01   8.0000091e-01   1.2136075e+00   8.2581571e-01   8.0006202e-01   8.0000091e-01   9.6288165e-01   1.0120286e+00   9.3396712e-01
   6.6490162e-01   8.0000082e-01   1.2154576e+00   8.2644801e-01   8.0006205e-01   8.0000082e-01   9.6202856e-01   1.0113652e+00   9.3420070e-01
   6.6618130e-01   8.0000075e-01   1.2172901e+00   8.2708954e-01   8.0006209e-01   8.0000075e-01   9.6116907e-01   1.0106957e+00   9.3443347e-01
   6.6746097e-01   8.0000068e-01   1.2191048e+00   8.2773991e-01   8.0006213e-01   8.0000068e-01   9.6030350e-01   1.0100202e+00   9.3466546e-01
   6.6874065e-01   8.0000062e-01   1.2209015e+00   8.2839883e-01   8.0006217e-01   8.0000062e-01   9.5943213e-01   1.0093391e+00   9.3489669e-01
   6.7002032e-01   8.0000057e-01   1.2226786e+00   8.2906651e-01   8.0006222e-01   8.0000057e-01   9.5855487e-01   1.0086523e+00   9.3512717e-01
   6.7130000e-01   8.0000051e-01   1.2244343e+00   8.2974329e-01   8.0006227e-01   8.0000051e-01   9.5767158e-01   1.0079597e+00   9.3535686e-01
   6.7257967e-01   8.0000047e-01   1.2261690e+00   8.3042849e-01   8.0006232e-01   8.0000047e-01   9.5678275e-01   1.0072616e+00   9.3558582e-01
   6.7385935e-01   8.0000043e-01   1.2278816e+00   8.3112208e-01   8.0006239e-01   8.0000043e-01   9.5588847e-01   1.0065583e+00   9.3581407e-01
   6.7513902e-01   8.0000039e-01   1.2295687e+00   8.3182479e-01   8.0006245e-01   8.0000039e-01   9.5498832e-01   1.0058492e+00   9.3604155e-01
   6.7641870e-01   8.0000035e-01   1.2312307e+00   8.3253588e-01   8.0006253e-01   8.0000035e-01   9.5408285e-01   1.0051350e+00   9.3626831e-01
   6.7769837e-01   8.0000032e-01   1.2328666e+00   8.3325523e-01   8.0006261e-01   8.0000032e-01   9.5317219e-01   1.0044158e+00   9.3649438e-01
   6.7897805e-01   8.0000029e-01   1.2344734e+00   8.3398321e-01   8.0006269e-01   8.0000029e-01   9.5225616e-01   1.0036913e+00   9.3671973e-01
   6.8025772e-01   8.0000026e-01   1.2360491e+00   8.3471977e-01   8.0006279e-01   8.0000026e-01   9.5133486e-01   1.0029617e+00   9.3694436e-01
   6.8153740e-01   8.0000024e-01   1.2375935e+00   8.3546442e-01   8.0006290e-01   8.0000024e-01   9.5040864e-01   1.0022273e+00   9.3716832e-01
   6.8281707e-01   8.0000022e-01   1.2391040e+00   8.3621721e-01   8.0006301e-01   8.0000022e-01   9.4947752e-01   1.0014881e+00   9.3739160e-01
   6.8409675e-01   8.0000020e-01   1.2405754e+00   8.3697875e-01   8.0006313e-01   8.0000020e-01   9.4854121e-01   1.0007438e+00   9.3761415e-01
   6.8537642e-01   8.0000018e-01   1.2420083e+00   8.3774821e-01   8.0006327e-01   8.0000018e-01   9.4760024e-01   9.9999501e-01   9.3783605e-01
   6.8665609e-01   8.0000016e-01   1.2433999e+00   8.3852556e-01   8.0006341e-01   8.0000016e-01   9.4665468e-01   9.9924173e-01   9.3805729e-01
   6.8793577e-01   8.0000015e-01   1.2447437e+00   8.3931132e-01   8.0006357e-01   8.0000015e-01   9.4570430e-01   9.9848373e-01   9.3827784e-01
   6.8921544e-01   8.0000013e-01   1.2460376e+00   8.4010506e-01   8.0006375e-01   8.0000013e-01   9.4474938e-01   9.9772129e-01   9.3849773e-01
   6.9049512e-01   8.0000012e-01   1.2472792e+00   8.4090652e-01   8.0006394e-01   8.0000012e-01   9.4379014e-01   9.9695463e-01   9.3871698e-01
   6.9177479e-01   8.0000011e-01   1.2484621e+00   8.4171587e-01   8.0006414e-01   8.0000011e-01   9.4282652e-01   9.9618367e-01   9.3893558e-01
   6.9305447e-01   8.0000010e-01   1.2495780e+00   8.4253334e-01   8.0006436e-01   8.0000010e-01   9.4185846e-01   9.9540836e-01   9.3915350e-01
   6.9433414e-01   8.0000009e-01   1.2506253e+00   8.4335833e-01   8.0006460e-01   8.0000009e-01   9.4088634e-01   9.9462906e-01   9.3937081e-01
   6.9561382e-01   8.0000008e-01   1.2515975e+00   8.4419078e-01   8.0006486e-01   8.0000008e-01   9.3991024e-01   9.9384584e-01   9.3958749e-01
   6.9689349e-01   8.0000007e-01   1.2524782e+00   8.4503133e-01   8.0006515e-01   8.0000007e-01   9.3892987e-01   9.9305842e-01   9.3980349e-01
   6.9817317e-01   8.0000007e-01   1.2532650e+00   8.4587926e-01   8.0006545e-01   8.0000007e-01   9.3794566e-01   9.9226723e-01   9.4001888e-01
   6.9945284e-01   8.0000006e-01   1.2539485e+00   8.4673446e-01   8.0006578e-01   8.0000006e-01   9.3695773e-01   9.9147235e-01   9.4023365e-01
   7.0073252e-01   8.0000005e-01   1.2545099e+00   8.4759726e-01   8.0006614e-01   8.0000005e-01   9.3596596e-01   9.9067368e-01   9.4044779e-01
   7.0201219e-01   8.0000005e-01   1.2549339e+00   8.4846753e-01   8.0006653e-01   8.0000005e-01   9.3497045e-01   9.8987132e-01   9.4066130e-01
   7.0329187e-01   8.0000004e-01   1.2552101e+00   8.4934486e-01   8.0006694e-01   8.0000004e-01   9.3397148e-01   9.8906552e-01   9.4087420e-01
   7.0457154e-01   8.0000004e-01   1.2553174e+00   8.5022930e-01   8.0006739e-01   8.0000004e-01   9.3296907e-01   9.8825630e-01   9.4108650e-01
   7.0585122e-01   8.0000004e-01   1.2552166e+00   8.5112128e-01   8.0006788e-01   8.0000004e-01   9.3196305e-01   9.8744350e-01   9.4129815e-01
   7.0713089e-01   8.0000003e-01   1.2548965e+00   8.5202013e-01   8.0006841e-01   8.0000003e-01   9.3095382e-01   9.8662749e-01   9.4150920e-01
   7.0841057e-01   8.0000003e-01   1.2543275e+00   8.5292578e-01   8.0006897e-01   8.0000003e-01   9.2994145e-01   9.8580835e-01   9.4171967e-01
   7.0969024e-01   8.0000003e-01   1.2534492e+00   8.5383867e-01   8.0006958e-01   8.0000003e-01   9.2892578e-01   9.8498591e-01   9.4192950e-01
   7.1096992e-01   8.0000002e-01   1.2522289e+00   8.5475841e-01   8.0007024e-01   8.0000002e-01   9.2790706e-01   9.8416041e-01   9.4213872e-01
   7.1224959e-01   8.0000002e-01   1.2506265e+00   8.5568473e-01   8.0007094e-01   8.0000002e-01   9.2688546e-01   9.8333201e-01   9.4234737e-01
   7.1352927e-01   8.0000002e-01   1.2485689e+00   8.5661782e-01   8.0007170e-01   8.0000002e-01   9.2586093e-01   9.8250066e-01   9.4255540e-01
   7.1480894e-01   8.0000002e-01   1.2459659e+00   8.5755780e-01   8.0007252e-01   8.0000002e-01   9.2483350e-01   9.8166638e-01   9.4276281e-01
   7.1608862e-01   8.0000002e-01   1.2427738e+00   8.5850416e-01   8.0007340e-01   8.0000002e-01   9.2380342e-01   9.8082941e-01   9.4296965e-01
   7.1736829e-01   8.0000001e-01   1.2389113e+00   8.5945685e-01   8.0007434e-01   8.0000001e-01   9.2277077e-01   9.7998983e-01   9.4317590e-01
   7.1864797e-01   8.0000001e-01   1.2341997e+00   8.6041642e-01   8.0007535e-01   8.0000001e-01   9.2173539e-01   9.7914746e-01   9.4338151e-01
   7.1992764e-01   8.0000001e-01   1.2286000e+00   8.6138219e-01   8.0007644e-01   8.0000001e-01   9.2069760e-01   9.7830263e-01   9.4358654e-01
   7.2120732e-01   8.0000001e-01   1.2220105e+00   8.6235408e-01   8.0007760e-01   8.0000001e-01   9.1965748e-01   9.7745540e-01   9.4379099e-01
   7.2248699e-01   8.0000001e-01   1.2142506e+00   8.6333238e-01   8.0007885e-01   8.0000001e-01   9.1861498e-01   9.7660572e-01   9.4399483e-01
   7.2376667e-01   8.0000001e-01   1.2052088e+00   8.6431693e-01   8.0008019e-01   8.0000001e-01   9.1757022e-01   9.7575370e-01   9.4419806e-01
   7.2504634e-01   8.0000001e-01   1.1948396e+00   8.6530740e-01   8.0008162e-01   8.0000001e-01   9.1652338e-01   9.7489950e-01   9.4440071e-01
   7.2632602e-01   8.0000001e-01   1.1830377e+00   8.6630383e-01   8.0008316e-01   8.0000001e-01   9.1547449e-01   9.7404317e-01   9.4460278e-01
   7.2760569e-01   8.0000001e-01   1.1696442e+00   8.6730653e-01   8.0008480e-01   8.0000001e-01   9.1442351e-01   9.7318463e-01   9.4480421e-01
   7.2888536e-01   8.0000001e-01   1.1547784e+00   8.6831495e-01   8.0008656e-01   8.0000001e-01   9.1337068e-01   9.7232413e-01   9.4500507e-01
   7.3016504e-01   8.0000000e-01   1.1384841e+00   8.6932903e-01   8.0008843e-01   8.0000000e-01   9.1231607e-01   9.7146175e-01   9.4520535e-01
   7.3144471e-01   8.0000000e-01   1.1207670e+00   8.7034914e-01   8.0009044e-01   8.0000000e-01   9.1125963e-01   9.7059740e-01   9.4540499e-01
   7.3272439e-01   8.0000000e-01   1.1018993e+00   8.7137491e-01   8.0009258e-01   8.0000000e-01   9.1020154e-01   9.6973127e-01   9.4560405e-01
   7.3400406e-01   8.0000000e-01   1.0821463e+00   8.7240613e-01   8.0009487e-01   8.0000000e-01   9.0914191e-01   9.6886345e-01   9.4580252e-01
   7.3528374e-01   8.0000000e-01   1.0617788e+00   8.7344295e-01   8.0009731e-01   8.0000000e-01   9.0808075e-01   9.6799396e-01   9.4600038e-01
   7.3656341e-01   8.0000000e-01   1.0411666e+00   8.7448545e-01   8.0009991e-01   8.0000000e-01   9.0701812e-01   9.6712283e-01   9.4619762e-01
   7.3784309e-01   8.0000000e-01   1.0206813e+00   8.7553322e-01   8.0010268e-01   8.0000000e-01   9.0595418e-01   9.6625023e-01   9.4639427e-01
   7.3912276e-01   8.0000000e-01   1.0006433e+00   8.7658619e-01   8.0010563e-01   8.0000000e-01   9.0488899e-01   9.6537622e-01   9.4659034e-01
   7.4040244e-01   8.0000000e-01   9.8145654e-01   8.7764483e-01   8.0010879e-01   8.0000000e-01   9.0382253e-01   9.6450074e-01   9.4678575e-01
   7.4168211e-01   8.0000000e-01   9.6330820e-01   8.7870855e-01   8.0011214e-01   8.0000000e-01   9.0275498e-01   9.6362399e-01   9.4698057e-01
   7.4296179e-01   8.0000000e-01   9.4636963e-01   8.7977729e-01   8.0011570e-01   8.0000000e-01   9.0168642e-01   9.6274604e-01   9.4717480e-01
   7.4424146e-01   8.0000000e-01   9.3084374e-01   8.8085129e-01   8.0011949e-01   8.0000000e-01   9.0061686e-01   9.6186687e-01   9.4736839e-01
   7.4552114e-01   8.0000000e-01   9.1676406e-01   8.8193040e-01   8.0012353e-01   8.0000000e-01   8.9954640e-01   9.6098659e-01   9.4756136e-01
   7.4680081e-01   8.0000000e-01   9.0406733e-01   8.8301434e-01   8.0012781e-01   8.0000000e-01   8.9847516e-01   9.6010531e-01   9.4775373e-01
   7.4808049e-01   8.0000000e-01   8.9273756e-01   8.8410316e-01   8.0013235e-01   8.0000000e-01   8.9740317e-01   9.5922306e-01   9.4794548e-01
   7.4936016e-01   8.0000000e-01   8.8276971e-01   8.8519709e-01   8.0013719e-01   8.0000000e-01   8.9633049e-01   9.5833986e-01   9.4813658e-01
   7.5063984e-01   8.0000000e-01   8.7395609e-01   8.8629568e-01   8.0014232e-01   8.0000000e-01   8.9525724e-01   9.5745586e-01   9.4832707e-01
   7.5191951e-01   8.0000000e-01   8.6619455e-01   8.8739887e-01   8.0014775e-01   8.0000000e-01   8.9418348e-01   9.5657111e-01   9.4851694e-01
   7.5319919e-01   8.0000000e-01   8.5944804e-01   8.8850699e-01   8.0015352e-01   8.0000000e-01   8.9310926e-01   9.5568561e-01   9.4870615e-01
   7.5447886e-01   8.0000000e-01   8.5353901e-01   8.8961968e-01   8.0015964e-01   8.0000000e-01   8.9203467e-01   9.5479948e-01   9.4889473e-01
   7.5575854e-01   8.0000000e-01   8.4835243e-01   8.9073680e-01   8.0016611e-01   8.0000000e-01   8.9095980e-01   9.5391279e-01   9.4908269e-01
   7.5703821e-01   8.0000000e-01   8.4382242e-01   8.9185849e-01   8.0017296e-01   8.0000000e-01   8.8988470e-01   9.5302559e-01   9.4927000e-01
   7.5831789e-01   8.0000000e-01   8.3986548e-01   8.9298476e-01   8.0018023e-01   8.0000000e-01   8.8880944e-01   9.5213792e-01   9.4945664e-01
   7.5959756e-01   8.0000000e-01   8.3637363e-01   8.9411530e-01   8.0018791e-01   8.0000000e-01   8.8773411e-01   9.5124989e-01   9.4964265e-01
   7.6087724e-01   8.0000000e-01   8.3328629e-01   8.9525006e-01   8.0019601e-01   8.0000000e-01   8.8665876e-01   9.5036153e-01   9.4982802e-01
   7.6215691e-01   8.0000000e-01   8.3057846e-01   8.9638940e-01   8.0020462e-01   8.0000000e-01   8.8558349e-01   9.4947291e-01   9.5001269e-01
   7.6343659e-01   8.0000000e-01   8.2816392e-01   8.9753284e-01   8.0021369e-01   8.0000000e-01   8.8450834e-01   9.4858409e-01   9.5019671e-01
   7.6471626e-01   8.0000000e-01   8.2600433e-01   8.9868034e-01   8.0022326e-01   8.0000000e-01   8.8343339e-01   9.4769514e-01   9.5038009e-01
   7.6599594e-01   8.0000000e-01   8.2407837e-01   8.9983210e-01   8.0023338e-01   8.0000000e-01   8.8235872e-01   9.4680611e-01   9.5056277e-01
   7.6727561e-01   8.0000000e-01   8.2234771e-01   9.0098796e-01   8.0024407e-01   8.0000000e-01   8.8128439e-01   9.4591708e-01   9.5074477e-01
   7.6855529e-01   8.0000000e-01   8.2078044e-01   9.0214772e-01   8.0025533e-01   8.0000000e-01   8.8021047e-01   9.4502809e-01   9.5092610e-01
   7.6983496e-01   8.0000000e-01   8.1935939e-01   9.0331142e-01   8.0026719e-01   8.0000000e-01   8.7913701e-01   9.4413920e-01   9.5110676e-01
   7.7111464e-01   8.0000000e-01   8.1807203e-01   9.0447922e-01   8.0027973e-01   8.0000000e-01   8.7806414e-01   9.4325049e-01   9.5128669e-01
   7.7239431e-01   8.0000000e-01   8.1689277e-01   9.0565078e-01   8.0029293e-01   8.0000000e-01   8.7699186e-01   9.4236200e-01   9.5146594e-01
   7.7367398e-01   8.0000000e-01   8.1580950e-01   9.0682603e-01   8.0030680e-01   8.0000000e-01   8.7592024e-01   9.4147378e-01   9.5164452e-01
   7.7495366e-01   8.0000000e-01   8.1481814e-01   9.0800526e-01   8.0032144e-01   8.0000000e-01   8.7484941e-01   9.4058592e-01   9.5182235e-01
   7.7623333e-01   8.0000000e-01   8.1390270e-01   9.0918815e-01   8.0033684e-01   8.0000000e-01   8.7377939e-01   9.3969846e-01   9.5199947e-01
   7.7751301e-01   8.0000000e-01   8.1305428e-01   9.1037459e-01   8.0035302e-01   8.0000000e-01   8.7271022e-01   9.3881145e-01   9.5217590e-01
   7.7879268e-01   8.0000000e-01   8.1226879e-01   9.1156472e-01   8.0037004e-01   8.0000000e-01   8.7164201e-01   9.3792495e-01   9.5235159e-01
   7.8007236e-01   8.0000000e-01   8.1154033e-01   9.1275851e-01   8.0038795e-01   8.0000000e-01   8.7057484e-01   9.3703904e-01   9.5252654e-01
   7.8135203e-01   8.0000000e-01   8.1086060e-01   9.1395571e-01   8.0040675e-01   8.0000000e-01   8.6950872e-01   9.3615374e-01   9.5270076e-01
   7.8263171e-01   8.0000000e-01   8.1022560e-01   9.1515631e-01   8.0042646e-01   8.0000000e-01   8.6844371e-01   9.3526911e-01   9.5287427e-01
   7.8391138e-01   8.0000000e-01   8.0963501e-01   9.1636058e-01   8.0044722e-01   8.0000000e-01   8.6737998e-01   9.3438526e-01   9.5304697e-01
   7.8519106e-01   8.0000000e-01   8.0908119e-01   9.1756812e-01   8.0046897e-01   8.0000000e-01   8.6631749e-01   9.3350218e-01   9.5321895e-01
   7.8647073e-01   8.0000000e-01   8.0856134e-01   9.1877891e-01   8.0049175e-01   8.0000000e-01   8.6525629e-01   9.3261991e-01   9.5339018e-01
   7.8775041e-01   8.0000000e-01   8.0807485e-01   9.1999312e-01   8.0051568e-01   8.0000000e-01   8.6419653e-01   9.3173858e-01   9.5356062e-01
   7.8903008e-01   8.0000000e-01   8.0761812e-01   9.2121060e-01   8.0054077e-01   8.0000000e-01   8.6313824e-01   9.3085821e-01   9.5373027e-01
   7.9030976e-01   8.0000000e-01   8.0718803e-01   9.2243120e-01   8.0056702e-01   8.0000000e-01   8.6208143e-01   9.2997882e-01   9.5389917e-01
   7.9158943e-01   8.0000000e-01   8.0678339e-01   9.2365495e-01   8.0059450e-01   8.0000000e-01   8.6102618e-01   9.2910047e-01   9.5406728e-01
   7.9286911e-01   8.0000000e-01   8.0640349e-01   9.2488197e-01   8.0062333e-01   8.0000000e-01   8.5997265e-01   9.2822329e-01   9.5423456e-01
   7.9414878e-01   8.0000000e-01   8.0604495e-01   9.2611198e-01   8.0065346e-01   8.0000000e-01   8.5892077e-01   9.2734723e-01   9.5440105e-01
   7.9542846e-01   8.0000000e-01   8.0570645e-01   9.2734494e-01   8.0068492e-01   8.0000000e-01   8.5787060e-01   9.2647235e-01   9.5456676e-01
   7.9670813e-01   8.0000000e-01   8.0538830e-01   9.2858108e-01   8.0071791e-01   8.0000000e-01   8.5682236e-01   9.2559880e-01   9.5473159e-01
   7.9798781e-01   8.0000000e-01   8.0508784e-01   9.2982013e-01   8.0075237e-01   8.0000000e-01   8.5577596e-01   9.2472655e-01   9.5489562e-01
   7.9926748e-01   8.0000000e-01   8.0480377e-01   9.3106202e-01   8.0078832e-01   8.0000000e-01   8.5473145e-01   9.2385561e-01   9.5505883e-01
   8.0054716e-01   8.0000000e-01   8.0453586e-01   9.3230684e-01   8.0082589e-01   8.0000000e-01   8.5368897e-01   9.2298611e-01   9.5522118e-01
   8.0182683e-01   8.0000000e-01   8.0428317e-01   9.3355457e-01   8.0086515e-01   8.0000000e-01   8.5264860e-01   9.2211811e-01   9.5538265e-01
   8.0310651e-01   8.0000000e-01   8.0404406e-01   9.3480502e-01   8.0090607e-01   8.0000000e-01   8.5161028e-01   9.2125157e-01   9.5554329e-01
   8.0438618e-01   8.0000000e-01   8.0381786e-01   9.3605818e-01   8.0094872e-01   8.0000000e-01   8.5057407e-01   9.2038655e-01   9.5570308e-01
   8.0566586e-01   8.0000000e-01   8.0360487e-01   9.3731424e-01   8.0099330e-01   8.0000000e-01   8.4954024e-01   9.1952323e-01   9.5586193e-01
   8.0694553e-01   8.0000000e-01   8.0340321e-01   9.3857291e-01   8.0103972e-01   8.0000000e-01   8.4850862e-01   9.1866151e-01   9.5601992e-01
   8.0822521e-01   8.0000000e-01   8.0321226e-01   9.3983415e-01   8.0108801e-01   8.0000000e-01   8.4747927e-01   9.1780144e-01   9.5617703e-01
   8.0950488e-01   8.0000000e-01   8.0303215e-01   9.4109812e-01   8.0113839e-01   8.0000000e-01   8.4645241e-01   9.1694318e-01   9.5633321e-01
   8.1078456e-01   8.0000000e-01   8.0286188e-01   9.4236467e-01   8.0119085e-01   8.0000000e-01   8.4542800e-01   9.1608670e-01   9.5648846e-01
   8.1206423e-01   8.0000000e-01   8.0270061e-01   9.4363369e-01   8.0124538e-01   8.0000000e-01   8.4440603e-01   9.1523201e-01   9.5664281e-01
   8.1334391e-01   8.0000000e-01   8.0254814e-01   9.4490522e-01   8.0130210e-01   8.0000000e-01   8.4338660e-01   9.1437919e-01   9.5679623e-01
   8.1462358e-01   8.0000000e-01   8.0240431e-01   9.4617934e-01   8.0136117e-01   8.0000000e-01   8.4236990e-01   9.1352837e-01   9.5694866e-01
   8.1590325e-01   8.0000000e-01   8.0226808e-01   9.4745582e-01   8.0142251e-01   8.0000000e-01   8.4135579e-01   9.1267945e-01   9.5710016e-01
   8.1718293e-01   8.0000000e-01   8.0213906e-01   9.4873464e-01   8.0148618e-01   8.0000000e-01   8.4034431e-01   9.1183248e-01   9.5725072e-01
   8.1846260e-01   8.0000000e-01   8.0201750e-01   9.5001597e-01   8.0155245e-01   8.0000000e-01   8.3933577e-01   9.1098768e-01   9.5740024e-01
   8.1974228e-01   8.0000000e-01   8.0190243e-01   9.5129960e-01   8.0162122e-01   8.0000000e-01   8.3833000e-01   9.1014494e-01   9.5754879e-01
   8.2102195e-01   8.0000000e-01   8.0179348e-01   9.5258547e-01   8.0169251e-01   8.0000000e-01   8.3732702e-01   9.0930426e-01   9.5769637e-01
   8.2230163e-01   8.0000000e-01   8.0169060e-01   9.5387366e-01   8.0176652e-01   8.0000000e-01   8.3632702e-01   9.0846580e-01   9.5784292e-01
   8.2358130e-01   8.0000000e-01   8.0159347e-01   9.5516414e-01   8.0184334e-01   8.0000000e-01   8.3533006e-01   9.0762960e-01   9.5798842e-01
   8.2486098e-01   8.0000000e-01   8.0150151e-01   9.5645676e-01   8.0192289e-01   8.0000000e-01   8.3433603e-01   9.0679559e-01   9.5813292e-01
   8.2614065e-01   8.0000000e-01   8.0141452e-01   9.5775152e-01   8.0200527e-01   8.0000000e-01   8.3334502e-01   9.0596382e-01   9.5827640e-01
   8.2742033e-01   8.0000000e-01   8.0133260e-01   9.5904856e-01   8.0209079e-01   8.0000000e-01   8.3235732e-01   9.0513453e-01   9.5841875e-01
   8.2870000e-01   8.0000000e-01   8.0125506e-01   9.6034765e-01   8.0217926e-01   8.0000000e-01   8.3137270e-01   9.0430754e-01   9.5856006e-01
   8.2997968e-01   8.0000000e-01   8.0118169e-01   9.6164876e-01   8.0227074e-01   8.0000000e-01   8.3039121e-01   9.0348289e-01   9.5870033e-01
   8.3125935e-01   8.0000000e-01   8.0111255e-01   9.6295202e-01   8.0236553e-01   8.0000000e-01   8.2941312e-01   9.0266079e-01   9.5883945e-01
   8.3253903e-01   8.0000000e-01   8.0104726e-01   9.6425730e-01   8.0246357e-01   8.0000000e-01   8.2843835e-01   9.0184117e-01   9.5897747e-01
   8.3381870e-01   8.0000000e-01   8.0098549e-01   9.6556452e-01   8.0256484e-01   8.0000000e-01   8.2746684e-01   9.0102400e-01   9.5911440e-01
   8.3509838e-01   8.0000000e-01   8.0092718e-01   9.6687371e-01   8.0266952e-01   8.0000000e-01   8.2649875e-01   9.0020939e-01   9.5925020e-01
   8.3637805e-01   8.0000000e-01   8.0087227e-01   9.6818491e-01   8.0277781e-01   8.0000000e-01   8.2553425e-01   8.9939748e-01   9.5938480e-01
   8.3765773e-01   8.0000000e-01   8.0082034e-01   9.6949797e-01   8.0288954e-01   8.0000000e-01   8.2457316e-01   8.9858812e-01   9.5951829e-01
   8.3893740e-01   8.0000000e-01   8.0077126e-01   9.7081284e-01   8.0300479e-01   8.0000000e-01   8.2361550e-01   8.9778134e-01   9.5965063e-01
   8.4021708e-01   8.0000000e-01   8.0072513e-01   9.7212969e-01   8.0312396e-01   8.0000000e-01   8.2266166e-01   8.9697743e-01   9.5978172e-01
   8.4149675e-01   8.0000000e-01   8.0068155e-01   9.7344832e-01   8.0324683e-01   8.0000000e-01   8.2171139e-01   8.9617619e-01   9.5991164e-01
   8.4277643e-01   8.0000000e-01   8.0064038e-01   9.7476869e-01   8.0337343e-01   8.0000000e-01   8.2076468e-01   8.9537763e-01   9.6004037e-01
   8.4405610e-01   8.0000000e-01   8.0060161e-01   9.7609088e-01   8.0350403e-01   8.0000000e-01   8.1982179e-01   8.9458194e-01   9.6016786e-01
   8.4533578e-01   8.0000000e-01   8.0056510e-01   9.7741483e-01   8.0363869e-01   8.0000000e-01   8.1888274e-01   8.9378913e-01   9.6029408e-01
   8.4661545e-01   8.0000000e-01   8.0053063e-01   9.7874045e-01   8.0377729e-01   8.0000000e-01   8.1794738e-01   8.9299910e-01   9.6041908e-01
   8.4789513e-01   8.0000000e-01   8.0049811e-01   9.8006773e-01   8.0391995e-01   8.0000000e-01   8.1701581e-01   8.9221192e-01   9.6054284e-01
   8.4917480e-01   8.0000000e-01   8.0046758e-01   9.8139677e-01   8.0406706e-01   8.0000000e-01   8.1608836e-01   8.9142783e-01   9.6066524e-01
   8.5045448e-01   8.0000000e-01   8.0043877e-01   9.8272739e-01   8.0421831e-01   8.0000000e-01   8.1516473e-01   8.9064660e-01   9.6078638e-01
   8.5173415e-01   8.0000000e-01   8.0041159e-01   9.8405958e-01   8.0437378e-01   8.0000000e-01   8.1424496e-01   8.8986828e-01   9.6090624e-01
   8.5301383e-01   8.0000000e-01   8.0038606e-01   9.8539342e-01   8.0453385e-01   8.0000000e-01   8.1332939e-01   8.8909310e-01   9.6102472e-01
   8.5429350e-01   8.0000000e-01   8.0036203e-01   9.8672881e-01   8.0469838e-01   8.0000000e-01   8.1241786e-01   8.8832096e-01   9.6114187e-01
   8.5557318e-01   8.0000000e-01   8.0033937e-01   9.8806568e-01   8.0486732e-01   8.0000000e-01   8.1151031e-01   8.8755180e-01   9.6125769e-01
   8.5685285e-01   8.0000000e-01   8.0031806e-01   9.8940408e-01   8.0504089e-01   8.0000000e-01   8.1060691e-01   8.8678576e-01   9.6137214e-01
   8.5813252e-01   8.0000000e-01   8.0029806e-01   9.9074401e-01   8.0521931e-01   8.0000000e-01   8.0970784e-01   8.8602297e-01   9.6148514e-01
   8.5941220e-01   8.0000000e-01   8.0027921e-01   9.9208535e-01   8.0540233e-01   8.0000000e-01   8.0881286e-01   8.8526323e-01   9.6159679e-01
   8.6069187e-01   8.0000000e-01   8.0026146e-01   9.9342809e-01   8.0558999e-01   8.0000000e-01   8.0792200e-01   8.8450658e-01   9.6170706e-01
   8.6197155e-01   8.0000000e-01   8.0024484e-01   9.9477232e-01   8.0578284e-01   8.0000000e-01   8.0703572e-01   8.8375336e-01   9.6181580e-01
   8.6325122e-01   8.0000000e-01   8.0022920e-01   9.9611791e-01   8.0598048e-01   8.0000000e-01   8.0615365e-01   8.8300329e-01   9.6192313e-01
   8.6453090e-01   8.0000000e-01   8.0021448e-01   9.9746482e-01   8.0618296e-01   8.0000000e-01   8.0527581e-01   8.8225639e-01   9.6202903e-01
   8.6581057e-01   8.0000000e-01   8.0020067e-01   9.9881310e-01   8.0639059e-01   8.0000000e-01   8.0440249e-01   8.8151286e-01   9.6213341e-01
   8.6709025e-01   8.0000000e-01   8.0018772e-01   1.0001627e+00   8.0660340e-01   8.0000000e-01   8.0353366e-01   8.8077269e-01   9.6223627e-01
   8.6836992e-01   8.0000000e-01   8.0017553e-01   1.0015136e+00   8.0682119e-01   8.0000000e-01   8.0266917e-01   8.8003575e-01   9.6233767e-01
   8.6964960e-01   8.0000000e-01   8.0016409e-01   1.0028657e+00   8.0704411e-01   8.0000000e-01   8.0180912e-01   8.7930213e-01   9.6243755e-01
   8.7092927e-01   8.0000000e-01   8.0015338e-01   1.0042191e+00   8.0727256e-01   8.0000000e-01   8.0095386e-01   8.7857208e-01   9.6253580e-01
   8.7220895e-01   8.0000000e-01   8.0014332e-01   1.0055737e+00   8.0750615e-01   8.0000000e-01   8.0010303e-01   8.7784533e-01   9.6263254e-01
   8.7348862e-01   8.0000000e-01   8.0013387e-01   1.0069295e+00   8.0774491e-01   8.0000000e-01   7.9925666e-01   8.7712190e-01   9.6272775e-01
   8.7476830e-01   8.0000000e-01   8.0012504e-01   1.0082865e+00   8.0798932e-01   8.0000000e-01   7.9841515e-01   8.7640209e-01   9.6282128e-01
   8.7604797e-01   8.0000000e-01   8.0011675e-01   1.0096447e+00   8.0823913e-01   8.0000000e-01   7.9757828e-01   8.7568572e-01   9.6291321e-01
   8.7732765e-01   8.0000000e-01   8.0010897e-01   1.0110039e+00   8.0849425e-01   8.0000000e-01   7.9674597e-01   8.7497274e-01   9.6300356e-01
   8.7860732e-01   8.0000000e-01   8.0010169e-01   1.0123643e+00   8.0875492e-01   8.0000000e-01   7.9591842e-01   8.7426330e-01   9.6309226e-01
   8.7988700e-01   8.0000000e-01   8.0009488e-01   1.0137258e+00   8.0902133e-01   8.0000000e-01   7.9509580e-01   8.7355751e-01   9.6317923e-01
   8.8116667e-01   8.0000000e-01   8.0008849e-01   1.0150883e+00   8.0929316e-01   8.0000000e-01   7.9427782e-01   8.7285517e-01   9.6326458e-01
   8.8244635e-01   8.0000000e-01   8.0008250e-01   1.0164518e+00   8.0957044e-01   8.0000000e-01   7.9346452e-01   8.7215628e-01   9.6334829e-01
   8.8372602e-01   8.0000000e-01   8.0007692e-01   1.0178165e+00   8.0985377e-01   8.0000000e-01   7.9265641e-01   8.7146123e-01   9.6343016e-01
   8.8500570e-01   8.0000000e-01   8.0007169e-01   1.0191820e+00   8.1014263e-01   8.0000000e-01   7.9185304e-01   8.7076970e-01   9.6351036e-01
   8.8628537e-01   8.0000000e-01   8.0006678e-01   1.0205486e+00   8.1043703e-01   8.0000000e-01   7.9105443e-01   8.7008167e-01   9.6358886e-01
   8.8756505e-01   8.0000000e-01   8.0006221e-01   1.0219161e+00   8.1073734e-01   8.0000000e-01   7.9026089e-01   8.6939740e-01   9.6366556e-01
   8.8884472e-01   8.0000000e-01   8.0005793e-01   1.0232846e+00   8.1104349e-01   8.0000000e-01   7.8947239e-01   8.6871683e-01   9.6374045e-01
   8.9012440e-01   8.0000000e-01   8.0005393e-01   1.0246539e+00   8.1135525e-01   8.0000000e-01   7.8868872e-01   8.6803982e-01   9.6381360e-01
   8.9140407e-01   8.0000000e-01   8.0005019e-01   1.0260242e+00   8.1167277e-01   8.0000000e-01   7.8791002e-01   8.6736647e-01   9.6388497e-01
   8.9268375e-01   8.0000000e-01   8.0004670e-01   1.0273954e+00   8.1199641e-01   8.0000000e-01   7.8713662e-01   8.6669701e-01   9.6395441e-01
   8.9396342e-01   8.0000000e-01   8.0004344e-01   1.0287673e+00   8.1232574e-01   8.0000000e-01   7.8636813e-01   8.6603117e-01   9.6402206e-01
   8.9524310e-01   8.0000000e-01   8.0004039e-01   1.0301401e+00   8.1266075e-01   8.0000000e-01   7.8560459e-01   8.6536896e-01   9.6408791e-01
   8.9652277e-01   8.0000000e-01   8.0003756e-01   1.0315138e+00   8.1300193e-01   8.0000000e-01   7.8484642e-01   8.6471068e-01   9.6415178e-01
   8.9780245e-01   8.0000000e-01   8.0003491e-01   1.0328882e+00   8.1334895e-01   8.0000000e-01   7.8409335e-01   8.6405614e-01   9.6421378e-01
   8.9908212e-01   8.0000000e-01   8.0003243e-01   1.0342633e+00   8.1370170e-01   8.0000000e-01   7.8334528e-01   8.6340526e-01   9.6427393e-01
   9.0036179e-01   8.0000000e-01   8.0003013e-01   1.0356393e+00   8.1406041e-01   8.0000000e-01   7.8260246e-01   8.6275822e-01   9.6433214e-01
   9.0164147e-01   8.0000000e-01   8.0002798e-01   1.0370159e+00   8.1442522e-01   8.0000000e-01   7.8186501e-01   8.6211510e-01   9.6438834e-01
   9.0292114e-01   8.0000000e-01   8.0002598e-01   1.0383933e+00   8.1479578e-01   8.0000000e-01   7.8113264e-01   8.6147568e-01   9.6444265e-01
   9.0420082e-01   8.0000000e-01   8.0002411e-01   1.0397713e+00   8.1517208e-01   8.0000000e-01   7.8040536e-01   8.6083998e-01   9.6449504e-01
   9.0548049e-01   8.0000000e-01   8.0002238e-01   1.0411500e+00   8.1555472e-01   8.0000000e-01   7.7968373e-01   8.6020840e-01   9.6454530e-01
   9.0676017e-01   8.0000000e-01   8.0002076e-01   1.0425293e+00   8.1594310e-01   8.0000000e-01   7.7896724e-01   8.5958055e-01   9.6459362e-01
   9.0803984e-01   8.0000000e-01   8.0001925e-01   1.0439093e+00   8.1633723e-01   8.0000000e-01   7.7825591e-01   8.5895645e-01   9.6463997e-01
   9.0931952e-01   8.0000000e-01   8.0001785e-01   1.0452899e+00   8.1673746e-01   8.0000000e-01   7.7755008e-01   8.5833635e-01   9.6468423e-01
   9.1059919e-01   8.0000000e-01   8.0001654e-01   1.0466710e+00   8.1714366e-01   8.0000000e-01   7.7684966e-01   8.5772016e-01   9.6472641e-01
   9.1187887e-01   8.0000000e-01   8.0001533e-01   1.0480527e+00   8.1755558e-01   8.0000000e-01   7.7615445e-01   8.5710776e-01   9.6476659e-01
   9.1315854e-01   8.0000000e-01   8.0001420e-01   1.0494349e+00   8.1797334e-01   8.0000000e-01   7.7546459e-01   8.5649923e-01   9.6480471e-01
   9.1443822e-01   8.0000000e-01   8.0001315e-01   1.0508177e+00   8.1839728e-01   8.0000000e-01   7.7478040e-01   8.5589480e-01   9.6484062e-01
   9.1571789e-01   8.0000000e-01   8.0001218e-01   1.0522010e+00   8.1882692e-01   8.0000000e-01   7.7410148e-01   8.5529417e-01   9.6487448e-01
   9.1699757e-01   8.0000000e-01   8.0001127e-01   1.0535847e+00   8.1926223e-01   8.0000000e-01   7.7342784e-01   8.5469736e-01   9.6490628e-01
   9.1827724e-01   8.0000000e-01   8.0001043e-01   1.0549689e+00   8.1970370e-01   8.0000000e-01   7.7275995e-01   8.5410469e-01   9.6493583e-01
   9.1955692e-01   8.0000000e-01   8.0000965e-01   1.0563536e+00   8.2015092e-01   8.0000000e-01   7.7209747e-01   8.5351592e-01   9.6496324e-01
   9.2083659e-01   8.0000000e-01   8.0000892e-01   1.0577386e+00   8.2060377e-01   8.0000000e-01   7.7144032e-01   8.5293098e-01   9.6498854e-01
   9.2211627e-01   8.0000000e-01   8.0000825e-01   1.0591241e+00   8.2106249e-01   8.0000000e-01   7.7078875e-01   8.5235005e-01   9.6501163e-01
   9.2339594e-01   8.0000000e-01   8.0000763e-01   1.0605099e+00   8.2152714e-01   8.0000000e-01   7.7014285e-01   8.5177319e-01   9.6503246e-01
   9.2467562e-01   8.0000000e-01   8.0000705e-01   1.0618961e+00   8.2199736e-01   8.0000000e-01   7.6950232e-01   8.5120019e-01   9.6505114e-01
   9.2595529e-01   8.0000000e-01   8.0000651e-01   1.0632826e+00   8.2247315e-01   8.0000000e-01   7.6886719e-01   8.5063105e-01   9.6506765e-01
   9.2723497e-01   8.0000000e-01   8.0000601e-01   1.0646695e+00   8.2295503e-01   8.0000000e-01   7.6823800e-01   8.5006617e-01   9.6508177e-01
   9.2851464e-01   8.0000000e-01   8.0000555e-01   1.0660566e+00   8.2344241e-01   8.0000000e-01   7.6761421e-01   8.4950515e-01   9.6509370e-01
   9.2979432e-01   8.0000000e-01   8.0000512e-01   1.0674440e+00   8.2393527e-01   8.0000000e-01   7.6699585e-01   8.4894800e-01   9.6510342e-01
   9.3107399e-01   8.0000000e-01   8.0000473e-01   1.0688317e+00   8.2443395e-01   8.0000000e-01   7.6638327e-01   8.4839498e-01   9.6511079e-01
   9.3235367e-01   8.0000000e-01   8.0000436e-01   1.0702196e+00   8.2493825e-01   8.0000000e-01   7.6577634e-01   8.4784599e-01   9.6511584e-01
   9.3363334e-01   8.0000000e-01   8.0000402e-01   1.0716077e+00   8.2544795e-01   8.0000000e-01   7.6517486e-01   8.4730087e-01   9.6511866e-01
   9.3491302e-01   8.0000000e-01   8.0000371e-01   1.0729959e+00   8.2596316e-01   8.0000000e-01   7.6457898e-01   8.4675974e-01   9.6511916e-01
   9.3619269e-01   8.0000000e-01   8.0000342e-01   1.0743844e+00   8.2648412e-01   8.0000000e-01   7.6398899e-01   8.4622280e-01   9.6511722e-01
   9.3747237e-01   8.0000000e-01   8.0000315e-01   1.0757730e+00   8.2701038e-01   8.0000000e-01   7.6340449e-01   8.4568976e-01   9.6511301e-01
   9.3875204e-01   8.0000000e-01   8.0000290e-01   1.0771617e+00   8.2754191e-01   8.0000000e-01   7.6282547e-01   8.4516060e-01   9.6510651e-01
   9.4003172e-01   8.0000000e-01   8.0000267e-01   1.0785505e+00   8.2807916e-01   8.0000000e-01   7.6225244e-01   8.4463568e-01   9.6509750e-01
   9.4131139e-01   8.0000000e-01   8.0000246e-01   1.0799394e+00   8.2862169e-01   8.0000000e-01   7.6168500e-01   8.4411471e-01   9.6508614e-01
   9.4259106e-01   8.0000000e-01   8.0000227e-01   1.0813283e+00   8.2916939e-01   8.0000000e-01   7.6112306e-01   8.4359764e-01   9.6507247e-01
   9.4387074e-01   8.0000000e-01   8.0000209e-01   1.0827173e+00   8.2972248e-01   8.0000000e-01   7.6056691e-01   8.4308465e-01   9.6505634e-01
   9.4515041e-01   8.0000000e-01   8.0000192e-01   1.0841063e+00   8.3028095e-01   8.0000000e-01   7.6001659e-01   8.4257578e-01   9.6503774e-01
   9.4643009e-01   8.0000000e-01   8.0000176e-01   1.0854953e+00   8.3084450e-01   8.0000000e-01   7.5947180e-01   8.4207081e-01   9.6501678e-01
   9.4770976e-01   8.0000000e-01   8.0000162e-01   1.0868842e+00   8.3141311e-01   8.0000000e-01   7.5893257e-01   8.4156975e-01   9.6499344e-01
   9.4898944e-01   8.0000000e-01   8.0000149e-01   1.0882731e+00   8.3198720e-01   8.0000000e-01   7.5839943e-01   8.4107298e-01   9.6496748e-01
   9.5026911e-01   8.0000000e-01   8.0000137e-01   1.0896619e+00   8.3256624e-01   8.0000000e-01   7.5787184e-01   8.4058009e-01   9.6493914e-01
   9.5154879e-01   8.0000000e-01   8.0000126e-01   1.0910506e+00   8.3315021e-01   8.0000000e-01   7.5734979e-01   8.4009110e-01   9.6490840e-01
   9.5282846e-01   8.0000000e-01   8.0000116e-01   1.0924392e+00   8.3373939e-01   8.0000000e-01   7.5683368e-01   8.3960628e-01   9.6487509e-01
   9.5410814e-01   8.0000000e-01   8.0000106e-01   1.0938276e+00   8.3433359e-01   8.0000000e-01   7.5632331e-01   8.3912548e-01   9.6483927e-01
   9.5538781e-01   8.0000000e-01   8.0000097e-01   1.0952159e+00   8.3493258e-01   8.0000000e-01   7.5581851e-01   8.3864857e-01   9.6480102e-01
   9.5666749e-01   8.0000000e-01   8.0000089e-01   1.0966039e+00   8.3553648e-01   8.0000000e-01   7.5531942e-01   8.3817565e-01   9.6476027e-01
   9.5794716e-01   8.0000000e-01   8.0000082e-01   1.0979918e+00   8.3614546e-01   8.0000000e-01   7.5482632e-01   8.3770692e-01   9.6471689e-01
   9.5922684e-01   8.0000000e-01   8.0000075e-01   1.0993793e+00   8.3675912e-01   8.0000000e-01   7.5433878e-01   8.3724206e-01   9.6467105e-01
   9.6050651e-01   8.0000000e-01   8.0000069e-01   1.1007666e+00   8.3737743e-01   8.0000000e-01   7.5385680e-01   8.3678108e-01   9.6462274e-01
   9.6178619e-01   8.0000000e-01   8.0000063e-01   1.1021536e+00   8.3800076e-01   8.0000000e-01   7.5338091e-01   8.3632433e-01   9.6457174e-01
   9.6306586e-01   8.0000000e-01   8.0000058e-01   1.1035403e+00   8.3862871e-01   8.0000000e-01   7.5291065e-01   8.3587150e-01   9.6451822e-01
   9.6434554e-01   8.0000000e-01   8.0000053e-01   1.1049266e+00   8.3926119e-01   8.0000000e-01   7.5244595e-01   8.3542254e-01   9.6446221e-01
   9.6562521e-01   8.0000000e-01   8.0000049e-01   1.1063125e+00   8.3989837e-01   8.0000000e-01   7.5198710e-01   8.3497763e-01   9.6440358e-01
   9.6690489e-01   8.0000000e-01   8.0000045e-01   1.1076981e+00   8.4054023e-01   8.0000000e-01   7.5153412e-01   8.3453679e-01   9.6434231e-01
   9.6818456e-01   8.0000000e-01   8.0000041e-01   1.1090831e+00   8.4118650e-01   8.0000000e-01   7.5108669e-01   8.3409981e-01   9.6427852e-01
   9.6946424e-01   8.0000000e-01   8.0000037e-01   1.1104678e+00   8.4183716e-01   8.0000000e-01   7.5064489e-01   8.3366670e-01   9.6421219e-01
   9.7074391e-01   8.0000000e-01   8.0000034e-01   1.1118519e+00   8.4249255e-01   8.0000000e-01   7.5020917e-01   8.3323780e-01   9.6414309e-01
   9.7202359e-01   8.0000000e-01   8.0000031e-01   1.1132355e+00   8.4315222e-01   8.0000000e-01   7.4977900e-01   8.3281274e-01   9.6407145e-01
   9.7330326e-01   8.0000000e-01   8.0000029e-01   1.1146185e+00   8.4381612e-01   8.0000000e-01   7.4935440e-01   8.3239151e-01   9.6399727e-01
   9.7458294e-01   8.0000000e-01   8.0000026e-01   1.1160010e+00   8.4448453e-01   8.0000000e-01   7.4893574e-01   8.3197439e-01   9.6392035e-01
   9.7586261e-01   8.0000000e-01   8.0000024e-01   1.1173828e+00   8.4515721e-01   8.0000000e-01   7.4852281e-01   8.3156120e-01   9.6384080e-01
   9.7714229e-01   8.0000000e-01   8.0000022e-01   1.1187640e+00   8.4583401e-01   8.0000000e-01   7.4811543e-01   8.3115182e-01   9.6375868e-01
   9.7842196e-01   8.0000000e-01   8.0000020e-01   1.1201446e+00   8.4651502e-01   8.0000000e-01   7.4771376e-01   8.3074637e-01   9.6367392e-01
   9.7970164e-01   8.0000000e-01   8.0000018e-01   1.1215244e+00   8.4720034e-01   8.0000000e-01   7.4731802e-01   8.3034499e-01   9.6358639e-01
   9.8098131e-01   8.0000000e-01   8.0000017e-01   1.1229034e+00   8.4788966e-01   8.0000000e-01   7.4692782e-01   8.2994740e-01   9.6349628e-01
   9.8226099e-01   8.0000000e-01   8.0000015e-01   1.1242817e+00   8.4858292e-01   8.0000000e-01   7.4654314e-01   8.2955359e-01   9.6340358e-01
   9.8354066e-01   8.0000000e-01   8.0000014e-01   1.1256592e+00   8.4928047e-01   8.0000000e-01   7.4616450e-01   8.2916392e-01   9.6330804e-01
   9.8482034e-01   8.0000000e-01   8.0000013e-01   1.1270358e+00   8.4998192e-01   8.0000000e-01   7.4579143e-01   8.2877804e-01   9.6320988e-01
   9.8610001e-01   8.0000000e-01   8.0000011e-01   1.1284115e+00   8.5068720e-01   8.0000000e-01   7.4542387e-01   8.2839593e-01   9.6310912e-01
   9.8737968e-01   8.0000000e-01   8.0000010e-01   1.1297863e+00   8.5139648e-01   8.0000000e-01   7.4506209e-01   8.2801776e-01   9.6300560e-01
   9.8865936e-01   8.0000000e-01   8.0000010e-01   1.1311600e+00   8.5210969e-01   8.0000000e-01   7.4470609e-01   8.2764353e-01   9.6289935e-01
   9.8993903e-01   8.0000000e-01   8.0000009e-01   1.1325328e+00   8.5282661e-01   8.0000000e-01   7.4435557e-01   8.2727302e-01   9.6279047e-01
   9.9121871e-01   8.0000000e-01   8.0000008e-01   1.1339046e+00   8.5354725e-01   8.0000000e-01   7.4401060e-01   8.2690629e-01   9.6267894e-01
   9.9249838e-01   8.0000000e-01   8.0000007e-01   1.1352752e+00   8.5427186e-01   8.0000000e-01   7.4367160e-01   8.2654360e-01   9.6256454e-01
   9.9377806e-01   8.0000000e-01   8.0000007e-01   1.1366446e+00   8.5500005e-01   8.0000000e-01   7.4333805e-01   8.2618462e-01   9.6244751e-01
   9.9505773e-01   8.0000000e-01   8.0000006e-01   1.1380129e+00   8.5573180e-01   8.0000000e-01   7.4300996e-01   8.2582933e-01   9.6232784e-01
   9.9633741e-01   8.0000000e-01   8.0000005e-01   1.1393799e+00   8.5646733e-01   8.0000000e-01   7.4268772e-01   8.2547800e-01   9.6220534e-01
   9.9761708e-01   8.0000000e-01   8.0000005e-01   1.1407456e+00   8.5720644e-01   8.0000000e-01   7.4237107e-01   8.2513044e-01   9.6208011e-01
   9.9889676e-01   8.0000000e-01   8.0000004e-01   1.1421099e+00   8.5794898e-01   8.0000000e-01   7.4205983e-01   8.2478655e-01   9.6195224e-01
   1.0001764e+00   8.0000000e-01   8.0000004e-01   1.1434729e+00   8.5869505e-01   8.0000000e-01   7.4175420e-01   8.2444643e-01   9.6182163e-01
   1.0014561e+00   8.0000000e-01   8.0000004e-01   1.1448342e+00   8.5944471e-01   8.0000000e-01   7.4145434e-01   8.2411021e-01   9.6168818e-01
   1.0027358e+00   8.0000000e-01   8.0000003e-01   1.1461941e+00   8.6019769e-01   8.0000000e-01   7.4115988e-01   8.2377761e-01   9.6155208e-01
   1.0040155e+00   8.0000000e-01   8.0000003e-01   1.1475523e+00   8.6095397e-01   8.0000000e-01   7.4087079e-01   8.2344862e-01   9.6141331e-01
   1.0052951e+00   8.0000000e-01   8.0000003e-01   1.1489088e+00   8.6171382e-01   8.0000000e-01   7.4058759e-01   8.2312360e-01   9.6127163e-01
   1.0065748e+00   8.0000000e-01   8.0000003e-01   1.1502634e+00   8.6247691e-01   8.0000000e-01   7.4030979e-01   8.2280218e-01   9.6112726e-01
   1.0078545e+00   8.0000000e-01   8.0000002e-01   1.1516162e+00   8.6324318e-01   8.0000000e-01   7.4003732e-01   8.2248435e-01   9.6098023e-01
   1.0091342e+00   8.0000000e-01   8.0000002e-01   1.1529670e+00   8.6401277e-01   8.0000000e-01   7.3977049e-01   8.2217029e-01   9.6083038e-01
   1.0104138e+00   8.0000000e-01   8.0000002e-01   1.1543156e+00   8.6478562e-01   8.0000000e-01   7.3950923e-01   8.2185995e-01   9.6067772e-01
   1.0116935e+00   8.0000000e-01   8.0000002e-01   1.1556620e+00   8.6556154e-01   8.0000000e-01   7.3925327e-01   8.2155315e-01   9.6052240e-01
   1.0129732e+00   8.0000000e-01   8.0000002e-01   1.1570060e+00   8.6634055e-01   8.0000000e-01   7.3900269e-01   8.2124993e-01   9.6036436e-01
   1.0142529e+00   8.0000000e-01   8.0000001e-01   1.1583473e+00   8.6712284e-01   8.0000000e-01   7.3875785e-01   8.2095054e-01   9.6020341e-01
   1.0155325e+00   8.0000000e-01   8.0000001e-01   1.1596859e+00   8.6790809e-01   8.0000000e-01   7.3851828e-01   8.2065465e-01   9.6003978e-01
   1.0168122e+00   8.0000000e-01   8.0000001e-01   1.1610217e+00   8.6869628e-01   8.0000000e-01   7.3828395e-01   8.2036225e-01   9.5987346e-01
   1.0180919e+00   8.0000000e-01   8.0000001e-01   1.1623541e+00   8.6948760e-01   8.0000000e-01   7.3805528e-01   8.2007360e-01   9.5970426e-01
   1.0193716e+00   8.0000000e-01   8.0000001e-01   1.1636831e+00   8.7028187e-01   8.0000000e-01   7.3783195e-01   8.1978850e-01   9.5953231e-01
   1.0206512e+00   8.0000000e-01   8.0000001e-01   1.1650083e+00   8.7107897e-01   8.0000000e-01   7.3761383e-01   8.1950684e-01   9.5935768e-01
   1.0219309e+00   8.0000000e-01   8.0000001e-01   1.1663293e+00   8.7187899e-01   8.0000000e-01   7.3740109e-01   8.1922874e-01   9.5918026e-01
   1.0232106e+00   8.0000000e-01   8.0000001e-01   1.1676456e+00   8.7268196e-01   8.0000000e-01   7.3719387e-01   8.1895429e-01   9.5899998e-01
   1.0244903e+00   8.0000000e-01   8.0000001e-01   1.1689568e+00   8.7348767e-01   8.0000000e-01   7.3699181e-01   8.1868324e-01   9.5881701e-01
   1.0257699e+00   8.0000000e-01   8.0000001e-01   1.1702624e+00   8.7429610e-01   8.0000000e-01   7.3679489e-01   8.1841558e-01   9.5863136e-01
   1.0270496e+00   8.0000000e-01   8.0000001e-01   1.1715611e+00   8.7510747e-01   8.0000000e-01   7.3660361e-01   8.1815163e-01   9.5844276e-01
   1.0283293e+00   8.0000000e-01   8.0000000e-01   1.1728526e+00   8.7592150e-01   8.0000000e-01   7.3641746e-01   8.1789105e-01   9.5825146e-01
   1.0296090e+00   8.0000000e-01   8.0000000e-01   1.1741360e+00   8.7673814e-01   8.0000000e-01   7.3623640e-01   8.1763381e-01   9.5805747e-01
   1.0308886e+00   8.0000000e-01   8.0000000e-01   1.1754094e+00   8.7755752e-01   8.0000000e-01   7.3606071e-01   8.1738009e-01   9.5786064e-01
   1.0321683e+00   8.0000000e-01   8.0000000e-01   1.1766715e+00   8.7837958e-01   8.0000000e-01   7.3589031e-01   8.1712984e-01   9.5766101e-01
   1.0334480e+00   8.0000000e-01   8.0000000e-01   1.1779211e+00   8.7920416e-01   8.0000000e-01   7.3572494e-01   8.1688287e-01   9.5745869e-01
   1.0347277e+00   8.0000000e-01   8.0000000e-01   1.1791558e+00   8.8003128e-01   8.0000000e-01   7.3556469e-01   8.1663925e-01   9.5725364e-01
   1.0360073e+00   8.0000000e-01   8.0000000e-01   1.1803717e+00   8.8086108e-01   8.0000000e-01   7.3540987e-01   8.1639917e-01   9.5704567e-01
   1.0372870e+00   8.0000000e-01   8.0000000e-01   1.1815672e+00   8.8169333e-01   8.0000000e-01   7.3526004e-01   8.1616233e-01   9.5683503e-01
   1.0385667e+00   8.0000000e-01   8.0000000e-01   1.1827388e+00   8.8252798e-01   8.0000000e-01   7.3511517e-01   8.1592873e-01   9.5662170e-01
   1.0398464e+00   8.0000000e-01   8.0000000e-01   1.1838794e+00   8.8336521e-01   8.0000000e-01   7.3497565e-01   8.1569859e-01   9.5640547e-01
   1.0411260e+00   8.0000000e-01   8.0000000e-01   1.1849848e+00   8.8420485e-01   8.0000000e-01   7.3484116e-01   8.1547173e-01   9.5618650e-01
   1.0424057e+00   8.0000000e-01   8.0000000e-01   1.1860493e+00   8.8504681e-01   8.0000000e-01   7.3471159e-01   8.1524804e-01   9.5596486e-01
   1.0436854e+00   8.0000000e-01   8.0000000e-01   1.1870628e+00   8.8589118e-01   8.0000000e-01   7.3458710e-01   8.1502764e-01   9.5574043e-01
   1.0449651e+00   8.0000000e-01   8.0000000e-01   1.1880130e+00   8.8673795e-01   8.0000000e-01   7.3446779e-01   8.1481059e-01   9.5551315e-01
   1.0462447e+00   8.0000000e-01   8.0000000e-01   1.1888912e+00   8.8758698e-01   8.0000000e-01   7.3435332e-01   8.1459666e-01   9.5528320e-01
   1.0475244e+00   8.0000000e-01   8.0000000e-01   1.1896837e+00   8.8843823e-01   8.0000000e-01   7.3424369e-01   8.1438585e-01   9.5505058e-01
   1.0488041e+00   8.0000000e-01   8.0000000e-01   1.1903605e+00   8.8929190e-01   8.0000000e-01   7.3413936e-01   8.1417844e-01   9.5481502e-01
   1.0500838e+00   8.0000000e-01   8.0000000e-01   1.1909088e+00   8.9014773e-01   8.0000000e-01   7.3403981e-01   8.1397411e-01   9.5457678e-01
   1.0513634e+00   8.0000000e-01   8.0000000e-01   1.1913035e+00   8.9100572e-01   8.0000000e-01   7.3394504e-01   8.1377283e-01   9.5433588e-01
   1.0526431e+00   8.0000000e-01   8.0000000e-01   1.1915003e+00   8.9186595e-01   8.0000000e-01   7.3385530e-01   8.1357478e-01   9.5409214e-01
   1.0539228e+00   8.0000000e-01   8.0000000e-01   1.1914592e+00   8.9272837e-01   8.0000000e-01   7.3377049e-01   8.1337987e-01   9.5384564e-01
   1.0552025e+00   8.0000000e-01   8.0000000e-01   1.1911427e+00   8.9359285e-01   8.0000000e-01   7.3369037e-01   8.1318796e-01   9.5359647e-01
   1.0564821e+00   8.0000000e-01   8.0000000e-01   1.1904890e+00   8.9445943e-01   8.0000000e-01   7.3361504e-01   8.1299910e-01   9.5334459e-01
   1.0577618e+00   8.0000000e-01   8.0000000e-01   1.1893997e+00   8.9532819e-01   8.0000000e-01   7.3354475e-01   8.1281345e-01   9.5308984e-01
   1.0590415e+00   8.0000000e-01   8.0000000e-01   1.1878241e+00   8.9619895e-01   8.0000000e-01   7.3347909e-01   8.1263074e-01   9.5283244e-01
   1.0603212e+00   8.0000000e-01   8.0000000e-01   1.1856737e+00   8.9707169e-01   8.0000000e-01   7.3341805e-01   8.1245095e-01   9.5257238e-01
   1.0616008e+00   8.0000000e-01   8.0000000e-01   1.1827766e+00   8.9794654e-01   8.0000000e-01   7.3336199e-01   8.1227432e-01   9.5230946e-01
   1.0628805e+00   8.0000000e-01   8.0000000e-01   1.1790422e+00   8.9882336e-01   8.0000000e-01   7.3331058e-01   8.1210063e-01   9.5204384e-01
   1.0641602e+00   8.0000000e-01   8.0000000e-01   1.1743525e+00   8.9970208e-01   8.0000000e-01   7.3326372e-01   8.1192981e-01   9.5177558e-01
   1.0654399e+00   8.0000000e-01   8.0000000e-01   1.1685100e+00   9.0058277e-01   8.0000000e-01   7.3322158e-01   8.1176195e-01   9.5150457e-01
   1.0667195e+00   8.0000000e-01   8.0000000e-01   1.1613174e+00   9.0146544e-01   8.0000000e-01   7.3318421e-01   8.1159710e-01   9.5123077e-01
   1.0679992e+00   8.0000000e-01   8.0000000e-01   1.1526939e+00   9.0234994e-01   8.0000000e-01   7.3315131e-01   8.1143506e-01   9.5095434e-01
   1.0692789e+00   8.0000000e-01   8.0000000e-01   1.1424991e+00   9.0323627e-01   8.0000000e-01   7.3312288e-01   8.1127581e-01   9.5067527e-01
   1.0705585e+00   8.0000000e-01   8.0000000e-01   1.1304412e+00   9.0412458e-01   8.0000000e-01   7.3309933e-01   8.1111961e-01   9.5039331e-01
   1.0718382e+00   8.0000000e-01   8.0000000e-01   1.1166208e+00   9.0501466e-01   8.0000000e-01   7.3308018e-01   8.1096616e-01   9.5010874e-01
   1.0731179e+00   8.0000000e-01   8.0000000e-01   1.1010369e+00   9.0590651e-01   8.0000000e-01   7.3306541e-01   8.1081544e-01   9.4982154e-01
   1.0743976e+00   8.0000000e-01   8.0000000e-01   1.0836584e+00   9.0680020e-01   8.0000000e-01   7.3305528e-01   8.1066761e-01   9.4953157e-01
   1.0756772e+00   8.0000000e-01   8.0000000e-01   1.0647303e+00   9.0769567e-01   8.0000000e-01   7.3304965e-01   8.1052257e-01   9.4923888e-01
   1.0769569e+00   8.0000000e-01   8.0000000e-01   1.0445859e+00   9.0859283e-01   8.0000000e-01   7.3304833e-01   8.1038019e-01   9.4894359e-01
   1.0782366e+00   8.0000000e-01   8.0000000e-01   1.0235557e+00   9.0949172e-01   8.0000000e-01   7.3305139e-01   8.1024053e-01   9.4864563e-01
   1.0795163e+00   8.0000000e-01   8.0000000e-01   1.0020896e+00   9.1039239e-01   8.0000000e-01   7.3305906e-01   8.1010370e-01   9.4834487e-01
   1.0807959e+00   8.0000000e-01   8.0000000e-01   9.8069759e-01   9.1129469e-01   8.0000000e-01   7.3307095e-01   8.0996948e-01   9.4804152e-01
   1.0820756e+00   8.0000000e-01   8.0000000e-01   9.5980632e-01   9.1219862e-01   8.0000000e-01   7.3308705e-01   8.0983784e-01   9.4773558e-01
   1.0833553e+00   8.0000000e-01   8.0000000e-01   9.3992345e-01   9.1310428e-01   8.0000000e-01   7.3310770e-01   8.0970900e-01   9.4742683e-01
   1.0846350e+00   8.0000000e-01   8.0000000e-01   9.2133859e-01   9.1401155e-01   8.0000000e-01   7.3313257e-01   8.0958273e-01   9.4711546e-01
   1.0859146e+00   8.0000000e-01   8.0000000e-01   9.0425394e-01   9.1492038e-01   8.0000000e-01   7.3316158e-01   8.0945899e-01   9.4680151e-01
   1.0871943e+00   8.0000000e-01   8.0000000e-01   8.8888640e-01   9.1583083e-01   8.0000000e-01   7.3319488e-01   8.0933787e-01   9.4648488e-01
   1.0884740e+00   8.0000000e-01   8.0000000e-01   8.7530702e-01   9.1674289e-01   8.0000000e-01   7.3323250e-01   8.0921937e-01   9.4616553e-01
   1.0897537e+00   8.0000000e-01   8.0000000e-01   8.6338783e-01   9.1765646e-01   8.0000000e-01   7.3327417e-01   8.0910333e-01   9.4584361e-01
   1.0910333e+00   8.0000000e-01   8.0000000e-01   8.5305838e-01   9.1857152e-01   8.0000000e-01   7.3331989e-01   8.0898974e-01   9.4551913e-01
   1.0923130e+00   8.0000000e-01   8.0000000e-01   8.4432222e-01   9.1948821e-01   8.0000000e-01   7.3337000e-01   8.0887880e-01   9.4519184e-01
   1.0935927e+00   8.0000000e-01   8.0000000e-01   8.3688337e-01   9.2040635e-01   8.0000000e-01   7.3342409e-01   8.0877025e-01   9.4486201e-01
   1.0948724e+00   8.0000000e-01   8.0000000e-01   8.3059885e-01   9.2132593e-01   8.0000000e-01   7.3348213e-01   8.0866408e-01   9.4452963e-01
   1.0961520e+00   8.0000000e-01   8.0000000e-01   8.2538486e-01   9.2224703e-01   8.0000000e-01   7.3354437e-01   8.0856042e-01   9.4419455e-01
   1.0974317e+00   8.0000000e-01   8.0000000e-01   8.2105159e-01   9.2316959e-01   8.0000000e-01   7.3361063e-01   8.0845917e-01   9.4385684e-01
   1.0987114e+00   8.0000000e-01   8.0000000e-01   8.1744344e-01   9.2409353e-01   8.0000000e-01   7.3368076e-01   8.0836023e-01   9.4351661e-01
   1.0999911e+00   8.0000000e-01   8.0000000e-01   8.1446614e-01   9.2501889e-01   8.0000000e-01   7.3375484e-01   8.0826363e-01   9.4317378e-01
   1.1012707e+00   8.0000000e-01   8.0000000e-01   8.1203479e-01   9.2594571e-01   8.0000000e-01   7.3383303e-01   8.0816947e-01   9.4282825e-01
   1.1025504e+00   8.0000000e-01   8.0000000e-01   8.1002303e-01   9.2687387e-01   8.0000000e-01   7.3391500e-01   8.0807756e-01   9.4248020e-01
   1.1038301e+00   8.0000000e-01   8.0000000e-01   8.0836258e-01   9.2780336e-01   8.0000000e-01   7.3400074e-01   8.0798786e-01   9.4212965e-01
   1.1051098e+00   8.0000000e-01   8.0000000e-01   8.0701544e-01   9.2873427e-01   8.0000000e-01   7.3409055e-01   8.0790055e-01   9.4177638e-01
   1.1063894e+00   8.0000000e-01   8.0000000e-01   8.0590450e-01   9.2966650e-01   8.0000000e-01   7.3418411e-01   8.0781545e-01   9.4142057e-01
   1.1076691e+00   8.0000000e-01   8.0000000e-01   8.0498667e-01   9.3060001e-01   8.0000000e-01   7.3428135e-01   8.0773251e-01   9.4106228e-01
   1.1089488e+00   8.0000000e-01   8.0000000e-01   8.0423500e-01   9.3153485e-01   8.0000000e-01   7.3438243e-01   8.0765179e-01   9.4070138e-01
   1.1102285e+00   8.0000000e-01   8.0000000e-01   8.0361798e-01   9.3247101e-01   8.0000000e-01   7.3448732e-01   8.0757330e-01   9.4033787e-01
   1.1115081e+00   8.0000000e-01   8.0000000e-01   8.0310538e-01   9.3340841e-01   8.0000000e-01   7.3459581e-01   8.0749690e-01   9.3997188e-01
   1.1127878e+00   8.0000000e-01   8.0000000e-01   8.0267972e-01   9.3434703e-01   8.0000000e-01   7.3470789e-01   8.0742257e-01   9.3960341e-01
   1.1140675e+00   8.0000000e-01   8.0000000e-01   8.0233023e-01   9.3528699e-01   8.0000000e-01   7.3482386e-01   8.0735048e-01   9.3923225e-01
   1.1153472e+00   8.0000000e-01   8.0000000e-01   8.0203700e-01   9.3622813e-01   8.0000000e-01   7.3494334e-01   8.0728041e-01   9.3885863e-01
   1.1166268e+00   8.0000000e-01   8.0000000e-01   8.0179038e-01   9.3717046e-01   8.0000000e-01   7.3506630e-01   8.0721233e-01   9.3848256e-01
   1.1179065e+00   8.0000000e-01   8.0000000e-01   8.0158449e-01   9.3811403e-01   8.0000000e-01   7.3519296e-01   8.0714636e-01   9.3810387e-01
   1.1191862e+00   8.0000000e-01   8.0000000e-01   8.0141036e-01   9.3905880e-01   8.0000000e-01   7.3532316e-01   8.0708241e-01   9.3772267e-01
   1.1204659e+00   8.0000000e-01   8.0000000e-01   8.0126166e-01   9.4000471e-01   8.0000000e-01   7.3545676e-01   8.0702038e-01   9.3733904e-01
   1.1217455e+00   8.0000000e-01   8.0000000e-01   8.0113464e-01   9.4095177e-01   8.0000000e-01   7.3559383e-01   8.0696031e-01   9.3695292e-01
   1.1230252e+00   8.0000000e-01   8.0000000e-01   8.0102605e-01   9.4190004e-01   8.0000000e-01   7.3573450e-01   8.0690226e-01   9.3656419e-01
   1.1243049e+00   8.0000000e-01   8.0000000e-01   8.0093162e-01   9.4284940e-01   8.0000000e-01   7.3587847e-01   8.0684607e-01   9.3617306e-01
   1.1255846e+00   8.0000000e-01   8.0000000e-01   8.0084910e-01   9.4379985e-01   8.0000000e-01   7.3602573e-01   8.0679172e-01   9.3577952e-01
   1.1268642e+00   8.0000000e-01   8.0000000e-01   8.0077737e-01   9.4475147e-01   8.0000000e-01   7.3617655e-01   8.0673934e-01   9.3538335e-01
   1.1281439e+00   8.0000000e-01   8.0000000e-01   8.0071390e-01   9.4570417e-01   8.0000000e-01   7.3633063e-01   8.0668878e-01   9.3498477e-01
   1.1294236e+00   8.0000000e-01   8.0000000e-01   8.0065738e-01   9.4665792e-01   8.0000000e-01   7.3648792e-01   8.0663998e-01   9.3458381e-01
   1.1307033e+00   8.0000000e-01   8.0000000e-01   8.0060708e-01   9.4761276e-01   8.0000000e-01   7.3664854e-01   8.0659301e-01   9.3418033e-01
   1.1319829e+00   8.0000000e-01   8.0000000e-01   8.0056201e-01   9.4856868e-01   8.0000000e-01   7.3681246e-01   8.0654785e-01   9.3377437e-01
   1.1332626e+00   8.0000000e-01   8.0000000e-01   8.0052121e-01   9.4952562e-01   8.0000000e-01   7.3697949e-01   8.0650439e-01   9.3336603e-01
   1.1345423e+00   8.0000000e-01   8.0000000e-01   8.0048417e-01   9.5048356e-01   8.0000000e-01   7.3714964e-01   8.0646262e-01   9.3295531e-01
   1.1358220e+00   8.0000000e-01   8.0000000e-01   8.0045061e-01   9.5144259e-01   8.0000000e-01   7.3732314e-01   8.0642265e-01   9.3254202e-01
   1.1371016e+00   8.0000000e-01   8.0000000e-01   8.0041984e-01   9.5240260e-01   8.0000000e-01   7.3749965e-01   8.0638431e-01   9.3212639e-01
   1.1383813e+00   8.0000000e-01   8.0000000e-01   8.0039152e-01   9.5336357e-01   8.0000000e-01   7.3767916e-01   8.0634757e-01   9.3170841e-01
   1.1396610e+00   8.0000000e-01   8.0000000e-01   8.0036555e-01   9.5432557e-01   8.0000000e-01   7.3786186e-01   8.0631254e-01   9.3128792e-01
   1.1409407e+00   8.0000000e-01   8.0000000e-01   8.0034155e-01   9.5528855e-01   8.0000000e-01   7.3804759e-01   8.0627910e-01   9.3086505e-01
   1.1422203e+00   8.0000000e-01   8.0000000e-01   8.0031929e-01   9.5625245e-01   8.0000000e-01   7.3823622e-01   8.0624720e-01   9.3043985e-01
   1.1435000e+00   8.0000000e-01   8.0000000e-01   8.0029864e-01   9.5721731e-01   8.0000000e-01   7.3842783e-01   8.0621686e-01   9.3001226e-01
   1.1447797e+00   8.0000000e-01   8.0000000e-01   8.0027949e-01   9.5818315e-01   8.0000000e-01   7.3862250e-01   8.0618811e-01   9.2958220e-01
   1.1460594e+00   8.0000000e-01   8.0000000e-01   8.0026163e-01   9.5914988e-01   8.0000000e-01   7.3881998e-01   8.0616083e-01   9.2914985e-01
   1.1473390e+00   8.0000000e-01   8.0000000e-01   8.0024494e-01   9.6011751e-01   8.0000000e-01   7.3902025e-01   8.0613499e-01   9.2871520e-01
   1.1486187e+00   8.0000000e-01   8.0000000e-01   8.0022943e-01   9.6108610e-01   8.0000000e-01   7.3922356e-01   8.0611070e-01   9.2827805e-01
   1.1498984e+00   8.0000000e-01   8.0000000e-01   8.0021491e-01   9.6205556e-01   8.0000000e-01   7.3942962e-01   8.0608782e-01   9.2783860e-01
   1.1511781e+00   8.0000000e-01   8.0000000e-01   8.0020130e-01   9.6302588e-01   8.0000000e-01   7.3963838e-01   8.0606630e-01   9.2739688e-01
   1.1524577e+00   8.0000000e-01   8.0000000e-01   8.0018858e-01   9.6399710e-01   8.0000000e-01   7.3984997e-01   8.0604621e-01   9.2695278e-01
   1.1537374e+00   8.0000000e-01   8.0000000e-01   8.0017669e-01   9.6496920e-01   8.0000000e-01   7.4006432e-01   8.0602751e-01   9.2650630e-01
   1.1550171e+00   8.0000000e-01   8.0000000e-01   8.0016552e-01   9.6594213e-01   8.0000000e-01   7.4028130e-01   8.0601011e-01   9.2605758e-01
   1.1562968e+00   8.0000000e-01   8.0000000e-01   8.0015504e-01   9.6691588e-01   8.0000000e-01   7.4050089e-01   8.0599401e-01   9.2560659e-01
   1.1575764e+00   8.0000000e-01   8.0000000e-01   8.0014526e-01   9.6789052e-01   8.0000000e-01   7.4072328e-01   8.0597927e-01   9.2515315e-01
   1.1588561e+00   8.0000000e-01   8.0000000e-01   8.0013606e-01   9.6886595e-01   8.0000000e-01   7.4094819e-01   8.0596576e-01   9.2469750e-01
   1.1601358e+00   8.0000000e-01   8.0000000e-01   8.0012741e-01   9.6984217e-01   8.0000000e-01   7.4117559e-01   8.0595346e-01   9.2423962e-01
   1.1614155e+00   8.0000000e-01   8.0000000e-01   8.0011933e-01   9.7081923e-01   8.0000000e-01   7.4140566e-01   8.0594244e-01   9.2377935e-01
   1.1626951e+00   8.0000000e-01   8.0000000e-01   8.0011174e-01   9.7179709e-01   8.0000000e-01   7.4163823e-01   8.0593261e-01   9.2331682e-01
   1.1639748e+00   8.0000000e-01   8.0000000e-01   8.0010461e-01   9.7277570e-01   8.0000000e-01   7.4187321e-01   8.0592391e-01   9.2285210e-01
   1.1652545e+00   8.0000000e-01   8.0000000e-01   8.0009792e-01   9.7375509e-01   8.0000000e-01   7.4211065e-01   8.0591638e-01   9.2238510e-01
   1.1665342e+00   8.0000000e-01   8.0000000e-01   8.0009166e-01   9.7473527e-01   8.0000000e-01   7.4235061e-01   8.0591000e-01   9.2191577e-01
   1.1678138e+00   8.0000000e-01   8.0000000e-01   8.0008577e-01   9.7571619e-01   8.0000000e-01   7.4259288e-01   8.0590470e-01   9.2144427e-01
   1.1690935e+00   8.0000000e-01   8.0000000e-01   8.0008024e-01   9.7669783e-01   8.0000000e-01   7.4283745e-01   8.0590043e-01   9.2097059e-01
   1.1703732e+00   8.0000000e-01   8.0000000e-01   8.0007508e-01   9.7768025e-01   8.0000000e-01   7.4308450e-01   8.0589730e-01   9.2049454e-01
   1.1716529e+00   8.0000000e-01   8.0000000e-01   8.0007022e-01   9.7866338e-01   8.0000000e-01   7.4333380e-01   8.0589516e-01   9.2001633e-01
   1.1729325e+00   8.0000000e-01   8.0000000e-01   8.0006566e-01   9.7964721e-01   8.0000000e-01   7.4358529e-01   8.0589400e-01   9.1953597e-01
   1.1742122e+00   8.0000000e-01   8.0000000e-01   8.0006139e-01   9.8063177e-01   8.0000000e-01   7.4383909e-01   8.0589385e-01   9.1905335e-01
   1.1754919e+00   8.0000000e-01   8.0000000e-01   8.0005739e-01   9.8161704e-01   8.0000000e-01   7.4409513e-01   8.0589466e-01   9.1856850e-01
   1.1767716e+00   8.0000000e-01   8.0000000e-01   8.0005364e-01   9.8260298e-01   8.0000000e-01   7.4435328e-01   8.0589639e-01   9.1808152e-01
   1.1780512e+00   8.0000000e-01   8.0000000e-01   8.0005011e-01   9.8358959e-01   8.0000000e-01   7.4461356e-01   8.0589901e-01   9.1759239e-01
   1.1793309e+00   8.0000000e-01   8.0000000e-01   8.0004682e-01   9.8457692e-01   8.0000000e-01   7.4487606e-01   8.0590256e-01   9.1710097e-01
   1.1806106e+00   8.0000000e-01   8.0000000e-01   8.0004373e-01   9.8556489e-01   8.0000000e-01   7.4514060e-01   8.0590695e-01   9.1660746e-01
   1.1818903e+00   8.0000000e-01   8.0000000e-01   8.0004083e-01   9.8655349e-01   8.0000000e-01   7.4540712e-01   8.0591216e-01   9.1611184e-01
   1.1831699e+00   8.0000000e-01   8.0000000e-01   8.0003813e-01   9.8754278e-01   8.0000000e-01   7.4567578e-01   8.0591822e-01   9.1561398e-01
   1.1844496e+00   8.0000000e-01   8.0000000e-01   8.0003559e-01   9.8853270e-01   8.0000000e-01   7.4594642e-01   8.0592506e-01   9.1511398e-01
   1.1857293e+00   8.0000000e-01   8.0000000e-01   8.0003321e-01   9.8952323e-01   8.0000000e-01   7.4621896e-01   8.0593265e-01   9.1461192e-01
   1.1870090e+00   8.0000000e-01   8.0000000e-01   8.0003099e-01   9.9051440e-01   8.0000000e-01   7.4649346e-01   8.0594098e-01   9.1410771e-01
   1.1882886e+00   8.0000000e-01   8.0000000e-01   8.0002891e-01   9.9150619e-01   8.0000000e-01   7.4676993e-01   8.0595007e-01   9.1360132e-01
   1.1895683e+00   8.0000000e-01   8.0000000e-01   8.0002696e-01   9.9249858e-01   8.0000000e-01   7.4704822e-01   8.0595982e-01   9.1309288e-01
   1.1908480e+00   8.0000000e-01   8.0000000e-01   8.0002514e-01   9.9349154e-01   8.0000000e-01   7.4732830e-01   8.0597023e-01   9.1258240e-01
   1.1921277e+00   8.0000000e-01   8.0000000e-01   8.0002344e-01   9.9448514e-01   8.0000000e-01   7.4761033e-01   8.0598133e-01   9.1206968e-01
   1.1934073e+00   8.0000000e-01   8.0000000e-01   8.0002184e-01   9.9547931e-01   8.0000000e-01   7.4789409e-01   8.0599304e-01   9.1155494e-01
   1.1946870e+00   8.0000000e-01   8.0000000e-01   8.0002035e-01   9.9647403e-01   8.0000000e-01   7.4817955e-01   8.0600534e-01   9.1103817e-01
   1.1959667e+00   8.0000000e-01   8.0000000e-01   8.0001896e-01   9.9746934e-01   8.0000000e-01   7.4846679e-01   8.0601823e-01   9.1051928e-01
   1.1972464e+00   8.0000000e-01   8.0000000e-01   8.0001766e-01   9.9846521e-01   8.0000000e-01   7.4875575e-01   8.0603169e-01   9.0999830e-01
   1.1985260e+00   8.0000000e-01   8.0000000e-01   8.0001645e-01   9.9946161e-01   8.0000000e-01   7.4904632e-01   8.0604566e-01   9.0947533e-01
   1.1998057e+00   8.0000000e-01   8.0000000e-01   8.0001531e-01   1.0004586e+00   8.0000000e-01   7.4933852e-01   8.0606013e-01   9.0895034e-01
   1.2010854e+00   8.0000000e-01   8.0000000e-01   8.0001425e-01   1.0014561e+00   8.0000000e-01   7.4963240e-01   8.0607512e-01   9.0842320e-01
   1.2023651e+00   8.0000000e-01   8.0000000e-01   8.0001326e-01   1.0024541e+00   8.0000000e-01   7.4992782e-01   8.0609055e-01   9.0789410e-01
   1.2036447e+00   8.0000000e-01   8.0000000e-01   8.0001234e-01   1.0034526e+00   8.0000000e-01   7.5022473e-01   8.0610641e-01   9.0736303e-01
   1.2049244e+00   8.0000000e-01   8.0000000e-01   8.0001148e-01   1.0044517e+00   8.0000000e-01   7.5052324e-01   8.0612271e-01   9.0682985e-01
   1.2062041e+00   8.0000000e-01   8.0000000e-01   8.0001067e-01   1.0054512e+00   8.0000000e-01   7.5082323e-01   8.0613940e-01   9.0629468e-01
   1.2074838e+00   8.0000000e-01   8.0000000e-01   8.0000992e-01   1.0064513e+00   8.0000000e-01   7.5112463e-01   8.0615645e-01   9.0575758e-01
   1.2087634e+00   8.0000000e-01   8.0000000e-01   8.0000922e-01   1.0074518e+00   8.0000000e-01   7.5142747e-01   8.0617385e-01   9.0521846e-01
   1.2100431e+00   8.0000000e-01   8.0000000e-01   8.0000857e-01   1.0084529e+00   8.0000000e-01   7.5173176e-01   8.0619158e-01   9.0467731e-01
   1.2113228e+00   8.0000000e-01   8.0000000e-01   8.0000796e-01   1.0094544e+00   8.0000000e-01   7.5203737e-01   8.0620961e-01   9.0413424e-01
   1.2126025e+00   8.0000000e-01   8.0000000e-01   8.0000739e-01   1.0104563e+00   8.0000000e-01   7.5234429e-01   8.0622791e-01   9.0358927e-01
   1.2138821e+00   8.0000000e-01   8.0000000e-01   8.0000687e-01   1.0114588e+00   8.0000000e-01   7.5265261e-01   8.0624648e-01   9.0304220e-01
   1.2151618e+00   8.0000000e-01   8.0000000e-01   8.0000638e-01   1.0124617e+00   8.0000000e-01   7.5296217e-01   8.0626528e-01   9.0249325e-01
   1.2164415e+00   8.0000000e-01   8.0000000e-01   8.0000592e-01   1.0134650e+00   8.0000000e-01   7.5327295e-01   8.0628429e-01   9.0194241e-01
   1.2177212e+00   8.0000000e-01   8.0000000e-01   8.0000549e-01   1.0144688e+00   8.0000000e-01   7.5358500e-01   8.0630349e-01   9.0138958e-01
   1.2190008e+00   8.0000000e-01   8.0000000e-01   8.0000509e-01   1.0154730e+00   8.0000000e-01   7.5389825e-01   8.0632285e-01   9.0083481e-01
   1.2202805e+00   8.0000000e-01   8.0000000e-01   8.0000472e-01   1.0164777e+00   8.0000000e-01   7.5421263e-01   8.0634236e-01   9.0027818e-01
   1.2215602e+00   8.0000000e-01   8.0000000e-01   8.0000438e-01   1.0174827e+00   8.0000000e-01   7.5452814e-01   8.0636199e-01   8.9971966e-01
   1.2228399e+00   8.0000000e-01   8.0000000e-01   8.0000406e-01   1.0184882e+00   8.0000000e-01   7.5484481e-01   8.0638172e-01   8.9915915e-01
   1.2241195e+00   8.0000000e-01   8.0000000e-01   8.0000376e-01   1.0194941e+00   8.0000000e-01   7.5516252e-01   8.0640153e-01   8.9859680e-01
   1.2253992e+00   8.0000000e-01   8.0000000e-01   8.0000349e-01   1.0205004e+00   8.0000000e-01   7.5548126e-01   8.0642139e-01   8.9803264e-01
   1.2266789e+00   8.0000000e-01   8.0000000e-01   8.0000323e-01   1.0215071e+00   8.0000000e-01   7.5580108e-01   8.0644129e-01   8.9746649e-01
   1.2279586e+00   8.0000000e-01   8.0000000e-01   8.0000299e-01   1.0225141e+00   8.0000000e-01   7.5612187e-01   8.0646119e-01   8.9689851e-01
   1.2292382e+00   8.0000000e-01   8.0000000e-01   8.0000277e-01   1.0235215e+00   8.0000000e-01   7.5644360e-01   8.0648109e-01   8.9632872e-01
   1.2305179e+00   8.0000000e-01   8.0000000e-01   8.0000257e-01   1.0245294e+00   8.0000000e-01   7.5676628e-01   8.0650095e-01   8.9575706e-01
   1.2317976e+00   8.0000000e-01   8.0000000e-01   8.0000238e-01   1.0255375e+00   8.0000000e-01   7.5708989e-01   8.0652075e-01   8.9518351e-01
   1.2330773e+00   8.0000000e-01   8.0000000e-01   8.0000220e-01   1.0265461e+00   8.0000000e-01   7.5741436e-01   8.0654048e-01   8.9460819e-01
   1.2343569e+00   8.0000000e-01   8.0000000e-01   8.0000203e-01   1.0275549e+00   8.0000000e-01   7.5773965e-01   8.0656012e-01   8.9403108e-01
   1.2356366e+00   8.0000000e-01   8.0000000e-01   8.0000188e-01   1.0285642e+00   8.0000000e-01   7.5806582e-01   8.0657962e-01   8.9345204e-01
   1.2369163e+00   8.0000000e-01   8.0000000e-01   8.0000174e-01   1.0295737e+00   8.0000000e-01   7.5839277e-01   8.0659899e-01   8.9287125e-01
   1.2381960e+00   8.0000000e-01   8.0000000e-01   8.0000161e-01   1.0305836e+00   8.0000000e-01   7.5872046e-01   8.0661820e-01   8.9228871e-01
   1.2394756e+00   8.0000000e-01   8.0000000e-01   8.0000149e-01   1.0315939e+00   8.0000000e-01   7.5904891e-01   8.0663722e-01   8.9170431e-01
   1.2407553e+00   8.0000000e-01   8.0000000e-01   8.0000137e-01   1.0326044e+00   8.0000000e-01   7.5937808e-01   8.0665603e-01   8.9111813e-01
   1.2420350e+00   8.0000000e-01   8.0000000e-01   8.0000127e-01   1.0336153e+00   8.0000000e-01   7.5970791e-01   8.0667463e-01   8.9053022e-01
   1.2433147e+00   8.0000000e-01   8.0000000e-01   8.0000117e-01   1.0346264e+00   8.0000000e-01   7.6003840e-01   8.0669297e-01   8.8994056e-01
   1.2445943e+00   8.0000000e-01   8.0000000e-01   8.0000108e-01   1.0356379e+00   8.0000000e-01   7.6036954e-01   8.0671104e-01   8.8934906e-01
   1.2458740e+00   8.0000000e-01   8.0000000e-01   8.0000100e-01   1.0366496e+00   8.0000000e-01   7.6070126e-01   8.0672882e-01   8.8875586e-01
   1.2471537e+00   8.0000000e-01   8.0000000e-01   8.0000092e-01   1.0376617e+00   8.0000000e-01   7.6103354e-01   8.0674630e-01   8.8816098e-01
   1.2484334e+00   8.0000000e-01   8.0000000e-01   8.0000085e-01   1.0386740e+00   8.0000000e-01   7.6136640e-01   8.0676343e-01   8.8756426e-01
   1.2497130e+00   8.0000000e-01   8.0000000e-01   8.0000078e-01   1.0396866e+00   8.0000000e-01   7.6169977e-01   8.0678021e-01   8.8696584e-01
   1.2509927e+00   8.0000000e-01   8.0000000e-01   8.0000072e-01   1.0406994e+00   8.0000000e-01   7.6203362e-01   8.0679663e-01   8.8636577e-01
   1.2522724e+00   8.0000000e-01   8.0000000e-01   8.0000067e-01   1.0417125e+00   8.0000000e-01   7.6236794e-01   8.0681265e-01   8.8576395e-01
   1.2535521e+00   8.0000000e-01   8.0000000e-01   8.0000061e-01   1.0427259e+00   8.0000000e-01   7.6270270e-01   8.0682824e-01   8.8516039e-01
   1.2548317e+00   8.0000000e-01   8.0000000e-01   8.0000057e-01   1.0437395e+00   8.0000000e-01   7.6303787e-01   8.0684341e-01   8.8455520e-01
   1.2561114e+00   8.0000000e-01   8.0000000e-01   8.0000052e-01   1.0447534e+00   8.0000000e-01   7.6337341e-01   8.0685814e-01   8.8394836e-01
   1.2573911e+00   8.0000000e-01   8.0000000e-01   8.0000048e-01   1.0457675e+00   8.0000000e-01   7.6370933e-01   8.0687236e-01   8.8333973e-01
   1.2586708e+00   8.0000000e-01   8.0000000e-01   8.0000044e-01   1.0467818e+00   8.0000000e-01   7.6404557e-01   8.0688609e-01   8.8272950e-01
   1.2599504e+00   8.0000000e-01   8.0000000e-01   8.0000041e-01   1.0477963e+00   8.0000000e-01   7.6438210e-01   8.0689933e-01   8.8211765e-01
   1.2612301e+00   8.0000000e-01   8.0000000e-01   8.0000037e-01   1.0488111e+00   8.0000000e-01   7.6471893e-01   8.0691201e-01   8.8150409e-01
   1.2625098e+00   8.0000000e-01   8.0000000e-01   8.0000035e-01   1.0498261e+00   8.0000000e-01   7.6505600e-01   8.0692413e-01   8.8088888e-01
   1.2637895e+00   8.0000000e-01   8.0000000e-01   8.0000032e-01   1.0508412e+00   8.0000000e-01   7.6539329e-01   8.0693569e-01   8.8027209e-01
   1.2650691e+00   8.0000000e-01   8.0000000e-01   8.0000029e-01   1.0518566e+00   8.0000000e-01   7.6573079e-01   8.0694666e-01   8.7965368e-01
   1.2663488e+00   8.0000000e-01   8.0000000e-01   8.0000027e-01   1.0528721e+00   8.0000000e-01   7.6606846e-01   8.0695699e-01   8.7903358e-01
   1.2676285e+00   8.0000000e-01   8.0000000e-01   8.0000025e-01   1.0538879e+00   8.0000000e-01   7.6640628e-01   8.0696670e-01   8.7841192e-01
   1.2689082e+00   8.0000000e-01   8.0000000e-01   8.0000023e-01   1.0549038e+00   8.0000000e-01   7.6674421e-01   8.0697577e-01   8.7778871e-01
   1.2701878e+00   8.0000000e-01   8.0000000e-01   8.0000021e-01   1.0559199e+00   8.0000000e-01   7.6708225e-01   8.0698413e-01   8.7716381e-01
   1.2714675e+00   8.0000000e-01   8.0000000e-01   8.0000019e-01   1.0569361e+00   8.0000000e-01   7.6742035e-01   8.0699181e-01   8.7653736e-01
   1.2727472e+00   8.0000000e-01   8.0000000e-01   8.0000018e-01   1.0579525e+00   8.0000000e-01   7.6775850e-01   8.0699880e-01   8.7590938e-01
   1.2740269e+00   8.0000000e-01   8.0000000e-01   8.0000016e-01   1.0589691e+00   8.0000000e-01   7.6809666e-01   8.0700504e-01   8.7527980e-01
   1.2753065e+00   8.0000000e-01   8.0000000e-01   8.0000015e-01   1.0599857e+00   8.0000000e-01   7.6843482e-01   8.0701051e-01   8.7464863e-01
   1.2765862e+00   8.0000000e-01   8.0000000e-01   8.0000014e-01   1.0610026e+00   8.0000000e-01   7.6877295e-01   8.0701524e-01   8.7401596e-01
   1.2778659e+00   8.0000000e-01   8.0000000e-01   8.0000012e-01   1.0620195e+00   8.0000000e-01   7.6911102e-01   8.0701919e-01   8.7338177e-01
   1.2791456e+00   8.0000000e-01   8.0000000e-01   8.0000011e-01   1.0630366e+00   8.0000000e-01   7.6944901e-01   8.0702229e-01   8.7274595e-01
   1.2804252e+00   8.0000000e-01   8.0000000e-01   8.0000010e-01   1.0640538e+00   8.0000000e-01   7.6978690e-01   8.0702459e-01   8.7210866e-01
   1.2817049e+00   8.0000000e-01   8.0000000e-01   8.0000010e-01   1.0650711e+00   8.0000000e-01   7.7012465e-01   8.0702606e-01   8.7146989e-01
   1.2829846e+00   8.0000000e-01   8.0000000e-01   8.0000009e-01   1.0660886e+00   8.0000000e-01   7.7046225e-01   8.0702664e-01   8.7082955e-01
   1.2842642e+00   8.0000000e-01   8.0000000e-01   8.0000008e-01   1.0671061e+00   8.0000000e-01   7.7079966e-01   8.0702633e-01   8.7018771e-01
   1.2855439e+00   8.0000000e-01   8.0000000e-01   8.0000007e-01   1.0681237e+00   8.0000000e-01   7.7113688e-01   8.0702516e-01   8.6954442e-01
   1.2868236e+00   8.0000000e-01   8.0000000e-01   8.0000007e-01   1.0691414e+00   8.0000000e-01   7.7147386e-01   8.0702306e-01   8.6889964e-01
   1.2881033e+00   8.0000000e-01   8.0000000e-01   8.0000006e-01   1.0701591e+00   8.0000000e-01   7.7181059e-01   8.0701999e-01   8.6825333e-01
   1.2893829e+00   8.0000000e-01   8.0000000e-01   8.0000006e-01   1.0711770e+00   8.0000000e-01   7.7214704e-01   8.0701599e-01   8.6760559e-01
   1.2906626e+00   8.0000000e-01   8.0000000e-01   8.0000005e-01   1.0721949e+00   8.0000000e-01   7.7248320e-01   8.0701105e-01   8.6695643e-01
   1.2919423e+00   8.0000000e-01   8.0000000e-01   8.0000005e-01   1.0732128e+00   8.0000000e-01   7.7281902e-01   8.0700506e-01   8.6630573e-01
   1.2932220e+00   8.0000000e-01   8.0000000e-01   8.0000004e-01   1.0742308e+00   8.0000000e-01   7.7315449e-01   8.0699808e-01   8.6565362e-01
   1.2945016e+00   8.0000000e-01   8.0000000e-01   8.0000004e-01   1.0752489e+00   8.0000000e-01   7.7348960e-01   8.0699011e-01   8.6500011e-01
   1.2957813e+00   8.0000000e-01   8.0000000e-01   8.0000004e-01   1.0762670e+00   8.0000000e-01   7.7382431e-01   8.0698107e-01   8.6434514e-01
   1.2970610e+00   8.0000000e-01   8.0000000e-01   8.0000003e-01   1.0772851e+00   8.0000000e-01   7.7415859e-01   8.0697095e-01   8.6368873e-01
   1.2983407e+00   8.0000000e-01   8.0000000e-01   8.0000003e-01   1.0783032e+00   8.0000000e-01   7.7449244e-01   8.0695978e-01   8.6303095e-01
   1.2996203e+00   8.0000000e-01   8.0000000e-01   8.0000003e-01   1.0793213e+00   8.0000000e-01   7.7482583e-01   8.0694754e-01   8.6237178e-01
   1.3009000e+00   8.0000000e-01   8.0000000e-01   8.0000003e-01   1.0803395e+00   8.0000000e-01   7.7515871e-01   8.0693413e-01   8.6171114e-01
   1.3021797e+00   8.0000000e-01   8.0000000e-01   8.0000002e-01   1.0813576e+00   8.0000000e-01   7.7549108e-01   8.0691962e-01   8.6104916e-01
   1.3034594e+00   8.0000000e-01   8.0000000e-01   8.0000002e-01   1.0823758e+00   8.0000000e-01   7.7582294e-01   8.0690399e-01   8.6038583e-01
   1.3047390e+00   8.0000000e-01   8.0000000e-01   8.0000002e-01   1.0833939e+00   8.0000000e-01   7.7615422e-01   8.0688716e-01   8.5972107e-01
   1.3060187e+00   8.0000000e-01   8.0000000e-01   8.0000002e-01   1.0844119e+00   8.0000000e-01   7.7648492e-01   8.0686914e-01   8.5905496e-01
   1.3072984e+00   8.0000000e-01   8.0000000e-01   8.0000002e-01   1.0854300e+00   8.0000000e-01   7.7681503e-01   8.0684997e-01   8.5838752e-01
   1.3085781e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0864480e+00   8.0000000e-01   7.7714452e-01   8.0682958e-01   8.5771874e-01
   1.3098577e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0874659e+00   8.0000000e-01   7.7747333e-01   8.0680792e-01   8.5704856e-01
   1.3111374e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0884838e+00   8.0000000e-01   7.7780149e-01   8.0678505e-01   8.5637710e-01
   1.3124171e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0895016e+00   8.0000000e-01   7.7812899e-01   8.0676096e-01   8.5570435e-01
   1.3136968e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0905193e+00   8.0000000e-01   7.7845572e-01   8.0673550e-01   8.5503020e-01
   1.3149764e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0915369e+00   8.0000000e-01   7.7878174e-01   8.0670879e-01   8.5435477e-01
   1.3162561e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0925544e+00   8.0000000e-01   7.7910703e-01   8.0668080e-01   8.5367808e-01
   1.3175358e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0935718e+00   8.0000000e-01   7.7943151e-01   8.0665146e-01   8.5300007e-01
   1.3188155e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0945890e+00   8.0000000e-01   7.7975519e-01   8.0662076e-01   8.5232076e-01
   1.3200951e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0956061e+00   8.0000000e-01   7.8007806e-01   8.0658874e-01   8.5164020e-01
   1.3213748e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0966230e+00   8.0000000e-01   7.8040011e-01   8.0655537e-01   8.5095840e-01
   1.3226545e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0976398e+00   8.0000000e-01   7.8072125e-01   8.0652054e-01   8.5027527e-01
   1.3239342e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0986563e+00   8.0000000e-01   7.8104153e-01   8.0648435e-01   8.4959093e-01
   1.3252138e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0996726e+00   8.0000000e-01   7.8136093e-01   8.0644678e-01   8.4890538e-01
   1.3264935e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1006887e+00   8.0000000e-01   7.8167937e-01   8.0640772e-01   8.4821854e-01
   1.3277732e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1017045e+00   8.0000000e-01   7.8199686e-01   8.0636722e-01   8.4753047e-01
   1.3290529e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1027200e+00   8.0000000e-01   7.8231342e-01   8.0632530e-01   8.4684123e-01
   1.3303325e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1037352e+00   8.0000000e-01   7.8262898e-01   8.0628190e-01   8.4615077e-01
   1.3316122e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1047499e+00   8.0000000e-01   7.8294351e-01   8.0623696e-01   8.4545906e-01
   1.3328919e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1057643e+00   8.0000000e-01   7.8325703e-01   8.0619056e-01   8.4476619e-01
   1.3341716e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1067783e+00   8.0000000e-01   7.8356955e-01   8.0614269e-01   8.4407218e-01
   1.3354512e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1077916e+00   8.0000000e-01   7.8388092e-01   8.0609318e-01   8.4337690e-01
   1.3367309e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1088044e+00   8.0000000e-01   7.8419124e-01   8.0604217e-01   8.4268049e-01
   1.3380106e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1098166e+00   8.0000000e-01   7.8450048e-01   8.0598964e-01   8.4198295e-01
   1.3392903e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1108280e+00   8.0000000e-01   7.8480857e-01   8.0593550e-01   8.4128423e-01
   1.3405699e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1118385e+00   8.0000000e-01   7.8511549e-01   8.0587975e-01   8.4058434e-01
   1.3418496e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1128481e+00   8.0000000e-01   7.8542129e-01   8.0582244e-01   8.3988336e-01
   1.3431293e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1138566e+00   8.0000000e-01   7.8572592e-01   8.0576355e-01   8.3918126e-01
   1.3444090e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1148638e+00   8.0000000e-01   7.8602929e-01   8.0570294e-01   8.3847799e-01
   1.3456886e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1158695e+00   8.0000000e-01   7.8633146e-01   8.0564074e-01   8.3777365e-01
   1.3469683e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1168736e+00   8.0000000e-01   7.8663244e-01   8.0557694e-01   8.3706824e-01
   1.3482480e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1178756e+00   8.0000000e-01   7.8693209e-01   8.0551139e-01   8.3636169e-01
   1.3495277e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1188754e+00   8.0000000e-01   7.8723048e-01   8.0544418e-01   8.3565407e-01
   1.3508073e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1198726e+00   8.0000000e-01   7.8752761e-01   8.0537533e-01   8.3494541e-01
   1.3520870e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1208666e+00   8.0000000e-01   7.8782340e-01   8.0530477e-01   8.3423570e-01
   1.3533667e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1218569e+00   8.0000000e-01   7.8811782e-01   8.0523244e-01   8.3352491e-01
   1.3546464e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1228430e+00   8.0000000e-01   7.8841093e-01   8.0515844e-01   8.3281312e-01
   1.3559260e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1238243e+00   8.0000000e-01   7.8870270e-01   8.0508276e-01   8.3210034e-01
   1.3572057e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1247992e+00   8.0000000e-01   7.8899298e-01   8.0500521e-01   8.3138650e-01
   1.3584854e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1257673e+00   8.0000000e-01   7.8928189e-01   8.0492596e-01   8.3067171e-01
   1.3597651e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1267274e+00   8.0000000e-01   7.8956941e-01   8.0484500e-01   8.2995598e-01
   1.3610447e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1276773e+00   8.0000000e-01   7.8985543e-01   8.0476221e-01   8.2923928e-01
   1.3623244e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1286155e+00   8.0000000e-01   7.9013996e-01   8.0467763e-01   8.2852166e-01
   1.3636041e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1295402e+00   8.0000000e-01   7.9042303e-01   8.0459131e-01   8.2780317e-01
   1.3648838e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1304487e+00   8.0000000e-01   7.9070460e-01   8.0450322e-01   8.2708382e-01
   1.3661634e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1313366e+00   8.0000000e-01   7.9098455e-01   8.0441323e-01   8.2636360e-01
   1.3674431e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1322018e+00   8.0000000e-01   7.9126298e-01   8.0432151e-01   8.2564262e-01
   1.3687228e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1330403e+00   8.0000000e-01   7.9153987e-01   8.0422803e-01   8.2492092e-01
   1.3700025e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1338438e+00   8.0000000e-01   7.9181504e-01   8.0413265e-01   8.2419849e-01
   1.3712821e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1346081e+00   8.0000000e-01   7.9208858e-01   8.0403549e-01   8.2347544e-01
   1.3725618e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1353266e+00   8.0000000e-01   7.9236049e-01   8.0393659e-01   8.2275186e-01
   1.3738415e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1359883e+00   8.0000000e-01   7.9263065e-01   8.0383587e-01   8.2202779e-01
   1.3751212e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1365805e+00   8.0000000e-01   7.9289900e-01   8.0373333e-01   8.2130335e-01
   1.3764008e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1370945e+00   8.0000000e-01   7.9316559e-01   8.0362908e-01   8.2057866e-01
   1.3776805e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1375158e+00   8.0000000e-01   7.9343038e-01   8.0352312e-01   8.1985385e-01
   1.3789602e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1378147e+00   8.0000000e-01   7.9369312e-01   8.0341534e-01   8.1912910e-01
   1.3802399e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1379801e+00   8.0000000e-01   7.9395393e-01   8.0330593e-01   8.1840460e-01
   1.3815195e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1379881e+00   8.0000000e-01   7.9421276e-01   8.0319493e-01   8.1768057e-01
   1.3827992e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1377964e+00   8.0000000e-01   7.9446936e-01   8.0308228e-01   8.1695731e-01
   1.3840789e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1373717e+00   8.0000000e-01   7.9472371e-01   8.0296811e-01   8.1623516e-01
   1.3853586e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1366822e+00   8.0000000e-01   7.9497576e-01   8.0285254e-01   8.1551444e-01
   1.3866382e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1356739e+00   8.0000000e-01   7.9522533e-01   8.0273563e-01   8.1479563e-01
   1.3879179e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1342673e+00   8.0000000e-01   7.9547212e-01   8.0261744e-01   8.1407942e-01
   1.3891976e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1324261e+00   8.0000000e-01   7.9571614e-01   8.0249819e-01   8.1336626e-01
   1.3904773e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1300834e+00   8.0000000e-01   7.9595721e-01   8.0237804e-01   8.1265684e-01
   1.3917569e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1271040e+00   8.0000000e-01   7.9619478e-01   8.0225712e-01   8.1195244e-01
   1.3930366e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1234363e+00   8.0000000e-01   7.9642879e-01   8.0213572e-01   8.1125381e-01
   1.3943163e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1190009e+00   8.0000000e-01   7.9665899e-01   8.0201410e-01   8.1056195e-01
   1.3955960e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1136594e+00   8.0000000e-01   7.9688482e-01   8.0189256e-01   8.0987857e-01
   1.3968756e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1072945e+00   8.0000000e-01   7.9710576e-01   8.0177148e-01   8.0920544e-01
   1.3981553e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0998688e+00   8.0000000e-01   7.9732161e-01   8.0165123e-01   8.0854373e-01
   1.3994350e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0912988e+00   8.0000000e-01   7.9753185e-01   8.0153224e-01   8.0789532e-01
   1.4007147e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0814128e+00   8.0000000e-01   7.9773529e-01   8.0141518e-01   8.0726386e-01
   1.4019943e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0702994e+00   8.0000000e-01   7.9793191e-01   8.0130044e-01   8.0665022e-01
   1.4032740e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0579711e+00   8.0000000e-01   7.9812110e-01   8.0118854e-01   8.0605663e-01
   1.4045537e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0444072e+00   8.0000000e-01   7.9830163e-01   8.0108031e-01   8.0548716e-01
   1.4058334e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0297767e+00   8.0000000e-01   7.9847310e-01   8.0097628e-01   8.0494371e-01
   1.4071130e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0142820e+00   8.0000000e-01   7.9863522e-01   8.0087685e-01   8.0442766e-01
   1.4083927e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.9811591e-01   8.0000000e-01   7.9878718e-01   8.0078269e-01   8.0394192e-01
   1.4096724e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.8154474e-01   8.0000000e-01   7.9892803e-01   8.0069456e-01   8.0348992e-01
   1.4109521e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.6488673e-01   8.0000000e-01   7.9905825e-01   8.0061242e-01   8.0307064e-01
   1.4122317e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.4841106e-01   8.0000000e-01   7.9917770e-01   8.0053651e-01   8.0268488e-01
   1.4135114e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.3244559e-01   8.0000000e-01   7.9928540e-01   8.0046758e-01   8.0233602e-01
   1.4147911e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.1720929e-01   8.0000000e-01   7.9938242e-01   8.0040512e-01   8.0202101e-01
   1.4160708e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0287590e-01   8.0000000e-01   7.9946923e-01   8.0034895e-01   8.0173855e-01
   1.4173504e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.8964057e-01   8.0000000e-01   7.9954581e-01   8.0029917e-01   8.0148887e-01
   1.4186301e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7760276e-01   8.0000000e-01   7.9961284e-01   8.0025542e-01   8.0126999e-01
   1.4199098e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6673614e-01   8.0000000e-01   7.9967148e-01   8.0021702e-01   8.0107824e-01
   1.4211895e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.5704616e-01   8.0000000e-01   7.9972236e-01   8.0018360e-01   8.0091165e-01
   1.4224691e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4858294e-01   8.0000000e-01   7.9976571e-01   8.0015505e-01   8.0076954e-01
   1.4237488e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4116965e-01   8.0000000e-01   7.9980299e-01   8.0013045e-01   8.0064726e-01
   1.4250285e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.3472792e-01   8.0000000e-01   7.9983485e-01   8.0010939e-01   8.0054264e-01
   1.4263082e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2922829e-01   8.0000000e-01   7.9986167e-01   8.0009163e-01   8.0045454e-01
   1.4275878e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2452992e-01   8.0000000e-01   7.9988432e-01   8.0007662e-01   8.0038010e-01
   1.4288675e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2051869e-01   8.0000000e-01   7.9990348e-01   8.0006391e-01   8.0031711e-01
   1.4301472e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1712844e-01   8.0000000e-01   7.9991954e-01   8.0005325e-01   8.0026428e-01
   1.4314269e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1429091e-01   8.0000000e-01   7.9993289e-01   8.0004438e-01   8.0022036e-01
   1.4327065e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1189458e-01   8.0000000e-01   7.9994411e-01   8.0003693e-01   8.0018344e-01
   1.4339862e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0987852e-01   8.0000000e-01   7.9995351e-01   8.0003068e-01   8.0015252e-01
   1.4352659e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0821331e-01   8.0000000e-01   7.9996125e-01   8.0002554e-01   8.0012706e-01
   1.4365456e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0681846e-01   8.0000000e-01   7.9996771e-01   8.0002124e-01   8.0010579e-01
   1.4378252e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0565145e-01   8.0000000e-01   7.9997311e-01   8.0001765e-01   8.0008802e-01
   1.4391049e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0468614e-01   8.0000000e-01   7.9997758e-01   8.0001469e-01   8.0007334e-01
   1.4403846e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0388716e-01   8.0000000e-01   7.9998127e-01   8.0001224e-01   8.0006119e-01
   1.4416643e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0322074e-01   8.0000000e-01   7.9998436e-01   8.0001019e-01   8.0005105e-01
   1.4429439e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0266730e-01   8.0000000e-01   7.9998692e-01   8.0000850e-01   8.0004263e-01
   1.4442236e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0221404e-01   8.0000000e-01   7.9998902e-01   8.0000710e-01   8.0003572e-01
   1.4455033e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0183654e-01   8.0000000e-01   7.9999078e-01   8.0000594e-01   8.0002995e-01
   1.4467830e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0152271e-01   8.0000000e-01   7.9999225e-01   8.0000497e-01   8.0002514e-01
   1.4480626e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0126547e-01   8.0000000e-01   7.9999346e-01   8.0000418e-01   8.0002118e-01
   1.4493423e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0105251e-01   8.0000000e-01   7.9999446e-01   8.0000352e-01   8.0001788e-01
   1.4506220e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0087546e-01   8.0000000e-01   7.9999530e-01   8.0000297e-01   8.0001513e-01
   1.4519017e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0072933e-01   8.0000000e-01   7.9999600e-01   8.0000251e-01   8.0001284e-01
   1.4531813e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0060929e-01   8.0000000e-01   7.9999658e-01   8.0000213e-01   8.0001095e-01
   1.4544610e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0050939e-01   8.0000000e-01   7.9999707e-01   8.0000181e-01   8.0000936e-01
   1.4557407e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0042634e-01   8.0000000e-01   7.9999748e-01   8.0000155e-01   8.0000802e-01
   1.4570204e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0035843e-01   8.0000000e-01   7.9999782e-01   8.0000133e-01   8.0000692e-01
   1.4583000e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0030184e-01   8.0000000e-01   7.9999811e-01   8.0000115e-01   8.0000599e-01
   1.4595797e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0025467e-01   8.0000000e-01   7.9999835e-01   8.0000099e-01   8.0000520e-01
   1.4608594e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0021572e-01   8.0000000e-01   7.9999856e-01   8.0000086e-01   8.0000453e-01
   1.4621391e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0018342e-01   8.0000000e-01   7.9999873e-01   8.0000075e-01   8.0000397e-01
   1.4634187e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0015637e-01   8.0000000e-01   7.9999888e-01   8.0000066e-01   8.0000350e-01
   1.4646984e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0013378e-01   8.0000000e-01   7.9999901e-01   8.0000058e-01   8.0000309e-01
   1.4659781e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0011509e-01   8.0000000e-01   7.9999912e-01   8.0000051e-01   8.0000274e-01
   1.4672578e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0009934e-01   8.0000000e-01   7.9999921e-01   8.0000045e-01   8.0000244e-01
   1.4685374e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0008606e-01   8.0000000e-01   7.9999929e-01   8.0000040e-01   8.0000218e-01
   1.4698171e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0007497e-01   8.0000000e-01   7.9999937e-01   8.0000036e-01   8.0000196e-01
   1.4710968e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0006559e-01   8.0000000e-01   7.9999943e-01   8.0000032e-01   8.0000177e-01
   1.4723765e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0005761e-01   8.0000000e-01   7.9999948e-01   8.0000029e-01   8.0000160e-01
   1.4736561e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0005084e-01   8.0000000e-01   7.9999953e-01   8.0000026e-01   8.0000145e-01
   1.4749358e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0004509e-01   8.0000000e-01   7.9999957e-01   8.0000024e-01   8.0000132e-01
   1.4762155e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0004013e-01   8.0000000e-01   7.9999961e-01   8.0000022e-01   8.0000120e-01
   1.4774952e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0003586e-01   8.0000000e-01   7.9999964e-01   8.0000020e-01   8.0000110e-01
   1.4787748e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0003220e-01   8.0000000e-01   7.9999967e-01   8.0000018e-01   8.0000100e-01
   1.4800545e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0002900e-01   8.0000000e-01   7.9999970e-01   8.0000017e-01   8.0000092e-01
   1.4813342e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0002621e-01   8.0000000e-01   7.9999972e-01   8.0000015e-01   8.0000085e-01
   1.4826139e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0002377e-01   8.0000000e-01   7.9999974e-01   8.0000014e-01   8.0000078e-01
   1.4838935e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0002162e-01   8.0000000e-01   7.9999976e-01   8.0000013e-01   8.0000072e-01
   1.4851732e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001972e-01   8.0000000e-01   7.9999978e-01   8.0000012e-01   8.0000066e-01
   1.4864529e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001802e-01   8.0000000e-01   7.9999980e-01   8.0000011e-01   8.0000061e-01
   1.4877326e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001652e-01   8.0000000e-01   7.9999981e-01   8.0000010e-01   8.0000057e-01
   1.4890122e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001517e-01   8.0000000e-01   7.9999983e-01   8.0000009e-01   8.0000052e-01
   1.4902919e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001395e-01   8.0000000e-01   7.9999984e-01   8.0000009e-01   8.0000048e-01
   1.4915716e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001285e-01   8.0000000e-01   7.9999985e-01   8.0000008e-01   8.0000045e-01
   1.4928513e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001184e-01   8.0000000e-01   7.9999986e-01   8.0000007e-01   8.0000042e-01
   1.4941309e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001091e-01   8.0000000e-01   7.9999987e-01   8.0000007e-01   8.0000038e-01
   1.4954106e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000999e-01   8.0000000e-01   7.9999988e-01   8.0000006e-01   8.0000035e-01
   1.4966903e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000894e-01   8.0000000e-01   7.9999990e-01   8.0000006e-01   8.0000032e-01
   1.4979699e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000734e-01   8.0000000e-01   7.9999991e-01   8.0000005e-01   8.0000026e-01
   1.4992496e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000408e-01   8.0000000e-01   7.9999995e-01   8.0000003e-01   8.0000014e-01


==> data/Burger/R_burger_Eul_k=5.dat <==
   7.5037519e-04   8.0006454e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0006454e-01   8.0006191e-01   8.0006160e-01   8.0006248e-01
   2.0300500e-03   8.0006968e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0006968e-01   8.0006227e-01   8.0006139e-01   8.0006389e-01
   3.3097249e-03   8.0007519e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0007519e-01   8.0006265e-01   8.0006117e-01   8.0006539e-01
   4.5893997e-03   8.0008110e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0008110e-01   8.0006306e-01   8.0006094e-01   8.0006700e-01
   5.8690746e-03   8.0008746e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0008746e-01   8.0006350e-01   8.0006069e-01   8.0006873e-01
   7.1487494e-03   8.0009429e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0009429e-01   8.0006397e-01   8.0006042e-01   8.0007059e-01
   8.4284243e-03   8.0010161e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0010161e-01   8.0006448e-01   8.0006014e-01   8.0007258e-01
   9.7080991e-03   8.0010945e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0010945e-01   8.0006501e-01   8.0005983e-01   8.0007471e-01
   1.0987774e-02   8.0011789e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0011789e-01   8.0006559e-01   8.0005951e-01   8.0007700e-01
   1.2267449e-02   8.0012692e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0012692e-01   8.0006620e-01   8.0005916e-01   8.0007944e-01
   1.3547124e-02   8.0013658e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0013658e-01   8.0006685e-01   8.0005879e-01   8.0008206e-01
   1.4826799e-02   8.0014696e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0014696e-01   8.0006755e-01   8.0005840e-01   8.0008486e-01
   1.6106473e-02   8.0015807e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0015807e-01   8.0006830e-01   8.0005798e-01   8.0008786e-01
   1.7386148e-02   8.0016994e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0016994e-01   8.0006909e-01   8.0005754e-01   8.0009106e-01
   1.8665823e-02   8.0018265e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0018265e-01   8.0006993e-01   8.0005707e-01   8.0009449e-01
   1.9945498e-02   8.0019627e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0019627e-01   8.0007083e-01   8.0005657e-01   8.0009815e-01
   2.1225173e-02   8.0021082e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0021082e-01   8.0007178e-01   8.0005604e-01   8.0010206e-01
   2.2504848e-02   8.0022633e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0022633e-01   8.0007279e-01   8.0005548e-01   8.0010622e-01
   2.3784522e-02   8.0024299e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0024299e-01   8.0007388e-01   8.0005488e-01   8.0011069e-01
   2.5064197e-02   8.0026076e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0026076e-01   8.0007503e-01   8.0005425e-01   8.0011545e-01
   2.6343872e-02   8.0027969e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0027969e-01   8.0007624e-01   8.0005358e-01   8.0012051e-01
   2.7623547e-02   8.0029994e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0029994e-01   8.0007754e-01   8.0005286e-01   8.0012592e-01
   2.8903222e-02   8.0032157e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0032157e-01   8.0007892e-01   8.0005211e-01   8.0013169e-01
   3.0182897e-02   8.0034460e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0034460e-01   8.0008039e-01   8.0005131e-01   8.0013783e-01
   3.1462572e-02   8.0036914e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0036914e-01   8.0008194e-01   8.0005047e-01   8.0014437e-01
   3.2742246e-02   8.0039539e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0039539e-01   8.0008359e-01   8.0004957e-01   8.0015135e-01
   3.4021921e-02   8.0042331e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0042331e-01   8.0008534e-01   8.0004862e-01   8.0015877e-01
   3.5301596e-02   8.0045299e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0045299e-01   8.0008720e-01   8.0004762e-01   8.0016665e-01
   3.6581271e-02   8.0048471e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0048471e-01   8.0008917e-01   8.0004656e-01   8.0017506e-01
   3.7860946e-02   8.0051845e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0051845e-01   8.0009126e-01   8.0004544e-01   8.0018400e-01
   3.9140621e-02   8.0055430e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0055430e-01   8.0009347e-01   8.0004426e-01   8.0019349e-01
   4.0420296e-02   8.0059246e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0059246e-01   8.0009582e-01   8.0004301e-01   8.0020358e-01
   4.1699970e-02   8.0063311e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0063311e-01   8.0009831e-01   8.0004169e-01   8.0021432e-01
   4.2979645e-02   8.0067625e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0067625e-01   8.0010094e-01   8.0004029e-01   8.0022570e-01
   4.4259320e-02   8.0072201e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0072201e-01   8.0010373e-01   8.0003882e-01   8.0023777e-01
   4.5538995e-02   8.0077083e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0077083e-01   8.0010669e-01   8.0003726e-01   8.0025063e-01
   4.6818670e-02   8.0082258e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0082258e-01   8.0010981e-01   8.0003562e-01   8.0026425e-01
   4.8098345e-02   8.0087741e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0087741e-01   8.0011311e-01   8.0003389e-01   8.0027867e-01
   4.9378019e-02   8.0093573e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0093573e-01   8.0011662e-01   8.0003207e-01   8.0029399e-01
   5.0657694e-02   8.0099761e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0099761e-01   8.0012032e-01   8.0003014e-01   8.0031024e-01
   5.1937369e-02   8.0106312e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0106312e-01   8.0012423e-01   8.0002811e-01   8.0032742e-01
   5.3217044e-02   8.0113255e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0113255e-01   8.0012835e-01   8.0002598e-01   8.0034561e-01
   5.4496719e-02   8.0120631e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0120631e-01   8.0013273e-01   8.0002373e-01   8.0036493e-01
   5.5776394e-02   8.0128432e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0128432e-01   8.0013734e-01   8.0002136e-01   8.0038534e-01
   5.7056069e-02   8.0136678e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0136678e-01   8.0014220e-01   8.0001887e-01   8.0040690e-01
   5.8335743e-02   8.0145435e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0145435e-01   8.0014735e-01   8.0001624e-01   8.0042977e-01
   5.9615418e-02   8.0154694e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0154694e-01   8.0015277e-01   8.0001348e-01   8.0045394e-01
   6.0895093e-02   8.0164472e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0164472e-01   8.0015849e-01   8.0001058e-01   8.0047945e-01
   6.2174768e-02   8.0174821e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0174821e-01   8.0016452e-01   8.0000753e-01   8.0050642e-01
   6.3454443e-02   8.0185776e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0185776e-01   8.0017089e-01   8.0000432e-01   8.0053495e-01
   6.4734118e-02   8.0197332e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0197332e-01   8.0017759e-01   8.0000096e-01   8.0056502e-01
   6.6013793e-02   8.0209524e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0209524e-01   8.0018464e-01   7.9999742e-01   8.0059672e-01
   6.7293467e-02   8.0222442e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0222442e-01   8.0019209e-01   7.9999371e-01   8.0063029e-01
   6.8573142e-02   8.0236056e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0236056e-01   8.0019993e-01   7.9998981e-01   8.0066563e-01
   6.9852817e-02   8.0250398e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0250398e-01   8.0020816e-01   7.9998573e-01   8.0070284e-01
   7.1132492e-02   8.0265557e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0265557e-01   8.0021684e-01   7.9998144e-01   8.0074215e-01
   7.2412167e-02   8.0281544e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0281544e-01   8.0022597e-01   7.9997694e-01   8.0078356e-01
   7.3691842e-02   8.0298367e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0298367e-01   8.0023555e-01   7.9997224e-01   8.0082711e-01
   7.4971517e-02   8.0316093e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0316093e-01   8.0024562e-01   7.9996731e-01   8.0087297e-01
   7.6251191e-02   8.0334804e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0334804e-01   8.0025623e-01   7.9996215e-01   8.0092133e-01
   7.7530866e-02   8.0354475e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0354475e-01   8.0026736e-01   7.9995674e-01   8.0097214e-01
   7.8810541e-02   8.0375146e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0375146e-01   8.0027902e-01   7.9995110e-01   8.0102550e-01
   8.0090216e-02   8.0396963e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0396963e-01   8.0029130e-01   7.9994518e-01   8.0108177e-01
   8.1369891e-02   8.0419887e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0419887e-01   8.0030417e-01   7.9993900e-01   8.0114085e-01
   8.2649566e-02   8.0443952e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0443952e-01   8.0031765e-01   7.9993254e-01   8.0120283e-01
   8.3929240e-02   8.0469271e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0469271e-01   8.0033180e-01   7.9992580e-01   8.0126799e-01
   8.5208915e-02   8.0495899e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0495899e-01   8.0034664e-01   7.9991875e-01   8.0133646e-01
   8.6488590e-02   8.0523823e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0523823e-01   8.0036217e-01   7.9991140e-01   8.0140822e-01
   8.7768265e-02   8.0553113e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0553113e-01   8.0037842e-01   7.9990374e-01   8.0148343e-01
   8.9047940e-02   8.0583940e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0583940e-01   8.0039548e-01   7.9989573e-01   8.0156252e-01
   9.0327615e-02   8.0616236e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0616236e-01   8.0041331e-01   7.9988739e-01   8.0164532e-01
   9.1607290e-02   8.0650056e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0650056e-01   8.0043194e-01   7.9987871e-01   8.0173197e-01
   9.2886964e-02   8.0685582e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0685582e-01   8.0045146e-01   7.9986966e-01   8.0182291e-01
   9.4166639e-02   8.0722810e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0722810e-01   8.0047186e-01   7.9986024e-01   8.0191813e-01
   9.5446314e-02   8.0761754e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0761754e-01   8.0049316e-01   7.9985045e-01   8.0201767e-01
   9.6725989e-02   8.0802540e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0802540e-01   8.0051541e-01   7.9984026e-01   8.0212184e-01
   9.8005664e-02   8.0845310e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0845310e-01   8.0053867e-01   7.9982966e-01   8.0223098e-01
   9.9285339e-02   8.0890005e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0890005e-01   8.0056293e-01   7.9981866e-01   8.0234494e-01
   1.0056501e-01   8.0936692e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0936692e-01   8.0058821e-01   7.9980724e-01   8.0246389e-01
   1.0184469e-01   8.0985651e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.0985651e-01   8.0061464e-01   7.9979536e-01   8.0258852e-01
   1.0312436e-01   8.1036775e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.1036775e-01   8.0064218e-01   7.9978305e-01   8.0271856e-01
   1.0440404e-01   8.1090121e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.1090121e-01   8.0067084e-01   7.9977029e-01   8.0285414e-01
   1.0568371e-01   8.1145900e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.1145900e-01   8.0070073e-01   7.9975706e-01   8.0299578e-01
   1.0696339e-01   8.1204181e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.1204181e-01   8.0073188e-01   7.9974334e-01   8.0314364e-01
   1.0824306e-01   8.1264932e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.1264932e-01   8.0076427e-01   7.9972915e-01   8.0329765e-01
   1.0952274e-01   8.1328272e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.1328272e-01   8.0079794e-01   7.9971448e-01   8.0345807e-01
   1.1080241e-01   8.1394488e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.1394488e-01   8.0083305e-01   7.9969926e-01   8.0362563e-01
   1.1208209e-01   8.1463438e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.1463438e-01   8.0086951e-01   7.9968355e-01   8.0379995e-01
   1.1336176e-01   8.1535203e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.1535203e-01   8.0090736e-01   7.9966734e-01   8.0398124e-01
   1.1464144e-01   8.1610106e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.1610106e-01   8.0094676e-01   7.9965056e-01   8.0417026e-01
   1.1592111e-01   8.1688095e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.1688095e-01   8.0098766e-01   7.9963325e-01   8.0436690e-01
   1.1720079e-01   8.1769182e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.1769182e-01   8.0103007e-01   7.9961542e-01   8.0457115e-01
   1.1848046e-01   8.1853579e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.1853579e-01   8.0107408e-01   7.9959702e-01   8.0478355e-01
   1.1976014e-01   8.1941491e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.1941491e-01   8.0111980e-01   7.9957805e-01   8.0500457e-01
   1.2103981e-01   8.2032797e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.2032797e-01   8.0116714e-01   7.9955852e-01   8.0523390e-01
   1.2231949e-01   8.2127590e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.2127590e-01   8.0121616e-01   7.9953845e-01   8.0547176e-01
   1.2359916e-01   8.2226336e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.2226336e-01   8.0126706e-01   7.9951776e-01   8.0571928e-01
   1.2487884e-01   8.2328796e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.2328796e-01   8.0131972e-01   7.9949651e-01   8.0597585e-01
   1.2615851e-01   8.2435053e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.2435053e-01   8.0137417e-01   7.9947470e-01   8.0624167e-01
   1.2743819e-01   8.2545441e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.2545441e-01   8.0143057e-01   7.9945229e-01   8.0651752e-01
   1.2871786e-01   8.2660021e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.2660021e-01   8.0148892e-01   7.9942929e-01   8.0680354e-01
   1.2999754e-01   8.2778716e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.2778716e-01   8.0154919e-01   7.9940573e-01   8.0709952e-01
   1.3127721e-01   8.2901703e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.2901703e-01   8.0161144e-01   7.9938159e-01   8.0740587e-01
   1.3255688e-01   8.3029392e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.3029392e-01   8.0167586e-01   7.9935684e-01   8.0772357e-01
   1.3383656e-01   8.3161520e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.3161520e-01   8.0174231e-01   7.9933154e-01   8.0805195e-01
   1.3511623e-01   8.3298186e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.3298186e-01   8.0181083e-01   7.9930569e-01   8.0839123e-01
   1.3639591e-01   8.3439879e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.3439879e-01   8.0188163e-01   7.9927924e-01   8.0874257e-01
   1.3767558e-01   8.3586445e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.3586445e-01   8.0195462e-01   7.9925225e-01   8.0910556e-01
   1.3895526e-01   8.3737875e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.3737875e-01   8.0202979e-01   7.9922472e-01   8.0948016e-01
   1.4023493e-01   8.3894474e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.3894474e-01   8.0210726e-01   7.9919666e-01   8.0986707e-01
   1.4151461e-01   8.4056481e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.4056481e-01   8.0218712e-01   7.9916806e-01   8.1026684e-01
   1.4279428e-01   8.4223675e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.4223675e-01   8.0226927e-01   7.9913896e-01   8.1067891e-01
   1.4407396e-01   8.4396156e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.4396156e-01   8.0235373e-01   7.9910938e-01   8.1110347e-01
   1.4535363e-01   8.4574590e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.4574590e-01   8.0244078e-01   7.9907930e-01   8.1154209e-01
   1.4663331e-01   8.4758533e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.4758533e-01   8.0253020e-01   7.9904877e-01   8.1199367e-01
   1.4791298e-01   8.4948074e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.4948074e-01   8.0262203e-01   7.9901783e-01   8.1245838e-01
   1.4919266e-01   8.5143668e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.5143668e-01   8.0271643e-01   7.9898645e-01   8.1293727e-01
   1.5047233e-01   8.5345309e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.5345309e-01   8.0281340e-01   7.9895469e-01   8.1343027e-01
   1.5175201e-01   8.5552847e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.5552847e-01   8.0291284e-01   7.9892258e-01   8.1393699e-01
   1.5303168e-01   8.5766497e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.5766497e-01   8.0301483e-01   7.9889014e-01   8.1445791e-01
   1.5431136e-01   8.5986738e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.5986738e-01   8.0311956e-01   7.9885740e-01   8.1499406e-01
   1.5559103e-01   8.6213154e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.6213154e-01   8.0322682e-01   7.9882439e-01   8.1554446e-01
   1.5687071e-01   8.6445826e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.6445826e-01   8.0333664e-01   7.9879117e-01   8.1610924e-01
   1.5815038e-01   8.6685376e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.6685376e-01   8.0344925e-01   7.9875774e-01   8.1668978e-01
   1.5943006e-01   8.6931481e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.6931481e-01   8.0356448e-01   7.9872418e-01   8.1728528e-01
   1.6070973e-01   8.7184086e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.7184086e-01   8.0368231e-01   7.9869051e-01   8.1789557e-01
   1.6198941e-01   8.7443547e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.7443547e-01   8.0380285e-01   7.9865679e-01   8.1852140e-01
   1.6326908e-01   8.7710061e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.7710061e-01   8.0392616e-01   7.9862305e-01   8.1916315e-01
   1.6454876e-01   8.7983285e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.7983285e-01   8.0405207e-01   7.9858937e-01   8.1981998e-01
   1.6582843e-01   8.8263291e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.8263291e-01   8.0418059e-01   7.9855578e-01   8.2049200e-01
   1.6710811e-01   8.8550822e-01   8.0006171e-01   8.0006171e-01   8.0006171e-01   8.8550822e-01   8.0431198e-01   7.9852235e-01   8.2118080e-01
   1.6838778e-01   8.8845234e-01   8.0006172e-01   8.0006171e-01   8.0006171e-01   8.8845234e-01   8.0444598e-01   7.9848914e-01   8.2188486e-01
   1.6966746e-01   8.9146571e-01   8.0006172e-01   8.0006171e-01   8.0006171e-01   8.9146571e-01   8.0458256e-01   7.9845620e-01   8.2260421e-01
   1.7094713e-01   8.9455328e-01   8.0006172e-01   8.0006171e-01   8.0006171e-01   8.9455328e-01   8.0472190e-01   7.9842361e-01   8.2333988e-01
   1.7222681e-01   8.9771362e-01   8.0006172e-01   8.0006171e-01   8.0006171e-01   8.9771362e-01   8.0486390e-01   7.9839144e-01   8.2409145e-01
   1.7350648e-01   9.0094429e-01   8.0006172e-01   8.0006171e-01   8.0006171e-01   9.0094429e-01   8.0500845e-01   7.9835975e-01   8.2485832e-01
   1.7478615e-01   9.0424720e-01   8.0006172e-01   8.0006171e-01   8.0006171e-01   9.0424720e-01   8.0515560e-01   7.9832861e-01   8.2564081e-01
   1.7606583e-01   9.0762653e-01   8.0006173e-01   8.0006171e-01   8.0006171e-01   9.0762653e-01   8.0530546e-01   7.9829814e-01   8.2643973e-01
   1.7734550e-01   9.1107671e-01   8.0006173e-01   8.0006171e-01   8.0006171e-01   9.1107671e-01   8.0545780e-01   7.9826837e-01   8.2725377e-01
   1.7862518e-01   9.1459777e-01   8.0006174e-01   8.0006171e-01   8.0006171e-01   9.1459777e-01   8.0561260e-01   7.9823937e-01   8.2808287e-01
   1.7990485e-01   9.1819590e-01   8.0006174e-01   8.0006171e-01   8.0006171e-01   9.1819590e-01   8.0577003e-01   7.9821131e-01   8.2892820e-01
   1.8118453e-01   9.2186599e-01   8.0006175e-01   8.0006171e-01   8.0006171e-01   9.2186599e-01   8.0592990e-01   7.9818422e-01   8.2978859e-01
   1.8246420e-01   9.2560667e-01   8.0006175e-01   8.0006171e-01   8.0006171e-01   9.2560667e-01   8.0609211e-01   7.9815817e-01   8.3066363e-01
   1.8374388e-01   9.2942097e-01   8.0006176e-01   8.0006171e-01   8.0006171e-01   9.2942097e-01   8.0625674e-01   7.9813330e-01   8.3155384e-01
   1.8502355e-01   9.3330935e-01   8.0006177e-01   8.0006171e-01   8.0006171e-01   9.3330935e-01   8.0642376e-01   7.9810974e-01   8.3245917e-01
   1.8630323e-01   9.3726735e-01   8.0006178e-01   8.0006171e-01   8.0006171e-01   9.3726735e-01   8.0659300e-01   7.9808750e-01   8.3337858e-01
   1.8758290e-01   9.4129487e-01   8.0006180e-01   8.0006171e-01   8.0006171e-01   9.4129487e-01   8.0676441e-01   7.9806669e-01   8.3431192e-01
   1.8886258e-01   9.4539776e-01   8.0006182e-01   8.0006171e-01   8.0006171e-01   9.4539776e-01   8.0693815e-01   7.9804757e-01   8.3526020e-01
   1.9014225e-01   9.4956853e-01   8.0006183e-01   8.0006171e-01   8.0006171e-01   9.4956853e-01   8.0711393e-01   7.9803009e-01   8.3622178e-01
   1.9142193e-01   9.5380650e-01   8.0006186e-01   8.0006171e-01   8.0006171e-01   9.5380650e-01   8.0729170e-01   7.9801436e-01   8.3719637e-01
   1.9270160e-01   9.5811537e-01   8.0006188e-01   8.0006171e-01   8.0006171e-01   9.5811537e-01   8.0747153e-01   7.9800061e-01   8.3818451e-01
   1.9398128e-01   9.6249199e-01   8.0006192e-01   8.0006171e-01   8.0006171e-01   9.6249199e-01   8.0765329e-01   7.9798892e-01   8.3918542e-01
   1.9526095e-01   9.6693303e-01   8.0006195e-01   8.0006171e-01   8.0006171e-01   9.6693303e-01   8.0783682e-01   7.9797932e-01   8.4019828e-01
   1.9654063e-01   9.7143917e-01   8.0006199e-01   8.0006171e-01   8.0006171e-01   9.7143917e-01   8.0802212e-01   7.9797200e-01   8.4122303e-01
   1.9782030e-01   9.7601221e-01   8.0006204e-01   8.0006171e-01   8.0006171e-01   9.7601221e-01   8.0820918e-01   7.9796720e-01   8.4225976e-01
   1.9909998e-01   9.8064605e-01   8.0006210e-01   8.0006171e-01   8.0006171e-01   9.8064605e-01   8.0839779e-01   7.9796487e-01   8.4330716e-01
   2.0037965e-01   9.8533941e-01   8.0006216e-01   8.0006171e-01   8.0006171e-01   9.8533941e-01   8.0858787e-01   7.9796513e-01   8.4436480e-01
   2.0165933e-01   9.9009602e-01   8.0006224e-01   8.0006171e-01   8.0006171e-01   9.9009602e-01   8.0877945e-01   7.9796835e-01   8.4543304e-01
   2.0293900e-01   9.9490976e-01   8.0006232e-01   8.0006171e-01   8.0006171e-01   9.9490976e-01   8.0897235e-01   7.9797448e-01   8.4651058e-01
   2.0421868e-01   9.9977826e-01   8.0006242e-01   8.0006171e-01   8.0006171e-01   9.9977826e-01   8.0916644e-01   7.9798360e-01   8.4759677e-01
   2.0549835e-01   1.0047024e+00   8.0006253e-01   8.0006171e-01   8.0006171e-01   1.0047024e+00   8.0936170e-01   7.9799600e-01   8.4869146e-01
   2.0677803e-01   1.0096804e+00   8.0006266e-01   8.0006171e-01   8.0006171e-01   1.0096804e+00   8.0955801e-01   7.9801185e-01   8.4979403e-01
   2.0805770e-01   1.0147076e+00   8.0006281e-01   8.0006171e-01   8.0006171e-01   1.0147076e+00   8.0975523e-01   7.9803111e-01   8.5090346e-01
   2.0933738e-01   1.0197824e+00   8.0006297e-01   8.0006171e-01   8.0006171e-01   1.0197824e+00   8.0995326e-01   7.9805394e-01   8.5201918e-01
   2.1061705e-01   1.0249064e+00   8.0006316e-01   8.0006171e-01   8.0006171e-01   1.0249064e+00   8.1015206e-01   7.9808083e-01   8.5314099e-01
   2.1189673e-01   1.0300730e+00   8.0006338e-01   8.0006171e-01   8.0006171e-01   1.0300730e+00   8.1035144e-01   7.9811156e-01   8.5426763e-01
   2.1317640e-01   1.0352801e+00   8.0006362e-01   8.0006171e-01   8.0006171e-01   1.0352801e+00   8.1055130e-01   7.9814627e-01   8.5539843e-01
   2.1445608e-01   1.0405279e+00   8.0006389e-01   8.0006171e-01   8.0006171e-01   1.0405279e+00   8.1075156e-01   7.9818541e-01   8.5653290e-01
   2.1573575e-01   1.0458122e+00   8.0006420e-01   8.0006171e-01   8.0006171e-01   1.0458122e+00   8.1095208e-01   7.9822899e-01   8.5767008e-01
   2.1701542e-01   1.0511292e+00   8.0006455e-01   8.0006171e-01   8.0006171e-01   1.0511292e+00   8.1115273e-01   7.9827700e-01   8.5880911e-01
   2.1829510e-01   1.0564774e+00   8.0006494e-01   8.0006171e-01   8.0006171e-01   1.0564774e+00   8.1135342e-01   7.9832973e-01   8.5994927e-01
   2.1957477e-01   1.0618548e+00   8.0006538e-01   8.0006171e-01   8.0006171e-01   1.0618548e+00   8.1155399e-01   7.9838755e-01   8.6108967e-01
   2.2085445e-01   1.0672566e+00   8.0006587e-01   8.0006171e-01   8.0006171e-01   1.0672566e+00   8.1175435e-01   7.9845027e-01   8.6222943e-01
   2.2213412e-01   1.0726800e+00   8.0006642e-01   8.0006171e-01   8.0006171e-01   1.0726800e+00   8.1195438e-01   7.9851802e-01   8.6336775e-01
   2.2341380e-01   1.0781235e+00   8.0006703e-01   8.0006171e-01   8.0006171e-01   1.0781235e+00   8.1215391e-01   7.9859146e-01   8.6450349e-01
   2.2469347e-01   1.0835824e+00   8.0006772e-01   8.0006171e-01   8.0006171e-01   1.0835824e+00   8.1235286e-01   7.9867031e-01   8.6563589e-01
   2.2597315e-01   1.0890533e+00   8.0006847e-01   8.0006171e-01   8.0006171e-01   1.0890533e+00   8.1255110e-01   7.9875467e-01   8.6676411e-01
   2.2725282e-01   1.0945337e+00   8.0006932e-01   8.0006171e-01   8.0006171e-01   1.0945337e+00   8.1274849e-01   7.9884497e-01   8.6788696e-01
   2.2853250e-01   1.1000197e+00   8.0007026e-01   8.0006171e-01   8.0006171e-01   1.1000197e+00   8.1294488e-01   7.9894139e-01   8.6900338e-01
   2.2981217e-01   1.1055076e+00   8.0007130e-01   8.0006171e-01   8.0006171e-01   1.1055076e+00   8.1314021e-01   7.9904377e-01   8.7011274e-01
   2.3109185e-01   1.1109943e+00   8.0007244e-01   8.0006171e-01   8.0006171e-01   1.1109943e+00   8.1333434e-01   7.9915232e-01   8.7121402e-01
   2.3237152e-01   1.1164755e+00   8.0007371e-01   8.0006171e-01   8.0006171e-01   1.1164755e+00   8.1352705e-01   7.9926771e-01   8.7230542e-01
   2.3365120e-01   1.1219480e+00   8.0007511e-01   8.0006171e-01   8.0006171e-01   1.1219480e+00   8.1371833e-01   7.9938952e-01   8.7338673e-01
   2.3493087e-01   1.1274084e+00   8.0007665e-01   8.0006171e-01   8.0006171e-01   1.1274084e+00   8.1390807e-01   7.9951788e-01   8.7445701e-01
   2.3621055e-01   1.1328517e+00   8.0007834e-01   8.0006171e-01   8.0006171e-01   1.1328517e+00   8.1409604e-01   7.9965344e-01   8.7551433e-01
   2.3749022e-01   1.1382745e+00   8.0008020e-01   8.0006171e-01   8.0006171e-01   1.1382745e+00   8.1428218e-01   7.9979605e-01   8.7655807e-01
   2.3876990e-01   1.1436739e+00   8.0008224e-01   8.0006171e-01   8.0006171e-01   1.1436739e+00   8.1446644e-01   7.9994564e-01   8.7758765e-01
   2.4004957e-01   1.1490452e+00   8.0008447e-01   8.0006171e-01   8.0006171e-01   1.1490452e+00   8.1464865e-01   8.0010259e-01   8.7860153e-01
   2.4132925e-01   1.1543830e+00   8.0008692e-01   8.0006171e-01   8.0006171e-01   1.1543830e+00   8.1482860e-01   8.0026732e-01   8.7959795e-01
   2.4260892e-01   1.1596856e+00   8.0008958e-01   8.0006171e-01   8.0006171e-01   1.1596856e+00   8.1500636e-01   8.0043945e-01   8.8057699e-01
   2.4388860e-01   1.1649494e+00   8.0009248e-01   8.0006171e-01   8.0006171e-01   1.1649494e+00   8.1518182e-01   8.0061909e-01   8.8153767e-01
   2.4516827e-01   1.1701661e+00   8.0009566e-01   8.0006171e-01   8.0006171e-01   1.1701661e+00   8.1535465e-01   8.0080713e-01   8.8247700e-01
   2.4644795e-01   1.1753354e+00   8.0009911e-01   8.0006171e-01   8.0006171e-01   1.1753354e+00   8.1552496e-01   8.0100301e-01   8.8339559e-01
   2.4772762e-01   1.1804538e+00   8.0010285e-01   8.0006171e-01   8.0006171e-01   1.1804538e+00   8.1569270e-01   8.0120678e-01   8.8429259e-01
   2.4900730e-01   1.1855146e+00   8.0010692e-01   8.0006171e-01   8.0006171e-01   1.1855146e+00   8.1585763e-01   8.0141901e-01   8.8516571e-01
   2.5028697e-01   1.1905135e+00   8.0011134e-01   8.0006171e-01   8.0006171e-01   1.1905135e+00   8.1601968e-01   8.0163976e-01   8.8601391e-01
   2.5156665e-01   1.1954496e+00   8.0011611e-01   8.0006171e-01   8.0006171e-01   1.1954496e+00   8.1617891e-01   8.0186876e-01   8.8683735e-01
   2.5284632e-01   1.2003183e+00   8.0012127e-01   8.0006171e-01   8.0006171e-01   1.2003183e+00   8.1633522e-01   8.0210620e-01   8.8763466e-01
   2.5412600e-01   1.2051099e+00   8.0012687e-01   8.0006171e-01   8.0006171e-01   1.2051099e+00   8.1648831e-01   8.0235285e-01   8.8840271e-01
   2.5540567e-01   1.2098268e+00   8.0013291e-01   8.0006171e-01   8.0006171e-01   1.2098268e+00   8.1663840e-01   8.0260804e-01   8.8914286e-01
   2.5668535e-01   1.2144655e+00   8.0013941e-01   8.0006171e-01   8.0006171e-01   1.2144655e+00   8.1678543e-01   8.0287184e-01   8.8985418e-01
   2.5796502e-01   1.2190155e+00   8.0014643e-01   8.0006171e-01   8.0006171e-01   1.2190155e+00   8.1692911e-01   8.0314503e-01   8.9053334e-01
   2.5924469e-01   1.2234770e+00   8.0015399e-01   8.0006171e-01   8.0006171e-01   1.2234770e+00   8.1706958e-01   8.0342724e-01   8.9118078e-01
   2.6052437e-01   1.2278487e+00   8.0016210e-01   8.0006171e-01   8.0006171e-01   1.2278487e+00   8.1720687e-01   8.0371831e-01   8.9179642e-01
   2.6180404e-01   1.2321235e+00   8.0017083e-01   8.0006171e-01   8.0006171e-01   1.2321235e+00   8.1734086e-01   8.0401863e-01   8.9237815e-01
   2.6308372e-01   1.2362943e+00   8.0018021e-01   8.0006171e-01   8.0006171e-01   1.2362943e+00   8.1747142e-01   8.0432855e-01   8.9292389e-01
   2.6436339e-01   1.2403643e+00   8.0019027e-01   8.0006171e-01   8.0006171e-01   1.2403643e+00   8.1759877e-01   8.0464751e-01   8.9343501e-01
   2.6564307e-01   1.2443301e+00   8.0020102e-01   8.0006171e-01   8.0006171e-01   1.2443301e+00   8.1772290e-01   8.0497556e-01   8.9391071e-01
   2.6692274e-01   1.2481772e+00   8.0021258e-01   8.0006171e-01   8.0006171e-01   1.2481772e+00   8.1784352e-01   8.0531365e-01   8.9434645e-01
   2.6820242e-01   1.2519125e+00   8.0022494e-01   8.0006171e-01   8.0006171e-01   1.2519125e+00   8.1796093e-01   8.0566095e-01   8.9474481e-01
   2.6948209e-01   1.2555332e+00   8.0023812e-01   8.0006171e-01   8.0006171e-01   1.2555332e+00   8.1807518e-01   8.0601744e-01   8.9510521e-01
   2.7076177e-01   1.2590294e+00   8.0025224e-01   8.0006171e-01   8.0006171e-01   1.2590294e+00   8.1818613e-01   8.0638369e-01   8.9542460e-01
   2.7204144e-01   1.2623990e+00   8.0026732e-01   8.0006171e-01   8.0006171e-01   1.2623990e+00   8.1829386e-01   8.0675959e-01   8.9570265e-01
   2.7332112e-01   1.2656447e+00   8.0028338e-01   8.0006171e-01   8.0006171e-01   1.2656447e+00   8.1839857e-01   8.0714472e-01   8.9594046e-01
   2.7460079e-01   1.2687614e+00   8.0030050e-01   8.0006171e-01   8.0006171e-01   1.2687614e+00   8.1850028e-01   8.0753924e-01   8.9613667e-01
   2.7588047e-01   1.2717370e+00   8.0031879e-01   8.0006171e-01   8.0006171e-01   1.2717370e+00   8.1859885e-01   8.0794378e-01   8.9628768e-01
   2.7716014e-01   1.2745802e+00   8.0033824e-01   8.0006171e-01   8.0006171e-01   1.2745802e+00   8.1869464e-01   8.0835752e-01   8.9639646e-01
   2.7843982e-01   1.2772883e+00   8.0035889e-01   8.0006171e-01   8.0006171e-01   1.2772883e+00   8.1878773e-01   8.0878044e-01   8.9646248e-01
   2.7971949e-01   1.2798479e+00   8.0038092e-01   8.0006171e-01   8.0006171e-01   1.2798479e+00   8.1887802e-01   8.0921324e-01   8.9648168e-01
   2.8099917e-01   1.2822641e+00   8.0040432e-01   8.0006171e-01   8.0006171e-01   1.2822641e+00   8.1896578e-01   8.0965536e-01   8.9645596e-01
   2.8227884e-01   1.2845382e+00   8.0042913e-01   8.0006171e-01   8.0006171e-01   1.2845382e+00   8.1905120e-01   8.1010652e-01   8.9638593e-01
   2.8355852e-01   1.2866624e+00   8.0045549e-01   8.0006171e-01   8.0006171e-01   1.2866624e+00   8.1913433e-01   8.1056703e-01   8.9626938e-01
   2.8483819e-01   1.2886308e+00   8.0048350e-01   8.0006171e-01   8.0006171e-01   1.2886308e+00   8.1921528e-01   8.1103704e-01   8.9610474e-01
   2.8611787e-01   1.2904510e+00   8.0051315e-01   8.0006171e-01   8.0006171e-01   1.2904510e+00   8.1929434e-01   8.1151589e-01   8.9589458e-01
   2.8739754e-01   1.2921215e+00   8.0054452e-01   8.0006171e-01   8.0006171e-01   1.2921215e+00   8.1937167e-01   8.1200350e-01   8.9563861e-01
   2.8867722e-01   1.2936251e+00   8.0057789e-01   8.0006171e-01   8.0006171e-01   1.2936251e+00   8.1944732e-01   8.1250067e-01   8.9533182e-01
   2.8995689e-01   1.2949755e+00   8.0061315e-01   8.0006171e-01   8.0006171e-01   1.2949755e+00   8.1952164e-01   8.1300641e-01   8.9497862e-01
   2.9123657e-01   1.2961719e+00   8.0065040e-01   8.0006171e-01   8.0006171e-01   1.2961719e+00   8.1959483e-01   8.1352060e-01   8.9457893e-01
   2.9251624e-01   1.2972035e+00   8.0068986e-01   8.0006171e-01   8.0006171e-01   1.2972035e+00   8.1966705e-01   8.1404364e-01   8.9412974e-01
   2.9379592e-01   1.2980722e+00   8.0073160e-01   8.0006171e-01   8.0006171e-01   1.2980722e+00   8.1973856e-01   8.1457523e-01   8.9363180e-01
   2.9507559e-01   1.2987839e+00   8.0077562e-01   8.0006171e-01   8.0006171e-01   1.2987839e+00   8.1980965e-01   8.1511488e-01   8.9308708e-01
   2.9635527e-01   1.2993347e+00   8.0082209e-01   8.0006171e-01   8.0006171e-01   1.2993347e+00   8.1988053e-01   8.1566261e-01   8.9249463e-01
   2.9763494e-01   1.2997140e+00   8.0087127e-01   8.0006171e-01   8.0006171e-01   1.2997140e+00   8.1995151e-01   8.1621875e-01   8.9185151e-01
   2.9891462e-01   1.2999347e+00   8.0092308e-01   8.0006171e-01   8.0006171e-01   1.2999347e+00   8.2002286e-01   8.1678248e-01   8.9116174e-01
   3.0019429e-01   1.2999966e+00   8.0097763e-01   8.0006171e-01   8.0006171e-01   1.2999966e+00   8.2009483e-01   8.1735363e-01   8.9042544e-01
   3.0147396e-01   1.2998863e+00   8.0103528e-01   8.0006171e-01   8.0006171e-01   1.2998863e+00   8.2016783e-01   8.1793263e-01   8.8963894e-01
   3.0275364e-01   1.2996140e+00   8.0109598e-01   8.0006171e-01   8.0006171e-01   1.2996140e+00   8.2024211e-01   8.1851882e-01   8.8880537e-01
   3.0403331e-01   1.2991832e+00   8.0115982e-01   8.0006171e-01   8.0006171e-01   1.2991832e+00   8.2031796e-01   8.1911186e-01   8.8792596e-01
   3.0531299e-01   1.2985877e+00   8.0122705e-01   8.0006171e-01   8.0006171e-01   1.2985877e+00   8.2039579e-01   8.1971182e-01   8.8699909e-01
   3.0659266e-01   1.2978248e+00   8.0129789e-01   8.0006171e-01   8.0006171e-01   1.2978248e+00   8.2047600e-01   8.2031861e-01   8.8602427e-01
   3.0787234e-01   1.2969052e+00   8.0137229e-01   8.0006171e-01   8.0006171e-01   1.2969052e+00   8.2055880e-01   8.2093158e-01   8.8500471e-01
   3.0915201e-01   1.2958294e+00   8.0145037e-01   8.0006171e-01   8.0006171e-01   1.2958294e+00   8.2064455e-01   8.2155054e-01   8.8394077e-01
   3.1043169e-01   1.2945828e+00   8.0153271e-01   8.0006171e-01   8.0006171e-01   1.2945828e+00   8.2073396e-01   8.2217582e-01   8.8282852e-01
   3.1171136e-01   1.2931825e+00   8.0161907e-01   8.0006171e-01   8.0006171e-01   1.2931825e+00   8.2082710e-01   8.2280656e-01   8.8167304e-01
   3.1299104e-01   1.2916298e+00   8.0170959e-01   8.0006171e-01   8.0006171e-01   1.2916298e+00   8.2092432e-01   8.2344253e-01   8.8047488e-01
   3.1427071e-01   1.2899164e+00   8.0180473e-01   8.0006171e-01   8.0006171e-01   1.2899164e+00   8.2102631e-01   8.2408378e-01   8.7923194e-01
   3.1555039e-01   1.2880478e+00   8.0190456e-01   8.0006171e-01   8.0006171e-01   1.2880478e+00   8.2113340e-01   8.2472989e-01   8.7794600e-01
   3.1683006e-01   1.2860316e+00   8.0200908e-01   8.0006171e-01   8.0006171e-01   1.2860316e+00   8.2124582e-01   8.2538040e-01   8.7661940e-01
   3.1810974e-01   1.2838663e+00   8.0211858e-01   8.0006171e-01   8.0006171e-01   1.2838663e+00   8.2136408e-01   8.2603514e-01   8.7525192e-01
   3.1938941e-01   1.2815457e+00   8.0223354e-01   8.0006171e-01   8.0006171e-01   1.2815457e+00   8.2148902e-01   8.2669402e-01   8.7384215e-01
   3.2066909e-01   1.2790837e+00   8.0235374e-01   8.0006171e-01   8.0006171e-01   1.2790837e+00   8.2162059e-01   8.2735641e-01   8.7239412e-01
   3.2194876e-01   1.2764824e+00   8.0247937e-01   8.0006171e-01   8.0006171e-01   1.2764824e+00   8.2175919e-01   8.2802203e-01   8.7090861e-01
   3.2322844e-01   1.2737325e+00   8.0261112e-01   8.0006171e-01   8.0006171e-01   1.2737325e+00   8.2190594e-01   8.2869082e-01   8.6938340e-01
   3.2450811e-01   1.2708460e+00   8.0274881e-01   8.0006171e-01   8.0006171e-01   1.2708460e+00   8.2206081e-01   8.2936224e-01   8.6782201e-01
   3.2578779e-01   1.2678278e+00   8.0289253e-01   8.0006171e-01   8.0006171e-01   1.2678278e+00   8.2222411e-01   8.3003592e-01   8.6622598e-01
   3.2706746e-01   1.2646749e+00   8.0304277e-01   8.0006171e-01   8.0006171e-01   1.2646749e+00   8.2239670e-01   8.3071164e-01   8.6459476e-01
   3.2834714e-01   1.2613886e+00   8.0319985e-01   8.0006171e-01   8.0006171e-01   1.2613886e+00   8.2257923e-01   8.3138904e-01   8.6292906e-01
   3.2962681e-01   1.2579793e+00   8.0336360e-01   8.0006171e-01   8.0006171e-01   1.2579793e+00   8.2277161e-01   8.3206771e-01   8.6123187e-01
   3.3090649e-01   1.2544494e+00   8.0353426e-01   8.0006171e-01   8.0006171e-01   1.2544494e+00   8.2297436e-01   8.3274731e-01   8.5950406e-01
   3.3218616e-01   1.2507909e+00   8.0371274e-01   8.0006171e-01   8.0006171e-01   1.2507909e+00   8.2318902e-01   8.3342754e-01   8.5774400e-01
   3.3346584e-01   1.2470191e+00   8.0389857e-01   8.0006171e-01   8.0006171e-01   1.2470191e+00   8.2341501e-01   8.3410796e-01   8.5595585e-01
   3.3474551e-01   1.2431370e+00   8.0409195e-01   8.0006171e-01   8.0006171e-01   1.2431370e+00   8.2365280e-01   8.3478826e-01   8.5414067e-01
   3.3602519e-01   1.2391409e+00   8.0429364e-01   8.0006171e-01   8.0006171e-01   1.2391409e+00   8.2390372e-01   8.3546803e-01   8.5229794e-01
   3.3730486e-01   1.2350377e+00   8.0450365e-01   8.0006171e-01   8.0006171e-01   1.2350377e+00   8.2416793e-01   8.3614688e-01   8.5042976e-01
   3.3858454e-01   1.2308348e+00   8.0472192e-01   8.0006171e-01   8.0006171e-01   1.2308348e+00   8.2444544e-01   8.3682450e-01   8.4853825e-01
   3.3986421e-01   1.2265331e+00   8.0494889e-01   8.0006171e-01   8.0006171e-01   1.2265331e+00   8.2473709e-01   8.3750049e-01   8.4662402e-01
   3.4114389e-01   1.2221318e+00   8.0518527e-01   8.0006171e-01   8.0006171e-01   1.2221318e+00   8.2504418e-01   8.3817435e-01   8.4468737e-01
   3.4242356e-01   1.2176418e+00   8.0543062e-01   8.0006171e-01   8.0006171e-01   1.2176418e+00   8.2536608e-01   8.3884584e-01   8.4273125e-01
   3.4370324e-01   1.2130668e+00   8.0568516e-01   8.0006171e-01   8.0006171e-01   1.2130668e+00   8.2570326e-01   8.3951461e-01   8.4075685e-01
   3.4498291e-01   1.2084034e+00   8.0594999e-01   8.0006171e-01   8.0006171e-01   1.2084034e+00   8.2605765e-01   8.4018001e-01   8.3876401e-01
   3.4626258e-01   1.2036618e+00   8.0622465e-01   8.0006171e-01   8.0006171e-01   1.2036618e+00   8.2642860e-01   8.4084185e-01   8.3675542e-01
   3.4754226e-01   1.1988468e+00   8.0650923e-01   8.0006171e-01   8.0006171e-01   1.1988468e+00   8.2681634e-01   8.4149982e-01   8.3473257e-01
   3.4882193e-01   1.1939589e+00   8.0680446e-01   8.0006171e-01   8.0006171e-01   1.1939589e+00   8.2722218e-01   8.4215336e-01   8.3269614e-01
   3.5010161e-01   1.1890018e+00   8.0711067e-01   8.0006171e-01   8.0006171e-01   1.1890018e+00   8.2764681e-01   8.4280199e-01   8.3064755e-01
   3.5138128e-01   1.1839834e+00   8.0742753e-01   8.0006171e-01   8.0006171e-01   1.1839834e+00   8.2808970e-01   8.4344561e-01   8.2858877e-01
   3.5266096e-01   1.1789067e+00   8.0775533e-01   8.0006171e-01   8.0006171e-01   1.1789067e+00   8.2855144e-01   8.4408381e-01   8.2652101e-01
   3.5394063e-01   1.1737712e+00   8.0809533e-01   8.0006171e-01   8.0006171e-01   1.1737712e+00   8.2903427e-01   8.4471567e-01   8.2444505e-01
   3.5522031e-01   1.1685862e+00   8.0844667e-01   8.0006171e-01   8.0006171e-01   1.1685862e+00   8.2953681e-01   8.4534136e-01   8.2236300e-01
   3.5649998e-01   1.1633554e+00   8.0880960e-01   8.0006171e-01   8.0006171e-01   1.1633554e+00   8.3005950e-01   8.4596053e-01   8.2027614e-01
   3.5777966e-01   1.1580799e+00   8.0918515e-01   8.0006171e-01   8.0006171e-01   1.1580799e+00   8.3060424e-01   8.4657230e-01   8.1818558e-01
   3.5905933e-01   1.1527654e+00   8.0957316e-01   8.0006171e-01   8.0006171e-01   1.1527654e+00   8.3117079e-01   8.4717652e-01   8.1609292e-01
   3.6033901e-01   1.1474171e+00   8.0997343e-01   8.0006171e-01   8.0006171e-01   1.1474171e+00   8.3175885e-01   8.4777308e-01   8.1399952e-01
   3.6161868e-01   1.1420377e+00   8.1038654e-01   8.0006171e-01   8.0006171e-01   1.1420377e+00   8.3236949e-01   8.4836138e-01   8.1190668e-01
   3.6289836e-01   1.1366302e+00   8.1081330e-01   8.0006171e-01   8.0006171e-01   1.1366302e+00   8.3300421e-01   8.4894064e-01   8.0981592e-01
   3.6417803e-01   1.1312005e+00   8.1125297e-01   8.0006171e-01   8.0006171e-01   1.1312005e+00   8.3366176e-01   8.4951112e-01   8.0772844e-01
   3.6545771e-01   1.1257521e+00   8.1170576e-01   8.0006171e-01   8.0006171e-01   1.1257521e+00   8.3434251e-01   8.5007248e-01   8.0564543e-01
   3.6673738e-01   1.1202875e+00   8.1217310e-01   8.0006171e-01   8.0006171e-01   1.1202875e+00   8.3504908e-01   8.5062348e-01   8.0356878e-01
   3.6801706e-01   1.1148118e+00   8.1265414e-01   8.0006171e-01   8.0006171e-01   1.1148118e+00   8.3577998e-01   8.5116448e-01   8.0149938e-01
   3.6929673e-01   1.1093286e+00   8.1314890e-01   8.0006171e-01   8.0006171e-01   1.1093286e+00   8.3653529e-01   8.5169530e-01   7.9943832e-01
   3.7057641e-01   1.1038412e+00   8.1365827e-01   8.0006171e-01   8.0006171e-01   1.1038412e+00   8.3731666e-01   8.5221502e-01   7.9738733e-01
   3.7185608e-01   1.0983535e+00   8.1418249e-01   8.0006171e-01   8.0006171e-01   1.0983535e+00   8.3812452e-01   8.5272327e-01   7.9534778e-01
   3.7313576e-01   1.0928689e+00   8.1472099e-01   8.0006171e-01   8.0006171e-01   1.0928689e+00   8.3895790e-01   8.5322028e-01   7.9332029e-01
   3.7441543e-01   1.0873907e+00   8.1527408e-01   8.0006171e-01   8.0006171e-01   1.0873907e+00   8.3981738e-01   8.5370562e-01   7.9130611e-01
   3.7569511e-01   1.0819233e+00   8.1584315e-01   8.0006171e-01   8.0006171e-01   1.0819233e+00   8.4070551e-01   8.5417795e-01   7.8930769e-01
   3.7697478e-01   1.0764691e+00   8.1642700e-01   8.0006171e-01   8.0006171e-01   1.0764691e+00   8.4162015e-01   8.5463804e-01   7.8732486e-01
   3.7825446e-01   1.0710310e+00   8.1702578e-01   8.0006171e-01   8.0006171e-01   1.0710310e+00   8.4256159e-01   8.5508560e-01   7.8535867e-01
   3.7953413e-01   1.0656136e+00   8.1764074e-01   8.0006171e-01   8.0006171e-01   1.0656136e+00   8.4353212e-01   8.5551938e-01   7.8341153e-01
   3.8081381e-01   1.0602194e+00   8.1827139e-01   8.0006171e-01   8.0006171e-01   1.0602194e+00   8.4453088e-01   8.5593958e-01   7.8148385e-01
   3.8209348e-01   1.0548506e+00   8.1891739e-01   8.0006171e-01   8.0006171e-01   1.0548506e+00   8.4555729e-01   8.5634634e-01   7.7957607e-01
   3.8337316e-01   1.0495106e+00   8.1957936e-01   8.0006171e-01   8.0006171e-01   1.0495106e+00   8.4661250e-01   8.5673891e-01   7.7768984e-01
   3.8465283e-01   1.0442039e+00   8.2025806e-01   8.0006171e-01   8.0006171e-01   1.0442039e+00   8.4769787e-01   8.5711644e-01   7.7582712e-01
   3.8593251e-01   1.0389309e+00   8.2095246e-01   8.0006171e-01   8.0006171e-01   1.0389309e+00   8.4881162e-01   8.5747965e-01   7.7398731e-01
   3.8721218e-01   1.0336940e+00   8.2166268e-01   8.0006171e-01   8.0006171e-01   1.0336940e+00   8.4995392e-01   8.5782829e-01   7.7217129e-01
   3.8849185e-01   1.0284994e+00   8.2239032e-01   8.0006172e-01   8.0006171e-01   1.0284994e+00   8.5112775e-01   8.5816066e-01   7.7038237e-01
   3.8977153e-01   1.0233464e+00   8.2313412e-01   8.0006172e-01   8.0006171e-01   1.0233464e+00   8.5233079e-01   8.5847779e-01   7.6861935e-01
   3.9105120e-01   1.0182367e+00   8.2389399e-01   8.0006172e-01   8.0006171e-01   1.0182367e+00   8.5356294e-01   8.5877956e-01   7.6688281e-01
   3.9233088e-01   1.0131751e+00   8.2467091e-01   8.0006172e-01   8.0006171e-01   1.0131751e+00   8.5482595e-01   8.5906490e-01   7.6517504e-01
   3.9361055e-01   1.0081637e+00   8.2546486e-01   8.0006172e-01   8.0006171e-01   1.0081637e+00   8.5611982e-01   8.5933361e-01   7.6349682e-01
   3.9489023e-01   1.0032021e+00   8.2627510e-01   8.0006172e-01   8.0006171e-01   1.0032021e+00   8.5744322e-01   8.5958627e-01   7.6184749e-01
   3.9616990e-01   9.9829281e-01   8.2710190e-01   8.0006172e-01   8.0006171e-01   9.9829281e-01   8.5879662e-01   8.5982245e-01   7.6022814e-01
   3.9744958e-01   9.9344191e-01   8.2794658e-01   8.0006173e-01   8.0006171e-01   9.9344191e-01   8.6018244e-01   8.6004064e-01   7.5864188e-01
   3.9872925e-01   9.8864634e-01   8.2880769e-01   8.0006173e-01   8.0006171e-01   9.8864634e-01   8.6159805e-01   8.6024214e-01   7.5708665e-01
   4.0000893e-01   9.8390763e-01   8.2968525e-01   8.0006173e-01   8.0006171e-01   9.8390763e-01   8.6304348e-01   8.6042678e-01   7.5556306e-01
   4.0128860e-01   9.7923181e-01   8.3058056e-01   8.0006173e-01   8.0006171e-01   9.7923181e-01   8.6452107e-01   8.6059305e-01   7.5407419e-01
   4.0256828e-01   9.7461760e-01   8.3149282e-01   8.0006174e-01   8.0006171e-01   9.7461760e-01   8.6602939e-01   8.6074161e-01   7.5261910e-01
   4.0384795e-01   9.7006464e-01   8.3242159e-01   8.0006174e-01   8.0006171e-01   9.7006464e-01   8.6756761e-01   8.6087277e-01   7.5119741e-01
   4.0512763e-01   9.6557635e-01   8.3336745e-01   8.0006175e-01   8.0006171e-01   9.6557635e-01   8.6913677e-01   8.6098577e-01   7.4981084e-01
   4.0640730e-01   9.6115614e-01   8.3433096e-01   8.0006175e-01   8.0006171e-01   9.6115614e-01   8.7073785e-01   8.6107984e-01   7.4846106e-01
   4.0768698e-01   9.5680069e-01   8.3531096e-01   8.0006176e-01   8.0006171e-01   9.5680069e-01   8.7236875e-01   8.6115607e-01   7.4714617e-01
   4.0896665e-01   9.5251092e-01   8.3630745e-01   8.0006176e-01   8.0006171e-01   9.5251092e-01   8.7402940e-01   8.6121435e-01   7.4586657e-01
   4.1024633e-01   9.4829433e-01   8.3732201e-01   8.0006177e-01   8.0006171e-01   9.4829433e-01   8.7572266e-01   8.6125275e-01   7.4462621e-01
   4.1152600e-01   9.4414557e-01   8.3835309e-01   8.0006178e-01   8.0006171e-01   9.4414557e-01   8.7744567e-01   8.6127285e-01   7.4342215e-01
   4.1280568e-01   9.4006492e-01   8.3940055e-01   8.0006179e-01   8.0006171e-01   9.4006492e-01   8.7919814e-01   8.6127466e-01   7.4225450e-01
   4.1408535e-01   9.3605696e-01   8.4046531e-01   8.0006180e-01   8.0006171e-01   9.3605696e-01   8.8098165e-01   8.6125703e-01   7.4112569e-01
   4.1536503e-01   9.3212156e-01   8.4154713e-01   8.0006181e-01   8.0006171e-01   9.3212156e-01   8.8279572e-01   8.6122007e-01   7.4003565e-01
   4.1664470e-01   9.2825591e-01   8.4264519e-01   8.0006182e-01   8.0006171e-01   9.2825591e-01   8.8463883e-01   8.6116457e-01   7.3898288e-01
   4.1792438e-01   9.2446153e-01   8.4375971e-01   8.0006184e-01   8.0006171e-01   9.2446153e-01   8.8651127e-01   8.6109017e-01   7.3796821e-01
   4.1920405e-01   9.2074378e-01   8.4489177e-01   8.0006186e-01   8.0006171e-01   9.2074378e-01   8.8841490e-01   8.6099548e-01   7.3699456e-01
   4.2048373e-01   9.1709670e-01   8.4603988e-01   8.0006188e-01   8.0006171e-01   9.1709670e-01   8.9034697e-01   8.6088210e-01   7.3605878e-01
   4.2176340e-01   9.1352042e-01   8.4720397e-01   8.0006190e-01   8.0006171e-01   9.1352042e-01   8.9230728e-01   8.6074999e-01   7.3516101e-01
   4.2304308e-01   9.1002066e-01   8.4838523e-01   8.0006192e-01   8.0006171e-01   9.1002066e-01   8.9429779e-01   8.6059765e-01   7.3430440e-01
   4.2432275e-01   9.0659353e-01   8.4958269e-01   8.0006195e-01   8.0006171e-01   9.0659353e-01   8.9631671e-01   8.6042608e-01   7.3348696e-01
   4.2560243e-01   9.0323723e-01   8.5079588e-01   8.0006198e-01   8.0006171e-01   9.0323723e-01   8.9836307e-01   8.6023575e-01   7.3270781e-01
   4.2688210e-01   8.9995434e-01   8.5202532e-01   8.0006201e-01   8.0006171e-01   8.9995434e-01   9.0043765e-01   8.6002595e-01   7.3196845e-01
   4.2816178e-01   8.9674658e-01   8.5327132e-01   8.0006205e-01   8.0006171e-01   8.9674658e-01   9.0254083e-01   8.5979618e-01   7.3126997e-01
   4.2944145e-01   8.9360905e-01   8.5453275e-01   8.0006209e-01   8.0006171e-01   8.9360905e-01   9.0467053e-01   8.5954769e-01   7.3060982e-01
   4.3072112e-01   8.9054146e-01   8.5580953e-01   8.0006214e-01   8.0006171e-01   8.9054146e-01   9.0682643e-01   8.5928053e-01   7.2998797e-01
   4.3200080e-01   8.8755049e-01   8.5710309e-01   8.0006219e-01   8.0006171e-01   8.8755049e-01   9.0901079e-01   8.5899285e-01   7.2940827e-01
   4.3328047e-01   8.8462880e-01   8.5841180e-01   8.0006225e-01   8.0006171e-01   8.8462880e-01   9.1122066e-01   8.5868656e-01   7.2886684e-01
   4.3456015e-01   8.8177575e-01   8.5973551e-01   8.0006231e-01   8.0006171e-01   8.8177575e-01   9.1345561e-01   8.5836175e-01   7.2836348e-01
   4.3583982e-01   8.7899494e-01   8.6107502e-01   8.0006239e-01   8.0006171e-01   8.7899494e-01   9.1571675e-01   8.5801740e-01   7.2790039e-01
   4.3711950e-01   8.7628460e-01   8.6242994e-01   8.0006247e-01   8.0006171e-01   8.7628460e-01   9.1800320e-01   8.5765390e-01   7.2747677e-01
   4.3839917e-01   8.7364115e-01   8.6379951e-01   8.0006256e-01   8.0006171e-01   8.7364115e-01   9.2031349e-01   8.5727216e-01   7.2709082e-01
   4.3967885e-01   8.7106525e-01   8.6518389e-01   8.0006265e-01   8.0006171e-01   8.7106525e-01   9.2264764e-01   8.5687191e-01   7.2674308e-01
   4.4095852e-01   8.6856044e-01   8.6658388e-01   8.0006276e-01   8.0006171e-01   8.6856044e-01   9.2500667e-01   8.5645210e-01   7.2643579e-01
   4.4223820e-01   8.6612037e-01   8.6799813e-01   8.0006288e-01   8.0006171e-01   8.6612037e-01   9.2738815e-01   8.5601438e-01   7.2616558e-01
   4.4351787e-01   8.6374433e-01   8.6942651e-01   8.0006301e-01   8.0006171e-01   8.6374433e-01   9.2979162e-01   8.5555889e-01   7.2593221e-01
   4.4479755e-01   8.6143669e-01   8.7087006e-01   8.0006316e-01   8.0006171e-01   8.6143669e-01   9.3221837e-01   8.5508430e-01   7.2573846e-01
   4.4607722e-01   8.5919271e-01   8.7232777e-01   8.0006332e-01   8.0006171e-01   8.5919271e-01   9.3466652e-01   8.5459185e-01   7.2558182e-01
   4.4735690e-01   8.5701019e-01   8.7379920e-01   8.0006350e-01   8.0006171e-01   8.5701019e-01   9.3713513e-01   8.5408208e-01   7.2546123e-01
   4.4863657e-01   8.5489076e-01   8.7528480e-01   8.0006369e-01   8.0006171e-01   8.5489076e-01   9.3962449e-01   8.5355444e-01   7.2537789e-01
   4.4991625e-01   8.5283467e-01   8.7678468e-01   8.0006391e-01   8.0006171e-01   8.5283467e-01   9.4213443e-01   8.5300876e-01   7.2533222e-01
   4.5119592e-01   8.5083724e-01   8.7829788e-01   8.0006415e-01   8.0006171e-01   8.5083724e-01   9.4466316e-01   8.5244629e-01   7.2532166e-01
   4.5247560e-01   8.4889756e-01   8.7982425e-01   8.0006440e-01   8.0006171e-01   8.4889756e-01   9.4721015e-01   8.5186722e-01   7.2534592e-01
   4.5375527e-01   8.4702049e-01   8.8136500e-01   8.0006469e-01   8.0006171e-01   8.4702049e-01   9.4977663e-01   8.5127005e-01   7.2540820e-01
   4.5503495e-01   8.4519907e-01   8.8291863e-01   8.0006500e-01   8.0006171e-01   8.4519907e-01   9.5236013e-01   8.5065672e-01   7.2550453e-01
   4.5631462e-01   8.4343234e-01   8.8448499e-01   8.0006534e-01   8.0006171e-01   8.4343234e-01   9.5496009e-01   8.5002742e-01   7.2563458e-01
   4.5759430e-01   8.4172268e-01   8.8606475e-01   8.0006572e-01   8.0006171e-01   8.4172268e-01   9.5757690e-01   8.4938141e-01   7.2580008e-01
   4.5887397e-01   8.4006772e-01   8.8765746e-01   8.0006613e-01   8.0006171e-01   8.4006772e-01   9.6020950e-01   8.4871928e-01   7.2599983e-01
   4.6015365e-01   8.3846429e-01   8.8926247e-01   8.0006658e-01   8.0006171e-01   8.3846429e-01   9.6285666e-01   8.4804192e-01   7.2623210e-01
   4.6143332e-01   8.3691251e-01   8.9087991e-01   8.0006706e-01   8.0006171e-01   8.3691251e-01   9.6551808e-01   8.4734922e-01   7.2649722e-01
   4.6271300e-01   8.3541416e-01   8.9251033e-01   8.0006760e-01   8.0006171e-01   8.3541416e-01   9.6819382e-01   8.4664061e-01   7.2679661e-01
   4.6399267e-01   8.3396411e-01   8.9415261e-01   8.0006818e-01   8.0006171e-01   8.3396411e-01   9.7088213e-01   8.4591755e-01   7.2712725e-01
   4.6527235e-01   8.3256134e-01   8.9580661e-01   8.0006881e-01   8.0006171e-01   8.3256134e-01   9.7358238e-01   8.4518031e-01   7.2748872e-01
   4.6655202e-01   8.3120872e-01   8.9747316e-01   8.0006950e-01   8.0006171e-01   8.3120872e-01   9.7629482e-01   8.4442799e-01   7.2788318e-01
   4.6783170e-01   8.2990199e-01   8.9915134e-01   8.0007025e-01   8.0006171e-01   8.2990199e-01   9.7901796e-01   8.4366184e-01   7.2830809e-01
   4.6911137e-01   8.2863930e-01   9.0084079e-01   8.0007106e-01   8.0006171e-01   8.2863930e-01   9.8175094e-01   8.4288240e-01   7.2876246e-01
   4.7039105e-01   8.2742149e-01   9.0254186e-01   8.0007195e-01   8.0006171e-01   8.2742149e-01   9.8449346e-01   8.4208938e-01   7.2924713e-01
   4.7167072e-01   8.2624805e-01   9.0425456e-01   8.0007291e-01   8.0006171e-01   8.2624805e-01   9.8724488e-01   8.4128294e-01   7.2976202e-01
   4.7295039e-01   8.2511540e-01   9.0597809e-01   8.0007395e-01   8.0006171e-01   8.2511540e-01   9.9000396e-01   8.4046416e-01   7.3030495e-01
   4.7423007e-01   8.2402270e-01   9.0771234e-01   8.0007508e-01   8.0006171e-01   8.2402270e-01   9.9277005e-01   8.3963330e-01   7.3087555e-01
   4.7550974e-01   8.2297261e-01   9.0945820e-01   8.0007630e-01   8.0006171e-01   8.2297261e-01   9.9554298e-01   8.3878958e-01   7.3147596e-01
   4.7678942e-01   8.2196014e-01   9.1121444e-01   8.0007763e-01   8.0006171e-01   8.2196014e-01   9.9832134e-01   8.3793454e-01   7.3210294e-01
   4.7806909e-01   8.2098434e-01   9.1298094e-01   8.0007906e-01   8.0006171e-01   8.2098434e-01   1.0011044e+00   8.3706849e-01   7.3275601e-01
   4.7934877e-01   8.2004655e-01   9.1475821e-01   8.0008060e-01   8.0006171e-01   8.2004655e-01   1.0038918e+00   8.3619109e-01   7.3343640e-01
   4.8062844e-01   8.1914463e-01   9.1654582e-01   8.0008228e-01   8.0006171e-01   8.1914463e-01   1.0066824e+00   8.3530303e-01   7.3414280e-01
   4.8190812e-01   8.1827632e-01   9.1834324e-01   8.0008408e-01   8.0006171e-01   8.1827632e-01   1.0094755e+00   8.3440506e-01   7.3487378e-01
   4.8318779e-01   8.1744151e-01   9.2015058e-01   8.0008602e-01   8.0006171e-01   8.1744151e-01   1.0122703e+00   8.3349729e-01   7.3562948e-01
   4.8446747e-01   8.1664083e-01   9.2196821e-01   8.0008812e-01   8.0006171e-01   8.1664083e-01   1.0150660e+00   8.3257964e-01   7.3641060e-01
   4.8574714e-01   8.1587082e-01   9.2379523e-01   8.0009037e-01   8.0006171e-01   8.1587082e-01   1.0178619e+00   8.3165322e-01   7.3721476e-01
   4.8702682e-01   8.1513060e-01   9.2563150e-01   8.0009280e-01   8.0006171e-01   8.1513060e-01   1.0206571e+00   8.3071839e-01   7.3804148e-01
   4.8830649e-01   8.1442177e-01   9.2747770e-01   8.0009541e-01   8.0006171e-01   8.1442177e-01   1.0234507e+00   8.2977484e-01   7.3889218e-01
   4.8958617e-01   8.1374126e-01   9.2933300e-01   8.0009822e-01   8.0006171e-01   8.1374126e-01   1.0262420e+00   8.2882359e-01   7.3976471e-01
   4.9086584e-01   8.1308778e-01   9.3119713e-01   8.0010124e-01   8.0006171e-01   8.1308778e-01   1.0290303e+00   8.2786514e-01   7.4065824e-01
   4.9214552e-01   8.1246170e-01   9.3307038e-01   8.0010447e-01   8.0006171e-01   8.1246170e-01   1.0318146e+00   8.2689956e-01   7.4157324e-01
   4.9342519e-01   8.1186232e-01   9.3495268e-01   8.0010795e-01   8.0006171e-01   8.1186232e-01   1.0345940e+00   8.2592725e-01   7.4250931e-01
   4.9470487e-01   8.1128736e-01   9.3684339e-01   8.0011168e-01   8.0006171e-01   8.1128736e-01   1.0373680e+00   8.2494898e-01   7.4346481e-01
   4.9598454e-01   8.1073619e-01   9.3874246e-01   8.0011566e-01   8.0006171e-01   8.1073619e-01   1.0401357e+00   8.2396511e-01   7.4443936e-01
   4.9726422e-01   8.1021006e-01   9.4065047e-01   8.0011995e-01   8.0006171e-01   8.1021006e-01   1.0428958e+00   8.2297562e-01   7.4543412e-01
   4.9854389e-01   8.0970589e-01   9.4256651e-01   8.0012453e-01   8.0006171e-01   8.0970589e-01   1.0456480e+00   8.2198146e-01   7.4644672e-01
   4.9982357e-01   8.0922297e-01   9.4449044e-01   8.0012941e-01   8.0006171e-01   8.0922297e-01   1.0483916e+00   8.2098302e-01   7.4747670e-01
   5.0110324e-01   8.0876196e-01   9.4642267e-01   8.0013465e-01   8.0006171e-01   8.0876196e-01   1.0511251e+00   8.1998048e-01   7.4852469e-01
   5.0238292e-01   8.0832135e-01   9.4836278e-01   8.0014025e-01   8.0006171e-01   8.0832135e-01   1.0538481e+00   8.1897446e-01   7.4958955e-01
   5.0366259e-01   8.0789976e-01   9.5031040e-01   8.0014622e-01   8.0006171e-01   8.0789976e-01   1.0565600e+00   8.1796548e-01   7.5067020e-01
   5.0494227e-01   8.0749702e-01   9.5226560e-01   8.0015258e-01   8.0006171e-01   8.0749702e-01   1.0592598e+00   8.1695391e-01   7.5176659e-01
   5.0622194e-01   8.0711324e-01   9.5422859e-01   8.0015939e-01   8.0006171e-01   8.0711324e-01   1.0619461e+00   8.1594013e-01   7.5287886e-01
   5.0750162e-01   8.0674641e-01   9.5619869e-01   8.0016664e-01   8.0006171e-01   8.0674641e-01   1.0646189e+00   8.1492476e-01   7.5400536e-01
   5.0878129e-01   8.0639592e-01   9.5817578e-01   8.0017434e-01   8.0006171e-01   8.0639592e-01   1.0672776e+00   8.1390821e-01   7.5514561e-01
   5.1006097e-01   8.0606256e-01   9.6016036e-01   8.0018257e-01   8.0006171e-01   8.0606256e-01   1.0699199e+00   8.1289088e-01   7.5630030e-01
   5.1134064e-01   8.0574444e-01   9.6215176e-01   8.0019133e-01   8.0006171e-01   8.0574444e-01   1.0725462e+00   8.1187332e-01   7.5746783e-01
   5.1262032e-01   8.0544080e-01   9.6414977e-01   8.0020062e-01   8.0006171e-01   8.0544080e-01   1.0751559e+00   8.1085596e-01   7.5864757e-01
   5.1389999e-01   8.0515179e-01   9.6615461e-01   8.0021052e-01   8.0006171e-01   8.0515179e-01   1.0777475e+00   8.0983929e-01   7.5983960e-01
   5.1517966e-01   8.0487682e-01   9.6816615e-01   8.0022104e-01   8.0006171e-01   8.0487682e-01   1.0803199e+00   8.0882382e-01   7.6104340e-01
   5.1645934e-01   8.0461465e-01   9.7018394e-01   8.0023220e-01   8.0006171e-01   8.0461465e-01   1.0828735e+00   8.0780993e-01   7.6225786e-01
   5.1773901e-01   8.0436489e-01   9.7220792e-01   8.0024403e-01   8.0006171e-01   8.0436489e-01   1.0854072e+00   8.0679809e-01   7.6348262e-01
   5.1901869e-01   8.0412801e-01   9.7423847e-01   8.0025663e-01   8.0006171e-01   8.0412801e-01   1.0879186e+00   8.0578901e-01   7.6471795e-01
   5.2029836e-01   8.0390238e-01   9.7627491e-01   8.0026997e-01   8.0006171e-01   8.0390238e-01   1.0904088e+00   8.0478291e-01   7.6596243e-01
   5.2157804e-01   8.0368756e-01   9.7831712e-01   8.0028407e-01   8.0006171e-01   8.0368756e-01   1.0928770e+00   8.0378025e-01   7.6721560e-01
   5.2285771e-01   8.0348384e-01   9.8036539e-01   8.0029906e-01   8.0006171e-01   8.0348384e-01   1.0953210e+00   8.0278175e-01   7.6847754e-01
   5.2413739e-01   8.0329030e-01   9.8241937e-01   8.0031492e-01   8.0006171e-01   8.0329030e-01   1.0977407e+00   8.0178778e-01   7.6974738e-01
   5.2541706e-01   8.0310622e-01   9.8447876e-01   8.0033168e-01   8.0006171e-01   8.0310622e-01   1.1001363e+00   8.0079865e-01   7.7102441e-01
   5.2669674e-01   8.0293149e-01   9.8654363e-01   8.0034940e-01   8.0006171e-01   8.0293149e-01   1.1025062e+00   7.9981495e-01   7.7230836e-01
   5.2797641e-01   8.0276602e-01   9.8861406e-01   8.0036819e-01   8.0006171e-01   8.0276602e-01   1.1048486e+00   7.9883744e-01   7.7359897e-01
   5.2925609e-01   8.0260880e-01   9.9068956e-01   8.0038801e-01   8.0006171e-01   8.0260880e-01   1.1071646e+00   7.9786617e-01   7.7489528e-01
   5.3053576e-01   8.0245948e-01   9.9277002e-01   8.0040891e-01   8.0006171e-01   8.0245948e-01   1.1094537e+00   7.9690156e-01   7.7619685e-01
   5.3181544e-01   8.0231840e-01   9.9485579e-01   8.0043104e-01   8.0006171e-01   8.0231840e-01   1.1117123e+00   7.9594476e-01   7.7750364e-01
   5.3309511e-01   8.0218455e-01   9.9694634e-01   8.0045438e-01   8.0006171e-01   8.0218455e-01   1.1139422e+00   7.9499567e-01   7.7881473e-01
   5.3437479e-01   8.0205756e-01   9.9904150e-01   8.0047895e-01   8.0006171e-01   8.0205756e-01   1.1161430e+00   7.9405463e-01   7.8012963e-01
   5.3565446e-01   8.0193746e-01   1.0011414e+00   8.0050489e-01   8.0006171e-01   8.0193746e-01   1.1183124e+00   7.9312256e-01   7.8144806e-01
   5.3693414e-01   8.0182389e-01   1.0032460e+00   8.0053224e-01   8.0006171e-01   8.0182389e-01   1.1204498e+00   7.9219993e-01   7.8276948e-01
   5.3821381e-01   8.0171624e-01   1.0053548e+00   8.0056102e-01   8.0006171e-01   8.0171624e-01   1.1225560e+00   7.9128674e-01   7.8409329e-01
   5.3949349e-01   8.0161432e-01   1.0074679e+00   8.0059128e-01   8.0006171e-01   8.0161432e-01   1.1246301e+00   7.9038353e-01   7.8541908e-01
   5.4077316e-01   8.0151827e-01   1.0095854e+00   8.0062322e-01   8.0006171e-01   8.0151827e-01   1.1266688e+00   7.8949160e-01   7.8674647e-01
   5.4205284e-01   8.0142731e-01   1.0117068e+00   8.0065676e-01   8.0006171e-01   8.0142731e-01   1.1286744e+00   7.8861047e-01   7.8807485e-01
   5.4333251e-01   8.0134122e-01   1.0138322e+00   8.0069198e-01   8.0006171e-01   8.0134122e-01   1.1306463e+00   7.8774055e-01   7.8940380e-01
   5.4461219e-01   8.0126011e-01   1.0159615e+00   8.0072907e-01   8.0006171e-01   8.0126011e-01   1.1325813e+00   7.8688317e-01   7.9073286e-01
   5.4589186e-01   8.0118351e-01   1.0180946e+00   8.0076802e-01   8.0006171e-01   8.0118351e-01   1.1344805e+00   7.8603826e-01   7.9206154e-01
   5.4717154e-01   8.0111108e-01   1.0202312e+00   8.0080886e-01   8.0006171e-01   8.0111108e-01   1.1363441e+00   7.8520589e-01   7.9338943e-01
   5.4845121e-01   8.0104275e-01   1.0223714e+00   8.0085173e-01   8.0006171e-01   8.0104275e-01   1.1381705e+00   7.8438692e-01   7.9471605e-01
   5.4973089e-01   8.0097845e-01   1.0245151e+00   8.0089678e-01   8.0006171e-01   8.0097845e-01   1.1399577e+00   7.8358230e-01   7.9604087e-01
   5.5101056e-01   8.0091770e-01   1.0266620e+00   8.0094395e-01   8.0006171e-01   8.0091770e-01   1.1417077e+00   7.8279151e-01   7.9736355e-01
   5.5229024e-01   8.0086035e-01   1.0288120e+00   8.0099331e-01   8.0006171e-01   8.0086035e-01   1.1434200e+00   7.8201496e-01   7.9868369e-01
   5.5356991e-01   8.0080652e-01   1.0309653e+00   8.0104519e-01   8.0006171e-01   8.0080652e-01   1.1450903e+00   7.8125450e-01   8.0000057e-01
   5.5484959e-01   8.0075574e-01   1.0331214e+00   8.0109945e-01   8.0006171e-01   8.0075574e-01   1.1467215e+00   7.8050925e-01   8.0131398e-01
   5.5612926e-01   8.0070784e-01   1.0352804e+00   8.0115617e-01   8.0006171e-01   8.0070784e-01   1.1483135e+00   7.7977949e-01   8.0262357e-01
   5.5740894e-01   8.0066283e-01   1.0374422e+00   8.0121557e-01   8.0006171e-01   8.0066283e-01   1.1498634e+00   7.7906651e-01   8.0392867e-01
   5.5868861e-01   8.0062052e-01   1.0396067e+00   8.0127775e-01   8.0006171e-01   8.0062052e-01   1.1513712e+00   7.7837063e-01   8.0522886e-01
   5.5996828e-01   8.0058065e-01   1.0417736e+00   8.0134266e-01   8.0006171e-01   8.0058065e-01   1.1528382e+00   7.7769144e-01   8.0652395e-01
   5.6124796e-01   8.0054313e-01   1.0439430e+00   8.0141043e-01   8.0006171e-01   8.0054313e-01   1.1542634e+00   7.7702959e-01   8.0781348e-01
   5.6252763e-01   8.0050798e-01   1.0461148e+00   8.0148139e-01   8.0006171e-01   8.0050798e-01   1.1556433e+00   7.7638678e-01   8.0909657e-01
   5.6380731e-01   8.0047490e-01   1.0482887e+00   8.0155537e-01   8.0006171e-01   8.0047490e-01   1.1569811e+00   7.7576185e-01   8.1037334e-01
   5.6508698e-01   8.0044377e-01   1.0504647e+00   8.0163248e-01   8.0006171e-01   8.0044377e-01   1.1582764e+00   7.7515513e-01   8.1164342e-01
   5.6636666e-01   8.0041462e-01   1.0526427e+00   8.0171306e-01   8.0006171e-01   8.0041462e-01   1.1595255e+00   7.7456849e-01   8.1290584e-01
   5.6764633e-01   8.0038726e-01   1.0548226e+00   8.0179706e-01   8.0006171e-01   8.0038726e-01   1.1607302e+00   7.7400133e-01   8.1416057e-01
   5.6892601e-01   8.0036153e-01   1.0570043e+00   8.0188450e-01   8.0006171e-01   8.0036153e-01   1.1618912e+00   7.7345350e-01   8.1540741e-01
   5.7020568e-01   8.0033742e-01   1.0591875e+00   8.0197561e-01   8.0006171e-01   8.0033742e-01   1.1630066e+00   7.7292608e-01   8.1664570e-01
   5.7148536e-01   8.0031486e-01   1.0613724e+00   8.0207061e-01   8.0006171e-01   8.0031486e-01   1.1640747e+00   7.7242006e-01   8.1787476e-01
   5.7276503e-01   8.0029367e-01   1.0635587e+00   8.0216937e-01   8.0006171e-01   8.0029367e-01   1.1650981e+00   7.7193444e-01   8.1909480e-01
   5.7404471e-01   8.0027378e-01   1.0657463e+00   8.0227200e-01   8.0006171e-01   8.0027378e-01   1.1660765e+00   7.7146952e-01   8.2030547e-01
   5.7532438e-01   8.0025523e-01   1.0679351e+00   8.0237902e-01   8.0006171e-01   8.0025523e-01   1.1670051e+00   7.7102778e-01   8.2150541e-01
   5.7660406e-01   8.0023784e-01   1.0701250e+00   8.0249015e-01   8.0006171e-01   8.0023784e-01   1.1678879e+00   7.7060751e-01   8.2269518e-01
   5.7788373e-01   8.0022152e-01   1.0723159e+00   8.0260549e-01   8.0006171e-01   8.0022152e-01   1.1687248e+00   7.7020894e-01   8.2387449e-01
   5.7916341e-01   8.0020628e-01   1.0745076e+00   8.0272541e-01   8.0006171e-01   8.0020628e-01   1.1695129e+00   7.6983368e-01   8.2504235e-01
   5.8044308e-01   8.0019205e-01   1.0767002e+00   8.0284997e-01   8.0006171e-01   8.0019205e-01   1.1702525e+00   7.6948175e-01   8.2619853e-01
   5.8172276e-01   8.0017871e-01   1.0788933e+00   8.0297909e-01   8.0006171e-01   8.0017871e-01   1.1709455e+00   7.6915245e-01   8.2734319e-01
   5.8300243e-01   8.0016623e-01   1.0810869e+00   8.0311297e-01   8.0006171e-01   8.0016623e-01   1.1715909e+00   7.6884646e-01   8.2847579e-01
   5.8428211e-01   8.0015461e-01   1.0832810e+00   8.0325205e-01   8.0006171e-01   8.0015461e-01   1.1721852e+00   7.6856567e-01   8.2959517e-01
   5.8556178e-01   8.0014374e-01   1.0854753e+00   8.0339604e-01   8.0006171e-01   8.0014374e-01   1.1727323e+00   7.6830836e-01   8.3070202e-01
   5.8684146e-01   8.0013357e-01   1.0876698e+00   8.0354507e-01   8.0006171e-01   8.0013357e-01   1.1732321e+00   7.6807479e-01   8.3179604e-01
   5.8812113e-01   8.0012411e-01   1.0898643e+00   8.0369965e-01   8.0006171e-01   8.0012411e-01   1.1736805e+00   7.6786719e-01   8.3287585e-01
   5.8940081e-01   8.0011527e-01   1.0920587e+00   8.0385963e-01   8.0006171e-01   8.0011527e-01   1.1740802e+00   7.6768442e-01   8.3394186e-01
   5.9068048e-01   8.0010702e-01   1.0942530e+00   8.0402499e-01   8.0006171e-01   8.0010702e-01   1.1744321e+00   7.6752617e-01   8.3499410e-01
   5.9196016e-01   8.0009932e-01   1.0964469e+00   8.0419607e-01   8.0006171e-01   8.0009932e-01   1.1747342e+00   7.6739368e-01   8.3603170e-01
   5.9323983e-01   8.0009217e-01   1.0986403e+00   8.0437313e-01   8.0006171e-01   8.0009217e-01   1.1749853e+00   7.6728779e-01   8.3705400e-01
   5.9451951e-01   8.0008549e-01   1.1008332e+00   8.0455592e-01   8.0006171e-01   8.0008549e-01   1.1751884e+00   7.6720712e-01   8.3806162e-01
   5.9579918e-01   8.0007925e-01   1.1030254e+00   8.0474457e-01   8.0006171e-01   8.0007925e-01   1.1753434e+00   7.6715189e-01   8.3905430e-01
   5.9707886e-01   8.0007348e-01   1.1052166e+00   8.0493980e-01   8.0006171e-01   8.0007348e-01   1.1754453e+00   7.6712498e-01   8.4003015e-01
   5.9835853e-01   8.0006809e-01   1.1074069e+00   8.0514112e-01   8.0006171e-01   8.0006809e-01   1.1754989e+00   7.6712396e-01   8.4099047e-01
   5.9963821e-01   8.0006306e-01   1.1095962e+00   8.0534864e-01   8.0006171e-01   8.0006306e-01   1.1755044e+00   7.6714899e-01   8.4193500e-01
   6.0091788e-01   8.0005840e-01   1.1117841e+00   8.0556286e-01   8.0006171e-01   8.0005840e-01   1.1754588e+00   7.6720192e-01   8.4286249e-01
   6.0219755e-01   8.0005407e-01   1.1139707e+00   8.0578377e-01   8.0006171e-01   8.0005407e-01   1.1753629e+00   7.6728238e-01   8.4377297e-01
   6.0347723e-01   8.0005003e-01   1.1161558e+00   8.0601122e-01   8.0006171e-01   8.0005003e-01   1.1752189e+00   7.6738944e-01   8.4466688e-01
   6.0475690e-01   8.0004628e-01   1.1183392e+00   8.0624544e-01   8.0006171e-01   8.0004628e-01   1.1750259e+00   7.6752384e-01   8.4554363e-01
   6.0603658e-01   8.0004281e-01   1.1205207e+00   8.0648696e-01   8.0006171e-01   8.0004281e-01   1.1747808e+00   7.6768741e-01   8.4640191e-01
   6.0731625e-01   8.0003958e-01   1.1227003e+00   8.0673534e-01   8.0006171e-01   8.0003958e-01   1.1744878e+00   7.6787805e-01   8.4724289e-01
   6.0859593e-01   8.0003657e-01   1.1248779e+00   8.0699067e-01   8.0006171e-01   8.0003657e-01   1.1741470e+00   7.6809590e-01   8.4806635e-01
   6.0987560e-01   8.0003379e-01   1.1270530e+00   8.0725365e-01   8.0006171e-01   8.0003379e-01   1.1737544e+00   7.6834341e-01   8.4887057e-01
   6.1115528e-01   8.0003121e-01   1.1292258e+00   8.0752392e-01   8.0006171e-01   8.0003121e-01   1.1733133e+00   7.6861895e-01   8.4965645e-01
   6.1243495e-01   8.0002882e-01   1.1313961e+00   8.0780145e-01   8.0006171e-01   8.0002882e-01   1.1728247e+00   7.6892207e-01   8.5042416e-01
   6.1371463e-01   8.0002660e-01   1.1335636e+00   8.0808664e-01   8.0006171e-01   8.0002660e-01   1.1722868e+00   7.6925409e-01   8.5117270e-01
   6.1499430e-01   8.0002454e-01   1.1357281e+00   8.0837971e-01   8.0006171e-01   8.0002454e-01   1.1716988e+00   7.6961561e-01   8.5190152e-01
   6.1627398e-01   8.0002264e-01   1.1378896e+00   8.0868032e-01   8.0006171e-01   8.0002264e-01   1.1710639e+00   7.7000501e-01   8.5261155e-01
   6.1755365e-01   8.0002087e-01   1.1400480e+00   8.0898855e-01   8.0006172e-01   8.0002087e-01   1.1703821e+00   7.7042245e-01   8.5330259e-01
   6.1883333e-01   8.0001924e-01   1.1422027e+00   8.0930526e-01   8.0006172e-01   8.0001924e-01   1.1696490e+00   7.7087080e-01   8.5397253e-01
   6.2011300e-01   8.0001773e-01   1.1443539e+00   8.0962975e-01   8.0006172e-01   8.0001773e-01   1.1688696e+00   7.7134727e-01   8.5462314e-01
   6.2139268e-01   8.0001633e-01   1.1465014e+00   8.0996210e-01   8.0006172e-01   8.0001633e-01   1.1680441e+00   7.7185190e-01   8.5525428e-01
   6.2267235e-01   8.0001504e-01   1.1486448e+00   8.1030289e-01   8.0006172e-01   8.0001504e-01   1.1671698e+00   7.7238661e-01   8.5586447e-01
   6.2395203e-01   8.0001385e-01   1.1507840e+00   8.1065201e-01   8.0006172e-01   8.0001385e-01   1.1662481e+00   7.7295068e-01   8.5645409e-01
   6.2523170e-01   8.0001274e-01   1.1529190e+00   8.1100919e-01   8.0006172e-01   8.0001274e-01   1.1652811e+00   7.7354305e-01   8.5702376e-01
   6.2651138e-01   8.0001172e-01   1.1550494e+00   8.1137472e-01   8.0006172e-01   8.0001172e-01   1.1642681e+00   7.7416443e-01   8.5757285e-01
   6.2779105e-01   8.0001078e-01   1.1571747e+00   8.1174910e-01   8.0006172e-01   8.0001078e-01   1.1632068e+00   7.7481642e-01   8.5810009e-01
   6.2907073e-01   8.0000991e-01   1.1592952e+00   8.1213175e-01   8.0006173e-01   8.0000991e-01   1.1621011e+00   7.7549675e-01   8.5860697e-01
   6.3035040e-01   8.0000911e-01   1.1614107e+00   8.1252271e-01   8.0006173e-01   8.0000911e-01   1.1609514e+00   7.7620543e-01   8.5909337e-01
   6.3163008e-01   8.0000837e-01   1.1635203e+00   8.1292278e-01   8.0006173e-01   8.0000837e-01   1.1597542e+00   7.7694493e-01   8.5955738e-01
   6.3290975e-01   8.0000769e-01   1.1656243e+00   8.1333141e-01   8.0006173e-01   8.0000769e-01   1.1585129e+00   7.7771323e-01   8.6000033e-01
   6.3418943e-01   8.0000706e-01   1.1677226e+00   8.1374852e-01   8.0006174e-01   8.0000706e-01   1.1572287e+00   7.7850982e-01   8.6042247e-01
   6.3546910e-01   8.0000648e-01   1.1698145e+00   8.1417453e-01   8.0006174e-01   8.0000648e-01   1.1558998e+00   7.7933599e-01   8.6082275e-01
   6.3674878e-01   8.0000595e-01   1.1718998e+00   8.1460959e-01   8.0006174e-01   8.0000595e-01   1.1545264e+00   7.8019202e-01   8.6120081e-01
   6.3802845e-01   8.0000545e-01   1.1739786e+00   8.1505325e-01   8.0006175e-01   8.0000545e-01   1.1531113e+00   7.8107621e-01   8.6155781e-01
   6.3930813e-01   8.0000500e-01   1.1760506e+00   8.1550557e-01   8.0006175e-01   8.0000500e-01   1.1516545e+00   7.8198868e-01   8.6189355e-01
   6.4058780e-01   8.0000458e-01   1.1781147e+00   8.1596740e-01   8.0006176e-01   8.0000458e-01   1.1501527e+00   7.8293197e-01   8.6220598e-01
   6.4186748e-01   8.0000420e-01   1.1801714e+00   8.1643792e-01   8.0006176e-01   8.0000420e-01   1.1486105e+00   7.8390323e-01   8.6249713e-01
   6.4314715e-01   8.0000385e-01   1.1822205e+00   8.1691713e-01   8.0006177e-01   8.0000385e-01   1.1470282e+00   7.8490238e-01   8.6276695e-01
   6.4442682e-01   8.0000352e-01   1.1842610e+00   8.1740567e-01   8.0006177e-01   8.0000352e-01   1.1454036e+00   7.8593125e-01   8.6301393e-01
   6.4570650e-01   8.0000323e-01   1.1862929e+00   8.1790327e-01   8.0006178e-01   8.0000323e-01   1.1437386e+00   7.8698880e-01   8.6323873e-01
   6.4698617e-01   8.0000295e-01   1.1883160e+00   8.1840962e-01   8.0006179e-01   8.0000295e-01   1.1420349e+00   7.8807395e-01   8.6344208e-01
   6.4826585e-01   8.0000270e-01   1.1903300e+00   8.1892497e-01   8.0006180e-01   8.0000270e-01   1.1402921e+00   7.8918735e-01   8.6362336e-01
   6.4954552e-01   8.0000247e-01   1.1923337e+00   8.1944978e-01   8.0006181e-01   8.0000247e-01   1.1385087e+00   7.9033021e-01   8.6378149e-01
   6.5082520e-01   8.0000226e-01   1.1943277e+00   8.1998336e-01   8.0006182e-01   8.0000226e-01   1.1366882e+00   7.9150029e-01   8.6391810e-01
   6.5210487e-01   8.0000206e-01   1.1963115e+00   8.2052572e-01   8.0006183e-01   8.0000206e-01   1.1348312e+00   7.9269748e-01   8.6403321e-01
   6.5338455e-01   8.0000189e-01   1.1982836e+00   8.2107765e-01   8.0006185e-01   8.0000189e-01   1.1329347e+00   7.9392407e-01   8.6412484e-01
   6.5466422e-01   8.0000172e-01   1.2002446e+00   8.2163847e-01   8.0006186e-01   8.0000172e-01   1.1310023e+00   7.9517781e-01   8.6419467e-01
   6.5594390e-01   8.0000157e-01   1.2021939e+00   8.2220806e-01   8.0006188e-01   8.0000157e-01   1.1290350e+00   7.9645819e-01   8.6424301e-01
   6.5722357e-01   8.0000144e-01   1.2041306e+00   8.2278683e-01   8.0006190e-01   8.0000144e-01   1.1270315e+00   7.9776635e-01   8.6426880e-01
   6.5850325e-01   8.0000131e-01   1.2060541e+00   8.2337482e-01   8.0006192e-01   8.0000131e-01   1.1249923e+00   7.9910225e-01   8.6427198e-01
   6.5978292e-01   8.0000120e-01   1.2079644e+00   8.2397154e-01   8.0006194e-01   8.0000120e-01   1.1229198e+00   8.0046426e-01   8.6425375e-01
   6.6106260e-01   8.0000109e-01   1.2098609e+00   8.2457703e-01   8.0006196e-01   8.0000109e-01   1.1208143e+00   8.0185242e-01   8.6421396e-01
   6.6234227e-01   8.0000099e-01   1.2117417e+00   8.2519204e-01   8.0006199e-01   8.0000099e-01   1.1186737e+00   8.0326877e-01   8.6415081e-01
   6.6362195e-01   8.0000091e-01   1.2136075e+00   8.2581571e-01   8.0006202e-01   8.0000091e-01   1.1165015e+00   8.0471063e-01   8.6406639e-01
   6.6490162e-01   8.0000082e-01   1.2154576e+00   8.2644801e-01   8.0006205e-01   8.0000082e-01   1.1142985e+00   8.0617781e-01   8.6396077e-01
   6.6618130e-01   8.0000075e-01   1.2172901e+00   8.2708954e-01   8.0006209e-01   8.0000075e-01   1.1120629e+00   8.0767188e-01   8.6383249e-01
   6.6746097e-01   8.0000068e-01   1.2191048e+00   8.2773991e-01   8.0006213e-01   8.0000068e-01   1.1097967e+00   8.0919163e-01   8.6368246e-01
   6.6874065e-01   8.0000062e-01   1.2209015e+00   8.2839883e-01   8.0006217e-01   8.0000062e-01   1.1075014e+00   8.1073602e-01   8.6351146e-01
   6.7002032e-01   8.0000057e-01   1.2226786e+00   8.2906651e-01   8.0006222e-01   8.0000057e-01   1.1051767e+00   8.1230555e-01   8.6331892e-01
   6.7130000e-01   8.0000051e-01   1.2244343e+00   8.2974329e-01   8.0006227e-01   8.0000051e-01   1.1028222e+00   8.1390102e-01   8.6310404e-01
   6.7257967e-01   8.0000047e-01   1.2261690e+00   8.3042849e-01   8.0006232e-01   8.0000047e-01   1.1004406e+00   8.1552038e-01   8.6286848e-01
   6.7385935e-01   8.0000043e-01   1.2278816e+00   8.3112208e-01   8.0006239e-01   8.0000043e-01   1.0980323e+00   8.1716340e-01   8.6261232e-01
   6.7513902e-01   8.0000039e-01   1.2295687e+00   8.3182479e-01   8.0006245e-01   8.0000039e-01   1.0955958e+00   8.1883198e-01   8.6233376e-01
   6.7641870e-01   8.0000035e-01   1.2312307e+00   8.3253588e-01   8.0006253e-01   8.0000035e-01   1.0931337e+00   8.2052391e-01   8.6203464e-01
   6.7769837e-01   8.0000032e-01   1.2328666e+00   8.3325523e-01   8.0006261e-01   8.0000032e-01   1.0906471e+00   8.2223868e-01   8.6171528e-01
   6.7897805e-01   8.0000029e-01   1.2344734e+00   8.3398321e-01   8.0006269e-01   8.0000029e-01   1.0881352e+00   8.2397718e-01   8.6137478e-01
   6.8025772e-01   8.0000026e-01   1.2360491e+00   8.3471977e-01   8.0006279e-01   8.0000026e-01   1.0855989e+00   8.2573909e-01   8.6101328e-01
   6.8153740e-01   8.0000024e-01   1.2375935e+00   8.3546442e-01   8.0006290e-01   8.0000024e-01   1.0830400e+00   8.2752295e-01   8.6063198e-01
   6.8281707e-01   8.0000022e-01   1.2391040e+00   8.3621721e-01   8.0006301e-01   8.0000022e-01   1.0804589e+00   8.2932875e-01   8.6023079e-01
   6.8409675e-01   8.0000020e-01   1.2405754e+00   8.3697875e-01   8.0006313e-01   8.0000020e-01   1.0778545e+00   8.3115788e-01   8.5980828e-01
   6.8537642e-01   8.0000018e-01   1.2420083e+00   8.3774821e-01   8.0006327e-01   8.0000018e-01   1.0752295e+00   8.3300804e-01   8.5936645e-01
   6.8665609e-01   8.0000016e-01   1.2433999e+00   8.3852556e-01   8.0006341e-01   8.0000016e-01   1.0725847e+00   8.3487893e-01   8.5890544e-01
   6.8793577e-01   8.0000015e-01   1.2447437e+00   8.3931132e-01   8.0006357e-01   8.0000015e-01   1.0699191e+00   8.3677176e-01   8.5842402e-01
   6.8921544e-01   8.0000013e-01   1.2460376e+00   8.4010506e-01   8.0006375e-01   8.0000013e-01   1.0672345e+00   8.3868525e-01   8.5792324e-01
   6.9049512e-01   8.0000012e-01   1.2472792e+00   8.4090652e-01   8.0006394e-01   8.0000012e-01   1.0645319e+00   8.4061847e-01   8.5740383e-01
   6.9177479e-01   8.0000011e-01   1.2484621e+00   8.4171587e-01   8.0006414e-01   8.0000011e-01   1.0618116e+00   8.4257177e-01   8.5686537e-01
   6.9305447e-01   8.0000010e-01   1.2495780e+00   8.4253334e-01   8.0006436e-01   8.0000010e-01   1.0590736e+00   8.4454547e-01   8.5630740e-01
   6.9433414e-01   8.0000009e-01   1.2506253e+00   8.4335833e-01   8.0006460e-01   8.0000009e-01   1.0563198e+00   8.4653786e-01   8.5573140e-01
   6.9561382e-01   8.0000008e-01   1.2515975e+00   8.4419078e-01   8.0006486e-01   8.0000008e-01   1.0535508e+00   8.4854863e-01   8.5513758e-01
   6.9689349e-01   8.0000007e-01   1.2524782e+00   8.4503133e-01   8.0006515e-01   8.0000007e-01   1.0507660e+00   8.5057915e-01   8.5452445e-01
   6.9817317e-01   8.0000007e-01   1.2532650e+00   8.4587926e-01   8.0006545e-01   8.0000007e-01   1.0479673e+00   8.5262741e-01   8.5389382e-01
   6.9945284e-01   8.0000006e-01   1.2539485e+00   8.4673446e-01   8.0006578e-01   8.0000006e-01   1.0451555e+00   8.5469295e-01   8.5324604e-01
   7.0073252e-01   8.0000005e-01   1.2545099e+00   8.4759726e-01   8.0006614e-01   8.0000005e-01   1.0423306e+00   8.5677635e-01   8.5258039e-01
   7.0201219e-01   8.0000005e-01   1.2549339e+00   8.4846753e-01   8.0006653e-01   8.0000005e-01   1.0394935e+00   8.5887705e-01   8.5189724e-01
   7.0329187e-01   8.0000004e-01   1.2552101e+00   8.4934486e-01   8.0006694e-01   8.0000004e-01   1.0366453e+00   8.6099390e-01   8.5119766e-01
   7.0457154e-01   8.0000004e-01   1.2553174e+00   8.5022930e-01   8.0006739e-01   8.0000004e-01   1.0337866e+00   8.6312675e-01   8.5048164e-01
   7.0585122e-01   8.0000004e-01   1.2552166e+00   8.5112128e-01   8.0006788e-01   8.0000004e-01   1.0309173e+00   8.6527635e-01   8.4974824e-01
   7.0713089e-01   8.0000003e-01   1.2548965e+00   8.5202013e-01   8.0006841e-01   8.0000003e-01   1.0280391e+00   8.6744092e-01   8.4899917e-01
   7.0841057e-01   8.0000003e-01   1.2543275e+00   8.5292578e-01   8.0006897e-01   8.0000003e-01   1.0251525e+00   8.6962009e-01   8.4823466e-01
   7.0969024e-01   8.0000003e-01   1.2534492e+00   8.5383867e-01   8.0006958e-01   8.0000003e-01   1.0222576e+00   8.7181455e-01   8.4745381e-01
   7.1096992e-01   8.0000002e-01   1.2522289e+00   8.5475841e-01   8.0007024e-01   8.0000002e-01   1.0193557e+00   8.7402315e-01   8.4665769e-01
   7.1224959e-01   8.0000002e-01   1.2506265e+00   8.5568473e-01   8.0007094e-01   8.0000002e-01   1.0164474e+00   8.7624513e-01   8.4584696e-01
   7.1352927e-01   8.0000002e-01   1.2485689e+00   8.5661782e-01   8.0007170e-01   8.0000002e-01   1.0135333e+00   8.7848058e-01   8.4502136e-01
   7.1480894e-01   8.0000002e-01   1.2459659e+00   8.5755780e-01   8.0007252e-01   8.0000002e-01   1.0106138e+00   8.8072943e-01   8.4418076e-01
   7.1608862e-01   8.0000002e-01   1.2427738e+00   8.5850416e-01   8.0007340e-01   8.0000002e-01   1.0076901e+00   8.8299041e-01   8.4332642e-01
   7.1736829e-01   8.0000001e-01   1.2389113e+00   8.5945685e-01   8.0007434e-01   8.0000001e-01   1.0047627e+00   8.8526315e-01   8.4245859e-01
   7.1864797e-01   8.0000001e-01   1.2341997e+00   8.6041642e-01   8.0007535e-01   8.0000001e-01   1.0018319e+00   8.8754833e-01   8.4157629e-01
   7.1992764e-01   8.0000001e-01   1.2286000e+00   8.6138219e-01   8.0007644e-01   8.0000001e-01   9.9889887e-01   8.8984442e-01   8.4068107e-01
   7.2120732e-01   8.0000001e-01   1.2220105e+00   8.6235408e-01   8.0007760e-01   8.0000001e-01   9.9596409e-01   8.9215099e-01   8.3977328e-01
   7.2248699e-01   8.0000001e-01   1.2142506e+00   8.6333238e-01   8.0007885e-01   8.0000001e-01   9.9302816e-01   8.9446819e-01   8.3885251e-01
   7.2376667e-01   8.0000001e-01   1.2052088e+00   8.6431693e-01   8.0008019e-01   8.0000001e-01   9.9009180e-01   8.9679543e-01   8.3791927e-01
   7.2504634e-01   8.0000001e-01   1.1948396e+00   8.6530740e-01   8.0008162e-01   8.0000001e-01   9.8715564e-01   8.9913183e-01   8.3697440e-01
   7.2632602e-01   8.0000001e-01   1.1830377e+00   8.6630383e-01   8.0008316e-01   8.0000001e-01   9.8422030e-01   9.0147716e-01   8.3601802e-01
   7.2760569e-01   8.0000001e-01   1.1696442e+00   8.6730653e-01   8.0008480e-01   8.0000001e-01   9.8128655e-01   9.0383150e-01   8.3504970e-01
   7.2888536e-01   8.0000001e-01   1.1547784e+00   8.6831495e-01   8.0008656e-01   8.0000001e-01   9.7835489e-01   9.0619370e-01   8.3407074e-01
   7.3016504e-01   8.0000000e-01   1.1384841e+00   8.6932903e-01   8.0008843e-01   8.0000000e-01   9.7542589e-01   9.0856334e-01   8.3308145e-01
   7.3144471e-01   8.0000000e-01   1.1207670e+00   8.7034914e-01   8.0009044e-01   8.0000000e-01   9.7250043e-01   9.1094055e-01   8.3208135e-01
   7.3272439e-01   8.0000000e-01   1.1018993e+00   8.7137491e-01   8.0009258e-01   8.0000000e-01   9.6957898e-01   9.1332444e-01   8.3107138e-01
   7.3400406e-01   8.0000000e-01   1.0821463e+00   8.7240613e-01   8.0009487e-01   8.0000000e-01   9.6666201e-01   9.1571444e-01   8.3005209e-01
   7.3528374e-01   8.0000000e-01   1.0617788e+00   8.7344295e-01   8.0009731e-01   8.0000000e-01   9.6375029e-01   9.1811034e-01   8.2902346e-01
   7.3656341e-01   8.0000000e-01   1.0411666e+00   8.7448545e-01   8.0009991e-01   8.0000000e-01   9.6084461e-01   9.2051178e-01   8.2798565e-01
   7.3784309e-01   8.0000000e-01   1.0206813e+00   8.7553322e-01   8.0010268e-01   8.0000000e-01   9.5794518e-01   9.2291799e-01   8.2693957e-01
   7.3912276e-01   8.0000000e-01   1.0006433e+00   8.7658619e-01   8.0010563e-01   8.0000000e-01   9.5505252e-01   9.2532854e-01   8.2588553e-01
   7.4040244e-01   8.0000000e-01   9.8145654e-01   8.7764483e-01   8.0010879e-01   8.0000000e-01   9.5216799e-01   9.2774337e-01   8.2482313e-01
   7.4168211e-01   8.0000000e-01   9.6330820e-01   8.7870855e-01   8.0011214e-01   8.0000000e-01   9.4929142e-01   9.3016161e-01   8.2375351e-01
   7.4296179e-01   8.0000000e-01   9.4636963e-01   8.7977729e-01   8.0011570e-01   8.0000000e-01   9.4642331e-01   9.3258283e-01   8.2267702e-01
   7.4424146e-01   8.0000000e-01   9.3084374e-01   8.8085129e-01   8.0011949e-01   8.0000000e-01   9.4356477e-01   9.3500676e-01   8.2159360e-01
   7.4552114e-01   8.0000000e-01   9.1676406e-01   8.8193040e-01   8.0012353e-01   8.0000000e-01   9.4071621e-01   9.3743283e-01   8.2050378e-01
   7.4680081e-01   8.0000000e-01   9.0406733e-01   8.8301434e-01   8.0012781e-01   8.0000000e-01   9.3787773e-01   9.3986054e-01   8.1940818e-01
   7.4808049e-01   8.0000000e-01   8.9273756e-01   8.8410316e-01   8.0013235e-01   8.0000000e-01   9.3505006e-01   9.4228947e-01   8.1830703e-01
   7.4936016e-01   8.0000000e-01   8.8276971e-01   8.8519709e-01   8.0013719e-01   8.0000000e-01   9.3223445e-01   9.4471919e-01   8.1720040e-01
   7.5063984e-01   8.0000000e-01   8.7395609e-01   8.8629568e-01   8.0014232e-01   8.0000000e-01   9.2943048e-01   9.4714918e-01   8.1608910e-01
   7.5191951e-01   8.0000000e-01   8.6619455e-01   8.8739887e-01   8.0014775e-01   8.0000000e-01   9.2663863e-01   9.4957902e-01   8.1497347e-01
   7.5319919e-01   8.0000000e-01   8.5944804e-01   8.8850699e-01   8.0015352e-01   8.0000000e-01   9.2386044e-01   9.5200820e-01   8.1385355e-01
   7.5447886e-01   8.0000000e-01   8.5353901e-01   8.8961968e-01   8.0015964e-01   8.0000000e-01   9.2109564e-01   9.5443628e-01   8.1273000e-01
   7.5575854e-01   8.0000000e-01   8.4835243e-01   8.9073680e-01   8.0016611e-01   8.0000000e-01   9.1834442e-01   9.5686285e-01   8.1160325e-01
   7.5703821e-01   8.0000000e-01   8.4382242e-01   8.9185849e-01   8.0017296e-01   8.0000000e-01   9.1560783e-01   9.5928740e-01   8.1047353e-01
   7.5831789e-01   8.0000000e-01   8.3986548e-01   8.9298476e-01   8.0018023e-01   8.0000000e-01   9.1288666e-01   9.6170939e-01   8.0934122e-01
   7.5959756e-01   8.0000000e-01   8.3637363e-01   8.9411530e-01   8.0018791e-01   8.0000000e-01   9.1018044e-01   9.6412852e-01   8.0820684e-01
   7.6087724e-01   8.0000000e-01   8.3328629e-01   8.9525006e-01   8.0019601e-01   8.0000000e-01   9.0748964e-01   9.6654438e-01   8.0707074e-01
   7.6215691e-01   8.0000000e-01   8.3057846e-01   8.9638940e-01   8.0020462e-01   8.0000000e-01   9.0481629e-01   9.6895612e-01   8.0593318e-01
   7.6343659e-01   8.0000000e-01   8.2816392e-01   8.9753284e-01   8.0021369e-01   8.0000000e-01   9.0215923e-01   9.7136367e-01   8.0479469e-01
   7.6471626e-01   8.0000000e-01   8.2600433e-01   8.9868034e-01   8.0022326e-01   8.0000000e-01   8.9951884e-01   9.7376662e-01   8.0365563e-01
   7.6599594e-01   8.0000000e-01   8.2407837e-01   8.9983210e-01   8.0023338e-01   8.0000000e-01   8.9689664e-01   9.7616420e-01   8.0251635e-01
   7.6727561e-01   8.0000000e-01   8.2234771e-01   9.0098796e-01   8.0024407e-01   8.0000000e-01   8.9429263e-01   9.7855606e-01   8.0137729e-01
   7.6855529e-01   8.0000000e-01   8.2078044e-01   9.0214772e-01   8.0025533e-01   8.0000000e-01   8.9170652e-01   9.8094199e-01   8.0023880e-01
   7.6983496e-01   8.0000000e-01   8.1935939e-01   9.0331142e-01   8.0026719e-01   8.0000000e-01   8.8913908e-01   9.8332144e-01   7.9910126e-01
   7.7111464e-01   8.0000000e-01   8.1807203e-01   9.0447922e-01   8.0027973e-01   8.0000000e-01   8.8659180e-01   9.8569354e-01   7.9796516e-01
   7.7239431e-01   8.0000000e-01   8.1689277e-01   9.0565078e-01   8.0029293e-01   8.0000000e-01   8.8406354e-01   9.8805842e-01   7.9683078e-01
   7.7367398e-01   8.0000000e-01   8.1580950e-01   9.0682603e-01   8.0030680e-01   8.0000000e-01   8.8155463e-01   9.9041566e-01   7.9569847e-01
   7.7495366e-01   8.0000000e-01   8.1481814e-01   9.0800526e-01   8.0032144e-01   8.0000000e-01   8.7906714e-01   9.9276414e-01   7.9456882e-01
   7.7623333e-01   8.0000000e-01   8.1390270e-01   9.0918815e-01   8.0033684e-01   8.0000000e-01   8.7660008e-01   9.9510396e-01   7.9344208e-01
   7.7751301e-01   8.0000000e-01   8.1305428e-01   9.1037459e-01   8.0035302e-01   8.0000000e-01   8.7415340e-01   9.9743487e-01   7.9231854e-01
   7.7879268e-01   8.0000000e-01   8.1226879e-01   9.1156472e-01   8.0037004e-01   8.0000000e-01   8.7172836e-01   9.9975604e-01   7.9119875e-01
   7.8007236e-01   8.0000000e-01   8.1154033e-01   9.1275851e-01   8.0038795e-01   8.0000000e-01   8.6932559e-01   1.0020669e+00   7.9008315e-01
   7.8135203e-01   8.0000000e-01   8.1086060e-01   9.1395571e-01   8.0040675e-01   8.0000000e-01   8.6694414e-01   1.0043676e+00   7.8897190e-01
   7.8263171e-01   8.0000000e-01   8.1022560e-01   9.1515631e-01   8.0042646e-01   8.0000000e-01   8.6458440e-01   1.0066576e+00   7.8786536e-01
   7.8391138e-01   8.0000000e-01   8.0963501e-01   9.1636058e-01   8.0044722e-01   8.0000000e-01   8.6224876e-01   1.0089356e+00   7.8676441e-01
   7.8519106e-01   8.0000000e-01   8.0908119e-01   9.1756812e-01   8.0046897e-01   8.0000000e-01   8.5993531e-01   1.0112022e+00   7.8566892e-01
   7.8647073e-01   8.0000000e-01   8.0856134e-01   9.1877891e-01   8.0049175e-01   8.0000000e-01   8.5764430e-01   1.0134571e+00   7.8457923e-01
   7.8775041e-01   8.0000000e-01   8.0807485e-01   9.1999312e-01   8.0051568e-01   8.0000000e-01   8.5537754e-01   1.0156989e+00   7.8349614e-01
   7.8903008e-01   8.0000000e-01   8.0761812e-01   9.2121060e-01   8.0054077e-01   8.0000000e-01   8.5313460e-01   1.0179277e+00   7.8241985e-01
   7.9030976e-01   8.0000000e-01   8.0718803e-01   9.2243120e-01   8.0056702e-01   8.0000000e-01   8.5091485e-01   1.0201435e+00   7.8135048e-01
   7.9158943e-01   8.0000000e-01   8.0678339e-01   9.2365495e-01   8.0059450e-01   8.0000000e-01   8.4871916e-01   1.0223456e+00   7.8028855e-01
   7.9286911e-01   8.0000000e-01   8.0640349e-01   9.2488197e-01   8.0062333e-01   8.0000000e-01   8.4654897e-01   1.0245329e+00   7.7923485e-01
   7.9414878e-01   8.0000000e-01   8.0604495e-01   9.2611198e-01   8.0065346e-01   8.0000000e-01   8.4440266e-01   1.0267060e+00   7.7818915e-01
   7.9542846e-01   8.0000000e-01   8.0570645e-01   9.2734494e-01   8.0068492e-01   8.0000000e-01   8.4228041e-01   1.0288647e+00   7.7715178e-01
   7.9670813e-01   8.0000000e-01   8.0538830e-01   9.2858108e-01   8.0071791e-01   8.0000000e-01   8.4018463e-01   1.0310072e+00   7.7612389e-01
   7.9798781e-01   8.0000000e-01   8.0508784e-01   9.2982013e-01   8.0075237e-01   8.0000000e-01   8.3811368e-01   1.0331342e+00   7.7510519e-01
   7.9926748e-01   8.0000000e-01   8.0480377e-01   9.3106202e-01   8.0078832e-01   8.0000000e-01   8.3606736e-01   1.0352455e+00   7.7409588e-01
   8.0054716e-01   8.0000000e-01   8.0453586e-01   9.3230684e-01   8.0082589e-01   8.0000000e-01   8.3404706e-01   1.0373401e+00   7.7309677e-01
   8.0182683e-01   8.0000000e-01   8.0428317e-01   9.3355457e-01   8.0086515e-01   8.0000000e-01   8.3205314e-01   1.0394175e+00   7.7210832e-01
   8.0310651e-01   8.0000000e-01   8.0404406e-01   9.3480502e-01   8.0090607e-01   8.0000000e-01   8.3008434e-01   1.0414781e+00   7.7113030e-01
   8.0438618e-01   8.0000000e-01   8.0381786e-01   9.3605818e-01   8.0094872e-01   8.0000000e-01   8.2814101e-01   1.0435216e+00   7.7016311e-01
   8.0566586e-01   8.0000000e-01   8.0360487e-01   9.3731424e-01   8.0099330e-01   8.0000000e-01   8.2622554e-01   1.0455461e+00   7.6920808e-01
   8.0694553e-01   8.0000000e-01   8.0340321e-01   9.3857291e-01   8.0103972e-01   8.0000000e-01   8.2433561e-01   1.0475527e+00   7.6826450e-01
   8.0822521e-01   8.0000000e-01   8.0321226e-01   9.3983415e-01   8.0108801e-01   8.0000000e-01   8.2247134e-01   1.0495413e+00   7.6733267e-01
   8.0950488e-01   8.0000000e-01   8.0303215e-01   9.4109812e-01   8.0113839e-01   8.0000000e-01   8.2063465e-01   1.0515102e+00   7.6641376e-01
   8.1078456e-01   8.0000000e-01   8.0286188e-01   9.4236467e-01   8.0119085e-01   8.0000000e-01   8.1882470e-01   1.0534597e+00   7.6550769e-01
   8.1206423e-01   8.0000000e-01   8.0270061e-01   9.4363369e-01   8.0124538e-01   8.0000000e-01   8.1704072e-01   1.0553902e+00   7.6461433e-01
   8.1334391e-01   8.0000000e-01   8.0254814e-01   9.4490522e-01   8.0130210e-01   8.0000000e-01   8.1528354e-01   1.0573006e+00   7.6373439e-01
   8.1462358e-01   8.0000000e-01   8.0240431e-01   9.4617934e-01   8.0136117e-01   8.0000000e-01   8.1355444e-01   1.0591900e+00   7.6286880e-01
   8.1590325e-01   8.0000000e-01   8.0226808e-01   9.4745582e-01   8.0142251e-01   8.0000000e-01   8.1185154e-01   1.0610592e+00   7.6201687e-01
   8.1718293e-01   8.0000000e-01   8.0213906e-01   9.4873464e-01   8.0148618e-01   8.0000000e-01   8.1017488e-01   1.0629082e+00   7.6117889e-01
   8.1846260e-01   8.0000000e-01   8.0201750e-01   9.5001597e-01   8.0155245e-01   8.0000000e-01   8.0852697e-01   1.0647346e+00   7.6035650e-01
   8.1974228e-01   8.0000000e-01   8.0190243e-01   9.5129960e-01   8.0162122e-01   8.0000000e-01   8.0690572e-01   1.0665398e+00   7.5954884e-01
   8.2102195e-01   8.0000000e-01   8.0179348e-01   9.5258547e-01   8.0169251e-01   8.0000000e-01   8.0531084e-01   1.0683239e+00   7.5875604e-01
   8.2230163e-01   8.0000000e-01   8.0169060e-01   9.5387366e-01   8.0176652e-01   8.0000000e-01   8.0374375e-01   1.0700853e+00   7.5797914e-01
   8.2358130e-01   8.0000000e-01   8.0159347e-01   9.5516414e-01   8.0184334e-01   8.0000000e-01   8.0220449e-01   1.0718237e+00   7.5721849e-01
   8.2486098e-01   8.0000000e-01   8.0150151e-01   9.5645676e-01   8.0192289e-01   8.0000000e-01   8.0069167e-01   1.0735401e+00   7.5647356e-01
   8.2614065e-01   8.0000000e-01   8.0141452e-01   9.5775152e-01   8.0200527e-01   8.0000000e-01   7.9920559e-01   1.0752339e+00   7.5574476e-01
   8.2742033e-01   8.0000000e-01   8.0133260e-01   9.5904856e-01   8.0209079e-01   8.0000000e-01   7.9774843e-01   1.0769030e+00   7.5503374e-01
   8.2870000e-01   8.0000000e-01   8.0125506e-01   9.6034765e-01   8.0217926e-01   8.0000000e-01   7.9631773e-01   1.0785492e+00   7.5433925e-01
   8.2997968e-01   8.0000000e-01   8.0118169e-01   9.6164876e-01   8.0227074e-01   8.0000000e-01   7.9491344e-01   1.0801722e+00   7.5366155e-01
   8.3125935e-01   8.0000000e-01   8.0111255e-01   9.6295202e-01   8.0236553e-01   8.0000000e-01   7.9353751e-01   1.0817701e+00   7.5300214e-01
   8.3253903e-01   8.0000000e-01   8.0104726e-01   9.6425730e-01   8.0246357e-01   8.0000000e-01   7.9218876e-01   1.0833437e+00   7.5236058e-01
   8.3381870e-01   8.0000000e-01   8.0098549e-01   9.6556452e-01   8.0256484e-01   8.0000000e-01   7.9086634e-01   1.0848933e+00   7.5173657e-01
   8.3509838e-01   8.0000000e-01   8.0092718e-01   9.6687371e-01   8.0266952e-01   8.0000000e-01   7.8957107e-01   1.0864181e+00   7.5113092e-01
   8.3637805e-01   8.0000000e-01   8.0087227e-01   9.6818491e-01   8.0277781e-01   8.0000000e-01   7.8830391e-01   1.0879167e+00   7.5054462e-01
   8.3765773e-01   8.0000000e-01   8.0082034e-01   9.6949797e-01   8.0288954e-01   8.0000000e-01   7.8706293e-01   1.0893908e+00   7.4997659e-01
   8.3893740e-01   8.0000000e-01   8.0077126e-01   9.7081284e-01   8.0300479e-01   8.0000000e-01   7.8584806e-01   1.0908400e+00   7.4942706e-01
   8.4021708e-01   8.0000000e-01   8.0072513e-01   9.7212969e-01   8.0312396e-01   8.0000000e-01   7.8466172e-01   1.0922619e+00   7.4889806e-01
   8.4149675e-01   8.0000000e-01   8.0068155e-01   9.7344832e-01   8.0324683e-01   8.0000000e-01   7.8350157e-01   1.0936582e+00   7.4838818e-01
   8.4277643e-01   8.0000000e-01   8.0064038e-01   9.7476869e-01   8.0337343e-01   8.0000000e-01   7.8236729e-01   1.0950291e+00   7.4789748e-01
   8.4405610e-01   8.0000000e-01   8.0060161e-01   9.7609088e-01   8.0350403e-01   8.0000000e-01   7.8126020e-01   1.0963730e+00   7.4742721e-01
   8.4533578e-01   8.0000000e-01   8.0056510e-01   9.7741483e-01   8.0363869e-01   8.0000000e-01   7.8018007e-01   1.0976898e+00   7.4697752e-01
   8.4661545e-01   8.0000000e-01   8.0053063e-01   9.7874045e-01   8.0377729e-01   8.0000000e-01   7.7912553e-01   1.0989805e+00   7.4654762e-01
   8.4789513e-01   8.0000000e-01   8.0049811e-01   9.8006773e-01   8.0391995e-01   8.0000000e-01   7.7809680e-01   1.1002446e+00   7.4613798e-01
   8.4917480e-01   8.0000000e-01   8.0046758e-01   9.8139677e-01   8.0406706e-01   8.0000000e-01   7.7709572e-01   1.1014799e+00   7.4575035e-01
   8.5045448e-01   8.0000000e-01   8.0043877e-01   9.8272739e-01   8.0421831e-01   8.0000000e-01   7.7611988e-01   1.1026887e+00   7.4538311e-01
   8.5173415e-01   8.0000000e-01   8.0041159e-01   9.8405958e-01   8.0437378e-01   8.0000000e-01   7.7516914e-01   1.1038707e+00   7.4503641e-01
   8.5301383e-01   8.0000000e-01   8.0038606e-01   9.8539342e-01   8.0453385e-01   8.0000000e-01   7.7424529e-01   1.1050238e+00   7.4471203e-01
   8.5429350e-01   8.0000000e-01   8.0036203e-01   9.8672881e-01   8.0469838e-01   8.0000000e-01   7.7334696e-01   1.1061490e+00   7.4440914e-01
   8.5557318e-01   8.0000000e-01   8.0033937e-01   9.8806568e-01   8.0486732e-01   8.0000000e-01   7.7247331e-01   1.1072470e+00   7.4412731e-01
   8.5685285e-01   8.0000000e-01   8.0031806e-01   9.8940408e-01   8.0504089e-01   8.0000000e-01   7.7162508e-01   1.1083167e+00   7.4386747e-01
   8.5813252e-01   8.0000000e-01   8.0029806e-01   9.9074401e-01   8.0521931e-01   8.0000000e-01   7.7080290e-01   1.1093570e+00   7.4363048e-01
   8.5941220e-01   8.0000000e-01   8.0027921e-01   9.9208535e-01   8.0540233e-01   8.0000000e-01   7.7000495e-01   1.1103696e+00   7.4341503e-01
   8.6069187e-01   8.0000000e-01   8.0026146e-01   9.9342809e-01   8.0558999e-01   8.0000000e-01   7.6923105e-01   1.1113545e+00   7.4322126e-01
   8.6197155e-01   8.0000000e-01   8.0024484e-01   9.9477232e-01   8.0578284e-01   8.0000000e-01   7.6848341e-01   1.1123087e+00   7.4305147e-01
   8.6325122e-01   8.0000000e-01   8.0022920e-01   9.9611791e-01   8.0598048e-01   8.0000000e-01   7.6775960e-01   1.1132347e+00   7.4290377e-01
   8.6453090e-01   8.0000000e-01   8.0021448e-01   9.9746482e-01   8.0618296e-01   8.0000000e-01   7.6705933e-01   1.1141326e+00   7.4277814e-01
   8.6581057e-01   8.0000000e-01   8.0020067e-01   9.9881310e-01   8.0639059e-01   8.0000000e-01   7.6638376e-01   1.1150006e+00   7.4267601e-01
   8.6709025e-01   8.0000000e-01   8.0018772e-01   1.0001627e+00   8.0660340e-01   8.0000000e-01   7.6573242e-01   1.1158390e+00   7.4259725e-01
   8.6836992e-01   8.0000000e-01   8.0017553e-01   1.0015136e+00   8.0682119e-01   8.0000000e-01   7.6510404e-01   1.1166489e+00   7.4254094e-01
   8.6964960e-01   8.0000000e-01   8.0016409e-01   1.0028657e+00   8.0704411e-01   8.0000000e-01   7.6449882e-01   1.1174298e+00   7.4250755e-01
   8.7092927e-01   8.0000000e-01   8.0015338e-01   1.0042191e+00   8.0727256e-01   8.0000000e-01   7.6391815e-01   1.1181795e+00   7.4249880e-01
   8.7220895e-01   8.0000000e-01   8.0014332e-01   1.0055737e+00   8.0750615e-01   8.0000000e-01   7.6335983e-01   1.1189006e+00   7.4251281e-01
   8.7348862e-01   8.0000000e-01   8.0013387e-01   1.0069295e+00   8.0774491e-01   8.0000000e-01   7.6282368e-01   1.1195929e+00   7.4254967e-01
   8.7476830e-01   8.0000000e-01   8.0012504e-01   1.0082865e+00   8.0798932e-01   8.0000000e-01   7.6231121e-01   1.1202540e+00   7.4261128e-01
   8.7604797e-01   8.0000000e-01   8.0011675e-01   1.0096447e+00   8.0823913e-01   8.0000000e-01   7.6182099e-01   1.1208855e+00   7.4269648e-01
   8.7732765e-01   8.0000000e-01   8.0010897e-01   1.0110039e+00   8.0849425e-01   8.0000000e-01   7.6135228e-01   1.1214880e+00   7.4280476e-01
   8.7860732e-01   8.0000000e-01   8.0010169e-01   1.0123643e+00   8.0875492e-01   8.0000000e-01   7.6090567e-01   1.1220604e+00   7.4293710e-01
   8.7988700e-01   8.0000000e-01   8.0009488e-01   1.0137258e+00   8.0902133e-01   8.0000000e-01   7.6048149e-01   1.1226017e+00   7.4309419e-01
   8.8116667e-01   8.0000000e-01   8.0008849e-01   1.0150883e+00   8.0929316e-01   8.0000000e-01   7.6007812e-01   1.1231139e+00   7.4327457e-01
   8.8244635e-01   8.0000000e-01   8.0008250e-01   1.0164518e+00   8.0957044e-01   8.0000000e-01   7.5969535e-01   1.1235970e+00   7.4347829e-01
   8.8372602e-01   8.0000000e-01   8.0007692e-01   1.0178165e+00   8.0985377e-01   8.0000000e-01   7.5933500e-01   1.1240479e+00   7.4370779e-01
   8.8500570e-01   8.0000000e-01   8.0007169e-01   1.0191820e+00   8.1014263e-01   8.0000000e-01   7.5899479e-01   1.1244695e+00   7.4396078e-01
   8.8628537e-01   8.0000000e-01   8.0006678e-01   1.0205486e+00   8.1043703e-01   8.0000000e-01   7.5867446e-01   1.1248618e+00   7.4423725e-01
   8.8756505e-01   8.0000000e-01   8.0006221e-01   1.0219161e+00   8.1073734e-01   8.0000000e-01   7.5837494e-01   1.1252231e+00   7.4453865e-01
   8.8884472e-01   8.0000000e-01   8.0005793e-01   1.0232846e+00   8.1104349e-01   8.0000000e-01   7.5809562e-01   1.1255538e+00   7.4486462e-01
   8.9012440e-01   8.0000000e-01   8.0005393e-01   1.0246539e+00   8.1135525e-01   8.0000000e-01   7.5783542e-01   1.1258552e+00   7.4521416e-01
   8.9140407e-01   8.0000000e-01   8.0005019e-01   1.0260242e+00   8.1167277e-01   8.0000000e-01   7.5759447e-01   1.1261268e+00   7.4558773e-01
   8.9268375e-01   8.0000000e-01   8.0004670e-01   1.0273954e+00   8.1199641e-01   8.0000000e-01   7.5737370e-01   1.1263666e+00   7.4598690e-01
   8.9396342e-01   8.0000000e-01   8.0004344e-01   1.0287673e+00   8.1232574e-01   8.0000000e-01   7.5717127e-01   1.1265771e+00   7.4640967e-01
   8.9524310e-01   8.0000000e-01   8.0004039e-01   1.0301401e+00   8.1266075e-01   8.0000000e-01   7.5698695e-01   1.1267583e+00   7.4685605e-01
   8.9652277e-01   8.0000000e-01   8.0003756e-01   1.0315138e+00   8.1300193e-01   8.0000000e-01   7.5682193e-01   1.1269079e+00   7.4732799e-01
   8.9780245e-01   8.0000000e-01   8.0003491e-01   1.0328882e+00   8.1334895e-01   8.0000000e-01   7.5667484e-01   1.1270275e+00   7.4782402e-01
   8.9908212e-01   8.0000000e-01   8.0003243e-01   1.0342633e+00   8.1370170e-01   8.0000000e-01   7.5654506e-01   1.1271180e+00   7.4834365e-01
   9.0036179e-01   8.0000000e-01   8.0003013e-01   1.0356393e+00   8.1406041e-01   8.0000000e-01   7.5643302e-01   1.1271781e+00   7.4888782e-01
   9.0164147e-01   8.0000000e-01   8.0002798e-01   1.0370159e+00   8.1442522e-01   8.0000000e-01   7.5633879e-01   1.1272072e+00   7.4945701e-01
   9.0292114e-01   8.0000000e-01   8.0002598e-01   1.0383933e+00   8.1479578e-01   8.0000000e-01   7.5626104e-01   1.1272073e+00   7.5004972e-01
   9.0420082e-01   8.0000000e-01   8.0002411e-01   1.0397713e+00   8.1517208e-01   8.0000000e-01   7.5619954e-01   1.1271782e+00   7.5066593e-01
   9.0548049e-01   8.0000000e-01   8.0002238e-01   1.0411500e+00   8.1555472e-01   8.0000000e-01   7.5615563e-01   1.1271172e+00   7.5130802e-01
   9.0676017e-01   8.0000000e-01   8.0002076e-01   1.0425293e+00   8.1594310e-01   8.0000000e-01   7.5612739e-01   1.1270272e+00   7.5197352e-01
   9.0803984e-01   8.0000000e-01   8.0001925e-01   1.0439093e+00   8.1633723e-01   8.0000000e-01   7.5611454e-01   1.1269083e+00   7.5266238e-01
   9.0931952e-01   8.0000000e-01   8.0001785e-01   1.0452899e+00   8.1673746e-01   8.0000000e-01   7.5611778e-01   1.1267588e+00   7.5337603e-01
   9.1059919e-01   8.0000000e-01   8.0001654e-01   1.0466710e+00   8.1714366e-01   8.0000000e-01   7.5613645e-01   1.1265793e+00   7.5411388e-01
   9.1187887e-01   8.0000000e-01   8.0001533e-01   1.0480527e+00   8.1755558e-01   8.0000000e-01   7.5616968e-01   1.1263712e+00   7.5487492e-01
   9.1315854e-01   8.0000000e-01   8.0001420e-01   1.0494349e+00   8.1797334e-01   8.0000000e-01   7.5621752e-01   1.1261339e+00   7.5565961e-01
   9.1443822e-01   8.0000000e-01   8.0001315e-01   1.0508177e+00   8.1839728e-01   8.0000000e-01   7.5628051e-01   1.1258657e+00   7.5646923e-01
   9.1571789e-01   8.0000000e-01   8.0001218e-01   1.0522010e+00   8.1882692e-01   8.0000000e-01   7.5635721e-01   1.1255691e+00   7.5730184e-01
   9.1699757e-01   8.0000000e-01   8.0001127e-01   1.0535847e+00   8.1926223e-01   8.0000000e-01   7.5644735e-01   1.1252442e+00   7.5815735e-01
   9.1827724e-01   8.0000000e-01   8.0001043e-01   1.0549689e+00   8.1970370e-01   8.0000000e-01   7.5655179e-01   1.1248886e+00   7.5903763e-01
   9.1955692e-01   8.0000000e-01   8.0000965e-01   1.0563536e+00   8.2015092e-01   8.0000000e-01   7.5666933e-01   1.1245043e+00   7.5994106e-01
   9.2083659e-01   8.0000000e-01   8.0000892e-01   1.0577386e+00   8.2060377e-01   8.0000000e-01   7.5679947e-01   1.1240920e+00   7.6086712e-01
   9.2211627e-01   8.0000000e-01   8.0000825e-01   1.0591241e+00   8.2106249e-01   8.0000000e-01   7.5694247e-01   1.1236506e+00   7.6181673e-01
   9.2339594e-01   8.0000000e-01   8.0000763e-01   1.0605099e+00   8.2152714e-01   8.0000000e-01   7.5709822e-01   1.1231797e+00   7.6279010e-01
   9.2467562e-01   8.0000000e-01   8.0000705e-01   1.0618961e+00   8.2199736e-01   8.0000000e-01   7.5726571e-01   1.1226811e+00   7.6378580e-01
   9.2595529e-01   8.0000000e-01   8.0000651e-01   1.0632826e+00   8.2247315e-01   8.0000000e-01   7.5744472e-01   1.1221549e+00   7.6480381e-01
   9.2723497e-01   8.0000000e-01   8.0000601e-01   1.0646695e+00   8.2295503e-01   8.0000000e-01   7.5763604e-01   1.1215984e+00   7.6584613e-01
   9.2851464e-01   8.0000000e-01   8.0000555e-01   1.0660566e+00   8.2344241e-01   8.0000000e-01   7.5783824e-01   1.1210147e+00   7.6691044e-01
   9.2979432e-01   8.0000000e-01   8.0000512e-01   1.0674440e+00   8.2393527e-01   8.0000000e-01   7.5805108e-01   1.1204038e+00   7.6799660e-01
   9.3107399e-01   8.0000000e-01   8.0000473e-01   1.0688317e+00   8.2443395e-01   8.0000000e-01   7.5827496e-01   1.1197640e+00   7.6910595e-01
   9.3235367e-01   8.0000000e-01   8.0000436e-01   1.0702196e+00   8.2493825e-01   8.0000000e-01   7.5850926e-01   1.1190963e+00   7.7023770e-01
   9.3363334e-01   8.0000000e-01   8.0000402e-01   1.0716077e+00   8.2544795e-01   8.0000000e-01   7.5875335e-01   1.1184019e+00   7.7139090e-01
   9.3491302e-01   8.0000000e-01   8.0000371e-01   1.0729959e+00   8.2596316e-01   8.0000000e-01   7.5900720e-01   1.1176802e+00   7.7256598e-01
   9.3619269e-01   8.0000000e-01   8.0000342e-01   1.0743844e+00   8.2648412e-01   8.0000000e-01   7.5927099e-01   1.1169300e+00   7.7376390e-01
   9.3747237e-01   8.0000000e-01   8.0000315e-01   1.0757730e+00   8.2701038e-01   8.0000000e-01   7.5954373e-01   1.1161535e+00   7.7498284e-01
   9.3875204e-01   8.0000000e-01   8.0000290e-01   1.0771617e+00   8.2754191e-01   8.0000000e-01   7.5982515e-01   1.1153509e+00   7.7622266e-01
   9.4003172e-01   8.0000000e-01   8.0000267e-01   1.0785505e+00   8.2807916e-01   8.0000000e-01   7.6011572e-01   1.1145200e+00   7.7748504e-01
   9.4131139e-01   8.0000000e-01   8.0000246e-01   1.0799394e+00   8.2862169e-01   8.0000000e-01   7.6041453e-01   1.1136629e+00   7.7876829e-01
   9.4259106e-01   8.0000000e-01   8.0000227e-01   1.0813283e+00   8.2916939e-01   8.0000000e-01   7.6072119e-01   1.1127802e+00   7.8007193e-01
   9.4387074e-01   8.0000000e-01   8.0000209e-01   1.0827173e+00   8.2972248e-01   8.0000000e-01   7.6103581e-01   1.1118708e+00   7.8139677e-01
   9.4515041e-01   8.0000000e-01   8.0000192e-01   1.0841063e+00   8.3028095e-01   8.0000000e-01   7.6135814e-01   1.1109347e+00   7.8274279e-01
   9.4643009e-01   8.0000000e-01   8.0000176e-01   1.0854953e+00   8.3084450e-01   8.0000000e-01   7.6168752e-01   1.1099735e+00   7.8410868e-01
   9.4770976e-01   8.0000000e-01   8.0000162e-01   1.0868842e+00   8.3141311e-01   8.0000000e-01   7.6202373e-01   1.1089873e+00   7.8549441e-01
   9.4898944e-01   8.0000000e-01   8.0000149e-01   1.0882731e+00   8.3198720e-01   8.0000000e-01   7.6236709e-01   1.1079739e+00   7.8690156e-01
   9.5026911e-01   8.0000000e-01   8.0000137e-01   1.0896619e+00   8.3256624e-01   8.0000000e-01   7.6271668e-01   1.1069360e+00   7.8832803e-01
   9.5154879e-01   8.0000000e-01   8.0000126e-01   1.0910506e+00   8.3315021e-01   8.0000000e-01   7.6307226e-01   1.1058738e+00   7.8977365e-01
   9.5282846e-01   8.0000000e-01   8.0000116e-01   1.0924392e+00   8.3373939e-01   8.0000000e-01   7.6343398e-01   1.1047857e+00   7.9123954e-01
   9.5410814e-01   8.0000000e-01   8.0000106e-01   1.0938276e+00   8.3433359e-01   8.0000000e-01   7.6380134e-01   1.1036729e+00   7.9272481e-01
   9.5538781e-01   8.0000000e-01   8.0000097e-01   1.0952159e+00   8.3493258e-01   8.0000000e-01   7.6417390e-01   1.1025364e+00   7.9422864e-01
   9.5666749e-01   8.0000000e-01   8.0000089e-01   1.0966039e+00   8.3553648e-01   8.0000000e-01   7.6455158e-01   1.1013757e+00   7.9575134e-01
   9.5794716e-01   8.0000000e-01   8.0000082e-01   1.0979918e+00   8.3614546e-01   8.0000000e-01   7.6493431e-01   1.1001899e+00   7.9729355e-01
   9.5922684e-01   8.0000000e-01   8.0000075e-01   1.0993793e+00   8.3675912e-01   8.0000000e-01   7.6532147e-01   1.0989810e+00   7.9885368e-01
   9.6050651e-01   8.0000000e-01   8.0000069e-01   1.1007666e+00   8.3737743e-01   8.0000000e-01   7.6571286e-01   1.0977492e+00   8.0043153e-01
   9.6178619e-01   8.0000000e-01   8.0000063e-01   1.1021536e+00   8.3800076e-01   8.0000000e-01   7.6610856e-01   1.0964927e+00   8.0202849e-01
   9.6306586e-01   8.0000000e-01   8.0000058e-01   1.1035403e+00   8.3862871e-01   8.0000000e-01   7.6650800e-01   1.0952135e+00   8.0364293e-01
   9.6434554e-01   8.0000000e-01   8.0000053e-01   1.1049266e+00   8.3926119e-01   8.0000000e-01   7.6691092e-01   1.0939120e+00   8.0527442e-01
   9.6562521e-01   8.0000000e-01   8.0000049e-01   1.1063125e+00   8.3989837e-01   8.0000000e-01   7.6731723e-01   1.0925874e+00   8.0692361e-01
   9.6690489e-01   8.0000000e-01   8.0000045e-01   1.1076981e+00   8.4054023e-01   8.0000000e-01   7.6772669e-01   1.0912399e+00   8.0859027e-01
   9.6818456e-01   8.0000000e-01   8.0000041e-01   1.1090831e+00   8.4118650e-01   8.0000000e-01   7.6813890e-01   1.0898709e+00   8.1027330e-01
   9.6946424e-01   8.0000000e-01   8.0000037e-01   1.1104678e+00   8.4183716e-01   8.0000000e-01   7.6855366e-01   1.0884803e+00   8.1197263e-01
   9.7074391e-01   8.0000000e-01   8.0000034e-01   1.1118519e+00   8.4249255e-01   8.0000000e-01   7.6897093e-01   1.0870667e+00   8.1368936e-01
   9.7202359e-01   8.0000000e-01   8.0000031e-01   1.1132355e+00   8.4315222e-01   8.0000000e-01   7.6939026e-01   1.0856323e+00   8.1542173e-01
   9.7330326e-01   8.0000000e-01   8.0000029e-01   1.1146185e+00   8.4381612e-01   8.0000000e-01   7.6981142e-01   1.0841773e+00   8.1716951e-01
   9.7458294e-01   8.0000000e-01   8.0000026e-01   1.1160010e+00   8.4448453e-01   8.0000000e-01   7.7023432e-01   1.0827004e+00   8.1893357e-01
   9.7586261e-01   8.0000000e-01   8.0000024e-01   1.1173828e+00   8.4515721e-01   8.0000000e-01   7.7065866e-01   1.0812029e+00   8.2071301e-01
   9.7714229e-01   8.0000000e-01   8.0000022e-01   1.1187640e+00   8.4583401e-01   8.0000000e-01   7.7108416e-01   1.0796855e+00   8.2250710e-01
   9.7842196e-01   8.0000000e-01   8.0000020e-01   1.1201446e+00   8.4651502e-01   8.0000000e-01   7.7151067e-01   1.0781478e+00   8.2431608e-01
   9.7970164e-01   8.0000000e-01   8.0000018e-01   1.1215244e+00   8.4720034e-01   8.0000000e-01   7.7193798e-01   1.0765894e+00   8.2614023e-01
   9.8098131e-01   8.0000000e-01   8.0000017e-01   1.1229034e+00   8.4788966e-01   8.0000000e-01   7.7236582e-01   1.0750120e+00   8.2797827e-01
   9.8226099e-01   8.0000000e-01   8.0000015e-01   1.1242817e+00   8.4858292e-01   8.0000000e-01   7.7279401e-01   1.0734157e+00   8.2982995e-01
   9.8354066e-01   8.0000000e-01   8.0000014e-01   1.1256592e+00   8.4928047e-01   8.0000000e-01   7.7322234e-01   1.0717990e+00   8.3169627e-01
   9.8482034e-01   8.0000000e-01   8.0000013e-01   1.1270358e+00   8.4998192e-01   8.0000000e-01   7.7365059e-01   1.0701639e+00   8.3357581e-01
   9.8610001e-01   8.0000000e-01   8.0000011e-01   1.1284115e+00   8.5068720e-01   8.0000000e-01   7.7407857e-01   1.0685107e+00   8.3546818e-01
   9.8737968e-01   8.0000000e-01   8.0000010e-01   1.1297863e+00   8.5139648e-01   8.0000000e-01   7.7450607e-01   1.0668388e+00   8.3737381e-01
   9.8865936e-01   8.0000000e-01   8.0000010e-01   1.1311600e+00   8.5210969e-01   8.0000000e-01   7.7493288e-01   1.0651484e+00   8.3929233e-01
   9.8993903e-01   8.0000000e-01   8.0000009e-01   1.1325328e+00   8.5282661e-01   8.0000000e-01   7.7535884e-01   1.0634408e+00   8.4122287e-01
   9.9121871e-01   8.0000000e-01   8.0000008e-01   1.1339046e+00   8.5354725e-01   8.0000000e-01   7.7578376e-01   1.0617160e+00   8.4316531e-01
   9.9249838e-01   8.0000000e-01   8.0000007e-01   1.1352752e+00   8.5427186e-01   8.0000000e-01   7.7620736e-01   1.0599729e+00   8.4512026e-01
   9.9377806e-01   8.0000000e-01   8.0000007e-01   1.1366446e+00   8.5500005e-01   8.0000000e-01   7.7662957e-01   1.0582134e+00   8.4708637e-01
   9.9505773e-01   8.0000000e-01   8.0000006e-01   1.1380129e+00   8.5573180e-01   8.0000000e-01   7.7705021e-01   1.0564377e+00   8.4906339e-01
   9.9633741e-01   8.0000000e-01   8.0000005e-01   1.1393799e+00   8.5646733e-01   8.0000000e-01   7.7746897e-01   1.0546449e+00   8.5105183e-01
   9.9761708e-01   8.0000000e-01   8.0000005e-01   1.1407456e+00   8.5720644e-01   8.0000000e-01   7.7788577e-01   1.0528361e+00   8.5305087e-01
   9.9889676e-01   8.0000000e-01   8.0000004e-01   1.1421099e+00   8.5794898e-01   8.0000000e-01   7.7830048e-01   1.0510118e+00   8.5505995e-01
   1.0001764e+00   8.0000000e-01   8.0000004e-01   1.1434729e+00   8.5869505e-01   8.0000000e-01   7.7871288e-01   1.0491720e+00   8.5707913e-01
   1.0014561e+00   8.0000000e-01   8.0000004e-01   1.1448342e+00   8.5944471e-01   8.0000000e-01   7.7912270e-01   1.0473164e+00   8.5910841e-01
   1.0027358e+00   8.0000000e-01   8.0000003e-01   1.1461941e+00   8.6019769e-01   8.0000000e-01   7.7952996e-01   1.0454462e+00   8.6114684e-01
   1.0040155e+00   8.0000000e-01   8.0000003e-01   1.1475523e+00   8.6095397e-01   8.0000000e-01   7.7993451e-01   1.0435618e+00   8.6319415e-01
   1.0052951e+00   8.0000000e-01   8.0000003e-01   1.1489088e+00   8.6171382e-01   8.0000000e-01   7.8033592e-01   1.0416622e+00   8.6525086e-01
   1.0065748e+00   8.0000000e-01   8.0000003e-01   1.1502634e+00   8.6247691e-01   8.0000000e-01   7.8073428e-01   1.0397487e+00   8.6731589e-01
   1.0078545e+00   8.0000000e-01   8.0000002e-01   1.1516162e+00   8.6324318e-01   8.0000000e-01   7.8112948e-01   1.0378219e+00   8.6938888e-01
   1.0091342e+00   8.0000000e-01   8.0000002e-01   1.1529670e+00   8.6401277e-01   8.0000000e-01   7.8152120e-01   1.0358813e+00   8.7147000e-01
   1.0104138e+00   8.0000000e-01   8.0000002e-01   1.1543156e+00   8.6478562e-01   8.0000000e-01   7.8190931e-01   1.0339272e+00   8.7355881e-01
   1.0116935e+00   8.0000000e-01   8.0000002e-01   1.1556620e+00   8.6556154e-01   8.0000000e-01   7.8229385e-01   1.0319607e+00   8.7565469e-01
   1.0129732e+00   8.0000000e-01   8.0000002e-01   1.1570060e+00   8.6634055e-01   8.0000000e-01   7.8267463e-01   1.0299817e+00   8.7775744e-01
   1.0142529e+00   8.0000000e-01   8.0000001e-01   1.1583473e+00   8.6712284e-01   8.0000000e-01   7.8305123e-01   1.0279897e+00   8.7986721e-01
   1.0155325e+00   8.0000000e-01   8.0000001e-01   1.1596859e+00   8.6790809e-01   8.0000000e-01   7.8342388e-01   1.0259861e+00   8.8198312e-01
   1.0168122e+00   8.0000000e-01   8.0000001e-01   1.1610217e+00   8.6869628e-01   8.0000000e-01   7.8379244e-01   1.0239711e+00   8.8410487e-01
   1.0180919e+00   8.0000000e-01   8.0000001e-01   1.1623541e+00   8.6948760e-01   8.0000000e-01   7.8415648e-01   1.0219441e+00   8.8623259e-01
   1.0193716e+00   8.0000000e-01   8.0000001e-01   1.1636831e+00   8.7028187e-01   8.0000000e-01   7.8451610e-01   1.0199062e+00   8.8836565e-01
   1.0206512e+00   8.0000000e-01   8.0000001e-01   1.1650083e+00   8.7107897e-01   8.0000000e-01   7.8487129e-01   1.0178577e+00   8.9050361e-01
   1.0219309e+00   8.0000000e-01   8.0000001e-01   1.1663293e+00   8.7187899e-01   8.0000000e-01   7.8522178e-01   1.0157987e+00   8.9264635e-01
   1.0232106e+00   8.0000000e-01   8.0000001e-01   1.1676456e+00   8.7268196e-01   8.0000000e-01   7.8556732e-01   1.0137291e+00   8.9479365e-01
   1.0244903e+00   8.0000000e-01   8.0000001e-01   1.1689568e+00   8.7348767e-01   8.0000000e-01   7.8590812e-01   1.0116500e+00   8.9694491e-01
   1.0257699e+00   8.0000000e-01   8.0000001e-01   1.1702624e+00   8.7429610e-01   8.0000000e-01   7.8624409e-01   1.0095615e+00   8.9909984e-01
   1.0270496e+00   8.0000000e-01   8.0000001e-01   1.1715611e+00   8.7510747e-01   8.0000000e-01   7.8657463e-01   1.0074631e+00   9.0125844e-01
   1.0283293e+00   8.0000000e-01   8.0000000e-01   1.1728526e+00   8.7592150e-01   8.0000000e-01   7.8690012e-01   1.0053559e+00   9.0342006e-01
   1.0296090e+00   8.0000000e-01   8.0000000e-01   1.1741360e+00   8.7673814e-01   8.0000000e-01   7.8722050e-01   1.0032404e+00   9.0558439e-01
   1.0308886e+00   8.0000000e-01   8.0000000e-01   1.1754094e+00   8.7755752e-01   8.0000000e-01   7.8753537e-01   1.0011162e+00   9.0775126e-01
   1.0321683e+00   8.0000000e-01   8.0000000e-01   1.1766715e+00   8.7837958e-01   8.0000000e-01   7.8784473e-01   9.9898381e-01   9.0992029e-01
   1.0334480e+00   8.0000000e-01   8.0000000e-01   1.1779211e+00   8.7920416e-01   8.0000000e-01   7.8814873e-01   9.9684390e-01   9.1209107e-01
   1.0347277e+00   8.0000000e-01   8.0000000e-01   1.1791558e+00   8.8003128e-01   8.0000000e-01   7.8844719e-01   9.9469660e-01   9.1426333e-01
   1.0360073e+00   8.0000000e-01   8.0000000e-01   1.1803717e+00   8.8086108e-01   8.0000000e-01   7.8873968e-01   9.9254176e-01   9.1643680e-01
   1.0372870e+00   8.0000000e-01   8.0000000e-01   1.1815672e+00   8.8169333e-01   8.0000000e-01   7.8902659e-01   9.9038028e-01   9.1861106e-01
   1.0385667e+00   8.0000000e-01   8.0000000e-01   1.1827388e+00   8.8252798e-01   8.0000000e-01   7.8930787e-01   9.8821242e-01   9.2078581e-01
   1.0398464e+00   8.0000000e-01   8.0000000e-01   1.1838794e+00   8.8336521e-01   8.0000000e-01   7.8958297e-01   9.8603800e-01   9.2296075e-01
   1.0411260e+00   8.0000000e-01   8.0000000e-01   1.1849848e+00   8.8420485e-01   8.0000000e-01   7.8985218e-01   9.8385769e-01   9.2513551e-01
   1.0424057e+00   8.0000000e-01   8.0000000e-01   1.1860493e+00   8.8504681e-01   8.0000000e-01   7.9011557e-01   9.8167189e-01   9.2730981e-01
   1.0436854e+00   8.0000000e-01   8.0000000e-01   1.1870628e+00   8.8589118e-01   8.0000000e-01   7.9037285e-01   9.7948070e-01   9.2948328e-01
   1.0449651e+00   8.0000000e-01   8.0000000e-01   1.1880130e+00   8.8673795e-01   8.0000000e-01   7.9062383e-01   9.7728430e-01   9.3165558e-01
   1.0462447e+00   8.0000000e-01   8.0000000e-01   1.1888912e+00   8.8758698e-01   8.0000000e-01   7.9086884e-01   9.7508331e-01   9.3382643e-01
   1.0475244e+00   8.0000000e-01   8.0000000e-01   1.1896837e+00   8.8843823e-01   8.0000000e-01   7.9110784e-01   9.7287801e-01   9.3599555e-01
   1.0488041e+00   8.0000000e-01   8.0000000e-01   1.1903605e+00   8.8929190e-01   8.0000000e-01   7.9134016e-01   9.7066826e-01   9.3816239e-01
   1.0500838e+00   8.0000000e-01   8.0000000e-01   1.1909088e+00   8.9014773e-01   8.0000000e-01   7.9156639e-01   9.6845481e-01   9.4032684e-01
   1.0513634e+00   8.0000000e-01   8.0000000e-01   1.1913035e+00   8.9100572e-01   8.0000000e-01   7.9178649e-01   9.6623792e-01   9.4248858e-01
   1.0526431e+00   8.0000000e-01   8.0000000e-01   1.1915003e+00   8.9186595e-01   8.0000000e-01   7.9200005e-01   9.6401768e-01   9.4464713e-01
   1.0539228e+00   8.0000000e-01   8.0000000e-01   1.1914592e+00   8.9272837e-01   8.0000000e-01   7.9220717e-01   9.6179448e-01   9.4680219e-01
   1.0552025e+00   8.0000000e-01   8.0000000e-01   1.1911427e+00   8.9359285e-01   8.0000000e-01   7.9240808e-01   9.5956872e-01   9.4895360e-01
   1.0564821e+00   8.0000000e-01   8.0000000e-01   1.1904890e+00   8.9445943e-01   8.0000000e-01   7.9260262e-01   9.5734062e-01   9.5110097e-01
   1.0577618e+00   8.0000000e-01   8.0000000e-01   1.1893997e+00   8.9532819e-01   8.0000000e-01   7.9279039e-01   9.5511037e-01   9.5324369e-01
   1.0590415e+00   8.0000000e-01   8.0000000e-01   1.1878241e+00   8.9619895e-01   8.0000000e-01   7.9297190e-01   9.5287843e-01   9.5538181e-01
   1.0603212e+00   8.0000000e-01   8.0000000e-01   1.1856737e+00   8.9707169e-01   8.0000000e-01   7.9314712e-01   9.5064506e-01   9.5751503e-01
   1.0616008e+00   8.0000000e-01   8.0000000e-01   1.1827766e+00   8.9794654e-01   8.0000000e-01   7.9331551e-01   9.4841045e-01   9.5964258e-01
   1.0628805e+00   8.0000000e-01   8.0000000e-01   1.1790422e+00   8.9882336e-01   8.0000000e-01   7.9347747e-01   9.4617500e-01   9.6176448e-01
   1.0641602e+00   8.0000000e-01   8.0000000e-01   1.1743525e+00   8.9970208e-01   8.0000000e-01   7.9363313e-01   9.4393897e-01   9.6388053e-01
   1.0654399e+00   8.0000000e-01   8.0000000e-01   1.1685100e+00   9.0058277e-01   8.0000000e-01   7.9378221e-01   9.4170264e-01   9.6599016e-01
   1.0667195e+00   8.0000000e-01   8.0000000e-01   1.1613174e+00   9.0146544e-01   8.0000000e-01   7.9392459e-01   9.3946632e-01   9.6809292e-01
   1.0679992e+00   8.0000000e-01   8.0000000e-01   1.1526939e+00   9.0234994e-01   8.0000000e-01   7.9406066e-01   9.3723027e-01   9.7018890e-01
   1.0692789e+00   8.0000000e-01   8.0000000e-01   1.1424991e+00   9.0323627e-01   8.0000000e-01   7.9419041e-01   9.3499477e-01   9.7227778e-01
   1.0705585e+00   8.0000000e-01   8.0000000e-01   1.1304412e+00   9.0412458e-01   8.0000000e-01   7.9431323e-01   9.3276018e-01   9.7435852e-01
   1.0718382e+00   8.0000000e-01   8.0000000e-01   1.1166208e+00   9.0501466e-01   8.0000000e-01   7.9442977e-01   9.3052672e-01   9.7643155e-01
   1.0731179e+00   8.0000000e-01   8.0000000e-01   1.1010369e+00   9.0590651e-01   8.0000000e-01   7.9454004e-01   9.2829463e-01   9.7849658e-01
   1.0743976e+00   8.0000000e-01   8.0000000e-01   1.0836584e+00   9.0680020e-01   8.0000000e-01   7.9464364e-01   9.2606430e-01   9.8055276e-01
   1.0756772e+00   8.0000000e-01   8.0000000e-01   1.0647303e+00   9.0769567e-01   8.0000000e-01   7.9474077e-01   9.2383598e-01   9.8259998e-01
   1.0769569e+00   8.0000000e-01   8.0000000e-01   1.0445859e+00   9.0859283e-01   8.0000000e-01   7.9483169e-01   9.2160987e-01   9.8463830e-01
   1.0782366e+00   8.0000000e-01   8.0000000e-01   1.0235557e+00   9.0949172e-01   8.0000000e-01   7.9491625e-01   9.1938628e-01   9.8666718e-01
   1.0795163e+00   8.0000000e-01   8.0000000e-01   1.0020896e+00   9.1039239e-01   8.0000000e-01   7.9499416e-01   9.1716564e-01   9.8868580e-01
   1.0807959e+00   8.0000000e-01   8.0000000e-01   9.8069759e-01   9.1129469e-01   8.0000000e-01   7.9506594e-01   9.1494802e-01   9.9069460e-01
   1.0820756e+00   8.0000000e-01   8.0000000e-01   9.5980632e-01   9.1219862e-01   8.0000000e-01   7.9513161e-01   9.1273366e-01   9.9269331e-01
   1.0833553e+00   8.0000000e-01   8.0000000e-01   9.3992345e-01   9.1310428e-01   8.0000000e-01   7.9519067e-01   9.1052314e-01   9.9468071e-01
   1.0846350e+00   8.0000000e-01   8.0000000e-01   9.2133859e-01   9.1401155e-01   8.0000000e-01   7.9524359e-01   9.0831649e-01   9.9665724e-01
   1.0859146e+00   8.0000000e-01   8.0000000e-01   9.0425394e-01   9.1492038e-01   8.0000000e-01   7.9529051e-01   9.0611390e-01   9.9862278e-01
   1.0871943e+00   8.0000000e-01   8.0000000e-01   8.8888640e-01   9.1583083e-01   8.0000000e-01   7.9533119e-01   9.0391581e-01   1.0005765e+00
   1.0884740e+00   8.0000000e-01   8.0000000e-01   8.7530702e-01   9.1674289e-01   8.0000000e-01   7.9536560e-01   9.0172257e-01   1.0025181e+00
   1.0897537e+00   8.0000000e-01   8.0000000e-01   8.6338783e-01   9.1765646e-01   8.0000000e-01   7.9539415e-01   8.9953416e-01   1.0044478e+00
   1.0910333e+00   8.0000000e-01   8.0000000e-01   8.5305838e-01   9.1857152e-01   8.0000000e-01   7.9541682e-01   8.9735086e-01   1.0063653e+00
   1.0923130e+00   8.0000000e-01   8.0000000e-01   8.4432222e-01   9.1948821e-01   8.0000000e-01   7.9543315e-01   8.9517341e-01   1.0082691e+00
   1.0935927e+00   8.0000000e-01   8.0000000e-01   8.3688337e-01   9.2040635e-01   8.0000000e-01   7.9544374e-01   8.9300157e-01   1.0101603e+00
   1.0948724e+00   8.0000000e-01   8.0000000e-01   8.3059885e-01   9.2132593e-01   8.0000000e-01   7.9544865e-01   8.9083555e-01   1.0120385e+00
   1.0961520e+00   8.0000000e-01   8.0000000e-01   8.2538486e-01   9.2224703e-01   8.0000000e-01   7.9544754e-01   8.8867603e-01   1.0139025e+00
   1.0974317e+00   8.0000000e-01   8.0000000e-01   8.2105159e-01   9.2316959e-01   8.0000000e-01   7.9544067e-01   8.8652307e-01   1.0157526e+00
   1.0987114e+00   8.0000000e-01   8.0000000e-01   8.1744344e-01   9.2409353e-01   8.0000000e-01   7.9542829e-01   8.8437668e-01   1.0175888e+00
   1.0999911e+00   8.0000000e-01   8.0000000e-01   8.1446614e-01   9.2501889e-01   8.0000000e-01   7.9541030e-01   8.8223728e-01   1.0194106e+00
   1.1012707e+00   8.0000000e-01   8.0000000e-01   8.1203479e-01   9.2594571e-01   8.0000000e-01   7.9538650e-01   8.8010548e-01   1.0212170e+00
   1.1025504e+00   8.0000000e-01   8.0000000e-01   8.1002303e-01   9.2687387e-01   8.0000000e-01   7.9535738e-01   8.7798098e-01   1.0230087e+00
   1.1038301e+00   8.0000000e-01   8.0000000e-01   8.0836258e-01   9.2780336e-01   8.0000000e-01   7.9532299e-01   8.7586399e-01   1.0247856e+00
   1.1051098e+00   8.0000000e-01   8.0000000e-01   8.0701544e-01   9.2873427e-01   8.0000000e-01   7.9528293e-01   8.7375546e-01   1.0265460e+00
   1.1063894e+00   8.0000000e-01   8.0000000e-01   8.0590450e-01   9.2966650e-01   8.0000000e-01   7.9523768e-01   8.7165504e-01   1.0282908e+00
   1.1076691e+00   8.0000000e-01   8.0000000e-01   8.0498667e-01   9.3060001e-01   8.0000000e-01   7.9518736e-01   8.6956283e-01   1.0300200e+00
   1.1089488e+00   8.0000000e-01   8.0000000e-01   8.0423500e-01   9.3153485e-01   8.0000000e-01   7.9513181e-01   8.6747949e-01   1.0317324e+00
   1.1102285e+00   8.0000000e-01   8.0000000e-01   8.0361798e-01   9.3247101e-01   8.0000000e-01   7.9507108e-01   8.6540529e-01   1.0334279e+00
   1.1115081e+00   8.0000000e-01   8.0000000e-01   8.0310538e-01   9.3340841e-01   8.0000000e-01   7.9500550e-01   8.6334000e-01   1.0351069e+00
   1.1127878e+00   8.0000000e-01   8.0000000e-01   8.0267972e-01   9.3434703e-01   8.0000000e-01   7.9493512e-01   8.6128389e-01   1.0367691e+00
   1.1140675e+00   8.0000000e-01   8.0000000e-01   8.0233023e-01   9.3528699e-01   8.0000000e-01   7.9485959e-01   8.5923800e-01   1.0384128e+00
   1.1153472e+00   8.0000000e-01   8.0000000e-01   8.0203700e-01   9.3622813e-01   8.0000000e-01   7.9477947e-01   8.5720168e-01   1.0400394e+00
   1.1166268e+00   8.0000000e-01   8.0000000e-01   8.0179038e-01   9.3717046e-01   8.0000000e-01   7.9469481e-01   8.5517512e-01   1.0416485e+00
   1.1179065e+00   8.0000000e-01   8.0000000e-01   8.0158449e-01   9.3811403e-01   8.0000000e-01   7.9460538e-01   8.5315925e-01   1.0432388e+00
   1.1191862e+00   8.0000000e-01   8.0000000e-01   8.0141036e-01   9.3905880e-01   8.0000000e-01   7.9451144e-01   8.5115390e-01   1.0448106e+00
   1.1204659e+00   8.0000000e-01   8.0000000e-01   8.0126166e-01   9.4000471e-01   8.0000000e-01   7.9441323e-01   8.4915895e-01   1.0463644e+00
   1.1217455e+00   8.0000000e-01   8.0000000e-01   8.0113464e-01   9.4095177e-01   8.0000000e-01   7.9431068e-01   8.4717491e-01   1.0478992e+00
   1.1230252e+00   8.0000000e-01   8.0000000e-01   8.0102605e-01   9.4190004e-01   8.0000000e-01   7.9420372e-01   8.4520248e-01   1.0494142e+00
   1.1243049e+00   8.0000000e-01   8.0000000e-01   8.0093162e-01   9.4284940e-01   8.0000000e-01   7.9409274e-01   8.4324106e-01   1.0509103e+00
   1.1255846e+00   8.0000000e-01   8.0000000e-01   8.0084910e-01   9.4379985e-01   8.0000000e-01   7.9397781e-01   8.4129083e-01   1.0523875e+00
   1.1268642e+00   8.0000000e-01   8.0000000e-01   8.0077737e-01   9.4475147e-01   8.0000000e-01   7.9385868e-01   8.3935307e-01   1.0538436e+00
   1.1281439e+00   8.0000000e-01   8.0000000e-01   8.0071390e-01   9.4570417e-01   8.0000000e-01   7.9373575e-01   8.3742702e-01   1.0552801e+00
   1.1294236e+00   8.0000000e-01   8.0000000e-01   8.0065738e-01   9.4665792e-01   8.0000000e-01   7.9360915e-01   8.3551276e-01   1.0566969e+00
   1.1307033e+00   8.0000000e-01   8.0000000e-01   8.0060708e-01   9.4761276e-01   8.0000000e-01   7.9347878e-01   8.3361109e-01   1.0580928e+00
   1.1319829e+00   8.0000000e-01   8.0000000e-01   8.0056201e-01   9.4856868e-01   8.0000000e-01   7.9334476e-01   8.3172221e-01   1.0594676e+00
   1.1332626e+00   8.0000000e-01   8.0000000e-01   8.0052121e-01   9.4952562e-01   8.0000000e-01   7.9320734e-01   8.2984568e-01   1.0608221e+00
   1.1345423e+00   8.0000000e-01   8.0000000e-01   8.0048417e-01   9.5048356e-01   8.0000000e-01   7.9306659e-01   8.2798180e-01   1.0621558e+00
   1.1358220e+00   8.0000000e-01   8.0000000e-01   8.0045061e-01   9.5144259e-01   8.0000000e-01   7.9292234e-01   8.2613180e-01   1.0634670e+00
   1.1371016e+00   8.0000000e-01   8.0000000e-01   8.0041984e-01   9.5240260e-01   8.0000000e-01   7.9277499e-01   8.2429468e-01   1.0647573e+00
   1.1383813e+00   8.0000000e-01   8.0000000e-01   8.0039152e-01   9.5336357e-01   8.0000000e-01   7.9262462e-01   8.2247061e-01   1.0660265e+00
   1.1396610e+00   8.0000000e-01   8.0000000e-01   8.0036555e-01   9.5432557e-01   8.0000000e-01   7.9247112e-01   8.2066074e-01   1.0672728e+00
   1.1409407e+00   8.0000000e-01   8.0000000e-01   8.0034155e-01   9.5528855e-01   8.0000000e-01   7.9231473e-01   8.1886466e-01   1.0684971e+00
   1.1422203e+00   8.0000000e-01   8.0000000e-01   8.0031929e-01   9.5625245e-01   8.0000000e-01   7.9215562e-01   8.1708214e-01   1.0696997e+00
   1.1435000e+00   8.0000000e-01   8.0000000e-01   8.0029864e-01   9.5721731e-01   8.0000000e-01   7.9199379e-01   8.1531379e-01   1.0708797e+00
   1.1447797e+00   8.0000000e-01   8.0000000e-01   8.0027949e-01   9.5818315e-01   8.0000000e-01   7.9182927e-01   8.1356030e-01   1.0720362e+00
   1.1460594e+00   8.0000000e-01   8.0000000e-01   8.0026163e-01   9.5914988e-01   8.0000000e-01   7.9166233e-01   8.1182085e-01   1.0731704e+00
   1.1473390e+00   8.0000000e-01   8.0000000e-01   8.0024494e-01   9.6011751e-01   8.0000000e-01   7.9149306e-01   8.1009559e-01   1.0742824e+00
   1.1486187e+00   8.0000000e-01   8.0000000e-01   8.0022943e-01   9.6108610e-01   8.0000000e-01   7.9132135e-01   8.0838606e-01   1.0753696e+00
   1.1498984e+00   8.0000000e-01   8.0000000e-01   8.0021491e-01   9.6205556e-01   8.0000000e-01   7.9114751e-01   8.0669114e-01   1.0764339e+00
   1.1511781e+00   8.0000000e-01   8.0000000e-01   8.0020130e-01   9.6302588e-01   8.0000000e-01   7.9097164e-01   8.0501085e-01   1.0774754e+00
   1.1524577e+00   8.0000000e-01   8.0000000e-01   8.0018858e-01   9.6399710e-01   8.0000000e-01   7.9079374e-01   8.0334618e-01   1.0784926e+00
   1.1537374e+00   8.0000000e-01   8.0000000e-01   8.0017669e-01   9.6496920e-01   8.0000000e-01   7.9061394e-01   8.0169716e-01   1.0794854e+00
   1.1550171e+00   8.0000000e-01   8.0000000e-01   8.0016552e-01   9.6594213e-01   8.0000000e-01   7.9043241e-01   8.0006321e-01   1.0804550e+00
   1.1562968e+00   8.0000000e-01   8.0000000e-01   8.0015504e-01   9.6691588e-01   8.0000000e-01   7.9024924e-01   7.9844469e-01   1.0814007e+00
   1.1575764e+00   8.0000000e-01   8.0000000e-01   8.0014526e-01   9.6789052e-01   8.0000000e-01   7.9006441e-01   7.9684287e-01   1.0823206e+00
   1.1588561e+00   8.0000000e-01   8.0000000e-01   8.0013606e-01   9.6886595e-01   8.0000000e-01   7.8987817e-01   7.9525654e-01   1.0832168e+00
   1.1601358e+00   8.0000000e-01   8.0000000e-01   8.0012741e-01   9.6984217e-01   8.0000000e-01   7.8969061e-01   7.9368579e-01   1.0840891e+00
   1.1614155e+00   8.0000000e-01   8.0000000e-01   8.0011933e-01   9.7081923e-01   8.0000000e-01   7.8950173e-01   7.9213200e-01   1.0849354e+00
   1.1626951e+00   8.0000000e-01   8.0000000e-01   8.0011174e-01   9.7179709e-01   8.0000000e-01   7.8931172e-01   7.9059447e-01   1.0857569e+00
   1.1639748e+00   8.0000000e-01   8.0000000e-01   8.0010461e-01   9.7277570e-01   8.0000000e-01   7.8912069e-01   7.8907291e-01   1.0865541e+00
   1.1652545e+00   8.0000000e-01   8.0000000e-01   8.0009792e-01   9.7375509e-01   8.0000000e-01   7.8892871e-01   7.8756802e-01   1.0873259e+00
   1.1665342e+00   8.0000000e-01   8.0000000e-01   8.0009166e-01   9.7473527e-01   8.0000000e-01   7.8873586e-01   7.8608043e-01   1.0880715e+00
   1.1678138e+00   8.0000000e-01   8.0000000e-01   8.0008577e-01   9.7571619e-01   8.0000000e-01   7.8854231e-01   7.8460915e-01   1.0887924e+00
   1.1690935e+00   8.0000000e-01   8.0000000e-01   8.0008024e-01   9.7669783e-01   8.0000000e-01   7.8834813e-01   7.8315429e-01   1.0894885e+00
   1.1703732e+00   8.0000000e-01   8.0000000e-01   8.0007508e-01   9.7768025e-01   8.0000000e-01   7.8815339e-01   7.8171761e-01   1.0901571e+00
   1.1716529e+00   8.0000000e-01   8.0000000e-01   8.0007022e-01   9.7866338e-01   8.0000000e-01   7.8795824e-01   7.8029764e-01   1.0908007e+00
   1.1729325e+00   8.0000000e-01   8.0000000e-01   8.0006566e-01   9.7964721e-01   8.0000000e-01   7.8776278e-01   7.7889440e-01   1.0914190e+00
   1.1742122e+00   8.0000000e-01   8.0000000e-01   8.0006139e-01   9.8063177e-01   8.0000000e-01   7.8756708e-01   7.7750897e-01   1.0920106e+00
   1.1754919e+00   8.0000000e-01   8.0000000e-01   8.0005739e-01   9.8161704e-01   8.0000000e-01   7.8737126e-01   7.7614125e-01   1.0925758e+00
   1.1767716e+00   8.0000000e-01   8.0000000e-01   8.0005364e-01   9.8260298e-01   8.0000000e-01   7.8717542e-01   7.7479054e-01   1.0931154e+00
   1.1780512e+00   8.0000000e-01   8.0000000e-01   8.0005011e-01   9.8358959e-01   8.0000000e-01   7.8697966e-01   7.7345724e-01   1.0936291e+00
   1.1793309e+00   8.0000000e-01   8.0000000e-01   8.0004682e-01   9.8457692e-01   8.0000000e-01   7.8678408e-01   7.7214262e-01   1.0941149e+00
   1.1806106e+00   8.0000000e-01   8.0000000e-01   8.0004373e-01   9.8556489e-01   8.0000000e-01   7.8658878e-01   7.7084529e-01   1.0945750e+00
   1.1818903e+00   8.0000000e-01   8.0000000e-01   8.0004083e-01   9.8655349e-01   8.0000000e-01   7.8639384e-01   7.6956532e-01   1.0950092e+00
   1.1831699e+00   8.0000000e-01   8.0000000e-01   8.0003813e-01   9.8754278e-01   8.0000000e-01   7.8619940e-01   7.6830419e-01   1.0954155e+00
   1.1844496e+00   8.0000000e-01   8.0000000e-01   8.0003559e-01   9.8853270e-01   8.0000000e-01   7.8600553e-01   7.6706100e-01   1.0957953e+00
   1.1857293e+00   8.0000000e-01   8.0000000e-01   8.0003321e-01   9.8952323e-01   8.0000000e-01   7.8581231e-01   7.6583539e-01   1.0961489e+00
   1.1870090e+00   8.0000000e-01   8.0000000e-01   8.0003099e-01   9.9051440e-01   8.0000000e-01   7.8561986e-01   7.6462814e-01   1.0964755e+00
   1.1882886e+00   8.0000000e-01   8.0000000e-01   8.0002891e-01   9.9150619e-01   8.0000000e-01   7.8542830e-01   7.6343977e-01   1.0967741e+00
   1.1895683e+00   8.0000000e-01   8.0000000e-01   8.0002696e-01   9.9249858e-01   8.0000000e-01   7.8523766e-01   7.6226918e-01   1.0970466e+00
   1.1908480e+00   8.0000000e-01   8.0000000e-01   8.0002514e-01   9.9349154e-01   8.0000000e-01   7.8504804e-01   7.6111645e-01   1.0972927e+00
   1.1921277e+00   8.0000000e-01   8.0000000e-01   8.0002344e-01   9.9448514e-01   8.0000000e-01   7.8485964e-01   7.5998347e-01   1.0975098e+00
   1.1934073e+00   8.0000000e-01   8.0000000e-01   8.0002184e-01   9.9547931e-01   8.0000000e-01   7.8467244e-01   7.5886849e-01   1.0977004e+00
   1.1946870e+00   8.0000000e-01   8.0000000e-01   8.0002035e-01   9.9647403e-01   8.0000000e-01   7.8448653e-01   7.5777153e-01   1.0978646e+00
   1.1959667e+00   8.0000000e-01   8.0000000e-01   8.0001896e-01   9.9746934e-01   8.0000000e-01   7.8430207e-01   7.5669376e-01   1.0980006e+00
   1.1972464e+00   8.0000000e-01   8.0000000e-01   8.0001766e-01   9.9846521e-01   8.0000000e-01   7.8411914e-01   7.5563488e-01   1.0981089e+00
   1.1985260e+00   8.0000000e-01   8.0000000e-01   8.0001645e-01   9.9946161e-01   8.0000000e-01   7.8393775e-01   7.5459417e-01   1.0981907e+00
   1.1998057e+00   8.0000000e-01   8.0000000e-01   8.0001531e-01   1.0004586e+00   8.0000000e-01   7.8375802e-01   7.5357205e-01   1.0982453e+00
   1.2010854e+00   8.0000000e-01   8.0000000e-01   8.0001425e-01   1.0014561e+00   8.0000000e-01   7.8358014e-01   7.5256970e-01   1.0982710e+00
   1.2023651e+00   8.0000000e-01   8.0000000e-01   8.0001326e-01   1.0024541e+00   8.0000000e-01   7.8340407e-01   7.5158563e-01   1.0982701e+00
   1.2036447e+00   8.0000000e-01   8.0000000e-01   8.0001234e-01   1.0034526e+00   8.0000000e-01   7.8322987e-01   7.5061989e-01   1.0982424e+00
   1.2049244e+00   8.0000000e-01   8.0000000e-01   8.0001148e-01   1.0044517e+00   8.0000000e-01   7.8305779e-01   7.4967404e-01   1.0981858e+00
   1.2062041e+00   8.0000000e-01   8.0000000e-01   8.0001067e-01   1.0054512e+00   8.0000000e-01   7.8288780e-01   7.4874695e-01   1.0981019e+00
   1.2074838e+00   8.0000000e-01   8.0000000e-01   8.0000992e-01   1.0064513e+00   8.0000000e-01   7.8271992e-01   7.4783826e-01   1.0979912e+00
   1.2087634e+00   8.0000000e-01   8.0000000e-01   8.0000922e-01   1.0074518e+00   8.0000000e-01   7.8255433e-01   7.4694880e-01   1.0978526e+00
   1.2100431e+00   8.0000000e-01   8.0000000e-01   8.0000857e-01   1.0084529e+00   8.0000000e-01   7.8239116e-01   7.4607892e-01   1.0976856e+00
   1.2113228e+00   8.0000000e-01   8.0000000e-01   8.0000796e-01   1.0094544e+00   8.0000000e-01   7.8223032e-01   7.4522751e-01   1.0974918e+00
   1.2126025e+00   8.0000000e-01   8.0000000e-01   8.0000739e-01   1.0104563e+00   8.0000000e-01   7.8207191e-01   7.4439461e-01   1.0972712e+00
   1.2138821e+00   8.0000000e-01   8.0000000e-01   8.0000687e-01   1.0114588e+00   8.0000000e-01   7.8191625e-01   7.4358212e-01   1.0970210e+00
   1.2151618e+00   8.0000000e-01   8.0000000e-01   8.0000638e-01   1.0124617e+00   8.0000000e-01   7.8176316e-01   7.4278813e-01   1.0967441e+00
   1.2164415e+00   8.0000000e-01   8.0000000e-01   8.0000592e-01   1.0134650e+00   8.0000000e-01   7.8161270e-01   7.4201266e-01   1.0964404e+00
   1.2177212e+00   8.0000000e-01   8.0000000e-01   8.0000549e-01   1.0144688e+00   8.0000000e-01   7.8146512e-01   7.4125691e-01   1.0961082e+00
   1.2190008e+00   8.0000000e-01   8.0000000e-01   8.0000509e-01   1.0154730e+00   8.0000000e-01   7.8132042e-01   7.4052041e-01   1.0957482e+00
   1.2202805e+00   8.0000000e-01   8.0000000e-01   8.0000472e-01   1.0164777e+00   8.0000000e-01   7.8117857e-01   7.3980243e-01   1.0953616e+00
   1.2215602e+00   8.0000000e-01   8.0000000e-01   8.0000438e-01   1.0174827e+00   8.0000000e-01   7.8103968e-01   7.3910342e-01   1.0949475e+00
   1.2228399e+00   8.0000000e-01   8.0000000e-01   8.0000406e-01   1.0184882e+00   8.0000000e-01   7.8090400e-01   7.3842441e-01   1.0945047e+00
   1.2241195e+00   8.0000000e-01   8.0000000e-01   8.0000376e-01   1.0194941e+00   8.0000000e-01   7.8077136e-01   7.3776390e-01   1.0940353e+00
   1.2253992e+00   8.0000000e-01   8.0000000e-01   8.0000349e-01   1.0205004e+00   8.0000000e-01   7.8064180e-01   7.3712188e-01   1.0935392e+00
   1.2266789e+00   8.0000000e-01   8.0000000e-01   8.0000323e-01   1.0215071e+00   8.0000000e-01   7.8051567e-01   7.3649996e-01   1.0930142e+00
   1.2279586e+00   8.0000000e-01   8.0000000e-01   8.0000299e-01   1.0225141e+00   8.0000000e-01   7.8039281e-01   7.3589682e-01   1.0924623e+00
   1.2292382e+00   8.0000000e-01   8.0000000e-01   8.0000277e-01   1.0235215e+00   8.0000000e-01   7.8027322e-01   7.3531212e-01   1.0918839e+00
   1.2305179e+00   8.0000000e-01   8.0000000e-01   8.0000257e-01   1.0245294e+00   8.0000000e-01   7.8015711e-01   7.3474670e-01   1.0912778e+00
   1.2317976e+00   8.0000000e-01   8.0000000e-01   8.0000238e-01   1.0255375e+00   8.0000000e-01   7.8004457e-01   7.3420075e-01   1.0906438e+00
   1.2330773e+00   8.0000000e-01   8.0000000e-01   8.0000220e-01   1.0265461e+00   8.0000000e-01   7.7993547e-01   7.3367318e-01   1.0899834e+00
   1.2343569e+00   8.0000000e-01   8.0000000e-01   8.0000203e-01   1.0275549e+00   8.0000000e-01   7.7982986e-01   7.3316404e-01   1.0892966e+00
   1.2356366e+00   8.0000000e-01   8.0000000e-01   8.0000188e-01   1.0285642e+00   8.0000000e-01   7.7972814e-01   7.3267504e-01   1.0885810e+00
   1.2369163e+00   8.0000000e-01   8.0000000e-01   8.0000174e-01   1.0295737e+00   8.0000000e-01   7.7963001e-01   7.3220432e-01   1.0878393e+00
   1.2381960e+00   8.0000000e-01   8.0000000e-01   8.0000161e-01   1.0305836e+00   8.0000000e-01   7.7953550e-01   7.3175185e-01   1.0870714e+00
   1.2394756e+00   8.0000000e-01   8.0000000e-01   8.0000149e-01   1.0315939e+00   8.0000000e-01   7.7944492e-01   7.3131882e-01   1.0862757e+00
   1.2407553e+00   8.0000000e-01   8.0000000e-01   8.0000137e-01   1.0326044e+00   8.0000000e-01   7.7935820e-01   7.3090462e-01   1.0854532e+00
   1.2420350e+00   8.0000000e-01   8.0000000e-01   8.0000127e-01   1.0336153e+00   8.0000000e-01   7.7927524e-01   7.3050854e-01   1.0846047e+00
   1.2433147e+00   8.0000000e-01   8.0000000e-01   8.0000117e-01   1.0346264e+00   8.0000000e-01   7.7919618e-01   7.3013102e-01   1.0837298e+00
   1.2445943e+00   8.0000000e-01   8.0000000e-01   8.0000108e-01   1.0356379e+00   8.0000000e-01   7.7912127e-01   7.2977293e-01   1.0828271e+00
   1.2458740e+00   8.0000000e-01   8.0000000e-01   8.0000100e-01   1.0366496e+00   8.0000000e-01   7.7905024e-01   7.2943282e-01   1.0818988e+00
   1.2471537e+00   8.0000000e-01   8.0000000e-01   8.0000092e-01   1.0376617e+00   8.0000000e-01   7.7898313e-01   7.2911064e-01   1.0809449e+00
   1.2484334e+00   8.0000000e-01   8.0000000e-01   8.0000085e-01   1.0386740e+00   8.0000000e-01   7.7892034e-01   7.2880793e-01   1.0799633e+00
   1.2497130e+00   8.0000000e-01   8.0000000e-01   8.0000078e-01   1.0396866e+00   8.0000000e-01   7.7886158e-01   7.2852330e-01   1.0789559e+00
   1.2509927e+00   8.0000000e-01   8.0000000e-01   8.0000072e-01   1.0406994e+00   8.0000000e-01   7.7880685e-01   7.2825641e-01   1.0779233e+00
   1.2522724e+00   8.0000000e-01   8.0000000e-01   8.0000067e-01   1.0417125e+00   8.0000000e-01   7.7875637e-01   7.2800809e-01   1.0768643e+00
   1.2535521e+00   8.0000000e-01   8.0000000e-01   8.0000061e-01   1.0427259e+00   8.0000000e-01   7.7871020e-01   7.2777837e-01   1.0757788e+00
   1.2548317e+00   8.0000000e-01   8.0000000e-01   8.0000057e-01   1.0437395e+00   8.0000000e-01   7.7866814e-01   7.2756620e-01   1.0746683e+00
   1.2561114e+00   8.0000000e-01   8.0000000e-01   8.0000052e-01   1.0447534e+00   8.0000000e-01   7.7863024e-01   7.2737167e-01   1.0735328e+00
   1.2573911e+00   8.0000000e-01   8.0000000e-01   8.0000048e-01   1.0457675e+00   8.0000000e-01   7.7859690e-01   7.2719625e-01   1.0723701e+00
   1.2586708e+00   8.0000000e-01   8.0000000e-01   8.0000044e-01   1.0467818e+00   8.0000000e-01   7.7856775e-01   7.2703816e-01   1.0711828e+00
   1.2599504e+00   8.0000000e-01   8.0000000e-01   8.0000041e-01   1.0477963e+00   8.0000000e-01   7.7854279e-01   7.2689736e-01   1.0699710e+00
   1.2612301e+00   8.0000000e-01   8.0000000e-01   8.0000037e-01   1.0488111e+00   8.0000000e-01   7.7852236e-01   7.2677497e-01   1.0687331e+00
   1.2625098e+00   8.0000000e-01   8.0000000e-01   8.0000035e-01   1.0498261e+00   8.0000000e-01   7.7850632e-01   7.2667026e-01   1.0674700e+00
   1.2637895e+00   8.0000000e-01   8.0000000e-01   8.0000032e-01   1.0508412e+00   8.0000000e-01   7.7849453e-01   7.2658259e-01   1.0661829e+00
   1.2650691e+00   8.0000000e-01   8.0000000e-01   8.0000029e-01   1.0518566e+00   8.0000000e-01   7.7848714e-01   7.2651238e-01   1.0648709e+00
   1.2663488e+00   8.0000000e-01   8.0000000e-01   8.0000027e-01   1.0528721e+00   8.0000000e-01   7.7848436e-01   7.2646029e-01   1.0635333e+00
   1.2676285e+00   8.0000000e-01   8.0000000e-01   8.0000025e-01   1.0538879e+00   8.0000000e-01   7.7848588e-01   7.2642497e-01   1.0621719e+00
   1.2689082e+00   8.0000000e-01   8.0000000e-01   8.0000023e-01   1.0549038e+00   8.0000000e-01   7.7849170e-01   7.2640635e-01   1.0607869e+00
   1.2701878e+00   8.0000000e-01   8.0000000e-01   8.0000021e-01   1.0559199e+00   8.0000000e-01   7.7850225e-01   7.2640586e-01   1.0593763e+00
   1.2714675e+00   8.0000000e-01   8.0000000e-01   8.0000019e-01   1.0569361e+00   8.0000000e-01   7.7851717e-01   7.2642206e-01   1.0579420e+00
   1.2727472e+00   8.0000000e-01   8.0000000e-01   8.0000018e-01   1.0579525e+00   8.0000000e-01   7.7853642e-01   7.2645466e-01   1.0564845e+00
   1.2740269e+00   8.0000000e-01   8.0000000e-01   8.0000016e-01   1.0589691e+00   8.0000000e-01   7.7856023e-01   7.2650443e-01   1.0550027e+00
   1.2753065e+00   8.0000000e-01   8.0000000e-01   8.0000015e-01   1.0599857e+00   8.0000000e-01   7.7858860e-01   7.2657124e-01   1.0534969e+00
   1.2765862e+00   8.0000000e-01   8.0000000e-01   8.0000014e-01   1.0610026e+00   8.0000000e-01   7.7862131e-01   7.2665416e-01   1.0519683e+00
   1.2778659e+00   8.0000000e-01   8.0000000e-01   8.0000012e-01   1.0620195e+00   8.0000000e-01   7.7865841e-01   7.2675327e-01   1.0504168e+00
   1.2791456e+00   8.0000000e-01   8.0000000e-01   8.0000011e-01   1.0630366e+00   8.0000000e-01   7.7870025e-01   7.2686975e-01   1.0488408e+00
   1.2804252e+00   8.0000000e-01   8.0000000e-01   8.0000010e-01   1.0640538e+00   8.0000000e-01   7.7874641e-01   7.2700202e-01   1.0472425e+00
   1.2817049e+00   8.0000000e-01   8.0000000e-01   8.0000010e-01   1.0650711e+00   8.0000000e-01   7.7879691e-01   7.2714997e-01   1.0456221e+00
   1.2829846e+00   8.0000000e-01   8.0000000e-01   8.0000009e-01   1.0660886e+00   8.0000000e-01   7.7885205e-01   7.2731465e-01   1.0439781e+00
   1.2842642e+00   8.0000000e-01   8.0000000e-01   8.0000008e-01   1.0671061e+00   8.0000000e-01   7.7891162e-01   7.2749525e-01   1.0423116e+00
   1.2855439e+00   8.0000000e-01   8.0000000e-01   8.0000007e-01   1.0681237e+00   8.0000000e-01   7.7897550e-01   7.2769119e-01   1.0406235e+00
   1.2868236e+00   8.0000000e-01   8.0000000e-01   8.0000007e-01   1.0691414e+00   8.0000000e-01   7.7904381e-01   7.2790286e-01   1.0389133e+00
   1.2881033e+00   8.0000000e-01   8.0000000e-01   8.0000006e-01   1.0701591e+00   8.0000000e-01   7.7911671e-01   7.2813072e-01   1.0371802e+00
   1.2893829e+00   8.0000000e-01   8.0000000e-01   8.0000006e-01   1.0711770e+00   8.0000000e-01   7.7919387e-01   7.2837357e-01   1.0354260e+00
   1.2906626e+00   8.0000000e-01   8.0000000e-01   8.0000005e-01   1.0721949e+00   8.0000000e-01   7.7927527e-01   7.2863128e-01   1.0336509e+00
   1.2919423e+00   8.0000000e-01   8.0000000e-01   8.0000005e-01   1.0732128e+00   8.0000000e-01   7.7936132e-01   7.2890516e-01   1.0318531e+00
   1.2932220e+00   8.0000000e-01   8.0000000e-01   8.0000004e-01   1.0742308e+00   8.0000000e-01   7.7945160e-01   7.2919378e-01   1.0300345e+00
   1.2945016e+00   8.0000000e-01   8.0000000e-01   8.0000004e-01   1.0752489e+00   8.0000000e-01   7.7954608e-01   7.2949689e-01   1.0281955e+00
   1.2957813e+00   8.0000000e-01   8.0000000e-01   8.0000004e-01   1.0762670e+00   8.0000000e-01   7.7964496e-01   7.2981516e-01   1.0263352e+00
   1.2970610e+00   8.0000000e-01   8.0000000e-01   8.0000003e-01   1.0772851e+00   8.0000000e-01   7.7974819e-01   7.3014836e-01   1.0244539e+00
   1.2983407e+00   8.0000000e-01   8.0000000e-01   8.0000003e-01   1.0783032e+00   8.0000000e-01   7.7985554e-01   7.3049567e-01   1.0225527e+00
   1.2996203e+00   8.0000000e-01   8.0000000e-01   8.0000003e-01   1.0793213e+00   8.0000000e-01   7.7996705e-01   7.3085716e-01   1.0206317e+00
   1.3009000e+00   8.0000000e-01   8.0000000e-01   8.0000003e-01   1.0803395e+00   8.0000000e-01   7.8008299e-01   7.3123373e-01   1.0186895e+00
   1.3021797e+00   8.0000000e-01   8.0000000e-01   8.0000002e-01   1.0813576e+00   8.0000000e-01   7.8020297e-01   7.3162400e-01   1.0167280e+00
   1.3034594e+00   8.0000000e-01   8.0000000e-01   8.0000002e-01   1.0823758e+00   8.0000000e-01   7.8032695e-01   7.3202785e-01   1.0147475e+00
   1.3047390e+00   8.0000000e-01   8.0000000e-01   8.0000002e-01   1.0833939e+00   8.0000000e-01   7.8045523e-01   7.3244616e-01   1.0127467e+00
   1.3060187e+00   8.0000000e-01   8.0000000e-01   8.0000002e-01   1.0844119e+00   8.0000000e-01   7.8058755e-01   7.3287812e-01   1.0107267e+00
   1.3072984e+00   8.0000000e-01   8.0000000e-01   8.0000002e-01   1.0854300e+00   8.0000000e-01   7.8072378e-01   7.3332323e-01   1.0086883e+00
   1.3085781e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0864480e+00   8.0000000e-01   7.8086403e-01   7.3378182e-01   1.0066311e+00
   1.3098577e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0874659e+00   8.0000000e-01   7.8100837e-01   7.3425415e-01   1.0045545e+00
   1.3111374e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0884838e+00   8.0000000e-01   7.8115652e-01   7.3473919e-01   1.0024602e+00
   1.3124171e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0895016e+00   8.0000000e-01   7.8130842e-01   7.3523681e-01   1.0003482e+00
   1.3136968e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0905193e+00   8.0000000e-01   7.8146441e-01   7.3574809e-01   9.9821712e-01
   1.3149764e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0915369e+00   8.0000000e-01   7.8162409e-01   7.3627170e-01   9.9606878e-01
   1.3162561e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0925544e+00   8.0000000e-01   7.8178740e-01   7.3680744e-01   9.9390347e-01
   1.3175358e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0935718e+00   8.0000000e-01   7.8195451e-01   7.3735586e-01   9.9172044e-01
   1.3188155e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0945890e+00   8.0000000e-01   7.8212532e-01   7.3791664e-01   9.8952012e-01
   1.3200951e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0956061e+00   8.0000000e-01   7.8229962e-01   7.3848908e-01   9.8730351e-01
   1.3213748e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0966230e+00   8.0000000e-01   7.8247743e-01   7.3907325e-01   9.8507052e-01
   1.3226545e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0976398e+00   8.0000000e-01   7.8265893e-01   7.3966976e-01   9.8282029e-01
   1.3239342e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0986563e+00   8.0000000e-01   7.8284376e-01   7.4027747e-01   9.8055443e-01
   1.3252138e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0996726e+00   8.0000000e-01   7.8303189e-01   7.4089623e-01   9.7827316e-01
   1.3264935e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1006887e+00   8.0000000e-01   7.8322352e-01   7.4152676e-01   9.7597549e-01
   1.3277732e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1017045e+00   8.0000000e-01   7.8341841e-01   7.4216826e-01   9.7366251e-01
   1.3290529e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1027200e+00   8.0000000e-01   7.8361642e-01   7.4282033e-01   9.7133480e-01
   1.3303325e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1037352e+00   8.0000000e-01   7.8381762e-01   7.4348321e-01   9.6899204e-01
   1.3316122e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1047499e+00   8.0000000e-01   7.8402203e-01   7.4415700e-01   9.6663409e-01
   1.3328919e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1057643e+00   8.0000000e-01   7.8422940e-01   7.4484086e-01   9.6426213e-01
   1.3341716e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1067783e+00   8.0000000e-01   7.8443966e-01   7.4553464e-01   9.6187637e-01
   1.3354512e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1077916e+00   8.0000000e-01   7.8465304e-01   7.4623917e-01   9.5947568e-01
   1.3367309e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1088044e+00   8.0000000e-01   7.8486919e-01   7.4695329e-01   9.5706166e-01
   1.3380106e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1098166e+00   8.0000000e-01   7.8508805e-01   7.4767683e-01   9.5463457e-01
   1.3392903e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1108280e+00   8.0000000e-01   7.8530972e-01   7.4841018e-01   9.5219387e-01
   1.3405699e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1118385e+00   8.0000000e-01   7.8553407e-01   7.4915300e-01   9.4974004e-01
   1.3418496e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1128481e+00   8.0000000e-01   7.8576093e-01   7.4990472e-01   9.4727387e-01
   1.3431293e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1138566e+00   8.0000000e-01   7.8599029e-01   7.5066536e-01   9.4479536e-01
   1.3444090e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1148638e+00   8.0000000e-01   7.8622222e-01   7.5143528e-01   9.4230401e-01
   1.3456886e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1158695e+00   8.0000000e-01   7.8645646e-01   7.5221359e-01   9.3980107e-01
   1.3469683e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1168736e+00   8.0000000e-01   7.8669293e-01   7.5300012e-01   9.3728678e-01
   1.3482480e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1178756e+00   8.0000000e-01   7.8693175e-01   7.5379536e-01   9.3476047e-01
   1.3495277e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1188754e+00   8.0000000e-01   7.8717271e-01   7.5459863e-01   9.3222310e-01
   1.3508073e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1198726e+00   8.0000000e-01   7.8741568e-01   7.5540959e-01   9.2967516e-01
   1.3520870e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1208666e+00   8.0000000e-01   7.8766069e-01   7.5622839e-01   9.2711646e-01
   1.3533667e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1218569e+00   8.0000000e-01   7.8790768e-01   7.5705497e-01   9.2454708e-01
   1.3546464e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1228430e+00   8.0000000e-01   7.8815646e-01   7.5788870e-01   9.2196793e-01
   1.3559260e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1238243e+00   8.0000000e-01   7.8840697e-01   7.5872941e-01   9.1937924e-01
   1.3572057e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1247992e+00   8.0000000e-01   7.8865929e-01   7.5957761e-01   9.1678035e-01
   1.3584854e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1257673e+00   8.0000000e-01   7.8891317e-01   7.6043239e-01   9.1417253e-01
   1.3597651e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1267274e+00   8.0000000e-01   7.8916853e-01   7.6129359e-01   9.1155604e-01
   1.3610447e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1276773e+00   8.0000000e-01   7.8942538e-01   7.6216140e-01   9.0893064e-01
   1.3623244e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1286155e+00   8.0000000e-01   7.8968360e-01   7.6303547e-01   9.0629686e-01
   1.3636041e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1295402e+00   8.0000000e-01   7.8994306e-01   7.6391537e-01   9.0365534e-01
   1.3648838e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1304487e+00   8.0000000e-01   7.9020369e-01   7.6480101e-01   9.0100621e-01
   1.3661634e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1313366e+00   8.0000000e-01   7.9046547e-01   7.6569250e-01   8.9834945e-01
   1.3674431e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1322018e+00   8.0000000e-01   7.9072821e-01   7.6658918e-01   8.9568599e-01
   1.3687228e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1330403e+00   8.0000000e-01   7.9099184e-01   7.6749083e-01   8.9301620e-01
   1.3700025e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1338438e+00   8.0000000e-01   7.9125633e-01   7.6839763e-01   8.9033998e-01
   1.3712821e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1346081e+00   8.0000000e-01   7.9152151e-01   7.6930898e-01   8.8765822e-01
   1.3725618e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1353266e+00   8.0000000e-01   7.9178727e-01   7.7022458e-01   8.8497146e-01
   1.3738415e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1359883e+00   8.0000000e-01   7.9205355e-01   7.7114433e-01   8.8228002e-01
   1.3751212e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1365805e+00   8.0000000e-01   7.9232022e-01   7.7206795e-01   8.7958447e-01
   1.3764008e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1370945e+00   8.0000000e-01   7.9258715e-01   7.7299493e-01   8.7688570e-01
   1.3776805e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1375158e+00   8.0000000e-01   7.9285422e-01   7.7392496e-01   8.7418435e-01
   1.3789602e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1378147e+00   8.0000000e-01   7.9312130e-01   7.7485789e-01   8.7148110e-01
   1.3802399e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1379801e+00   8.0000000e-01   7.9338824e-01   7.7579304e-01   8.6877711e-01
   1.3815195e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1379881e+00   8.0000000e-01   7.9365490e-01   7.7672997e-01   8.6607332e-01
   1.3827992e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1377964e+00   8.0000000e-01   7.9392109e-01   7.7766827e-01   8.6337106e-01
   1.3840789e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1373717e+00   8.0000000e-01   7.9418663e-01   7.7860727e-01   8.6067177e-01
   1.3853586e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1366822e+00   8.0000000e-01   7.9445135e-01   7.7954631e-01   8.5797693e-01
   1.3866382e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1356739e+00   8.0000000e-01   7.9471501e-01   7.8048467e-01   8.5528844e-01
   1.3879179e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1342673e+00   8.0000000e-01   7.9497729e-01   7.8142135e-01   8.5260907e-01
   1.3891976e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1324261e+00   8.0000000e-01   7.9523799e-01   7.8235548e-01   8.4994073e-01
   1.3904773e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1300834e+00   8.0000000e-01   7.9549685e-01   7.8328604e-01   8.4728609e-01
   1.3917569e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1271040e+00   8.0000000e-01   7.9575330e-01   7.8421128e-01   8.4465013e-01
   1.3930366e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1234363e+00   8.0000000e-01   7.9600709e-01   7.8513001e-01   8.4203576e-01
   1.3943163e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1190009e+00   8.0000000e-01   7.9625785e-01   7.8604074e-01   8.3944689e-01
   1.3955960e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1136594e+00   8.0000000e-01   7.9650490e-01   7.8694115e-01   8.3688998e-01
   1.3968756e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1072945e+00   8.0000000e-01   7.9674762e-01   7.8782878e-01   8.3437176e-01
   1.3981553e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0998688e+00   8.0000000e-01   7.9698562e-01   7.8870193e-01   8.3189665e-01
   1.3994350e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0912988e+00   8.0000000e-01   7.9721824e-01   7.8955801e-01   8.2947178e-01
   1.4007147e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0814128e+00   8.0000000e-01   7.9744415e-01   7.9039216e-01   8.2711080e-01
   1.4019943e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0702994e+00   8.0000000e-01   7.9766312e-01   7.9120308e-01   8.2481696e-01
   1.4032740e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0579711e+00   8.0000000e-01   7.9787442e-01   7.9198777e-01   8.2259860e-01
   1.4045537e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0444072e+00   8.0000000e-01   7.9807660e-01   7.9274076e-01   8.2047097e-01
   1.4058334e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0297767e+00   8.0000000e-01   7.9826909e-01   7.9345952e-01   8.1844099e-01
   1.4071130e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0142820e+00   8.0000000e-01   7.9845146e-01   7.9414213e-01   8.1651386e-01
   1.4083927e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.9811591e-01   8.0000000e-01   7.9862276e-01   7.9478473e-01   8.1470038e-01
   1.4096724e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.8154474e-01   8.0000000e-01   7.9878182e-01   7.9538275e-01   8.1301322e-01
   1.4109521e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.6488673e-01   8.0000000e-01   7.9892911e-01   7.9593750e-01   8.1144856e-01
   1.4122317e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.4841106e-01   8.0000000e-01   7.9906440e-01   7.9644794e-01   8.1000923e-01
   1.4135114e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.3244559e-01   8.0000000e-01   7.9918654e-01   7.9690953e-01   8.0870789e-01
   1.4147911e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.1720929e-01   8.0000000e-01   7.9929669e-01   7.9732636e-01   8.0753297e-01
   1.4160708e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0287590e-01   8.0000000e-01   7.9939533e-01   7.9770010e-01   8.0647964e-01
   1.4173504e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.8964057e-01   8.0000000e-01   7.9948243e-01   7.9803047e-01   8.0554868e-01
   1.4186301e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7760276e-01   8.0000000e-01   7.9955871e-01   7.9832008e-01   8.0473268e-01
   1.4199098e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6673614e-01   8.0000000e-01   7.9962549e-01   7.9857379e-01   8.0401785e-01
   1.4211895e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.5704616e-01   8.0000000e-01   7.9968345e-01   7.9879420e-01   8.0339692e-01
   1.4224691e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4858294e-01   8.0000000e-01   7.9973287e-01   7.9898222e-01   8.0286725e-01
   1.4237488e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4116965e-01   8.0000000e-01   7.9977537e-01   7.9914400e-01   8.0241155e-01
   1.4250285e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.3472792e-01   8.0000000e-01   7.9981171e-01   7.9928241e-01   8.0202167e-01
   1.4263082e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2922829e-01   8.0000000e-01   7.9984231e-01   7.9939895e-01   8.0169340e-01
   1.4275878e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2452992e-01   8.0000000e-01   7.9986815e-01   7.9949744e-01   8.0141600e-01
   1.4288675e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2051869e-01   8.0000000e-01   7.9989001e-01   7.9958076e-01   8.0118130e-01
   1.4301472e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1712844e-01   8.0000000e-01   7.9990834e-01   7.9965064e-01   8.0098448e-01
   1.4314269e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1429091e-01   8.0000000e-01   7.9992357e-01   7.9970874e-01   8.0082082e-01
   1.4327065e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1189458e-01   8.0000000e-01   7.9993638e-01   7.9975756e-01   8.0068330e-01
   1.4339862e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0987852e-01   8.0000000e-01   7.9994710e-01   7.9979847e-01   8.0056808e-01
   1.4352659e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0821331e-01   8.0000000e-01   7.9995593e-01   7.9983213e-01   8.0047325e-01
   1.4365456e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0681846e-01   8.0000000e-01   7.9996330e-01   7.9986027e-01   8.0039400e-01
   1.4378252e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0565145e-01   8.0000000e-01   7.9996946e-01   7.9988376e-01   8.0032781e-01
   1.4391049e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0468614e-01   8.0000000e-01   7.9997455e-01   7.9990317e-01   8.0027312e-01
   1.4403846e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0388716e-01   8.0000000e-01   7.9997876e-01   7.9991923e-01   8.0022787e-01
   1.4416643e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0322074e-01   8.0000000e-01   7.9998228e-01   7.9993263e-01   8.0019011e-01
   1.4429439e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0266730e-01   8.0000000e-01   7.9998520e-01   7.9994376e-01   8.0015874e-01
   1.4442236e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0221404e-01   8.0000000e-01   7.9998759e-01   7.9995290e-01   8.0013299e-01
   1.4455033e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0183654e-01   8.0000000e-01   7.9998959e-01   7.9996052e-01   8.0011151e-01
   1.4467830e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0152271e-01   8.0000000e-01   7.9999126e-01   7.9996688e-01   8.0009359e-01
   1.4480626e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0126547e-01   8.0000000e-01   7.9999264e-01   7.9997210e-01   8.0007884e-01
   1.4493423e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0105251e-01   8.0000000e-01   7.9999378e-01   7.9997645e-01   8.0006658e-01
   1.4506220e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0087546e-01   8.0000000e-01   7.9999473e-01   7.9998009e-01   8.0005633e-01
   1.4519017e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0072933e-01   8.0000000e-01   7.9999553e-01   7.9998311e-01   8.0004781e-01
   1.4531813e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0060929e-01   8.0000000e-01   7.9999618e-01   7.9998561e-01   8.0004076e-01
   1.4544610e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0050939e-01   8.0000000e-01   7.9999674e-01   7.9998770e-01   8.0003484e-01
   1.4557407e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0042634e-01   8.0000000e-01   7.9999720e-01   7.9998946e-01   8.0002986e-01
   1.4570204e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0035843e-01   8.0000000e-01   7.9999758e-01   7.9999092e-01   8.0002575e-01
   1.4583000e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0030184e-01   8.0000000e-01   7.9999791e-01   7.9999215e-01   8.0002227e-01
   1.4595797e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0025467e-01   8.0000000e-01   7.9999818e-01   7.9999319e-01   8.0001933e-01
   1.4608594e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0021572e-01   8.0000000e-01   7.9999841e-01   7.9999406e-01   8.0001687e-01
   1.4621391e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0018342e-01   8.0000000e-01   7.9999861e-01   7.9999480e-01   8.0001478e-01
   1.4634187e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0015637e-01   8.0000000e-01   7.9999877e-01   7.9999543e-01   8.0001300e-01
   1.4646984e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0013378e-01   8.0000000e-01   7.9999892e-01   7.9999596e-01   8.0001148e-01
   1.4659781e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0011509e-01   8.0000000e-01   7.9999904e-01   7.9999642e-01   8.0001020e-01
   1.4672578e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0009934e-01   8.0000000e-01   7.9999914e-01   7.9999681e-01   8.0000908e-01
   1.4685374e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0008606e-01   8.0000000e-01   7.9999923e-01   7.9999715e-01   8.0000812e-01
   1.4698171e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0007497e-01   8.0000000e-01   7.9999931e-01   7.9999744e-01   8.0000729e-01
   1.4710968e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0006559e-01   8.0000000e-01   7.9999938e-01   7.9999770e-01   8.0000657e-01
   1.4723765e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0005761e-01   8.0000000e-01   7.9999944e-01   7.9999792e-01   8.0000594e-01
   1.4736561e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0005084e-01   8.0000000e-01   7.9999949e-01   7.9999811e-01   8.0000538e-01
   1.4749358e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0004509e-01   8.0000000e-01   7.9999954e-01   7.9999828e-01   8.0000490e-01
   1.4762155e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0004013e-01   8.0000000e-01   7.9999958e-01   7.9999844e-01   8.0000446e-01
   1.4774952e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0003586e-01   8.0000000e-01   7.9999961e-01   7.9999857e-01   8.0000408e-01
   1.4787748e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0003220e-01   8.0000000e-01   7.9999965e-01   7.9999869e-01   8.0000374e-01
   1.4800545e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0002900e-01   8.0000000e-01   7.9999967e-01   7.9999880e-01   8.0000343e-01
   1.4813342e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0002621e-01   8.0000000e-01   7.9999970e-01   7.9999890e-01   8.0000315e-01
   1.4826139e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0002377e-01   8.0000000e-01   7.9999972e-01   7.9999899e-01   8.0000290e-01
   1.4838935e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0002162e-01   8.0000000e-01   7.9999975e-01   7.9999907e-01   8.0000267e-01
   1.4851732e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001972e-01   8.0000000e-01   7.9999977e-01   7.9999914e-01   8.0000246e-01
   1.4864529e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001802e-01   8.0000000e-01   7.9999978e-01   7.9999920e-01   8.0000228e-01
   1.4877326e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001652e-01   8.0000000e-01   7.9999980e-01   7.9999926e-01   8.0000210e-01
   1.4890122e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001517e-01   8.0000000e-01   7.9999981e-01   7.9999932e-01   8.0000195e-01
   1.4902919e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001395e-01   8.0000000e-01   7.9999983e-01   7.9999937e-01   8.0000180e-01
   1.4915716e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001285e-01   8.0000000e-01   7.9999984e-01   7.9999942e-01   8.0000167e-01
   1.4928513e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001184e-01   8.0000000e-01   7.9999985e-01   7.9999946e-01   8.0000155e-01
   1.4941309e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001091e-01   8.0000000e-01   7.9999986e-01   7.9999950e-01   8.0000143e-01
   1.4954106e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000999e-01   8.0000000e-01   7.9999988e-01   7.9999954e-01   8.0000131e-01
   1.4966903e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000894e-01   8.0000000e-01   7.9999989e-01   7.9999959e-01   8.0000118e-01
   1.4979699e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000734e-01   8.0000000e-01   7.9999991e-01   7.9999966e-01   8.0000097e-01
   1.4992496e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000408e-01   8.0000000e-01   7.9999995e-01   7.9999981e-01   8.0000054e-01


==> data/Burger/R_burger_Lag_k=2.dat <==
   7.5037519e-04   8.0006454e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0006454e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.0300500e-03   8.0006968e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0006968e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.3097249e-03   8.0007519e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0007519e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.5893997e-03   8.0008110e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0008110e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.8690746e-03   8.0008746e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0008746e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.1487494e-03   8.0009429e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0009429e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.4284243e-03   8.0010161e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0010161e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   9.7080991e-03   8.0010945e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0010945e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.0987774e-02   8.0011789e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0011789e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.2267449e-02   8.0012692e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0012692e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.3547124e-02   8.0013658e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0013658e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.4826799e-02   8.0014696e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0014696e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6106473e-02   8.0015807e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0015807e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7386148e-02   8.0016994e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0016994e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8665823e-02   8.0018265e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0018265e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9945498e-02   8.0019627e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0019627e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.1225173e-02   8.0021082e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0021082e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.2504848e-02   8.0022633e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0022633e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.3784522e-02   8.0024299e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0024299e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.5064197e-02   8.0026076e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0026076e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.6343872e-02   8.0027969e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0027969e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.7623547e-02   8.0029994e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0029994e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.8903222e-02   8.0032157e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0032157e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.0182897e-02   8.0034460e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0034460e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.1462572e-02   8.0036914e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0036914e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.2742246e-02   8.0039539e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0039539e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.4021921e-02   8.0042331e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0042331e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.5301596e-02   8.0045299e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0045299e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.6581271e-02   8.0048471e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0048471e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.7860946e-02   8.0051845e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0051845e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.9140621e-02   8.0055430e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0055430e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.0420296e-02   8.0059246e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0059246e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.1699970e-02   8.0063311e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0063311e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.2979645e-02   8.0067625e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0067625e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.4259320e-02   8.0072201e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0072201e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.5538995e-02   8.0077083e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0077083e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.6818670e-02   8.0082258e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0082258e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.8098345e-02   8.0087741e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0087741e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.9378019e-02   8.0093573e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0093573e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.0657694e-02   8.0099761e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0099761e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.1937369e-02   8.0106312e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0106312e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.3217044e-02   8.0113255e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0113255e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.4496719e-02   8.0120631e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0120631e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.5776394e-02   8.0128432e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0128432e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.7056069e-02   8.0136678e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0136678e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.8335743e-02   8.0145435e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0145435e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.9615418e-02   8.0154694e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0154694e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.0895093e-02   8.0164472e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0164472e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.2174768e-02   8.0174821e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0174821e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.3454443e-02   8.0185776e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0185776e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.4734118e-02   8.0197332e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0197332e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.6013793e-02   8.0209524e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0209524e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.7293467e-02   8.0222442e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0222442e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.8573142e-02   8.0236056e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0236056e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.9852817e-02   8.0250398e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0250398e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.1132492e-02   8.0265557e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0265557e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.2412167e-02   8.0281544e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0281544e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.3691842e-02   8.0298367e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0298367e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.4971517e-02   8.0316093e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0316093e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.6251191e-02   8.0334804e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0334804e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.7530866e-02   8.0354475e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0354475e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.8810541e-02   8.0375146e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0375146e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.0090216e-02   8.0396963e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0396963e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.1369891e-02   8.0419887e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0419887e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.2649566e-02   8.0443952e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0443952e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.3929240e-02   8.0469271e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0469271e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.5208915e-02   8.0495899e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0495899e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.6488590e-02   8.0523823e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0523823e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.7768265e-02   8.0553113e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0553113e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.9047940e-02   8.0583940e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0583940e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   9.0327615e-02   8.0616236e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0616236e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   9.1607290e-02   8.0650056e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0650056e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   9.2886964e-02   8.0685582e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0685582e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   9.4166639e-02   8.0722810e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0722810e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   9.5446314e-02   8.0761754e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0761754e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   9.6725989e-02   8.0802540e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0802540e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   9.8005664e-02   8.0845310e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0845310e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   9.9285339e-02   8.0890005e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0890005e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.0056501e-01   8.0936692e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0936692e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.0184469e-01   8.0985651e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0985651e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.0312436e-01   8.1036775e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1036775e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.0440404e-01   8.1090121e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1090121e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.0568371e-01   8.1145900e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1145900e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.0696339e-01   8.1204181e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1204181e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.0824306e-01   8.1264932e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1264932e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.0952274e-01   8.1328272e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1328272e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.1080241e-01   8.1394488e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1394488e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.1208209e-01   8.1463438e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1463438e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.1336176e-01   8.1535203e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1535203e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.1464144e-01   8.1610106e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1610106e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.1592111e-01   8.1688095e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1688095e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.1720079e-01   8.1769182e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1769182e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.1848046e-01   8.1853579e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1853579e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.1976014e-01   8.1941491e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1941491e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.2103981e-01   8.2032797e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2032797e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.2231949e-01   8.2127590e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2127590e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.2359916e-01   8.2226336e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2226336e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.2487884e-01   8.2328796e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2328796e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.2615851e-01   8.2435053e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2435053e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.2743819e-01   8.2545441e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2545441e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.2871786e-01   8.2660021e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2660021e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.2999754e-01   8.2778716e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2778716e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.3127721e-01   8.2901703e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2901703e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.3255688e-01   8.3029392e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.3029392e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.3383656e-01   8.3161520e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.3161520e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.3511623e-01   8.3298186e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.3298186e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.3639591e-01   8.3439879e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.3439879e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.3767558e-01   8.3586445e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.3586445e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.3895526e-01   8.3737875e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.3737875e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.4023493e-01   8.3894474e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.3894474e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.4151461e-01   8.4056481e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4056481e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.4279428e-01   8.4223675e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4223675e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.4407396e-01   8.4396156e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4396156e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.4535363e-01   8.4574590e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4574590e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.4663331e-01   8.4758533e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4758533e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.4791298e-01   8.4948074e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4948074e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.4919266e-01   8.5143668e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.5143668e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5047233e-01   8.5345309e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.5345309e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5175201e-01   8.5552847e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.5552847e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5303168e-01   8.5766497e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.5766497e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5431136e-01   8.5986738e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.5986738e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5559103e-01   8.6213154e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6213154e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5687071e-01   8.6445826e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6445826e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5815038e-01   8.6685376e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6685376e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5943006e-01   8.6931481e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6931481e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6070973e-01   8.7184086e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7184086e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6198941e-01   8.7443547e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7443547e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6326908e-01   8.7710061e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7710061e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6454876e-01   8.7983285e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7983285e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6582843e-01   8.8263291e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.8263291e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6710811e-01   8.8550822e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.8550822e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6838778e-01   8.8845234e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.8845234e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6966746e-01   8.9146571e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.9146571e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7094713e-01   8.9455328e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.9455328e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7222681e-01   8.9771362e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.9771362e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7350648e-01   9.0094429e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0094429e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7478615e-01   9.0424720e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0424720e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7606583e-01   9.0762653e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0762653e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7734550e-01   9.1107671e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.1107671e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7862518e-01   9.1459777e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.1459777e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7990485e-01   9.1819590e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.1819590e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8118453e-01   9.2186599e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.2186599e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8246420e-01   9.2560667e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.2560667e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8374388e-01   9.2942097e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.2942097e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8502355e-01   9.3330935e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.3330935e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8630323e-01   9.3726735e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.3726735e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8758290e-01   9.4129487e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.4129487e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8886258e-01   9.4539776e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.4539776e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9014225e-01   9.4956853e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.4956853e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9142193e-01   9.5380650e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.5380650e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9270160e-01   9.5811537e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.5811537e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9398128e-01   9.6249199e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.6249199e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9526095e-01   9.6693303e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.6693303e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9654063e-01   9.7143917e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.7143917e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9782030e-01   9.7601221e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.7601221e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9909998e-01   9.8064605e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.8064605e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.0037965e-01   9.8533941e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.8533941e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.0165933e-01   9.9009602e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.9009602e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.0293900e-01   9.9490976e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.9490976e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.0421868e-01   9.9977826e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.9977826e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.0549835e-01   1.0047024e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0047024e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.0677803e-01   1.0096804e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0096804e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.0805770e-01   1.0147076e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0147076e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.0933738e-01   1.0197824e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0197824e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.1061705e-01   1.0249064e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0249064e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.1189673e-01   1.0300730e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0300730e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.1317640e-01   1.0352801e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0352801e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.1445608e-01   1.0405279e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0405279e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.1573575e-01   1.0458122e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0458122e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.1701542e-01   1.0511292e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0511292e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.1829510e-01   1.0564774e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0564774e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.1957477e-01   1.0618548e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0618548e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.2085445e-01   1.0672566e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0672566e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.2213412e-01   1.0726800e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0726800e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.2341380e-01   1.0781235e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0781235e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.2469347e-01   1.0835824e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0835824e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.2597315e-01   1.0890533e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0890533e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.2725282e-01   1.0945337e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0945337e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.2853250e-01   1.1000197e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1000197e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.2981217e-01   1.1055076e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1055076e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.3109185e-01   1.1109943e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1109943e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.3237152e-01   1.1164755e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1164755e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.3365120e-01   1.1219480e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1219480e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.3493087e-01   1.1274084e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1274084e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.3621055e-01   1.1328517e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1328517e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.3749022e-01   1.1382745e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1382745e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.3876990e-01   1.1436739e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1436739e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.4004957e-01   1.1490452e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1490452e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.4132925e-01   1.1543830e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1543830e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.4260892e-01   1.1596856e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1596856e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.4388860e-01   1.1649494e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1649494e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.4516827e-01   1.1701661e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1701661e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.4644795e-01   1.1753354e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1753354e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.4772762e-01   1.1804538e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1804538e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.4900730e-01   1.1855146e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1855146e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.5028697e-01   1.1905135e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1905135e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.5156665e-01   1.1954496e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1954496e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.5284632e-01   1.2003183e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2003183e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.5412600e-01   1.2051099e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2051099e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.5540567e-01   1.2098268e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2098268e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.5668535e-01   1.2144655e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2144655e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.5796502e-01   1.2190155e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2190155e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.5924469e-01   1.2234770e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2234770e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.6052437e-01   1.2278487e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2278487e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.6180404e-01   1.2321235e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2321235e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.6308372e-01   1.2362943e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2362943e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.6436339e-01   1.2403643e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2403643e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.6564307e-01   1.2443301e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2443301e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.6692274e-01   1.2481772e+00   8.0001222e-01   8.0000000e-01   8.0000000e-01   1.2481772e+00   8.0003303e-01   8.0000000e-01   8.0000000e-01
   2.6820242e-01   1.2519125e+00   8.0003571e-01   8.0000000e-01   8.0000000e-01   1.2519125e+00   8.0005771e-01   8.0000000e-01   8.0000000e-01
   2.6948209e-01   1.2555332e+00   8.0005892e-01   8.0000000e-01   8.0000000e-01   1.2555332e+00   8.0007188e-01   8.0000000e-01   8.0000000e-01
   2.7076177e-01   1.2590294e+00   8.0008232e-01   8.0000000e-01   8.0000000e-01   1.2590294e+00   8.0008639e-01   8.0000000e-01   8.0000000e-01
   2.7204144e-01   1.2623990e+00   8.0010591e-01   8.0000000e-01   8.0000000e-01   1.2623990e+00   8.0010128e-01   8.0000000e-01   8.0000000e-01
   2.7332112e-01   1.2656447e+00   8.0012982e-01   8.0000000e-01   8.0000000e-01   1.2656447e+00   8.0011660e-01   8.0000000e-01   8.0000000e-01
   2.7460079e-01   1.2687614e+00   8.0015414e-01   8.0000000e-01   8.0000000e-01   1.2687614e+00   8.0013240e-01   8.0000000e-01   8.0000000e-01
   2.7588047e-01   1.2717370e+00   8.0017902e-01   8.0000000e-01   8.0000000e-01   1.2717370e+00   8.0014879e-01   8.0000000e-01   8.0000000e-01
   2.7716014e-01   1.2745802e+00   8.0020450e-01   8.0000000e-01   8.0000000e-01   1.2745802e+00   8.0016576e-01   8.0000000e-01   8.0000000e-01
   2.7843982e-01   1.2772883e+00   8.0023063e-01   8.0000000e-01   8.0000000e-01   1.2772883e+00   8.0018339e-01   8.0000000e-01   8.0000000e-01
   2.7971949e-01   1.2798479e+00   8.0025758e-01   8.0000000e-01   8.0000000e-01   1.2798479e+00   8.0020178e-01   8.0000000e-01   8.0000000e-01
   2.8099917e-01   1.2822641e+00   8.0028538e-01   8.0000000e-01   8.0000000e-01   1.2822641e+00   8.0022096e-01   8.0000000e-01   8.0000000e-01
   2.8227884e-01   1.2845382e+00   8.0031410e-01   8.0000000e-01   8.0000000e-01   1.2845382e+00   8.0024098e-01   8.0000000e-01   8.0000000e-01
   2.8355852e-01   1.2866624e+00   8.0034388e-01   8.0000000e-01   8.0000000e-01   1.2866624e+00   8.0026194e-01   8.0000000e-01   8.0000000e-01
   2.8483819e-01   1.2886308e+00   8.0037482e-01   8.0000000e-01   8.0000000e-01   1.2886308e+00   8.0028393e-01   8.0000000e-01   8.0000000e-01
   2.8611787e-01   1.2904510e+00   8.0040696e-01   8.0000000e-01   8.0000000e-01   1.2904510e+00   8.0030698e-01   8.0000000e-01   8.0000000e-01
   2.8739754e-01   1.2921215e+00   8.0044039e-01   8.0000000e-01   8.0000000e-01   1.2921215e+00   8.0033114e-01   8.0000000e-01   8.0000000e-01
   2.8867722e-01   1.2936251e+00   8.0047535e-01   8.0000000e-01   8.0000000e-01   1.2936251e+00   8.0035661e-01   8.0000000e-01   8.0000000e-01
   2.8995689e-01   1.2949755e+00   8.0051180e-01   8.0000000e-01   8.0000000e-01   1.2949755e+00   8.0038338e-01   8.0000000e-01   8.0000000e-01
   2.9123657e-01   1.2961719e+00   8.0054985e-01   8.0000000e-01   8.0000000e-01   1.2961719e+00   8.0041150e-01   8.0000000e-01   8.0000000e-01
   2.9251624e-01   1.2972035e+00   8.0058970e-01   8.0000000e-01   8.0000000e-01   1.2972035e+00   8.0044115e-01   8.0000000e-01   8.0000000e-01
   2.9379592e-01   1.2980722e+00   8.0063144e-01   8.0000000e-01   8.0000000e-01   1.2980722e+00   8.0047240e-01   8.0000000e-01   8.0000000e-01
   2.9507559e-01   1.2987839e+00   8.0067511e-01   8.0000000e-01   8.0000000e-01   1.2987839e+00   8.0050528e-01   8.0000000e-01   8.0000000e-01
   2.9635527e-01   1.2993347e+00   8.0072085e-01   8.0000000e-01   8.0000000e-01   1.2993347e+00   8.0053992e-01   8.0000000e-01   8.0000000e-01
   2.9763494e-01   1.2997140e+00   8.0076894e-01   8.0000000e-01   8.0000000e-01   1.2997140e+00   8.0057653e-01   8.0000000e-01   8.0000000e-01
   2.9891462e-01   1.2999347e+00   8.0081932e-01   8.0000000e-01   8.0000000e-01   1.2999347e+00   8.0061507e-01   8.0000000e-01   8.0000000e-01
   3.0019429e-01   1.2999966e+00   8.0087211e-01   8.0000000e-01   8.0000000e-01   1.2999966e+00   8.0065564e-01   8.0000000e-01   8.0000000e-01
   3.0147396e-01   1.2998863e+00   8.0092765e-01   8.0000000e-01   8.0000000e-01   1.2998863e+00   8.0069852e-01   8.0000000e-01   8.0000000e-01
   3.0275364e-01   1.2996140e+00   8.0098594e-01   8.0000000e-01   8.0000000e-01   1.2996140e+00   8.0074372e-01   8.0000000e-01   8.0000000e-01
   3.0403331e-01   1.2991832e+00   8.0104704e-01   8.0000000e-01   8.0000000e-01   1.2991832e+00   8.0079128e-01   8.0000000e-01   8.0000000e-01
   3.0531299e-01   1.2985877e+00   8.0111125e-01   8.0000000e-01   8.0000000e-01   1.2985877e+00   8.0084145e-01   8.0000000e-01   8.0000000e-01
   3.0659266e-01   1.2978248e+00   8.0117876e-01   8.0000000e-01   8.0000000e-01   1.2978248e+00   8.0089440e-01   8.0000000e-01   8.0000000e-01
   3.0787234e-01   1.2969052e+00   8.0124953e-01   8.0000000e-01   8.0000000e-01   1.2969052e+00   8.0095011e-01   8.0000000e-01   8.0000000e-01
   3.0915201e-01   1.2958294e+00   8.0132372e-01   8.0000000e-01   8.0000000e-01   1.2958294e+00   8.0100873e-01   8.0000000e-01   8.0000000e-01
   3.1043169e-01   1.2945828e+00   8.0140186e-01   8.0000000e-01   8.0000000e-01   1.2945828e+00   8.0107070e-01   8.0000000e-01   8.0000000e-01
   3.1171136e-01   1.2931825e+00   8.0148374e-01   8.0000000e-01   8.0000000e-01   1.2931825e+00   8.0113586e-01   8.0000000e-01   8.0000000e-01
   3.1299104e-01   1.2916298e+00   8.0156952e-01   8.0000000e-01   8.0000000e-01   1.2916298e+00   8.0120435e-01   8.0000000e-01   8.0000000e-01
   3.1427071e-01   1.2899164e+00   8.0165964e-01   8.0000000e-01   8.0000000e-01   1.2899164e+00   8.0127654e-01   8.0000000e-01   8.0000000e-01
   3.1555039e-01   1.2880478e+00   8.0175418e-01   8.0000000e-01   8.0000000e-01   1.2880478e+00   8.0135252e-01   8.0000000e-01   8.0000000e-01
   3.1683006e-01   1.2860316e+00   8.0185317e-01   8.0000000e-01   8.0000000e-01   1.2860316e+00   8.0143231e-01   8.0000000e-01   8.0000000e-01
   3.1810974e-01   1.2838663e+00   8.0195686e-01   8.0000000e-01   8.0000000e-01   1.2838663e+00   8.0151616e-01   8.0000000e-01   8.0000000e-01
   3.1938941e-01   1.2815457e+00   8.0206576e-01   8.0000000e-01   8.0000000e-01   1.2815457e+00   8.0160450e-01   8.0000000e-01   8.0000000e-01
   3.2066909e-01   1.2790837e+00   8.0217965e-01   8.0000000e-01   8.0000000e-01   1.2790837e+00   8.0169718e-01   8.0000000e-01   8.0000000e-01
   3.2194876e-01   1.2764824e+00   8.0229873e-01   8.0000000e-01   8.0000000e-01   1.2764824e+00   8.0179435e-01   8.0000000e-01   8.0000000e-01
   3.2322844e-01   1.2737325e+00   8.0242367e-01   8.0000000e-01   8.0000000e-01   1.2737325e+00   8.0189663e-01   8.0000000e-01   8.0000000e-01
   3.2450811e-01   1.2708460e+00   8.0255430e-01   8.0000000e-01   8.0000000e-01   1.2708460e+00   8.0200389e-01   8.0000000e-01   8.0000000e-01
   3.2578779e-01   1.2678278e+00   8.0269074e-01   8.0000000e-01   8.0000000e-01   1.2678278e+00   8.0211624e-01   8.0000000e-01   8.0000000e-01
   3.2706746e-01   1.2646749e+00   8.0283345e-01   8.0000000e-01   8.0000000e-01   1.2646749e+00   8.0223412e-01   8.0000000e-01   8.0000000e-01
   3.2834714e-01   1.2613886e+00   8.0298275e-01   8.0000000e-01   8.0000000e-01   1.2613886e+00   8.0235782e-01   8.0000000e-01   8.0000000e-01
   3.2962681e-01   1.2579793e+00   8.0313850e-01   8.0000000e-01   8.0000000e-01   1.2579793e+00   8.0248723e-01   8.0000000e-01   8.0000000e-01
   3.3090649e-01   1.2544494e+00   8.0330093e-01   8.0000000e-01   8.0000000e-01   1.2544494e+00   8.0262257e-01   8.0000000e-01   8.0000000e-01
   3.3218616e-01   1.2507909e+00   8.0347092e-01   8.0000000e-01   8.0000000e-01   1.2507909e+00   8.0276468e-01   8.0000000e-01   8.0000000e-01
   3.3346584e-01   1.2470191e+00   8.0364803e-01   8.0000000e-01   8.0000000e-01   1.2470191e+00   8.0291316e-01   8.0000000e-01   8.0000000e-01
   3.3474551e-01   1.2431370e+00   8.0383250e-01   8.0000000e-01   8.0000000e-01   1.2431370e+00   8.0306822e-01   8.0000000e-01   8.0000000e-01
   3.3602519e-01   1.2391409e+00   8.0402523e-01   8.0000000e-01   8.0000000e-01   1.2391409e+00   8.0323057e-01   8.0000000e-01   8.0000000e-01
   3.3730486e-01   1.2350377e+00   8.0422607e-01   8.0000000e-01   8.0000000e-01   1.2350377e+00   8.0340042e-01   8.0000000e-01   8.0000000e-01
   3.3858454e-01   1.2308348e+00   8.0443496e-01   8.0000000e-01   8.0000000e-01   1.2308348e+00   8.0357763e-01   8.0000000e-01   8.0000000e-01
   3.3986421e-01   1.2265331e+00   8.0465235e-01   8.0000000e-01   8.0000000e-01   1.2265331e+00   8.0376259e-01   8.0000000e-01   8.0000000e-01
   3.4114389e-01   1.2221318e+00   8.0487893e-01   8.0000000e-01   8.0000000e-01   1.2221318e+00   8.0395597e-01   8.0000000e-01   8.0000000e-01
   3.4242356e-01   1.2176418e+00   8.0511428e-01   8.0000000e-01   8.0000000e-01   1.2176418e+00   8.0415741e-01   8.0000000e-01   8.0000000e-01
   3.4370324e-01   1.2130668e+00   8.0535862e-01   8.0000000e-01   8.0000000e-01   1.2130668e+00   8.0436715e-01   8.0000000e-01   8.0000000e-01
   3.4498291e-01   1.2084034e+00   8.0561302e-01   8.0000000e-01   8.0000000e-01   1.2084034e+00   8.0458621e-01   8.0000000e-01   8.0000000e-01
   3.4626258e-01   1.2036618e+00   8.0587705e-01   8.0000000e-01   8.0000000e-01   1.2036618e+00   8.0481422e-01   8.0000000e-01   8.0000000e-01
   3.4754226e-01   1.1988468e+00   8.0615078e-01   8.0000000e-01   8.0000000e-01   1.1988468e+00   8.0505129e-01   8.0000000e-01   8.0000000e-01
   3.4882193e-01   1.1939589e+00   8.0643501e-01   8.0000000e-01   8.0000000e-01   1.1939589e+00   8.0529812e-01   8.0000000e-01   8.0000000e-01
   3.5010161e-01   1.1890018e+00   8.0673039e-01   8.0000000e-01   8.0000000e-01   1.1890018e+00   8.0555521e-01   8.0000000e-01   8.0000000e-01
   3.5138128e-01   1.1839834e+00   8.0703627e-01   8.0000000e-01   8.0000000e-01   1.1839834e+00   8.0582249e-01   8.0000000e-01   8.0000000e-01
   3.5266096e-01   1.1789067e+00   8.0735290e-01   8.0000000e-01   8.0000000e-01   1.1789067e+00   8.0609996e-01   8.0000000e-01   8.0000000e-01
   3.5394063e-01   1.1737712e+00   8.0768151e-01   8.0000000e-01   8.0000000e-01   1.1737712e+00   8.0638883e-01   8.0000000e-01   8.0000000e-01
   3.5522031e-01   1.1685862e+00   8.0802128e-01   8.0000000e-01   8.0000000e-01   1.1685862e+00   8.0668835e-01   8.0000000e-01   8.0000000e-01
   3.5649998e-01   1.1633554e+00   8.0837241e-01   8.0000000e-01   8.0000000e-01   1.1633554e+00   8.0699876e-01   8.0000000e-01   8.0000000e-01
   3.5777966e-01   1.1580799e+00   8.0873595e-01   8.0000000e-01   8.0000000e-01   1.1580799e+00   8.0732108e-01   8.0000000e-01   8.0000000e-01
   3.5905933e-01   1.1527654e+00   8.0911210e-01   8.0000000e-01   8.0000000e-01   1.1527654e+00   8.0765526e-01   8.0000000e-01   8.0000000e-01
   3.6033901e-01   1.1474171e+00   8.0950071e-01   8.0000000e-01   8.0000000e-01   1.1474171e+00   8.0800165e-01   8.0000000e-01   8.0000000e-01
   3.6161868e-01   1.1420377e+00   8.0990195e-01   8.0000000e-01   8.0000000e-01   1.1420377e+00   8.0836047e-01   8.0000000e-01   8.0000000e-01
   3.6289836e-01   1.1366302e+00   8.1031662e-01   8.0000000e-01   8.0000000e-01   1.1366302e+00   8.0873238e-01   8.0000000e-01   8.0000000e-01
   3.6417803e-01   1.1312005e+00   8.1074398e-01   8.0000000e-01   8.0000000e-01   1.1312005e+00   8.0911670e-01   8.0000000e-01   8.0000000e-01
   3.6545771e-01   1.1257521e+00   8.1118420e-01   8.0000000e-01   8.0000000e-01   1.1257521e+00   8.0951363e-01   8.0000000e-01   8.0000000e-01
   3.6673738e-01   1.1202875e+00   8.1163931e-01   8.0000000e-01   8.0000000e-01   1.1202875e+00   8.0992481e-01   8.0000000e-01   8.0000000e-01
   3.6801706e-01   1.1148118e+00   8.1210837e-01   8.0000000e-01   8.0000000e-01   1.1148118e+00   8.1035009e-01   8.0000000e-01   8.0000000e-01
   3.6929673e-01   1.1093286e+00   8.1259091e-01   8.0000000e-01   8.0000000e-01   1.1093286e+00   8.1078881e-01   8.0000000e-01   8.0000000e-01
   3.7057641e-01   1.1038412e+00   8.1308777e-01   8.0000000e-01   8.0000000e-01   1.1038412e+00   8.1124178e-01   8.0000000e-01   8.0000000e-01
   3.7185608e-01   1.0983535e+00   8.1359916e-01   8.0000000e-01   8.0000000e-01   1.0983535e+00   8.1170923e-01   8.0000000e-01   8.0000000e-01
   3.7313576e-01   1.0928689e+00   8.1412538e-01   8.0000000e-01   8.0000000e-01   1.0928689e+00   8.1219094e-01   8.0000000e-01   8.0000000e-01
   3.7441543e-01   1.0873907e+00   8.1466646e-01   8.0000000e-01   8.0000000e-01   1.0873907e+00   8.1268812e-01   8.0000000e-01   8.0000000e-01
   3.7569511e-01   1.0819233e+00   8.1522317e-01   8.0000000e-01   8.0000000e-01   1.0819233e+00   8.1320101e-01   8.0000000e-01   8.0000000e-01
   3.7697478e-01   1.0764691e+00   8.1579429e-01   8.0000000e-01   8.0000000e-01   1.0764691e+00   8.1372844e-01   8.0000000e-01   8.0000000e-01
   3.7825446e-01   1.0710310e+00   8.1638048e-01   8.0000000e-01   8.0000000e-01   1.0710310e+00   8.1427060e-01   8.0000000e-01   8.0000000e-01
   3.7953413e-01   1.0656136e+00   8.1698366e-01   8.0000000e-01   8.0000000e-01   1.0656136e+00   8.1483040e-01   8.0000000e-01   8.0000000e-01
   3.8081381e-01   1.0602194e+00   8.1760210e-01   8.0000000e-01   8.0000000e-01   1.0602194e+00   8.1540581e-01   8.0000000e-01   8.0000000e-01
   3.8209348e-01   1.0548506e+00   8.1823541e-01   8.0000000e-01   8.0000000e-01   1.0548506e+00   8.1599636e-01   8.0000000e-01   8.0000000e-01
   3.8337316e-01   1.0495106e+00   8.1888522e-01   8.0000000e-01   8.0000000e-01   1.0495106e+00   8.1660321e-01   8.0000000e-01   8.0000000e-01
   3.8465283e-01   1.0442039e+00   8.1955228e-01   8.0000000e-01   8.0000000e-01   1.0442039e+00   8.1722822e-01   8.0000000e-01   8.0000000e-01
   3.8593251e-01   1.0389309e+00   8.2023449e-01   8.0000000e-01   8.0000000e-01   1.0389309e+00   8.1786885e-01   8.0000000e-01   8.0000000e-01
   3.8721218e-01   1.0336940e+00   8.2093195e-01   8.0000000e-01   8.0000000e-01   1.0336940e+00   8.1852509e-01   8.0000000e-01   8.0000000e-01
   3.8849185e-01   1.0284994e+00   8.2164856e-01   8.0000000e-01   8.0000000e-01   1.0284994e+00   8.1920055e-01   8.0000000e-01   8.0000000e-01
   3.8977153e-01   1.0233464e+00   8.2238064e-01   8.0000000e-01   8.0000000e-01   1.0233464e+00   8.1989256e-01   8.0000000e-01   8.0000000e-01
   3.9105120e-01   1.0182367e+00   8.2312817e-01   8.0000000e-01   8.0000000e-01   1.0182367e+00   8.2060048e-01   8.0000000e-01   8.0000000e-01
   3.9233088e-01   1.0131751e+00   8.2389402e-01   8.0000000e-01   8.0000000e-01   1.0131751e+00   8.2132692e-01   8.0000000e-01   8.0000000e-01
   3.9361055e-01   1.0081637e+00   8.2467664e-01   8.0000000e-01   8.0000000e-01   1.0081637e+00   8.2207133e-01   8.0000000e-01   8.0000000e-01
   3.9489023e-01   1.0032021e+00   8.2547487e-01   8.0000000e-01   8.0000000e-01   1.0032021e+00   8.2283183e-01   8.0000000e-01   8.0000000e-01
   3.9616990e-01   9.9829281e-01   8.2629100e-01   8.0000000e-01   8.0000000e-01   9.9829281e-01   8.2361065e-01   8.0000000e-01   8.0000000e-01
   3.9744958e-01   9.9344191e-01   8.2712454e-01   8.0000000e-01   8.0000000e-01   9.9344191e-01   8.2440813e-01   8.0000000e-01   8.0000000e-01
   3.9872925e-01   9.8864634e-01   8.2797402e-01   8.0000000e-01   8.0000000e-01   9.8864634e-01   8.2522203e-01   8.0000000e-01   8.0000000e-01
   4.0000893e-01   9.8390763e-01   8.2884149e-01   8.0000000e-01   8.0000000e-01   9.8390763e-01   8.2605460e-01   8.0000000e-01   8.0000000e-01
   4.0128860e-01   9.7923181e-01   8.2972562e-01   8.0000000e-01   8.0000000e-01   9.7923181e-01   8.2690504e-01   8.0000000e-01   8.0000000e-01
   4.0256828e-01   9.7461760e-01   8.3062726e-01   8.0000000e-01   8.0000000e-01   9.7461760e-01   8.2777321e-01   8.0000000e-01   8.0000000e-01
   4.0384795e-01   9.7006464e-01   8.3154602e-01   8.0000000e-01   8.0000000e-01   9.7006464e-01   8.2866002e-01   8.0000000e-01   8.0000000e-01
   4.0512763e-01   9.6557635e-01   8.3248061e-01   8.0000000e-01   8.0000000e-01   9.6557635e-01   8.2956320e-01   8.0000000e-01   8.0000000e-01
   4.0640730e-01   9.6115614e-01   8.3343493e-01   8.0000000e-01   8.0000000e-01   9.6115614e-01   8.3048709e-01   8.0000000e-01   8.0000000e-01
   4.0768698e-01   9.5680069e-01   8.3440441e-01   8.0000000e-01   8.0000000e-01   9.5680069e-01   8.3142725e-01   8.0000000e-01   8.0000000e-01
   4.0896665e-01   9.5251092e-01   8.3539141e-01   8.0000000e-01   8.0000000e-01   9.5251092e-01   8.3238541e-01   8.0000000e-01   8.0000000e-01
   4.1024633e-01   9.4829433e-01   8.3639623e-01   8.0000000e-01   8.0000000e-01   9.4829433e-01   8.3336295e-01   8.0000000e-01   8.0000000e-01
   4.1152600e-01   9.4414557e-01   8.3741741e-01   8.0000000e-01   8.0000000e-01   9.4414557e-01   8.3435717e-01   8.0000000e-01   8.0000000e-01
   4.1280568e-01   9.4006492e-01   8.3845607e-01   8.0000000e-01   8.0000000e-01   9.4006492e-01   8.3537050e-01   8.0000000e-01   8.0000000e-01
   4.1408535e-01   9.3605696e-01   8.3951101e-01   8.0000000e-01   8.0000000e-01   9.3605696e-01   8.3640054e-01   8.0000000e-01   8.0000000e-01
   4.1536503e-01   9.3212156e-01   8.4058439e-01   8.0000000e-01   8.0000000e-01   9.3212156e-01   8.3745056e-01   8.0000000e-01   8.0000000e-01
   4.1664470e-01   9.2825591e-01   8.4167268e-01   8.0000000e-01   8.0000000e-01   9.2825591e-01   8.3851632e-01   8.0000000e-01   8.0000000e-01
   4.1792438e-01   9.2446153e-01   8.4277947e-01   8.0000000e-01   8.0000000e-01   9.2446153e-01   8.3960140e-01   8.0000000e-01   8.0000000e-01
   4.1920405e-01   9.2074378e-01   8.4390226e-01   8.0000000e-01   8.0000000e-01   9.2074378e-01   8.4070351e-01   8.0000000e-01   8.0000000e-01
   4.2048373e-01   9.1709670e-01   8.4504260e-01   8.0000000e-01   8.0000000e-01   9.1709670e-01   8.4182446e-01   8.0000000e-01   8.0000000e-01
   4.2176340e-01   9.1352042e-01   8.4619732e-01   8.0000000e-01   8.0000000e-01   9.1352042e-01   8.4296062e-01   8.0000000e-01   8.0000000e-01
   4.2304308e-01   9.1002066e-01   8.4737168e-01   8.0000000e-01   8.0000000e-01   9.1002066e-01   8.4411758e-01   8.0000000e-01   8.0000000e-01
   4.2432275e-01   9.0659353e-01   8.4856060e-01   8.0000000e-01   8.0000000e-01   9.0659353e-01   8.4529006e-01   8.0000000e-01   8.0000000e-01
   4.2560243e-01   9.0323723e-01   8.4976666e-01   8.0000000e-01   8.0000000e-01   9.0323723e-01   8.4648074e-01   8.0000000e-01   8.0000000e-01
   4.2688210e-01   8.9995434e-01   8.5098812e-01   8.0000000e-01   8.0000000e-01   8.9995434e-01   8.4768760e-01   8.0000000e-01   8.0000000e-01
   4.2816178e-01   8.9674658e-01   8.5222688e-01   8.0000000e-01   8.0000000e-01   8.9674658e-01   8.4891330e-01   8.0000000e-01   8.0000000e-01
   4.2944145e-01   8.9360905e-01   8.5348105e-01   8.0000000e-01   8.0000000e-01   8.9360905e-01   8.5015488e-01   8.0000000e-01   8.0000000e-01
   4.3072112e-01   8.9054146e-01   8.5475054e-01   8.0000000e-01   8.0000000e-01   8.9054146e-01   8.5141332e-01   8.0000000e-01   8.0000000e-01
   4.3200080e-01   8.8755049e-01   8.5603767e-01   8.0000000e-01   8.0000000e-01   8.8755049e-01   8.5268999e-01   8.0000000e-01   8.0000000e-01
   4.3328047e-01   8.8462880e-01   8.5733915e-01   8.0000000e-01   8.0000000e-01   8.8462880e-01   8.5398224e-01   8.0000000e-01   8.0000000e-01
   4.3456015e-01   8.8177575e-01   8.5865684e-01   8.0000000e-01   8.0000000e-01   8.8177575e-01   8.5529165e-01   8.0000000e-01   8.0000000e-01
   4.3583982e-01   8.7899494e-01   8.5998950e-01   8.0000000e-01   8.0000000e-01   8.7899494e-01   8.5661685e-01   8.0000000e-01   8.0000000e-01
   4.3711950e-01   8.7628460e-01   8.6133805e-01   8.0000000e-01   8.0000000e-01   8.7628460e-01   8.5795932e-01   8.0000000e-01   8.0000000e-01
   4.3839917e-01   8.7364115e-01   8.6270189e-01   8.0000000e-01   8.0000000e-01   8.7364115e-01   8.5931762e-01   8.0000000e-01   8.0000000e-01
   4.3967885e-01   8.7106525e-01   8.6407910e-01   8.0000000e-01   8.0000000e-01   8.7106525e-01   8.6069056e-01   8.0000000e-01   8.0000000e-01
   4.4095852e-01   8.6856044e-01   8.6547447e-01   8.0000000e-01   8.0000000e-01   8.6856044e-01   8.6208250e-01   8.0000000e-01   8.0000000e-01
   4.4223820e-01   8.6612037e-01   8.6688271e-01   8.0000000e-01   8.0000000e-01   8.6612037e-01   8.6348802e-01   8.0000000e-01   8.0000000e-01
   4.4351787e-01   8.6374433e-01   8.6830545e-01   8.0000000e-01   8.0000000e-01   8.6374433e-01   8.6490946e-01   8.0000000e-01   8.0000000e-01
   4.4479755e-01   8.6143669e-01   8.6974426e-01   8.0000000e-01   8.0000000e-01   8.6143669e-01   8.6634751e-01   8.0000000e-01   8.0000000e-01
   4.4607722e-01   8.5919271e-01   8.7119608e-01   8.0000000e-01   8.0000000e-01   8.5919271e-01   8.6779964e-01   8.0000000e-01   8.0000000e-01
   4.4735690e-01   8.5701019e-01   8.7266282e-01   8.0000000e-01   8.0000000e-01   8.5701019e-01   8.6926751e-01   8.0000000e-01   8.0000000e-01
   4.4863657e-01   8.5489076e-01   8.7414388e-01   8.0000000e-01   8.0000000e-01   8.5489076e-01   8.7075054e-01   8.0000000e-01   8.0000000e-01
   4.4991625e-01   8.5283467e-01   8.7563851e-01   8.0000000e-01   8.0000000e-01   8.5283467e-01   8.7224808e-01   8.0000000e-01   8.0000000e-01
   4.5119592e-01   8.5083724e-01   8.7714718e-01   8.0000000e-01   8.0000000e-01   8.5083724e-01   8.7376049e-01   8.0000000e-01   8.0000000e-01
   4.5247560e-01   8.4889756e-01   8.7866956e-01   8.0000000e-01   8.0000000e-01   8.4889756e-01   8.7528744e-01   8.0000000e-01   8.0000000e-01
   4.5375527e-01   8.4702049e-01   8.8020549e-01   8.0000000e-01   8.0000000e-01   8.4702049e-01   8.7682878e-01   8.0000000e-01   8.0000000e-01
   4.5503495e-01   8.4519907e-01   8.8175484e-01   8.0000000e-01   8.0000000e-01   8.4519907e-01   8.7838435e-01   8.0000000e-01   8.0000000e-01
   4.5631462e-01   8.4343234e-01   8.8331753e-01   8.0000000e-01   8.0000000e-01   8.4343234e-01   8.7995413e-01   8.0000000e-01   8.0000000e-01
   4.5759430e-01   8.4172268e-01   8.8489318e-01   8.0000000e-01   8.0000000e-01   8.4172268e-01   8.8153753e-01   8.0000000e-01   8.0000000e-01
   4.5887397e-01   8.4006772e-01   8.8648187e-01   8.0000000e-01   8.0000000e-01   8.4006772e-01   8.8313482e-01   8.0000000e-01   8.0000000e-01
   4.6015365e-01   8.3846429e-01   8.8808338e-01   8.0000000e-01   8.0000000e-01   8.3846429e-01   8.8474567e-01   8.0000000e-01   8.0000000e-01
   4.6143332e-01   8.3691251e-01   8.8969757e-01   8.0000000e-01   8.0000000e-01   8.3691251e-01   8.8636994e-01   8.0000000e-01   8.0000000e-01
   4.6271300e-01   8.3541416e-01   8.9132420e-01   8.0000000e-01   8.0000000e-01   8.3541416e-01   8.8800743e-01   8.0000000e-01   8.0000000e-01
   4.6399267e-01   8.3396411e-01   8.9296320e-01   8.0000000e-01   8.0000000e-01   8.3396411e-01   8.8965799e-01   8.0000000e-01   8.0000000e-01
   4.6527235e-01   8.3256134e-01   8.9461439e-01   8.0000000e-01   8.0000000e-01   8.3256134e-01   8.9132144e-01   8.0000000e-01   8.0000000e-01
   4.6655202e-01   8.3120872e-01   8.9627776e-01   8.0000000e-01   8.0000000e-01   8.3120872e-01   8.9299767e-01   8.0000000e-01   8.0000000e-01
   4.6783170e-01   8.2990199e-01   8.9795267e-01   8.0000000e-01   8.0000000e-01   8.2990199e-01   8.9468631e-01   8.0000000e-01   8.0000000e-01
   4.6911137e-01   8.2863930e-01   8.9963944e-01   8.0000000e-01   8.0000000e-01   8.2863930e-01   8.9638738e-01   8.0000000e-01   8.0000000e-01
   4.7039105e-01   8.2742149e-01   9.0133817e-01   8.0000000e-01   8.0000000e-01   8.2742149e-01   8.9810103e-01   8.0000000e-01   8.0000000e-01
   4.7167072e-01   8.2624805e-01   9.0304828e-01   8.0000000e-01   8.0000000e-01   8.2624805e-01   8.9982662e-01   8.0000000e-01   8.0000000e-01
   4.7295039e-01   8.2511540e-01   9.0476888e-01   8.0000000e-01   8.0000000e-01   8.2511540e-01   9.0156329e-01   8.0000000e-01   8.0000000e-01
   4.7423007e-01   8.2402270e-01   9.0650035e-01   8.0000000e-01   8.0000000e-01   8.2402270e-01   9.0331186e-01   8.0000000e-01   8.0000000e-01
   4.7550974e-01   8.2297261e-01   9.0824477e-01   8.0000000e-01   8.0000000e-01   8.2297261e-01   9.0507367e-01   8.0000000e-01   8.0000000e-01
   4.7678942e-01   8.2196014e-01   9.0999932e-01   8.0000000e-01   8.0000000e-01   8.2196014e-01   9.0684616e-01   8.0000000e-01   8.0000000e-01
   4.7806909e-01   8.2098434e-01   9.1176390e-01   8.0000000e-01   8.0000000e-01   8.2098434e-01   9.0862922e-01   8.0000000e-01   8.0000000e-01
   4.7934877e-01   8.2004655e-01   9.1353919e-01   8.0000000e-01   8.0000000e-01   8.2004655e-01   9.1042366e-01   8.0000000e-01   8.0000000e-01
   4.8062844e-01   8.1914463e-01   9.1532513e-01   8.0000000e-01   8.0000000e-01   8.1914463e-01   9.1222935e-01   8.0000000e-01   8.0000000e-01
   4.8190812e-01   8.1827632e-01   9.1712119e-01   8.0000000e-01   8.0000000e-01   8.1827632e-01   9.1404571e-01   8.0000000e-01   8.0000000e-01
   4.8318779e-01   8.1744151e-01   9.1892729e-01   8.0000000e-01   8.0000000e-01   8.1744151e-01   9.1587261e-01   8.0000000e-01   8.0000000e-01
   4.8446747e-01   8.1664083e-01   9.2074322e-01   8.0000000e-01   8.0000000e-01   8.1664083e-01   9.1770977e-01   8.0000000e-01   8.0000000e-01
   4.8574714e-01   8.1587082e-01   9.2256850e-01   8.0000000e-01   8.0000000e-01   8.1587082e-01   9.1955700e-01   8.0000000e-01   8.0000000e-01
   4.8702682e-01   8.1513060e-01   9.2440341e-01   8.0000000e-01   8.0000000e-01   8.1513060e-01   9.2141427e-01   8.0000000e-01   8.0000000e-01
   4.8830649e-01   8.1442177e-01   9.2624903e-01   8.0000000e-01   8.0000000e-01   8.1442177e-01   9.2328269e-01   8.0000000e-01   8.0000000e-01
   4.8958617e-01   8.1374126e-01   9.2810387e-01   8.0000000e-01   8.0000000e-01   8.1374126e-01   9.2516077e-01   8.0000000e-01   8.0000000e-01
   4.9086584e-01   8.1308778e-01   9.2996755e-01   8.0000000e-01   8.0000000e-01   8.1308778e-01   9.2704817e-01   8.0000000e-01   8.0000000e-01
   4.9214552e-01   8.1246170e-01   9.3184019e-01   8.0000000e-01   8.0000000e-01   8.1246170e-01   9.2894502e-01   8.0000000e-01   8.0000000e-01
   4.9342519e-01   8.1186232e-01   9.3372175e-01   8.0000000e-01   8.0000000e-01   8.1186232e-01   9.3085131e-01   8.0000000e-01   8.0000000e-01
   4.9470487e-01   8.1128736e-01   9.3561188e-01   8.0000000e-01   8.0000000e-01   8.1128736e-01   9.3276660e-01   8.0000000e-01   8.0000000e-01
   4.9598454e-01   8.1073619e-01   9.3751050e-01   8.0000000e-01   8.0000000e-01   8.1073619e-01   9.3469081e-01   8.0000000e-01   8.0000000e-01
   4.9726422e-01   8.1021006e-01   9.3941858e-01   8.0000000e-01   8.0000000e-01   8.1021006e-01   9.3662484e-01   8.0000000e-01   8.0000000e-01
   4.9854389e-01   8.0970589e-01   9.4133480e-01   8.0000000e-01   8.0000000e-01   8.0970589e-01   9.3856742e-01   8.0000000e-01   8.0000000e-01
   4.9982357e-01   8.0922297e-01   9.4325905e-01   8.0000000e-01   8.0000000e-01   8.0922297e-01   9.4051844e-01   8.0000000e-01   8.0000000e-01
   5.0110324e-01   8.0876196e-01   9.4519143e-01   8.0000000e-01   8.0000000e-01   8.0876196e-01   9.4247806e-01   8.0000000e-01   8.0000000e-01
   5.0238292e-01   8.0832135e-01   9.4713160e-01   8.0000000e-01   8.0000000e-01   8.0832135e-01   9.4444591e-01   8.0000000e-01   8.0000000e-01
   5.0366259e-01   8.0789976e-01   9.4907932e-01   8.0000000e-01   8.0000000e-01   8.0789976e-01   9.4642167e-01   8.0000000e-01   8.0000000e-01
   5.0494227e-01   8.0749702e-01   9.5103484e-01   8.0000000e-01   8.0000000e-01   8.0749702e-01   9.4840559e-01   8.0000000e-01   8.0000000e-01
   5.0622194e-01   8.0711324e-01   9.5299878e-01   8.0000000e-01   8.0000000e-01   8.0711324e-01   9.5039828e-01   8.0000000e-01   8.0000000e-01
   5.0750162e-01   8.0674641e-01   9.5497016e-01   8.0000000e-01   8.0000000e-01   8.0674641e-01   9.5239866e-01   8.0000000e-01   8.0000000e-01
   5.0878129e-01   8.0639592e-01   9.5694854e-01   8.0000000e-01   8.0000000e-01   8.0639592e-01   9.5440660e-01   8.0000000e-01   8.0000000e-01
   5.1006097e-01   8.0606256e-01   9.5893396e-01   8.0000000e-01   8.0000000e-01   8.0606256e-01   9.5642185e-01   8.0000000e-01   8.0000000e-01
   5.1134064e-01   8.0574444e-01   9.6092639e-01   8.0000000e-01   8.0000000e-01   8.0574444e-01   9.5844444e-01   8.0000000e-01   8.0000000e-01
   5.1262032e-01   8.0544080e-01   9.6292569e-01   8.0000000e-01   8.0000000e-01   8.0544080e-01   9.6047426e-01   8.0000000e-01   8.0000000e-01
   5.1389999e-01   8.0515179e-01   9.6493214e-01   8.0000000e-01   8.0000000e-01   8.0515179e-01   9.6251162e-01   8.0000000e-01   8.0000000e-01
   5.1517966e-01   8.0487682e-01   9.6694536e-01   8.0000000e-01   8.0000000e-01   8.0487682e-01   9.6455614e-01   8.0000000e-01   8.0000000e-01
   5.1645934e-01   8.0461465e-01   9.6896475e-01   8.0000000e-01   8.0000000e-01   8.0461465e-01   9.6660715e-01   8.0000000e-01   8.0000000e-01
   5.1773901e-01   8.0436489e-01   9.7099028e-01   8.0000000e-01   8.0000000e-01   8.0436489e-01   9.6866459e-01   8.0000000e-01   8.0000000e-01
   5.1901869e-01   8.0412801e-01   9.7302286e-01   8.0000000e-01   8.0000000e-01   8.0412801e-01   9.7072936e-01   8.0000000e-01   8.0000000e-01
   5.2029836e-01   8.0390238e-01   9.7506168e-01   8.0000000e-01   8.0000000e-01   8.0390238e-01   9.7280061e-01   8.0000000e-01   8.0000000e-01
   5.2157804e-01   8.0368756e-01   9.7710650e-01   8.0000000e-01   8.0000000e-01   8.0368756e-01   9.7487830e-01   8.0000000e-01   8.0000000e-01
   5.2285771e-01   8.0348384e-01   9.7915704e-01   8.0000000e-01   8.0000000e-01   8.0348384e-01   9.7696198e-01   8.0000000e-01   8.0000000e-01
   5.2413739e-01   8.0329030e-01   9.8121344e-01   8.0000000e-01   8.0000000e-01   8.0329030e-01   9.7905181e-01   8.0000000e-01   8.0000000e-01
   5.2541706e-01   8.0310622e-01   9.8327559e-01   8.0000000e-01   8.0000000e-01   8.0310622e-01   9.8114769e-01   8.0000000e-01   8.0000000e-01
   5.2669674e-01   8.0293149e-01   9.8534346e-01   8.0000000e-01   8.0000000e-01   8.0293149e-01   9.8324962e-01   8.0000000e-01   8.0000000e-01
   5.2797641e-01   8.0276602e-01   9.8741675e-01   8.0000000e-01   8.0000000e-01   8.0276602e-01   9.8535733e-01   8.0000000e-01   8.0000000e-01
   5.2925609e-01   8.0260880e-01   9.8949497e-01   8.0000000e-01   8.0000000e-01   8.0260880e-01   9.8747023e-01   8.0000000e-01   8.0000000e-01
   5.3053576e-01   8.0245948e-01   9.9157865e-01   8.0000000e-01   8.0000000e-01   8.0245948e-01   9.8958862e-01   8.0000000e-01   8.0000000e-01
   5.3181544e-01   8.0231840e-01   9.9366828e-01   8.0000000e-01   8.0000000e-01   8.0231840e-01   9.9171357e-01   8.0000000e-01   8.0000000e-01
   5.3309511e-01   8.0218455e-01   9.9576257e-01   8.0001671e-01   8.0000000e-01   8.0218455e-01   9.9384344e-01   8.0000163e-01   8.0000000e-01
   5.3437479e-01   8.0205756e-01   9.9786132e-01   8.0006645e-01   8.0000000e-01   8.0205756e-01   9.9597804e-01   8.0003407e-01   8.0000000e-01
   5.3565446e-01   8.0193746e-01   9.9996491e-01   8.0010782e-01   8.0000000e-01   8.0193746e-01   9.9811771e-01   8.0007854e-01   8.0000000e-01
   5.3693414e-01   8.0182389e-01   1.0020737e+00   8.0014970e-01   8.0000000e-01   8.0182389e-01   1.0002627e+00   8.0012313e-01   8.0000000e-01
   5.3821381e-01   8.0171624e-01   1.0041871e+00   8.0019201e-01   8.0000000e-01   8.0171624e-01   1.0024128e+00   8.0016797e-01   8.0000000e-01
   5.3949349e-01   8.0161432e-01   1.0063046e+00   8.0023476e-01   8.0000000e-01   8.0161432e-01   1.0045673e+00   8.0021316e-01   8.0000000e-01
   5.4077316e-01   8.0151827e-01   1.0084265e+00   8.0027810e-01   8.0000000e-01   8.0151827e-01   1.0067264e+00   8.0025888e-01   8.0000000e-01
   5.4205284e-01   8.0142731e-01   1.0105528e+00   8.0032209e-01   8.0000000e-01   8.0142731e-01   1.0088901e+00   8.0030519e-01   8.0000000e-01
   5.4333251e-01   8.0134122e-01   1.0126833e+00   8.0036684e-01   8.0000000e-01   8.0134122e-01   1.0110583e+00   8.0035221e-01   8.0000000e-01
   5.4461219e-01   8.0126011e-01   1.0148176e+00   8.0041251e-01   8.0000000e-01   8.0126011e-01   1.0132307e+00   8.0040012e-01   8.0000000e-01
   5.4589186e-01   8.0118351e-01   1.0169560e+00   8.0045918e-01   8.0000000e-01   8.0118351e-01   1.0154073e+00   8.0044901e-01   8.0000000e-01
   5.4717154e-01   8.0111108e-01   1.0190982e+00   8.0050692e-01   8.0000000e-01   8.0111108e-01   1.0175881e+00   8.0049897e-01   8.0000000e-01
   5.4845121e-01   8.0104275e-01   1.0212441e+00   8.0055588e-01   8.0000000e-01   8.0104275e-01   1.0197729e+00   8.0055015e-01   8.0000000e-01
   5.4973089e-01   8.0097845e-01   1.0233934e+00   8.0060620e-01   8.0000000e-01   8.0097845e-01   1.0219614e+00   8.0060274e-01   8.0000000e-01
   5.5101056e-01   8.0091770e-01   1.0255464e+00   8.0065791e-01   8.0000000e-01   8.0091770e-01   1.0241536e+00   8.0065676e-01   8.0000000e-01
   5.5229024e-01   8.0086035e-01   1.0277028e+00   8.0071111e-01   8.0000000e-01   8.0086035e-01   1.0263497e+00   8.0071232e-01   8.0000000e-01
   5.5356991e-01   8.0080652e-01   1.0298627e+00   8.0076606e-01   8.0000000e-01   8.0080652e-01   1.0285496e+00   8.0076973e-01   8.0000000e-01
   5.5484959e-01   8.0075574e-01   1.0320253e+00   8.0082274e-01   8.0000000e-01   8.0075574e-01   1.0307524e+00   8.0082896e-01   8.0000000e-01
   5.5612926e-01   8.0070784e-01   1.0341912e+00   8.0088123e-01   8.0000000e-01   8.0070784e-01   1.0329586e+00   8.0089013e-01   8.0000000e-01
   5.5740894e-01   8.0066283e-01   1.0363603e+00   8.0094175e-01   8.0000000e-01   8.0066283e-01   1.0351686e+00   8.0095348e-01   8.0000000e-01
   5.5868861e-01   8.0062052e-01   1.0385322e+00   8.0100442e-01   8.0000000e-01   8.0062052e-01   1.0373816e+00   8.0101913e-01   8.0000000e-01
   5.5996828e-01   8.0058065e-01   1.0407064e+00   8.0106924e-01   8.0000000e-01   8.0058065e-01   1.0395972e+00   8.0108710e-01   8.0000000e-01
   5.6124796e-01   8.0054313e-01   1.0428836e+00   8.0113635e-01   8.0000000e-01   8.0054313e-01   1.0418158e+00   8.0115756e-01   8.0000000e-01
   5.6252763e-01   8.0050798e-01   1.0450636e+00   8.0120606e-01   8.0000000e-01   8.0050798e-01   1.0440378e+00   8.0123083e-01   8.0000000e-01
   5.6380731e-01   8.0047490e-01   1.0472458e+00   8.0127829e-01   8.0000000e-01   8.0047490e-01   1.0462622e+00   8.0130682e-01   8.0000000e-01
   5.6508698e-01   8.0044377e-01   1.0494300e+00   8.0135316e-01   8.0000000e-01   8.0044377e-01   1.0484889e+00   8.0138566e-01   8.0000000e-01
   5.6636666e-01   8.0041462e-01   1.0516170e+00   8.0143098e-01   8.0000000e-01   8.0041462e-01   1.0507186e+00   8.0146771e-01   8.0000000e-01
   5.6764633e-01   8.0038726e-01   1.0538061e+00   8.0151173e-01   8.0000000e-01   8.0038726e-01   1.0529508e+00   8.0155299e-01   8.0000000e-01
   5.6892601e-01   8.0036153e-01   1.0559969e+00   8.0159546e-01   8.0000000e-01   8.0036153e-01   1.0551849e+00   8.0164152e-01   8.0000000e-01
   5.7020568e-01   8.0033742e-01   1.0581895e+00   8.0168241e-01   8.0000000e-01   8.0033742e-01   1.0574212e+00   8.0173358e-01   8.0000000e-01
   5.7148536e-01   8.0031486e-01   1.0603844e+00   8.0177279e-01   8.0000000e-01   8.0031486e-01   1.0596600e+00   8.0182942e-01   8.0000000e-01
   5.7276503e-01   8.0029367e-01   1.0625808e+00   8.0186653e-01   8.0000000e-01   8.0029367e-01   1.0619007e+00   8.0192894e-01   8.0000000e-01
   5.7404471e-01   8.0027378e-01   1.0647786e+00   8.0196373e-01   8.0000000e-01   8.0027378e-01   1.0641431e+00   8.0203229e-01   8.0000000e-01
   5.7532438e-01   8.0025523e-01   1.0669781e+00   8.0206488e-01   8.0000000e-01   8.0025523e-01   1.0663874e+00   8.0214000e-01   8.0000000e-01
   5.7660406e-01   8.0023784e-01   1.0691791e+00   8.0216978e-01   8.0000000e-01   8.0023784e-01   1.0686336e+00   8.0225184e-01   8.0000000e-01
   5.7788373e-01   8.0022152e-01   1.0713812e+00   8.0227852e-01   8.0000000e-01   8.0022152e-01   1.0708812e+00   8.0236792e-01   8.0000000e-01
   5.7916341e-01   8.0020628e-01   1.0735844e+00   8.0239146e-01   8.0000000e-01   8.0020628e-01   1.0731303e+00   8.0248866e-01   8.0000000e-01
   5.8044308e-01   8.0019205e-01   1.0757888e+00   8.0250869e-01   8.0000000e-01   8.0019205e-01   1.0753809e+00   8.0261418e-01   8.0000000e-01
   5.8172276e-01   8.0017871e-01   1.0779942e+00   8.0263015e-01   8.0000000e-01   8.0017871e-01   1.0776328e+00   8.0274448e-01   8.0000000e-01
   5.8300243e-01   8.0016623e-01   1.0802002e+00   8.0275604e-01   8.0000000e-01   8.0016623e-01   1.0798857e+00   8.0287971e-01   8.0000000e-01
   5.8428211e-01   8.0015461e-01   1.0824071e+00   8.0288685e-01   8.0000000e-01   8.0015461e-01   1.0821397e+00   8.0302035e-01   8.0000000e-01
   5.8556178e-01   8.0014374e-01   1.0846147e+00   8.0302238e-01   8.0000000e-01   8.0014374e-01   1.0843949e+00   8.0316612e-01   8.0000000e-01
   5.8684146e-01   8.0013357e-01   1.0868227e+00   8.0316266e-01   8.0000000e-01   8.0013357e-01   1.0866508e+00   8.0331714e-01   8.0000000e-01
   5.8812113e-01   8.0012411e-01   1.0890311e+00   8.0330822e-01   8.0000000e-01   8.0012411e-01   1.0889074e+00   8.0347401e-01   8.0000000e-01
   5.8940081e-01   8.0011527e-01   1.0912398e+00   8.0345890e-01   8.0000000e-01   8.0011527e-01   1.0911648e+00   8.0363654e-01   8.0000000e-01
   5.9068048e-01   8.0010702e-01   1.0934487e+00   8.0361471e-01   8.0000000e-01   8.0010702e-01   1.0934227e+00   8.0380475e-01   8.0000000e-01
   5.9196016e-01   8.0009932e-01   1.0956576e+00   8.0377599e-01   8.0000000e-01   8.0009932e-01   1.0956809e+00   8.0397901e-01   8.0000000e-01
   5.9323983e-01   8.0009217e-01   1.0978665e+00   8.0394299e-01   8.0000000e-01   8.0009217e-01   1.0979396e+00   8.0415960e-01   8.0000000e-01
   5.9451951e-01   8.0008549e-01   1.1000751e+00   8.0411550e-01   8.0000000e-01   8.0008549e-01   1.1001984e+00   8.0434650e-01   8.0000000e-01
   5.9579918e-01   8.0007925e-01   1.1022835e+00   8.0429362e-01   8.0000000e-01   8.0007925e-01   1.1024574e+00   8.0453969e-01   8.0000000e-01
   5.9707886e-01   8.0007348e-01   1.1044915e+00   8.0447836e-01   8.0000000e-01   8.0007348e-01   1.1047163e+00   8.0473990e-01   8.0000000e-01
   5.9835853e-01   8.0006809e-01   1.1066989e+00   8.0466904e-01   8.0000000e-01   8.0006809e-01   1.1069752e+00   8.0494660e-01   8.0000000e-01
   5.9963821e-01   8.0006306e-01   1.1089057e+00   8.0486572e-01   8.0000000e-01   8.0006306e-01   1.1092337e+00   8.0515991e-01   8.0000000e-01
   6.0091788e-01   8.0005840e-01   1.1111117e+00   8.0506889e-01   8.0000000e-01   8.0005840e-01   1.1114920e+00   8.0538035e-01   8.0000000e-01
   6.0219755e-01   8.0005407e-01   1.1133167e+00   8.0527857e-01   8.0000000e-01   8.0005407e-01   1.1137498e+00   8.0560792e-01   8.0000000e-01
   6.0347723e-01   8.0005003e-01   1.1155207e+00   8.0549458e-01   8.0000000e-01   8.0005003e-01   1.1160069e+00   8.0584268e-01   8.0000000e-01
   6.0475690e-01   8.0004628e-01   1.1177235e+00   8.0571722e-01   8.0000000e-01   8.0004628e-01   1.1182634e+00   8.0608491e-01   8.0000000e-01
   6.0603658e-01   8.0004281e-01   1.1199251e+00   8.0594739e-01   8.0000000e-01   8.0004281e-01   1.1205192e+00   8.0633493e-01   8.0000000e-01
   6.0731625e-01   8.0003958e-01   1.1221252e+00   8.0618428e-01   8.0000000e-01   8.0003958e-01   1.1227739e+00   8.0659224e-01   8.0000000e-01
   6.0859593e-01   8.0003657e-01   1.1243237e+00   8.0642795e-01   8.0000000e-01   8.0003657e-01   1.1250276e+00   8.0685693e-01   8.0000000e-01
   6.0987560e-01   8.0003379e-01   1.1265205e+00   8.0667909e-01   8.0000000e-01   8.0003379e-01   1.1272802e+00   8.0712973e-01   8.0000000e-01
   6.1115528e-01   8.0003121e-01   1.1287155e+00   8.0693734e-01   8.0000000e-01   8.0003121e-01   1.1295316e+00   8.0741076e-01   8.0000000e-01
   6.1243495e-01   8.0002882e-01   1.1309084e+00   8.0720304e-01   8.0000000e-01   8.0002882e-01   1.1317817e+00   8.0769962e-01   8.0000000e-01
   6.1371463e-01   8.0002660e-01   1.1330993e+00   8.0747652e-01   8.0000000e-01   8.0002660e-01   1.1340306e+00   8.0799658e-01   8.0000000e-01
   6.1499430e-01   8.0002454e-01   1.1352879e+00   8.0775771e-01   8.0000000e-01   8.0002454e-01   1.1362782e+00   8.0830185e-01   8.0000000e-01
   6.1627398e-01   8.0002264e-01   1.1374740e+00   8.0804625e-01   8.0000000e-01   8.0002264e-01   1.1385249e+00   8.0861509e-01   8.0000000e-01
   6.1755365e-01   8.0002087e-01   1.1396574e+00   8.0834222e-01   8.0000000e-01   8.0002087e-01   1.1407710e+00   8.0893695e-01   8.0000000e-01
   6.1883333e-01   8.0001924e-01   1.1418383e+00   8.0864728e-01   8.0000000e-01   8.0001924e-01   1.1430177e+00   8.0926782e-01   8.0000000e-01
   6.2011300e-01   8.0001773e-01   1.1440162e+00   8.0895997e-01   8.0000000e-01   8.0001773e-01   1.1452665e+00   8.0960678e-01   8.0000000e-01
   6.2139268e-01   8.0001633e-01   1.1461910e+00   8.0928031e-01   8.0000000e-01   8.0001633e-01   1.1475203e+00   8.0995391e-01   8.0000000e-01
   6.2267235e-01   8.0001504e-01   1.1483625e+00   8.0960890e-01   8.0000000e-01   8.0001504e-01   1.1497824e+00   8.1031052e-01   8.0000000e-01
   6.2395203e-01   8.0001385e-01   1.1505308e+00   8.0994646e-01   8.0000000e-01   8.0001385e-01   1.1520554e+00   8.1067597e-01   8.0000000e-01
   6.2523170e-01   8.0001274e-01   1.1526954e+00   8.1029198e-01   8.0000000e-01   8.0001274e-01   1.1543461e+00   8.1104969e-01   8.0000000e-01
   6.2651138e-01   8.0001172e-01   1.1548561e+00   8.1064557e-01   8.0000000e-01   8.0001172e-01   1.1566647e+00   8.1143203e-01   8.0000000e-01
   6.2779105e-01   8.0001078e-01   1.1570131e+00   8.1100814e-01   8.0000000e-01   8.0001078e-01   1.1590198e+00   8.1182445e-01   8.0000000e-01
   6.2907073e-01   8.0000991e-01   1.1591660e+00   8.1137949e-01   8.0000000e-01   8.0000991e-01   1.1614206e+00   8.1222527e-01   8.0000000e-01
   6.3035040e-01   8.0000911e-01   1.1613144e+00   8.1175888e-01   8.0000000e-01   8.0000911e-01   1.1638846e+00   8.1263446e-01   8.0000000e-01
   6.3163008e-01   8.0000837e-01   1.1634581e+00   8.1214720e-01   8.0000000e-01   8.0000837e-01   1.1664144e+00   8.1305376e-01   8.0000000e-01
   6.3290975e-01   8.0000769e-01   1.1655975e+00   8.1254483e-01   8.0000000e-01   8.0000769e-01   1.1689949e+00   8.1348200e-01   8.0000000e-01
   6.3418943e-01   8.0000706e-01   1.1677322e+00   8.1295069e-01   8.0000000e-01   8.0000706e-01   1.1716339e+00   8.1391864e-01   8.0000000e-01
   6.3546910e-01   8.0000648e-01   1.1698609e+00   8.1336518e-01   8.0000000e-01   8.0000648e-01   1.1743055e+00   8.1436501e-01   8.0000000e-01
   6.3674878e-01   8.0000595e-01   1.1719844e+00   8.1378963e-01   8.0000000e-01   8.0000595e-01   1.1769897e+00   8.1482084e-01   8.0000000e-01
   6.3802845e-01   8.0000545e-01   1.1741029e+00   8.1422231e-01   8.0000000e-01   8.0000545e-01   1.1796760e+00   8.1528509e-01   8.0000000e-01
   6.3930813e-01   8.0000500e-01   1.1762161e+00   8.1466358e-01   8.0000000e-01   8.0000500e-01   1.1823428e+00   8.1575891e-01   8.0000000e-01
   6.4058780e-01   8.0000458e-01   1.1783214e+00   8.1511517e-01   8.0000000e-01   8.0000458e-01   1.1849846e+00   8.1624233e-01   8.0000000e-01
   6.4186748e-01   8.0000420e-01   1.1804209e+00   8.1557485e-01   8.0000000e-01   8.0000420e-01   1.1875896e+00   8.1673433e-01   8.0000000e-01
   6.4314715e-01   8.0000385e-01   1.1825146e+00   8.1604386e-01   8.0000000e-01   8.0000385e-01   1.1901459e+00   8.1723604e-01   8.0000000e-01
   6.4442682e-01   8.0000352e-01   1.1846013e+00   8.1652229e-01   8.0000000e-01   8.0000352e-01   1.1926628e+00   8.1774659e-01   8.0000000e-01
   6.4570650e-01   8.0000323e-01   1.1866804e+00   8.1700950e-01   8.0000000e-01   8.0000323e-01   1.1951225e+00   8.1826683e-01   8.0000000e-01
   6.4698617e-01   8.0000295e-01   1.1887519e+00   8.1750630e-01   8.0000000e-01   8.0000295e-01   1.1975268e+00   8.1879599e-01   8.0000000e-01
   6.4826585e-01   8.0000270e-01   1.1908161e+00   8.1801144e-01   8.0000000e-01   8.0000270e-01   1.1998937e+00   8.1933389e-01   8.0000000e-01
   6.4954552e-01   8.0000247e-01   1.1928723e+00   8.1852700e-01   8.0000000e-01   8.0000247e-01   1.2021745e+00   8.1988208e-01   8.0000000e-01
   6.5082520e-01   8.0000226e-01   1.1949200e+00   8.1905097e-01   8.0000000e-01   8.0000226e-01   1.2044203e+00   8.2043842e-01   8.0000000e-01
   6.5210487e-01   8.0000206e-01   1.1969589e+00   8.1958413e-01   8.0000000e-01   8.0000206e-01   1.2066035e+00   8.2100436e-01   8.0000000e-01
   6.5338455e-01   8.0000189e-01   1.1989889e+00   8.2012698e-01   8.0000000e-01   8.0000189e-01   1.2087232e+00   8.2157910e-01   8.0000000e-01
   6.5466422e-01   8.0000172e-01   1.2010100e+00   8.2067868e-01   8.0000000e-01   8.0000172e-01   1.2107976e+00   8.2216360e-01   8.0000000e-01
   6.5594390e-01   8.0000157e-01   1.2030211e+00   8.2123974e-01   8.0000000e-01   8.0000157e-01   1.2128051e+00   8.2275633e-01   8.0000000e-01
   6.5722357e-01   8.0000144e-01   1.2050213e+00   8.2180971e-01   8.0000000e-01   8.0000144e-01   1.2147607e+00   8.2335862e-01   8.0000000e-01
   6.5850325e-01   8.0000131e-01   1.2070107e+00   8.2238946e-01   8.0000000e-01   8.0000131e-01   1.2166616e+00   8.2396964e-01   8.0000000e-01
   6.5978292e-01   8.0000120e-01   1.2089897e+00   8.2297766e-01   8.0000000e-01   8.0000120e-01   1.2184930e+00   8.2458987e-01   8.0000000e-01
   6.6106260e-01   8.0000109e-01   1.2109578e+00   8.2357537e-01   8.0000000e-01   8.0000109e-01   1.2202832e+00   8.2521830e-01   8.0000000e-01
   6.6234227e-01   8.0000099e-01   1.2129128e+00   8.2418228e-01   8.0000000e-01   8.0000099e-01   1.2220013e+00   8.2585669e-01   8.0000000e-01
   6.6362195e-01   8.0000091e-01   1.2148553e+00   8.2479828e-01   8.0000000e-01   8.0000091e-01   1.2236611e+00   8.2650311e-01   8.0000000e-01
   6.6490162e-01   8.0000082e-01   1.2167848e+00   8.2542316e-01   8.0000000e-01   8.0000082e-01   1.2252803e+00   8.2715860e-01   8.0000000e-01
   6.6618130e-01   8.0000075e-01   1.2187010e+00   8.2605702e-01   8.0000000e-01   8.0000075e-01   1.2268123e+00   8.2782236e-01   8.0000000e-01
   6.6746097e-01   8.0000068e-01   1.2206035e+00   8.2670057e-01   8.0000000e-01   8.0000068e-01   1.2282976e+00   8.2849569e-01   8.0000000e-01
   6.6874065e-01   8.0000062e-01   1.2224914e+00   8.2735209e-01   8.0000000e-01   8.0000062e-01   1.2297273e+00   8.2917658e-01   8.0000000e-01
   6.7002032e-01   8.0000057e-01   1.2243633e+00   8.2801341e-01   8.0000000e-01   8.0000057e-01   1.2310838e+00   8.2986675e-01   8.0000000e-01
   6.7130000e-01   8.0000051e-01   1.2262174e+00   8.2868322e-01   8.0000000e-01   8.0000051e-01   1.2323856e+00   8.3056541e-01   8.0000000e-01
   6.7257967e-01   8.0000047e-01   1.2280551e+00   8.2936197e-01   8.0000000e-01   8.0000047e-01   1.2336259e+00   8.3127222e-01   8.0000000e-01
   6.7385935e-01   8.0000043e-01   1.2298754e+00   8.3004948e-01   8.0000000e-01   8.0000043e-01   1.2347970e+00   8.3198759e-01   8.0000000e-01
   6.7513902e-01   8.0000039e-01   1.2316771e+00   8.3074561e-01   8.0000000e-01   8.0000039e-01   1.2359052e+00   8.3271117e-01   8.0000000e-01
   6.7641870e-01   8.0000035e-01   1.2334598e+00   8.3145114e-01   8.0000000e-01   8.0000035e-01   1.2369522e+00   8.3344319e-01   8.0000000e-01
   6.7769837e-01   8.0000032e-01   1.2352227e+00   8.3216449e-01   8.0000000e-01   8.0000032e-01   1.2379283e+00   8.3418335e-01   8.0000000e-01
   6.7897805e-01   8.0000029e-01   1.2369626e+00   8.3288663e-01   8.0000000e-01   8.0000029e-01   1.2388348e+00   8.3493116e-01   8.0000000e-01
   6.8025772e-01   8.0000026e-01   1.2386774e+00   8.3361816e-01   8.0000000e-01   8.0000026e-01   1.2396776e+00   8.3568810e-01   8.0000000e-01
   6.8153740e-01   8.0000024e-01   1.2403689e+00   8.3435712e-01   8.0000000e-01   8.0000024e-01   1.2404530e+00   8.3645239e-01   8.0000000e-01
   6.8281707e-01   8.0000022e-01   1.2420360e+00   8.3510487e-01   8.0000000e-01   8.0000022e-01   1.2411532e+00   8.3722395e-01   8.0000000e-01
   6.8409675e-01   8.0000020e-01   1.2436752e+00   8.3586175e-01   8.0000000e-01   8.0000020e-01   1.2417749e+00   8.3800506e-01   8.0000000e-01
   6.8537642e-01   8.0000018e-01   1.2452858e+00   8.3662599e-01   8.0000000e-01   8.0000018e-01   1.2423281e+00   8.3879307e-01   8.0000000e-01
   6.8665609e-01   8.0000016e-01   1.2468658e+00   8.3739878e-01   8.0000000e-01   8.0000016e-01   1.2428100e+00   8.3958819e-01   8.0000000e-01
   6.8793577e-01   8.0000015e-01   1.2484120e+00   8.3818035e-01   8.0000000e-01   8.0000015e-01   1.2432125e+00   8.4039231e-01   8.0000000e-01
   6.8921544e-01   8.0000013e-01   1.2499250e+00   8.3896949e-01   8.0000000e-01   8.0000013e-01   1.2435376e+00   8.4120359e-01   8.0000000e-01
   6.9049512e-01   8.0000012e-01   1.2513992e+00   8.3976657e-01   8.0000000e-01   8.0000012e-01   1.2437879e+00   8.4202165e-01   8.0000000e-01
   6.9177479e-01   8.0000011e-01   1.2528312e+00   8.4057218e-01   8.0000000e-01   8.0000011e-01   1.2439599e+00   8.4284792e-01   8.0000000e-01
   6.9305447e-01   8.0000010e-01   1.2542186e+00   8.4138578e-01   8.0000000e-01   8.0000010e-01   1.2440460e+00   8.4368196e-01   8.0000000e-01
   6.9433414e-01   8.0000009e-01   1.2555623e+00   8.4220656e-01   8.0000000e-01   8.0000009e-01   1.2440469e+00   8.4452267e-01   8.0000000e-01
   6.9561382e-01   8.0000008e-01   1.2568504e+00   8.4303535e-01   8.0000000e-01   8.0000008e-01   1.2439726e+00   8.4537004e-01   8.0000000e-01
   6.9689349e-01   8.0000007e-01   1.2580774e+00   8.4387280e-01   8.0000000e-01   8.0000007e-01   1.2438117e+00   8.4622608e-01   8.0000000e-01
   6.9817317e-01   8.0000007e-01   1.2592470e+00   8.4471739e-01   8.0000000e-01   8.0000007e-01   1.2435583e+00   8.4708888e-01   8.0000000e-01
   6.9945284e-01   8.0000006e-01   1.2603426e+00   8.4556904e-01   8.0000000e-01   8.0000006e-01   1.2432290e+00   8.4795821e-01   8.0000000e-01
   7.0073252e-01   8.0000005e-01   1.2613577e+00   8.4642844e-01   8.0000000e-01   8.0000005e-01   1.2428044e+00   8.4883457e-01   8.0000000e-01
   7.0201219e-01   8.0000005e-01   1.2622873e+00   8.4729614e-01   8.0000000e-01   8.0000005e-01   1.2422935e+00   8.4971817e-01   8.0000000e-01
   7.0329187e-01   8.0000004e-01   1.2631130e+00   8.4817088e-01   8.0000000e-01   8.0000004e-01   1.2416927e+00   8.5060867e-01   8.0000000e-01
   7.0457154e-01   8.0000004e-01   1.2638310e+00   8.4905260e-01   8.0000000e-01   8.0000004e-01   1.2410086e+00   8.5150576e-01   8.0000000e-01
   7.0585122e-01   8.0000004e-01   1.2644072e+00   8.4994184e-01   8.0000000e-01   8.0000004e-01   1.2402211e+00   8.5240956e-01   8.0000000e-01
   7.0713089e-01   8.0000003e-01   1.2648316e+00   8.5083819e-01   8.0000000e-01   8.0000003e-01   1.2393492e+00   8.5331993e-01   8.0000000e-01
   7.0841057e-01   8.0000003e-01   1.2650810e+00   8.5174156e-01   8.0000000e-01   8.0000003e-01   1.2383892e+00   8.5423677e-01   8.0000000e-01
   7.0969024e-01   8.0000003e-01   1.2651160e+00   8.5265217e-01   8.0000000e-01   8.0000003e-01   1.2373308e+00   8.5516047e-01   8.0000000e-01
   7.1096992e-01   8.0000002e-01   1.2649093e+00   8.5356955e-01   8.0000000e-01   8.0000002e-01   1.2361759e+00   8.5609048e-01   8.0000000e-01
   7.1224959e-01   8.0000002e-01   1.2644351e+00   8.5449356e-01   8.0000000e-01   8.0000002e-01   1.2349263e+00   8.5702659e-01   8.0000000e-01
   7.1352927e-01   8.0000002e-01   1.2635744e+00   8.5542455e-01   8.0000000e-01   8.0000002e-01   1.2335744e+00   8.5796904e-01   8.0000000e-01
   7.1480894e-01   8.0000002e-01   1.2622981e+00   8.5636287e-01   8.0000000e-01   8.0000002e-01   1.2321140e+00   8.5891807e-01   8.0000000e-01
   7.1608862e-01   8.0000002e-01   1.2605411e+00   8.5730771e-01   8.0000000e-01   8.0000002e-01   1.2305447e+00   8.5987310e-01   8.0000000e-01
   7.1736829e-01   8.0000001e-01   1.2581688e+00   8.5825897e-01   8.0000000e-01   8.0000001e-01   1.2288495e+00   8.6083403e-01   8.0000000e-01
   7.1864797e-01   8.0000001e-01   1.2550035e+00   8.5921673e-01   8.0000000e-01   8.0000001e-01   1.2269987e+00   8.6180118e-01   8.0000000e-01
   7.1992764e-01   8.0000001e-01   1.2509679e+00   8.6018080e-01   8.0000000e-01   8.0000001e-01   1.2249715e+00   8.6277415e-01   8.0000000e-01
   7.2120732e-01   8.0000001e-01   1.2459056e+00   8.6115114e-01   8.0000000e-01   8.0000001e-01   1.2227286e+00   8.6375287e-01   8.0000000e-01
   7.2248699e-01   8.0000001e-01   1.2395302e+00   8.6212823e-01   8.0000000e-01   8.0000001e-01   1.2201781e+00   8.6473767e-01   8.0000000e-01
   7.2376667e-01   8.0000001e-01   1.2315788e+00   8.6311174e-01   8.0000000e-01   8.0000001e-01   1.2172058e+00   8.6572826e-01   8.0000000e-01
   7.2504634e-01   8.0000001e-01   1.2219642e+00   8.6410113e-01   8.0000000e-01   8.0000001e-01   1.2136621e+00   8.6672426e-01   8.0000000e-01
   7.2632602e-01   8.0000001e-01   1.2103383e+00   8.6509639e-01   8.0000000e-01   8.0000001e-01   1.2092888e+00   8.6772570e-01   8.0000000e-01
   7.2760569e-01   8.0000001e-01   1.1963603e+00   8.6609803e-01   8.0000000e-01   8.0000001e-01   1.2035627e+00   8.6873320e-01   8.0000000e-01
   7.2888536e-01   8.0000001e-01   1.1800245e+00   8.6710559e-01   8.0000000e-01   8.0000001e-01   1.1959203e+00   8.6974613e-01   8.0000000e-01
   7.3016504e-01   8.0000000e-01   1.1612827e+00   8.6811903e-01   8.0000000e-01   8.0000000e-01   1.1854518e+00   8.7076449e-01   8.0000000e-01
   7.3144471e-01   8.0000000e-01   1.1400170e+00   8.6913823e-01   8.0000000e-01   8.0000000e-01   1.1703882e+00   8.7178801e-01   8.0000000e-01
   7.3272439e-01   8.0000000e-01   1.1166256e+00   8.7016296e-01   8.0000000e-01   8.0000000e-01   1.1491728e+00   8.7281681e-01   8.0000000e-01
   7.3400406e-01   8.0000000e-01   1.0915861e+00   8.7119350e-01   8.0000000e-01   8.0000000e-01   1.1209488e+00   8.7385087e-01   8.0000000e-01
   7.3528374e-01   8.0000000e-01   1.0654470e+00   8.7222997e-01   8.0000000e-01   8.0000000e-01   1.0866090e+00   8.7489029e-01   8.0000000e-01
   7.3656341e-01   8.0000000e-01   1.0389971e+00   8.7327207e-01   8.0000000e-01   8.0000000e-01   1.0508563e+00   8.7593475e-01   8.0000000e-01
   7.3784309e-01   8.0000000e-01   1.0130109e+00   8.7431913e-01   8.0000000e-01   8.0000000e-01   1.0185819e+00   8.7698379e-01   8.0000000e-01
   7.3912276e-01   8.0000000e-01   9.8813367e-01   8.7537107e-01   8.0000000e-01   8.0000000e-01   9.9200346e-01   8.7803790e-01   8.0000000e-01
   7.4040244e-01   8.0000000e-01   9.6512498e-01   8.7642993e-01   8.0000000e-01   8.0000000e-01   9.7156169e-01   8.7909793e-01   8.0000000e-01
   7.4168211e-01   8.0000000e-01   9.4420240e-01   8.7749368e-01   8.0000000e-01   8.0000000e-01   9.5545849e-01   8.8016231e-01   8.0000000e-01
   7.4296179e-01   8.0000000e-01   9.2553186e-01   8.7856204e-01   8.0000000e-01   8.0000000e-01   9.4258812e-01   8.8123094e-01   8.0000000e-01
   7.4424146e-01   8.0000000e-01   9.0926272e-01   8.7963551e-01   8.0000000e-01   8.0000000e-01   9.3216821e-01   8.8230447e-01   8.0000000e-01
   7.4552114e-01   8.0000000e-01   8.9527402e-01   8.8071475e-01   8.0000000e-01   8.0000000e-01   9.2343062e-01   8.8338363e-01   8.0000000e-01
   7.4680081e-01   8.0000000e-01   8.8325653e-01   8.8179892e-01   8.0000000e-01   8.0000000e-01   9.1587608e-01   8.8446682e-01   8.0000000e-01
   7.4808049e-01   8.0000000e-01   8.7305292e-01   8.8288747e-01   8.0000000e-01   8.0000000e-01   9.0922246e-01   8.8555410e-01   8.0000000e-01
   7.4936016e-01   8.0000000e-01   8.6449371e-01   8.8398118e-01   8.0000000e-01   8.0000000e-01   9.0327726e-01   8.8664644e-01   8.0000000e-01
   7.5063984e-01   8.0000000e-01   8.5722431e-01   8.8508021e-01   8.0000000e-01   8.0000000e-01   8.9783383e-01   8.8774363e-01   8.0000000e-01
   7.5191951e-01   8.0000000e-01   8.5105159e-01   8.8618360e-01   8.0000000e-01   8.0000000e-01   8.9279112e-01   8.8884453e-01   8.0000000e-01
   7.5319919e-01   8.0000000e-01   8.4586597e-01   8.8729152e-01   8.0000000e-01   8.0000000e-01   8.8809758e-01   8.8994978e-01   8.0000000e-01
   7.5447886e-01   8.0000000e-01   8.4143255e-01   8.8840446e-01   8.0000000e-01   8.0000000e-01   8.8367297e-01   8.9106001e-01   8.0000000e-01
   7.5575854e-01   8.0000000e-01   8.3761689e-01   8.8952217e-01   8.0000000e-01   8.0000000e-01   8.7947198e-01   8.9217413e-01   8.0000000e-01
   7.5703821e-01   8.0000000e-01   8.3433183e-01   8.9064382e-01   8.0000000e-01   8.0000000e-01   8.7547559e-01   8.9329197e-01   8.0000000e-01
   7.5831789e-01   8.0000000e-01   8.3148458e-01   8.9177016e-01   8.0000000e-01   8.0000000e-01   8.7165815e-01   8.9441465e-01   8.0000000e-01
   7.5959756e-01   8.0000000e-01   8.2898584e-01   8.9290159e-01   8.0000000e-01   8.0000000e-01   8.6799351e-01   8.9554144e-01   8.0000000e-01
   7.6087724e-01   8.0000000e-01   8.2677092e-01   8.9403649e-01   8.0000000e-01   8.0000000e-01   8.6446964e-01   8.9667144e-01   8.0000000e-01
   7.6215691e-01   8.0000000e-01   8.2482459e-01   8.9517585e-01   8.0000000e-01   8.0000000e-01   8.6108800e-01   8.9780621e-01   8.0000000e-01
   7.6343659e-01   8.0000000e-01   8.2307179e-01   8.9632040e-01   8.0000000e-01   8.0000000e-01   8.5782548e-01   8.9894513e-01   8.0000000e-01
   7.6471626e-01   8.0000000e-01   8.2149482e-01   8.9746817e-01   8.0000000e-01   8.0000000e-01   8.5467603e-01   9.0008703e-01   8.0000000e-01
   7.6599594e-01   8.0000000e-01   8.2006678e-01   8.9862005e-01   8.0000000e-01   8.0000000e-01   8.5164264e-01   9.0123337e-01   8.0000000e-01
   7.6727561e-01   8.0000000e-01   8.1877129e-01   8.9977712e-01   8.0000000e-01   8.0000000e-01   8.4871499e-01   9.0238387e-01   8.0000000e-01
   7.6855529e-01   8.0000000e-01   8.1758209e-01   9.0093720e-01   8.0000000e-01   8.0000000e-01   8.4588613e-01   9.0353716e-01   8.0000000e-01
   7.6983496e-01   8.0000000e-01   8.1648698e-01   9.0210130e-01   8.0000000e-01   8.0000000e-01   8.4315524e-01   9.0469481e-01   8.0000000e-01
   7.7111464e-01   8.0000000e-01   8.1548435e-01   9.0327032e-01   8.0000000e-01   8.0000000e-01   8.4052344e-01   9.0585638e-01   8.0000000e-01
   7.7239431e-01   8.0000000e-01   8.1455350e-01   9.0444212e-01   8.0000000e-01   8.0000000e-01   8.3798053e-01   9.0702064e-01   8.0000000e-01
   7.7367398e-01   8.0000000e-01   8.1368682e-01   9.0561826e-01   8.0000000e-01   8.0000000e-01   8.3552452e-01   9.0818929e-01   8.0000000e-01
   7.7495366e-01   8.0000000e-01   8.1288409e-01   9.0679857e-01   8.0000000e-01   8.0000000e-01   8.3315873e-01   9.0936136e-01   8.0000000e-01
   7.7623333e-01   8.0000000e-01   8.1213619e-01   9.0798181e-01   8.0000000e-01   8.0000000e-01   8.3087590e-01   9.1053645e-01   8.0000000e-01
   7.7751301e-01   8.0000000e-01   8.1143554e-01   9.0916934e-01   8.0000000e-01   8.0000000e-01   8.2867368e-01   9.1171537e-01   8.0000000e-01
   7.7879268e-01   8.0000000e-01   8.1078011e-01   9.1036046e-01   8.0000000e-01   8.0000000e-01   8.2655041e-01   9.1289754e-01   8.0000000e-01
   7.8007236e-01   8.0000000e-01   8.1016657e-01   9.1155480e-01   8.0000000e-01   8.0000000e-01   8.2450905e-01   9.1408285e-01   8.0000000e-01
   7.8135203e-01   8.0000000e-01   8.0959089e-01   9.1275313e-01   8.0000000e-01   8.0000000e-01   8.2253930e-01   9.1527196e-01   8.0000000e-01
   7.8263171e-01   8.0000000e-01   8.0904944e-01   9.1395465e-01   8.0000000e-01   8.0000000e-01   8.2064233e-01   9.1646370e-01   8.0000000e-01
   7.8391138e-01   8.0000000e-01   8.0854214e-01   9.1515931e-01   8.0000000e-01   8.0000000e-01   8.1882241e-01   9.1765889e-01   8.0000000e-01
   7.8519106e-01   8.0000000e-01   8.0806362e-01   9.1636846e-01   8.0000000e-01   8.0000000e-01   8.1706860e-01   9.1885776e-01   8.0000000e-01
   7.8647073e-01   8.0000000e-01   8.0761204e-01   9.1757975e-01   8.0000000e-01   8.0000000e-01   8.1538294e-01   9.2005857e-01   8.0000000e-01
   7.8775041e-01   8.0000000e-01   8.0718730e-01   9.1879528e-01   8.0000000e-01   8.0000000e-01   8.1376656e-01   9.2126391e-01   8.0000000e-01
   7.8903008e-01   8.0000000e-01   8.0678738e-01   9.2001393e-01   8.0000000e-01   8.0000000e-01   8.1221442e-01   9.2247157e-01   8.0000000e-01
   7.9030976e-01   8.0000000e-01   8.0640968e-01   9.2123527e-01   8.0000000e-01   8.0000000e-01   8.1072307e-01   9.2368218e-01   8.0000000e-01
   7.9158943e-01   8.0000000e-01   8.0605306e-01   9.2246063e-01   8.0000000e-01   8.0000000e-01   8.0929463e-01   9.2489621e-01   8.0000000e-01
   7.9286911e-01   8.0000000e-01   8.0571716e-01   9.2368840e-01   8.0000000e-01   8.0000000e-01   8.0793000e-01   9.2611258e-01   8.0000000e-01
   7.9414878e-01   8.0000000e-01   8.0539930e-01   9.2491957e-01   8.0000000e-01   8.0000000e-01   8.0662199e-01   9.2733225e-01   8.0000000e-01
   7.9542846e-01   8.0000000e-01   8.0509849e-01   9.2615403e-01   8.0000000e-01   8.0000000e-01   8.0536944e-01   9.2855465e-01   8.0000000e-01
   7.9670813e-01   8.0000000e-01   8.0481514e-01   9.2739078e-01   8.0000000e-01   8.0000000e-01   8.0417595e-01   9.2977943e-01   8.0000000e-01
   7.9798781e-01   8.0000000e-01   8.0454705e-01   9.2863161e-01   8.0000000e-01   8.0000000e-01   8.0303612e-01   9.3100804e-01   8.0000000e-01
   7.9926748e-01   8.0000000e-01   8.0429320e-01   9.2987427e-01   8.0001068e-01   8.0000000e-01   8.0194803e-01   9.3223808e-01   8.0009288e-01
   8.0054716e-01   8.0000000e-01   8.0405348e-01   9.3112069e-01   8.0010118e-01   8.0000000e-01   8.0091296e-01   9.3347216e-01   8.0014437e-01
   8.0182683e-01   8.0000000e-01   8.0382736e-01   9.3236973e-01   8.0016392e-01   8.0000000e-01   7.9992992e-01   9.3470814e-01   8.0019552e-01
   8.0310651e-01   8.0000000e-01   8.0361317e-01   9.3362135e-01   8.0022612e-01   8.0000000e-01   7.9899499e-01   9.3594692e-01   8.0024715e-01
   8.0438618e-01   8.0000000e-01   8.0341036e-01   9.3487625e-01   8.0028880e-01   8.0000000e-01   7.9810745e-01   9.3718852e-01   8.0029931e-01
   8.0566586e-01   8.0000000e-01   8.0321922e-01   9.3613323e-01   8.0035214e-01   8.0000000e-01   7.9727016e-01   9.3843208e-01   8.0035213e-01
   8.0694553e-01   8.0000000e-01   8.0303813e-01   9.3739358e-01   8.0041609e-01   8.0000000e-01   7.9647751e-01   9.3967899e-01   8.0040562e-01
   8.0822521e-01   8.0000000e-01   8.0286658e-01   9.3865599e-01   8.0048071e-01   8.0000000e-01   7.9572846e-01   9.4092746e-01   8.0045985e-01
   8.0950488e-01   8.0000000e-01   8.0270468e-01   9.3992146e-01   8.0054616e-01   8.0000000e-01   7.9502494e-01   9.4217929e-01   8.0051494e-01
   8.1078456e-01   8.0000000e-01   8.0255158e-01   9.4118961e-01   8.0061250e-01   8.0000000e-01   7.9436420e-01   9.4343312e-01   8.0057092e-01
   8.1206423e-01   8.0000000e-01   8.0240655e-01   9.4245990e-01   8.0067981e-01   8.0000000e-01   7.9374383e-01   9.4468936e-01   8.0062784e-01
   8.1334391e-01   8.0000000e-01   8.0226940e-01   9.4373334e-01   8.0074822e-01   8.0000000e-01   7.9316402e-01   9.4594824e-01   8.0068580e-01
   8.1462358e-01   8.0000000e-01   8.0214002e-01   9.4500858e-01   8.0081788e-01   8.0000000e-01   7.9262543e-01   9.4720888e-01   8.0074491e-01
   8.1590325e-01   8.0000000e-01   8.0201748e-01   9.4628696e-01   8.0088882e-01   8.0000000e-01   7.9212419e-01   9.4847258e-01   8.0080516e-01
   8.1718293e-01   8.0000000e-01   8.0190144e-01   9.4756695e-01   8.0096112e-01   8.0000000e-01   7.9165942e-01   9.4973748e-01   8.0086662e-01
   8.1846260e-01   8.0000000e-01   8.0179212e-01   9.4885020e-01   8.0103503e-01   8.0000000e-01   7.9123347e-01   9.5100591e-01   8.0092948e-01
   8.1974228e-01   8.0000000e-01   8.0168867e-01   9.5013534e-01   8.0111052e-01   8.0000000e-01   7.9084388e-01   9.5227562e-01   8.0099370e-01
   8.2102195e-01   8.0000000e-01   8.0159073e-01   9.5142292e-01   8.0118769e-01   8.0000000e-01   7.9048849e-01   9.5354802e-01   8.0105933e-01
   8.2230163e-01   8.0000000e-01   8.0149829e-01   9.5271296e-01   8.0126670e-01   8.0000000e-01   7.9016769e-01   9.5482239e-01   8.0112652e-01
   8.2358130e-01   8.0000000e-01   8.0141105e-01   9.5400476e-01   8.0134769e-01   8.0000000e-01   7.8988059e-01   9.5609867e-01   8.0119534e-01
   8.2486098e-01   8.0000000e-01   8.0132849e-01   9.5529956e-01   8.0143067e-01   8.0000000e-01   7.8962466e-01   9.5737755e-01   8.0126578e-01
   8.2614065e-01   8.0000000e-01   8.0125043e-01   9.5659532e-01   8.0151575e-01   8.0000000e-01   7.8939948e-01   9.5865765e-01   8.0133792e-01
   8.2742033e-01   8.0000000e-01   8.0117696e-01   9.5789493e-01   8.0160320e-01   8.0000000e-01   7.8920703e-01   9.5994090e-01   8.0141199e-01
   8.2870000e-01   8.0000000e-01   8.0110745e-01   9.5919540e-01   8.0169292e-01   8.0000000e-01   7.8904489e-01   9.6122524e-01   8.0148792e-01
   8.2997968e-01   8.0000000e-01   8.0104174e-01   9.6049882e-01   8.0178499e-01   8.0000000e-01   7.8891103e-01   9.6251221e-01   8.0156573e-01
   8.3125935e-01   8.0000000e-01   8.0097987e-01   9.6180364e-01   8.0187970e-01   8.0000000e-01   7.8880648e-01   9.6380043e-01   8.0164565e-01
   8.3253903e-01   8.0000000e-01   8.0092147e-01   9.6311102e-01   8.0197703e-01   8.0000000e-01   7.8872926e-01   9.6509129e-01   8.0172765e-01
   8.3381870e-01   8.0000000e-01   8.0086626e-01   9.6441997e-01   8.0207702e-01   8.0000000e-01   7.8867789e-01   9.6638327e-01   8.0181175e-01
   8.3509838e-01   8.0000000e-01   8.0081419e-01   9.6573129e-01   8.0217983e-01   8.0000000e-01   7.8865343e-01   9.6767790e-01   8.0189807e-01
   8.3637805e-01   8.0000000e-01   8.0076518e-01   9.6704440e-01   8.0228568e-01   8.0000000e-01   7.8865623e-01   9.6897377e-01   8.0198677e-01
   8.3765773e-01   8.0000000e-01   8.0071887e-01   9.6835942e-01   8.0239445e-01   8.0000000e-01   7.8868271e-01   9.7027185e-01   8.0207776e-01
   8.3893740e-01   8.0000000e-01   8.0067514e-01   9.6967655e-01   8.0250624e-01   8.0000000e-01   7.8873223e-01   9.7157148e-01   8.0217111e-01
   8.4021708e-01   8.0000000e-01   8.0063407e-01   9.7099518e-01   8.0262154e-01   8.0000000e-01   7.8880624e-01   9.7287293e-01   8.0226710e-01
   8.4149675e-01   8.0000000e-01   8.0059530e-01   9.7231620e-01   8.0274011e-01   8.0000000e-01   7.8890248e-01   9.7417620e-01   8.0236562e-01
   8.4277643e-01   8.0000000e-01   8.0055871e-01   9.7363849e-01   8.0286198e-01   8.0000000e-01   7.8902105e-01   9.7548100e-01   8.0246677e-01
   8.4405610e-01   8.0000000e-01   8.0052429e-01   9.7496314e-01   8.0298742e-01   8.0000000e-01   7.8916107e-01   9.7678771e-01   8.0257070e-01
   8.4533578e-01   8.0000000e-01   8.0049190e-01   9.7628892e-01   8.0311651e-01   8.0000000e-01   7.8932162e-01   9.7809566e-01   8.0267746e-01
   8.4661545e-01   8.0000000e-01   8.0046135e-01   9.7761716e-01   8.0324917e-01   8.0000000e-01   7.8950107e-01   9.7940582e-01   8.0278697e-01
   8.4789513e-01   8.0000000e-01   8.0043256e-01   9.7894615e-01   8.0338551e-01   8.0000000e-01   7.8969903e-01   9.8071692e-01   8.0289934e-01
   8.4917480e-01   8.0000000e-01   8.0040556e-01   9.8027806e-01   8.0352591e-01   8.0000000e-01   7.8991748e-01   9.8203034e-01   8.0301486e-01
   8.5045448e-01   8.0000000e-01   8.0038010e-01   9.8161070e-01   8.0367022e-01   8.0000000e-01   7.9015267e-01   9.8334469e-01   8.0313332e-01
   8.5173415e-01   8.0000000e-01   8.0035611e-01   9.8294562e-01   8.0381857e-01   8.0000000e-01   7.9040386e-01   9.8466107e-01   8.0325480e-01
   8.5301383e-01   8.0000000e-01   8.0033361e-01   9.8428135e-01   8.0397120e-01   8.0000000e-01   7.9067147e-01   9.8597822e-01   8.0337978e-01
   8.5429350e-01   8.0000000e-01   8.0031244e-01   9.8561965e-01   8.0412801e-01   8.0000000e-01   7.9095390e-01   9.8729781e-01   8.0350801e-01
   8.5557318e-01   8.0000000e-01   8.0029251e-01   9.8695857e-01   8.0428894e-01   8.0000000e-01   7.9125042e-01   9.8861806e-01   8.0363945e-01
   8.5685285e-01   8.0000000e-01   8.0027378e-01   9.8829996e-01   8.0445422e-01   8.0000000e-01   7.9156065e-01   9.8994039e-01   8.0377429e-01
   8.5813252e-01   8.0000000e-01   8.0025623e-01   9.8964209e-01   8.0462413e-01   8.0000000e-01   7.9188339e-01   9.9126348e-01   8.0391269e-01
   8.5941220e-01   8.0000000e-01   8.0023971e-01   9.9098635e-01   8.0479864e-01   8.0000000e-01   7.9221689e-01   9.9258862e-01   8.0405453e-01
   8.6069187e-01   8.0000000e-01   8.0022416e-01   9.9233106e-01   8.0497761e-01   8.0000000e-01   7.9256020e-01   9.9391429e-01   8.0420005e-01
   8.6197155e-01   8.0000000e-01   8.0020963e-01   9.9367862e-01   8.0516151e-01   8.0000000e-01   7.9291305e-01   9.9524230e-01   8.0434952e-01
   8.6325122e-01   8.0000000e-01   8.0019597e-01   9.9502660e-01   8.0535000e-01   8.0000000e-01   7.9327347e-01   9.9657087e-01   8.0450261e-01
   8.6453090e-01   8.0000000e-01   8.0018313e-01   9.9637660e-01   8.0554311e-01   8.0000000e-01   7.9364033e-01   9.9790126e-01   8.0465937e-01
   8.6581057e-01   8.0000000e-01   8.0017110e-01   9.9772719e-01   8.0574150e-01   8.0000000e-01   7.9401220e-01   9.9923219e-01   8.0482007e-01
   8.6709025e-01   8.0000000e-01   8.0015983e-01   9.9908008e-01   8.0594496e-01   8.0000000e-01   7.9438737e-01   1.0005653e+00   8.0498509e-01
   8.6836992e-01   8.0000000e-01   8.0014924e-01   1.0004335e+00   8.0615321e-01   8.0000000e-01   7.9476414e-01   1.0018989e+00   8.0515402e-01
   8.6964960e-01   8.0000000e-01   8.0013931e-01   1.0017889e+00   8.0636639e-01   8.0000000e-01   7.9514086e-01   1.0032343e+00   8.0532694e-01
   8.7092927e-01   8.0000000e-01   8.0013003e-01   1.0031449e+00   8.0658509e-01   8.0000000e-01   7.9551540e-01   1.0045702e+00   8.0550418e-01
   8.7220895e-01   8.0000000e-01   8.0012133e-01   1.0045029e+00   8.0680911e-01   8.0000000e-01   7.9588589e-01   1.0059080e+00   8.0568575e-01
   8.7348862e-01   8.0000000e-01   8.0011316e-01   1.0058613e+00   8.0703812e-01   8.0000000e-01   7.9625035e-01   1.0072463e+00   8.0587164e-01
   8.7476830e-01   8.0000000e-01   8.0010553e-01   1.0072218e+00   8.0727256e-01   8.0000000e-01   7.9660566e-01   1.0085863e+00   8.0606203e-01
   8.7604797e-01   8.0000000e-01   8.0009839e-01   1.0085828e+00   8.0751250e-01   8.0000000e-01   7.9694976e-01   1.0099269e+00   8.0625676e-01
   8.7732765e-01   8.0000000e-01   8.0009169e-01   1.0099455e+00   8.0775795e-01   8.0000000e-01   7.9728082e-01   1.0112690e+00   8.0645619e-01
   8.7860732e-01   8.0000000e-01   8.0008543e-01   1.0113088e+00   8.0800874e-01   8.0000000e-01   7.9759607e-01   1.0126117e+00   8.0666031e-01
   8.7988700e-01   8.0000000e-01   8.0007959e-01   1.0126739e+00   8.0826511e-01   8.0000000e-01   7.9789268e-01   1.0139559e+00   8.0686910e-01
   8.8116667e-01   8.0000000e-01   8.0007412e-01   1.0140396e+00   8.0852729e-01   8.0000000e-01   7.9816988e-01   1.0153008e+00   8.0708254e-01
   8.8244635e-01   8.0000000e-01   8.0006899e-01   1.0154067e+00   8.0879485e-01   8.0000000e-01   7.9842619e-01   1.0166469e+00   8.0730100e-01
   8.8372602e-01   8.0000000e-01   8.0006422e-01   1.0167745e+00   8.0906818e-01   8.0000000e-01   7.9865810e-01   1.0179938e+00   8.0752448e-01
   8.8500570e-01   8.0000000e-01   8.0005976e-01   1.0181438e+00   8.0934746e-01   8.0000000e-01   7.9886713e-01   1.0193417e+00   8.0775272e-01
   8.8628537e-01   8.0000000e-01   8.0005558e-01   1.0195138e+00   8.0963231e-01   8.0000000e-01   7.9905326e-01   1.0206906e+00   8.0798624e-01
   8.8756505e-01   8.0000000e-01   8.0005169e-01   1.0208850e+00   8.0992276e-01   8.0000000e-01   7.9921555e-01   1.0220404e+00   8.0822478e-01
   8.8884472e-01   8.0000000e-01   8.0004806e-01   1.0222571e+00   8.1021955e-01   8.0000000e-01   7.9935549e-01   1.0233911e+00   8.0846850e-01
   8.9012440e-01   8.0000000e-01   8.0004467e-01   1.0236301e+00   8.1052193e-01   8.0000000e-01   7.9947541e-01   1.0247425e+00   8.0871768e-01
   8.9140407e-01   8.0000000e-01   8.0004150e-01   1.0250043e+00   8.1082972e-01   8.0000000e-01   7.9957663e-01   1.0260951e+00   8.0897179e-01
   8.9268375e-01   8.0000000e-01   8.0003856e-01   1.0263791e+00   8.1114444e-01   8.0000000e-01   7.9966016e-01   1.0274482e+00   8.0923170e-01
   8.9396342e-01   8.0000000e-01   8.0003581e-01   1.0277551e+00   8.1146448e-01   8.0000000e-01   7.9972948e-01   1.0288024e+00   8.0949704e-01
   8.9524310e-01   8.0000000e-01   8.0003324e-01   1.0291316e+00   8.1179032e-01   8.0000000e-01   7.9978643e-01   1.0301569e+00   8.0976728e-01
   8.9652277e-01   8.0000000e-01   8.0003085e-01   1.0305095e+00   8.1212272e-01   8.0000000e-01   7.9983207e-01   1.0315128e+00   8.1004399e-01
   8.9780245e-01   8.0000000e-01   8.0002863e-01   1.0318878e+00   8.1246064e-01   8.0000000e-01   7.9986889e-01   1.0328690e+00   8.1032582e-01
   8.9908212e-01   8.0000000e-01   8.0002655e-01   1.0332674e+00   8.1280484e-01   8.0000000e-01   7.9989851e-01   1.0342263e+00   8.1061334e-01
   9.0036179e-01   8.0000000e-01   8.0002462e-01   1.0346471e+00   8.1315474e-01   8.0000000e-01   7.9992195e-01   1.0355838e+00   8.1090670e-01
   9.0164147e-01   8.0000000e-01   8.0002283e-01   1.0360284e+00   8.1351113e-01   8.0000000e-01   7.9994035e-01   1.0369426e+00   8.1120576e-01
   9.0292114e-01   8.0000000e-01   8.0002116e-01   1.0374099e+00   8.1387331e-01   8.0000000e-01   7.9995492e-01   1.0383017e+00   8.1151086e-01
   9.0420082e-01   8.0000000e-01   8.0001960e-01   1.0387925e+00   8.1424127e-01   8.0000000e-01   7.9996638e-01   1.0396616e+00   8.1182105e-01
   9.0548049e-01   8.0000000e-01   8.0001816e-01   1.0401755e+00   8.1461593e-01   8.0000000e-01   7.9997514e-01   1.0410220e+00   8.1213839e-01
   9.0676017e-01   8.0000000e-01   8.0001682e-01   1.0415596e+00   8.1499609e-01   8.0000000e-01   7.9998199e-01   1.0423831e+00   8.1246089e-01
   9.0803984e-01   8.0000000e-01   8.0001557e-01   1.0429440e+00   8.1538265e-01   8.0000000e-01   7.9998730e-01   1.0437448e+00   8.1278966e-01
   9.0931952e-01   8.0000000e-01   8.0001441e-01   1.0443294e+00   8.1577499e-01   8.0000000e-01   7.9999132e-01   1.0451071e+00   8.1312403e-01
   9.1059919e-01   8.0000000e-01   8.0001333e-01   1.0457153e+00   8.1617381e-01   8.0000000e-01   7.9999438e-01   1.0464699e+00   8.1346531e-01
   9.1187887e-01   8.0000000e-01   8.0001233e-01   1.0471018e+00   8.1657808e-01   8.0000000e-01   7.9999669e-01   1.0478332e+00   8.1381186e-01
   9.1315854e-01   8.0000000e-01   8.0001140e-01   1.0484890e+00   8.1698886e-01   8.0000000e-01   7.9999842e-01   1.0491972e+00   8.1416509e-01
   9.1443822e-01   8.0000000e-01   8.0001054e-01   1.0498767e+00   8.1740552e-01   8.0000000e-01   7.9999968e-01   1.0505615e+00   8.1452422e-01
   9.1571789e-01   8.0000000e-01   8.0000974e-01   1.0512652e+00   8.1782828e-01   8.0000000e-01   8.0000059e-01   1.0519265e+00   8.1488980e-01
   9.1699757e-01   8.0000000e-01   8.0000900e-01   1.0526539e+00   8.1825685e-01   8.0000000e-01   8.0000124e-01   1.0532916e+00   8.1526098e-01
   9.1827724e-01   8.0000000e-01   8.0000831e-01   1.0540436e+00   8.1869148e-01   8.0000000e-01   8.0000168e-01   1.0546575e+00   8.1563912e-01
   9.1955692e-01   8.0000000e-01   8.0000768e-01   1.0554334e+00   8.1913246e-01   8.0000000e-01   8.0000196e-01   1.0560236e+00   8.1602324e-01
   9.2083659e-01   8.0000000e-01   8.0000709e-01   1.0568240e+00   8.1957867e-01   8.0000000e-01   8.0000213e-01   1.0573903e+00   8.1641343e-01
   9.2211627e-01   8.0000000e-01   8.0000654e-01   1.0582148e+00   8.2003157e-01   8.0000000e-01   8.0000221e-01   1.0587572e+00   8.1681023e-01
   9.2339594e-01   8.0000000e-01   8.0000603e-01   1.0596064e+00   8.2048998e-01   8.0000000e-01   8.0000222e-01   1.0601246e+00   8.1721306e-01
   9.2467562e-01   8.0000000e-01   8.0000556e-01   1.0609982e+00   8.2095441e-01   8.0000000e-01   8.0000219e-01   1.0614923e+00   8.1762237e-01
   9.2595529e-01   8.0000000e-01   8.0000513e-01   1.0623906e+00   8.2142468e-01   8.0000000e-01   8.0000212e-01   1.0628602e+00   8.1803768e-01
   9.2723497e-01   8.0000000e-01   8.0000473e-01   1.0637833e+00   8.2190076e-01   8.0000000e-01   8.0000204e-01   1.0642286e+00   8.1845939e-01
   9.2851464e-01   8.0000000e-01   8.0000436e-01   1.0651764e+00   8.2238289e-01   8.0000000e-01   8.0000194e-01   1.0655971e+00   8.1888792e-01
   9.2979432e-01   8.0000000e-01   8.0000402e-01   1.0665699e+00   8.2287051e-01   8.0000000e-01   8.0000183e-01   1.0669661e+00   8.1932197e-01
   9.3107399e-01   8.0000000e-01   8.0000370e-01   1.0679637e+00   8.2336375e-01   8.0000000e-01   8.0000171e-01   1.0683351e+00   8.1976273e-01
   9.3235367e-01   8.0000000e-01   8.0000341e-01   1.0693579e+00   8.2386350e-01   8.0000000e-01   8.0000160e-01   1.0697045e+00   8.2021013e-01
   9.3363334e-01   8.0000000e-01   8.0000313e-01   1.0707523e+00   8.2436833e-01   8.0000000e-01   8.0000149e-01   1.0710740e+00   8.2066305e-01
   9.3491302e-01   8.0000000e-01   8.0000288e-01   1.0721472e+00   8.2487855e-01   8.0000000e-01   8.0000138e-01   1.0724437e+00   8.2112259e-01
   9.3619269e-01   8.0000000e-01   8.0000265e-01   1.0735422e+00   8.2539545e-01   8.0000000e-01   8.0000127e-01   1.0738136e+00   8.2158888e-01
   9.3747237e-01   8.0000000e-01   8.0000244e-01   1.0749376e+00   8.2591734e-01   8.0000000e-01   8.0000117e-01   1.0751837e+00   8.2206074e-01
   9.3875204e-01   8.0000000e-01   8.0000224e-01   1.0763331e+00   8.2644423e-01   8.0000000e-01   8.0000108e-01   1.0765538e+00   8.2253877e-01
   9.4003172e-01   8.0000000e-01   8.0000206e-01   1.0777289e+00   8.2697784e-01   8.0000000e-01   8.0000099e-01   1.0779241e+00   8.2302380e-01
   9.4131139e-01   8.0000000e-01   8.0000190e-01   1.0791248e+00   8.2751658e-01   8.0000000e-01   8.0000091e-01   1.0792944e+00   8.2351456e-01
   9.4259106e-01   8.0000000e-01   8.0000174e-01   1.0805210e+00   8.2806029e-01   8.0000000e-01   8.0000083e-01   1.0806648e+00   8.2401091e-01
   9.4387074e-01   8.0000000e-01   8.0000160e-01   1.0819173e+00   8.2860959e-01   8.0000000e-01   8.0000076e-01   1.0820353e+00   8.2451424e-01
   9.4515041e-01   8.0000000e-01   8.0000147e-01   1.0833137e+00   8.2916493e-01   8.0000000e-01   8.0000069e-01   1.0834057e+00   8.2502379e-01
   9.4643009e-01   8.0000000e-01   8.0000135e-01   1.0847103e+00   8.2972518e-01   8.0000000e-01   8.0000063e-01   1.0847762e+00   8.2553893e-01
   9.4770976e-01   8.0000000e-01   8.0000124e-01   1.0861069e+00   8.3029039e-01   8.0000000e-01   8.0000058e-01   1.0861467e+00   8.2605974e-01
   9.4898944e-01   8.0000000e-01   8.0000113e-01   1.0875037e+00   8.3086133e-01   8.0000000e-01   8.0000052e-01   1.0875171e+00   8.2658741e-01
   9.5026911e-01   8.0000000e-01   8.0000104e-01   1.0889005e+00   8.3143757e-01   8.0000000e-01   8.0000048e-01   1.0888875e+00   8.2712114e-01
   9.5154879e-01   8.0000000e-01   8.0000095e-01   1.0902973e+00   8.3201891e-01   8.0000000e-01   8.0000043e-01   1.0902577e+00   8.2766044e-01
   9.5282846e-01   8.0000000e-01   8.0000087e-01   1.0916942e+00   8.3260531e-01   8.0000000e-01   8.0000039e-01   1.0916279e+00   8.2820570e-01
   9.5410814e-01   8.0000000e-01   8.0000080e-01   1.0930911e+00   8.3319685e-01   8.0000000e-01   8.0000036e-01   1.0929979e+00   8.2875694e-01
   9.5538781e-01   8.0000000e-01   8.0000073e-01   1.0944879e+00   8.3379341e-01   8.0000000e-01   8.0000032e-01   1.0943678e+00   8.2931398e-01
   9.5666749e-01   8.0000000e-01   8.0000067e-01   1.0958847e+00   8.3439503e-01   8.0000000e-01   8.0000029e-01   1.0957375e+00   8.2987686e-01
   9.5794716e-01   8.0000000e-01   8.0000061e-01   1.0972814e+00   8.3500176e-01   8.0000000e-01   8.0000026e-01   1.0971070e+00   8.3044553e-01
   9.5922684e-01   8.0000000e-01   8.0000056e-01   1.0986781e+00   8.3561320e-01   8.0000000e-01   8.0000024e-01   1.0984764e+00   8.3101969e-01
   9.6050651e-01   8.0000000e-01   8.0000051e-01   1.1000746e+00   8.3622935e-01   8.0000000e-01   8.0000022e-01   1.0998453e+00   8.3159933e-01
   9.6178619e-01   8.0000000e-01   8.0000047e-01   1.1014710e+00   8.3685086e-01   8.0000000e-01   8.0000019e-01   1.1012142e+00   8.3218538e-01
   9.6306586e-01   8.0000000e-01   8.0000043e-01   1.1028672e+00   8.3747716e-01   8.0000000e-01   8.0000018e-01   1.1025826e+00   8.3277705e-01
   9.6434554e-01   8.0000000e-01   8.0000039e-01   1.1042634e+00   8.3810809e-01   8.0000000e-01   8.0000016e-01   1.1039509e+00   8.3337414e-01
   9.6562521e-01   8.0000000e-01   8.0000036e-01   1.1056592e+00   8.3874370e-01   8.0000000e-01   8.0000015e-01   1.1053187e+00   8.3397662e-01
   9.6690489e-01   8.0000000e-01   8.0000033e-01   1.1070549e+00   8.3938395e-01   8.0000000e-01   8.0000013e-01   1.1066863e+00   8.3458447e-01
   9.6818456e-01   8.0000000e-01   8.0000030e-01   1.1084503e+00   8.4002873e-01   8.0000000e-01   8.0000012e-01   1.1080534e+00   8.3519764e-01
   9.6946424e-01   8.0000000e-01   8.0000027e-01   1.1098454e+00   8.4067809e-01   8.0000000e-01   8.0000011e-01   1.1094201e+00   8.3581621e-01
   9.7074391e-01   8.0000000e-01   8.0000025e-01   1.1112403e+00   8.4133242e-01   8.0000000e-01   8.0000011e-01   1.1107864e+00   8.3644077e-01
   9.7202359e-01   8.0000000e-01   8.0000023e-01   1.1126348e+00   8.4199103e-01   8.0000000e-01   8.0000010e-01   1.1121521e+00   8.3707038e-01
   9.7330326e-01   8.0000000e-01   8.0000021e-01   1.1140291e+00   8.4265385e-01   8.0000000e-01   8.0000009e-01   1.1135177e+00   8.3770495e-01
   9.7458294e-01   8.0000000e-01   8.0000019e-01   1.1154229e+00   8.4332124e-01   8.0000000e-01   8.0000008e-01   1.1148823e+00   8.3834480e-01
   9.7586261e-01   8.0000000e-01   8.0000017e-01   1.1168165e+00   8.4399310e-01   8.0000000e-01   8.0000008e-01   1.1162467e+00   8.3898990e-01
   9.7714229e-01   8.0000000e-01   8.0000016e-01   1.1182094e+00   8.4466928e-01   8.0000000e-01   8.0000007e-01   1.1176103e+00   8.3964009e-01
   9.7842196e-01   8.0000000e-01   8.0000014e-01   1.1196023e+00   8.4534969e-01   8.0000000e-01   8.0000007e-01   1.1189737e+00   8.4029534e-01
   9.7970164e-01   8.0000000e-01   8.0000013e-01   1.1209942e+00   8.4603421e-01   8.0000000e-01   8.0000006e-01   1.1203361e+00   8.4095536e-01
   9.8098131e-01   8.0000000e-01   8.0000012e-01   1.1223860e+00   8.4672295e-01   8.0000000e-01   8.0000006e-01   1.1216981e+00   8.4162042e-01
   9.8226099e-01   8.0000000e-01   8.0000011e-01   1.1237771e+00   8.4741588e-01   8.0000000e-01   8.0000005e-01   1.1230593e+00   8.4229044e-01
   9.8354066e-01   8.0000000e-01   8.0000010e-01   1.1251678e+00   8.4811309e-01   8.0000000e-01   8.0000005e-01   1.1244199e+00   8.4296568e-01
   9.8482034e-01   8.0000000e-01   8.0000009e-01   1.1265579e+00   8.4881398e-01   8.0000000e-01   8.0000004e-01   1.1257799e+00   8.4364528e-01
   9.8610001e-01   8.0000000e-01   8.0000008e-01   1.1279473e+00   8.4951877e-01   8.0000000e-01   8.0000004e-01   1.1271389e+00   8.4432910e-01
   9.8737968e-01   8.0000000e-01   8.0000007e-01   1.1293362e+00   8.5022816e-01   8.0000000e-01   8.0000004e-01   1.1284975e+00   8.4501871e-01
   9.8865936e-01   8.0000000e-01   8.0000007e-01   1.1307243e+00   8.5094139e-01   8.0000000e-01   8.0000003e-01   1.1298549e+00   8.4571295e-01
   9.8993903e-01   8.0000000e-01   8.0000006e-01   1.1321121e+00   8.5165800e-01   8.0000000e-01   8.0000003e-01   1.1312121e+00   8.4641119e-01
   9.9121871e-01   8.0000000e-01   8.0000006e-01   1.1334986e+00   8.5237829e-01   8.0000000e-01   8.0000003e-01   1.1325680e+00   8.4711348e-01
   9.9249838e-01   8.0000000e-01   8.0000005e-01   1.1348849e+00   8.5310344e-01   8.0000000e-01   8.0000003e-01   1.1339238e+00   8.4782176e-01
   9.9377806e-01   8.0000000e-01   8.0000005e-01   1.1362700e+00   8.5383179e-01   8.0000000e-01   8.0000003e-01   1.1352783e+00   8.4853393e-01
   9.9505773e-01   8.0000000e-01   8.0000004e-01   1.1376548e+00   8.5456326e-01   8.0000000e-01   8.0000002e-01   1.1366326e+00   8.4924980e-01
   9.9633741e-01   8.0000000e-01   8.0000004e-01   1.1390381e+00   8.5529919e-01   8.0000000e-01   8.0000002e-01   1.1379863e+00   8.4997057e-01
   9.9761708e-01   8.0000000e-01   8.0000003e-01   1.1404212e+00   8.5603884e-01   8.0000000e-01   8.0000002e-01   1.1393397e+00   8.5069617e-01
   9.9889676e-01   8.0000000e-01   8.0000003e-01   1.1418028e+00   8.5678143e-01   8.0000000e-01   8.0000002e-01   1.1406932e+00   8.5142524e-01
   1.0001764e+00   8.0000000e-01   8.0000003e-01   1.1431839e+00   8.5752763e-01   8.0000000e-01   8.0000002e-01   1.1420470e+00   8.5215822e-01
   1.0014561e+00   8.0000000e-01   8.0000003e-01   1.1445638e+00   8.5827816e-01   8.0000000e-01   8.0000002e-01   1.1434020e+00   8.5289672e-01
   1.0027358e+00   8.0000000e-01   8.0000002e-01   1.1459427e+00   8.5903143e-01   8.0000000e-01   8.0000001e-01   1.1447589e+00   8.5363847e-01
   1.0040155e+00   8.0000000e-01   8.0000002e-01   1.1473207e+00   8.5978782e-01   8.0000000e-01   8.0000001e-01   1.1461173e+00   8.5438356e-01
   1.0052951e+00   8.0000000e-01   8.0000002e-01   1.1486973e+00   8.6054873e-01   8.0000000e-01   8.0000001e-01   1.1474811e+00   8.5513437e-01
   1.0065748e+00   8.0000000e-01   8.0000002e-01   1.1500733e+00   8.6131224e-01   8.0000000e-01   8.0000001e-01   1.1488470e+00   8.5588826e-01
   1.0078545e+00   8.0000000e-01   8.0000002e-01   1.1514474e+00   8.6207888e-01   8.0000000e-01   8.0000001e-01   1.1502218e+00   8.5664556e-01
   1.0091342e+00   8.0000000e-01   8.0000001e-01   1.1528210e+00   8.6284953e-01   8.0000000e-01   8.0000001e-01   1.1515983e+00   8.5740787e-01
   1.0104138e+00   8.0000000e-01   8.0000001e-01   1.1541926e+00   8.6362283e-01   8.0000000e-01   8.0000001e-01   1.1529948e+00   8.5817338e-01
   1.0116935e+00   8.0000000e-01   8.0000001e-01   1.1555637e+00   8.6439943e-01   8.0000000e-01   8.0000001e-01   1.1543956e+00   8.5894252e-01
   1.0129732e+00   8.0000000e-01   8.0000001e-01   1.1569325e+00   8.6517952e-01   8.0000000e-01   8.0000001e-01   1.1558217e+00   8.5971598e-01
   1.0142529e+00   8.0000000e-01   8.0000001e-01   1.1583009e+00   8.6596227e-01   8.0000000e-01   8.0000001e-01   1.1572572e+00   8.6049257e-01
   1.0155325e+00   8.0000000e-01   8.0000001e-01   1.1596667e+00   8.6674832e-01   8.0000000e-01   8.0000001e-01   1.1587304e+00   8.6127306e-01
   1.0168122e+00   8.0000000e-01   8.0000001e-01   1.1610319e+00   8.6753765e-01   8.0000000e-01   8.0000001e-01   1.1602198e+00   8.6205742e-01
   1.0180919e+00   8.0000000e-01   8.0000001e-01   1.1623946e+00   8.6832950e-01   8.0000000e-01   8.0000001e-01   1.1617487e+00   8.6284481e-01
   1.0193716e+00   8.0000000e-01   8.0000001e-01   1.1637564e+00   8.6912468e-01   8.0000000e-01   8.0000000e-01   1.1633021e+00   8.6363595e-01
   1.0206512e+00   8.0000000e-01   8.0000001e-01   1.1651157e+00   8.6992288e-01   8.0000000e-01   8.0000000e-01   1.1648945e+00   8.6443092e-01
   1.0219309e+00   8.0000000e-01   8.0000001e-01   1.1664736e+00   8.7072319e-01   8.0000000e-01   8.0000000e-01   1.1665135e+00   8.6522834e-01
   1.0232106e+00   8.0000000e-01   8.0000000e-01   1.1678291e+00   8.7152776e-01   8.0000000e-01   8.0000000e-01   1.1681646e+00   8.6603055e-01
   1.0244903e+00   8.0000000e-01   8.0000000e-01   1.1691826e+00   8.7233418e-01   8.0000000e-01   8.0000000e-01   1.1698383e+00   8.6683521e-01
   1.0257699e+00   8.0000000e-01   8.0000000e-01   1.1705339e+00   8.7314367e-01   8.0000000e-01   8.0000000e-01   1.1715321e+00   8.6764320e-01
   1.0270496e+00   8.0000000e-01   8.0000000e-01   1.1718823e+00   8.7395631e-01   8.0000000e-01   8.0000000e-01   1.1732384e+00   8.6845520e-01
   1.0283293e+00   8.0000000e-01   8.0000000e-01   1.1732286e+00   8.7477107e-01   8.0000000e-01   8.0000000e-01   1.1749502e+00   8.6926953e-01
   1.0296090e+00   8.0000000e-01   8.0000000e-01   1.1745711e+00   8.7558910e-01   8.0000000e-01   8.0000000e-01   1.1766629e+00   8.7008776e-01
   1.0308886e+00   8.0000000e-01   8.0000000e-01   1.1759110e+00   8.7640939e-01   8.0000000e-01   8.0000000e-01   1.1783596e+00   8.7090871e-01
   1.0321683e+00   8.0000000e-01   8.0000000e-01   1.1772464e+00   8.7723237e-01   8.0000000e-01   8.0000000e-01   1.1800432e+00   8.7173265e-01
   1.0334480e+00   8.0000000e-01   8.0000000e-01   1.1785790e+00   8.7805839e-01   8.0000000e-01   8.0000000e-01   1.1816935e+00   8.7256040e-01
   1.0347277e+00   8.0000000e-01   8.0000000e-01   1.1799046e+00   8.7888592e-01   8.0000000e-01   8.0000000e-01   1.1833079e+00   8.7338980e-01
   1.0360073e+00   8.0000000e-01   8.0000000e-01   1.1812267e+00   8.7971762e-01   8.0000000e-01   8.0000000e-01   1.1848793e+00   8.7422406e-01
   1.0372870e+00   8.0000000e-01   8.0000000e-01   1.1825402e+00   8.8055050e-01   8.0000000e-01   8.0000000e-01   1.1863717e+00   8.7505986e-01
   1.0385667e+00   8.0000000e-01   8.0000000e-01   1.1838494e+00   8.8138679e-01   8.0000000e-01   8.0000000e-01   1.1878167e+00   8.7589942e-01
   1.0398464e+00   8.0000000e-01   8.0000000e-01   1.1851441e+00   8.8222510e-01   8.0000000e-01   8.0000000e-01   1.1891546e+00   8.7674157e-01
   1.0411260e+00   8.0000000e-01   8.0000000e-01   1.1864326e+00   8.8306572e-01   8.0000000e-01   8.0000000e-01   1.1903897e+00   8.7758632e-01
   1.0424057e+00   8.0000000e-01   8.0000000e-01   1.1877019e+00   8.8390929e-01   8.0000000e-01   8.0000000e-01   1.1915350e+00   8.7843453e-01
   1.0436854e+00   8.0000000e-01   8.0000000e-01   1.1889608e+00   8.8475413e-01   8.0000000e-01   8.0000000e-01   1.1925306e+00   8.7928431e-01
   1.0449651e+00   8.0000000e-01   8.0000000e-01   1.1901898e+00   8.8560289e-01   8.0000000e-01   8.0000000e-01   1.1933596e+00   8.8013851e-01
   1.0462447e+00   8.0000000e-01   8.0000000e-01   1.1914041e+00   8.8645261e-01   8.0000000e-01   8.0000000e-01   1.1940382e+00   8.8099389e-01
   1.0475244e+00   8.0000000e-01   8.0000000e-01   1.1925679e+00   8.8730570e-01   8.0000000e-01   8.0000000e-01   1.1945434e+00   8.8185325e-01
   1.0488041e+00   8.0000000e-01   8.0000000e-01   1.1937017e+00   8.8816033e-01   8.0000000e-01   8.0000000e-01   1.1948047e+00   8.8271445e-01
   1.0500838e+00   8.0000000e-01   8.0000000e-01   1.1947677e+00   8.8901753e-01   8.0000000e-01   8.0000000e-01   1.1948246e+00   8.8357854e-01
   1.0513634e+00   8.0000000e-01   8.0000000e-01   1.1957783e+00   8.8987682e-01   8.0000000e-01   8.0000000e-01   1.1945840e+00   8.8444524e-01
   1.0526431e+00   8.0000000e-01   8.0000000e-01   1.1966676e+00   8.9073820e-01   8.0000000e-01   8.0000000e-01   1.1940527e+00   8.8531414e-01
   1.0539228e+00   8.0000000e-01   8.0000000e-01   1.1974506e+00   8.9160212e-01   8.0000000e-01   8.0000000e-01   1.1931910e+00   8.8618624e-01
   1.0552025e+00   8.0000000e-01   8.0000000e-01   1.1980502e+00   8.9246771e-01   8.0000000e-01   8.0000000e-01   1.1919644e+00   8.8706010e-01
   1.0564821e+00   8.0000000e-01   8.0000000e-01   1.1984547e+00   8.9333593e-01   8.0000000e-01   8.0000000e-01   1.1903298e+00   8.8793714e-01
   1.0577618e+00   8.0000000e-01   8.0000000e-01   1.1986433e+00   8.9420549e-01   8.0000000e-01   8.0000000e-01   1.1882530e+00   8.8881573e-01
   1.0590415e+00   8.0000000e-01   8.0000000e-01   1.1985116e+00   8.9507806e-01   8.0000000e-01   8.0000000e-01   1.1856697e+00   8.8969774e-01
   1.0603212e+00   8.0000000e-01   8.0000000e-01   1.1981516e+00   8.9595143e-01   8.0000000e-01   8.0000000e-01   1.1825673e+00   8.9058062e-01
   1.0616008e+00   8.0000000e-01   8.0000000e-01   1.1971473e+00   8.9682833e-01   8.0000000e-01   8.0000000e-01   1.1788180e+00   8.9146779e-01
   1.0628805e+00   8.0000000e-01   8.0000000e-01   1.1957351e+00   8.9770610e-01   8.0000000e-01   8.0000000e-01   1.1744356e+00   8.9235586e-01
   1.0641602e+00   8.0000000e-01   8.0000000e-01   1.1933724e+00   8.9858657e-01   8.0000000e-01   8.0000000e-01   1.1692799e+00   8.9324709e-01
   1.0654399e+00   8.0000000e-01   8.0000000e-01   1.1902262e+00   8.9946809e-01   8.0000000e-01   8.0000000e-01   1.1633283e+00   8.9413960e-01
   1.0667195e+00   8.0000000e-01   8.0000000e-01   1.1858439e+00   9.0035259e-01   8.0000000e-01   8.0000000e-01   1.1564484e+00   8.9503540e-01
   1.0679992e+00   8.0000000e-01   8.0000000e-01   1.1797980e+00   9.0123787e-01   8.0000000e-01   8.0000000e-01   1.1485843e+00   8.9593224e-01
   1.0692789e+00   8.0000000e-01   8.0000000e-01   1.1724771e+00   9.0212621e-01   8.0000000e-01   8.0000000e-01   1.1396359e+00   8.9683253e-01
   1.0705585e+00   8.0000000e-01   8.0000000e-01   1.1626443e+00   9.0301548e-01   8.0000000e-01   8.0000000e-01   1.1293841e+00   8.9773398e-01
   1.0718382e+00   8.0000000e-01   8.0000000e-01   1.1503145e+00   9.0390726e-01   8.0000000e-01   8.0000000e-01   1.1177668e+00   8.9863824e-01
   1.0731179e+00   8.0000000e-01   8.0000000e-01   1.1354789e+00   9.0479993e-01   8.0000000e-01   8.0000000e-01   1.1046767e+00   8.9954367e-01
   1.0743976e+00   8.0000000e-01   8.0000000e-01   1.1177809e+00   9.0569557e-01   8.0000000e-01   8.0000000e-01   1.0897792e+00   9.0045234e-01
   1.0756772e+00   8.0000000e-01   8.0000000e-01   1.0970645e+00   9.0659203e-01   8.0000000e-01   8.0000000e-01   1.0797878e+00   9.0136205e-01
   1.0769569e+00   8.0000000e-01   8.0000000e-01   1.0737123e+00   9.0749097e-01   8.0000000e-01   8.0000000e-01   1.0608718e+00   9.0227462e-01
   1.0782366e+00   8.0000000e-01   8.0000000e-01   1.0480713e+00   9.0839070e-01   8.0000000e-01   8.0000000e-01   1.0190365e+00   9.0318818e-01
   1.0795163e+00   8.0000000e-01   8.0000000e-01   1.0208784e+00   9.0929329e-01   8.0000000e-01   8.0000000e-01   1.0002161e+00   9.0410487e-01
   1.0807959e+00   8.0000000e-01   8.0000000e-01   9.9319557e-01   9.1019652e-01   8.0000000e-01   8.0000000e-01   9.6786407e-01   9.0502235e-01
   1.0820756e+00   8.0000000e-01   8.0000000e-01   9.6595253e-01   9.1110236e-01   8.0000000e-01   8.0000000e-01   9.5560312e-01   9.0594290e-01
   1.0833553e+00   8.0000000e-01   8.0000000e-01   9.4022123e-01   9.1200887e-01   8.0000000e-01   8.0000000e-01   9.3981498e-01   9.0686424e-01
   1.0846350e+00   8.0000000e-01   8.0000000e-01   9.1666347e-01   9.1291803e-01   8.0000000e-01   8.0000000e-01   9.2558691e-01   9.0778852e-01
   1.0859146e+00   8.0000000e-01   8.0000000e-01   8.9567684e-01   9.1382777e-01   8.0000000e-01   8.0000000e-01   9.1270520e-01   9.0871345e-01
   1.0871943e+00   8.0000000e-01   8.0000000e-01   8.7755779e-01   9.1474013e-01   8.0000000e-01   8.0000000e-01   9.0108354e-01   9.0964152e-01
   1.0884740e+00   8.0000000e-01   8.0000000e-01   8.6236758e-01   9.1565310e-01   8.0000000e-01   8.0000000e-01   8.9058315e-01   9.1057024e-01
   1.0897537e+00   8.0000000e-01   8.0000000e-01   8.4973210e-01   9.1656851e-01   8.0000000e-01   8.0000000e-01   8.8103757e-01   9.1150173e-01
   1.0910333e+00   8.0000000e-01   8.0000000e-01   8.3935431e-01   9.1748466e-01   8.0000000e-01   8.0000000e-01   8.7236038e-01   9.1243400e-01
   1.0923130e+00   8.0000000e-01   8.0000000e-01   8.3118272e-01   9.1840301e-01   8.0000000e-01   8.0000000e-01   8.6453088e-01   9.1336896e-01
   1.0935927e+00   8.0000000e-01   8.0000000e-01   8.2458759e-01   9.1932239e-01   8.0000000e-01   8.0000000e-01   8.5740502e-01   9.1430493e-01
   1.0948724e+00   8.0000000e-01   8.0000000e-01   8.1934250e-01   9.2024348e-01   8.0000000e-01   8.0000000e-01   8.5091395e-01   9.1524303e-01
   1.0961520e+00   8.0000000e-01   8.0000000e-01   8.1529837e-01   9.2116605e-01   8.0000000e-01   8.0000000e-01   8.4504329e-01   9.1618265e-01
   1.0974317e+00   8.0000000e-01   8.0000000e-01   8.1212719e-01   9.2208977e-01   8.0000000e-01   8.0000000e-01   8.3971886e-01   9.1712377e-01
   1.0987114e+00   8.0000000e-01   8.0000000e-01   8.0963221e-01   9.2301547e-01   8.0000000e-01   8.0000000e-01   8.3487673e-01   9.1806697e-01
   1.0999911e+00   8.0000000e-01   8.0000000e-01   8.0769019e-01   9.2394184e-01   8.0000000e-01   8.0000000e-01   8.3048725e-01   9.1901108e-01
   1.1012707e+00   8.0000000e-01   8.0000000e-01   8.0619500e-01   9.2487053e-01   8.0000000e-01   8.0000000e-01   8.2652835e-01   9.1995771e-01
   1.1025504e+00   8.0000000e-01   8.0000000e-01   8.0502144e-01   9.2579968e-01   8.0000000e-01   8.0000000e-01   8.2294297e-01   9.2090492e-01
   1.1038301e+00   8.0000000e-01   8.0000000e-01   8.0410159e-01   9.2673107e-01   8.0000000e-01   8.0000000e-01   8.1969084e-01   9.2185472e-01
   1.1051098e+00   8.0000000e-01   8.0000000e-01   8.0339367e-01   9.2766287e-01   8.0000000e-01   8.0000000e-01   8.1678435e-01   9.2280489e-01
   1.1063894e+00   8.0000000e-01   8.0000000e-01   8.0283579e-01   9.2859695e-01   8.0000000e-01   8.0000000e-01   8.1416046e-01   9.2375783e-01
   1.1076691e+00   8.0000000e-01   8.0000000e-01   8.0239442e-01   9.2953174e-01   8.0000000e-01   8.0000000e-01   8.1179979e-01   9.2471144e-01
   1.1089488e+00   8.0000000e-01   8.0000000e-01   8.0204628e-01   9.3046804e-01   8.0000000e-01   8.0000000e-01   8.0969294e-01   9.2566689e-01
   1.1102285e+00   8.0000000e-01   8.0000000e-01   8.0176927e-01   9.3140574e-01   8.0000000e-01   8.0000000e-01   8.0781765e-01   9.2662378e-01
   1.1115081e+00   8.0000000e-01   8.0000000e-01   8.0154461e-01   9.3234421e-01   8.0000000e-01   8.0000000e-01   8.0614466e-01   9.2758172e-01
   1.1127878e+00   8.0000000e-01   8.0000000e-01   8.0136148e-01   9.3328478e-01   8.0000000e-01   8.0000000e-01   8.0466061e-01   9.2854188e-01
   1.1140675e+00   8.0000000e-01   8.0000000e-01   8.0121295e-01   9.3422570e-01   8.0000000e-01   8.0000000e-01   8.0336166e-01   9.2950255e-01
   1.1153472e+00   8.0000000e-01   8.0000000e-01   8.0108880e-01   9.3516872e-01   8.0000000e-01   8.0000000e-01   8.0221972e-01   9.3046556e-01
   1.1166268e+00   8.0000000e-01   8.0000000e-01   8.0098410e-01   9.3611216e-01   8.0000000e-01   8.0000000e-01   8.0122289e-01   9.3142901e-01
   1.1179065e+00   8.0000000e-01   8.0000000e-01   8.0089580e-01   9.3705743e-01   8.0000000e-01   8.0000000e-01   8.0036501e-01   9.3239467e-01
   1.1191862e+00   8.0000000e-01   8.0000000e-01   8.0081985e-01   9.3800358e-01   8.0000000e-01   8.0000000e-01   7.9963274e-01   9.3336118e-01
   1.1204659e+00   8.0000000e-01   8.0000000e-01   8.0075357e-01   9.3895078e-01   8.0000000e-01   8.0000000e-01   7.9900883e-01   9.3432906e-01
   1.1217455e+00   8.0000000e-01   8.0000000e-01   8.0069539e-01   9.3989965e-01   8.0000000e-01   8.0000000e-01   7.9849043e-01   9.3529866e-01
   1.1230252e+00   8.0000000e-01   8.0000000e-01   8.0064401e-01   9.4084898e-01   8.0000000e-01   8.0000000e-01   7.9806769e-01   9.3626888e-01
   1.1243049e+00   8.0000000e-01   8.0000000e-01   8.0059785e-01   9.4180020e-01   8.0000000e-01   8.0000000e-01   7.9772964e-01   9.3724122e-01
   1.1255846e+00   8.0000000e-01   8.0000000e-01   8.0055609e-01   9.4275175e-01   8.0000000e-01   8.0000000e-01   7.9746462e-01   9.3821387e-01
   1.1268642e+00   8.0000000e-01   8.0000000e-01   8.0051836e-01   9.4370510e-01   8.0000000e-01   8.0000000e-01   7.9727518e-01   9.3918873e-01
   1.1281439e+00   8.0000000e-01   8.0000000e-01   8.0048380e-01   9.4465925e-01   8.0000000e-01   8.0000000e-01   7.9714664e-01   9.4016432e-01
   1.1294236e+00   8.0000000e-01   8.0000000e-01   8.0045196e-01   9.4561425e-01   8.0000000e-01   8.0000000e-01   7.9707110e-01   9.4114106e-01
   1.1307033e+00   8.0000000e-01   8.0000000e-01   8.0042264e-01   9.4657096e-01   8.0000000e-01   8.0000000e-01   7.9704719e-01   9.4211956e-01
   1.1319829e+00   8.0000000e-01   8.0000000e-01   8.0039552e-01   9.4752796e-01   8.0000000e-01   8.0000000e-01   7.9706807e-01   9.4309849e-01
   1.1332626e+00   8.0000000e-01   8.0000000e-01   8.0037028e-01   9.4848676e-01   8.0000000e-01   8.0000000e-01   7.9712500e-01   9.4407944e-01
   1.1345423e+00   8.0000000e-01   8.0000000e-01   8.0034675e-01   9.4944597e-01   8.0000000e-01   8.0000000e-01   7.9721374e-01   9.4506079e-01
   1.1358220e+00   8.0000000e-01   8.0000000e-01   8.0032489e-01   9.5040653e-01   8.0000000e-01   8.0000000e-01   7.9733173e-01   9.4604382e-01
   1.1371016e+00   8.0000000e-01   8.0000000e-01   8.0030442e-01   9.5136821e-01   8.0000000e-01   8.0000000e-01   7.9747191e-01   9.4702797e-01
   1.1383813e+00   8.0000000e-01   8.0000000e-01   8.0028524e-01   9.5233019e-01   8.0000000e-01   8.0000000e-01   7.9762934e-01   9.4801261e-01
   1.1396610e+00   8.0000000e-01   8.0000000e-01   8.0026733e-01   9.5329427e-01   8.0000000e-01   8.0000000e-01   7.9780066e-01   9.4899949e-01
   1.1409407e+00   8.0000000e-01   8.0000000e-01   8.0025055e-01   9.5425836e-01   8.0000000e-01   8.0000000e-01   7.9798089e-01   9.4998641e-01
   1.1422203e+00   8.0000000e-01   8.0000000e-01   8.0023478e-01   9.5522406e-01   8.0000000e-01   8.0000000e-01   7.9816608e-01   9.5097523e-01
   1.1435000e+00   8.0000000e-01   8.0000000e-01   8.0021999e-01   9.5619050e-01   8.0000000e-01   8.0000000e-01   7.9835273e-01   9.5196478e-01
   1.1447797e+00   8.0000000e-01   8.0000000e-01   8.0020615e-01   9.5715759e-01   8.0000000e-01   8.0000000e-01   7.9853706e-01   9.5295516e-01
   1.1460594e+00   8.0000000e-01   8.0000000e-01   8.0019314e-01   9.5812622e-01   8.0000000e-01   8.0000000e-01   7.9871602e-01   9.5394726e-01
   1.1473390e+00   8.0000000e-01   8.0000000e-01   8.0018090e-01   9.5909499e-01   8.0000000e-01   8.0000000e-01   7.9888697e-01   9.5493945e-01
   1.1486187e+00   8.0000000e-01   8.0000000e-01   8.0016946e-01   9.6006543e-01   8.0000000e-01   8.0000000e-01   7.9904663e-01   9.5593368e-01
   1.1498984e+00   8.0000000e-01   8.0000000e-01   8.0015870e-01   9.6103644e-01   8.0000000e-01   8.0000000e-01   7.9919405e-01   9.5692842e-01
   1.1511781e+00   8.0000000e-01   8.0000000e-01   8.0014858e-01   9.6200802e-01   8.0000000e-01   8.0000000e-01   7.9932817e-01   9.5792395e-01
   1.1524577e+00   8.0000000e-01   8.0000000e-01   8.0013910e-01   9.6298125e-01   8.0000000e-01   8.0000000e-01   7.9944749e-01   9.5892121e-01
   1.1537374e+00   8.0000000e-01   8.0000000e-01   8.0013020e-01   9.6395448e-01   8.0000000e-01   8.0000000e-01   7.9955196e-01   9.5991855e-01
   1.1550171e+00   8.0000000e-01   8.0000000e-01   8.0012184e-01   9.6492931e-01   8.0000000e-01   8.0000000e-01   7.9964259e-01   9.6091768e-01
   1.1562968e+00   8.0000000e-01   8.0000000e-01   8.0011399e-01   9.6590469e-01   8.0000000e-01   8.0000000e-01   7.9971986e-01   9.6191739e-01
   1.1575764e+00   8.0000000e-01   8.0000000e-01   8.0010664e-01   9.6688066e-01   8.0000000e-01   8.0000000e-01   7.9978398e-01   9.6291785e-01
   1.1588561e+00   8.0000000e-01   8.0000000e-01   8.0009974e-01   9.6785803e-01   8.0000000e-01   8.0000000e-01   7.9983728e-01   9.6391986e-01
   1.1601358e+00   8.0000000e-01   8.0000000e-01   8.0009325e-01   9.6883556e-01   8.0000000e-01   8.0000000e-01   7.9988099e-01   9.6492202e-01
   1.1614155e+00   8.0000000e-01   8.0000000e-01   8.0008719e-01   9.6981441e-01   8.0000000e-01   8.0000000e-01   7.9991582e-01   9.6592579e-01
   1.1626951e+00   8.0000000e-01   8.0000000e-01   8.0008150e-01   9.7079397e-01   8.0000000e-01   8.0000000e-01   7.9994355e-01   9.6693025e-01
   1.1639748e+00   8.0000000e-01   8.0000000e-01   8.0007615e-01   9.7177376e-01   8.0000000e-01   8.0000000e-01   7.9996547e-01   9.6793509e-01
   1.1652545e+00   8.0000000e-01   8.0000000e-01   8.0007114e-01   9.7275533e-01   8.0000000e-01   8.0000000e-01   7.9998241e-01   9.6894183e-01
   1.1665342e+00   8.0000000e-01   8.0000000e-01   8.0006646e-01   9.7373690e-01   8.0000000e-01   8.0000000e-01   7.9999521e-01   9.6994858e-01
   1.1678138e+00   8.0000000e-01   8.0000000e-01   8.0006206e-01   9.7471952e-01   8.0000000e-01   8.0000000e-01   8.0000491e-01   9.7095665e-01
   1.1690935e+00   8.0000000e-01   8.0000000e-01   8.0005794e-01   9.7570306e-01   8.0000000e-01   8.0000000e-01   8.0001210e-01   9.7196564e-01
   1.1703732e+00   8.0000000e-01   8.0000000e-01   8.0005409e-01   9.7668673e-01   8.0000000e-01   8.0000000e-01   8.0001712e-01   9.7297488e-01
   1.1716529e+00   8.0000000e-01   8.0000000e-01   8.0005048e-01   9.7767193e-01   8.0000000e-01   8.0000000e-01   8.0002061e-01   9.7398579e-01
   1.1729325e+00   8.0000000e-01   8.0000000e-01   8.0004709e-01   9.7865738e-01   8.0000000e-01   8.0000000e-01   8.0002291e-01   9.7499696e-01
   1.1742122e+00   8.0000000e-01   8.0000000e-01   8.0004393e-01   9.7964349e-01   8.0000000e-01   8.0000000e-01   8.0002423e-01   9.7600900e-01
   1.1754919e+00   8.0000000e-01   8.0000000e-01   8.0004097e-01   9.8063077e-01   8.0000000e-01   8.0000000e-01   8.0002482e-01   9.7702227e-01
   1.1767716e+00   8.0000000e-01   8.0000000e-01   8.0003820e-01   9.8161815e-01   8.0000000e-01   8.0000000e-01   8.0002490e-01   9.7803568e-01
   1.1780512e+00   8.0000000e-01   8.0000000e-01   8.0003560e-01   9.8260668e-01   8.0000000e-01   8.0000000e-01   8.0002457e-01   9.7905047e-01
   1.1793309e+00   8.0000000e-01   8.0000000e-01   8.0003318e-01   9.8359582e-01   8.0000000e-01   8.0000000e-01   8.0002395e-01   9.8006586e-01
   1.1806106e+00   8.0000000e-01   8.0000000e-01   8.0003092e-01   9.8458524e-01   8.0000000e-01   8.0000000e-01   8.0002313e-01   9.8108162e-01
   1.1818903e+00   8.0000000e-01   8.0000000e-01   8.0002880e-01   9.8557597e-01   8.0000000e-01   8.0000000e-01   8.0002217e-01   9.8209892e-01
   1.1831699e+00   8.0000000e-01   8.0000000e-01   8.0002682e-01   9.8656689e-01   8.0000000e-01   8.0000000e-01   8.0002113e-01   9.8311635e-01
   1.1844496e+00   8.0000000e-01   8.0000000e-01   8.0002497e-01   9.8755848e-01   8.0000000e-01   8.0000000e-01   8.0002004e-01   9.8413468e-01
   1.1857293e+00   8.0000000e-01   8.0000000e-01   8.0002324e-01   9.8855113e-01   8.0000000e-01   8.0000000e-01   8.0001893e-01   9.8515409e-01
   1.1870090e+00   8.0000000e-01   8.0000000e-01   8.0002163e-01   9.8954377e-01   8.0000000e-01   8.0000000e-01   8.0001783e-01   9.8617351e-01
   1.1882886e+00   8.0000000e-01   8.0000000e-01   8.0002013e-01   9.9053761e-01   8.0000000e-01   8.0000000e-01   8.0001674e-01   9.8719443e-01
   1.1895683e+00   8.0000000e-01   8.0000000e-01   8.0001872e-01   9.9153193e-01   8.0000000e-01   8.0000000e-01   8.0001569e-01   9.8821577e-01
   1.1908480e+00   8.0000000e-01   8.0000000e-01   8.0001741e-01   9.9252629e-01   8.0000000e-01   8.0000000e-01   8.0001467e-01   9.8923729e-01
   1.1921277e+00   8.0000000e-01   8.0000000e-01   8.0001618e-01   9.9352224e-01   8.0000000e-01   8.0000000e-01   8.0001370e-01   9.9026052e-01
   1.1934073e+00   8.0000000e-01   8.0000000e-01   8.0001504e-01   9.9451819e-01   8.0000000e-01   8.0000000e-01   8.0001278e-01   9.9128375e-01
   1.1946870e+00   8.0000000e-01   8.0000000e-01   8.0001398e-01   9.9551464e-01   8.0000000e-01   8.0000000e-01   8.0001190e-01   9.9230769e-01
   1.1959667e+00   8.0000000e-01   8.0000000e-01   8.0001299e-01   9.9651217e-01   8.0000000e-01   8.0000000e-01   8.0001107e-01   9.9333276e-01
   1.1972464e+00   8.0000000e-01   8.0000000e-01   8.0001206e-01   9.9750970e-01   8.0000000e-01   8.0000000e-01   8.0001029e-01   9.9435782e-01
   1.1985260e+00   8.0000000e-01   8.0000000e-01   8.0001120e-01   9.9850816e-01   8.0000000e-01   8.0000000e-01   8.0000956e-01   9.9538408e-01
   1.1998057e+00   8.0000000e-01   8.0000000e-01   8.0001040e-01   9.9950722e-01   8.0000000e-01   8.0000000e-01   8.0000887e-01   9.9641093e-01
   1.2010854e+00   8.0000000e-01   8.0000000e-01   8.0000965e-01   1.0005064e+00   8.0000000e-01   8.0000000e-01   8.0000823e-01   9.9743794e-01
   1.2023651e+00   8.0000000e-01   8.0000000e-01   8.0000895e-01   1.0015066e+00   8.0000000e-01   8.0000000e-01   8.0000763e-01   9.9846626e-01
   1.2036447e+00   8.0000000e-01   8.0000000e-01   8.0000831e-01   1.0025072e+00   8.0000000e-01   8.0000000e-01   8.0000707e-01   9.9949485e-01
   1.2049244e+00   8.0000000e-01   8.0000000e-01   8.0000770e-01   1.0035080e+00   8.0000000e-01   8.0000000e-01   8.0000655e-01   1.0005239e+00
   1.2062041e+00   8.0000000e-01   8.0000000e-01   8.0000714e-01   1.0045099e+00   8.0000000e-01   8.0000000e-01   8.0000606e-01   1.0015540e+00
   1.2074838e+00   8.0000000e-01   8.0000000e-01   8.0000662e-01   1.0055119e+00   8.0000000e-01   8.0000000e-01   8.0000561e-01   1.0025843e+00
   1.2087634e+00   8.0000000e-01   8.0000000e-01   8.0000613e-01   1.0065144e+00   8.0000000e-01   8.0000000e-01   8.0000519e-01   1.0036153e+00
   1.2100431e+00   8.0000000e-01   8.0000000e-01   8.0000568e-01   1.0075178e+00   8.0000000e-01   8.0000000e-01   8.0000480e-01   1.0046472e+00
   1.2113228e+00   8.0000000e-01   8.0000000e-01   8.0000527e-01   1.0085212e+00   8.0000000e-01   8.0000000e-01   8.0000443e-01   1.0056792e+00
   1.2126025e+00   8.0000000e-01   8.0000000e-01   8.0000487e-01   1.0095253e+00   8.0000000e-01   8.0000000e-01   8.0000410e-01   1.0067121e+00
   1.2138821e+00   8.0000000e-01   8.0000000e-01   8.0000451e-01   1.0105301e+00   8.0000000e-01   8.0000000e-01   8.0000379e-01   1.0077456e+00
   1.2151618e+00   8.0000000e-01   8.0000000e-01   8.0000418e-01   1.0115349e+00   8.0000000e-01   8.0000000e-01   8.0000350e-01   1.0087793e+00
   1.2164415e+00   8.0000000e-01   8.0000000e-01   8.0000387e-01   1.0125406e+00   8.0000000e-01   8.0000000e-01   8.0000323e-01   1.0098140e+00
   1.2177212e+00   8.0000000e-01   8.0000000e-01   8.0000358e-01   1.0135466e+00   8.0000000e-01   8.0000000e-01   8.0000298e-01   1.0108491e+00
   1.2190008e+00   8.0000000e-01   8.0000000e-01   8.0000331e-01   1.0145528e+00   8.0000000e-01   8.0000000e-01   8.0000275e-01   1.0118844e+00
   1.2202805e+00   8.0000000e-01   8.0000000e-01   8.0000306e-01   1.0155599e+00   8.0000000e-01   8.0000000e-01   8.0000253e-01   1.0129208e+00
   1.2215602e+00   8.0000000e-01   8.0000000e-01   8.0000283e-01   1.0165672e+00   8.0000000e-01   8.0000000e-01   8.0000234e-01   1.0139574e+00
   1.2228399e+00   8.0000000e-01   8.0000000e-01   8.0000261e-01   1.0175748e+00   8.0000000e-01   8.0000000e-01   8.0000215e-01   1.0149944e+00
   1.2241195e+00   8.0000000e-01   8.0000000e-01   8.0000241e-01   1.0185832e+00   8.0000000e-01   8.0000000e-01   8.0000198e-01   1.0160324e+00
   1.2253992e+00   8.0000000e-01   8.0000000e-01   8.0000223e-01   1.0195917e+00   8.0000000e-01   8.0000000e-01   8.0000183e-01   1.0170704e+00
   1.2266789e+00   8.0000000e-01   8.0000000e-01   8.0000206e-01   1.0206007e+00   8.0000000e-01   8.0000000e-01   8.0000168e-01   1.0181091e+00
   1.2279586e+00   8.0000000e-01   8.0000000e-01   8.0000190e-01   1.0216103e+00   8.0000000e-01   8.0000000e-01   8.0000155e-01   1.0191485e+00
   1.2292382e+00   8.0000000e-01   8.0000000e-01   8.0000175e-01   1.0226200e+00   8.0000000e-01   8.0000000e-01   8.0000143e-01   1.0201880e+00
   1.2305179e+00   8.0000000e-01   8.0000000e-01   8.0000162e-01   1.0236302e+00   8.0000000e-01   8.0000000e-01   8.0000131e-01   1.0212282e+00
   1.2317976e+00   8.0000000e-01   8.0000000e-01   8.0000149e-01   1.0246409e+00   8.0000000e-01   8.0000000e-01   8.0000121e-01   1.0222690e+00
   1.2330773e+00   8.0000000e-01   8.0000000e-01   8.0000138e-01   1.0256517e+00   8.0000000e-01   8.0000000e-01   8.0000112e-01   1.0233099e+00
   1.2343569e+00   8.0000000e-01   8.0000000e-01   8.0000127e-01   1.0266632e+00   8.0000000e-01   8.0000000e-01   8.0000103e-01   1.0243516e+00
   1.2356366e+00   8.0000000e-01   8.0000000e-01   8.0000117e-01   1.0276750e+00   8.0000000e-01   8.0000000e-01   8.0000095e-01   1.0253938e+00
   1.2369163e+00   8.0000000e-01   8.0000000e-01   8.0000108e-01   1.0286869e+00   8.0000000e-01   8.0000000e-01   8.0000087e-01   1.0264361e+00
   1.2381960e+00   8.0000000e-01   8.0000000e-01   8.0000099e-01   1.0296995e+00   8.0000000e-01   8.0000000e-01   8.0000080e-01   1.0274792e+00
   1.2394756e+00   8.0000000e-01   8.0000000e-01   8.0000092e-01   1.0307124e+00   8.0000000e-01   8.0000000e-01   8.0000074e-01   1.0285226e+00
   1.2407553e+00   8.0000000e-01   8.0000000e-01   8.0000084e-01   1.0317253e+00   8.0000000e-01   8.0000000e-01   8.0000068e-01   1.0295662e+00
   1.2420350e+00   8.0000000e-01   8.0000000e-01   8.0000078e-01   1.0327390e+00   8.0000000e-01   8.0000000e-01   8.0000063e-01   1.0306107e+00
   1.2433147e+00   8.0000000e-01   8.0000000e-01   8.0000071e-01   1.0337528e+00   8.0000000e-01   8.0000000e-01   8.0000058e-01   1.0316554e+00
   1.2445943e+00   8.0000000e-01   8.0000000e-01   8.0000066e-01   1.0347668e+00   8.0000000e-01   8.0000000e-01   8.0000053e-01   1.0327003e+00
   1.2458740e+00   8.0000000e-01   8.0000000e-01   8.0000060e-01   1.0357815e+00   8.0000000e-01   8.0000000e-01   8.0000049e-01   1.0337460e+00
   1.2471537e+00   8.0000000e-01   8.0000000e-01   8.0000056e-01   1.0367962e+00   8.0000000e-01   8.0000000e-01   8.0000045e-01   1.0347919e+00
   1.2484334e+00   8.0000000e-01   8.0000000e-01   8.0000051e-01   1.0378112e+00   8.0000000e-01   8.0000000e-01   8.0000041e-01   1.0358380e+00
   1.2497130e+00   8.0000000e-01   8.0000000e-01   8.0000047e-01   1.0388268e+00   8.0000000e-01   8.0000000e-01   8.0000038e-01   1.0368850e+00
   1.2509927e+00   8.0000000e-01   8.0000000e-01   8.0000043e-01   1.0398424e+00   8.0000000e-01   8.0000000e-01   8.0000035e-01   1.0379320e+00
   1.2522724e+00   8.0000000e-01   8.0000000e-01   8.0000040e-01   1.0408583e+00   8.0000000e-01   8.0000000e-01   8.0000032e-01   1.0389794e+00
   1.2535521e+00   8.0000000e-01   8.0000000e-01   8.0000036e-01   1.0418747e+00   8.0000000e-01   8.0000000e-01   8.0000029e-01   1.0400274e+00
   1.2548317e+00   8.0000000e-01   8.0000000e-01   8.0000033e-01   1.0428912e+00   8.0000000e-01   8.0000000e-01   8.0000027e-01   1.0410755e+00
   1.2561114e+00   8.0000000e-01   8.0000000e-01   8.0000031e-01   1.0439079e+00   8.0000000e-01   8.0000000e-01   8.0000025e-01   1.0421241e+00
   1.2573911e+00   8.0000000e-01   8.0000000e-01   8.0000028e-01   1.0449252e+00   8.0000000e-01   8.0000000e-01   8.0000023e-01   1.0431732e+00
   1.2586708e+00   8.0000000e-01   8.0000000e-01   8.0000026e-01   1.0459424e+00   8.0000000e-01   8.0000000e-01   8.0000021e-01   1.0442224e+00
   1.2599504e+00   8.0000000e-01   8.0000000e-01   8.0000024e-01   1.0469600e+00   8.0000000e-01   8.0000000e-01   8.0000019e-01   1.0452721e+00
   1.2612301e+00   8.0000000e-01   8.0000000e-01   8.0000022e-01   1.0479780e+00   8.0000000e-01   8.0000000e-01   8.0000018e-01   1.0463223e+00
   1.2625098e+00   8.0000000e-01   8.0000000e-01   8.0000020e-01   1.0489960e+00   8.0000000e-01   8.0000000e-01   8.0000016e-01   1.0473724e+00
   1.2637895e+00   8.0000000e-01   8.0000000e-01   8.0000018e-01   1.0500143e+00   8.0000000e-01   8.0000000e-01   8.0000015e-01   1.0484232e+00
   1.2650691e+00   8.0000000e-01   8.0000000e-01   8.0000017e-01   1.0510330e+00   8.0000000e-01   8.0000000e-01   8.0000013e-01   1.0494743e+00
   1.2663488e+00   8.0000000e-01   8.0000000e-01   8.0000015e-01   1.0520516e+00   8.0000000e-01   8.0000000e-01   8.0000012e-01   1.0505255e+00
   1.2676285e+00   8.0000000e-01   8.0000000e-01   8.0000014e-01   1.0530707e+00   8.0000000e-01   8.0000000e-01   8.0000011e-01   1.0515772e+00
   1.2689082e+00   8.0000000e-01   8.0000000e-01   8.0000013e-01   1.0540900e+00   8.0000000e-01   8.0000000e-01   8.0000010e-01   1.0526293e+00
   1.2701878e+00   8.0000000e-01   8.0000000e-01   8.0000012e-01   1.0551093e+00   8.0000000e-01   8.0000000e-01   8.0000009e-01   1.0536814e+00
   1.2714675e+00   8.0000000e-01   8.0000000e-01   8.0000011e-01   1.0561290e+00   8.0000000e-01   8.0000000e-01   8.0000009e-01   1.0547341e+00
   1.2727472e+00   8.0000000e-01   8.0000000e-01   8.0000010e-01   1.0571489e+00   8.0000000e-01   8.0000000e-01   8.0000008e-01   1.0557871e+00
   1.2740269e+00   8.0000000e-01   8.0000000e-01   8.0000009e-01   1.0581688e+00   8.0000000e-01   8.0000000e-01   8.0000007e-01   1.0568401e+00
   1.2753065e+00   8.0000000e-01   8.0000000e-01   8.0000008e-01   1.0591890e+00   8.0000000e-01   8.0000000e-01   8.0000007e-01   1.0578936e+00
   1.2765862e+00   8.0000000e-01   8.0000000e-01   8.0000008e-01   1.0602095e+00   8.0000000e-01   8.0000000e-01   8.0000006e-01   1.0589475e+00
   1.2778659e+00   8.0000000e-01   8.0000000e-01   8.0000007e-01   1.0612300e+00   8.0000000e-01   8.0000000e-01   8.0000006e-01   1.0600013e+00
   1.2791456e+00   8.0000000e-01   8.0000000e-01   8.0000006e-01   1.0622507e+00   8.0000000e-01   8.0000000e-01   8.0000005e-01   1.0610557e+00
   1.2804252e+00   8.0000000e-01   8.0000000e-01   8.0000006e-01   1.0632717e+00   8.0000000e-01   8.0000000e-01   8.0000005e-01   1.0621104e+00
   1.2817049e+00   8.0000000e-01   8.0000000e-01   8.0000005e-01   1.0642926e+00   8.0000000e-01   8.0000000e-01   8.0000004e-01   1.0631650e+00
   1.2829846e+00   8.0000000e-01   8.0000000e-01   8.0000005e-01   1.0653139e+00   8.0000000e-01   8.0000000e-01   8.0000004e-01   1.0642202e+00
   1.2842642e+00   8.0000000e-01   8.0000000e-01   8.0000004e-01   1.0663353e+00   8.0000000e-01   8.0000000e-01   8.0000004e-01   1.0652756e+00
   1.2855439e+00   8.0000000e-01   8.0000000e-01   8.0000004e-01   1.0673567e+00   8.0000000e-01   8.0000000e-01   8.0000003e-01   1.0663311e+00
   1.2868236e+00   8.0000000e-01   8.0000000e-01   8.0000004e-01   1.0683783e+00   8.0000000e-01   8.0000000e-01   8.0000003e-01   1.0673870e+00
   1.2881033e+00   8.0000000e-01   8.0000000e-01   8.0000003e-01   1.0694001e+00   8.0000000e-01   8.0000000e-01   8.0000003e-01   1.0684431e+00
   1.2893829e+00   8.0000000e-01   8.0000000e-01   8.0000003e-01   1.0704219e+00   8.0000000e-01   8.0000000e-01   8.0000002e-01   1.0694993e+00
   1.2906626e+00   8.0000000e-01   8.0000000e-01   8.0000003e-01   1.0714439e+00   8.0000000e-01   8.0000000e-01   8.0000002e-01   1.0705559e+00
   1.2919423e+00   8.0000000e-01   8.0000000e-01   8.0000003e-01   1.0724660e+00   8.0000000e-01   8.0000000e-01   8.0000002e-01   1.0716127e+00
   1.2932220e+00   8.0000000e-01   8.0000000e-01   8.0000002e-01   1.0734882e+00   8.0000000e-01   8.0000000e-01   8.0000002e-01   1.0726695e+00
   1.2945016e+00   8.0000000e-01   8.0000000e-01   8.0000002e-01   1.0745105e+00   8.0000000e-01   8.0000000e-01   8.0000002e-01   1.0737268e+00
   1.2957813e+00   8.0000000e-01   8.0000000e-01   8.0000002e-01   1.0755329e+00   8.0000000e-01   8.0000000e-01   8.0000002e-01   1.0747842e+00
   1.2970610e+00   8.0000000e-01   8.0000000e-01   8.0000002e-01   1.0765553e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0758417e+00
   1.2983407e+00   8.0000000e-01   8.0000000e-01   8.0000002e-01   1.0775779e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0768995e+00
   1.2996203e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0786006e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0779575e+00
   1.3009000e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0796232e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0790156e+00
   1.3021797e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0806460e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0800740e+00
   1.3034594e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0816688e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0811326e+00
   1.3047390e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0826916e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0821911e+00
   1.3060187e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0837146e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0832501e+00
   1.3072984e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0847375e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0843091e+00
   1.3085781e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0857605e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0853682e+00
   1.3098577e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0867835e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0864276e+00
   1.3111374e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0878065e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0874871e+00
   1.3124171e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0888295e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0885466e+00
   1.3136968e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0898526e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0896065e+00
   1.3149764e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0908756e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0906664e+00
   1.3162561e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0918986e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0917263e+00
   1.3175358e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0929216e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0927865e+00
   1.3188155e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0939446e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0938468e+00
   1.3200951e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0949676e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0949071e+00
   1.3213748e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0959905e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0959676e+00
   1.3226545e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0970134e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0970282e+00
   1.3239342e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0980363e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0980888e+00
   1.3252138e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0990590e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0991495e+00
   1.3264935e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1000817e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1002104e+00
   1.3277732e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1011044e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1012713e+00
   1.3290529e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1021269e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1023323e+00
   1.3303325e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1031494e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1033933e+00
   1.3316122e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1041719e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1044544e+00
   1.3328919e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1051941e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1055156e+00
   1.3341716e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1062162e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1065768e+00
   1.3354512e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1072383e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1076380e+00
   1.3367309e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1082601e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1086993e+00
   1.3380106e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1092818e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1097606e+00
   1.3392903e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1103035e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1108219e+00
   1.3405699e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1113247e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1118832e+00
   1.3418496e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1123458e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1129446e+00
   1.3431293e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1133669e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1140059e+00
   1.3444090e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1143874e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1150671e+00
   1.3456886e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1154077e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1161284e+00
   1.3469683e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1164280e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1171896e+00
   1.3482480e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1174473e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1182507e+00
   1.3495277e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1184665e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1193117e+00
   1.3508073e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1194856e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1203728e+00
   1.3520870e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1205033e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1214334e+00
   1.3533667e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1215207e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1224941e+00
   1.3546464e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1225379e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1235546e+00
   1.3559260e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1235530e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1246146e+00
   1.3572057e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1245675e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1256745e+00
   1.3584854e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1255814e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1267341e+00
   1.3597651e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1265918e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1277928e+00
   1.3610447e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1276012e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1288513e+00
   1.3623244e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1286095e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1299094e+00
   1.3636041e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1296110e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1309657e+00
   1.3648838e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1306107e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1320217e+00
   1.3661634e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1316083e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1330768e+00
   1.3674431e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1325918e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1341285e+00
   1.3687228e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1335726e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1351797e+00
   1.3700025e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1345485e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1362290e+00
   1.3712821e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1354939e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1372715e+00
   1.3725618e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1364351e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1383134e+00
   1.3738415e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1373651e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1393509e+00
   1.3751212e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1382248e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1403743e+00
   1.3764008e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1390797e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1413969e+00
   1.3776805e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1399056e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1424092e+00
   1.3789602e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1405699e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1433913e+00
   1.3802399e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1412332e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1443732e+00
   1.3815195e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1418127e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1453280e+00
   1.3827992e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1421249e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1462272e+00
   1.3840789e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1424371e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1471264e+00
   1.3853586e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1425852e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1479678e+00
   1.3866382e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1424489e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1487288e+00
   1.3879179e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1423126e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1494897e+00
   1.3891976e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1417467e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1501331e+00
   1.3904773e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1408233e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1506709e+00
   1.3917569e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1398999e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1512087e+00
   1.3930366e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1377865e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1514956e+00
   1.3943163e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1353819e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1516549e+00
   1.3955960e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1324611e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1518141e+00
   1.3968756e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1278924e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0272968e+00
   1.3981553e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1230751e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0786500e+00
   1.3994350e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1162792e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0567641e+00
   1.4007147e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1085951e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0046282e+00
   1.4019943e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0988998e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0587163e+00
   1.4032740e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0877348e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.1946256e-01
   1.4045537e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0743328e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0650423e+00
   1.4058334e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0593639e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0067086e+00
   1.4071130e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0424102e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0020264e+00
   1.4083927e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0236821e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0487574e+00
   1.4096724e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0037549e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0708230e+00
   1.4109521e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.8307728e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0306135e+00
   1.4122317e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.6218998e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0036568e+00
   1.4135114e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.4172765e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.7964808e-01
   1.4147911e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.2220758e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.3671922e-01
   1.4160708e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0403038e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0774315e-01
   1.4173504e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.8755648e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7799544e-01
   1.4186301e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7297625e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.1166607e-01
   1.4199098e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6023321e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7414452e-01
   1.4211895e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4929671e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.6627985e-01
   1.4224691e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4013809e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.6503152e-01
   1.4237488e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.3249223e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.8011571e-01
   1.4250285e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2612043e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4600072e-01
   1.4263082e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2095242e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2763778e-01
   1.4275878e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1677388e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6723844e-01
   1.4288675e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1337067e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.8209864e-01
   1.4301472e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1063377e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0233717e-01
   1.4314269e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0845883e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0187173e-01
   1.4327065e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0670927e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0149746e-01
   1.4339862e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0530853e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0119759e-01
   1.4352659e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0421211e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0096251e-01
   1.4365456e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0333735e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0077456e-01
   1.4378252e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0264029e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0062436e-01
   1.4391049e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0209249e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0050585e-01
   1.4403846e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0166114e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0041203e-01
   1.4416643e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0131799e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0033691e-01
   1.4429439e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0104641e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0027696e-01
   1.4442236e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0083499e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0022976e-01
   1.4455033e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0066674e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0019171e-01
   1.4467830e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0053311e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0016102e-01
   1.4480626e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0042873e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0013656e-01
   1.4493423e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0034607e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0011673e-01
   1.4506220e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0028021e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0010052e-01
   1.4519017e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0022816e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0008728e-01
   1.4531813e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0018717e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0007646e-01
   1.4544610e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0015431e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0006743e-01
   1.4557407e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0012797e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0005986e-01
   1.4570204e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0010721e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0005355e-01
   1.4583000e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0009042e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0004817e-01
   1.4595797e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0007680e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0004354e-01
   1.4608594e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0006583e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0003955e-01
   1.4621391e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0005691e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0003609e-01
   1.4634187e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0004955e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0003303e-01
   1.4646984e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0004346e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0003032e-01
   1.4659781e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0003844e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0002792e-01
   1.4672578e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0003421e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0002576e-01
   1.4685374e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0003061e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0002380e-01
   1.4698171e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0002757e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0002204e-01
   1.4710968e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0002495e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0002043e-01
   1.4723765e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0002266e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001895e-01
   1.4736561e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0002067e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001759e-01
   1.4749358e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001892e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001635e-01
   1.4762155e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001736e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001519e-01
   1.4774952e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001596e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001413e-01
   1.4787748e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001472e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001314e-01
   1.4800545e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001359e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001223e-01
   1.4813342e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001256e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001137e-01
   1.4826139e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001162e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001058e-01
   1.4838935e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001077e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000985e-01
   1.4851732e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000998e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000916e-01
   1.4864529e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000926e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000852e-01
   1.4877326e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000859e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000793e-01
   1.4890122e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000797e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000737e-01
   1.4902919e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000740e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000686e-01
   1.4915716e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000687e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000638e-01
   1.4928513e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000636e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000593e-01
   1.4941309e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000587e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000551e-01
   1.4954106e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000535e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000511e-01
   1.4966903e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000471e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000474e-01
   1.4979699e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000374e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000436e-01
   1.4992496e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000400e-01


==> data/Burger/R_burger_Lag_k=5.dat <==
   7.5037519e-04   8.0006454e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0006454e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.0300500e-03   8.0006968e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0006968e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.3097249e-03   8.0007519e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0007519e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.5893997e-03   8.0008110e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0008110e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.8690746e-03   8.0008746e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0008746e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.1487494e-03   8.0009429e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0009429e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.4284243e-03   8.0010161e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0010161e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   9.7080991e-03   8.0010945e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0010945e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.0987774e-02   8.0011789e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0011789e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.2267449e-02   8.0012692e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0012692e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.3547124e-02   8.0013658e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0013658e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.4826799e-02   8.0014696e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0014696e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6106473e-02   8.0015807e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0015807e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7386148e-02   8.0016994e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0016994e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8665823e-02   8.0018265e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0018265e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9945498e-02   8.0019627e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0019627e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.1225173e-02   8.0021082e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0021082e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.2504848e-02   8.0022633e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0022633e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.3784522e-02   8.0024299e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0024299e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.5064197e-02   8.0026076e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0026076e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.6343872e-02   8.0027969e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0027969e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.7623547e-02   8.0029994e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0029994e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.8903222e-02   8.0032157e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0032157e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.0182897e-02   8.0034460e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0034460e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.1462572e-02   8.0036914e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0036914e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.2742246e-02   8.0039539e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0039539e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.4021921e-02   8.0042331e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0042331e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.5301596e-02   8.0045299e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0045299e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.6581271e-02   8.0048471e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0048471e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.7860946e-02   8.0051845e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0051845e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.9140621e-02   8.0055430e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0055430e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.0420296e-02   8.0059246e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0059246e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.1699970e-02   8.0063311e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0063311e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.2979645e-02   8.0067625e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0067625e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.4259320e-02   8.0072201e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0072201e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.5538995e-02   8.0077083e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0077083e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.6818670e-02   8.0082258e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0082258e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.8098345e-02   8.0087741e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0087741e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.9378019e-02   8.0093573e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0093573e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.0657694e-02   8.0099761e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0099761e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.1937369e-02   8.0106312e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0106312e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.3217044e-02   8.0113255e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0113255e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.4496719e-02   8.0120631e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0120631e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.5776394e-02   8.0128432e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0128432e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.7056069e-02   8.0136678e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0136678e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.8335743e-02   8.0145435e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0145435e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.9615418e-02   8.0154694e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0154694e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.0895093e-02   8.0164472e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0164472e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.2174768e-02   8.0174821e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0174821e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.3454443e-02   8.0185776e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0185776e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.4734118e-02   8.0197332e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0197332e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.6013793e-02   8.0209524e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0209524e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.7293467e-02   8.0222442e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0222442e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.8573142e-02   8.0236056e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0236056e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.9852817e-02   8.0250398e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0250398e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.1132492e-02   8.0265557e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0265557e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.2412167e-02   8.0281544e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0281544e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.3691842e-02   8.0298367e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0298367e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.4971517e-02   8.0316093e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0316093e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.6251191e-02   8.0334804e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0334804e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.7530866e-02   8.0354475e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0354475e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.8810541e-02   8.0375146e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0375146e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.0090216e-02   8.0396963e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0396963e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.1369891e-02   8.0419887e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0419887e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.2649566e-02   8.0443952e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0443952e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.3929240e-02   8.0469271e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0469271e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.5208915e-02   8.0495899e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0495899e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.6488590e-02   8.0523823e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0523823e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.7768265e-02   8.0553113e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0553113e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.9047940e-02   8.0583940e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0583940e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   9.0327615e-02   8.0616236e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0616236e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   9.1607290e-02   8.0650056e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0650056e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   9.2886964e-02   8.0685582e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0685582e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   9.4166639e-02   8.0722810e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0722810e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   9.5446314e-02   8.0761754e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0761754e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   9.6725989e-02   8.0802540e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0802540e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   9.8005664e-02   8.0845310e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0845310e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   9.9285339e-02   8.0890005e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0890005e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.0056501e-01   8.0936692e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0936692e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.0184469e-01   8.0985651e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0985651e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.0312436e-01   8.1036775e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1036775e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.0440404e-01   8.1090121e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1090121e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.0568371e-01   8.1145900e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1145900e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.0696339e-01   8.1204181e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1204181e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.0824306e-01   8.1264932e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1264932e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.0952274e-01   8.1328272e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1328272e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.1080241e-01   8.1394488e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1394488e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.1208209e-01   8.1463438e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1463438e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.1336176e-01   8.1535203e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1535203e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.1464144e-01   8.1610106e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1610106e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.1592111e-01   8.1688095e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1688095e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.1720079e-01   8.1769182e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1769182e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.1848046e-01   8.1853579e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1853579e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.1976014e-01   8.1941491e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1941491e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.2103981e-01   8.2032797e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2032797e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.2231949e-01   8.2127590e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2127590e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.2359916e-01   8.2226336e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2226336e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.2487884e-01   8.2328796e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2328796e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.2615851e-01   8.2435053e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2435053e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.2743819e-01   8.2545441e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2545441e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.2871786e-01   8.2660021e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2660021e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.2999754e-01   8.2778716e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2778716e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.3127721e-01   8.2901703e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2901703e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.3255688e-01   8.3029392e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.3029392e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.3383656e-01   8.3161520e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.3161520e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.3511623e-01   8.3298186e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.3298186e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.3639591e-01   8.3439879e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.3439879e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.3767558e-01   8.3586445e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.3586445e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.3895526e-01   8.3737875e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.3737875e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.4023493e-01   8.3894474e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.3894474e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.4151461e-01   8.4056481e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4056481e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.4279428e-01   8.4223675e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4223675e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.4407396e-01   8.4396156e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4396156e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.4535363e-01   8.4574590e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4574590e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.4663331e-01   8.4758533e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4758533e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.4791298e-01   8.4948074e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4948074e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.4919266e-01   8.5143668e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.5143668e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5047233e-01   8.5345309e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.5345309e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5175201e-01   8.5552847e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.5552847e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5303168e-01   8.5766497e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.5766497e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5431136e-01   8.5986738e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.5986738e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5559103e-01   8.6213154e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6213154e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5687071e-01   8.6445826e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6445826e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5815038e-01   8.6685376e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6685376e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5943006e-01   8.6931481e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6931481e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6070973e-01   8.7184086e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7184086e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6198941e-01   8.7443547e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7443547e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6326908e-01   8.7710061e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7710061e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6454876e-01   8.7983285e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7983285e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6582843e-01   8.8263291e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.8263291e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6710811e-01   8.8550822e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.8550822e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6838778e-01   8.8845234e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.8845234e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6966746e-01   8.9146571e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.9146571e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7094713e-01   8.9455328e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.9455328e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7222681e-01   8.9771362e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.9771362e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7350648e-01   9.0094429e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0094429e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7478615e-01   9.0424720e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0424720e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7606583e-01   9.0762653e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0762653e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7734550e-01   9.1107671e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.1107671e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7862518e-01   9.1459777e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.1459777e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7990485e-01   9.1819590e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.1819590e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8118453e-01   9.2186599e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.2186599e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8246420e-01   9.2560667e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.2560667e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8374388e-01   9.2942097e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.2942097e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8502355e-01   9.3330935e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.3330935e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8630323e-01   9.3726735e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.3726735e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8758290e-01   9.4129487e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.4129487e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8886258e-01   9.4539776e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.4539776e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9014225e-01   9.4956853e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.4956853e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9142193e-01   9.5380650e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.5380650e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9270160e-01   9.5811537e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.5811537e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9398128e-01   9.6249199e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.6249199e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9526095e-01   9.6693303e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.6693303e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9654063e-01   9.7143917e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.7143917e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9782030e-01   9.7601221e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.7601221e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9909998e-01   9.8064605e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.8064605e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.0037965e-01   9.8533941e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.8533941e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.0165933e-01   9.9009602e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.9009602e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.0293900e-01   9.9490976e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.9490976e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.0421868e-01   9.9977826e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.9977826e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.0549835e-01   1.0047024e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0047024e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.0677803e-01   1.0096804e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0096804e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.0805770e-01   1.0147076e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0147076e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.0933738e-01   1.0197824e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0197824e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.1061705e-01   1.0249064e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0249064e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.1189673e-01   1.0300730e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0300730e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.1317640e-01   1.0352801e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0352801e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.1445608e-01   1.0405279e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0405279e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.1573575e-01   1.0458122e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0458122e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.1701542e-01   1.0511292e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0511292e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.1829510e-01   1.0564774e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0564774e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.1957477e-01   1.0618548e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0618548e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.2085445e-01   1.0672566e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0672566e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.2213412e-01   1.0726800e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0726800e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.2341380e-01   1.0781235e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0781235e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.2469347e-01   1.0835824e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0835824e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.2597315e-01   1.0890533e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0890533e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.2725282e-01   1.0945337e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0945337e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.2853250e-01   1.1000197e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1000197e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.2981217e-01   1.1055076e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1055076e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.3109185e-01   1.1109943e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1109943e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.3237152e-01   1.1164755e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1164755e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.3365120e-01   1.1219480e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1219480e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.3493087e-01   1.1274084e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1274084e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.3621055e-01   1.1328517e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1328517e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.3749022e-01   1.1382745e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1382745e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.3876990e-01   1.1436739e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1436739e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.4004957e-01   1.1490452e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1490452e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.4132925e-01   1.1543830e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1543830e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.4260892e-01   1.1596856e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1596856e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.4388860e-01   1.1649494e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1649494e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.4516827e-01   1.1701661e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1701661e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.4644795e-01   1.1753354e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1753354e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.4772762e-01   1.1804538e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1804538e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.4900730e-01   1.1855146e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1855146e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.5028697e-01   1.1905135e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1905135e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.5156665e-01   1.1954496e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1954496e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.5284632e-01   1.2003183e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2003183e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.5412600e-01   1.2051099e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2051099e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.5540567e-01   1.2098268e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2098268e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.5668535e-01   1.2144655e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2144655e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.5796502e-01   1.2190155e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2190155e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.5924469e-01   1.2234770e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2234770e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.6052437e-01   1.2278487e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2278487e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.6180404e-01   1.2321235e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2321235e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.6308372e-01   1.2362943e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2362943e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.6436339e-01   1.2403643e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2403643e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.6564307e-01   1.2443301e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2443301e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.6692274e-01   1.2481772e+00   8.0001222e-01   8.0000000e-01   8.0000000e-01   1.2481772e+00   7.9999683e-01   8.0000000e-01   8.0000000e-01
   2.6820242e-01   1.2519125e+00   8.0003571e-01   8.0000000e-01   8.0000000e-01   1.2519125e+00   8.0001887e-01   8.0000000e-01   8.0000000e-01
   2.6948209e-01   1.2555332e+00   8.0005892e-01   8.0000000e-01   8.0000000e-01   1.2555332e+00   8.0004628e-01   8.0000000e-01   8.0000000e-01
   2.7076177e-01   1.2590294e+00   8.0008232e-01   8.0000000e-01   8.0000000e-01   1.2590294e+00   8.0007378e-01   8.0000000e-01   8.0000000e-01
   2.7204144e-01   1.2623990e+00   8.0010591e-01   8.0000000e-01   8.0000000e-01   1.2623990e+00   8.0010147e-01   8.0000000e-01   8.0000000e-01
   2.7332112e-01   1.2656447e+00   8.0012982e-01   8.0000000e-01   8.0000000e-01   1.2656447e+00   8.0012943e-01   8.0000000e-01   8.0000000e-01
   2.7460079e-01   1.2687614e+00   8.0015414e-01   8.0000000e-01   8.0000000e-01   1.2687614e+00   8.0015775e-01   8.0000000e-01   8.0000000e-01
   2.7588047e-01   1.2717370e+00   8.0017902e-01   8.0000000e-01   8.0000000e-01   1.2717370e+00   8.0018654e-01   8.0000000e-01   8.0000000e-01
   2.7716014e-01   1.2745802e+00   8.0020450e-01   8.0000000e-01   8.0000000e-01   1.2745802e+00   8.0021588e-01   8.0000000e-01   8.0000000e-01
   2.7843982e-01   1.2772883e+00   8.0023063e-01   8.0000000e-01   8.0000000e-01   1.2772883e+00   8.0024584e-01   8.0000000e-01   8.0000000e-01
   2.7971949e-01   1.2798479e+00   8.0025758e-01   8.0000000e-01   8.0000000e-01   1.2798479e+00   8.0027657e-01   8.0000000e-01   8.0000000e-01
   2.8099917e-01   1.2822641e+00   8.0028538e-01   8.0000000e-01   8.0000000e-01   1.2822641e+00   8.0030815e-01   8.0000000e-01   8.0000000e-01
   2.8227884e-01   1.2845382e+00   8.0031410e-01   8.0000000e-01   8.0000000e-01   1.2845382e+00   8.0034065e-01   8.0000000e-01   8.0000000e-01
   2.8355852e-01   1.2866624e+00   8.0034388e-01   8.0000000e-01   8.0000000e-01   1.2866624e+00   8.0037419e-01   8.0000000e-01   8.0000000e-01
   2.8483819e-01   1.2886308e+00   8.0037482e-01   8.0000000e-01   8.0000000e-01   1.2886308e+00   8.0040893e-01   8.0000000e-01   8.0000000e-01
   2.8611787e-01   1.2904510e+00   8.0040696e-01   8.0000000e-01   8.0000000e-01   1.2904510e+00   8.0044490e-01   8.0000000e-01   8.0000000e-01
   2.8739754e-01   1.2921215e+00   8.0044039e-01   8.0000000e-01   8.0000000e-01   1.2921215e+00   8.0048219e-01   8.0000000e-01   8.0000000e-01
   2.8867722e-01   1.2936251e+00   8.0047535e-01   8.0000000e-01   8.0000000e-01   1.2936251e+00   8.0052107e-01   8.0000000e-01   8.0000000e-01
   2.8995689e-01   1.2949755e+00   8.0051180e-01   8.0000000e-01   8.0000000e-01   1.2949755e+00   8.0056152e-01   8.0000000e-01   8.0000000e-01
   2.9123657e-01   1.2961719e+00   8.0054985e-01   8.0000000e-01   8.0000000e-01   1.2961719e+00   8.0060363e-01   8.0000000e-01   8.0000000e-01
   2.9251624e-01   1.2972035e+00   8.0058970e-01   8.0000000e-01   8.0000000e-01   1.2972035e+00   8.0064765e-01   8.0000000e-01   8.0000000e-01
   2.9379592e-01   1.2980722e+00   8.0063144e-01   8.0000000e-01   8.0000000e-01   1.2980722e+00   8.0069366e-01   8.0000000e-01   8.0000000e-01
   2.9507559e-01   1.2987839e+00   8.0067511e-01   8.0000000e-01   8.0000000e-01   1.2987839e+00   8.0074171e-01   8.0000000e-01   8.0000000e-01
   2.9635527e-01   1.2993347e+00   8.0072085e-01   8.0000000e-01   8.0000000e-01   1.2993347e+00   8.0079197e-01   8.0000000e-01   8.0000000e-01
   2.9763494e-01   1.2997140e+00   8.0076894e-01   8.0000000e-01   8.0000000e-01   1.2997140e+00   8.0084472e-01   8.0000000e-01   8.0000000e-01
   2.9891462e-01   1.2999347e+00   8.0081932e-01   8.0000000e-01   8.0000000e-01   1.2999347e+00   8.0089991e-01   8.0000000e-01   8.0000000e-01
   3.0019429e-01   1.2999966e+00   8.0087211e-01   8.0000000e-01   8.0000000e-01   1.2999966e+00   8.0095768e-01   8.0000000e-01   8.0000000e-01
   3.0147396e-01   1.2998863e+00   8.0092765e-01   8.0000000e-01   8.0000000e-01   1.2998863e+00   8.0101838e-01   8.0000000e-01   8.0000000e-01
   3.0275364e-01   1.2996140e+00   8.0098594e-01   8.0000000e-01   8.0000000e-01   1.2996140e+00   8.0108202e-01   8.0000000e-01   8.0000000e-01
   3.0403331e-01   1.2991832e+00   8.0104704e-01   8.0000000e-01   8.0000000e-01   1.2991832e+00   8.0114867e-01   8.0000000e-01   8.0000000e-01
   3.0531299e-01   1.2985877e+00   8.0111125e-01   8.0000000e-01   8.0000000e-01   1.2985877e+00   8.0121863e-01   8.0000000e-01   8.0000000e-01
   3.0659266e-01   1.2978248e+00   8.0117876e-01   8.0000000e-01   8.0000000e-01   1.2978248e+00   8.0129215e-01   8.0000000e-01   8.0000000e-01
   3.0787234e-01   1.2969052e+00   8.0124953e-01   8.0000000e-01   8.0000000e-01   1.2969052e+00   8.0136916e-01   8.0000000e-01   8.0000000e-01
   3.0915201e-01   1.2958294e+00   8.0132372e-01   8.0000000e-01   8.0000000e-01   1.2958294e+00   8.0144982e-01   8.0000000e-01   8.0000000e-01
   3.1043169e-01   1.2945828e+00   8.0140186e-01   8.0000000e-01   8.0000000e-01   1.2945828e+00   8.0153471e-01   8.0000000e-01   8.0000000e-01
   3.1171136e-01   1.2931825e+00   8.0148374e-01   8.0000000e-01   8.0000000e-01   1.2931825e+00   8.0162360e-01   8.0000000e-01   8.0000000e-01
   3.1299104e-01   1.2916298e+00   8.0156952e-01   8.0000000e-01   8.0000000e-01   1.2916298e+00   8.0171667e-01   8.0000000e-01   8.0000000e-01
   3.1427071e-01   1.2899164e+00   8.0165964e-01   8.0000000e-01   8.0000000e-01   1.2899164e+00   8.0181438e-01   8.0000000e-01   8.0000000e-01
   3.1555039e-01   1.2880478e+00   8.0175418e-01   8.0000000e-01   8.0000000e-01   1.2880478e+00   8.0191682e-01   8.0000000e-01   8.0000000e-01
   3.1683006e-01   1.2860316e+00   8.0185317e-01   8.0000000e-01   8.0000000e-01   1.2860316e+00   8.0202400e-01   8.0000000e-01   8.0000000e-01
   3.1810974e-01   1.2838663e+00   8.0195686e-01   8.0000000e-01   8.0000000e-01   1.2838663e+00   8.0213621e-01   8.0000000e-01   8.0000000e-01
   3.1938941e-01   1.2815457e+00   8.0206576e-01   8.0000000e-01   8.0000000e-01   1.2815457e+00   8.0225396e-01   8.0000000e-01   8.0000000e-01
   3.2066909e-01   1.2790837e+00   8.0217965e-01   8.0000000e-01   8.0000000e-01   1.2790837e+00   8.0237704e-01   8.0000000e-01   8.0000000e-01
   3.2194876e-01   1.2764824e+00   8.0229873e-01   8.0000000e-01   8.0000000e-01   1.2764824e+00   8.0250565e-01   8.0000000e-01   8.0000000e-01
   3.2322844e-01   1.2737325e+00   8.0242367e-01   8.0000000e-01   8.0000000e-01   1.2737325e+00   8.0264048e-01   8.0000000e-01   8.0000000e-01
   3.2450811e-01   1.2708460e+00   8.0255430e-01   8.0000000e-01   8.0000000e-01   1.2708460e+00   8.0278137e-01   8.0000000e-01   8.0000000e-01
   3.2578779e-01   1.2678278e+00   8.0269074e-01   8.0000000e-01   8.0000000e-01   1.2678278e+00   8.0292841e-01   8.0000000e-01   8.0000000e-01
   3.2706746e-01   1.2646749e+00   8.0283345e-01   8.0000000e-01   8.0000000e-01   1.2646749e+00   8.0308212e-01   8.0000000e-01   8.0000000e-01
   3.2834714e-01   1.2613886e+00   8.0298275e-01   8.0000000e-01   8.0000000e-01   1.2613886e+00   8.0324281e-01   8.0000000e-01   8.0000000e-01
   3.2962681e-01   1.2579793e+00   8.0313850e-01   8.0000000e-01   8.0000000e-01   1.2579793e+00   8.0341033e-01   8.0000000e-01   8.0000000e-01
   3.3090649e-01   1.2544494e+00   8.0330093e-01   8.0000000e-01   8.0000000e-01   1.2544494e+00   8.0358490e-01   8.0000000e-01   8.0000000e-01
   3.3218616e-01   1.2507909e+00   8.0347092e-01   8.0000000e-01   8.0000000e-01   1.2507909e+00   8.0376747e-01   8.0000000e-01   8.0000000e-01
   3.3346584e-01   1.2470191e+00   8.0364803e-01   8.0000000e-01   8.0000000e-01   1.2470191e+00   8.0395754e-01   8.0000000e-01   8.0000000e-01
   3.3474551e-01   1.2431370e+00   8.0383250e-01   8.0000000e-01   8.0000000e-01   1.2431370e+00   8.0415535e-01   8.0000000e-01   8.0000000e-01
   3.3602519e-01   1.2391409e+00   8.0402523e-01   8.0000000e-01   8.0000000e-01   1.2391409e+00   8.0436183e-01   8.0000000e-01   8.0000000e-01
   3.3730486e-01   1.2350377e+00   8.0422607e-01   8.0000000e-01   8.0000000e-01   1.2350377e+00   8.0457687e-01   8.0000000e-01   8.0000000e-01
   3.3858454e-01   1.2308348e+00   8.0443496e-01   8.0000000e-01   8.0000000e-01   1.2308348e+00   8.0480037e-01   8.0000000e-01   8.0000000e-01
   3.3986421e-01   1.2265331e+00   8.0465235e-01   8.0000000e-01   8.0000000e-01   1.2265331e+00   8.0503277e-01   8.0000000e-01   8.0000000e-01
   3.4114389e-01   1.2221318e+00   8.0487893e-01   8.0000000e-01   8.0000000e-01   1.2221318e+00   8.0527481e-01   8.0000000e-01   8.0000000e-01
   3.4242356e-01   1.2176418e+00   8.0511428e-01   8.0000000e-01   8.0000000e-01   1.2176418e+00   8.0552601e-01   8.0000000e-01   8.0000000e-01
   3.4370324e-01   1.2130668e+00   8.0535862e-01   8.0000000e-01   8.0000000e-01   1.2130668e+00   8.0578660e-01   8.0000000e-01   8.0000000e-01
   3.4498291e-01   1.2084034e+00   8.0561302e-01   8.0000000e-01   8.0000000e-01   1.2084034e+00   8.0605769e-01   8.0000000e-01   8.0000000e-01
   3.4626258e-01   1.2036618e+00   8.0587705e-01   8.0000000e-01   8.0000000e-01   1.2036618e+00   8.0633880e-01   8.0000000e-01   8.0000000e-01
   3.4754226e-01   1.1988468e+00   8.0615078e-01   8.0000000e-01   8.0000000e-01   1.1988468e+00   8.0663001e-01   8.0000000e-01   8.0000000e-01
   3.4882193e-01   1.1939589e+00   8.0643501e-01   8.0000000e-01   8.0000000e-01   1.1939589e+00   8.0693204e-01   8.0000000e-01   8.0000000e-01
   3.5010161e-01   1.1890018e+00   8.0673039e-01   8.0000000e-01   8.0000000e-01   1.1890018e+00   8.0724568e-01   8.0000000e-01   8.0000000e-01
   3.5138128e-01   1.1839834e+00   8.0703627e-01   8.0000000e-01   8.0000000e-01   1.1839834e+00   8.0757022e-01   8.0000000e-01   8.0000000e-01
   3.5266096e-01   1.1789067e+00   8.0735290e-01   8.0000000e-01   8.0000000e-01   1.1789067e+00   8.0790588e-01   8.0000000e-01   8.0000000e-01
   3.5394063e-01   1.1737712e+00   8.0768151e-01   8.0000000e-01   8.0000000e-01   1.1737712e+00   8.0825393e-01   8.0000000e-01   8.0000000e-01
   3.5522031e-01   1.1685862e+00   8.0802128e-01   8.0000000e-01   8.0000000e-01   1.1685862e+00   8.0861348e-01   8.0000000e-01   8.0000000e-01
   3.5649998e-01   1.1633554e+00   8.0837241e-01   8.0000000e-01   8.0000000e-01   1.1633554e+00   8.0898473e-01   8.0000000e-01   8.0000000e-01
   3.5777966e-01   1.1580799e+00   8.0873595e-01   8.0000000e-01   8.0000000e-01   1.1580799e+00   8.0936873e-01   8.0000000e-01   8.0000000e-01
   3.5905933e-01   1.1527654e+00   8.0911210e-01   8.0000000e-01   8.0000000e-01   1.1527654e+00   8.0976552e-01   8.0000000e-01   8.0000000e-01
   3.6033901e-01   1.1474171e+00   8.0950071e-01   8.0000000e-01   8.0000000e-01   1.1474171e+00   8.1017524e-01   8.0000000e-01   8.0000000e-01
   3.6161868e-01   1.1420377e+00   8.0990195e-01   8.0000000e-01   8.0000000e-01   1.1420377e+00   8.1059789e-01   8.0000000e-01   8.0000000e-01
   3.6289836e-01   1.1366302e+00   8.1031662e-01   8.0000000e-01   8.0000000e-01   1.1366302e+00   8.1103428e-01   8.0000000e-01   8.0000000e-01
   3.6417803e-01   1.1312005e+00   8.1074398e-01   8.0000000e-01   8.0000000e-01   1.1312005e+00   8.1148360e-01   8.0000000e-01   8.0000000e-01
   3.6545771e-01   1.1257521e+00   8.1118420e-01   8.0000000e-01   8.0000000e-01   1.1257521e+00   8.1194604e-01   8.0000000e-01   8.0000000e-01
   3.6673738e-01   1.1202875e+00   8.1163931e-01   8.0000000e-01   8.0000000e-01   1.1202875e+00   8.1242343e-01   8.0000000e-01   8.0000000e-01
   3.6801706e-01   1.1148118e+00   8.1210837e-01   8.0000000e-01   8.0000000e-01   1.1148118e+00   8.1291517e-01   8.0000000e-01   8.0000000e-01
   3.6929673e-01   1.1093286e+00   8.1259091e-01   8.0000000e-01   8.0000000e-01   1.1093286e+00   8.1342060e-01   8.0000000e-01   8.0000000e-01
   3.7057641e-01   1.1038412e+00   8.1308777e-01   8.0000000e-01   8.0000000e-01   1.1038412e+00   8.1394055e-01   8.0000000e-01   8.0000000e-01
   3.7185608e-01   1.0983535e+00   8.1359916e-01   8.0000000e-01   8.0000000e-01   1.0983535e+00   8.1447518e-01   8.0000000e-01   8.0000000e-01
   3.7313576e-01   1.0928689e+00   8.1412538e-01   8.0000000e-01   8.0000000e-01   1.0928689e+00   8.1502453e-01   8.0000000e-01   8.0000000e-01
   3.7441543e-01   1.0873907e+00   8.1466646e-01   8.0000000e-01   8.0000000e-01   1.0873907e+00   8.1558912e-01   8.0000000e-01   8.0000000e-01
   3.7569511e-01   1.0819233e+00   8.1522317e-01   8.0000000e-01   8.0000000e-01   1.0819233e+00   8.1616946e-01   8.0000000e-01   8.0000000e-01
   3.7697478e-01   1.0764691e+00   8.1579429e-01   8.0000000e-01   8.0000000e-01   1.0764691e+00   8.1676428e-01   8.0000000e-01   8.0000000e-01
   3.7825446e-01   1.0710310e+00   8.1638048e-01   8.0000000e-01   8.0000000e-01   1.0710310e+00   8.1737393e-01   8.0000000e-01   8.0000000e-01
   3.7953413e-01   1.0656136e+00   8.1698366e-01   8.0000000e-01   8.0000000e-01   1.0656136e+00   8.1800092e-01   8.0000000e-01   8.0000000e-01
   3.8081381e-01   1.0602194e+00   8.1760210e-01   8.0000000e-01   8.0000000e-01   1.0602194e+00   8.1864319e-01   8.0000000e-01   8.0000000e-01
   3.8209348e-01   1.0548506e+00   8.1823541e-01   8.0000000e-01   8.0000000e-01   1.0548506e+00   8.1930032e-01   8.0000000e-01   8.0000000e-01
   3.8337316e-01   1.0495106e+00   8.1888522e-01   8.0000000e-01   8.0000000e-01   1.0495106e+00   8.1997362e-01   8.0000000e-01   8.0000000e-01
   3.8465283e-01   1.0442039e+00   8.1955228e-01   8.0000000e-01   8.0000000e-01   1.0442039e+00   8.2066440e-01   8.0000000e-01   8.0000000e-01
   3.8593251e-01   1.0389309e+00   8.2023449e-01   8.0000000e-01   8.0000000e-01   1.0389309e+00   8.2137030e-01   8.0000000e-01   8.0000000e-01
   3.8721218e-01   1.0336940e+00   8.2093195e-01   8.0000000e-01   8.0000000e-01   1.0336940e+00   8.2209131e-01   8.0000000e-01   8.0000000e-01
   3.8849185e-01   1.0284994e+00   8.2164856e-01   8.0000000e-01   8.0000000e-01   1.0284994e+00   8.2283107e-01   8.0000000e-01   8.0000000e-01
   3.8977153e-01   1.0233464e+00   8.2238064e-01   8.0000000e-01   8.0000000e-01   1.0233464e+00   8.2358649e-01   8.0000000e-01   8.0000000e-01
   3.9105120e-01   1.0182367e+00   8.2312817e-01   8.0000000e-01   8.0000000e-01   1.0182367e+00   8.2435717e-01   8.0000000e-01   8.0000000e-01
   3.9233088e-01   1.0131751e+00   8.2389402e-01   8.0000000e-01   8.0000000e-01   1.0131751e+00   8.2514568e-01   8.0000000e-01   8.0000000e-01
   3.9361055e-01   1.0081637e+00   8.2467664e-01   8.0000000e-01   8.0000000e-01   1.0081637e+00   8.2595111e-01   8.0000000e-01   8.0000000e-01
   3.9489023e-01   1.0032021e+00   8.2547487e-01   8.0000000e-01   8.0000000e-01   1.0032021e+00   8.2677186e-01   8.0000000e-01   8.0000000e-01
   3.9616990e-01   9.9829281e-01   8.2629100e-01   8.0000000e-01   8.0000000e-01   9.9829281e-01   8.2761002e-01   8.0000000e-01   8.0000000e-01
   3.9744958e-01   9.9344191e-01   8.2712454e-01   8.0000000e-01   8.0000000e-01   9.9344191e-01   8.2846568e-01   8.0000000e-01   8.0000000e-01
   3.9872925e-01   9.8864634e-01   8.2797402e-01   8.0000000e-01   8.0000000e-01   9.8864634e-01   8.2933684e-01   8.0000000e-01   8.0000000e-01
   4.0000893e-01   9.8390763e-01   8.2884149e-01   8.0000000e-01   8.0000000e-01   9.8390763e-01   8.3022556e-01   8.0000000e-01   8.0000000e-01
   4.0128860e-01   9.7923181e-01   8.2972562e-01   8.0000000e-01   8.0000000e-01   9.7923181e-01   8.3113093e-01   8.0000000e-01   8.0000000e-01
   4.0256828e-01   9.7461760e-01   8.3062726e-01   8.0000000e-01   8.0000000e-01   9.7461760e-01   8.3205300e-01   8.0000000e-01   8.0000000e-01
   4.0384795e-01   9.7006464e-01   8.3154602e-01   8.0000000e-01   8.0000000e-01   9.7006464e-01   8.3299233e-01   8.0000000e-01   8.0000000e-01
   4.0512763e-01   9.6557635e-01   8.3248061e-01   8.0000000e-01   8.0000000e-01   9.6557635e-01   8.3394689e-01   8.0000000e-01   8.0000000e-01
   4.0640730e-01   9.6115614e-01   8.3343493e-01   8.0000000e-01   8.0000000e-01   9.6115614e-01   8.3492078e-01   8.0000000e-01   8.0000000e-01
   4.0768698e-01   9.5680069e-01   8.3440441e-01   8.0000000e-01   8.0000000e-01   9.5680069e-01   8.3590965e-01   8.0000000e-01   8.0000000e-01
   4.0896665e-01   9.5251092e-01   8.3539141e-01   8.0000000e-01   8.0000000e-01   9.5251092e-01   8.3691525e-01   8.0000000e-01   8.0000000e-01
   4.1024633e-01   9.4829433e-01   8.3639623e-01   8.0000000e-01   8.0000000e-01   9.4829433e-01   8.3793869e-01   8.0000000e-01   8.0000000e-01
   4.1152600e-01   9.4414557e-01   8.3741741e-01   8.0000000e-01   8.0000000e-01   9.4414557e-01   8.3897755e-01   8.0000000e-01   8.0000000e-01
   4.1280568e-01   9.4006492e-01   8.3845607e-01   8.0000000e-01   8.0000000e-01   9.4006492e-01   8.4003397e-01   8.0000000e-01   8.0000000e-01
   4.1408535e-01   9.3605696e-01   8.3951101e-01   8.0000000e-01   8.0000000e-01   9.3605696e-01   8.4110578e-01   8.0000000e-01   8.0000000e-01
   4.1536503e-01   9.3212156e-01   8.4058439e-01   8.0000000e-01   8.0000000e-01   9.3212156e-01   8.4219591e-01   8.0000000e-01   8.0000000e-01
   4.1664470e-01   9.2825591e-01   8.4167268e-01   8.0000000e-01   8.0000000e-01   9.2825591e-01   8.4330048e-01   8.0000000e-01   8.0000000e-01
   4.1792438e-01   9.2446153e-01   8.4277947e-01   8.0000000e-01   8.0000000e-01   9.2446153e-01   8.4442274e-01   8.0000000e-01   8.0000000e-01
   4.1920405e-01   9.2074378e-01   8.4390226e-01   8.0000000e-01   8.0000000e-01   9.2074378e-01   8.4556059e-01   8.0000000e-01   8.0000000e-01
   4.2048373e-01   9.1709670e-01   8.4504260e-01   8.0000000e-01   8.0000000e-01   9.1709670e-01   8.4671566e-01   8.0000000e-01   8.0000000e-01
   4.2176340e-01   9.1352042e-01   8.4619732e-01   8.0000000e-01   8.0000000e-01   9.1352042e-01   8.4788462e-01   8.0000000e-01   8.0000000e-01
   4.2304308e-01   9.1002066e-01   8.4737168e-01   8.0000000e-01   8.0000000e-01   9.1002066e-01   8.4907252e-01   8.0000000e-01   8.0000000e-01
   4.2432275e-01   9.0659353e-01   8.4856060e-01   8.0000000e-01   8.0000000e-01   9.0659353e-01   8.5027460e-01   8.0000000e-01   8.0000000e-01
   4.2560243e-01   9.0323723e-01   8.4976666e-01   8.0000000e-01   8.0000000e-01   9.0323723e-01   8.5149325e-01   8.0000000e-01   8.0000000e-01
   4.2688210e-01   8.9995434e-01   8.5098812e-01   8.0000000e-01   8.0000000e-01   8.9995434e-01   8.5272659e-01   8.0000000e-01   8.0000000e-01
   4.2816178e-01   8.9674658e-01   8.5222688e-01   8.0000000e-01   8.0000000e-01   8.9674658e-01   8.5397713e-01   8.0000000e-01   8.0000000e-01
   4.2944145e-01   8.9360905e-01   8.5348105e-01   8.0000000e-01   8.0000000e-01   8.9360905e-01   8.5524205e-01   8.0000000e-01   8.0000000e-01
   4.3072112e-01   8.9054146e-01   8.5475054e-01   8.0000000e-01   8.0000000e-01   8.9054146e-01   8.5652237e-01   8.0000000e-01   8.0000000e-01
   4.3200080e-01   8.8755049e-01   8.5603767e-01   8.0000000e-01   8.0000000e-01   8.8755049e-01   8.5781915e-01   8.0000000e-01   8.0000000e-01
   4.3328047e-01   8.8462880e-01   8.5733915e-01   8.0000000e-01   8.0000000e-01   8.8462880e-01   8.5913015e-01   8.0000000e-01   8.0000000e-01
   4.3456015e-01   8.8177575e-01   8.5865684e-01   8.0000000e-01   8.0000000e-01   8.8177575e-01   8.6045671e-01   8.0000000e-01   8.0000000e-01
   4.3583982e-01   8.7899494e-01   8.5998950e-01   8.0000000e-01   8.0000000e-01   8.7899494e-01   8.6179756e-01   8.0000000e-01   8.0000000e-01
   4.3711950e-01   8.7628460e-01   8.6133805e-01   8.0000000e-01   8.0000000e-01   8.7628460e-01   8.6315417e-01   8.0000000e-01   8.0000000e-01
   4.3839917e-01   8.7364115e-01   8.6270189e-01   8.0000000e-01   8.0000000e-01   8.7364115e-01   8.6452503e-01   8.0000000e-01   8.0000000e-01
   4.3967885e-01   8.7106525e-01   8.6407910e-01   8.0000000e-01   8.0000000e-01   8.7106525e-01   8.6590929e-01   8.0000000e-01   8.0000000e-01
   4.4095852e-01   8.6856044e-01   8.6547447e-01   8.0000000e-01   8.0000000e-01   8.6856044e-01   8.6731068e-01   8.0000000e-01   8.0000000e-01
   4.4223820e-01   8.6612037e-01   8.6688271e-01   8.0000000e-01   8.0000000e-01   8.6612037e-01   8.6872438e-01   8.0000000e-01   8.0000000e-01
   4.4351787e-01   8.6374433e-01   8.6830545e-01   8.0000000e-01   8.0000000e-01   8.6374433e-01   8.7015263e-01   8.0000000e-01   8.0000000e-01
   4.4479755e-01   8.6143669e-01   8.6974426e-01   8.0000000e-01   8.0000000e-01   8.6143669e-01   8.7159585e-01   8.0000000e-01   8.0000000e-01
   4.4607722e-01   8.5919271e-01   8.7119608e-01   8.0000000e-01   8.0000000e-01   8.5919271e-01   8.7305189e-01   8.0000000e-01   8.0000000e-01
   4.4735690e-01   8.5701019e-01   8.7266282e-01   8.0000000e-01   8.0000000e-01   8.5701019e-01   8.7452218e-01   8.0000000e-01   8.0000000e-01
   4.4863657e-01   8.5489076e-01   8.7414388e-01   8.0000000e-01   8.0000000e-01   8.5489076e-01   8.7600621e-01   8.0000000e-01   8.0000000e-01
   4.4991625e-01   8.5283467e-01   8.7563851e-01   8.0000000e-01   8.0000000e-01   8.5283467e-01   8.7750345e-01   8.0000000e-01   8.0000000e-01
   4.5119592e-01   8.5083724e-01   8.7714718e-01   8.0000000e-01   8.0000000e-01   8.5083724e-01   8.7901417e-01   8.0000000e-01   8.0000000e-01
   4.5247560e-01   8.4889756e-01   8.7866956e-01   8.0000000e-01   8.0000000e-01   8.4889756e-01   8.8053809e-01   8.0000000e-01   8.0000000e-01
   4.5375527e-01   8.4702049e-01   8.8020549e-01   8.0000000e-01   8.0000000e-01   8.4702049e-01   8.8207507e-01   8.0000000e-01   8.0000000e-01
   4.5503495e-01   8.4519907e-01   8.8175484e-01   8.0000000e-01   8.0000000e-01   8.4519907e-01   8.8362498e-01   8.0000000e-01   8.0000000e-01
   4.5631462e-01   8.4343234e-01   8.8331753e-01   8.0000000e-01   8.0000000e-01   8.4343234e-01   8.8518782e-01   8.0000000e-01   8.0000000e-01
   4.5759430e-01   8.4172268e-01   8.8489318e-01   8.0000000e-01   8.0000000e-01   8.4172268e-01   8.8676301e-01   8.0000000e-01   8.0000000e-01
   4.5887397e-01   8.4006772e-01   8.8648187e-01   8.0000000e-01   8.0000000e-01   8.4006772e-01   8.8835084e-01   8.0000000e-01   8.0000000e-01
   4.6015365e-01   8.3846429e-01   8.8808338e-01   8.0000000e-01   8.0000000e-01   8.3846429e-01   8.8995102e-01   8.0000000e-01   8.0000000e-01
   4.6143332e-01   8.3691251e-01   8.8969757e-01   8.0000000e-01   8.0000000e-01   8.3691251e-01   8.9156338e-01   8.0000000e-01   8.0000000e-01
   4.6271300e-01   8.3541416e-01   8.9132420e-01   8.0000000e-01   8.0000000e-01   8.3541416e-01   8.9318779e-01   8.0000000e-01   8.0000000e-01
   4.6399267e-01   8.3396411e-01   8.9296320e-01   8.0000000e-01   8.0000000e-01   8.3396411e-01   8.9482409e-01   8.0000000e-01   8.0000000e-01
   4.6527235e-01   8.3256134e-01   8.9461439e-01   8.0000000e-01   8.0000000e-01   8.3256134e-01   8.9647214e-01   8.0000000e-01   8.0000000e-01
   4.6655202e-01   8.3120872e-01   8.9627776e-01   8.0000000e-01   8.0000000e-01   8.3120872e-01   8.9813180e-01   8.0000000e-01   8.0000000e-01
   4.6783170e-01   8.2990199e-01   8.9795267e-01   8.0000000e-01   8.0000000e-01   8.2990199e-01   8.9980283e-01   8.0000000e-01   8.0000000e-01
   4.6911137e-01   8.2863930e-01   8.9963944e-01   8.0000000e-01   8.0000000e-01   8.2863930e-01   9.0148516e-01   8.0000000e-01   8.0000000e-01
   4.7039105e-01   8.2742149e-01   9.0133817e-01   8.0000000e-01   8.0000000e-01   8.2742149e-01   9.0317896e-01   8.0000000e-01   8.0000000e-01
   4.7167072e-01   8.2624805e-01   9.0304828e-01   8.0000000e-01   8.0000000e-01   8.2624805e-01   9.0488363e-01   8.0000000e-01   8.0000000e-01
   4.7295039e-01   8.2511540e-01   9.0476888e-01   8.0000000e-01   8.0000000e-01   8.2511540e-01   9.0659842e-01   8.0000000e-01   8.0000000e-01
   4.7423007e-01   8.2402270e-01   9.0650035e-01   8.0000000e-01   8.0000000e-01   8.2402270e-01   9.0832418e-01   8.0000000e-01   8.0000000e-01
   4.7550974e-01   8.2297261e-01   9.0824477e-01   8.0000000e-01   8.0000000e-01   8.2297261e-01   9.1006193e-01   8.0000000e-01   8.0000000e-01
   4.7678942e-01   8.2196014e-01   9.0999932e-01   8.0000000e-01   8.0000000e-01   8.2196014e-01   9.1180944e-01   8.0000000e-01   8.0000000e-01
   4.7806909e-01   8.2098434e-01   9.1176390e-01   8.0000000e-01   8.0000000e-01   8.2098434e-01   9.1356663e-01   8.0000000e-01   8.0000000e-01
   4.7934877e-01   8.2004655e-01   9.1353919e-01   8.0000000e-01   8.0000000e-01   8.2004655e-01   9.1533423e-01   8.0000000e-01   8.0000000e-01
   4.8062844e-01   8.1914463e-01   9.1532513e-01   8.0000000e-01   8.0000000e-01   8.1914463e-01   9.1711214e-01   8.0000000e-01   8.0000000e-01
   4.8190812e-01   8.1827632e-01   9.1712119e-01   8.0000000e-01   8.0000000e-01   8.1827632e-01   9.1889981e-01   8.0000000e-01   8.0000000e-01
   4.8318779e-01   8.1744151e-01   9.1892729e-01   8.0000000e-01   8.0000000e-01   8.1744151e-01   9.2069712e-01   8.0000000e-01   8.0000000e-01
   4.8446747e-01   8.1664083e-01   9.2074322e-01   8.0000000e-01   8.0000000e-01   8.1664083e-01   9.2250382e-01   8.0000000e-01   8.0000000e-01
   4.8574714e-01   8.1587082e-01   9.2256850e-01   8.0000000e-01   8.0000000e-01   8.1587082e-01   9.2431979e-01   8.0000000e-01   8.0000000e-01
   4.8702682e-01   8.1513060e-01   9.2440341e-01   8.0000000e-01   8.0000000e-01   8.1513060e-01   9.2614492e-01   8.0000000e-01   8.0000000e-01
   4.8830649e-01   8.1442177e-01   9.2624903e-01   8.0000000e-01   8.0000000e-01   8.1442177e-01   9.2798027e-01   8.0000000e-01   8.0000000e-01
   4.8958617e-01   8.1374126e-01   9.2810387e-01   8.0000000e-01   8.0000000e-01   8.1374126e-01   9.2982447e-01   8.0000000e-01   8.0000000e-01
   4.9086584e-01   8.1308778e-01   9.2996755e-01   8.0000000e-01   8.0000000e-01   8.1308778e-01   9.3167721e-01   8.0000000e-01   8.0000000e-01
   4.9214552e-01   8.1246170e-01   9.3184019e-01   8.0000000e-01   8.0000000e-01   8.1246170e-01   9.3353863e-01   8.0000000e-01   8.0000000e-01
   4.9342519e-01   8.1186232e-01   9.3372175e-01   8.0000000e-01   8.0000000e-01   8.1186232e-01   9.3540873e-01   8.0000000e-01   8.0000000e-01
   4.9470487e-01   8.1128736e-01   9.3561188e-01   8.0000000e-01   8.0000000e-01   8.1128736e-01   9.3728708e-01   8.0000000e-01   8.0000000e-01
   4.9598454e-01   8.1073619e-01   9.3751050e-01   8.0000000e-01   8.0000000e-01   8.1073619e-01   9.3917361e-01   8.0000000e-01   8.0000000e-01
   4.9726422e-01   8.1021006e-01   9.3941858e-01   8.0000000e-01   8.0000000e-01   8.1021006e-01   9.4106916e-01   8.0000000e-01   8.0000000e-01
   4.9854389e-01   8.0970589e-01   9.4133480e-01   8.0000000e-01   8.0000000e-01   8.0970589e-01   9.4297255e-01   8.0000000e-01   8.0000000e-01
   4.9982357e-01   8.0922297e-01   9.4325905e-01   8.0000000e-01   8.0000000e-01   8.0922297e-01   9.4488368e-01   8.0000000e-01   8.0000000e-01
   5.0110324e-01   8.0876196e-01   9.4519143e-01   8.0000000e-01   8.0000000e-01   8.0876196e-01   9.4680273e-01   8.0000000e-01   8.0000000e-01
   5.0238292e-01   8.0832135e-01   9.4713160e-01   8.0000000e-01   8.0000000e-01   8.0832135e-01   9.4872932e-01   8.0000000e-01   8.0000000e-01
   5.0366259e-01   8.0789976e-01   9.4907932e-01   8.0000000e-01   8.0000000e-01   8.0789976e-01   9.5066318e-01   8.0000000e-01   8.0000000e-01
   5.0494227e-01   8.0749702e-01   9.5103484e-01   8.0000000e-01   8.0000000e-01   8.0749702e-01   9.5260453e-01   8.0000000e-01   8.0000000e-01
   5.0622194e-01   8.0711324e-01   9.5299878e-01   8.0000000e-01   8.0000000e-01   8.0711324e-01   9.5455393e-01   8.0000000e-01   8.0000000e-01
   5.0750162e-01   8.0674641e-01   9.5497016e-01   8.0000000e-01   8.0000000e-01   8.0674641e-01   9.5651039e-01   8.0000000e-01   8.0000000e-01
   5.0878129e-01   8.0639592e-01   9.5694854e-01   8.0000000e-01   8.0000000e-01   8.0639592e-01   9.5847379e-01   8.0000000e-01   8.0000000e-01
   5.1006097e-01   8.0606256e-01   9.5893396e-01   8.0000000e-01   8.0000000e-01   8.0606256e-01   9.6044390e-01   8.0000000e-01   8.0000000e-01
   5.1134064e-01   8.0574444e-01   9.6092639e-01   8.0000000e-01   8.0000000e-01   8.0574444e-01   9.6242074e-01   8.0000000e-01   8.0000000e-01
   5.1262032e-01   8.0544080e-01   9.6292569e-01   8.0000000e-01   8.0000000e-01   8.0544080e-01   9.6440421e-01   8.0000000e-01   8.0000000e-01
   5.1389999e-01   8.0515179e-01   9.6493214e-01   8.0000000e-01   8.0000000e-01   8.0515179e-01   9.6639460e-01   8.0000000e-01   8.0000000e-01
   5.1517966e-01   8.0487682e-01   9.6694536e-01   8.0000000e-01   8.0000000e-01   8.0487682e-01   9.6839155e-01   8.0000000e-01   8.0000000e-01
   5.1645934e-01   8.0461465e-01   9.6896475e-01   8.0000000e-01   8.0000000e-01   8.0461465e-01   9.7039444e-01   8.0000000e-01   8.0000000e-01
   5.1773901e-01   8.0436489e-01   9.7099028e-01   8.0000000e-01   8.0000000e-01   8.0436489e-01   9.7240322e-01   8.0000000e-01   8.0000000e-01
   5.1901869e-01   8.0412801e-01   9.7302286e-01   8.0000000e-01   8.0000000e-01   8.0412801e-01   9.7441871e-01   8.0000000e-01   8.0000000e-01
   5.2029836e-01   8.0390238e-01   9.7506168e-01   8.0000000e-01   8.0000000e-01   8.0390238e-01   9.7644014e-01   8.0000000e-01   8.0000000e-01
   5.2157804e-01   8.0368756e-01   9.7710650e-01   8.0000000e-01   8.0000000e-01   8.0368756e-01   9.7846745e-01   8.0000000e-01   8.0000000e-01
   5.2285771e-01   8.0348384e-01   9.7915704e-01   8.0000000e-01   8.0000000e-01   8.0348384e-01   9.8050024e-01   8.0000000e-01   8.0000000e-01
   5.2413739e-01   8.0329030e-01   9.8121344e-01   8.0000000e-01   8.0000000e-01   8.0329030e-01   9.8253864e-01   8.0000000e-01   8.0000000e-01
   5.2541706e-01   8.0310622e-01   9.8327559e-01   8.0000000e-01   8.0000000e-01   8.0310622e-01   9.8458255e-01   8.0000000e-01   8.0000000e-01
   5.2669674e-01   8.0293149e-01   9.8534346e-01   8.0000000e-01   8.0000000e-01   8.0293149e-01   9.8663198e-01   8.0000000e-01   8.0000000e-01
   5.2797641e-01   8.0276602e-01   9.8741675e-01   8.0000000e-01   8.0000000e-01   8.0276602e-01   9.8868665e-01   8.0000000e-01   8.0000000e-01
   5.2925609e-01   8.0260880e-01   9.8949497e-01   8.0000000e-01   8.0000000e-01   8.0260880e-01   9.9074605e-01   8.0000000e-01   8.0000000e-01
   5.3053576e-01   8.0245948e-01   9.9157865e-01   8.0000000e-01   8.0000000e-01   8.0245948e-01   9.9281049e-01   8.0000000e-01   8.0000000e-01
   5.3181544e-01   8.0231840e-01   9.9366828e-01   8.0000000e-01   8.0000000e-01   8.0231840e-01   9.9488082e-01   8.0000000e-01   8.0000000e-01
   5.3309511e-01   8.0218455e-01   9.9576257e-01   8.0001671e-01   8.0000000e-01   8.0218455e-01   9.9695561e-01   8.0000771e-01   8.0000000e-01
   5.3437479e-01   8.0205756e-01   9.9786132e-01   8.0006645e-01   8.0000000e-01   8.0205756e-01   9.9903468e-01   8.0004936e-01   8.0000000e-01
   5.3565446e-01   8.0193746e-01   9.9996491e-01   8.0010782e-01   8.0000000e-01   8.0193746e-01   1.0011183e+00   8.0009624e-01   8.0000000e-01
   5.3693414e-01   8.0182389e-01   1.0020737e+00   8.0014970e-01   8.0000000e-01   8.0182389e-01   1.0032069e+00   8.0014327e-01   8.0000000e-01
   5.3821381e-01   8.0171624e-01   1.0041871e+00   8.0019201e-01   8.0000000e-01   8.0171624e-01   1.0052999e+00   8.0019059e-01   8.0000000e-01
   5.3949349e-01   8.0161432e-01   1.0063046e+00   8.0023476e-01   8.0000000e-01   8.0161432e-01   1.0073968e+00   8.0023828e-01   8.0000000e-01
   5.4077316e-01   8.0151827e-01   1.0084265e+00   8.0027810e-01   8.0000000e-01   8.0151827e-01   1.0094980e+00   8.0028653e-01   8.0000000e-01
   5.4205284e-01   8.0142731e-01   1.0105528e+00   8.0032209e-01   8.0000000e-01   8.0142731e-01   1.0116033e+00   8.0033538e-01   8.0000000e-01
   5.4333251e-01   8.0134122e-01   1.0126833e+00   8.0036684e-01   8.0000000e-01   8.0134122e-01   1.0137126e+00   8.0038497e-01   8.0000000e-01
   5.4461219e-01   8.0126011e-01   1.0148176e+00   8.0041251e-01   8.0000000e-01   8.0126011e-01   1.0158255e+00   8.0043545e-01   8.0000000e-01
   5.4589186e-01   8.0118351e-01   1.0169560e+00   8.0045918e-01   8.0000000e-01   8.0118351e-01   1.0179422e+00   8.0048693e-01   8.0000000e-01
   5.4717154e-01   8.0111108e-01   1.0190982e+00   8.0050692e-01   8.0000000e-01   8.0111108e-01   1.0200626e+00   8.0053948e-01   8.0000000e-01
   5.4845121e-01   8.0104275e-01   1.0212441e+00   8.0055588e-01   8.0000000e-01   8.0104275e-01   1.0221866e+00   8.0059325e-01   8.0000000e-01
   5.4973089e-01   8.0097845e-01   1.0233934e+00   8.0060620e-01   8.0000000e-01   8.0097845e-01   1.0243138e+00   8.0064843e-01   8.0000000e-01
   5.5101056e-01   8.0091770e-01   1.0255464e+00   8.0065791e-01   8.0000000e-01   8.0091770e-01   1.0264443e+00   8.0070504e-01   8.0000000e-01
   5.5229024e-01   8.0086035e-01   1.0277028e+00   8.0071111e-01   8.0000000e-01   8.0086035e-01   1.0285782e+00   8.0076319e-01   8.0000000e-01
   5.5356991e-01   8.0080652e-01   1.0298627e+00   8.0076606e-01   8.0000000e-01   8.0080652e-01   1.0307153e+00   8.0082317e-01   8.0000000e-01
   5.5484959e-01   8.0075574e-01   1.0320253e+00   8.0082274e-01   8.0000000e-01   8.0075574e-01   1.0328550e+00   8.0088496e-01   8.0000000e-01
   5.5612926e-01   8.0070784e-01   1.0341912e+00   8.0088123e-01   8.0000000e-01   8.0070784e-01   1.0349976e+00   8.0094866e-01   8.0000000e-01
   5.5740894e-01   8.0066283e-01   1.0363603e+00   8.0094175e-01   8.0000000e-01   8.0066283e-01   1.0371434e+00   8.0101451e-01   8.0000000e-01
   5.5868861e-01   8.0062052e-01   1.0385322e+00   8.0100442e-01   8.0000000e-01   8.0062052e-01   1.0392917e+00   8.0108262e-01   8.0000000e-01
   5.5996828e-01   8.0058065e-01   1.0407064e+00   8.0106924e-01   8.0000000e-01   8.0058065e-01   1.0414422e+00   8.0115302e-01   8.0000000e-01
   5.6124796e-01   8.0054313e-01   1.0428836e+00   8.0113635e-01   8.0000000e-01   8.0054313e-01   1.0435954e+00   8.0122587e-01   8.0000000e-01
   5.6252763e-01   8.0050798e-01   1.0450636e+00   8.0120606e-01   8.0000000e-01   8.0050798e-01   1.0457513e+00   8.0130149e-01   8.0000000e-01
   5.6380731e-01   8.0047490e-01   1.0472458e+00   8.0127829e-01   8.0000000e-01   8.0047490e-01   1.0479092e+00   8.0137979e-01   8.0000000e-01
   5.6508698e-01   8.0044377e-01   1.0494300e+00   8.0135316e-01   8.0000000e-01   8.0044377e-01   1.0500689e+00   8.0146092e-01   8.0000000e-01
   5.6636666e-01   8.0041462e-01   1.0516170e+00   8.0143098e-01   8.0000000e-01   8.0041462e-01   1.0522311e+00   8.0154522e-01   8.0000000e-01
   5.6764633e-01   8.0038726e-01   1.0538061e+00   8.0151173e-01   8.0000000e-01   8.0038726e-01   1.0543952e+00   8.0163267e-01   8.0000000e-01
   5.6892601e-01   8.0036153e-01   1.0559969e+00   8.0159546e-01   8.0000000e-01   8.0036153e-01   1.0565609e+00   8.0172332e-01   8.0000000e-01
   5.7020568e-01   8.0033742e-01   1.0581895e+00   8.0168241e-01   8.0000000e-01   8.0033742e-01   1.0587283e+00   8.0181742e-01   8.0000000e-01
   5.7148536e-01   8.0031486e-01   1.0603844e+00   8.0177279e-01   8.0000000e-01   8.0031486e-01   1.0608976e+00   8.0191522e-01   8.0000000e-01
   5.7276503e-01   8.0029367e-01   1.0625808e+00   8.0186653e-01   8.0000000e-01   8.0029367e-01   1.0630683e+00   8.0201663e-01   8.0000000e-01
   5.7404471e-01   8.0027378e-01   1.0647786e+00   8.0196373e-01   8.0000000e-01   8.0027378e-01   1.0652402e+00   8.0212177e-01   8.0000000e-01
   5.7532438e-01   8.0025523e-01   1.0669781e+00   8.0206488e-01   8.0000000e-01   8.0025523e-01   1.0674135e+00   8.0223118e-01   8.0000000e-01
   5.7660406e-01   8.0023784e-01   1.0691791e+00   8.0216978e-01   8.0000000e-01   8.0023784e-01   1.0695882e+00   8.0234461e-01   8.0000000e-01
   5.7788373e-01   8.0022152e-01   1.0713812e+00   8.0227852e-01   8.0000000e-01   8.0022152e-01   1.0717637e+00   8.0246218e-01   8.0000000e-01
   5.7916341e-01   8.0020628e-01   1.0735844e+00   8.0239146e-01   8.0000000e-01   8.0020628e-01   1.0739402e+00   8.0258428e-01   8.0000000e-01
   5.8044308e-01   8.0019205e-01   1.0757888e+00   8.0250869e-01   8.0000000e-01   8.0019205e-01   1.0761177e+00   8.0271100e-01   8.0000000e-01
   5.8172276e-01   8.0017871e-01   1.0779942e+00   8.0263015e-01   8.0000000e-01   8.0017871e-01   1.0782959e+00   8.0284227e-01   8.0000000e-01
   5.8300243e-01   8.0016623e-01   1.0802002e+00   8.0275604e-01   8.0000000e-01   8.0016623e-01   1.0804746e+00   8.0297831e-01   8.0000000e-01
   5.8428211e-01   8.0015461e-01   1.0824071e+00   8.0288685e-01   8.0000000e-01   8.0015461e-01   1.0826539e+00   8.0311962e-01   8.0000000e-01
   5.8556178e-01   8.0014374e-01   1.0846147e+00   8.0302238e-01   8.0000000e-01   8.0014374e-01   1.0848337e+00   8.0326602e-01   8.0000000e-01
   5.8684146e-01   8.0013357e-01   1.0868227e+00   8.0316266e-01   8.0000000e-01   8.0013357e-01   1.0870137e+00   8.0341753e-01   8.0000000e-01
   5.8812113e-01   8.0012411e-01   1.0890311e+00   8.0330822e-01   8.0000000e-01   8.0012411e-01   1.0891938e+00   8.0357471e-01   8.0000000e-01
   5.8940081e-01   8.0011527e-01   1.0912398e+00   8.0345890e-01   8.0000000e-01   8.0011527e-01   1.0913741e+00   8.0373739e-01   8.0000000e-01
   5.9068048e-01   8.0010702e-01   1.0934487e+00   8.0361471e-01   8.0000000e-01   8.0010702e-01   1.0935543e+00   8.0390557e-01   8.0000000e-01
   5.9196016e-01   8.0009932e-01   1.0956576e+00   8.0377599e-01   8.0000000e-01   8.0009932e-01   1.0957343e+00   8.0407960e-01   8.0000000e-01
   5.9323983e-01   8.0009217e-01   1.0978665e+00   8.0394299e-01   8.0000000e-01   8.0009217e-01   1.0979140e+00   8.0425976e-01   8.0000000e-01
   5.9451951e-01   8.0008549e-01   1.1000751e+00   8.0411550e-01   8.0000000e-01   8.0008549e-01   1.1000933e+00   8.0444581e-01   8.0000000e-01
   5.9579918e-01   8.0007925e-01   1.1022835e+00   8.0429362e-01   8.0000000e-01   8.0007925e-01   1.1022721e+00   8.0463786e-01   8.0000000e-01
   5.9707886e-01   8.0007348e-01   1.1044915e+00   8.0447836e-01   8.0000000e-01   8.0007348e-01   1.1044502e+00   8.0483694e-01   8.0000000e-01
   5.9835853e-01   8.0006809e-01   1.1066989e+00   8.0466904e-01   8.0000000e-01   8.0006809e-01   1.1066276e+00   8.0504238e-01   8.0000000e-01
   5.9963821e-01   8.0006306e-01   1.1089057e+00   8.0486572e-01   8.0000000e-01   8.0006306e-01   1.1088039e+00   8.0525420e-01   8.0000000e-01
   6.0091788e-01   8.0005840e-01   1.1111117e+00   8.0506889e-01   8.0000000e-01   8.0005840e-01   1.1109794e+00   8.0547294e-01   8.0000000e-01
   6.0219755e-01   8.0005407e-01   1.1133167e+00   8.0527857e-01   8.0000000e-01   8.0005407e-01   1.1131536e+00   8.0569858e-01   8.0000000e-01
   6.0347723e-01   8.0005003e-01   1.1155207e+00   8.0549458e-01   8.0000000e-01   8.0005003e-01   1.1153264e+00   8.0593095e-01   8.0000000e-01
   6.0475690e-01   8.0004628e-01   1.1177235e+00   8.0571722e-01   8.0000000e-01   8.0004628e-01   1.1174978e+00   8.0617028e-01   8.0000000e-01
   6.0603658e-01   8.0004281e-01   1.1199251e+00   8.0594739e-01   8.0000000e-01   8.0004281e-01   1.1196677e+00   8.0641763e-01   8.0000000e-01
   6.0731625e-01   8.0003958e-01   1.1221252e+00   8.0618428e-01   8.0000000e-01   8.0003958e-01   1.1218358e+00   8.0667207e-01   8.0000000e-01
   6.0859593e-01   8.0003657e-01   1.1243237e+00   8.0642795e-01   8.0000000e-01   8.0003657e-01   1.1240018e+00   8.0693366e-01   8.0000000e-01
   6.0987560e-01   8.0003379e-01   1.1265205e+00   8.0667909e-01   8.0000000e-01   8.0003379e-01   1.1261658e+00   8.0720311e-01   8.0000000e-01
   6.1115528e-01   8.0003121e-01   1.1287155e+00   8.0693734e-01   8.0000000e-01   8.0003121e-01   1.1283274e+00   8.0748004e-01   8.0000000e-01
   6.1243495e-01   8.0002882e-01   1.1309084e+00   8.0720304e-01   8.0000000e-01   8.0002882e-01   1.1304861e+00   8.0776474e-01   8.0000000e-01
   6.1371463e-01   8.0002660e-01   1.1330993e+00   8.0747652e-01   8.0000000e-01   8.0002660e-01   1.1326418e+00   8.0805764e-01   8.0000000e-01
   6.1499430e-01   8.0002454e-01   1.1352879e+00   8.0775771e-01   8.0000000e-01   8.0002454e-01   1.1347938e+00   8.0835860e-01   8.0000000e-01
   6.1627398e-01   8.0002264e-01   1.1374740e+00   8.0804625e-01   8.0000000e-01   8.0002264e-01   1.1369409e+00   8.0866724e-01   8.0000000e-01
   6.1755365e-01   8.0002087e-01   1.1396574e+00   8.0834222e-01   8.0000000e-01   8.0002087e-01   1.1390812e+00   8.0898362e-01   8.0000000e-01
   6.1883333e-01   8.0001924e-01   1.1418383e+00   8.0864728e-01   8.0000000e-01   8.0001924e-01   1.1412126e+00   8.0930939e-01   8.0000000e-01
   6.2011300e-01   8.0001773e-01   1.1440162e+00   8.0895997e-01   8.0000000e-01   8.0001773e-01   1.1433300e+00   8.0964315e-01   8.0000000e-01
   6.2139268e-01   8.0001633e-01   1.1461910e+00   8.0928031e-01   8.0000000e-01   8.0001633e-01   1.1454256e+00   8.0998484e-01   8.0000000e-01
   6.2267235e-01   8.0001504e-01   1.1483625e+00   8.0960890e-01   8.0000000e-01   8.0001504e-01   1.1474920e+00   8.1033502e-01   8.0000000e-01
   6.2395203e-01   8.0001385e-01   1.1505308e+00   8.0994646e-01   8.0000000e-01   8.0001385e-01   1.1495224e+00   8.1069447e-01   8.0000000e-01
   6.2523170e-01   8.0001274e-01   1.1526954e+00   8.1029198e-01   8.0000000e-01   8.0001274e-01   1.1515012e+00   8.1106216e-01   8.0000000e-01
   6.2651138e-01   8.0001172e-01   1.1548561e+00   8.1064557e-01   8.0000000e-01   8.0001172e-01   1.1534044e+00   8.1143815e-01   8.0000000e-01
   6.2779105e-01   8.0001078e-01   1.1570131e+00   8.1100814e-01   8.0000000e-01   8.0001078e-01   1.1552151e+00   8.1182330e-01   8.0000000e-01
   6.2907073e-01   8.0000991e-01   1.1591660e+00   8.1137949e-01   8.0000000e-01   8.0000991e-01   1.1569044e+00   8.1221747e-01   8.0000000e-01
   6.3035040e-01   8.0000911e-01   1.1613144e+00   8.1175888e-01   8.0000000e-01   8.0000911e-01   1.1584423e+00   8.1261988e-01   8.0000000e-01
   6.3163008e-01   8.0000837e-01   1.1634581e+00   8.1214720e-01   8.0000000e-01   8.0000837e-01   1.1598297e+00   8.1303136e-01   8.0000000e-01
   6.3290975e-01   8.0000769e-01   1.1655975e+00   8.1254483e-01   8.0000000e-01   8.0000769e-01   1.1611091e+00   8.1345234e-01   8.0000000e-01
   6.3418943e-01   8.0000706e-01   1.1677322e+00   8.1295069e-01   8.0000000e-01   8.0000706e-01   1.1622921e+00   8.1388172e-01   8.0000000e-01
   6.3546910e-01   8.0000648e-01   1.1698609e+00   8.1336518e-01   8.0000000e-01   8.0000648e-01   1.1634655e+00   8.1431976e-01   8.0000000e-01
   6.3674878e-01   8.0000595e-01   1.1719844e+00   8.1378963e-01   8.0000000e-01   8.0000595e-01   1.1647048e+00   8.1476796e-01   8.0000000e-01
   6.3802845e-01   8.0000545e-01   1.1741029e+00   8.1422231e-01   8.0000000e-01   8.0000545e-01   1.1660442e+00   8.1522449e-01   8.0000000e-01
   6.3930813e-01   8.0000500e-01   1.1762161e+00   8.1466358e-01   8.0000000e-01   8.0000500e-01   1.1675916e+00   8.1568957e-01   8.0000000e-01
   6.4058780e-01   8.0000458e-01   1.1783214e+00   8.1511517e-01   8.0000000e-01   8.0000458e-01   1.1694010e+00   8.1616513e-01   8.0000000e-01
   6.4186748e-01   8.0000420e-01   1.1804209e+00   8.1557485e-01   8.0000000e-01   8.0000420e-01   1.1714398e+00   8.1664883e-01   8.0000000e-01
   6.4314715e-01   8.0000385e-01   1.1825146e+00   8.1604386e-01   8.0000000e-01   8.0000385e-01   1.1737282e+00   8.1714176e-01   8.0000000e-01
   6.4442682e-01   8.0000352e-01   1.1846013e+00   8.1652229e-01   8.0000000e-01   8.0000352e-01   1.1763731e+00   8.1764422e-01   8.0000000e-01
   6.4570650e-01   8.0000323e-01   1.1866804e+00   8.1700950e-01   8.0000000e-01   8.0000323e-01   1.1792705e+00   8.1815539e-01   8.0000000e-01
   6.4698617e-01   8.0000295e-01   1.1887519e+00   8.1750630e-01   8.0000000e-01   8.0000295e-01   1.1823837e+00   8.1867611e-01   8.0000000e-01
   6.4826585e-01   8.0000270e-01   1.1908161e+00   8.1801144e-01   8.0000000e-01   8.0000270e-01   1.1857034e+00   8.1920519e-01   8.0000000e-01
   6.4954552e-01   8.0000247e-01   1.1928723e+00   8.1852700e-01   8.0000000e-01   8.0000247e-01   1.1892072e+00   8.1974449e-01   8.0000000e-01
   6.5082520e-01   8.0000226e-01   1.1949200e+00   8.1905097e-01   8.0000000e-01   8.0000226e-01   1.1928070e+00   8.2029224e-01   8.0000000e-01
   6.5210487e-01   8.0000206e-01   1.1969589e+00   8.1958413e-01   8.0000000e-01   8.0000206e-01   1.1964380e+00   8.2084895e-01   8.0000000e-01
   6.5338455e-01   8.0000189e-01   1.1989889e+00   8.2012698e-01   8.0000000e-01   8.0000189e-01   1.2000451e+00   8.2141536e-01   8.0000000e-01
   6.5466422e-01   8.0000172e-01   1.2010100e+00   8.2067868e-01   8.0000000e-01   8.0000172e-01   1.2035595e+00   8.2199034e-01   8.0000000e-01
   6.5594390e-01   8.0000157e-01   1.2030211e+00   8.2123974e-01   8.0000000e-01   8.0000157e-01   1.2069185e+00   8.2257469e-01   8.0000000e-01
   6.5722357e-01   8.0000144e-01   1.2050213e+00   8.2180971e-01   8.0000000e-01   8.0000144e-01   1.2100544e+00   8.2316766e-01   8.0000000e-01
   6.5850325e-01   8.0000131e-01   1.2070107e+00   8.2238946e-01   8.0000000e-01   8.0000131e-01   1.2129185e+00   8.2377031e-01   8.0000000e-01
   6.5978292e-01   8.0000120e-01   1.2089897e+00   8.2297766e-01   8.0000000e-01   8.0000120e-01   1.2154899e+00   8.2438111e-01   8.0000000e-01
   6.6106260e-01   8.0000109e-01   1.2109578e+00   8.2357537e-01   8.0000000e-01   8.0000109e-01   1.2177414e+00   8.2500136e-01   8.0000000e-01
   6.6234227e-01   8.0000099e-01   1.2129128e+00   8.2418228e-01   8.0000000e-01   8.0000099e-01   1.2196250e+00   8.2563047e-01   8.0000000e-01
   6.6362195e-01   8.0000091e-01   1.2148553e+00   8.2479828e-01   8.0000000e-01   8.0000091e-01   1.2211858e+00   8.2626851e-01   8.0000000e-01
   6.6490162e-01   8.0000082e-01   1.2167848e+00   8.2542316e-01   8.0000000e-01   8.0000082e-01   1.2224429e+00   8.2691506e-01   8.0000000e-01
   6.6618130e-01   8.0000075e-01   1.2187010e+00   8.2605702e-01   8.0000000e-01   8.0000075e-01   1.2234125e+00   8.2757051e-01   8.0000000e-01
   6.6746097e-01   8.0000068e-01   1.2206035e+00   8.2670057e-01   8.0000000e-01   8.0000068e-01   1.2241438e+00   8.2823519e-01   8.0000000e-01
   6.6874065e-01   8.0000062e-01   1.2224914e+00   8.2735209e-01   8.0000000e-01   8.0000062e-01   1.2246865e+00   8.2890772e-01   8.0000000e-01
   6.7002032e-01   8.0000057e-01   1.2243633e+00   8.2801341e-01   8.0000000e-01   8.0000057e-01   1.2250840e+00   8.2958963e-01   8.0000000e-01
   6.7130000e-01   8.0000051e-01   1.2262174e+00   8.2868322e-01   8.0000000e-01   8.0000051e-01   1.2253901e+00   8.3027977e-01   8.0000000e-01
   6.7257967e-01   8.0000047e-01   1.2280551e+00   8.2936197e-01   8.0000000e-01   8.0000047e-01   1.2256671e+00   8.3097859e-01   8.0000000e-01
   6.7385935e-01   8.0000043e-01   1.2298754e+00   8.3004948e-01   8.0000000e-01   8.0000043e-01   1.2259613e+00   8.3168574e-01   8.0000000e-01
   6.7513902e-01   8.0000039e-01   1.2316771e+00   8.3074561e-01   8.0000000e-01   8.0000039e-01   1.2263249e+00   8.3240122e-01   8.0000000e-01
   6.7641870e-01   8.0000035e-01   1.2334598e+00   8.3145114e-01   8.0000000e-01   8.0000035e-01   1.2267949e+00   8.3312584e-01   8.0000000e-01
   6.7769837e-01   8.0000032e-01   1.2352227e+00   8.3216449e-01   8.0000000e-01   8.0000032e-01   1.2274037e+00   8.3385784e-01   8.0000000e-01
   6.7897805e-01   8.0000029e-01   1.2369626e+00   8.3288663e-01   8.0000000e-01   8.0000029e-01   1.2281924e+00   8.3459845e-01   8.0000000e-01
   6.8025772e-01   8.0000026e-01   1.2386774e+00   8.3361816e-01   8.0000000e-01   8.0000026e-01   1.2291877e+00   8.3534788e-01   8.0000000e-01
   6.8153740e-01   8.0000024e-01   1.2403689e+00   8.3435712e-01   8.0000000e-01   8.0000024e-01   1.2303934e+00   8.3610441e-01   8.0000000e-01
   6.8281707e-01   8.0000022e-01   1.2420360e+00   8.3510487e-01   8.0000000e-01   8.0000022e-01   1.2318202e+00   8.3686956e-01   8.0000000e-01
   6.8409675e-01   8.0000020e-01   1.2436752e+00   8.3586175e-01   8.0000000e-01   8.0000020e-01   1.2334879e+00   8.3764323e-01   8.0000000e-01
   6.8537642e-01   8.0000018e-01   1.2452858e+00   8.3662599e-01   8.0000000e-01   8.0000018e-01   1.2353785e+00   8.3842394e-01   8.0000000e-01
   6.8665609e-01   8.0000016e-01   1.2468658e+00   8.3739878e-01   8.0000000e-01   8.0000016e-01   1.2374852e+00   8.3921299e-01   8.0000000e-01
   6.8793577e-01   8.0000015e-01   1.2484120e+00   8.3818035e-01   8.0000000e-01   8.0000015e-01   1.2398082e+00   8.4001024e-01   8.0000000e-01
   6.8921544e-01   8.0000013e-01   1.2499250e+00   8.3896949e-01   8.0000000e-01   8.0000013e-01   1.2423146e+00   8.4081469e-01   8.0000000e-01
   6.9049512e-01   8.0000012e-01   1.2513992e+00   8.3976657e-01   8.0000000e-01   8.0000012e-01   1.2449766e+00   8.4162686e-01   8.0000000e-01
   6.9177479e-01   8.0000011e-01   1.2528312e+00   8.4057218e-01   8.0000000e-01   8.0000011e-01   1.2477751e+00   8.4244704e-01   8.0000000e-01
   6.9305447e-01   8.0000010e-01   1.2542186e+00   8.4138578e-01   8.0000000e-01   8.0000010e-01   1.2506842e+00   8.4327476e-01   8.0000000e-01
   6.9433414e-01   8.0000009e-01   1.2555623e+00   8.4220656e-01   8.0000000e-01   8.0000009e-01   1.2536501e+00   8.4410930e-01   8.0000000e-01
   6.9561382e-01   8.0000008e-01   1.2568504e+00   8.4303535e-01   8.0000000e-01   8.0000008e-01   1.2566350e+00   8.4495167e-01   8.0000000e-01
   6.9689349e-01   8.0000007e-01   1.2580774e+00   8.4387280e-01   8.0000000e-01   8.0000007e-01   1.2595952e+00   8.4580205e-01   8.0000000e-01
   6.9817317e-01   8.0000007e-01   1.2592470e+00   8.4471739e-01   8.0000000e-01   8.0000007e-01   1.2624794e+00   8.4665921e-01   8.0000000e-01
   6.9945284e-01   8.0000006e-01   1.2603426e+00   8.4556904e-01   8.0000000e-01   8.0000006e-01   1.2652360e+00   8.4752305e-01   8.0000000e-01
   7.0073252e-01   8.0000005e-01   1.2613577e+00   8.4642844e-01   8.0000000e-01   8.0000005e-01   1.2678235e+00   8.4839434e-01   8.0000000e-01
   7.0201219e-01   8.0000005e-01   1.2622873e+00   8.4729614e-01   8.0000000e-01   8.0000005e-01   1.2701550e+00   8.4927352e-01   8.0000000e-01
   7.0329187e-01   8.0000004e-01   1.2631130e+00   8.4817088e-01   8.0000000e-01   8.0000004e-01   1.2721952e+00   8.5015925e-01   8.0000000e-01
   7.0457154e-01   8.0000004e-01   1.2638310e+00   8.4905260e-01   8.0000000e-01   8.0000004e-01   1.2739092e+00   8.5105159e-01   8.0000000e-01
   7.0585122e-01   8.0000004e-01   1.2644072e+00   8.4994184e-01   8.0000000e-01   8.0000004e-01   1.2751313e+00   8.5195110e-01   8.0000000e-01
   7.0713089e-01   8.0000003e-01   1.2648316e+00   8.5083819e-01   8.0000000e-01   8.0000003e-01   1.2759229e+00   8.5285735e-01   8.0000000e-01
   7.0841057e-01   8.0000003e-01   1.2650810e+00   8.5174156e-01   8.0000000e-01   8.0000003e-01   1.2761412e+00   8.5377024e-01   8.0000000e-01
   7.0969024e-01   8.0000003e-01   1.2651160e+00   8.5265217e-01   8.0000000e-01   8.0000003e-01   1.2757567e+00   8.5468992e-01   8.0000000e-01
   7.1096992e-01   8.0000002e-01   1.2649093e+00   8.5356955e-01   8.0000000e-01   8.0000002e-01   1.2746727e+00   8.5561599e-01   8.0000000e-01
   7.1224959e-01   8.0000002e-01   1.2644351e+00   8.5449356e-01   8.0000000e-01   8.0000002e-01   1.2728430e+00   8.5654833e-01   8.0000000e-01
   7.1352927e-01   8.0000002e-01   1.2635744e+00   8.5542455e-01   8.0000000e-01   8.0000002e-01   1.2702310e+00   8.5748729e-01   8.0000000e-01
   7.1480894e-01   8.0000002e-01   1.2622981e+00   8.5636287e-01   8.0000000e-01   8.0000002e-01   1.2667248e+00   8.5843321e-01   8.0000000e-01
   7.1608862e-01   8.0000002e-01   1.2605411e+00   8.5730771e-01   8.0000000e-01   8.0000002e-01   1.2623113e+00   8.5938529e-01   8.0000000e-01
   7.1736829e-01   8.0000001e-01   1.2581688e+00   8.5825897e-01   8.0000000e-01   8.0000001e-01   1.2569371e+00   8.6034343e-01   8.0000000e-01
   7.1864797e-01   8.0000001e-01   1.2550035e+00   8.5921673e-01   8.0000000e-01   8.0000001e-01   1.2504572e+00   8.6130766e-01   8.0000000e-01
   7.1992764e-01   8.0000001e-01   1.2509679e+00   8.6018080e-01   8.0000000e-01   8.0000001e-01   1.2429409e+00   8.6227784e-01   8.0000000e-01
   7.2120732e-01   8.0000001e-01   1.2459056e+00   8.6115114e-01   8.0000000e-01   8.0000001e-01   1.2343683e+00   8.6325394e-01   8.0000000e-01
   7.2248699e-01   8.0000001e-01   1.2395302e+00   8.6212823e-01   8.0000000e-01   8.0000001e-01   1.2245900e+00   8.6423645e-01   8.0000000e-01
   7.2376667e-01   8.0000001e-01   1.2315788e+00   8.6311174e-01   8.0000000e-01   8.0000001e-01   1.2136456e+00   8.6522505e-01   8.0000000e-01
   7.2504634e-01   8.0000001e-01   1.2219642e+00   8.6410113e-01   8.0000000e-01   8.0000001e-01   1.2015511e+00   8.6621920e-01   8.0000000e-01
   7.2632602e-01   8.0000001e-01   1.2103383e+00   8.6509639e-01   8.0000000e-01   8.0000001e-01   1.1882957e+00   8.6721889e-01   8.0000000e-01
   7.2760569e-01   8.0000001e-01   1.1963603e+00   8.6609803e-01   8.0000000e-01   8.0000001e-01   1.1737938e+00   8.6822454e-01   8.0000000e-01
   7.2888536e-01   8.0000001e-01   1.1800245e+00   8.6710559e-01   8.0000000e-01   8.0000001e-01   1.1581571e+00   8.6923578e-01   8.0000000e-01
   7.3016504e-01   8.0000000e-01   1.1612827e+00   8.6811903e-01   8.0000000e-01   8.0000000e-01   1.1413953e+00   8.7025257e-01   8.0000000e-01
   7.3144471e-01   8.0000000e-01   1.1400170e+00   8.6913823e-01   8.0000000e-01   8.0000000e-01   1.1234394e+00   8.7127485e-01   8.0000000e-01
   7.3272439e-01   8.0000000e-01   1.1166256e+00   8.7016296e-01   8.0000000e-01   8.0000000e-01   1.1043710e+00   8.7230225e-01   8.0000000e-01
   7.3400406e-01   8.0000000e-01   1.0915861e+00   8.7119350e-01   8.0000000e-01   8.0000000e-01   1.0843093e+00   8.7333519e-01   8.0000000e-01
   7.3528374e-01   8.0000000e-01   1.0654470e+00   8.7222997e-01   8.0000000e-01   8.0000000e-01   1.0642308e+00   8.7437374e-01   8.0000000e-01
   7.3656341e-01   8.0000000e-01   1.0389971e+00   8.7327207e-01   8.0000000e-01   8.0000000e-01   1.0419318e+00   8.7541765e-01   8.0000000e-01
   7.3784309e-01   8.0000000e-01   1.0130109e+00   8.7431913e-01   8.0000000e-01   8.0000000e-01   1.0208241e+00   8.7646625e-01   8.0000000e-01
   7.3912276e-01   8.0000000e-01   9.8813367e-01   8.7537107e-01   8.0000000e-01   8.0000000e-01   1.0009256e+00   8.7751944e-01   8.0000000e-01
   7.4040244e-01   8.0000000e-01   9.6512498e-01   8.7642993e-01   8.0000000e-01   8.0000000e-01   9.8220934e-01   8.7857899e-01   8.0000000e-01
   7.4168211e-01   8.0000000e-01   9.4420240e-01   8.7749368e-01   8.0000000e-01   8.0000000e-01   9.6451804e-01   8.7964334e-01   8.0000000e-01
   7.4296179e-01   8.0000000e-01   9.2553186e-01   8.7856204e-01   8.0000000e-01   8.0000000e-01   9.4783207e-01   8.8071205e-01   8.0000000e-01
   7.4424146e-01   8.0000000e-01   9.0926272e-01   8.7963551e-01   8.0000000e-01   8.0000000e-01   9.3220549e-01   8.8178555e-01   8.0000000e-01
   7.4552114e-01   8.0000000e-01   8.9527402e-01   8.8071475e-01   8.0000000e-01   8.0000000e-01   9.1761414e-01   8.8286438e-01   8.0000000e-01
   7.4680081e-01   8.0000000e-01   8.8325653e-01   8.8179892e-01   8.0000000e-01   8.0000000e-01   9.0400884e-01   8.8394802e-01   8.0000000e-01
   7.4808049e-01   8.0000000e-01   8.7305292e-01   8.8288747e-01   8.0000000e-01   8.0000000e-01   8.9139898e-01   8.8503580e-01   8.0000000e-01
   7.4936016e-01   8.0000000e-01   8.6449371e-01   8.8398118e-01   8.0000000e-01   8.0000000e-01   8.7983242e-01   8.8612841e-01   8.0000000e-01
   7.5063984e-01   8.0000000e-01   8.5722431e-01   8.8508021e-01   8.0000000e-01   8.0000000e-01   8.6920278e-01   8.8722598e-01   8.0000000e-01
   7.5191951e-01   8.0000000e-01   8.5105159e-01   8.8618360e-01   8.0000000e-01   8.0000000e-01   8.5948868e-01   8.8832778e-01   8.0000000e-01
   7.5319919e-01   8.0000000e-01   8.4586597e-01   8.8729152e-01   8.0000000e-01   8.0000000e-01   8.5072841e-01   8.8943383e-01   8.0000000e-01
   7.5447886e-01   8.0000000e-01   8.4143255e-01   8.8840446e-01   8.0000000e-01   8.0000000e-01   8.4285542e-01   8.9054453e-01   8.0000000e-01
   7.5575854e-01   8.0000000e-01   8.3761689e-01   8.8952217e-01   8.0000000e-01   8.0000000e-01   8.3578520e-01   8.9165988e-01   8.0000000e-01
   7.5703821e-01   8.0000000e-01   8.3433183e-01   8.9064382e-01   8.0000000e-01   8.0000000e-01   8.2954330e-01   8.9277893e-01   8.0000000e-01
   7.5831789e-01   8.0000000e-01   8.3148458e-01   8.9177016e-01   8.0000000e-01   8.0000000e-01   8.2408125e-01   8.9390239e-01   8.0000000e-01
   7.5959756e-01   8.0000000e-01   8.2898584e-01   8.9290159e-01   8.0000000e-01   8.0000000e-01   8.1931513e-01   8.9503063e-01   8.0000000e-01
   7.6087724e-01   8.0000000e-01   8.2677092e-01   8.9403649e-01   8.0000000e-01   8.0000000e-01   8.1521031e-01   8.9616223e-01   8.0000000e-01
   7.6215691e-01   8.0000000e-01   8.2482459e-01   8.9517585e-01   8.0000000e-01   8.0000000e-01   8.1177156e-01   8.9729801e-01   8.0000000e-01
   7.6343659e-01   8.0000000e-01   8.2307179e-01   8.9632040e-01   8.0000000e-01   8.0000000e-01   8.0889985e-01   8.9843864e-01   8.0000000e-01
   7.6471626e-01   8.0000000e-01   8.2149482e-01   8.9746817e-01   8.0000000e-01   8.0000000e-01   8.0655694e-01   8.9958244e-01   8.0000000e-01
   7.6599594e-01   8.0000000e-01   8.2006678e-01   8.9862005e-01   8.0000000e-01   8.0000000e-01   8.0471331e-01   9.0072995e-01   8.0000000e-01
   7.6727561e-01   8.0000000e-01   8.1877129e-01   8.9977712e-01   8.0000000e-01   8.0000000e-01   8.0333020e-01   9.0188256e-01   8.0000000e-01
   7.6855529e-01   8.0000000e-01   8.1758209e-01   9.0093720e-01   8.0000000e-01   8.0000000e-01   8.0233435e-01   9.0303800e-01   8.0000000e-01
   7.6983496e-01   8.0000000e-01   8.1648698e-01   9.0210130e-01   8.0000000e-01   8.0000000e-01   8.0169279e-01   9.0419711e-01   8.0000000e-01
   7.7111464e-01   8.0000000e-01   8.1548435e-01   9.0327032e-01   8.0000000e-01   8.0000000e-01   8.0139606e-01   9.0536102e-01   8.0000000e-01
   7.7239431e-01   8.0000000e-01   8.1455350e-01   9.0444212e-01   8.0000000e-01   8.0000000e-01   8.0136189e-01   9.0652758e-01   8.0000000e-01
   7.7367398e-01   8.0000000e-01   8.1368682e-01   9.0561826e-01   8.0000000e-01   8.0000000e-01   8.0155769e-01   9.0769810e-01   8.0000000e-01
   7.7495366e-01   8.0000000e-01   8.1288409e-01   9.0679857e-01   8.0000000e-01   8.0000000e-01   8.0197144e-01   9.0887270e-01   8.0000000e-01
   7.7623333e-01   8.0000000e-01   8.1213619e-01   9.0798181e-01   8.0000000e-01   8.0000000e-01   8.0254903e-01   9.1005002e-01   8.0000000e-01
   7.7751301e-01   8.0000000e-01   8.1143554e-01   9.0916934e-01   8.0000000e-01   8.0000000e-01   8.0325332e-01   9.1123144e-01   8.0000000e-01
   7.7879268e-01   8.0000000e-01   8.1078011e-01   9.1036046e-01   8.0000000e-01   8.0000000e-01   8.0405941e-01   9.1241629e-01   8.0000000e-01
   7.8007236e-01   8.0000000e-01   8.1016657e-01   9.1155480e-01   8.0000000e-01   8.0000000e-01   8.0493672e-01   9.1360414e-01   8.0000000e-01
   7.8135203e-01   8.0000000e-01   8.0959089e-01   9.1275313e-01   8.0000000e-01   8.0000000e-01   8.0585467e-01   9.1479576e-01   8.0000000e-01
   7.8263171e-01   8.0000000e-01   8.0904944e-01   9.1395465e-01   8.0000000e-01   8.0000000e-01   8.0678974e-01   9.1599049e-01   8.0000000e-01
   7.8391138e-01   8.0000000e-01   8.0854214e-01   9.1515931e-01   8.0000000e-01   8.0000000e-01   8.0771567e-01   9.1718817e-01   8.0000000e-01
   7.8519106e-01   8.0000000e-01   8.0806362e-01   9.1636846e-01   8.0000000e-01   8.0000000e-01   8.0861104e-01   9.1839004e-01   8.0000000e-01
   7.8647073e-01   8.0000000e-01   8.0761204e-01   9.1757975e-01   8.0000000e-01   8.0000000e-01   8.0945819e-01   9.1959404e-01   8.0000000e-01
   7.8775041e-01   8.0000000e-01   8.0718730e-01   9.1879528e-01   8.0000000e-01   8.0000000e-01   8.1023541e-01   9.2080193e-01   8.0000000e-01
   7.8903008e-01   8.0000000e-01   8.0678738e-01   9.2001393e-01   8.0000000e-01   8.0000000e-01   8.1092825e-01   9.2201292e-01   8.0000000e-01
   7.9030976e-01   8.0000000e-01   8.0640968e-01   9.2123527e-01   8.0000000e-01   8.0000000e-01   8.1152712e-01   9.2322635e-01   8.0000000e-01
   7.9158943e-01   8.0000000e-01   8.0605306e-01   9.2246063e-01   8.0000000e-01   8.0000000e-01   8.1201868e-01   9.2444369e-01   8.0000000e-01
   7.9286911e-01   8.0000000e-01   8.0571716e-01   9.2368840e-01   8.0000000e-01   8.0000000e-01   8.1238738e-01   9.2566329e-01   8.0000000e-01
   7.9414878e-01   8.0000000e-01   8.0539930e-01   9.2491957e-01   8.0000000e-01   8.0000000e-01   8.1263516e-01   9.2688613e-01   8.0000000e-01
   7.9542846e-01   8.0000000e-01   8.0509849e-01   9.2615403e-01   8.0000000e-01   8.0000000e-01   8.1275748e-01   9.2811209e-01   8.0000000e-01
   7.9670813e-01   8.0000000e-01   8.0481514e-01   9.2739078e-01   8.0000000e-01   8.0000000e-01   8.1273980e-01   9.2934023e-01   8.0000000e-01
   7.9798781e-01   8.0000000e-01   8.0454705e-01   9.2863161e-01   8.0000000e-01   8.0000000e-01   8.1259090e-01   9.3057218e-01   8.0000000e-01
   7.9926748e-01   8.0000000e-01   8.0429320e-01   9.2987427e-01   8.0001068e-01   8.0000000e-01   8.1231368e-01   9.3180598e-01   8.0000421e-01
   8.0054716e-01   8.0000000e-01   8.0405348e-01   9.3112069e-01   8.0010118e-01   8.0000000e-01   8.1190477e-01   9.3304322e-01   8.0006183e-01
   8.0182683e-01   8.0000000e-01   8.0382736e-01   9.3236973e-01   8.0016392e-01   8.0000000e-01   8.1136852e-01   9.3428307e-01   8.0013096e-01
   8.0310651e-01   8.0000000e-01   8.0361317e-01   9.3362135e-01   8.0022612e-01   8.0000000e-01   8.1071798e-01   9.3552528e-01   8.0020012e-01
   8.0438618e-01   8.0000000e-01   8.0341036e-01   9.3487625e-01   8.0028880e-01   8.0000000e-01   8.0995976e-01   9.3677068e-01   8.0026945e-01
   8.0566586e-01   8.0000000e-01   8.0321922e-01   9.3613323e-01   8.0035214e-01   8.0000000e-01   8.0909517e-01   9.3801803e-01   8.0033910e-01
   8.0694553e-01   8.0000000e-01   8.0303813e-01   9.3739358e-01   8.0041609e-01   8.0000000e-01   8.0814489e-01   9.3926856e-01   8.0040916e-01
   8.0822521e-01   8.0000000e-01   8.0286658e-01   9.3865599e-01   8.0048071e-01   8.0000000e-01   8.0712006e-01   9.4052112e-01   8.0047976e-01
   8.0950488e-01   8.0000000e-01   8.0270468e-01   9.3992146e-01   8.0054616e-01   8.0000000e-01   8.0602945e-01   9.4177647e-01   8.0055106e-01
   8.1078456e-01   8.0000000e-01   8.0255158e-01   9.4118961e-01   8.0061250e-01   8.0000000e-01   8.0489055e-01   9.4303448e-01   8.0062316e-01
   8.1206423e-01   8.0000000e-01   8.0240655e-01   9.4245990e-01   8.0067981e-01   8.0000000e-01   8.0371899e-01   9.4429445e-01   8.0069615e-01
   8.1334391e-01   8.0000000e-01   8.0226940e-01   9.4373334e-01   8.0074822e-01   8.0000000e-01   8.0252869e-01   9.4555746e-01   8.0077017e-01
   8.1462358e-01   8.0000000e-01   8.0214002e-01   9.4500858e-01   8.0081788e-01   8.0000000e-01   8.0133620e-01   9.4682217e-01   8.0084542e-01
   8.1590325e-01   8.0000000e-01   8.0201748e-01   9.4628696e-01   8.0088882e-01   8.0000000e-01   8.0015760e-01   9.4808984e-01   8.0092193e-01
   8.1718293e-01   8.0000000e-01   8.0190144e-01   9.4756695e-01   8.0096112e-01   8.0000000e-01   7.9900697e-01   9.4935911e-01   8.0099981e-01
   8.1846260e-01   8.0000000e-01   8.0179212e-01   9.4885020e-01   8.0103503e-01   8.0000000e-01   7.9790353e-01   9.5063137e-01   8.0107931e-01
   8.1974228e-01   8.0000000e-01   8.0168867e-01   9.5013534e-01   8.0111052e-01   8.0000000e-01   7.9685862e-01   9.5190553e-01   8.0116046e-01
   8.2102195e-01   8.0000000e-01   8.0159073e-01   9.5142292e-01   8.0118769e-01   8.0000000e-01   7.9588381e-01   9.5318192e-01   8.0124334e-01
   8.2230163e-01   8.0000000e-01   8.0149829e-01   9.5271296e-01   8.0126670e-01   8.0000000e-01   7.9499515e-01   9.5446072e-01   8.0132817e-01
   8.2358130e-01   8.0000000e-01   8.0141105e-01   9.5400476e-01   8.0134769e-01   8.0000000e-01   7.9420449e-01   9.5574117e-01   8.0141509e-01
   8.2486098e-01   8.0000000e-01   8.0132849e-01   9.5529956e-01   8.0143067e-01   8.0000000e-01   7.9351589e-01   9.5702447e-01   8.0150412e-01
   8.2614065e-01   8.0000000e-01   8.0125043e-01   9.5659532e-01   8.0151575e-01   8.0000000e-01   7.9293760e-01   9.5830863e-01   8.0159543e-01
   8.2742033e-01   8.0000000e-01   8.0117696e-01   9.5789493e-01   8.0160320e-01   8.0000000e-01   7.9248537e-01   9.5959653e-01   8.0168930e-01
   8.2870000e-01   8.0000000e-01   8.0110745e-01   9.5919540e-01   8.0169292e-01   8.0000000e-01   7.9215243e-01   9.6088520e-01   8.0178563e-01
   8.2997968e-01   8.0000000e-01   8.0104174e-01   9.6049882e-01   8.0178499e-01   8.0000000e-01   7.9194073e-01   9.6217670e-01   8.0188454e-01
   8.3125935e-01   8.0000000e-01   8.0097987e-01   9.6180364e-01   8.0187970e-01   8.0000000e-01   7.9185954e-01   9.6346954e-01   8.0198635e-01
   8.3253903e-01   8.0000000e-01   8.0092147e-01   9.6311102e-01   8.0197703e-01   8.0000000e-01   7.9190186e-01   9.6476475e-01   8.0209106e-01
   8.3381870e-01   8.0000000e-01   8.0086626e-01   9.6441997e-01   8.0207702e-01   8.0000000e-01   7.9206223e-01   9.6606153e-01   8.0219869e-01
   8.3509838e-01   8.0000000e-01   8.0081419e-01   9.6573129e-01   8.0217983e-01   8.0000000e-01   7.9233904e-01   9.6736047e-01   8.0230947e-01
   8.3637805e-01   8.0000000e-01   8.0076518e-01   9.6704440e-01   8.0228568e-01   8.0000000e-01   7.9272789e-01   9.6866120e-01   8.0242364e-01
   8.3765773e-01   8.0000000e-01   8.0071887e-01   9.6835942e-01   8.0239445e-01   8.0000000e-01   7.9321318e-01   9.6996366e-01   8.0254107e-01
   8.3893740e-01   8.0000000e-01   8.0067514e-01   9.6967655e-01   8.0250624e-01   8.0000000e-01   7.9378642e-01   9.7126820e-01   8.0266189e-01
   8.4021708e-01   8.0000000e-01   8.0063407e-01   9.7099518e-01   8.0262154e-01   8.0000000e-01   7.9444450e-01   9.7257408e-01   8.0278659e-01
   8.4149675e-01   8.0000000e-01   8.0059530e-01   9.7231620e-01   8.0274011e-01   8.0000000e-01   7.9516902e-01   9.7388231e-01   8.0291503e-01
   8.4277643e-01   8.0000000e-01   8.0055871e-01   9.7363849e-01   8.0286198e-01   8.0000000e-01   7.9594857e-01   9.7519167e-01   8.0304720e-01
   8.4405610e-01   8.0000000e-01   8.0052429e-01   9.7496314e-01   8.0298742e-01   8.0000000e-01   7.9677374e-01   9.7650333e-01   8.0318339e-01
   8.4533578e-01   8.0000000e-01   8.0049190e-01   9.7628892e-01   8.0311651e-01   8.0000000e-01   7.9763084e-01   9.7781604e-01   8.0332372e-01
   8.4661545e-01   8.0000000e-01   8.0046135e-01   9.7761716e-01   8.0324917e-01   8.0000000e-01   7.9850645e-01   9.7913106e-01   8.0346809e-01
   8.4789513e-01   8.0000000e-01   8.0043256e-01   9.7894615e-01   8.0338551e-01   8.0000000e-01   7.9938937e-01   9.8044677e-01   8.0361664e-01
   8.4917480e-01   8.0000000e-01   8.0040556e-01   9.8027806e-01   8.0352591e-01   8.0000000e-01   8.0026681e-01   9.8176531e-01   8.0376981e-01
   8.5045448e-01   8.0000000e-01   8.0038010e-01   9.8161070e-01   8.0367022e-01   8.0000000e-01   8.0112774e-01   9.8308450e-01   8.0392737e-01
   8.5173415e-01   8.0000000e-01   8.0035611e-01   9.8294562e-01   8.0381857e-01   8.0000000e-01   8.0196242e-01   9.8440586e-01   8.0408955e-01
   8.5301383e-01   8.0000000e-01   8.0033361e-01   9.8428135e-01   8.0397120e-01   8.0000000e-01   8.0275810e-01   9.8572800e-01   8.0425663e-01
   8.5429350e-01   8.0000000e-01   8.0031244e-01   9.8561965e-01   8.0412801e-01   8.0000000e-01   8.0350689e-01   9.8705254e-01   8.0442846e-01
   8.5557318e-01   8.0000000e-01   8.0029251e-01   9.8695857e-01   8.0428894e-01   8.0000000e-01   8.0420239e-01   9.8837764e-01   8.0460499e-01
   8.5685285e-01   8.0000000e-01   8.0027378e-01   9.8829996e-01   8.0445422e-01   8.0000000e-01   8.0483560e-01   9.8970513e-01   8.0478648e-01
   8.5813252e-01   8.0000000e-01   8.0025623e-01   9.8964209e-01   8.0462413e-01   8.0000000e-01   8.0539774e-01   9.9103330e-01   8.0497319e-01
   8.5941220e-01   8.0000000e-01   8.0023971e-01   9.9098635e-01   8.0479864e-01   8.0000000e-01   8.0588846e-01   9.9236347e-01   8.0516515e-01
   8.6069187e-01   8.0000000e-01   8.0022416e-01   9.9233106e-01   8.0497761e-01   8.0000000e-01   8.0630418e-01   9.9369410e-01   8.0536223e-01
   8.6197155e-01   8.0000000e-01   8.0020963e-01   9.9367862e-01   8.0516151e-01   8.0000000e-01   8.0663434e-01   9.9502736e-01   8.0556492e-01
   8.6325122e-01   8.0000000e-01   8.0019597e-01   9.9502660e-01   8.0535000e-01   8.0000000e-01   8.0688459e-01   9.9636103e-01   8.0577283e-01
   8.6453090e-01   8.0000000e-01   8.0018313e-01   9.9637660e-01   8.0554311e-01   8.0000000e-01   8.0705500e-01   9.9769661e-01   8.0598599e-01
   8.6581057e-01   8.0000000e-01   8.0017110e-01   9.9772719e-01   8.0574150e-01   8.0000000e-01   8.0714169e-01   9.9903276e-01   8.0620507e-01
   8.6709025e-01   8.0000000e-01   8.0015983e-01   9.9908008e-01   8.0594496e-01   8.0000000e-01   8.0714762e-01   1.0003710e+00   8.0642999e-01
   8.6836992e-01   8.0000000e-01   8.0014924e-01   1.0004335e+00   8.0615321e-01   8.0000000e-01   8.0707938e-01   1.0017098e+00   8.0666034e-01
   8.6964960e-01   8.0000000e-01   8.0013931e-01   1.0017889e+00   8.0636639e-01   8.0000000e-01   8.0693966e-01   1.0030505e+00   8.0689626e-01
   8.7092927e-01   8.0000000e-01   8.0013003e-01   1.0031449e+00   8.0658509e-01   8.0000000e-01   8.0672942e-01   1.0043917e+00   8.0713837e-01
   8.7220895e-01   8.0000000e-01   8.0012133e-01   1.0045029e+00   8.0680911e-01   8.0000000e-01   8.0646083e-01   1.0057348e+00   8.0738650e-01
   8.7348862e-01   8.0000000e-01   8.0011316e-01   1.0058613e+00   8.0703812e-01   8.0000000e-01   8.0614061e-01   1.0070782e+00   8.0764031e-01
   8.7476830e-01   8.0000000e-01   8.0010553e-01   1.0072218e+00   8.0727256e-01   8.0000000e-01   8.0577352e-01   1.0084237e+00   8.0790023e-01
   8.7604797e-01   8.0000000e-01   8.0009839e-01   1.0085828e+00   8.0751250e-01   8.0000000e-01   8.0537156e-01   1.0097696e+00   8.0816621e-01
   8.7732765e-01   8.0000000e-01   8.0009169e-01   1.0099455e+00   8.0775795e-01   8.0000000e-01   8.0494455e-01   1.0111171e+00   8.0843848e-01
   8.7860732e-01   8.0000000e-01   8.0008543e-01   1.0113088e+00   8.0800874e-01   8.0000000e-01   8.0450133e-01   1.0124651e+00   8.0871673e-01
   8.7988700e-01   8.0000000e-01   8.0007959e-01   1.0126739e+00   8.0826511e-01   8.0000000e-01   8.0405243e-01   1.0138148e+00   8.0900113e-01
   8.8116667e-01   8.0000000e-01   8.0007412e-01   1.0140396e+00   8.0852729e-01   8.0000000e-01   8.0360763e-01   1.0151650e+00   8.0929204e-01
   8.8244635e-01   8.0000000e-01   8.0006899e-01   1.0154067e+00   8.0879485e-01   8.0000000e-01   8.0317507e-01   1.0165166e+00   8.0958896e-01
   8.8372602e-01   8.0000000e-01   8.0006422e-01   1.0167745e+00   8.0906818e-01   8.0000000e-01   8.0276488e-01   1.0178689e+00   8.0989229e-01
   8.8500570e-01   8.0000000e-01   8.0005976e-01   1.0181438e+00   8.0934746e-01   8.0000000e-01   8.0238160e-01   1.0192224e+00   8.1020205e-01
   8.8628537e-01   8.0000000e-01   8.0005558e-01   1.0195138e+00   8.0963231e-01   8.0000000e-01   8.0202946e-01   1.0205767e+00   8.1051810e-01
   8.8756505e-01   8.0000000e-01   8.0005169e-01   1.0208850e+00   8.0992276e-01   8.0000000e-01   8.0171348e-01   1.0219321e+00   8.1084030e-01
   8.8884472e-01   8.0000000e-01   8.0004806e-01   1.0222571e+00   8.1021955e-01   8.0000000e-01   8.0143442e-01   1.0232883e+00   8.1116929e-01
   8.9012440e-01   8.0000000e-01   8.0004467e-01   1.0236301e+00   8.1052193e-01   8.0000000e-01   8.0119037e-01   1.0246453e+00   8.1150455e-01
   8.9140407e-01   8.0000000e-01   8.0004150e-01   1.0250043e+00   8.1082972e-01   8.0000000e-01   8.0098053e-01   1.0260034e+00   8.1184568e-01
   8.9268375e-01   8.0000000e-01   8.0003856e-01   1.0263791e+00   8.1114444e-01   8.0000000e-01   8.0080426e-01   1.0273621e+00   8.1219421e-01
   8.9396342e-01   8.0000000e-01   8.0003581e-01   1.0277551e+00   8.1146448e-01   8.0000000e-01   8.0065577e-01   1.0287219e+00   8.1254864e-01
   8.9524310e-01   8.0000000e-01   8.0003324e-01   1.0291316e+00   8.1179032e-01   8.0000000e-01   8.0053196e-01   1.0300821e+00   8.1290916e-01
   8.9652277e-01   8.0000000e-01   8.0003085e-01   1.0305095e+00   8.1212272e-01   8.0000000e-01   8.0043117e-01   1.0314436e+00   8.1327689e-01
   8.9780245e-01   8.0000000e-01   8.0002863e-01   1.0318878e+00   8.1246064e-01   8.0000000e-01   8.0034865e-01   1.0328055e+00   8.1365046e-01
   8.9908212e-01   8.0000000e-01   8.0002655e-01   1.0332674e+00   8.1280484e-01   8.0000000e-01   8.0028124e-01   1.0341685e+00   8.1403072e-01
   9.0036179e-01   8.0000000e-01   8.0002462e-01   1.0346471e+00   8.1315474e-01   8.0000000e-01   8.0022693e-01   1.0355317e+00   8.1441713e-01
   9.0164147e-01   8.0000000e-01   8.0002283e-01   1.0360284e+00   8.1351113e-01   8.0000000e-01   8.0018346e-01   1.0368962e+00   8.1481023e-01
   9.0292114e-01   8.0000000e-01   8.0002116e-01   1.0374099e+00   8.1387331e-01   8.0000000e-01   8.0014830e-01   1.0382610e+00   8.1520962e-01
   9.0420082e-01   8.0000000e-01   8.0001960e-01   1.0387925e+00   8.1424127e-01   8.0000000e-01   8.0011996e-01   1.0396267e+00   8.1561491e-01
   9.0548049e-01   8.0000000e-01   8.0001816e-01   1.0401755e+00   8.1461593e-01   8.0000000e-01   8.0009763e-01   1.0409928e+00   8.1602739e-01
   9.0676017e-01   8.0000000e-01   8.0001682e-01   1.0415596e+00   8.1499609e-01   8.0000000e-01   8.0007961e-01   1.0423599e+00   8.1644551e-01
   9.0803984e-01   8.0000000e-01   8.0001557e-01   1.0429440e+00   8.1538265e-01   8.0000000e-01   8.0006510e-01   1.0437273e+00   8.1687030e-01
   9.0931952e-01   8.0000000e-01   8.0001441e-01   1.0443294e+00   8.1577499e-01   8.0000000e-01   8.0005356e-01   1.0450955e+00   8.1730099e-01
   9.1059919e-01   8.0000000e-01   8.0001333e-01   1.0457153e+00   8.1617381e-01   8.0000000e-01   8.0004431e-01   1.0464641e+00   8.1773849e-01
   9.1187887e-01   8.0000000e-01   8.0001233e-01   1.0471018e+00   8.1657808e-01   8.0000000e-01   8.0003682e-01   1.0478333e+00   8.1818142e-01
   9.1315854e-01   8.0000000e-01   8.0001140e-01   1.0484890e+00   8.1698886e-01   8.0000000e-01   8.0003078e-01   1.0492032e+00   8.1863120e-01
   9.1443822e-01   8.0000000e-01   8.0001054e-01   1.0498767e+00   8.1740552e-01   8.0000000e-01   8.0002595e-01   1.0505734e+00   8.1908685e-01
   9.1571789e-01   8.0000000e-01   8.0000974e-01   1.0512652e+00   8.1782828e-01   8.0000000e-01   8.0002199e-01   1.0519443e+00   8.1954874e-01
   9.1699757e-01   8.0000000e-01   8.0000900e-01   1.0526539e+00   8.1825685e-01   8.0000000e-01   8.0001875e-01   1.0533154e+00   8.2001636e-01
   9.1827724e-01   8.0000000e-01   8.0000831e-01   1.0540436e+00   8.1869148e-01   8.0000000e-01   8.0001612e-01   1.0546874e+00   8.2049030e-01
   9.1955692e-01   8.0000000e-01   8.0000768e-01   1.0554334e+00   8.1913246e-01   8.0000000e-01   8.0001394e-01   1.0560594e+00   8.2097038e-01
   9.2083659e-01   8.0000000e-01   8.0000709e-01   1.0568240e+00   8.1957867e-01   8.0000000e-01   8.0001213e-01   1.0574321e+00   8.2145588e-01
   9.2211627e-01   8.0000000e-01   8.0000654e-01   1.0582148e+00   8.2003157e-01   8.0000000e-01   8.0001062e-01   1.0588050e+00   8.2194786e-01
   9.2339594e-01   8.0000000e-01   8.0000603e-01   1.0596064e+00   8.2048998e-01   8.0000000e-01   8.0000936e-01   1.0601785e+00   8.2244537e-01
   9.2467562e-01   8.0000000e-01   8.0000556e-01   1.0609982e+00   8.2095441e-01   8.0000000e-01   8.0000829e-01   1.0615522e+00   8.2294879e-01
   9.2595529e-01   8.0000000e-01   8.0000513e-01   1.0623906e+00   8.2142468e-01   8.0000000e-01   8.0000737e-01   1.0629264e+00   8.2345792e-01
   9.2723497e-01   8.0000000e-01   8.0000473e-01   1.0637833e+00   8.2190076e-01   8.0000000e-01   8.0000659e-01   1.0643008e+00   8.2397277e-01
   9.2851464e-01   8.0000000e-01   8.0000436e-01   1.0651764e+00   8.2238289e-01   8.0000000e-01   8.0000592e-01   1.0656755e+00   8.2449361e-01
   9.2979432e-01   8.0000000e-01   8.0000402e-01   1.0665699e+00   8.2287051e-01   8.0000000e-01   8.0000533e-01   1.0670506e+00   8.2501962e-01
   9.3107399e-01   8.0000000e-01   8.0000370e-01   1.0679637e+00   8.2336375e-01   8.0000000e-01   8.0000481e-01   1.0684258e+00   8.2555124e-01
   9.3235367e-01   8.0000000e-01   8.0000341e-01   1.0693579e+00   8.2386350e-01   8.0000000e-01   8.0000436e-01   1.0698014e+00   8.2608903e-01
   9.3363334e-01   8.0000000e-01   8.0000313e-01   1.0707523e+00   8.2436833e-01   8.0000000e-01   8.0000396e-01   1.0711771e+00   8.2663164e-01
   9.3491302e-01   8.0000000e-01   8.0000288e-01   1.0721472e+00   8.2487855e-01   8.0000000e-01   8.0000360e-01   1.0725532e+00   8.2717966e-01
   9.3619269e-01   8.0000000e-01   8.0000265e-01   1.0735422e+00   8.2539545e-01   8.0000000e-01   8.0000328e-01   1.0739293e+00   8.2773380e-01
   9.3747237e-01   8.0000000e-01   8.0000244e-01   1.0749376e+00   8.2591734e-01   8.0000000e-01   8.0000299e-01   1.0753057e+00   8.2829269e-01
   9.3875204e-01   8.0000000e-01   8.0000224e-01   1.0763331e+00   8.2644423e-01   8.0000000e-01   8.0000273e-01   1.0766821e+00   8.2885654e-01
   9.4003172e-01   8.0000000e-01   8.0000206e-01   1.0777289e+00   8.2697784e-01   8.0000000e-01   8.0000250e-01   1.0780587e+00   8.2942655e-01
   9.4131139e-01   8.0000000e-01   8.0000190e-01   1.0791248e+00   8.2751658e-01   8.0000000e-01   8.0000228e-01   1.0794354e+00   8.3000136e-01
   9.4259106e-01   8.0000000e-01   8.0000174e-01   1.0805210e+00   8.2806029e-01   8.0000000e-01   8.0000209e-01   1.0808122e+00   8.3058082e-01
   9.4387074e-01   8.0000000e-01   8.0000160e-01   1.0819173e+00   8.2860959e-01   8.0000000e-01   8.0000192e-01   1.0821891e+00   8.3116579e-01
   9.4515041e-01   8.0000000e-01   8.0000147e-01   1.0833137e+00   8.2916493e-01   8.0000000e-01   8.0000176e-01   1.0835660e+00   8.3175612e-01
   9.4643009e-01   8.0000000e-01   8.0000135e-01   1.0847103e+00   8.2972518e-01   8.0000000e-01   8.0000161e-01   1.0849429e+00   8.3235103e-01
   9.4770976e-01   8.0000000e-01   8.0000124e-01   1.0861069e+00   8.3029039e-01   8.0000000e-01   8.0000147e-01   1.0863199e+00   8.3295053e-01
   9.4898944e-01   8.0000000e-01   8.0000113e-01   1.0875037e+00   8.3086133e-01   8.0000000e-01   8.0000135e-01   1.0876968e+00   8.3355541e-01
   9.5026911e-01   8.0000000e-01   8.0000104e-01   1.0889005e+00   8.3143757e-01   8.0000000e-01   8.0000124e-01   1.0890737e+00   8.3416528e-01
   9.5154879e-01   8.0000000e-01   8.0000095e-01   1.0902973e+00   8.3201891e-01   8.0000000e-01   8.0000114e-01   1.0904505e+00   8.3477966e-01
   9.5282846e-01   8.0000000e-01   8.0000087e-01   1.0916942e+00   8.3260531e-01   8.0000000e-01   8.0000104e-01   1.0918273e+00   8.3539873e-01
   9.5410814e-01   8.0000000e-01   8.0000080e-01   1.0930911e+00   8.3319685e-01   8.0000000e-01   8.0000096e-01   1.0932039e+00   8.3602253e-01
   9.5538781e-01   8.0000000e-01   8.0000073e-01   1.0944879e+00   8.3379341e-01   8.0000000e-01   8.0000088e-01   1.0945804e+00   8.3665090e-01
   9.5666749e-01   8.0000000e-01   8.0000067e-01   1.0958847e+00   8.3439503e-01   8.0000000e-01   8.0000080e-01   1.0959568e+00   8.3728387e-01
   9.5794716e-01   8.0000000e-01   8.0000061e-01   1.0972814e+00   8.3500176e-01   8.0000000e-01   8.0000074e-01   1.0973330e+00   8.3792141e-01
   9.5922684e-01   8.0000000e-01   8.0000056e-01   1.0986781e+00   8.3561320e-01   8.0000000e-01   8.0000067e-01   1.0987090e+00   8.3856323e-01
   9.6050651e-01   8.0000000e-01   8.0000051e-01   1.1000746e+00   8.3622935e-01   8.0000000e-01   8.0000062e-01   1.1000848e+00   8.3920929e-01
   9.6178619e-01   8.0000000e-01   8.0000047e-01   1.1014710e+00   8.3685086e-01   8.0000000e-01   8.0000056e-01   1.1014604e+00   8.3986026e-01
   9.6306586e-01   8.0000000e-01   8.0000043e-01   1.1028672e+00   8.3747716e-01   8.0000000e-01   8.0000052e-01   1.1028356e+00   8.4051556e-01
   9.6434554e-01   8.0000000e-01   8.0000039e-01   1.1042634e+00   8.3810809e-01   8.0000000e-01   8.0000047e-01   1.1042107e+00   8.4117502e-01
   9.6562521e-01   8.0000000e-01   8.0000036e-01   1.1056592e+00   8.3874370e-01   8.0000000e-01   8.0000042e-01   1.1055853e+00   8.4183862e-01
   9.6690489e-01   8.0000000e-01   8.0000033e-01   1.1070549e+00   8.3938395e-01   8.0000000e-01   8.0000038e-01   1.1069598e+00   8.4250634e-01
   9.6818456e-01   8.0000000e-01   8.0000030e-01   1.1084503e+00   8.4002873e-01   8.0000000e-01   8.0000034e-01   1.1083337e+00   8.4317810e-01
   9.6946424e-01   8.0000000e-01   8.0000027e-01   1.1098454e+00   8.4067809e-01   8.0000000e-01   8.0000030e-01   1.1097074e+00   8.4385395e-01
   9.7074391e-01   8.0000000e-01   8.0000025e-01   1.1112403e+00   8.4133242e-01   8.0000000e-01   8.0000027e-01   1.1110806e+00   8.4453430e-01
   9.7202359e-01   8.0000000e-01   8.0000023e-01   1.1126348e+00   8.4199103e-01   8.0000000e-01   8.0000024e-01   1.1124533e+00   8.4521845e-01
   9.7330326e-01   8.0000000e-01   8.0000021e-01   1.1140291e+00   8.4265385e-01   8.0000000e-01   8.0000021e-01   1.1138257e+00   8.4590633e-01
   9.7458294e-01   8.0000000e-01   8.0000019e-01   1.1154229e+00   8.4332124e-01   8.0000000e-01   8.0000018e-01   1.1151974e+00   8.4659820e-01
   9.7586261e-01   8.0000000e-01   8.0000017e-01   1.1168165e+00   8.4399310e-01   8.0000000e-01   8.0000016e-01   1.1165689e+00   8.4729401e-01
   9.7714229e-01   8.0000000e-01   8.0000016e-01   1.1182094e+00   8.4466928e-01   8.0000000e-01   8.0000014e-01   1.1179395e+00   8.4799362e-01
   9.7842196e-01   8.0000000e-01   8.0000014e-01   1.1196023e+00   8.4534969e-01   8.0000000e-01   8.0000013e-01   1.1193100e+00   8.4869699e-01
   9.7970164e-01   8.0000000e-01   8.0000013e-01   1.1209942e+00   8.4603421e-01   8.0000000e-01   8.0000011e-01   1.1206792e+00   8.4940392e-01
   9.8098131e-01   8.0000000e-01   8.0000012e-01   1.1223860e+00   8.4672295e-01   8.0000000e-01   8.0000010e-01   1.1220483e+00   8.5011459e-01
   9.8226099e-01   8.0000000e-01   8.0000011e-01   1.1237771e+00   8.4741588e-01   8.0000000e-01   8.0000008e-01   1.1234164e+00   8.5082893e-01
   9.8354066e-01   8.0000000e-01   8.0000010e-01   1.1251678e+00   8.4811309e-01   8.0000000e-01   8.0000007e-01   1.1247840e+00   8.5154712e-01
   9.8482034e-01   8.0000000e-01   8.0000009e-01   1.1265579e+00   8.4881398e-01   8.0000000e-01   8.0000006e-01   1.1261506e+00   8.5226852e-01
   9.8610001e-01   8.0000000e-01   8.0000008e-01   1.1279473e+00   8.4951877e-01   8.0000000e-01   8.0000006e-01   1.1275163e+00   8.5299310e-01
   9.8737968e-01   8.0000000e-01   8.0000007e-01   1.1293362e+00   8.5022816e-01   8.0000000e-01   8.0000005e-01   1.1288813e+00   8.5372190e-01
   9.8865936e-01   8.0000000e-01   8.0000007e-01   1.1307243e+00   8.5094139e-01   8.0000000e-01   8.0000004e-01   1.1302449e+00   8.5445410e-01
   9.8993903e-01   8.0000000e-01   8.0000006e-01   1.1321121e+00   8.5165800e-01   8.0000000e-01   8.0000004e-01   1.1316079e+00   8.5518924e-01
   9.9121871e-01   8.0000000e-01   8.0000006e-01   1.1334986e+00   8.5237829e-01   8.0000000e-01   8.0000003e-01   1.1329687e+00   8.5592736e-01
   9.9249838e-01   8.0000000e-01   8.0000005e-01   1.1348849e+00   8.5310344e-01   8.0000000e-01   8.0000003e-01   1.1343289e+00   8.5666990e-01
   9.9377806e-01   8.0000000e-01   8.0000005e-01   1.1362700e+00   8.5383179e-01   8.0000000e-01   8.0000002e-01   1.1356861e+00   8.5741527e-01
   9.9505773e-01   8.0000000e-01   8.0000004e-01   1.1376548e+00   8.5456326e-01   8.0000000e-01   8.0000002e-01   1.1370426e+00   8.5816334e-01
   9.9633741e-01   8.0000000e-01   8.0000004e-01   1.1390381e+00   8.5529919e-01   8.0000000e-01   8.0000002e-01   1.1383939e+00   8.5891502e-01
   9.9761708e-01   8.0000000e-01   8.0000003e-01   1.1404212e+00   8.5603884e-01   8.0000000e-01   8.0000001e-01   1.1397441e+00   8.5967021e-01
   9.9889676e-01   8.0000000e-01   8.0000003e-01   1.1418028e+00   8.5678143e-01   8.0000000e-01   8.0000001e-01   1.1410860e+00   8.6042794e-01
   1.0001764e+00   8.0000000e-01   8.0000003e-01   1.1431839e+00   8.5752763e-01   8.0000000e-01   8.0000001e-01   1.1424241e+00   8.6118854e-01
   1.0014561e+00   8.0000000e-01   8.0000003e-01   1.1445638e+00   8.5827816e-01   8.0000000e-01   8.0000001e-01   1.1437505e+00   8.6195315e-01
   1.0027358e+00   8.0000000e-01   8.0000002e-01   1.1459427e+00   8.5903143e-01   8.0000000e-01   8.0000001e-01   1.1450663e+00   8.6272013e-01
   1.0040155e+00   8.0000000e-01   8.0000002e-01   1.1473207e+00   8.5978782e-01   8.0000000e-01   8.0000000e-01   1.1463698e+00   8.6348956e-01
   1.0052951e+00   8.0000000e-01   8.0000002e-01   1.1486973e+00   8.6054873e-01   8.0000000e-01   8.0000000e-01   1.1476526e+00   8.6426315e-01
   1.0065748e+00   8.0000000e-01   8.0000002e-01   1.1500733e+00   8.6131224e-01   8.0000000e-01   8.0000000e-01   1.1489237e+00   8.6503899e-01
   1.0078545e+00   8.0000000e-01   8.0000002e-01   1.1514474e+00   8.6207888e-01   8.0000000e-01   8.0000000e-01   1.1501588e+00   8.6581731e-01
   1.0091342e+00   8.0000000e-01   8.0000001e-01   1.1528210e+00   8.6284953e-01   8.0000000e-01   8.0000000e-01   1.1513810e+00   8.6659928e-01
   1.0104138e+00   8.0000000e-01   8.0000001e-01   1.1541926e+00   8.6362283e-01   8.0000000e-01   8.0000000e-01   1.1525424e+00   8.6738358e-01
   1.0116935e+00   8.0000000e-01   8.0000001e-01   1.1555637e+00   8.6439943e-01   8.0000000e-01   8.0000000e-01   1.1536870e+00   8.6817053e-01
   1.0129732e+00   8.0000000e-01   8.0000001e-01   1.1569325e+00   8.6517952e-01   8.0000000e-01   8.0000000e-01   1.1547426e+00   8.6896062e-01
   1.0142529e+00   8.0000000e-01   8.0000001e-01   1.1583009e+00   8.6596227e-01   8.0000000e-01   8.0000000e-01   1.1557784e+00   8.6975299e-01
   1.0155325e+00   8.0000000e-01   8.0000001e-01   1.1596667e+00   8.6674832e-01   8.0000000e-01   8.0000000e-01   1.1566985e+00   8.7054821e-01
   1.0168122e+00   8.0000000e-01   8.0000001e-01   1.1610319e+00   8.6753765e-01   8.0000000e-01   8.0000000e-01   1.1575887e+00   8.7134625e-01
   1.0180919e+00   8.0000000e-01   8.0000001e-01   1.1623946e+00   8.6832950e-01   8.0000000e-01   8.0000000e-01   1.1583834e+00   8.7214649e-01
   1.0193716e+00   8.0000000e-01   8.0000001e-01   1.1637564e+00   8.6912468e-01   8.0000000e-01   8.0000000e-01   1.1591367e+00   8.7294946e-01
   1.0206512e+00   8.0000000e-01   8.0000001e-01   1.1651157e+00   8.6992288e-01   8.0000000e-01   8.0000000e-01   1.1598430e+00   8.7375523e-01
   1.0219309e+00   8.0000000e-01   8.0000001e-01   1.1664736e+00   8.7072319e-01   8.0000000e-01   8.0000000e-01   1.1605198e+00   8.7456279e-01
   1.0232106e+00   8.0000000e-01   8.0000000e-01   1.1678291e+00   8.7152776e-01   8.0000000e-01   8.0000000e-01   1.1612125e+00   8.7537382e-01
   1.0244903e+00   8.0000000e-01   8.0000000e-01   1.1691826e+00   8.7233418e-01   8.0000000e-01   8.0000000e-01   1.1619206e+00   8.7618666e-01
   1.0257699e+00   8.0000000e-01   8.0000000e-01   1.1705339e+00   8.7314367e-01   8.0000000e-01   8.0000000e-01   1.1626900e+00   8.7700191e-01
   1.0270496e+00   8.0000000e-01   8.0000000e-01   1.1718823e+00   8.7395631e-01   8.0000000e-01   8.0000000e-01   1.1635463e+00   8.7782011e-01
   1.0283293e+00   8.0000000e-01   8.0000000e-01   1.1732286e+00   8.7477107e-01   8.0000000e-01   8.0000000e-01   1.1644800e+00   8.7864000e-01
   1.0296090e+00   8.0000000e-01   8.0000000e-01   1.1745711e+00   8.7558910e-01   8.0000000e-01   8.0000000e-01   1.1655769e+00   8.7946274e-01
   1.0308886e+00   8.0000000e-01   8.0000000e-01   1.1759110e+00   8.7640939e-01   8.0000000e-01   8.0000000e-01   1.1667538e+00   8.8028748e-01
   1.0321683e+00   8.0000000e-01   8.0000000e-01   1.1772464e+00   8.7723237e-01   8.0000000e-01   8.0000000e-01   1.1681274e+00   8.8111439e-01
   1.0334480e+00   8.0000000e-01   8.0000000e-01   1.1785790e+00   8.7805839e-01   8.0000000e-01   8.0000000e-01   1.1695573e+00   8.8194410e-01
   1.0347277e+00   8.0000000e-01   8.0000000e-01   1.1799046e+00   8.7888592e-01   8.0000000e-01   8.0000000e-01   1.1712336e+00   8.8277503e-01
   1.0360073e+00   8.0000000e-01   8.0000000e-01   1.1812267e+00   8.7971762e-01   8.0000000e-01   8.0000000e-01   1.1729550e+00   8.8360949e-01
   1.0372870e+00   8.0000000e-01   8.0000000e-01   1.1825402e+00   8.8055050e-01   8.0000000e-01   8.0000000e-01   1.1748525e+00   8.8444511e-01
   1.0385667e+00   8.0000000e-01   8.0000000e-01   1.1838494e+00   8.8138679e-01   8.0000000e-01   8.0000000e-01   1.1767824e+00   8.8528345e-01
   1.0398464e+00   8.0000000e-01   8.0000000e-01   1.1851441e+00   8.8222510e-01   8.0000000e-01   8.0000000e-01   1.1788716e+00   8.8612373e-01
   1.0411260e+00   8.0000000e-01   8.0000000e-01   1.1864326e+00   8.8306572e-01   8.0000000e-01   8.0000000e-01   1.1809728e+00   8.8696589e-01
   1.0424057e+00   8.0000000e-01   8.0000000e-01   1.1877019e+00   8.8390929e-01   8.0000000e-01   8.0000000e-01   1.1831184e+00   8.8781061e-01
   1.0436854e+00   8.0000000e-01   8.0000000e-01   1.1889608e+00   8.8475413e-01   8.0000000e-01   8.0000000e-01   1.1852742e+00   8.8865649e-01
   1.0449651e+00   8.0000000e-01   8.0000000e-01   1.1901898e+00   8.8560289e-01   8.0000000e-01   8.0000000e-01   1.1873711e+00   8.8950559e-01
   1.0462447e+00   8.0000000e-01   8.0000000e-01   1.1914041e+00   8.8645261e-01   8.0000000e-01   8.0000000e-01   1.1894427e+00   8.9035560e-01
   1.0475244e+00   8.0000000e-01   8.0000000e-01   1.1925679e+00   8.8730570e-01   8.0000000e-01   8.0000000e-01   1.1913659e+00   8.9120851e-01
   1.0488041e+00   8.0000000e-01   8.0000000e-01   1.1937017e+00   8.8816033e-01   8.0000000e-01   8.0000000e-01   1.1932190e+00   8.9206278e-01
   1.0500838e+00   8.0000000e-01   8.0000000e-01   1.1947677e+00   8.8901753e-01   8.0000000e-01   8.0000000e-01   1.1948033e+00   8.9291919e-01
   1.0513634e+00   8.0000000e-01   8.0000000e-01   1.1957783e+00   8.8987682e-01   8.0000000e-01   8.0000000e-01   1.1963087e+00   8.9377754e-01
   1.0526431e+00   8.0000000e-01   8.0000000e-01   1.1966676e+00   8.9073820e-01   8.0000000e-01   8.0000000e-01   1.1973519e+00   8.9463749e-01
   1.0539228e+00   8.0000000e-01   8.0000000e-01   1.1974506e+00   8.9160212e-01   8.0000000e-01   8.0000000e-01   1.1982291e+00   8.9549984e-01
   1.0552025e+00   8.0000000e-01   8.0000000e-01   1.1980502e+00   8.9246771e-01   8.0000000e-01   8.0000000e-01   1.1986517e+00   8.9636346e-01
   1.0564821e+00   8.0000000e-01   8.0000000e-01   1.1984547e+00   8.9333593e-01   8.0000000e-01   8.0000000e-01   1.1987224e+00   8.9722946e-01
   1.0577618e+00   8.0000000e-01   8.0000000e-01   1.1986433e+00   8.9420549e-01   8.0000000e-01   8.0000000e-01   1.1983165e+00   8.9809660e-01
   1.0590415e+00   8.0000000e-01   8.0000000e-01   1.1985116e+00   8.9507806e-01   8.0000000e-01   8.0000000e-01   1.1972936e+00   8.9896627e-01
   1.0603212e+00   8.0000000e-01   8.0000000e-01   1.1981516e+00   8.9595143e-01   8.0000000e-01   8.0000000e-01   1.1959044e+00   8.9983658e-01
   1.0616008e+00   8.0000000e-01   8.0000000e-01   1.1971473e+00   8.9682833e-01   8.0000000e-01   8.0000000e-01   1.1935172e+00   9.0071010e-01
   1.0628805e+00   8.0000000e-01   8.0000000e-01   1.1957351e+00   8.9770610e-01   8.0000000e-01   8.0000000e-01   1.1905951e+00   9.0158428e-01
   1.0641602e+00   8.0000000e-01   8.0000000e-01   1.1933724e+00   8.9858657e-01   8.0000000e-01   8.0000000e-01   1.1868551e+00   9.0246080e-01
   1.0654399e+00   8.0000000e-01   8.0000000e-01   1.1902262e+00   8.9946809e-01   8.0000000e-01   8.0000000e-01   1.1820869e+00   9.0333830e-01
   1.0667195e+00   8.0000000e-01   8.0000000e-01   1.1858439e+00   9.0035259e-01   8.0000000e-01   8.0000000e-01   1.1763791e+00   9.0421822e-01
   1.0679992e+00   8.0000000e-01   8.0000000e-01   1.1797980e+00   9.0123787e-01   8.0000000e-01   8.0000000e-01   1.1696533e+00   9.0509894e-01
   1.0692789e+00   8.0000000e-01   8.0000000e-01   1.1724771e+00   9.0212621e-01   8.0000000e-01   8.0000000e-01   1.1616466e+00   9.0598221e-01
   1.0705585e+00   8.0000000e-01   8.0000000e-01   1.1626443e+00   9.0301548e-01   8.0000000e-01   8.0000000e-01   1.1520139e+00   9.0686636e-01
   1.0718382e+00   8.0000000e-01   8.0000000e-01   1.1503145e+00   9.0390726e-01   8.0000000e-01   8.0000000e-01   1.1407557e+00   9.0775261e-01
   1.0731179e+00   8.0000000e-01   8.0000000e-01   1.1354789e+00   9.0479993e-01   8.0000000e-01   8.0000000e-01   1.1278418e+00   9.0863975e-01
   1.0743976e+00   8.0000000e-01   8.0000000e-01   1.1177809e+00   9.0569557e-01   8.0000000e-01   8.0000000e-01   1.1126766e+00   9.0952929e-01
   1.0756772e+00   8.0000000e-01   8.0000000e-01   1.0970645e+00   9.0659203e-01   8.0000000e-01   8.0000000e-01   1.0949371e+00   9.1041962e-01
   1.0769569e+00   8.0000000e-01   8.0000000e-01   1.0737123e+00   9.0749097e-01   8.0000000e-01   8.0000000e-01   1.0739460e+00   9.1131210e-01
   1.0782366e+00   8.0000000e-01   8.0000000e-01   1.0480713e+00   9.0839070e-01   8.0000000e-01   8.0000000e-01   1.0486873e+00   9.1220533e-01
   1.0795163e+00   8.0000000e-01   8.0000000e-01   1.0208784e+00   9.0929329e-01   8.0000000e-01   8.0000000e-01   1.0270463e+00   9.1310089e-01
   1.0807959e+00   8.0000000e-01   8.0000000e-01   9.9319557e-01   9.1019652e-01   8.0000000e-01   8.0000000e-01   9.8832124e-01   9.1399705e-01
   1.0820756e+00   8.0000000e-01   8.0000000e-01   9.6595253e-01   9.1110236e-01   8.0000000e-01   8.0000000e-01   9.5969756e-01   9.1489552e-01
   1.0833553e+00   8.0000000e-01   8.0000000e-01   9.4022123e-01   9.1200887e-01   8.0000000e-01   8.0000000e-01   9.3611649e-01   9.1579459e-01
   1.0846350e+00   8.0000000e-01   8.0000000e-01   9.1666347e-01   9.1291803e-01   8.0000000e-01   8.0000000e-01   9.1607827e-01   9.1669587e-01
   1.0859146e+00   8.0000000e-01   8.0000000e-01   8.9567684e-01   9.1382777e-01   8.0000000e-01   8.0000000e-01   8.9877889e-01   9.1759764e-01
   1.0871943e+00   8.0000000e-01   8.0000000e-01   8.7755779e-01   9.1474013e-01   8.0000000e-01   8.0000000e-01   8.8380025e-01   9.1850178e-01
   1.0884740e+00   8.0000000e-01   8.0000000e-01   8.6236758e-01   9.1565310e-01   8.0000000e-01   8.0000000e-01   8.7078598e-01   9.1940641e-01
   1.0897537e+00   8.0000000e-01   8.0000000e-01   8.4973210e-01   9.1656851e-01   8.0000000e-01   8.0000000e-01   8.5937069e-01   9.2031313e-01
   1.0910333e+00   8.0000000e-01   8.0000000e-01   8.3935431e-01   9.1748466e-01   8.0000000e-01   8.0000000e-01   8.4937107e-01   9.2122043e-01
   1.0923130e+00   8.0000000e-01   8.0000000e-01   8.3118272e-01   9.1840301e-01   8.0000000e-01   8.0000000e-01   8.4071142e-01   9.2212978e-01
   1.0935927e+00   8.0000000e-01   8.0000000e-01   8.2458759e-01   9.1932239e-01   8.0000000e-01   8.0000000e-01   8.3314459e-01   9.2303989e-01
   1.0948724e+00   8.0000000e-01   8.0000000e-01   8.1934250e-01   9.2024348e-01   8.0000000e-01   8.0000000e-01   8.2656944e-01   9.2395161e-01
   1.0961520e+00   8.0000000e-01   8.0000000e-01   8.1529837e-01   9.2116605e-01   8.0000000e-01   8.0000000e-01   8.2091512e-01   9.2486448e-01
   1.0974317e+00   8.0000000e-01   8.0000000e-01   8.1212719e-01   9.2208977e-01   8.0000000e-01   8.0000000e-01   8.1609897e-01   9.2577849e-01
   1.0987114e+00   8.0000000e-01   8.0000000e-01   8.0963221e-01   9.2301547e-01   8.0000000e-01   8.0000000e-01   8.1197401e-01   9.2669407e-01
   1.0999911e+00   8.0000000e-01   8.0000000e-01   8.0769019e-01   9.2394184e-01   8.0000000e-01   8.0000000e-01   8.0852225e-01   9.2761036e-01
   1.1012707e+00   8.0000000e-01   8.0000000e-01   8.0619500e-01   9.2487053e-01   8.0000000e-01   8.0000000e-01   8.0569559e-01   9.2852855e-01
   1.1025504e+00   8.0000000e-01   8.0000000e-01   8.0502144e-01   9.2579968e-01   8.0000000e-01   8.0000000e-01   8.0337720e-01   9.2944718e-01
   1.1038301e+00   8.0000000e-01   8.0000000e-01   8.0410159e-01   9.2673107e-01   8.0000000e-01   8.0000000e-01   8.0152200e-01   9.3036778e-01
   1.1051098e+00   8.0000000e-01   8.0000000e-01   8.0339367e-01   9.2766287e-01   8.0000000e-01   8.0000000e-01   8.0012893e-01   9.3128866e-01
   1.1063894e+00   8.0000000e-01   8.0000000e-01   8.0283579e-01   9.2859695e-01   8.0000000e-01   8.0000000e-01   7.9911478e-01   9.3221166e-01
   1.1076691e+00   8.0000000e-01   8.0000000e-01   8.0239442e-01   9.2953174e-01   8.0000000e-01   8.0000000e-01   7.9842570e-01   9.3313515e-01
   1.1089488e+00   8.0000000e-01   8.0000000e-01   8.0204628e-01   9.3046804e-01   8.0000000e-01   8.0000000e-01   7.9803792e-01   9.3406005e-01
   1.1102285e+00   8.0000000e-01   8.0000000e-01   8.0176927e-01   9.3140574e-01   8.0000000e-01   8.0000000e-01   7.9791184e-01   9.3498605e-01
   1.1115081e+00   8.0000000e-01   8.0000000e-01   8.0154461e-01   9.3234421e-01   8.0000000e-01   8.0000000e-01   7.9799967e-01   9.3591286e-01
   1.1127878e+00   8.0000000e-01   8.0000000e-01   8.0136148e-01   9.3328478e-01   8.0000000e-01   8.0000000e-01   7.9827215e-01   9.3684135e-01
   1.1140675e+00   8.0000000e-01   8.0000000e-01   8.0121295e-01   9.3422570e-01   8.0000000e-01   8.0000000e-01   7.9870939e-01   9.3777023e-01
   1.1153472e+00   8.0000000e-01   8.0000000e-01   8.0108880e-01   9.3516872e-01   8.0000000e-01   8.0000000e-01   7.9926670e-01   9.3870090e-01
   1.1166268e+00   8.0000000e-01   8.0000000e-01   8.0098410e-01   9.3611216e-01   8.0000000e-01   8.0000000e-01   7.9991864e-01   9.3963190e-01
   1.1179065e+00   8.0000000e-01   8.0000000e-01   8.0089580e-01   9.3705743e-01   8.0000000e-01   8.0000000e-01   8.0064418e-01   9.4056459e-01
   1.1191862e+00   8.0000000e-01   8.0000000e-01   8.0081985e-01   9.3800358e-01   8.0000000e-01   8.0000000e-01   8.0141455e-01   9.4149793e-01
   1.1204659e+00   8.0000000e-01   8.0000000e-01   8.0075357e-01   9.3895078e-01   8.0000000e-01   8.0000000e-01   8.0220704e-01   9.4243231e-01
   1.1217455e+00   8.0000000e-01   8.0000000e-01   8.0069539e-01   9.3989965e-01   8.0000000e-01   8.0000000e-01   8.0300207e-01   9.4336802e-01
   1.1230252e+00   8.0000000e-01   8.0000000e-01   8.0064401e-01   9.4084898e-01   8.0000000e-01   8.0000000e-01   8.0377864e-01   9.4430420e-01
   1.1243049e+00   8.0000000e-01   8.0000000e-01   8.0059785e-01   9.4180020e-01   8.0000000e-01   8.0000000e-01   8.0452110e-01   9.4524199e-01
   1.1255846e+00   8.0000000e-01   8.0000000e-01   8.0055609e-01   9.4275175e-01   8.0000000e-01   8.0000000e-01   8.0521559e-01   9.4618003e-01
   1.1268642e+00   8.0000000e-01   8.0000000e-01   8.0051836e-01   9.4370510e-01   8.0000000e-01   8.0000000e-01   8.0584278e-01   9.4711975e-01
   1.1281439e+00   8.0000000e-01   8.0000000e-01   8.0048380e-01   9.4465925e-01   8.0000000e-01   8.0000000e-01   8.0639611e-01   9.4806004e-01
   1.1294236e+00   8.0000000e-01   8.0000000e-01   8.0045196e-01   9.4561425e-01   8.0000000e-01   8.0000000e-01   8.0686790e-01   9.4900119e-01
   1.1307033e+00   8.0000000e-01   8.0000000e-01   8.0042264e-01   9.4657096e-01   8.0000000e-01   8.0000000e-01   8.0724652e-01   9.4994371e-01
   1.1319829e+00   8.0000000e-01   8.0000000e-01   8.0039552e-01   9.4752796e-01   8.0000000e-01   8.0000000e-01   8.0752665e-01   9.5088654e-01
   1.1332626e+00   8.0000000e-01   8.0000000e-01   8.0037028e-01   9.4848676e-01   8.0000000e-01   8.0000000e-01   8.0771048e-01   9.5183092e-01
   1.1345423e+00   8.0000000e-01   8.0000000e-01   8.0034675e-01   9.4944597e-01   8.0000000e-01   8.0000000e-01   8.0779622e-01   9.5277562e-01
   1.1358220e+00   8.0000000e-01   8.0000000e-01   8.0032489e-01   9.5040653e-01   8.0000000e-01   8.0000000e-01   8.0777776e-01   9.5372159e-01
   1.1371016e+00   8.0000000e-01   8.0000000e-01   8.0030442e-01   9.5136821e-01   8.0000000e-01   8.0000000e-01   8.0766779e-01   9.5466842e-01
   1.1383813e+00   8.0000000e-01   8.0000000e-01   8.0028524e-01   9.5233019e-01   8.0000000e-01   8.0000000e-01   8.0747165e-01   9.5561562e-01
   1.1396610e+00   8.0000000e-01   8.0000000e-01   8.0026733e-01   9.5329427e-01   8.0000000e-01   8.0000000e-01   8.0719114e-01   9.5656455e-01
   1.1409407e+00   8.0000000e-01   8.0000000e-01   8.0025055e-01   9.5425836e-01   8.0000000e-01   8.0000000e-01   8.0684013e-01   9.5751350e-01
   1.1422203e+00   8.0000000e-01   8.0000000e-01   8.0023478e-01   9.5522406e-01   8.0000000e-01   8.0000000e-01   8.0643124e-01   9.5846390e-01
   1.1435000e+00   8.0000000e-01   8.0000000e-01   8.0021999e-01   9.5619050e-01   8.0000000e-01   8.0000000e-01   8.0597467e-01   9.5941487e-01
   1.1447797e+00   8.0000000e-01   8.0000000e-01   8.0020615e-01   9.5715759e-01   8.0000000e-01   8.0000000e-01   8.0548348e-01   9.6036646e-01
   1.1460594e+00   8.0000000e-01   8.0000000e-01   8.0019314e-01   9.5812622e-01   8.0000000e-01   8.0000000e-01   8.0497349e-01   9.6131937e-01
   1.1473390e+00   8.0000000e-01   8.0000000e-01   8.0018090e-01   9.5909499e-01   8.0000000e-01   8.0000000e-01   8.0445702e-01   9.6227236e-01
   1.1486187e+00   8.0000000e-01   8.0000000e-01   8.0016946e-01   9.6006543e-01   8.0000000e-01   8.0000000e-01   8.0394770e-01   9.6322688e-01
   1.1498984e+00   8.0000000e-01   8.0000000e-01   8.0015870e-01   9.6103644e-01   8.0000000e-01   8.0000000e-01   8.0345675e-01   9.6418182e-01
   1.1511781e+00   8.0000000e-01   8.0000000e-01   8.0014858e-01   9.6200802e-01   8.0000000e-01   8.0000000e-01   8.0299271e-01   9.6513733e-01
   1.1524577e+00   8.0000000e-01   8.0000000e-01   8.0013910e-01   9.6298125e-01   8.0000000e-01   8.0000000e-01   8.0256463e-01   9.6609418e-01
   1.1537374e+00   8.0000000e-01   8.0000000e-01   8.0013020e-01   9.6395448e-01   8.0000000e-01   8.0000000e-01   8.0217757e-01   9.6705109e-01
   1.1550171e+00   8.0000000e-01   8.0000000e-01   8.0012184e-01   9.6492931e-01   8.0000000e-01   8.0000000e-01   8.0183197e-01   9.6800936e-01
   1.1562968e+00   8.0000000e-01   8.0000000e-01   8.0011399e-01   9.6590469e-01   8.0000000e-01   8.0000000e-01   8.0152882e-01   9.6896808e-01
   1.1575764e+00   8.0000000e-01   8.0000000e-01   8.0010664e-01   9.6688066e-01   8.0000000e-01   8.0000000e-01   8.0126971e-01   9.6992736e-01
   1.1588561e+00   8.0000000e-01   8.0000000e-01   8.0009974e-01   9.6785803e-01   8.0000000e-01   8.0000000e-01   8.0104821e-01   9.7088782e-01
   1.1601358e+00   8.0000000e-01   8.0000000e-01   8.0009325e-01   9.6883556e-01   8.0000000e-01   8.0000000e-01   8.0086104e-01   9.7184840e-01
   1.1614155e+00   8.0000000e-01   8.0000000e-01   8.0008719e-01   9.6981441e-01   8.0000000e-01   8.0000000e-01   8.0070656e-01   9.7281019e-01
   1.1626951e+00   8.0000000e-01   8.0000000e-01   8.0008150e-01   9.7079397e-01   8.0000000e-01   8.0000000e-01   8.0057884e-01   9.7377251e-01
   1.1639748e+00   8.0000000e-01   8.0000000e-01   8.0007615e-01   9.7177376e-01   8.0000000e-01   8.0000000e-01   8.0047348e-01   9.7473510e-01
   1.1652545e+00   8.0000000e-01   8.0000000e-01   8.0007114e-01   9.7275533e-01   8.0000000e-01   8.0000000e-01   8.0038770e-01   9.7569916e-01
   1.1665342e+00   8.0000000e-01   8.0000000e-01   8.0006646e-01   9.7373690e-01   8.0000000e-01   8.0000000e-01   8.0031848e-01   9.7666322e-01
   1.1678138e+00   8.0000000e-01   8.0000000e-01   8.0006206e-01   9.7471952e-01   8.0000000e-01   8.0000000e-01   8.0026200e-01   9.7762826e-01
   1.1690935e+00   8.0000000e-01   8.0000000e-01   8.0005794e-01   9.7570306e-01   8.0000000e-01   8.0000000e-01   8.0021608e-01   9.7859401e-01
   1.1703732e+00   8.0000000e-01   8.0000000e-01   8.0005409e-01   9.7668673e-01   8.0000000e-01   8.0000000e-01   8.0017950e-01   9.7955993e-01
   1.1716529e+00   8.0000000e-01   8.0000000e-01   8.0005048e-01   9.7767193e-01   8.0000000e-01   8.0000000e-01   8.0014971e-01   9.8052713e-01
   1.1729325e+00   8.0000000e-01   8.0000000e-01   8.0004709e-01   9.7865738e-01   8.0000000e-01   8.0000000e-01   8.0012547e-01   9.8149453e-01
   1.1742122e+00   8.0000000e-01   8.0000000e-01   8.0004393e-01   9.7964349e-01   8.0000000e-01   8.0000000e-01   8.0010593e-01   9.8246255e-01
   1.1754919e+00   8.0000000e-01   8.0000000e-01   8.0004097e-01   9.8063077e-01   8.0000000e-01   8.0000000e-01   8.0009007e-01   9.8343152e-01
   1.1767716e+00   8.0000000e-01   8.0000000e-01   8.0003820e-01   9.8161815e-01   8.0000000e-01   8.0000000e-01   8.0007704e-01   9.8440059e-01
   1.1780512e+00   8.0000000e-01   8.0000000e-01   8.0003560e-01   9.8260668e-01   8.0000000e-01   8.0000000e-01   8.0006635e-01   9.8537067e-01
   1.1793309e+00   8.0000000e-01   8.0000000e-01   8.0003318e-01   9.8359582e-01   8.0000000e-01   8.0000000e-01   8.0005764e-01   9.8634123e-01
   1.1806106e+00   8.0000000e-01   8.0000000e-01   8.0003092e-01   9.8458524e-01   8.0000000e-01   8.0000000e-01   8.0005037e-01   9.8731204e-01
   1.1818903e+00   8.0000000e-01   8.0000000e-01   8.0002880e-01   9.8557597e-01   8.0000000e-01   8.0000000e-01   8.0004428e-01   9.8828400e-01
   1.1831699e+00   8.0000000e-01   8.0000000e-01   8.0002682e-01   9.8656689e-01   8.0000000e-01   8.0000000e-01   8.0003921e-01   9.8925608e-01
   1.1844496e+00   8.0000000e-01   8.0000000e-01   8.0002497e-01   9.8755848e-01   8.0000000e-01   8.0000000e-01   8.0003492e-01   9.9022878e-01
   1.1857293e+00   8.0000000e-01   8.0000000e-01   8.0002324e-01   9.8855113e-01   8.0000000e-01   8.0000000e-01   8.0003125e-01   9.9120233e-01
   1.1870090e+00   8.0000000e-01   8.0000000e-01   8.0002163e-01   9.8954377e-01   8.0000000e-01   8.0000000e-01   8.0002811e-01   9.9217587e-01
   1.1882886e+00   8.0000000e-01   8.0000000e-01   8.0002013e-01   9.9053761e-01   8.0000000e-01   8.0000000e-01   8.0002540e-01   9.9315049e-01
   1.1895683e+00   8.0000000e-01   8.0000000e-01   8.0001872e-01   9.9153193e-01   8.0000000e-01   8.0000000e-01   8.0002303e-01   9.9412545e-01
   1.1908480e+00   8.0000000e-01   8.0000000e-01   8.0001741e-01   9.9252629e-01   8.0000000e-01   8.0000000e-01   8.0002095e-01   9.9510051e-01
   1.1921277e+00   8.0000000e-01   8.0000000e-01   8.0001618e-01   9.9352224e-01   8.0000000e-01   8.0000000e-01   8.0001913e-01   9.9607686e-01
   1.1934073e+00   8.0000000e-01   8.0000000e-01   8.0001504e-01   9.9451819e-01   8.0000000e-01   8.0000000e-01   8.0001750e-01   9.9705320e-01
   1.1946870e+00   8.0000000e-01   8.0000000e-01   8.0001398e-01   9.9551464e-01   8.0000000e-01   8.0000000e-01   8.0001604e-01   9.9803003e-01
   1.1959667e+00   8.0000000e-01   8.0000000e-01   8.0001299e-01   9.9651217e-01   8.0000000e-01   8.0000000e-01   8.0001474e-01   9.9900771e-01
   1.1972464e+00   8.0000000e-01   8.0000000e-01   8.0001206e-01   9.9750970e-01   8.0000000e-01   8.0000000e-01   8.0001356e-01   9.9998539e-01
   1.1985260e+00   8.0000000e-01   8.0000000e-01   8.0001120e-01   9.9850816e-01   8.0000000e-01   8.0000000e-01   8.0001249e-01   1.0009639e+00
   1.1998057e+00   8.0000000e-01   8.0000000e-01   8.0001040e-01   9.9950722e-01   8.0000000e-01   8.0000000e-01   8.0001151e-01   1.0019429e+00
   1.2010854e+00   8.0000000e-01   8.0000000e-01   8.0000965e-01   1.0005064e+00   8.0000000e-01   8.0000000e-01   8.0001063e-01   1.0029219e+00
   1.2023651e+00   8.0000000e-01   8.0000000e-01   8.0000895e-01   1.0015066e+00   8.0000000e-01   8.0000000e-01   8.0000981e-01   1.0039019e+00
   1.2036447e+00   8.0000000e-01   8.0000000e-01   8.0000831e-01   1.0025072e+00   8.0000000e-01   8.0000000e-01   8.0000906e-01   1.0048821e+00
   1.2049244e+00   8.0000000e-01   8.0000000e-01   8.0000770e-01   1.0035080e+00   8.0000000e-01   8.0000000e-01   8.0000838e-01   1.0058626e+00
   1.2062041e+00   8.0000000e-01   8.0000000e-01   8.0000714e-01   1.0045099e+00   8.0000000e-01   8.0000000e-01   8.0000775e-01   1.0068439e+00
   1.2074838e+00   8.0000000e-01   8.0000000e-01   8.0000662e-01   1.0055119e+00   8.0000000e-01   8.0000000e-01   8.0000716e-01   1.0078254e+00
   1.2087634e+00   8.0000000e-01   8.0000000e-01   8.0000613e-01   1.0065144e+00   8.0000000e-01   8.0000000e-01   8.0000663e-01   1.0088072e+00
   1.2100431e+00   8.0000000e-01   8.0000000e-01   8.0000568e-01   1.0075178e+00   8.0000000e-01   8.0000000e-01   8.0000613e-01   1.0097898e+00
   1.2113228e+00   8.0000000e-01   8.0000000e-01   8.0000527e-01   1.0085212e+00   8.0000000e-01   8.0000000e-01   8.0000567e-01   1.0107724e+00
   1.2126025e+00   8.0000000e-01   8.0000000e-01   8.0000487e-01   1.0095253e+00   8.0000000e-01   8.0000000e-01   8.0000524e-01   1.0117556e+00
   1.2138821e+00   8.0000000e-01   8.0000000e-01   8.0000451e-01   1.0105301e+00   8.0000000e-01   8.0000000e-01   8.0000485e-01   1.0127393e+00
   1.2151618e+00   8.0000000e-01   8.0000000e-01   8.0000418e-01   1.0115349e+00   8.0000000e-01   8.0000000e-01   8.0000449e-01   1.0137230e+00
   1.2164415e+00   8.0000000e-01   8.0000000e-01   8.0000387e-01   1.0125406e+00   8.0000000e-01   8.0000000e-01   8.0000415e-01   1.0147075e+00
   1.2177212e+00   8.0000000e-01   8.0000000e-01   8.0000358e-01   1.0135466e+00   8.0000000e-01   8.0000000e-01   8.0000383e-01   1.0156922e+00
   1.2190008e+00   8.0000000e-01   8.0000000e-01   8.0000331e-01   1.0145528e+00   8.0000000e-01   8.0000000e-01   8.0000355e-01   1.0166771e+00
   1.2202805e+00   8.0000000e-01   8.0000000e-01   8.0000306e-01   1.0155599e+00   8.0000000e-01   8.0000000e-01   8.0000328e-01   1.0176627e+00
   1.2215602e+00   8.0000000e-01   8.0000000e-01   8.0000283e-01   1.0165672e+00   8.0000000e-01   8.0000000e-01   8.0000303e-01   1.0186485e+00
   1.2228399e+00   8.0000000e-01   8.0000000e-01   8.0000261e-01   1.0175748e+00   8.0000000e-01   8.0000000e-01   8.0000280e-01   1.0196345e+00
   1.2241195e+00   8.0000000e-01   8.0000000e-01   8.0000241e-01   1.0185832e+00   8.0000000e-01   8.0000000e-01   8.0000258e-01   1.0206212e+00
   1.2253992e+00   8.0000000e-01   8.0000000e-01   8.0000223e-01   1.0195917e+00   8.0000000e-01   8.0000000e-01   8.0000239e-01   1.0216079e+00
   1.2266789e+00   8.0000000e-01   8.0000000e-01   8.0000206e-01   1.0206007e+00   8.0000000e-01   8.0000000e-01   8.0000220e-01   1.0225950e+00
   1.2279586e+00   8.0000000e-01   8.0000000e-01   8.0000190e-01   1.0216103e+00   8.0000000e-01   8.0000000e-01   8.0000203e-01   1.0235826e+00
   1.2292382e+00   8.0000000e-01   8.0000000e-01   8.0000175e-01   1.0226200e+00   8.0000000e-01   8.0000000e-01   8.0000188e-01   1.0245703e+00
   1.2305179e+00   8.0000000e-01   8.0000000e-01   8.0000162e-01   1.0236302e+00   8.0000000e-01   8.0000000e-01   8.0000173e-01   1.0255584e+00
   1.2317976e+00   8.0000000e-01   8.0000000e-01   8.0000149e-01   1.0246409e+00   8.0000000e-01   8.0000000e-01   8.0000158e-01   1.0265469e+00
   1.2330773e+00   8.0000000e-01   8.0000000e-01   8.0000138e-01   1.0256517e+00   8.0000000e-01   8.0000000e-01   8.0000145e-01   1.0275354e+00
   1.2343569e+00   8.0000000e-01   8.0000000e-01   8.0000127e-01   1.0266632e+00   8.0000000e-01   8.0000000e-01   8.0000132e-01   1.0285245e+00
   1.2356366e+00   8.0000000e-01   8.0000000e-01   8.0000117e-01   1.0276750e+00   8.0000000e-01   8.0000000e-01   8.0000121e-01   1.0295139e+00
   1.2369163e+00   8.0000000e-01   8.0000000e-01   8.0000108e-01   1.0286869e+00   8.0000000e-01   8.0000000e-01   8.0000110e-01   1.0305033e+00
   1.2381960e+00   8.0000000e-01   8.0000000e-01   8.0000099e-01   1.0296995e+00   8.0000000e-01   8.0000000e-01   8.0000101e-01   1.0314932e+00
   1.2394756e+00   8.0000000e-01   8.0000000e-01   8.0000092e-01   1.0307124e+00   8.0000000e-01   8.0000000e-01   8.0000092e-01   1.0324834e+00
   1.2407553e+00   8.0000000e-01   8.0000000e-01   8.0000084e-01   1.0317253e+00   8.0000000e-01   8.0000000e-01   8.0000084e-01   1.0334736e+00
   1.2420350e+00   8.0000000e-01   8.0000000e-01   8.0000078e-01   1.0327390e+00   8.0000000e-01   8.0000000e-01   8.0000077e-01   1.0344643e+00
   1.2433147e+00   8.0000000e-01   8.0000000e-01   8.0000071e-01   1.0337528e+00   8.0000000e-01   8.0000000e-01   8.0000070e-01   1.0354552e+00
   1.2445943e+00   8.0000000e-01   8.0000000e-01   8.0000066e-01   1.0347668e+00   8.0000000e-01   8.0000000e-01   8.0000064e-01   1.0364462e+00
   1.2458740e+00   8.0000000e-01   8.0000000e-01   8.0000060e-01   1.0357815e+00   8.0000000e-01   8.0000000e-01   8.0000058e-01   1.0374377e+00
   1.2471537e+00   8.0000000e-01   8.0000000e-01   8.0000056e-01   1.0367962e+00   8.0000000e-01   8.0000000e-01   8.0000053e-01   1.0384293e+00
   1.2484334e+00   8.0000000e-01   8.0000000e-01   8.0000051e-01   1.0378112e+00   8.0000000e-01   8.0000000e-01   8.0000048e-01   1.0394210e+00
   1.2497130e+00   8.0000000e-01   8.0000000e-01   8.0000047e-01   1.0388268e+00   8.0000000e-01   8.0000000e-01   8.0000044e-01   1.0404131e+00
   1.2509927e+00   8.0000000e-01   8.0000000e-01   8.0000043e-01   1.0398424e+00   8.0000000e-01   8.0000000e-01   8.0000040e-01   1.0414053e+00
   1.2522724e+00   8.0000000e-01   8.0000000e-01   8.0000040e-01   1.0408583e+00   8.0000000e-01   8.0000000e-01   8.0000037e-01   1.0423977e+00
   1.2535521e+00   8.0000000e-01   8.0000000e-01   8.0000036e-01   1.0418747e+00   8.0000000e-01   8.0000000e-01   8.0000033e-01   1.0433905e+00
   1.2548317e+00   8.0000000e-01   8.0000000e-01   8.0000033e-01   1.0428912e+00   8.0000000e-01   8.0000000e-01   8.0000030e-01   1.0443833e+00
   1.2561114e+00   8.0000000e-01   8.0000000e-01   8.0000031e-01   1.0439079e+00   8.0000000e-01   8.0000000e-01   8.0000028e-01   1.0453763e+00
   1.2573911e+00   8.0000000e-01   8.0000000e-01   8.0000028e-01   1.0449252e+00   8.0000000e-01   8.0000000e-01   8.0000025e-01   1.0463696e+00
   1.2586708e+00   8.0000000e-01   8.0000000e-01   8.0000026e-01   1.0459424e+00   8.0000000e-01   8.0000000e-01   8.0000023e-01   1.0473629e+00
   1.2599504e+00   8.0000000e-01   8.0000000e-01   8.0000024e-01   1.0469600e+00   8.0000000e-01   8.0000000e-01   8.0000021e-01   1.0483565e+00
   1.2612301e+00   8.0000000e-01   8.0000000e-01   8.0000022e-01   1.0479780e+00   8.0000000e-01   8.0000000e-01   8.0000019e-01   1.0493503e+00
   1.2625098e+00   8.0000000e-01   8.0000000e-01   8.0000020e-01   1.0489960e+00   8.0000000e-01   8.0000000e-01   8.0000017e-01   1.0503441e+00
   1.2637895e+00   8.0000000e-01   8.0000000e-01   8.0000018e-01   1.0500143e+00   8.0000000e-01   8.0000000e-01   8.0000016e-01   1.0513382e+00
   1.2650691e+00   8.0000000e-01   8.0000000e-01   8.0000017e-01   1.0510330e+00   8.0000000e-01   8.0000000e-01   8.0000014e-01   1.0523325e+00
   1.2663488e+00   8.0000000e-01   8.0000000e-01   8.0000015e-01   1.0520516e+00   8.0000000e-01   8.0000000e-01   8.0000013e-01   1.0533267e+00
   1.2676285e+00   8.0000000e-01   8.0000000e-01   8.0000014e-01   1.0530707e+00   8.0000000e-01   8.0000000e-01   8.0000012e-01   1.0543212e+00
   1.2689082e+00   8.0000000e-01   8.0000000e-01   8.0000013e-01   1.0540900e+00   8.0000000e-01   8.0000000e-01   8.0000011e-01   1.0553159e+00
   1.2701878e+00   8.0000000e-01   8.0000000e-01   8.0000012e-01   1.0551093e+00   8.0000000e-01   8.0000000e-01   8.0000010e-01   1.0563105e+00
   1.2714675e+00   8.0000000e-01   8.0000000e-01   8.0000011e-01   1.0561290e+00   8.0000000e-01   8.0000000e-01   8.0000009e-01   1.0573054e+00
   1.2727472e+00   8.0000000e-01   8.0000000e-01   8.0000010e-01   1.0571489e+00   8.0000000e-01   8.0000000e-01   8.0000008e-01   1.0583004e+00
   1.2740269e+00   8.0000000e-01   8.0000000e-01   8.0000009e-01   1.0581688e+00   8.0000000e-01   8.0000000e-01   8.0000007e-01   1.0592954e+00
   1.2753065e+00   8.0000000e-01   8.0000000e-01   8.0000008e-01   1.0591890e+00   8.0000000e-01   8.0000000e-01   8.0000007e-01   1.0602906e+00
   1.2765862e+00   8.0000000e-01   8.0000000e-01   8.0000008e-01   1.0602095e+00   8.0000000e-01   8.0000000e-01   8.0000006e-01   1.0612859e+00
   1.2778659e+00   8.0000000e-01   8.0000000e-01   8.0000007e-01   1.0612300e+00   8.0000000e-01   8.0000000e-01   8.0000006e-01   1.0622812e+00
   1.2791456e+00   8.0000000e-01   8.0000000e-01   8.0000006e-01   1.0622507e+00   8.0000000e-01   8.0000000e-01   8.0000005e-01   1.0632766e+00
   1.2804252e+00   8.0000000e-01   8.0000000e-01   8.0000006e-01   1.0632717e+00   8.0000000e-01   8.0000000e-01   8.0000005e-01   1.0642722e+00
   1.2817049e+00   8.0000000e-01   8.0000000e-01   8.0000005e-01   1.0642926e+00   8.0000000e-01   8.0000000e-01   8.0000004e-01   1.0652677e+00
   1.2829846e+00   8.0000000e-01   8.0000000e-01   8.0000005e-01   1.0653139e+00   8.0000000e-01   8.0000000e-01   8.0000004e-01   1.0662633e+00
   1.2842642e+00   8.0000000e-01   8.0000000e-01   8.0000004e-01   1.0663353e+00   8.0000000e-01   8.0000000e-01   8.0000003e-01   1.0672590e+00
   1.2855439e+00   8.0000000e-01   8.0000000e-01   8.0000004e-01   1.0673567e+00   8.0000000e-01   8.0000000e-01   8.0000003e-01   1.0682548e+00
   1.2868236e+00   8.0000000e-01   8.0000000e-01   8.0000004e-01   1.0683783e+00   8.0000000e-01   8.0000000e-01   8.0000003e-01   1.0692505e+00
   1.2881033e+00   8.0000000e-01   8.0000000e-01   8.0000003e-01   1.0694001e+00   8.0000000e-01   8.0000000e-01   8.0000003e-01   1.0702464e+00
   1.2893829e+00   8.0000000e-01   8.0000000e-01   8.0000003e-01   1.0704219e+00   8.0000000e-01   8.0000000e-01   8.0000002e-01   1.0712422e+00
   1.2906626e+00   8.0000000e-01   8.0000000e-01   8.0000003e-01   1.0714439e+00   8.0000000e-01   8.0000000e-01   8.0000002e-01   1.0722381e+00
   1.2919423e+00   8.0000000e-01   8.0000000e-01   8.0000003e-01   1.0724660e+00   8.0000000e-01   8.0000000e-01   8.0000002e-01   1.0732340e+00
   1.2932220e+00   8.0000000e-01   8.0000000e-01   8.0000002e-01   1.0734882e+00   8.0000000e-01   8.0000000e-01   8.0000002e-01   1.0742299e+00
   1.2945016e+00   8.0000000e-01   8.0000000e-01   8.0000002e-01   1.0745105e+00   8.0000000e-01   8.0000000e-01   8.0000002e-01   1.0752258e+00
   1.2957813e+00   8.0000000e-01   8.0000000e-01   8.0000002e-01   1.0755329e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0762217e+00
   1.2970610e+00   8.0000000e-01   8.0000000e-01   8.0000002e-01   1.0765553e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0772177e+00
   1.2983407e+00   8.0000000e-01   8.0000000e-01   8.0000002e-01   1.0775779e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0782136e+00
   1.2996203e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0786006e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0792094e+00
   1.3009000e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0796232e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0802053e+00
   1.3021797e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0806460e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0812011e+00
   1.3034594e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0816688e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0821969e+00
   1.3047390e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0826916e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0831927e+00
   1.3060187e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0837146e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0841883e+00
   1.3072984e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0847375e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0851839e+00
   1.3085781e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0857605e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0861795e+00
   1.3098577e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0867835e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0871750e+00
   1.3111374e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0878065e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0881704e+00
   1.3124171e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0888295e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0891658e+00
   1.3136968e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0898526e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0901609e+00
   1.3149764e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0908756e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0911560e+00
   1.3162561e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0918986e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0921511e+00
   1.3175358e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0929216e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0931460e+00
   1.3188155e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0939446e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0941407e+00
   1.3200951e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0949676e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0951355e+00
   1.3213748e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0959905e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0961299e+00
   1.3226545e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0970134e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0971243e+00
   1.3239342e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0980363e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0981186e+00
   1.3252138e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0990590e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0991125e+00
   1.3264935e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1000817e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1001064e+00
   1.3277732e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1011044e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1011002e+00
   1.3290529e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1021269e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1020936e+00
   1.3303325e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1031494e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1030869e+00
   1.3316122e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1041719e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1040802e+00
   1.3328919e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1051941e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1050730e+00
   1.3341716e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1062162e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1060656e+00
   1.3354512e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1072383e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1070582e+00
   1.3367309e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1082601e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1080502e+00
   1.3380106e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1092818e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1090421e+00
   1.3392903e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1103035e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1100340e+00
   1.3405699e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1113247e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1110251e+00
   1.3418496e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1123458e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1120161e+00
   1.3431293e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1133669e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1130071e+00
   1.3444090e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1143874e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1139971e+00
   1.3456886e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1154077e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1149871e+00
   1.3469683e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1164280e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1159769e+00
   1.3482480e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1174473e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1169657e+00
   1.3495277e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1184665e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1179543e+00
   1.3508073e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1194856e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1189427e+00
   1.3520870e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1205033e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1199298e+00
   1.3533667e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1215207e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1209165e+00
   1.3546464e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1225379e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1219030e+00
   1.3559260e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1235530e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1228875e+00
   1.3572057e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1245675e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1238716e+00
   1.3584854e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1255814e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1248552e+00
   1.3597651e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1265918e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1258359e+00
   1.3610447e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1276012e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1268157e+00
   1.3623244e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1286095e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1277947e+00
   1.3636041e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1296110e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1287686e+00
   1.3648838e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1306107e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1297413e+00
   1.3661634e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1316083e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1307123e+00
   1.3674431e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1325918e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1316737e+00
   1.3687228e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1335726e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1326331e+00
   1.3700025e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1345485e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1335894e+00
   1.3712821e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1354939e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1345258e+00
   1.3725618e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1364351e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1354596e+00
   1.3738415e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1373651e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1363864e+00
   1.3751212e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1382248e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1372701e+00
   1.3764008e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1390797e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1381509e+00
   1.3776805e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1399056e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1390151e+00
   1.3789602e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1405699e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1397831e+00
   1.3802399e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1412332e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1405505e+00
   1.3815195e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1418127e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1412663e+00
   1.3827992e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1421249e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1418022e+00
   1.3840789e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1424371e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1423381e+00
   1.3853586e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1425852e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1427507e+00
   1.3866382e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1424489e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1429083e+00
   1.3879179e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1423126e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1430660e+00
   1.3891976e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1417467e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1429429e+00
   1.3904773e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1408233e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1424960e+00
   1.3917569e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1398999e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1420491e+00
   1.3930366e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1377865e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1409172e+00
   1.3943163e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1353819e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1394247e+00
   1.3955960e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1324611e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1379235e+00
   1.3968756e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1278924e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1348271e+00
   1.3981553e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1230751e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1315933e+00
   1.3994350e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1162792e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1274858e+00
   1.4007147e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1085951e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1215926e+00
   1.4019943e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0988998e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1153020e+00
   1.4032740e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0877348e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1063847e+00
   1.4045537e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0743328e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0967256e+00
   1.4058334e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0593639e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0834048e+00
   1.4071130e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0424102e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0683434e+00
   1.4083927e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0236821e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0485782e+00
   1.4096724e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0037549e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0253983e+00
   1.4109521e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.8307728e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.9764163e-01
   1.4122317e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.6218998e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.2875582e-01
   1.4135114e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.4172765e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.1614676e-01
   1.4147911e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.2220758e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.9133990e-01
   1.4160708e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0403038e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7421094e-01
   1.4173504e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.8755648e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6029260e-01
   1.4186301e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7297625e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4888195e-01
   1.4199098e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6023321e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.3950152e-01
   1.4211895e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4929671e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.3176371e-01
   1.4224691e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4013809e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2552233e-01
   1.4237488e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.3249223e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2044625e-01
   1.4250285e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2612043e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1631019e-01
   1.4263082e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2095242e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1300369e-01
   1.4275878e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1677388e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1034552e-01
   1.4288675e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1337067e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0820461e-01
   1.4301472e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1063377e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0649968e-01
   1.4314269e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0845883e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0515554e-01
   1.4327065e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0670927e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0408080e-01
   1.4339862e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0530853e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0322477e-01
   1.4352659e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0421211e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0255783e-01
   1.4365456e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0333735e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0202760e-01
   1.4378252e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0264029e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0160636e-01
   1.4391049e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0209249e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0127621e-01
   1.4403846e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0166114e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0101677e-01
   1.4416643e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0131799e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0081069e-01
   1.4429439e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0104641e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0064777e-01
   1.4442236e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0083499e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0052098e-01
   1.4455033e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0066674e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0042005e-01
   1.4467830e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0053311e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0033980e-01
   1.4480626e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0042873e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0027699e-01
   1.4493423e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0034607e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0022709e-01
   1.4506220e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0028021e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0018717e-01
   1.4519017e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0022816e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0015544e-01
   1.4531813e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0018717e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0013027e-01
   1.4544610e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0015431e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0010991e-01
   1.4557407e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0012797e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0009343e-01
   1.4570204e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0010721e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0008025e-01
   1.4583000e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0009042e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0006945e-01
   1.4595797e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0007680e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0006054e-01
   1.4608594e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0006583e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0005321e-01
   1.4621391e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0005691e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0004713e-01
   1.4634187e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0004955e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0004200e-01
   1.4646984e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0004346e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0003764e-01
   1.4659781e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0003844e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0003396e-01
   1.4672578e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0003421e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0003077e-01
   1.4685374e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0003061e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0002799e-01
   1.4698171e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0002757e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0002557e-01
   1.4710968e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0002495e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0002343e-01
   1.4723765e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0002266e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0002152e-01
   1.4736561e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0002067e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001982e-01
   1.4749358e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001892e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001829e-01
   1.4762155e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001736e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001690e-01
   1.4774952e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001596e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001563e-01
   1.4787748e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001472e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001448e-01
   1.4800545e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001359e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001343e-01
   1.4813342e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001256e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001246e-01
   1.4826139e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001162e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001156e-01
   1.4838935e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001077e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001074e-01
   1.4851732e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000998e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000998e-01
   1.4864529e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000926e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000927e-01
   1.4877326e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000859e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000861e-01
   1.4890122e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000797e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000801e-01
   1.4902919e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000740e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000744e-01
   1.4915716e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000687e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000691e-01
   1.4928513e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000636e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000642e-01
   1.4941309e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000587e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000596e-01
   1.4954106e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000535e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000552e-01
   1.4966903e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000471e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000509e-01
   1.4979699e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000374e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000460e-01
   1.4992496e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000410e-01


==> data/Burger/burger_Eul_k=2.dat <==
0.000750375187593797	0.800064542865365	0.800061709859300	0.800061709859300	0.800061709859300	0.800064542865365	0.800062881337932	0.800061165710179	0.800060636381570
0.00150075037518759	0.800067503751543	0.800061709859300	0.800061709859300	0.800061709859300	0.800067503751543	0.800064105797287	0.800060597093757	0.800059514455190
0.00225112556278139	0.800070592517506	0.800061709859300	0.800061709859300	0.800061709859300	0.800070592517506	0.800065383263306	0.800060004035085	0.800058344082995
0.00300150075037519	0.800073814303099	0.800061709859300	0.800061709859300	0.800061709859300	0.800073814303099	0.800066715888532	0.800059385573104	0.800057123320538
0.00375187593796898	0.800077174437087	0.800061709859301	0.800061709859301	0.800061709859301	0.800077174437087	0.800068105905213	0.800058740712122	0.800055850152236
0.00450225112556278	0.800080678443321	0.800061709859301	0.800061709859301	0.800061709859301	0.800080678443321	0.800069555627818	0.800058068420610	0.800054522489060
0.00525262631315658	0.800084332047076	0.800061709859300	0.800061709859300	0.800061709859300	0.800084332047076	0.800071067455776	0.800057367630105	0.800053138166146
0.00600300150075038	0.800088141181554	0.800061709859300	0.800061709859300	0.800061709859300	0.800088141181554	0.800072643876202	0.800056637233996	0.800051694940352
0.00675337668834417	0.800092111994575	0.800061709859300	0.800061709859300	0.800061709859300	0.800092111994575	0.800074287466735	0.800055876086318	0.800050190487739
0.00750375187593797	0.800096250855433	0.800061709859300	0.800061709859300	0.800061709859300	0.800096250855433	0.800076000898444	0.800055083000505	0.800048622400996
0.00825412706353177	0.800100564361943	0.800061709859300	0.800061709859300	0.800061709859300	0.800100564361943	0.800077786938807	0.800054256748108	0.800046988186786
0.00900450225112556	0.800105059347671	0.800061709859300	0.800061709859300	0.800061709859300	0.800105059347671	0.800079648454779	0.800053396057485	0.800045285263031
0.00975487743871936	0.800109742889351	0.800061709859300	0.800061709859300	0.800061709859300	0.800109742889351	0.800081588415928	0.800052499612454	0.800043510956120
0.0105052526263132	0.800114622314498	0.800061709859300	0.800061709859300	0.800061709859300	0.800114622314498	0.800083609897667	0.800051566050909	0.800041662498048
0.0112556278139070	0.800119705209209	0.800061709859301	0.800061709859301	0.800061709859301	0.800119705209209	0.800085716084557	0.800050593963413	0.800039737023482
0.0120060030015008	0.800124999426174	0.800061709859301	0.800061709859301	0.800061709859301	0.800124999426174	0.800087910273701	0.800049581891736	0.800037731566752
0.0127563781890945	0.800130513092878	0.800061709859301	0.800061709859301	0.800061709859301	0.800130513092878	0.800090195878226	0.800048528327379	0.800035643058763
0.0135067533766883	0.800136254620014	0.800061709859301	0.800061709859301	0.800061709859301	0.800136254620014	0.800092576430847	0.800047431710045	0.800033468323836
0.0142571285642821	0.800142232710103	0.800061709859301	0.800061709859301	0.800061709859301	0.800142232710103	0.800095055587527	0.800046290426082	0.800031204076467
0.0150075037518759	0.800148456366329	0.800061709859301	0.800061709859301	0.800061709859301	0.800148456366329	0.800097637131222	0.800045102806884	0.800028846918005
0.0157578789394697	0.800154934901582	0.800061709859301	0.800061709859301	0.800061709859301	0.800154934901582	0.800100324975721	0.800043867127258	0.800026393333255
0.0165082541270635	0.800161677947728	0.800061709859301	0.800061709859301	0.800061709859301	0.800161677947728	0.800103123169581	0.800042581603749	0.800023839686994
0.0172586293146573	0.800168695465093	0.800061709859301	0.800061709859301	0.800061709859301	0.800168695465093	0.800106035900151	0.800041244392927	0.800021182220405
0.0180090045022511	0.800175997752175	0.800061709859301	0.800061709859301	0.800061709859301	0.800175997752175	0.800109067497700	0.800039853589638	0.800018417047432
0.0187593796898449	0.800183595455584	0.800061709859300	0.800061709859300	0.800061709859300	0.800183595455584	0.800112222439639	0.800038407225209	0.800015540151041
0.0195097548774387	0.800191499580212	0.800061709859300	0.800061709859300	0.800061709859300	0.800191499580212	0.800115505354839	0.800036903265616	0.800012547379403
0.0202601300650325	0.800199721499633	0.800061709859300	0.800061709859300	0.800061709859300	0.800199721499633	0.800118921028056	0.800035339609613	0.800009434441983
0.0210105052526263	0.800208272966747	0.800061709859300	0.800061709859300	0.800061709859300	0.800208272966747	0.800122474404454	0.800033714086817	0.800006196905548
0.0217608804402201	0.800217166124656	0.800061709859300	0.800061709859300	0.800061709859300	0.800217166124656	0.800126170594228	0.800032024455749	0.800002830190074
0.0225112556278139	0.800226413517786	0.800061709859300	0.800061709859300	0.800061709859300	0.800226413517786	0.800130014877340	0.800030268401842	0.799999329564579
0.0232616308154077	0.800236028103252	0.800061709859300	0.800061709859300	0.800061709859300	0.800236028103252	0.800134012708352	0.800028443535393	0.799995690142847
0.0240120060030015	0.800246023262472	0.800061709859300	0.800061709859300	0.800061709859300	0.800246023262472	0.800138169721368	0.800026547389486	0.799991906879072
0.0247623811905953	0.800256412813031	0.800061709859300	0.800061709859300	0.800061709859300	0.800256412813031	0.800142491735088	0.800024577417862	0.799987974563403
0.0255127563781891	0.800267211020793	0.800061709859300	0.800061709859300	0.800061709859300	0.800267211020793	0.800146984757965	0.800022530992747	0.799983887817397
0.0262631315657829	0.800278432612274	0.800061709859300	0.800061709859300	0.800061709859300	0.800278432612274	0.800151654993476	0.800020405402643	0.799979641089374
0.0270135067533767	0.800290092787266	0.800061709859300	0.800061709859300	0.800061709859300	0.800290092787266	0.800156508845506	0.800018197850068	0.799975228649681
0.0277638819409705	0.800302207231727	0.800061709859300	0.800061709859300	0.800061709859300	0.800302207231727	0.800161552923836	0.800015905449249	0.799970644585854
0.0285142571285643	0.800314792130922	0.800061709859299	0.800061709859299	0.800061709859299	0.800314792130922	0.800166794049754	0.800013525223783	0.799965882797690
0.0292646323161581	0.800327864182837	0.800061709859300	0.800061709859300	0.800061709859300	0.800327864182837	0.800172239261772	0.800011054104237	0.799960936992210
0.0300150075037519	0.800341440611851	0.800061709859300	0.800061709859300	0.800061709859300	0.800341440611851	0.800177895821466	0.800008488925717	0.799955800678534
0.0307653826913457	0.800355539182677	0.800061709859300	0.800061709859300	0.800061709859300	0.800355539182677	0.800183771219423	0.800005826425382	0.799950467162651
0.0315157578789395	0.800370178214568	0.800061709859300	0.800061709859300	0.800061709859300	0.800370178214568	0.800189873181311	0.800003063239921	0.799944929542091
0.0322661330665333	0.800385376595796	0.800061709859300	0.800061709859300	0.800061709859300	0.800385376595796	0.800196209674062	0.800000195902974	0.799939180700499
0.0330165082541271	0.800401153798396	0.800061709859300	0.800061709859300	0.800061709859300	0.800401153798396	0.800202788912179	0.799997220842522	0.799933213302104
0.0337668834417209	0.800417529893185	0.800061709859299	0.800061709859299	0.800061709859299	0.800417529893185	0.800209619364151	0.799994134378216	0.799927019786091
0.0345172586293147	0.800434525565050	0.800061709859299	0.800061709859299	0.800061709859299	0.800434525565050	0.800216709758997	0.799990932718672	0.799920592360871
0.0352676338169085	0.800452162128511	0.800061709859299	0.800061709859299	0.800061709859299	0.800452162128511	0.800224069092924	0.799987611958720	0.799913922998248
0.0360180090045023	0.800470461543553	0.800061709859299	0.800061709859299	0.800061709859299	0.800470461543553	0.800231706636105	0.799984168076597	0.799907003427491
0.0367683841920961	0.800489446431733	0.800061709859299	0.800061709859299	0.800061709859299	0.800489446431733	0.800239631939578	0.799980596931111	0.799899825129293
0.0375187593796899	0.800509140092561	0.800061709859299	0.800061709859299	0.800061709859299	0.800509140092561	0.800247854842264	0.799976894258744	0.799892379329644
0.0382691345672836	0.800529566520152	0.800061709859299	0.800061709859299	0.800061709859299	0.800529566520152	0.800256385478105	0.799973055670727	0.799884656993589
0.0390195097548774	0.800550750420147	0.800061709859299	0.800061709859299	0.800061709859299	0.800550750420147	0.800265234283325	0.799969076650054	0.799876648818894
0.0397698849424712	0.800572717226914	0.800061709859299	0.800061709859299	0.800061709859299	0.800572717226914	0.800274412003803	0.799964952548464	0.799868345229610
0.0405202601300650	0.800595493121010	0.800061709859299	0.800061709859299	0.800061709859299	0.800595493121010	0.800283929702577	0.799960678583376	0.799859736369531
0.0412706353176588	0.800619105046915	0.800061709859299	0.800061709859299	0.800061709859299	0.800619105046915	0.800293798767457	0.799956249834778	0.799850812095565
0.0420210105052526	0.800643580731042	0.800061709859299	0.800061709859299	0.800061709859299	0.800643580731042	0.800304030918764	0.799951661242078	0.799841561970993
0.0427713856928464	0.800668948699995	0.800061709859299	0.800061709859299	0.800061709859299	0.800668948699995	0.800314638217184	0.799946907600906	0.799831975258635
0.0435217608804402	0.800695238299113	0.800061709859299	0.800061709859299	0.800061709859299	0.800695238299113	0.800325633071738	0.799941983559886	0.799822040913923
0.0442721360680340	0.800722479711255	0.800061709859299	0.800061709859299	0.800061709859299	0.800722479711255	0.800337028247876	0.799936883617354	0.799811747577873
0.0450225112556278	0.800750703975858	0.800061709859299	0.800061709859299	0.800061709859299	0.800750703975858	0.800348836875679	0.799931602118042	0.799801083569960
0.0457728864432216	0.800779943008246	0.800061709859299	0.800061709859299	0.800061709859299	0.800779943008246	0.800361072458182	0.799926133249728	0.799790036880903
0.0465232616308154	0.800810229619191	0.800061709859299	0.800061709859299	0.800061709859299	0.800810229619191	0.800373748879807	0.799920471039836	0.799778595165358
0.0472736368184092	0.800841597534723	0.800061709859299	0.800061709859299	0.800061709859299	0.800841597534723	0.800386880414912	0.799914609352008	0.799766745734514
0.0480240120060030	0.800874081416187	0.800061709859299	0.800061709859299	0.800061709859299	0.800874081416187	0.800400481736449	0.799908541882634	0.799754475548606
0.0487743871935968	0.800907716880542	0.800061709859299	0.800061709859299	0.800061709859299	0.800907716880542	0.800414567924730	0.799902262157349	0.799741771209335
0.0495247623811906	0.800942540520890	0.800061709859299	0.800061709859299	0.800061709859299	0.800942540520890	0.800429154476308	0.799895763527497	0.799728618952204
0.0502751375687844	0.800978589927244	0.800061709859299	0.800061709859299	0.800061709859299	0.800978589927244	0.800444257312955	0.799889039166554	0.799715004638769
0.0510255127563782	0.801015903707518	0.800061709859299	0.800061709859299	0.800061709859299	0.801015903707518	0.800459892790751	0.799882082066531	0.799700913748809
0.0517758879439720	0.801054521508735	0.800061709859299	0.800061709859299	0.800061709859299	0.801054521508735	0.800476077709271	0.799874885034336	0.799686331372417
0.0525262631315658	0.801094484038452	0.800061709859299	0.800061709859299	0.800061709859299	0.801094484038452	0.800492829320874	0.799867440688112	0.799671242202009
0.0532766383191596	0.801135833086395	0.800061709859299	0.800061709859299	0.800061709859299	0.801135833086394	0.800510165340089	0.799859741453547	0.799655630524263
0.0540270135067534	0.801178611546282	0.800061709859299	0.800061709859299	0.800061709859299	0.801178611546282	0.800528103953090	0.799851779560156	0.799639480211986
0.0547773886943472	0.801222863437858	0.800061709859299	0.800061709859299	0.800061709859299	0.801222863437858	0.800546663827275	0.799843547037540	0.799622774715905
0.0555277638819410	0.801268633929095	0.800061709859299	0.800061709859299	0.800061709859299	0.801268633929095	0.800565864120916	0.799835035711622	0.799605497056404
0.0562781390695348	0.801315969358584	0.800061709859299	0.800061709859299	0.800061709859299	0.801315969358584	0.800585724492912	0.799826237200864	0.799587629815188
0.0570285142571286	0.801364917258085	0.800061709859299	0.800061709859299	0.800061709859299	0.801364917258085	0.800606265112611	0.799817142912460	0.799569155126887
0.0577788894447224	0.801415526375242	0.800061709859299	0.800061709859299	0.800061709859299	0.801415526375242	0.800627506669719	0.799807744038518	0.799550054670618
0.0585292646323162	0.801467846696440	0.800061709859299	0.800061709859299	0.800061709859299	0.801467846696440	0.800649470384274	0.799798031552226	0.799530309661472
0.0592796398199100	0.801521929469810	0.800061709859299	0.800061709859299	0.800061709859299	0.801521929469810	0.800672178016703	0.799787996204000	0.799509900841977
0.0600300150075038	0.801577827228351	0.800061709859299	0.800061709859299	0.800061709859299	0.801577827228351	0.800695651877932	0.799777628517631	0.799488808473501
0.0607803901950975	0.801635593813180	0.800061709859299	0.800061709859299	0.800061709859299	0.801635593813179	0.800719914839569	0.799766918786416	0.799467012327619
0.0615307653826913	0.801695284396876	0.800061709859298	0.800061709859298	0.800061709859298	0.801695284396876	0.800744990344140	0.799755857069288	0.799444491677450
0.0622811405702851	0.801756955506929	0.800061709859298	0.800061709859298	0.800061709859298	0.801756955506929	0.800770902415373	0.799744433186942	0.799421225288957
0.0630315157578789	0.801820665049256	0.800061709859298	0.800061709859298	0.800061709859298	0.801820665049256	0.800797675668539	0.799732636717963	0.799397191412223
0.0637818909454727	0.801886472331795	0.800061709859298	0.800061709859298	0.800061709859298	0.801886472331795	0.800825335320825	0.799720456994952	0.799372367772712
0.0645322661330665	0.801954438088144	0.800061709859298	0.800061709859298	0.800061709859298	0.801954438088144	0.800853907201757	0.799707883100662	0.799346731562508
0.0652826413206603	0.802024624501248	0.800061709859298	0.800061709859298	0.800061709859298	0.802024624501248	0.800883417763635	0.799694903864143	0.799320259431547
0.0660330165082541	0.802097095227099	0.800061709859298	0.800061709859298	0.800061709859298	0.802097095227099	0.800913894092012	0.799681507856895	0.799292927478847
0.0667833916958479	0.802171915418453	0.800061709859298	0.800061709859298	0.800061709859298	0.802171915418453	0.800945363916185	0.799667683389039	0.799264711243738
0.0675337668834417	0.802249151748534	0.800061709859297	0.800061709859297	0.800061709859297	0.802249151748534	0.800977855619690	0.799653418505504	0.799235585697101
0.0682841420710355	0.802328872434718	0.800061709859297	0.800061709859297	0.800061709859297	0.802328872434718	0.801011398250818	0.799638700982239	0.799205525232619
0.0690345172586293	0.802411147262175	0.800061709859297	0.800061709859297	0.800061709859297	0.802411147262175	0.801046021533118	0.799623518322449	0.799174503658058
0.0697848924462231	0.802496047607449	0.800061709859297	0.800061709859297	0.800061709859297	0.802496047607449	0.801081755875901	0.799607857752855	0.799142494186566
0.0705352676338169	0.802583646461962	0.800061709859297	0.800061709859297	0.800061709859297	0.802583646461962	0.801118632384719	0.799591706219996	0.799109469428007
0.0712856428214107	0.802674018455426	0.800061709859297	0.800061709859297	0.800061709859297	0.802674018455426	0.801156682871829	0.799575050386561	0.799075401380353
0.0720360180090045	0.802767239879132	0.800061709859297	0.800061709859297	0.800061709859297	0.802767239879132	0.801195939866625	0.799557876627760	0.799040261421100
0.0727863931965983	0.802863388709112	0.800061709859297	0.800061709859297	0.800061709859297	0.802863388709112	0.801236436626024	0.799540171027746	0.799004020298769
0.0735367683841921	0.802962544629135	0.800061709859297	0.800061709859297	0.800061709859297	0.802962544629135	0.801278207144815	0.799521919376080	0.798966648124449
0.0742871435717859	0.803064789053533	0.800061709859297	0.800061709859297	0.800061709859297	0.803064789053533	0.801321286165944	0.799503107164253	0.798928114363431
0.0750375187593797	0.803170205149826	0.800061709859296	0.800061709859296	0.800061709859296	0.803170205149826	0.801365709190739	0.799483719582261	0.798888387826914
0.0757878939469735	0.803278877861120	0.800061709859296	0.800061709859296	0.800061709859296	0.803278877861119	0.801411512489057	0.799463741515248	0.798847436663802
0.0765382691345673	0.803390893928267	0.800061709859296	0.800061709859296	0.800061709859296	0.803390893928267	0.801458733109351	0.799443157540207	0.798805228352608
0.0772886443221611	0.803506341911753	0.800061709859296	0.800061709859296	0.800061709859296	0.803506341911753	0.801507408888644	0.799421951922763	0.798761729693458
0.0780390195097549	0.803625312213294	0.800061709859296	0.800061709859296	0.800061709859296	0.803625312213294	0.801557578462398	0.799400108614025	0.798716906800215
0.0787893946973487	0.803747897097110	0.800061709859295	0.800061709859295	0.800061709859295	0.803747897097110	0.801609281274268	0.799377611247516	0.798670725092736
0.0795397698849425	0.803874190710863	0.800061709859295	0.800061709859295	0.800061709859295	0.803874190710863	0.801662557585745	0.799354443136199	0.798623149289256
0.0802901450725363	0.804004289106222	0.800061709859295	0.800061709859295	0.800061709859295	0.804004289106222	0.801717448485644	0.799330587269587	0.798574143398925
0.0810405202601301	0.804138290259031	0.800061709859295	0.800061709859295	0.800061709859295	0.804138290259031	0.801773995899469	0.799306026310950	0.798523670714504
0.0817908954477239	0.804276294089057	0.800061709859295	0.800061709859295	0.800061709859295	0.804276294089057	0.801832242598608	0.799280742594629	0.798471693805224
0.0825412706353177	0.804418402479285	0.800061709859295	0.800061709859295	0.800061709859295	0.804418402479285	0.801892232209363	0.799254718123449	0.798418174509821
0.0832916458229115	0.804564719294734	0.800061709859295	0.800061709859295	0.800061709859295	0.804564719294734	0.801954009221808	0.799227934566253	0.798363073929771
0.0840420210105053	0.804715350400767	0.800061709859295	0.800061709859295	0.800061709859295	0.804715350400767	0.802017618998444	0.799200373255549	0.798306352422709
0.0847923961980990	0.804870403680862	0.800061709859295	0.800061709859295	0.800061709859295	0.804870403680862	0.802083107782667	0.799172015185284	0.798247969596073
0.0855427713856928	0.805029989053815	0.800061709859294	0.800061709859294	0.800061709859294	0.805029989053814	0.802150522707002	0.799142841008747	0.798187884300961
0.0862931465732866	0.805194218490345	0.800061709859294	0.800061709859294	0.800061709859294	0.805194218490345	0.802219911801126	0.799112831036612	0.798126054626228
0.0870435217608804	0.805363206029076	0.800061709859294	0.800061709859294	0.800061709859294	0.805363206029075	0.802291323999639	0.799081965235112	0.798062437892829
0.0877938969484742	0.805537067791843	0.800061709859294	0.800061709859294	0.800061709859294	0.805537067791843	0.802364809149589	0.799050223224377	0.797996990648412
0.0885442721360680	0.805715921998327	0.800061709859294	0.800061709859294	0.800061709859294	0.805715921998327	0.802440418017720	0.799017584276914	0.797929668662192
0.0892946473236618	0.805899888979945	0.800061709859294	0.800061709859293	0.800061709859293	0.805899888979945	0.802518202297454	0.798984027316251	0.797860426920101
0.0900450225112556	0.806089091192992	0.800061709859293	0.800061709859293	0.800061709859293	0.806089091192992	0.802598214615563	0.798949530915751	0.797789219620235
0.0907953976988494	0.806283653230991	0.800061709859293	0.800061709859293	0.800061709859293	0.806283653230990	0.802680508538545	0.798914073297597	0.797716000168608
0.0915457728864432	0.806483701836211	0.800061709859293	0.800061709859293	0.800061709859293	0.806483701836210	0.802765138578673	0.798877632331955	0.797640721175228
0.0922961480740370	0.806689365910333	0.800061709859293	0.800061709859293	0.800061709859293	0.806689365910332	0.802852160199704	0.798840185536327	0.797563334450507
0.0930465232616308	0.806900776524215	0.800061709859293	0.800061709859293	0.800061709859293	0.806900776524214	0.802941629822244	0.798801710075099	0.797483791002018
0.0937968984492246	0.807118066926728	0.800061709859293	0.800061709859292	0.800061709859292	0.807118066926727	0.803033604828743	0.798762182759276	0.797402041031607
0.0945472736368184	0.807341372552629	0.800061709859293	0.800061709859292	0.800061709859292	0.807341372552628	0.803128143568112	0.798721580046443	0.797318033932890
0.0952976488244122	0.807570831029428	0.800061709859293	0.800061709859292	0.800061709859292	0.807570831029428	0.803225305359939	0.798679878040922	0.797231718289128
0.0960480240120060	0.807806582183221	0.800061709859293	0.800061709859292	0.800061709859292	0.807806582183221	0.803325150498302	0.798637052494158	0.797143041871509
0.0967983991995998	0.808048768043446	0.800061709859293	0.800061709859292	0.800061709859292	0.808048768043445	0.803427740255151	0.798593078805332	0.797051951637836
0.0975487743871936	0.808297532846528	0.800061709859293	0.800061709859292	0.800061709859292	0.808297532846527	0.803533136883250	0.798547932022201	0.796958393731662
0.0982991495747874	0.808553023038376	0.800061709859293	0.800061709859292	0.800061709859292	0.808553023038376	0.803641403618659	0.798501586842185	0.796862313481844
0.0990495247623812	0.808815387275697	0.800061709859294	0.800061709859291	0.800061709859291	0.808815387275697	0.803752604682751	0.798454017613702	0.796763655402578
0.0997998999499750	0.809084776426080	0.800061709859294	0.800061709859291	0.800061709859291	0.809084776426080	0.803866805283732	0.798405198337750	0.796662363193888
0.100550275137569	0.809361343566824	0.800061709859295	0.800061709859291	0.800061709859291	0.809361343566824	0.803984071617663	0.798355102669761	0.796558379742610
0.101300650325163	0.809645243982467	0.800061709859295	0.800061709859291	0.800061709859291	0.809645243982467	0.804104470868953	0.798303703921716	0.796451647123872
0.102051025512756	0.809936635160977	0.800061709859296	0.800061709859291	0.800061709859291	0.809936635160976	0.804228071210328	0.798250975064532	0.796342106603092
0.102801400700350	0.810235676788564	0.800061709859297	0.800061709859291	0.800061709859291	0.810235676788563	0.804354941802237	0.798196888730748	0.796229698638498
0.103551775887944	0.810542530743088	0.800061709859298	0.800061709859290	0.800061709859290	0.810542530743087	0.804485152791692	0.798141417217477	0.796114362884200
0.104302151075538	0.810857361086008	0.800061709859300	0.800061709859290	0.800061709859290	0.810857361086007	0.804618775310528	0.798084532489676	0.795996038193812
0.105052526263132	0.811180334052843	0.800061709859302	0.800061709859290	0.800061709859290	0.811180334052842	0.804755881473050	0.798026206183700	0.795874662624650
0.105802901450725	0.811511618042108	0.800061709859304	0.800061709859290	0.800061709859290	0.811511618042107	0.804896544373080	0.797966409611182	0.795750173442517
0.106553276638319	0.811851383602681	0.800061709859307	0.800061709859290	0.800061709859290	0.811851383602680	0.805040838080353	0.797905113763221	0.795622507127082
0.107303651825913	0.812199803419569	0.800061709859310	0.800061709859290	0.800061709859290	0.812199803419568	0.805188837636273	0.797842289314892	0.795491599377883
0.108054027013507	0.812557052298033	0.800061709859314	0.800061709859290	0.800061709859290	0.812557052298032	0.805340619049000	0.797777906630093	0.795357385120951
0.108804402201101	0.812923307146029	0.800061709859319	0.800061709859289	0.800061709859289	0.812923307146028	0.805496259287857	0.797711935766722	0.795219798516085
0.109554777388694	0.813298746954943	0.800061709859325	0.800061709859289	0.800061709859289	0.813298746954942	0.805655836277036	0.797644346482202	0.795078772964773
0.110305152576288	0.813683552778559	0.800061709859332	0.800061709859289	0.800061709859289	0.813683552778559	0.805819428888588	0.797575108239354	0.794934241118797
0.111055527763882	0.814077907710252	0.800061709859341	0.800061709859289	0.800061709859289	0.814077907710252	0.805987116934692	0.797504190212623	0.794786134889514
0.111805902951476	0.814481996858342	0.800061709859351	0.800061709859289	0.800061709859289	0.814481996858341	0.806158981159166	0.797431561294673	0.794634385457835
0.112556278139070	0.814896007319594	0.800061709859363	0.800061709859289	0.800061709859289	0.814896007319593	0.806335103228225	0.797357190103344	0.794478923284922
0.113306653326663	0.815320128150814	0.800061709859378	0.800061709859289	0.800061709859289	0.815320128150814	0.806515565720463	0.797281044988988	0.794319678123607
0.114057028514257	0.815754550338522	0.800061709859395	0.800061709859289	0.800061709859289	0.815754550338521	0.806700452116030	0.797203094042182	0.794156579030543
0.114807403701851	0.816199466766643	0.800061709859416	0.800061709859288	0.800061709859288	0.816199466766642	0.806889846785024	0.797123305101831	0.793989554379121
0.115557778889445	0.816655072182211	0.800061709859441	0.800061709859288	0.800061709859288	0.816655072182210	0.807083834975037	0.797041645763658	0.793818531873130
0.116308154077039	0.817121563159032	0.800061709859471	0.800061709859288	0.800061709859288	0.817121563159031	0.807282502797883	0.796958083389096	0.793643438561213
0.117058529264632	0.817599138059279	0.800061709859506	0.800061709859288	0.800061709859288	0.817599138059278	0.807485937215462	0.796872585114579	0.793464200852099
0.117808904452226	0.818087996992992	0.800061709859548	0.800061709859288	0.800061709859288	0.818087996992991	0.807694226024768	0.796785117861243	0.793280744530637
0.118559279639820	0.818588341775444	0.800061709859597	0.800061709859288	0.800061709859288	0.818588341775443	0.807907457842014	0.796695648345039	0.793092994774643
0.119309654827414	0.819100375882354	0.800061709859656	0.800061709859287	0.800061709859287	0.819100375882353	0.808125722085860	0.796604143087261	0.792900876172569
0.120060030015008	0.819624304402902	0.800061709859726	0.800061709859287	0.800061709859287	0.819624304402901	0.808349108959746	0.796510568425501	0.792704312742006
0.120810405202601	0.820160333990532	0.800061709859808	0.800061709859287	0.800061709859287	0.820160333990531	0.808577709433295	0.796414890525024	0.792503227949026
0.121560780390195	0.820708672811508	0.800061709859905	0.800061709859287	0.800061709859287	0.820708672811507	0.808811615222796	0.796317075390582	0.792297544728388
0.122311155577789	0.821269530491201	0.800061709860020	0.800061709859287	0.800061709859287	0.821269530491200	0.809050918770731	0.796217088878649	0.792087185504594
0.123061530765383	0.821843118058076	0.800061709860156	0.800061709859287	0.800061709859287	0.821843118058075	0.809295713224362	0.796114896710109	0.791872072213831
0.123811905952976	0.822429647885359	0.800061709860316	0.800061709859287	0.800061709859287	0.822429647885358	0.809546092413340	0.796010464483373	0.791652126326783
0.124562281140570	0.823029333630363	0.800061709860504	0.800061709859287	0.800061709859287	0.823029333630362	0.809802150826345	0.795903757687946	0.791427268872341
0.125312656328164	0.823642390171444	0.800061709860725	0.800061709859287	0.800061709859287	0.823642390171442	0.810063983586736	0.795794741718443	0.791197420462207
0.126063031515758	0.824269033542576	0.800061709860985	0.800061709859287	0.800061709859287	0.824269033542575	0.810331686427207	0.795683381889050	0.790962501316403
0.126813406703352	0.824909480865521	0.800061709861291	0.800061709859286	0.800061709859286	0.824909480865520	0.810605355663434	0.795569643448439	0.790722431289695
0.127563781890945	0.825563950279572	0.800061709861649	0.800061709859286	0.800061709859286	0.825563950279571	0.810885088166709	0.795453491595137	0.790477129898926
0.128314157078539	0.826232660868860	0.800061709862070	0.800061709859286	0.800061709859286	0.826232660868859	0.811170981335557	0.795334891493352	0.790226516351286
0.129064532266133	0.826915832587214	0.800061709862562	0.800061709859286	0.800061709859286	0.826915832587212	0.811463133066316	0.795213808289253	0.789970509573499
0.129814907453727	0.827613686180544	0.800061709863138	0.800061709859286	0.800061709859286	0.827613686180542	0.811761641722682	0.795090207127710	0.789709028241949
0.130565282641321	0.828326443106756	0.800061709863811	0.800061709859285	0.800061709859285	0.828326443106754	0.812066606104220	0.794964053169495	0.789441990813746
0.131315657828914	0.829054325453177	0.800061709864598	0.800061709859285	0.800061709859285	0.829054325453175	0.812378125413813	0.794835311608933	0.789169315558718
0.132066033016508	0.829797555851480	0.800061709865516	0.800061709859285	0.800061709859285	0.829797555851478	0.812696299224070	0.794703947692026	0.788890920592368
0.132816408204102	0.830556357390118	0.800061709866587	0.800061709859285	0.800061709859285	0.830556357390116	0.813021227442671	0.794569926735018	0.788606723909756
0.133566783391696	0.831330953524244	0.800061709867834	0.800061709859285	0.800061709859285	0.831330953524242	0.813353010276655	0.794433214143438	0.788316643420337
0.134317158579290	0.832121567983124	0.800061709869287	0.800061709859285	0.800061709859285	0.832121567983122	0.813691748195644	0.794293775431580	0.788020596983743
0.135067533766883	0.832928424675047	0.800061709870976	0.800061709859285	0.800061709859285	0.832928424675045	0.814037541894002	0.794151576242452	0.787718502446509
0.135817908954477	0.833751747589721	0.800061709872939	0.800061709859284	0.800061709859284	0.833751747589719	0.814390492251930	0.794006582368171	0.787410277679750
0.136568284142071	0.834591760698170	0.800061709875218	0.800061709859284	0.800061709859284	0.834591760698168	0.814750700295494	0.793858759770810	0.787095840617768
0.137318659329665	0.835448687850131	0.800061709877862	0.800061709859284	0.800061709859284	0.835448687850129	0.815118267155591	0.793708074603695	0.786775109297618
0.138069034517259	0.836322752668963	0.800061709880927	0.800061709859284	0.800061709859284	0.836322752668961	0.815493294025847	0.793554493233142	0.786448001899591
0.138819409704852	0.837214178444071	0.800061709884477	0.800061709859284	0.800061709859284	0.837214178444068	0.815875882119461	0.793397982260644	0.786114436788647
0.139569784892446	0.838123188020867	0.800061709888584	0.800061709859284	0.800061709859284	0.838123188020865	0.816266132624985	0.793238508545483	0.785774332556760
0.140320160080040	0.839050003688276	0.800061709893333	0.800061709859284	0.800061709859284	0.839050003688274	0.816664146661055	0.793076039227782	0.785427608066199
0.141070535267634	0.839994847063803	0.800061709898819	0.800061709859284	0.800061709859284	0.839994847063800	0.817070025230072	0.792910541751986	0.785074182493706
0.141820910455228	0.840957938976179	0.800061709905151	0.800061709859284	0.800061709859284	0.840957938976177	0.817483869170847	0.792741983890758	0.784713975375602
0.142571285642821	0.841939499345623	0.800061709912452	0.800061709859284	0.800061709859284	0.841939499345620	0.817905779110202	0.792570333769298	0.784346906653768
0.143321660830415	0.842939747061714	0.800061709920865	0.800061709859284	0.800061709859284	0.842939747061711	0.818335855413554	0.792395559890068	0.783972896722533
0.144072036018009	0.843958899858931	0.800061709930550	0.800061709859283	0.800061709859283	0.843958899858929	0.818774198134481	0.792217631157919	0.783591866476427
0.144822411205603	0.844997174189869	0.800061709941691	0.800061709859283	0.800061709859283	0.844997174189866	0.819220906963275	0.792036516905621	0.783203737358808
0.145572786393197	0.846054785096167	0.800061709954495	0.800061709859283	0.800061709859283	0.846054785096165	0.819676081174508	0.791852186919768	0.782808431411335
0.146323161580790	0.847131946077192	0.800061709969199	0.800061709859283	0.800061709859283	0.847131946077189	0.820139819573611	0.791664611467074	0.782405871324289
0.147073536768384	0.848228868956496	0.800061709986070	0.800061709859283	0.800061709859283	0.848228868956493	0.820612220442488	0.791473761321038	0.781995980487711
0.147823911955978	0.849345763746110	0.800061710005412	0.800061709859282	0.800061709859282	0.849345763746107	0.821093381484167	0.791279607788962	0.781578683043361
0.148574287143572	0.850482838508692	0.800061710027568	0.800061709859282	0.800061709859282	0.850482838508689	0.821583399766524	0.791082122739333	0.781153903937455
0.149324662331166	0.851640299217591	0.800061710052926	0.800061709859282	0.800061709859282	0.851640299217588	0.822082371665077	0.790881278629536	0.780721568974192
0.150075037518759	0.852818349614867	0.800061710081925	0.800061709859282	0.800061709859282	0.852818349614864	0.822590392804880	0.790677048533904	0.780281604870033
0.150825412706353	0.854017191067321	0.800061710115060	0.800061709859282	0.800061709859282	0.854017191067317	0.823107558001527	0.790469406172087	0.779833939308718
0.151575787893947	0.855237022420577	0.800061710152890	0.800061709859282	0.800061709859282	0.855237022420574	0.823633961201304	0.790258325937726	0.779378500996999
0.152326163081541	0.856478039851291	0.800061710196044	0.800061709859282	0.800061709859282	0.856478039851288	0.824169695420480	0.790043782927422	0.778915219721068
0.153076538269135	0.857740436717524	0.800061710245231	0.800061709859282	0.800061709859282	0.857740436717520	0.824714852683797	0.789825752969996	0.778444026403667
0.153826913456728	0.859024403407352	0.800061710301250	0.800061709859282	0.800061709859282	0.859024403407348	0.825269523962148	0.789604212656000	0.777964853161832
0.154577288644322	0.860330127185779	0.800061710364995	0.800061709859282	0.800061709859282	0.860330127185776	0.825833799109492	0.789379139367508	0.777477633365274
0.155327663831916	0.861657792040011	0.800061710437473	0.800061709859282	0.800061709859282	0.861657792040008	0.826407766799026	0.789150511308131	0.776982301695357
0.156078039019510	0.863007578523161	0.800061710519815	0.800061709859282	0.800061709859282	0.863007578523158	0.826991514458628	0.788918307533263	0.776478794204637
0.156828414207104	0.864379663596468	0.800061710613285	0.800061709859282	0.800061709859282	0.864379663596464	0.827585128205626	0.788682507980536	0.775967048376963
0.157578789394697	0.865774220470091	0.800061710719302	0.800061709859281	0.800061709859281	0.865774220470088	0.828188692780890	0.788443093500478	0.775447003188073
0.158329164582291	0.867191418442568	0.800061710839452	0.800061709859281	0.800061709859281	0.867191418442564	0.828802291482316	0.788200045887347	0.774918599166696
0.159079539769885	0.868631422739004	0.800061710975510	0.800061709859281	0.800061709859281	0.868631422739000	0.829426006097696	0.787953347910120	0.774381778456087
0.159829914957479	0.870094394348096	0.800061711129458	0.800061709859281	0.800061709859281	0.870094394348092	0.830059916837031	0.787702983343638	0.773836484875998
0.160580290145073	0.871580489858053	0.800061711303507	0.800061709859281	0.800061709859281	0.871580489858049	0.830704102264321	0.787448936999873	0.773282663985035
0.161330665332666	0.873089861291523	0.800061711500124	0.800061709859281	0.800061709859281	0.873089861291518	0.831358639228855	0.787191194759308	0.772720263143366
0.162081040520260	0.874622655939600	0.800061711722057	0.800061709859280	0.800061709859280	0.874622655939595	0.832023602796047	0.786929743602402	0.772149231575751
0.162831415707854	0.876179016195023	0.800061711972367	0.800061709859280	0.800061709859280	0.876179016195018	0.832699066177855	0.786664571641133	0.771569520434856
0.163581790895448	0.877759079384645	0.800061712254457	0.800061709859280	0.800061709859280	0.877759079384640	0.833385100662825	0.786395668150593	0.770981082864810
0.164332166083042	0.879362977601286	0.800061712572107	0.800061709859280	0.800061709859280	0.879362977601282	0.834081775545783	0.786123023600607	0.770383874064972
0.165082541270635	0.880990837535066	0.800061712929519	0.800061709859280	0.800061709859280	0.880990837535061	0.834789158057251	0.785846629687380	0.769777851353878
0.165832916458229	0.882642780304318	0.800061713331349	0.800061709859280	0.800061709859280	0.882642780304313	0.835507313292589	0.785566479365115	0.769162974233290
0.166583291645823	0.884318921286197	0.800061713782763	0.800061709859279	0.800061709859279	0.884318921286193	0.836236304140934	0.785282566877619	0.768539204452365
0.167333666833417	0.886019369947090	0.800061714289480	0.800061709859279	0.800061709859279	0.886019369947085	0.836976191213978	0.784994887789845	0.767906506071846
0.168084042021011	0.887744229672931	0.800061714857827	0.800061709859279	0.800061709859279	0.887744229672926	0.837727032774617	0.784703439019374	0.767264845528278
0.168834417208604	0.889493597599555	0.800061715494803	0.800061709859279	0.800061709859279	0.889493597599550	0.838488884665529	0.784408218867776	0.766614191698157
0.169584792396198	0.891267564443182	0.800061716208136	0.800061709859279	0.800061709859279	0.891267564443177	0.839261800237731	0.784109227051888	0.765954515962030
0.170335167583792	0.893066214331169	0.800061717006356	0.800061709859279	0.800061709859279	0.893066214331164	0.840045830279148	0.783806464734913	0.765285792268432
0.171085542771386	0.894889624633144	0.800061717898874	0.800061709859279	0.800061709859279	0.894889624633139	0.840841022943268	0.783499934557382	0.764607997197667
0.171835917958979	0.896737865792640	0.800061718896054	0.800061709859278	0.800061709859278	0.896737865792635	0.841647423677912	0.783189640667913	0.763921110025367
0.172586293146573	0.898611001159364	0.800061720009310	0.800061709859278	0.800061709859278	0.898611001159358	0.842465075154180	0.782875588753757	0.763225112785768
0.173336668334167	0.900509086822218	0.800061721251196	0.800061709859278	0.800061709859278	0.900509086822212	0.843294017195625	0.782557786071111	0.762519990334685
0.174087043521761	0.902432171443209	0.800061722635511	0.800061709859278	0.800061709859278	0.902432171443203	0.844134286707710	0.782236241475168	0.761805730412107
0.174837418709355	0.904380296092367	0.800061724177407	0.800061709859278	0.800061709859278	0.904380296092361	0.844985917607599	0.781910965449877	0.761082323704384
0.175587793896948	0.906353494083820	0.800061725893511	0.800061709859278	0.800061709859278	0.906353494083814	0.845848940754335	0.781581970137391	0.760349763905941
0.176338169084542	0.908351790813143	0.800061727802050	0.800061709859278	0.800061709859278	0.908351790813137	0.846723383879466	0.781249269367180	0.759608047780479
0.177088544272136	0.910375203596125	0.800061729922993	0.800061709859277	0.800061709859277	0.910375203596119	0.847609271518172	0.780912878684776	0.758857175221603
0.177838919459730	0.912423741509091	0.800061732278194	0.800061709859277	0.800061709859277	0.912423741509084	0.848506624940956	0.780572815380135	0.758097149312841
0.178589294647324	0.914497405230912	0.800061734891553	0.800061709859277	0.800061709859277	0.914497405230905	0.849415462085941	0.780229098515577	0.757327976386971
0.179339669834917	0.916596186886852	0.800061737789186	0.800061709859277	0.800061709859277	0.916596186886845	0.850335797491853	0.779881748953288	0.756549666084635
0.180090045022511	0.918720069894377	0.800061740999606	0.800061709859277	0.800061709859277	0.918720069894370	0.851267642231728	0.779530789382354	0.755762231412176
0.180840420210105	0.920869028811082	0.800061744553919	0.800061709859277	0.800061709859277	0.920869028811075	0.852211003847424	0.779176244345300	0.754965688798634
0.181590795397699	0.923043029184874	0.800061748486029	0.800061709859277	0.800061709859277	0.923043029184867	0.853165886284971	0.778818140264110	0.754160058151860
0.182341170585293	0.925242027406548	0.800061752832862	0.800061709859277	0.800061709859277	0.925242027406541	0.854132289830846	0.778456505465696	0.753345362913692
0.183091545772886	0.927465970564910	0.800061757634604	0.800061709859276	0.800061709859276	0.927465970564903	0.855110211049215	0.778091370206792	0.752521630114123
0.183841920960480	0.929714796304585	0.800061762934947	0.800061709859276	0.800061709859276	0.929714796304578	0.856099642720212	0.777722766698261	0.751688890424445
0.184592296148074	0.931988432686652	0.800061768781364	0.800061709859276	0.800061709859276	0.931988432686644	0.857100573779310	0.777350729128750	0.750847178209257
0.185342671335668	0.934286798052263	0.800061775225390	0.800061709859276	0.800061709859276	0.934286798052255	0.858112989257855	0.776975293687716	0.749996531577345
0.186093046523262	0.936609800889378	0.800061782322925	0.800061709859276	0.800061709859276	0.936609800889370	0.859136870224807	0.776596498587746	0.749136992431312
0.186843421710855	0.938957339702773	0.800061790134555	0.800061709859276	0.800061709859276	0.938957339702765	0.860172193729776	0.776214384086202	0.748268606515988
0.187593796898449	0.941329302887456	0.800061798725893	0.800061709859276	0.800061709859276	0.941329302887447	0.861218932747379	0.775828992506092	0.747391423465459
0.188344172086043	0.943725568605642	0.800061808167940	0.800061709859276	0.800061709859276	0.943725568605634	0.862277056123022	0.775440368256219	0.746505496848770
0.189094547273637	0.946146004667438	0.800061818537463	0.800061709859276	0.800061709859276	0.946146004667429	0.863346528520126	0.775048557850512	0.745610884214154
0.189844922461231	0.948590468415365	0.800061829917402	0.800061709859276	0.800061709859276	0.948590468415356	0.864427310368889	0.774653609926567	0.744707647131804
0.190595297648824	0.951058806612883	0.800061842397293	0.800061709859276	0.800061709859276	0.951058806612874	0.865519357816634	0.774255575263327	0.743795851235076
0.191345672836418	0.953550855337040	0.800061856073716	0.800061709859275	0.800061709859275	0.953550855337031	0.866622622679801	0.773854506797929	0.742875566260129
0.192096048024012	0.956066439875412	0.800061871050766	0.800061709859275	0.800061709859275	0.956066439875402	0.867737052397645	0.773450459641620	0.741946866083882
0.192846423211606	0.958605374627442	0.800061887440557	0.800061709859275	0.800061709859275	0.958605374627433	0.868862589987710	0.773043491094792	0.741009828760291
0.193596798399200	0.961167463010362	0.800061905363735	0.800061709859275	0.800061709859275	0.961167463010353	0.869999174003121	0.772633660661054	0.740064536554863
0.194347173586793	0.963752497369788	0.800061924950038	0.800061709859275	0.800061709859275	0.963752497369779	0.871146738491770	0.772221030060351	0.739111075977368
0.195097548774387	0.966360258895169	0.800061946338863	0.800061709859275	0.800061709859275	0.966360258895159	0.872305212957443	0.771805663241094	0.738149537812693
0.195847923961981	0.968990517540193	0.800061969679876	0.800061709859275	0.800061709859275	0.968990517540183	0.873474522322953	0.771387626391258	0.737180017149772
0.196598299149575	0.971643031948306	0.800061995133646	0.800061709859275	0.800061709859275	0.971643031948296	0.874654586895333	0.770966987948464	0.736202613408580
0.197348674337169	0.974317549383462	0.800062022872303	0.800061709859275	0.800061709859275	0.974317549383452	0.875845322333149	0.770543818608994	0.735217430365109
0.198099049524762	0.977013805666244	0.800062053080233	0.800061709859275	0.800061709859275	0.977013805666234	0.877046639615975	0.770118191335706	0.734224576174267
0.198849424712356	0.979731525115472	0.800062085954802	0.800061709859275	0.800061709859275	0.979731525115461	0.878258445016116	0.769690181364872	0.733224163390715
0.199599799899950	0.982470420495436	0.800062121707110	0.800061709859274	0.800061709859274	0.982470420495425	0.879480640072594	0.769259866211862	0.732216308987509
0.200350175087544	0.985230192968870	0.800062160562779	0.800061709859274	0.800061709859274	0.985230192968859	0.880713121567476	0.768827325675688	0.731201134372563
0.201100550275138	0.988010532055787	0.800062202762767	0.800061709859274	0.800061709859274	0.988010532055776	0.881955781504594	0.768392641842385	0.730178765402877
0.201850925462731	0.990811115598295	0.800062248564227	0.800061709859274	0.800061709859274	0.990811115598283	0.883208507090690	0.767955899087187	0.729149332396462
0.202601300650325	0.993631609731505	0.800062298241388	0.800061709859274	0.800061709859274	0.993631609731493	0.884471180719060	0.767517184075505	0.728112970141948
0.203351675837919	0.996471668860646	0.800062352086477	0.800061709859274	0.800061709859274	0.996471668860635	0.885743679955721	0.767076585762666	0.727069817905810
0.204102051025513	0.999330935644495	0.800062410410670	0.800061709859274	0.800061709859274	0.999330935644483	0.887025877528175	0.766634195392419	0.726020019437208
0.204852426213107	1.00220904098522	0.800062473545084	0.800061709859274	0.800061709859274	1.00220904098521	0.888317641316781	0.766190106494148	0.724963722970334
0.205602801400700	1.00510560402474	0.800062541841801	0.800061709859274	0.800061709859274	1.00510560402473	0.889618834348812	0.765744414878834	0.723901081224316
0.206353176588294	1.00802023214772	0.800062615674923	0.800061709859274	0.800061709859274	1.00802023214771	0.890929314795220	0.765297218633693	0.722832251400572
0.207103551775888	1.01095252099125	0.800062695441671	0.800061709859274	0.800061709859274	1.01095252099124	0.892248935970160	0.764848618115521	0.721757395177620
0.207853926963482	1.01390205446133	0.800062781563511	0.800061709859274	0.800061709859274	1.01390205446132	0.893577546333296	0.764398715942689	0.720676678703289
0.208604302151076	1.01686840475627	0.800062874487324	0.800061709859274	0.800061709859274	1.01686840475626	0.894914989494948	0.763947616985797	0.719590272584297
0.209354677338669	1.01985113239700	0.800062974686607	0.800061709859274	0.800061709859274	1.01985113239698	0.896261104224107	0.763495428356997	0.718498351873214
0.210105052526263	1.02284978626445	0.800063082662707	0.800061709859273	0.800061709859273	1.02284978626444	0.897615724459339	0.763042259397905	0.717401096052688
0.210855427713857	1.02586390364410	0.800063198946098	0.800061709859273	0.800061709859273	1.02586390364409	0.898978679322635	0.762588221666170	0.716298689017025
0.211605802901451	1.02889301027760	0.800063324097690	0.800061709859273	0.800061709859273	1.02889301027758	0.900349793136208	0.762133428920624	0.715191319050975
0.212356178089045	1.03193662042171	0.800063458710173	0.800061709859273	0.800061709859273	1.03193662042170	0.901728885442297	0.761677997105047	0.714079178805817
0.213106553276638	1.03499423691456	0.800063603409394	0.800061709859273	0.800061709859273	1.03499423691455	0.903115771025977	0.761222044330517	0.712962465272631
0.213856928464232	1.03806535124920	0.800063758855777	0.800061709859273	0.800061709859273	1.03806535124918	0.904510259941011	0.760765690856341	0.711841379752797
0.214607303651826	1.04114944365459	0.800063925745770	0.800061709859273	0.800061709859273	1.04114944365457	0.905912157538763	0.760309059069555	0.710716127825653
0.215357678839420	1.04424598318405	0.800064104813330	0.800061709859273	0.800061709859273	1.04424598318403	0.907321264500198	0.759852273463001	0.709586919313359
0.216108054027014	1.04735442781117	0.800064296831443	0.800061709859273	0.800061709859273	1.04735442781116	0.908737376870976	0.759395460611977	0.708453968242900
0.216858429214607	1.05047422453326	0.800064502613673	0.800061709859273	0.800061709859273	1.05047422453325	0.910160286099663	0.758938749149414	0.707317492805227
0.217608804402201	1.05360480948228	0.800064723015752	0.800061709859273	0.800061709859273	1.05360480948226	0.911589779079068	0.758482269739657	0.706177715311567
0.218359179589795	1.05674560804341	0.800064958937195	0.800061709859272	0.800061709859272	1.05674560804339	0.913025638190714	0.758026155050754	0.705034862146829
0.219109554777389	1.05989603498117	0.800065211322954	0.800061709859272	0.800061709859272	1.05989603498115	0.914467641352454	0.757570539725322	0.703889163720146
0.219859929964983	1.06305549457308	0.800065481165098	0.800061709859272	0.800061709859272	1.06305549457307	0.915915562069255	0.757115560349992	0.702740854412577
0.220610305152576	1.06622338075101	0.800065769504532	0.800061709859272	0.800061709859272	1.06622338075099	0.917369169487105	0.756661355423352	0.701590172521868
0.221360680340170	1.06939907724996	0.800066077432739	0.800061709859272	0.800061709859272	1.06939907724995	0.918828228450096	0.756208065322492	0.700437360204374
0.222111055527764	1.07258195776461	0.800066406093557	0.800061709859272	0.800061709859272	1.07258195776460	0.920292499560659	0.755755832268119	0.699282663414140
0.222861430715358	1.07577138611326	0.800066756684987	0.800061709859272	0.800061709859272	1.07577138611324	0.921761739242934	0.755304800288189	0.698126331839042
0.223611805902952	1.07896671640940	0.800067130461027	0.800061709859272	0.800061709859272	1.07896671640938	0.923235699809292	0.754855115180165	0.696968618834144
0.224362181090545	1.08216729324078	0.800067528733537	0.800061709859272	0.800061709859272	1.08216729324077	0.924714129529986	0.754406924471828	0.695809781352171
0.225112556278139	1.08537245185598	0.800067952874135	0.800061709859272	0.800061709859272	1.08537245185596	0.926196772705906	0.753960377380666	0.694650079871154
0.225862931465733	1.08858151835832	0.800068404316117	0.800061709859271	0.800061709859271	1.08858151835830	0.927683369744463	0.753515624771897	0.693489778319283
0.226613306653327	1.09179380990731	0.800068884556411	0.800061709859272	0.800061709859272	1.09179380990729	0.929173657238535	0.753072819115064	0.692329143996934
0.227363681840920	1.09500863492732	0.800069395157548	0.800061709859271	0.800061709859271	1.09500863492730	0.930667368048493	0.752632114439269	0.691168447495943
0.228114057028514	1.09822529332358	0.800069937749677	0.800061709859271	0.800061709859271	1.09822529332356	0.932164231387257	0.752193666287031	0.690007962616108
0.228864432216108	1.10144307670542	0.800070514032591	0.800061709859271	0.800061709859271	1.10144307670540	0.933663972908374	0.751757631666790	0.688847966278972
0.229614807403702	1.10466126861658	0.800071125777792	0.800061709859271	0.800061709859271	1.10466126861656	0.935166314797091	0.751324169004093	0.687688738438919
0.230365182591296	1.10787914477265	0.800071774830575	0.800061709859271	0.800061709859271	1.10787914477263	0.936670975864365	0.750893438091423	0.686530561991575
0.231115557778889	1.11109597330547	0.800072463112149	0.800061709859271	0.800061709859271	1.11109597330545	0.938177671643815	0.750465600036756	0.685373722679592
0.231865932966483	1.11431101501437	0.800073192621774	0.800061709859271	0.800061709859271	1.11431101501436	0.939686114491534	0.750040817210802	0.684218508995805
0.232616308154077	1.11752352362433	0.800073965438937	0.800061709859271	0.800061709859271	1.11752352362431	0.941196013688790	0.749619253193037	0.683065212083891
0.233366683341671	1.12073274605062	0.800074783725547	0.800061709859271	0.800061709859271	1.12073274605060	0.942707075547478	0.749201072716414	0.681914125636410
0.234117058529265	1.12393792267024	0.800075649728168	0.800061709859271	0.800061709859271	1.12393792267022	0.944219003518373	0.748786441610918	0.680765545790445
0.234867433716858	1.12713828759965	0.800076565780269	0.800061709859271	0.800061709859271	1.12713828759963	0.945731498302062	0.748375526745874	0.679619771020741
0.235617808904452	1.13033306897889	0.800077534304521	0.800061709859271	0.800061709859271	1.13033306897887	0.947244257962576	0.747968495971143	0.678477102030539
0.236368184092046	1.13352148926194	0.800078557815104	0.800061709859271	0.800061709859271	1.13352148926192	0.948756978043587	0.747565518057092	0.677337841639967
0.237118559279640	1.13670276551309	0.800079638920066	0.800061709859270	0.800061709859270	1.13670276551307	0.950269351687190	0.747166762633516	0.676202294672231
0.237868934467234	1.13987610970928	0.800080780323702	0.800061709859270	0.800061709859270	1.13987610970926	0.951781069755165	0.746772400127420	0.675070767837520
0.238619309654827	1.14304072904819	0.800081984828968	0.800061709859270	0.800061709859270	1.14304072904817	0.953291820952685	0.746382601699769	0.673943569614769
0.239369684842421	1.14619582626197	0.800083255339939	0.800061709859270	0.800061709859270	1.14619582626195	0.954801291954383	0.745997539181192	0.672821010131283
0.240120060030015	1.14934059993644	0.800084594864293	0.800061709859270	0.800061709859270	1.14934059993642	0.956309167532726	0.745617385006656	0.671703401040278
0.240870435217609	1.15247424483555	0.800086006515838	0.800061709859270	0.800061709859270	1.15247424483553	0.957815130688647	0.745242312149252	0.670591055396511
0.241620810405203	1.15559595223105	0.800087493517079	0.800061709859269	0.800061709859269	1.15559595223103	0.959318862784314	0.744872494052951	0.669484287529891
0.242371185592796	1.15870491023700	0.800089059201829	0.800061709859269	0.800061709859269	1.15870491023698	0.960820043678028	0.744508104564540	0.668383412917290
0.243121560780390	1.16180030414915	0.800090707017857	0.800061709859269	0.800061709859269	1.16180030414913	0.962318351861105	0.744149317864633	0.667288748052527
0.243871935967984	1.16488131678881	0.800092440529589	0.800061709859269	0.800061709859269	1.16488131678879	0.963813464596727	0.743796308397878	0.666200610314636
0.244622311155578	1.16794712885122	0.800094263420848	0.800061709859269	0.800061709859269	1.16794712885120	0.965305058060651	0.743449250802400	0.665119317834527
0.245372686343172	1.17099691925795	0.800096179497654	0.800061709859269	0.800061709859269	1.17099691925793	0.966792807483689	0.743108319838440	0.664045189360018
0.246123061530765	1.17402986551346	0.800098192691067	0.800061709859268	0.800061709859268	1.17402986551344	0.968276387295902	0.742773690316337	0.662978544119424
0.246873436718359	1.17704514406530	0.800100307060090	0.800061709859268	0.800061709859268	1.17704514406527	0.969755471272381	0.742445537023778	0.661919701683683
0.247623811905953	1.18004193066790	0.800102526794626	0.800061709859268	0.800061709859268	1.18004193066788	0.971229732680583	0.742124034652471	0.660868981827198
0.248374187093547	1.18301940074981	0.800104856218496	0.800061709859268	0.800061709859268	1.18301940074979	0.972698844429069	0.741809357724203	0.659826704387390
0.249124562281141	1.18597672978390	0.800107299792517	0.800061709859268	0.800061709859268	1.18597672978387	0.974162479217613	0.741501680516357	0.658793189123111
0.249874937468734	1.18891309366057	0.800109862117646	0.800061709859267	0.800061709859267	1.18891309366054	0.975620309688534	0.741201176986923	0.657768755571959
0.250625312656328	1.19182766906360	0.800112547938190	0.800061709859267	0.800061709859267	1.19182766906358	0.977072008579196	0.740908020699052	0.656753722906594
0.251375687843922	1.19471963384841	0.800115362145085	0.800061709859267	0.800061709859267	1.19471963384839	0.978517248875566	0.740622384745213	0.655748409790185
0.252126063031516	1.19758816742256	0.800118309779251	0.800061709859267	0.800061709859267	1.19758816742253	0.979955703966727	0.740344441670968	0.654753134231021
0.252876438219110	1.20043245112811	0.800121396035014	0.800061709859267	0.800061709859267	1.20043245112809	0.981387047800232	0.740074363398410	0.653768213436363
0.253626813406703	1.20325166862582	0.800124626263615	0.800061709859266	0.800061709859266	1.20325166862580	0.982810955038247	0.739812321149363	0.652793963665740
0.254377188594297	1.20604500628071	0.800128005976790	0.800061709859266	0.800061709859266	1.20604500628069	0.984227101214322	0.739558485368342	0.651830700083659
0.255127563781891	1.20881165354884	0.800131540850438	0.800061709859266	0.800061709859266	1.20881165354882	0.985635162890727	0.739313025645322	0.650878736611890
0.255877938969485	1.21155080336510	0.800135236728373	0.800061709859266	0.800061709859266	1.21155080336508	0.987034817816221	0.739076110638391	0.649938385781398
0.256628314157079	1.21426165253164	0.800139099626160	0.800061709859266	0.800061709859266	1.21426165253161	0.988425745084170	0.738847907996321	0.649009958584042
0.257378689344672	1.21694340210673	0.800143135735043	0.800061709859266	0.800061709859266	1.21694340210671	0.989807625290894	0.738628584281109	0.648093764324120
0.258129064532266	1.21959525779392	0.800147351425965	0.800061709859266	0.800061709859266	1.21959525779390	0.991180140694132	0.738418304890531	0.647190110469859
0.258879439719860	1.22221643033094	0.800151753253678	0.800061709859266	0.800061709859266	1.22221643033092	0.992542975371540	0.738217233980788	0.646299302504975
0.259629814907454	1.22480613587838	0.800156347960952	0.800061709859265	0.800061709859265	1.22480613587835	0.993895815379062	0.738025534389223	0.645421643780327
0.260380190095048	1.22736359640769	0.800161142482878	0.800061709859265	0.800061709859265	1.22736359640767	0.995238348909133	0.737843367557269	0.644557435365906
0.261130565282641	1.22988804008839	0.800166143951273	0.800061709859265	0.800061709859265	1.22988804008836	0.996570266448537	0.737670893453568	0.643706975903088
0.261880940470235	1.23237870167398	0.800171359699176	0.800061709859264	0.800061709859264	1.23237870167396	0.997891260935862	0.737508270497404	0.642870561457419
0.262631315657829	1.23483482288662	0.800176797265460	0.800061709859264	0.800061709859264	1.23483482288659	0.999201027918400	0.737355655482420	0.642048485371882
0.263381690845423	1.23725565279993	0.800182464399530	0.800061709859264	0.800061709859264	1.23725565279991	1.00049926570841	0.737213203500746	0.641241038120873
0.264132066033017	1.23964044822002	0.800188369066130	0.800061709859264	0.800061709859264	1.23964044822000	1.00178567553859	0.737081067867533	0.640448507164917
0.264882441220610	1.24198847406417	0.800194519450258	0.800061709859264	0.800061709859264	1.24198847406415	1.00305996171676	0.736959400045961	0.639671176806228
0.265632816408204	1.24429900373706	0.800200923962174	0.800061709859264	0.800061709859264	1.24429900373703	1.00432183177944	0.736848349572809	0.638909328045267
0.266383191595798	1.24657131950423	0.800207591242516	0.800061709859264	0.800061709859264	1.24657131950420	1.00557099664441	0.736748063984542	0.638163238438312
0.267133566783392	1.24880471286256	0.800214530167520	0.800061709859264	0.800061709859264	1.24880471286254	1.00680717076207	0.736658688744111	0.637433181956257
0.267883941970986	1.25099848490738	0.800221749854339	0.800061709859264	0.800061709859264	1.25099848490735	1.00803007226543	0.736580367168362	0.636719428844615
0.268634317158579	1.25315194669604	0.800229259666462	0.800061709859263	0.800061709859263	1.25315194669602	1.00923942311874	0.736513240356217	0.636022245484920
0.269384692346173	1.25526441960773	0.800237069219236	0.800061709859263	0.800061709859263	1.25526441960770	1.01043494926450	0.736457447117632	0.635341894257598
0.270135067533767	1.25733523569908	0.800245188385483	0.800061709859263	0.800061709859263	1.25733523569905	1.01161638076890	0.736413123903386	0.634678633406388
0.270885442721361	1.25936373805552	0.800253627301214	0.800061709859263	0.800061709859263	1.25936373805549	1.01278345196544	0.736380404735726	0.634032716904415
0.271635817908954	1.26134928113801	0.800262396371435	0.800061709859262	0.800061709859262	1.26134928113799	1.01393590159677	0.736359421140006	0.633404394322078
0.272386193096548	1.26329123112488	0.800271506276052	0.800061709859262	0.800061709859262	1.26329123112486	1.01507347295447	0.736350302077232	0.632793910696721
0.273136568284142	1.26518896624857	0.800280967975852	0.800061709859262	0.800061709859262	1.26518896624854	1.01619591401683	0.736353173877689	0.632201506404322
0.273886943471736	1.26704187712700	0.800290792718579	0.800061709859262	0.800061709859262	1.26704187712697	1.01730297758441	0.736368160175616	0.631627417033191
0.274637318659330	1.26884936708937	0.800300992045085	0.800061709859262	0.800061709859262	1.26884936708934	1.01839442141332	0.736395381845011	0.631071873259823
0.275387693846923	1.27061085249604	0.800311577795567	0.800061709859262	0.800061709859262	1.27061085249601	1.01947000834616	0.736434956936606	0.630535100726991
0.276138069034517	1.27232576305236	0.800322562115868	0.800061709859262	0.800061709859262	1.27232576305233	1.02052950644043	0.736487000616050	0.630017319924147
0.276888444222111	1.27399354211616	0.800333957463850	0.800061709859262	0.800061709859262	1.27399354211613	1.02157268909440	0.736551625103365	0.629518746070258
0.277638819409705	1.27561364699864	0.800345776615836	0.800061709859262	0.800061709859262	1.27561364699862	1.02259933517028	0.736628939613682	0.629039588999122
0.278389194597299	1.27718554925858	0.800358032673101	0.800061709859262	0.800061709859262	1.27718554925855	1.02360922911462	0.736719050299328	0.628580053047266
0.279139569784892	1.27870873498934	0.800370739068424	0.800061709859261	0.800061709859261	1.27870873498931	1.02460216107588	0.736822060193340	0.628140336944570
0.279889944972486	1.28018270509887	0.800383909572685	0.800061709859261	0.800061709859261	1.28018270509885	1.02557792701900	0.736938069154327	0.627720633707547
0.280640320160080	1.28160697558208	0.800397558301494	0.800061709859261	0.800061709859261	1.28160697558205	1.02653632883696	0.737067173812905	0.627321130535578
0.281390695347674	1.28298107778563	0.800411699721870	0.800061709859261	0.800061709859261	1.28298107778560	1.02747717445921	0.737209467519544	0.626942008709948
0.282141070535268	1.28430455866489	0.800426348658933	0.800061709859261	0.800061709859261	1.28430455866487	1.02840027795684	0.737365040294012	0.626583443495924
0.282891445722861	1.28557698103283	0.800441520302620	0.800061709859261	0.800061709859261	1.28557698103280	1.02930545964458	0.737533978776426	0.626245604047931
0.283641820910455	1.28679792380061	0.800457230214415	0.800061709859261	0.800061709859261	1.28679792380058	1.03019254617923	0.737716366179854	0.625928653317783
0.284392196098049	1.28796698220981	0.800473494334083	0.800061709859261	0.800061709859261	1.28796698220978	1.03106137065484	0.737912282244641	0.625632747966183
0.285142571285643	1.28908376805605	0.800490328986394	0.800061709859261	0.800061709859261	1.28908376805602	1.03191177269423	0.738121803194402	0.625358038277494
0.285892946473237	1.29014790990377	0.800507750887844	0.800061709859261	0.800061709859261	1.29014790990374	1.03274359853696	0.738345001693701	0.625104668077797
0.286643321660830	1.29115905329211	0.800525777153344	0.800061709859261	0.800061709859261	1.29115905329208	1.03355670112362	0.738581946807545	0.624872774656408
0.287393696848424	1.29211686093169	0.800544425302887	0.800061709859261	0.800061709859261	1.29211686093166	1.03435094017642	0.738832703962634	0.624662488690852
0.288144072036018	1.29302101289206	0.800563713268170	0.800061709859261	0.800061709859261	1.29302101289203	1.03512618227592	0.739097334910397	0.624473934175302
0.288894447223612	1.29387120677984	0.800583659399171	0.800061709859261	0.800061709859260	1.29387120677981	1.03588230093396	0.739375897691916	0.624307228352660
0.289644822411206	1.29466715790723	0.800604282470662	0.800061709859261	0.800061709859260	1.29466715790720	1.03661917666264	0.739668446604707	0.624162481650252
0.290395197598799	1.29540859945093	0.800625601688653	0.800061709859261	0.800061709859260	1.29540859945090	1.03733669703934	0.739975032171337	0.624039797619138
0.291145572786393	1.29609528260112	0.800647636696765	0.800061709859261	0.800061709859260	1.29609528260109	1.03803475676774	0.740295701110049	0.623939272877246
0.291895947973987	1.29672697670071	0.800670407582498	0.800061709859261	0.800061709859260	1.29672697670068	1.03871325773471	0.740630496307228	0.623860997056171
0.292646323161581	1.29730346937438	0.800693934883412	0.800061709859261	0.800061709859259	1.29730346937435	1.03937210906313	0.740979456791922	0.623805052751895
0.293396698349175	1.29782456664765	0.800718239593190	0.800061709859262	0.800061709859259	1.29782456664762	1.04001122716056	0.741342617712223	0.623771515479219
0.294147073536768	1.29829009305556	0.800743343167578	0.800061709859262	0.800061709859259	1.29829009305553	1.04063053576366	0.741720010313769	0.623760453630217
0.294897448724362	1.29869989174125	0.800769267530192	0.800061709859263	0.800061709859259	1.29869989174122	1.04122996597843	0.742111661920133	0.623771928436475
0.295647823911956	1.29905382454395	0.800796035078182	0.800061709859263	0.800061709859259	1.29905382454392	1.04180945631615	0.742517595915340	0.623805993935386
0.296398199099550	1.29935177207665	0.800823668687738	0.800061709859264	0.800061709859258	1.29935177207662	1.04236895272506	0.742937831728360	0.623862696940349
0.297148574287144	1.29959363379322	0.800852191719425	0.800061709859264	0.800061709859258	1.29959363379320	1.04290840861766	0.743372384819654	0.623942077014952
0.297898949474737	1.29977932804496	0.800881628023343	0.800061709859265	0.800061709859258	1.29977932804493	1.04342778489372	0.743821266669792	0.624044166451201
0.298649324662331	1.29990879212650	0.800912001944092	0.800061709859267	0.800061709859258	1.29990879212647	1.04392704995894	0.744284484770139	0.624168990251777
0.299399699849925	1.29998198231114	0.800943338325535	0.800061709859268	0.800061709859258	1.29998198231111	1.04440617973913	0.744762042615612	0.624316566116317
0.300150075037519	1.29999887387542	0.800975662515342	0.800061709859270	0.800061709859257	1.29999887387539	1.04486515769019	0.745253939699493	0.624486904431739
0.300900450225113	1.29995946111310	0.801009000369315	0.800061709859272	0.800061709859257	1.29995946111307	1.04530397480346	0.745760171510356	0.624680008266660
0.301650825412706	1.29986375733827	0.801043378255463	0.800061709859274	0.800061709859257	1.29986375733824	1.04572262960688	0.746280729531052	0.624895873369847
0.302401200600300	1.29971179487798	0.801078823057836	0.800061709859276	0.800061709859256	1.29971179487795	1.04612112816162	0.746815601239792	0.625134488172750
0.303151575787894	1.29950362505393	0.801115362180086	0.800061709859279	0.800061709859256	1.29950362505391	1.04649948405432	0.747364770113293	0.625395833796076
0.303901950975488	1.29923931815366	0.801153023548763	0.800061709859283	0.800061709859256	1.29923931815364	1.04685771838502	0.747928215632031	0.625679884060450
0.304652326163082	1.29891896339096	0.801191835616316	0.800061709859287	0.800061709859256	1.29891896339093	1.04719585975059	0.748505913287543	0.625986605501102
0.305402701350675	1.29854266885568	0.801231827363795	0.800061709859292	0.800061709859256	1.29854266885565	1.04751394422389	0.749097834591796	0.626315957386573
0.306153076538269	1.29811056145297	0.801273028303252	0.800061709859297	0.800061709859256	1.29811056145294	1.04781201532848	0.749703947088657	0.626667891741507
0.306903451725863	1.29762278683196	0.801315468479811	0.800061709859302	0.800061709859256	1.29762278683193	1.04809012400907	0.750324214367334	0.627042353373338
0.307653826913457	1.29707950930388	0.801359178473403	0.800061709859309	0.800061709859256	1.29707950930385	1.04834832859762	0.750958596077953	0.627439279903080
0.308404202101051	1.29648091174991	0.801404189400166	0.800061709859317	0.800061709859256	1.29648091174988	1.04858669477514	0.751607047949071	0.627858601799960
0.309154577288644	1.29582719551849	0.801450532913477	0.800061709859326	0.800061709859256	1.29582719551846	1.04880529552927	0.752269521807281	0.628300242420071
0.309904952476238	1.29511858031249	0.801498241204627	0.800061709859335	0.800061709859255	1.29511858031246	1.04900421110763	0.752945965598753	0.628764118048861
0.310655327663832	1.29435530406616	0.801547347003115	0.800061709859346	0.800061709859255	1.29435530406613	1.04918352896691	0.753636323412777	0.629250137947493
0.311405702851426	1.29353762281195	0.801597883576544	0.800061709859359	0.800061709859255	1.29353762281193	1.04934334371795	0.754340535507301	0.629758204403094
0.312156078039020	1.29266581053743	0.801649884730136	0.800061709859373	0.800061709859255	1.29266581053740	1.04948375706656	0.755058538336346	0.630288212782697
0.312906453226613	1.29174015903222	0.801703384805826	0.800061709859390	0.800061709859255	1.29174015903219	1.04960487775042	0.755790264579386	0.630840051590987
0.313656828414207	1.29076097772529	0.801758418680937	0.800061709859408	0.800061709859255	1.29076097772526	1.04970682147186	0.756535643172621	0.631413602531748
0.314407203601801	1.28972859351256	0.801815021766436	0.800061709859429	0.800061709859255	1.28972859351254	1.04978971082678	0.757294599342117	0.632008740572946
0.315157578789395	1.28864335057505	0.801873230004745	0.800061709859452	0.800061709859255	1.28864335057502	1.04985367522958	0.758067054638764	0.632625334015380
0.315907953976989	1.28750561018759	0.801933079867110	0.800061709859479	0.800061709859255	1.28750561018756	1.04989885083432	0.758852926975133	0.633263244564979
0.316658329164582	1.28631575051850	0.801994608350516	0.800061709859509	0.800061709859255	1.28631575051847	1.04992538045206	0.759652130664008	0.633922327408448
0.317408704352176	1.28507416642005	0.802057852974139	0.800061709859543	0.800061709859255	1.28507416642002	1.04993341346448	0.760464576458796	0.634602431292480
0.318159079539770	1.28378126921012	0.802122851775332	0.800061709859581	0.800061709859255	1.28378126921010	1.04992310573390	0.761290171595592	0.635303398606252
0.318909454727364	1.28243748644519	0.802189643305129	0.800061709859624	0.800061709859255	1.28243748644517	1.04989461950965	0.762128819836951	0.636025065467244
0.319659829914958	1.28104326168468	0.802258266623274	0.800061709859673	0.800061709859255	1.28104326168465	1.04984812333100	0.762980421517368	0.636767261810329
0.320410205102551	1.27959905424700	0.802328761292759	0.800061709859727	0.800061709859255	1.27959905424698	1.04978379192664	0.763844873590342	0.637529811480002
0.321160580290145	1.27810533895748	0.802401167373861	0.800061709859788	0.800061709859254	1.27810533895745	1.04970180611075	0.764722069677035	0.638312532325697
0.321910955477739	1.27656260588820	0.802475525417693	0.800061709859857	0.800061709859254	1.27656260588818	1.04960235267589	0.765611900116525	0.639115236300171
0.322661330665333	1.27497136009017	0.802551876459243	0.800061709859935	0.800061709859254	1.27497136009014	1.04948562428265	0.766514252017539	0.639937729560804
0.323411705852926	1.27333212131784	0.802630262009907	0.800061709860022	0.800061709859254	1.27333212131781	1.04935181934620	0.767429009311682	0.640779812573776
0.324162081040520	1.27164542374632	0.802710724049519	0.800061709860120	0.800061709859254	1.27164542374629	1.04920114191983	0.768356052808114	0.641641280221063
0.324912456228114	1.26991181568145	0.802793305017858	0.800061709860230	0.800061709859254	1.26991181568142	1.04903380157553	0.769295260249600	0.642521921910099
0.325662831415708	1.26813185926286	0.802878047805652	0.800061709860353	0.800061709859254	1.26813185926284	1.04885001328180	0.770246506369943	0.643421521686105
0.326413206603302	1.26630613016047	0.802964995745061	0.800061709860492	0.800061709859254	1.26630613016045	1.04864999727868	0.771209662952711	0.644339858346942
0.327163581790895	1.26443521726438	0.803054192599647	0.800061709860647	0.800061709859254	1.26443521726436	1.04843397895006	0.772184598891246	0.645276705560421
0.327913956978489	1.26251972236863	0.803145682553827	0.800061709860821	0.800061709859254	1.26251972236860	1.04820218869362	0.773171180249895	0.646231831983990
0.328664332166083	1.26056025984889	0.803239510201816	0.800061709861015	0.800061709859254	1.26056025984887	1.04795486178811	0.774169270326416	0.647205001386681
0.329414707353677	1.25855745633445	0.803335720536056	0.800061709861233	0.800061709859254	1.25855745633442	1.04769223825843	0.775178729715524	0.648195972773267
0.330165082541271	1.25651195037462	0.803434358935136	0.800061709861477	0.800061709859253	1.25651195037459	1.04741456273836	0.776199416373527	0.649204500510485
0.330915457728864	1.25442439209996	0.803535471151203	0.800061709861751	0.800061709859253	1.25442439209993	1.04712208433123	0.777231185683984	0.650230334455273
0.331665832916458	1.25229544287842	0.803639103296882	0.800061709862056	0.800061709859253	1.25229544287839	1.04681505646850	0.778273890524387	0.651273220084924
0.332416208104052	1.25012577496676	0.803745301831686	0.800061709862398	0.800061709859253	1.25012577496673	1.04649373676635	0.779327381333753	0.652332898629012
0.333166583291646	1.24791607115745	0.803854113547946	0.800061709862780	0.800061709859252	1.24791607115742	1.04615838688056	0.780391506181145	0.653409107203079
0.333916958479240	1.24566702442132	0.803965585556251	0.800061709863207	0.800061709859252	1.24566702442129	1.04580927235957	0.781466110835004	0.654501578943879
0.334667333666833	1.24337933754627	0.804079765270416	0.800061709863684	0.800061709859252	1.24337933754625	1.04544666249596	0.782551038833311	0.655610043146191
0.335417708854427	1.24105372277221	0.804196700391975	0.800061709864216	0.800061709859252	1.24105372277218	1.04507083017643	0.783646131554464	0.656734225400993
0.336168084042021	1.23869090142255	0.804316438894223	0.800061709864810	0.800061709859252	1.23869090142253	1.04468205173035	0.784751228288886	0.657873847735005
0.336918459229615	1.23629160353256	0.804439029005805	0.800061709865472	0.800061709859251	1.23629160353254	1.04428060677708	0.785866166311243	0.659028628751402
0.337668834417209	1.23385656747473	0.804564519193863	0.800061709866211	0.800061709859251	1.23385656747470	1.04386677807207	0.786990780953288	0.660198283771668
0.338419209604802	1.23138653958151	0.804692958146765	0.800061709867034	0.800061709859251	1.23138653958148	1.04344085135193	0.788124905677221	0.661382524978434
0.339169584792396	1.22888227376569	0.804824394756411	0.800061709867951	0.800061709859251	1.22888227376566	1.04300311517852	0.789268372149576	0.662581061559276
0.339919959979990	1.22634453113863	0.804958878100139	0.800061709868973	0.800061709859251	1.22634453113860	1.04255386078219	0.790421010315509	0.663793599851249
0.340670335167584	1.22377407962666	0.805096457422252	0.800061709870110	0.800061709859251	1.22377407962663	1.04209338190439	0.791582648473520	0.665019843486202
0.341420710355178	1.22117169358587	0.805237182115157	0.800061709871374	0.800061709859251	1.22117169358585	1.04162197463950	0.792753113350478	0.666259493536639
0.342171085542771	1.21853815341568	0.805381101700165	0.800061709872781	0.800061709859250	1.21853815341565	1.04113993727633	0.793932230176965	0.667512248662128
0.342921460730365	1.21587424517123	0.805528265807934	0.800061709874346	0.800061709859250	1.21587424517120	1.04064757013909	0.795119822762838	0.668777805256085
0.343671835917959	1.21318076017513	0.805678724158596	0.800061709876084	0.800061709859250	1.21318076017510	1.04014517542817	0.796315713572992	0.670055857592863
0.344422211105553	1.21045849462864	0.805832526541577	0.800061709878016	0.800061709859250	1.21045849462862	1.03963305706072	0.797519723803252	0.671346097975055
0.345172586293147	1.20770824922262	0.805989722795129	0.800061709880161	0.800061709859250	1.20770824922259	1.03911152051112	0.798731673456353	0.672648216880881
0.345922961480740	1.20493082874846	0.806150362785586	0.800061709882542	0.800061709859250	1.20493082874844	1.03858087265161	0.799951381417970	0.673961903111592
0.346673336668334	1.20212704170939	0.806314496386380	0.800061709885183	0.800061709859249	1.20212704170937	1.03804142159297	0.801178665532715	0.675286843938761
0.347423711855928	1.19929769993225	0.806482173456826	0.800061709888114	0.800061709859249	1.19929769993223	1.03749347652555	0.802413342680096	0.676622725251393
0.348174087043522	1.19644361818009	0.806653443820688	0.800061709891363	0.800061709859249	1.19644361818006	1.03693734756059	0.803655228850345	0.677969231702728
0.348924462231116	1.19356561376580	0.806828357244565	0.800061709894964	0.800061709859249	1.19356561376578	1.03637334557214	0.804904139220104	0.679326046856665
0.349674837418709	1.19066450616714	0.807006963416117	0.800061709898953	0.800061709859249	1.19066450616712	1.03580178203940	0.806159888227895	0.680692853333698
0.350425212606303	1.18774111664319	0.807189311922133	0.800061709903370	0.800061709859249	1.18774111664317	1.03522296888995	0.807422289649344	0.682069332956273
0.351175587793897	1.18479626785273	0.807375452226484	0.800061709908261	0.800061709859249	1.18479626785271	1.03463721834358	0.808691156672102	0.683455166893474
0.351925962981491	1.18183078347459	0.807565433647984	0.800061709913672	0.800061709859249	1.18183078347457	1.03404484275715	0.809966301970429	0.684850035804948
0.352676338169085	1.17884548783034	0.807759305338161	0.800061709919657	0.800061709859249	1.17884548783032	1.03344615447036	0.811247537779360	0.686253619983960
0.353426713356678	1.17584120550946	0.807957116258991	0.800061709926275	0.800061709859249	1.17584120550943	1.03284146565269	0.812534675968481	0.687665599499534
0.354177088544272	1.17281876099731	0.808158915160591	0.800061709933589	0.800061709859249	1.17281876099729	1.03223108815143	0.813827528115182	0.689085654337536
0.354927463731866	1.16977897830609	0.808364750558917	0.800061709941670	0.800061709859249	1.16977897830607	1.03161533334112	0.815125905577416	0.690513464540655
0.355677838919460	1.16672268060895	0.808574670713475	0.800061709950593	0.800061709859249	1.16672268060893	1.03099451197424	0.816429619565881	0.691948710347173
0.356428214107054	1.16365068987761	0.808788723605081	0.800061709960445	0.800061709859249	1.16365068987759	1.03036893403344	0.817738481215592	0.693391072328449
0.357178589294647	1.16056382652359	0.809006956913684	0.800061709971316	0.800061709859248	1.16056382652357	1.02973890858533	0.819052301656827	0.694840231525060
0.357928964482241	1.15746290904330	0.809229417996283	0.800061709983308	0.800061709859248	1.15746290904327	1.02910474363592	0.820370892085361	0.696295869581463
0.358679339669835	1.15434875366718	0.809456153864962	0.800061709996530	0.800061709859248	1.15434875366716	1.02846674598774	0.821694063831991	0.697757668879151
0.359429714857429	1.15122217401321	0.809687211165063	0.800061710011105	0.800061709859248	1.15122217401318	1.02782522109885	0.823021628431290	0.699225312668213
0.360180090045023	1.14808398074468	0.809922636153523	0.800061710027163	0.800061709859247	1.14808398074466	1.02718047294370	0.824353397689565	0.700698485197214
0.360930465232616	1.14493498123286	0.810162474677402	0.800061710044848	0.800061709859247	1.14493498123284	1.02653280387599	0.825689183751983	0.702176871841336
0.361680840420210	1.14177597922430	0.810406772152614	0.800061710064319	0.800061709859247	1.14177597922428	1.02588251449357	0.827028799168812	0.703660159228694
0.362431215607804	1.13860777451332	0.810655573542904	0.800061710085747	0.800061709859247	1.13860777451330	1.02522990350550	0.828372056960770	0.705148035364781
0.363181590795398	1.13543116261953	0.810908923339076	0.800061710109320	0.800061709859247	1.13543116261951	1.02457526760129	0.829718770683429	0.706640189754956
0.363931965982992	1.13224693447091	0.811166865538500	0.800061710135243	0.800061709859247	1.13224693447089	1.02391890132241	0.831068754490655	0.708136313524931
0.364682341170585	1.12905587609221	0.811429443624919	0.800061710163738	0.800061709859247	1.12905587609219	1.02326109693617	0.832421823197048	0.709636099539177
0.365432716358179	1.12585876829923	0.811696700548592	0.800061710195049	0.800061709859246	1.12585876829921	1.02260214431200	0.833777792339340	0.711139242517192
0.366183091545773	1.12265638639879	0.811968678706765	0.800061710229441	0.800061709859246	1.12265638639877	1.02194233080015	0.835136478236751	0.712645439147595
0.366933466733367	1.11944949989476	0.812245419924517	0.800061710267203	0.800061709859246	1.11944949989474	1.02128194111303	0.836497698050248	0.714154388199968
0.367683841920961	1.11623887220023	0.812526965435992	0.800061710308648	0.800061709859246	1.11623887220022	1.02062125720903	0.837861269840697	0.715665790634396
0.368434217108554	1.11302526035587	0.812813355866030	0.800061710354120	0.800061709859246	1.11302526035585	1.01996055817902	0.839227012625874	0.717179349708676
0.369184592296148	1.10980941475470	0.813104631212224	0.800061710403991	0.800061709859246	1.10980941475468	1.01930012013562	0.840594746436327	0.718694771083122
0.369934967483742	1.10659207887342	0.813400830827424	0.800061710458664	0.800061709859246	1.10659207887340	1.01864021610512	0.841964292370033	0.720211762922931
0.370685342671336	1.10337398901026	0.813701993402689	0.800061710518579	0.800061709859245	1.10337398901025	1.01798111592220	0.843335472645876	0.721730035998079
0.371435717858930	1.10015587402968	0.814008156950723	0.800061710584215	0.800061709859245	1.10015587402966	1.01732308612762	0.844708110655876	0.723249303780678
0.372186093046523	1.09693845511375	0.814319358789798	0.800061710656090	0.800061709859245	1.09693845511373	1.01666638986861	0.846082031016185	0.724769282539785
0.372936468234117	1.09372244552059	0.814635635528188	0.800061710734767	0.800061709859245	1.09372244552058	1.01601128680230	0.847457059616827	0.726289691433616
0.373686843421711	1.09050855034977	0.814957023049114	0.800061710820859	0.800061709859245	1.09050855034975	1.01535803300212	0.848833023670145	0.727810252599126
0.374437218609305	1.08729746631477	0.815283556496236	0.800061710915027	0.800061709859245	1.08729746631476	1.01470688086709	0.850209751757960	0.729330691238935
0.375187593796898	1.08408988152269	0.815615270259677	0.800061711017991	0.800061709859245	1.08408988152267	1.01405807903427	0.851587073877422	0.730850735705561
0.375937968984492	1.08088647526112	0.815952197962616	0.800061711130530	0.800061709859245	1.08088647526110	1.01341187229413	0.852964821485546	0.732370117582950
0.376688344172086	1.07768791779239	0.816294372448444	0.800061711253489	0.800061709859245	1.07768791779237	1.01276850150913	0.854342827542393	0.733888571765256
0.377438719359680	1.07449487015512	0.816641825768501	0.800061711387781	0.800061709859245	1.07449487015510	1.01212820353530	0.855720926552926	0.735405836532872
0.378189094547274	1.07130798397323	0.816994589170395	0.800061711534396	0.800061709859244	1.07130798397321	1.01149121114696	0.857098954607507	0.736921653625689
0.378939469734867	1.06812790127237	0.817352693086922	0.800061711694406	0.800061709859244	1.06812790127235	1.01085775296469	0.858476749421027	0.738435768313547
0.379689844922461	1.06495525430385	0.817716167125587	0.800061711868969	0.800061709859244	1.06495525430384	1.01022805338628	0.859854150370670	0.739947929463905
0.380440220110055	1.06179066537613	0.818085040058729	0.800061712059338	0.800061709859244	1.06179066537612	1.00960233252101	0.861230998532302	0.741457889606671
0.381190595297649	1.05863474669381	0.818459339814263	0.800061712266867	0.800061709859244	1.05863474669379	1.00898080612701	0.862607136715468	0.742965404996208
0.381940970485243	1.05548810020419	0.818839093467041	0.800061712493018	0.800061709859244	1.05548810020418	1.00836368555184	0.863982409497033	0.744470235670533
0.382691345672836	1.05235131745149	0.819224327230826	0.800061712739372	0.800061709859244	1.05235131745148	1.00775117767628	0.865356663253398	0.745972145507641
0.383441720860430	1.04922497943855	0.819615066450901	0.800061713007634	0.800061709859243	1.04922497943853	1.00714348486129	0.866729746191355	0.747470902279017
0.384192096048024	1.04610965649617	0.820011335597290	0.800061713299644	0.800061709859243	1.04610965649615	1.00654080489819	0.868101508377546	0.748966277700301
0.384942471235618	1.04300590816005	0.820413158258612	0.800061713617388	0.800061709859243	1.04300590816003	1.00594333096195	0.869471801766528	0.750458047479110
0.385692846423212	1.03991428305527	0.820820557136561	0.800061713963007	0.800061709859243	1.03991428305526	1.00535125156782	0.870840480227460	0.751945991360041
0.386443221610805	1.03683531878835	0.821233554041001	0.800061714338807	0.800061709859243	1.03683531878834	1.00476475053098	0.872207399569403	0.753429893166838
0.387193596798399	1.03376954184680	0.821652169885689	0.800061714747274	0.800061709859243	1.03376954184678	1.00418400692945	0.873572417565233	0.754909540841748
0.387943971985993	1.03071746750620	0.822076424684617	0.800061715191087	0.800061709859242	1.03071746750618	1.00360919507013	0.874935393974197	0.756384726482067
0.388694347173587	1.02767959974478	0.822506337548964	0.800061715673126	0.800061709859242	1.02767959974477	1.00304048445798	0.876296190563073	0.757855246373900
0.389444722361181	1.02465643116538	0.822941926684663	0.800061716196495	0.800061709859242	1.02465643116537	1.00247803976834	0.877654671126004	0.759320901023142
0.390195097548774	1.02164844292482	0.823383209390567	0.800061716764530	0.800061709859242	1.02164844292481	1.00192202082232	0.879010701502941	0.760781495183699
0.390945472736368	1.01865610467058	0.823830202057222	0.800061717380818	0.800061709859242	1.01865610467057	1.00137258256530	0.880364149596766	0.762236837882966
0.391695847923962	1.01567987448480	0.824282920166222	0.800061718049218	0.800061709859242	1.01567987448479	1.00082987504847	0.881714885389071	0.763686742444592
0.392446223111556	1.01272019883549	0.824741378290156	0.800061718773872	0.800061709859242	1.01272019883548	1.00029404341347	0.883062780954603	0.765131026508533
0.393196598299150	1.00977751253485	0.825205590093128	0.800061719559233	0.800061709859242	1.00977751253484	0.999765227879892	0.884407710474414	0.766569512048457
0.393946973486743	1.00685223870475	0.825675568331843	0.800061720410079	0.800061709859242	1.00685223870474	0.999243563735929	0.885749550247696	0.768002025386479
0.394697348674337	1.00394478874918	0.826151324857255	0.800061721331538	0.800061709859241	1.00394478874916	0.998729181331833	0.887088178702326	0.769428397205293
0.395447723861931	1.00105556233360	0.826632870616755	0.800061722329114	0.800061709859241	1.00105556233358	0.998222206076356	0.888423476404150	0.770848462557707
0.396198099049525	0.998184947371231	0.827120215656908	0.800061723408706	0.800061709859241	0.998184947371219	0.997722758436039	0.889755326064995	0.772262060873637
0.396948474237119	0.995333320016047	0.827613369126703	0.800061724576642	0.800061709859241	0.995333320016036	0.997230953937342	0.891083612549440	0.773669035964546
0.397698849424712	0.992501044662430	0.828112339281325	0.800061725839699	0.800061709859241	0.992501044662418	0.996746903171576	0.892408222880364	0.775069236025437
0.398449224612306	0.989688473951441	0.828617133486429	0.800061727205139	0.800061709859241	0.989688473951430	0.996270711802583	0.893729046243273	0.776462513634345
0.399199599799900	0.986895948783554	0.829127758222898	0.800061728680735	0.800061709859241	0.986895948783543	0.995802480577141	0.895045973989447	0.777848725749455
0.399949974987494	0.984123798337764	0.829644219092086	0.800061730274812	0.800061709859240	0.984123798337753	0.995342305338037	0.896358899637903	0.779227733703820
0.400700350175088	0.981372340096965	0.830166520821517	0.800061731996272	0.800061709859240	0.981372340096954	0.994890277039759	0.897667718876195	0.780599403197739
0.401450725362681	0.978641879879497	0.830694667271037	0.800061733854638	0.800061709859240	0.978641879879486	0.994446481766773	0.898972329560091	0.781963604288848
0.402201100550275	0.975932711876731	0.831228661439402	0.800061735860094	0.800061709859240	0.975932711876721	0.994011000754330	0.900272631712129	0.783320211379956
0.402951475737869	0.973245118696600	0.831768505471286	0.800061738023521	0.800061709859240	0.973245118696589	0.993583910411754	0.901568527519066	0.784669103204666
0.403701850925463	0.970579371412927	0.832314200664699	0.800061740356544	0.800061709859240	0.970579371412917	0.993165282348155	0.902859921328266	0.786010162810828
0.404452226113057	0.967935729620465	0.832865747478793	0.800061742871580	0.800061709859239	0.967935729620455	0.992755183400530	0.904146719643024	0.787343277541883
0.405202601300650	0.965314441495493	0.833423145542049	0.800061745581881	0.800061709859239	0.965314441495484	0.992353675664180	0.905428831116860	0.788668339016114
0.405952976488244	0.962715743861864	0.833986393660827	0.800061748501593	0.800061709859239	0.962715743861854	0.991960816525402	0.906706166546804	0.789985243103885
0.406703351675838	0.960139862262356	0.834555489828260	0.800061751645802	0.800061709859239	0.960139862262347	0.991576658696402	0.907978638865694	0.791293889902898
0.407453726863432	0.957587011035223	0.835130431233483	0.800061755030597	0.800061709859239	0.957587011035214	0.991201250252359	0.909246163133514	0.792594183711513
0.408204102051026	0.955057393395781	0.835711214271181	0.800061758673129	0.800061709859239	0.955057393395772	0.990834634670600	0.910508656527777	0.793886033000196
0.408954477238619	0.952551201522921	0.836297834551431	0.800061762591671	0.800061709859239	0.952551201522912	0.990476850871817	0.911766038333012	0.795169350381136
0.409704852426213	0.950068616650397	0.836890286909841	0.800061766805688	0.800061709859239	0.950068616650388	0.990127933263276	0.913018229929342	0.796444052576077
0.410455227613807	0.947609809162756	0.837488565417954	0.800061771335905	0.800061709859239	0.947609809162747	0.989787911783946	0.914265154780200	0.797710060382428
0.411205602801401	0.945174938695774	0.838092663393907	0.800061776204382	0.800061709859239	0.945174938695765	0.989456811951511	0.915506738419204	0.798967298637697
0.411955977988994	0.942764154241250	0.838702573413333	0.800061781434590	0.800061709859239	0.942764154241241	0.989134654911174	0.916742908436206	0.800215696182302
0.412706353176588	0.940377594256024	0.839318287320492	0.800061787051491	0.800061709859238	0.940377594256016	0.988821457486222	0.917973594462555	0.801455185820806
0.413456728364182	0.938015386775072	0.839939796239604	0.800061793081629	0.800061709859238	0.938015386775064	0.988517232230277	0.919198728155579	0.802685704281645
0.414207103551776	0.935677649528532	0.840567090586391	0.800061799553210	0.800061709859238	0.935677649528523	0.988221987481164	0.920418243182346	0.803907192175387
0.414957478739370	0.933364490062522	0.841200160079783	0.800061806496206	0.800061709859238	0.933364490062514	0.987935727416355	0.921632075202675	0.805119593951577
0.415707853926963	0.931076005863611	0.841838993753811	0.800061813942444	0.800061709859238	0.931076005863603	0.987658452109905	0.922840161851486	0.806322857854231
0.416458229114557	0.928812284486774	0.842483579969636	0.800061821925718	0.800061709859237	0.928812284486767	0.987390157590840	0.924042442720460	0.807516935876032
0.417208604302151	0.926573403686720	0.843133906427722	0.800061830481890	0.800061709859237	0.926573403686713	0.987130835902907	0.925238859339069	0.808701783711266
0.417958979489745	0.924359431552415	0.843789960180140	0.800061839649007	0.800061709859237	0.924359431552408	0.986880475165657	0.926429355154987	0.809877360707573
0.418709354677339	0.922170426644677	0.844451727642972	0.800061849467418	0.800061709859237	0.922170426644669	0.986639059636773	0.927613875513906	0.811043629816556
0.419459729864932	0.920006438136686	0.845119194608821	0.800061859979900	0.800061709859237	0.920006438136679	0.986406569775585	0.928792367638794	0.812200557543301
0.420210105052526	0.917867505957274	0.845792346259403	0.800061871231786	0.800061709859237	0.917867505957267	0.986182982307727	0.929964780608613	0.813348113894869
0.420960480240120	0.915753660936828	0.846471167178210	0.800061883271101	0.800061709859237	0.915753660936821	0.985968270290849	0.931131065336512	0.814486272327800
0.421710855427714	0.913664924955697	0.847155641363228	0.800061896148703	0.800061709859236	0.913664924955691	0.985762403181344	0.932291174547544	0.815615009694707
0.422461230615308	0.911601311094928	0.847845752239718	0.800061909918435	0.800061709859236	0.911601311094921	0.985565346902014	0.933445062755915	0.816734306189983
0.423211605802901	0.909562823789196	0.848541482673007	0.800061924637276	0.800061709859236	0.909562823789189	0.985377063910622	0.934592686241789	0.817844145294698
0.423961980990495	0.907549458981804	0.849242814981327	0.800061940365503	0.800061709859236	0.907549458981798	0.985197513269267	0.935734003027688	0.818944513720719
0.424712356178089	0.905561204281586	0.849949730948652	0.800061957166862	0.800061709859236	0.905561204281580	0.985026650714516	0.936868972854491	0.820035401354127
0.425462731365683	0.903598039121586	0.850662211837538	0.800061975108743	0.800061709859236	0.903598039121580	0.984864428728248	0.937997557157081	0.821116801197966
0.426213106553277	0.901659934919379	0.851380238401956	0.800061994262363	0.800061709859235	0.901659934919373	0.984710796609132	0.939119719039641	0.822188709314373
0.426963481740870	0.899746855238882	0.852103790900107	0.800062014702956	0.800061709859235	0.899746855238876	0.984565700544699	0.940235423250641	0.823251124766158
0.427713856928464	0.897858755953536	0.852832849107203	0.800062036509977	0.800061709859235	0.897858755953530	0.984429083683925	0.941344636157522	0.824304049557868
0.428464232116058	0.895995585410707	0.853567392328213	0.800062059767305	0.800061709859235	0.895995585410702	0.984300886210303	0.942447325721126	0.825347488576385
0.429214607303652	0.894157284597188	0.854307399410555	0.800062084563461	0.800061709859235	0.894157284597183	0.984181045415308	0.943543461469864	0.826381449531121
0.429964982491246	0.892343787305658	0.855052848756739	0.800062110991835	0.800061709859235	0.892343787305653	0.984069495772230	0.944633014473671	0.827405942893837
0.430715357678839	0.890555020301981	0.855803718336937	0.800062139150915	0.800061709859235	0.890555020301975	0.983966169010301	0.945715957317754	0.828420981838159
0.431465732866433	0.888790903493201	0.856559985701479	0.800062169144536	0.800061709859235	0.888790903493196	0.983870994189070	0.946792264076170	0.829426582178812
0.432216108054027	0.887051350096130	0.857321627993275	0.800062201082132	0.800061709859235	0.887051350096125	0.983783897772972	0.947861910285235	0.830422762310639
0.432966483241621	0.885336266806373	0.858088621960138	0.800062235078996	0.800061709859235	0.885336266806368	0.983704803706028	0.948924872916813	0.831409543147438
0.433716858429215	0.883645553967704	0.858860943967016	0.800062271256557	0.800061709859235	0.883645553967699	0.983633633486642	0.949981130351476	0.832386948060665
0.434467233616808	0.881979105741646	0.859638570008118	0.800062309742660	0.800061709859234	0.881979105741641	0.983570306242426	0.951030662351587	0.833355002818053
0.435217608804402	0.880336810277144	0.860421475718933	0.800062350671866	0.800061709859234	0.880336810277140	0.983514738805014	0.952073450034294	0.834313735522181
0.435967983991996	0.878718549880231	0.861209636388130	0.800062394185751	0.800061709859234	0.878718549880227	0.983466845784813	0.953109475844488	0.835263176549038
0.436718359179590	0.877124201183547	0.862003026969337	0.800062440433231	0.800061709859234	0.877124201183542	0.983426539645638	0.954138723527716	0.836203358486625
0.437468734367184	0.875553635315622	0.862801622092793	0.800062489570884	0.800061709859234	0.875553635315617	0.983393730779193	0.955161178103089	0.837134316073641
0.438219109554777	0.874006718069809	0.863605396076871	0.800062541763292	0.800061709859233	0.874006718069805	0.983368327579344	0.956176825836188	0.838056086138274
0.438969484742371	0.872483310072757	0.864414322939453	0.800062597183399	0.800061709859233	0.872483310072753	0.983350236516139	0.957185654212002	0.838968707537161
0.439719859929965	0.870983266952319	0.865228376409176	0.800062656012871	0.800061709859233	0.870983266952315	0.983339362209539	0.958187651907899	0.839872221094530
0.440470235117559	0.869506439504806	0.866047529936523	0.800062718442478	0.800061709859233	0.869506439504802	0.983335607502807	0.959182808766666	0.840766669541585
0.441220610305153	0.868052673861476	0.866871756704767	0.800062784672484	0.800061709859233	0.868052673861472	0.983338873535521	0.960171115769619	0.841652097456143
0.441970985492746	0.866621811654170	0.867701029640762	0.800062854913054	0.800061709859233	0.866621811654166	0.983349059816167	0.961152565009808	0.842528551202586
0.442721360680340	0.865213690179998	0.868535321425575	0.800062929384675	0.800061709859232	0.865213690179994	0.983366064294266	0.962127149665325	0.843396078872133
0.443471735867934	0.863828142564988	0.869374604504957	0.800063008318585	0.800061709859232	0.863828142564984	0.983389783432014	0.963094863972755	0.844254730223494
0.444222111055528	0.862464997926606	0.870218851099653	0.800063091957227	0.800061709859232	0.862464997926602	0.983420112275378	0.964055703200743	0.845104556623914
0.444972486243122	0.861124081535068	0.871068033215548	0.800063180554707	0.800061709859232	0.861124081535064	0.983456944524626	0.965009663623735	0.845945610990646
0.445722861430715	0.859805214973359	0.871922122653636	0.800063274377277	0.800061709859232	0.859805214973356	0.983500172604248	0.965956742495877	0.846777947732892
0.446473236618309	0.858508216295877	0.872781091019833	0.800063373703826	0.800061709859231	0.858508216295874	0.983549687732239	0.966896938025104	0.847601622694227
0.447223611805903	0.857232900185628	0.873644909734604	0.800063478826391	0.800061709859231	0.857232900185625	0.983605379988711	0.967830249347421	0.848416693095535
0.447973986993497	0.855979078109903	0.874513550042427	0.800063590050683	0.800061709859231	0.855979078109900	0.983667138383795	0.968756676501393	0.849223217478499
0.448724362181091	0.854746558474353	0.875386983021074	0.800063707696630	0.800061709859231	0.854746558474350	0.983734850924822	0.969676220402861	0.850021255649647
0.449474737368684	0.853535146775411	0.876265179590725	0.800063832098937	0.800061709859231	0.853535146775408	0.983808404682727	0.970588882819885	0.850810868625003
0.450225112556278	0.852344645750980	0.877148110522895	0.800063963607660	0.800061709859231	0.852344645750977	0.983887685857672	0.971494666347937	0.851592118575343
0.450975487743872	0.851174855529333	0.878035746449191	0.800064102588808	0.800061709859230	0.851174855529330	0.983972579843854	0.972393574385349	0.852365068772099
0.451725862931466	0.850025573776164	0.878928057869886	0.800064249424944	0.800061709859230	0.850025573776161	0.984062971293462	0.973285611109021	0.853129783533922
0.452476238119060	0.848896595839731	0.879825015162318	0.800064404515827	0.800061709859230	0.848896595839728	0.984158744179775	0.974170781450416	0.853886328173921
0.453226613306653	0.847787714894037	0.880726588589108	0.800064568279054	0.800061709859230	0.847787714894034	0.984259781859373	0.975049091071834	0.854634768947611
0.453976988494247	0.846698722079998	0.881632748306198	0.800064741150732	0.800061709859230	0.846698722079996	0.984365967133428	0.975920546342979	0.855375173001571
0.454727363681841	0.845629406644553	0.882543464370714	0.800064923586164	0.800061709859229	0.845629406644550	0.984477182308072	0.976785154317832	0.856107608322848
0.455477738869435	0.844579556077658	0.883458706748648	0.800065116060555	0.800061709859229	0.844579556077655	0.984593309253814	0.977642922711840	0.856832143689111
0.456228114057029	0.843548956247136	0.884378445322361	0.800065319069744	0.800061709859229	0.843548956247133	0.984714229463984	0.978493859879414	0.857548848619568
0.456978489244622	0.842537391531333	0.885302649897913	0.800065533130945	0.800061709859229	0.842537391531330	0.984839824112191	0.979337974791763	0.858257793326673
0.457728864432216	0.841544644949539	0.886231290212213	0.800065758783520	0.800061709859229	0.841544644949536	0.984969974108787	0.980175277015056	0.858959048668631
0.458479239619810	0.840570498290150	0.887164335939992	0.800065996589768	0.800061709859229	0.840570498290148	0.985104560156303	0.981005776688922	0.859652686102706
0.459229614807404	0.839614732236527	0.888101756700608	0.800066247135733	0.800061709859228	0.839614732236525	0.985243462803864	0.981829484505301	0.860338777639355
0.459979989994998	0.838677126490523	0.889043522064669	0.800066511032037	0.800061709859228	0.838677126490521	0.985386562500553	0.982646411687638	0.861017395797193
0.460730365182591	0.837757459893662	0.889989601560489	0.800066788914735	0.800061709859228	0.837757459893660	0.985533739647730	0.983456569970444	0.861688613558800
0.461480740370185	0.836855510545924	0.890939964680371	0.800067081446191	0.800061709859228	0.836855510545921	0.985684874650276	0.984259971579203	0.862352504327376
0.462231115557779	0.835971055922133	0.891894580886724	0.800067389315979	0.800061709859228	0.835971055922131	0.985839847966771	0.985056629210652	0.863009141884262
0.462981490745373	0.835103872985918	0.892853419618004	0.800067713241802	0.800061709859228	0.835103872985916	0.985998540158582	0.985846556013432	0.863658600347315
0.463731865932967	0.834253738301225	0.893816450294497	0.800068053970438	0.800061709859227	0.834253738301223	0.986160831937868	0.986629765569101	0.864300954130170
0.464482241120560	0.833420428141374	0.894783642323934	0.800068412278713	0.800061709859227	0.833420428141372	0.986326604214483	0.987406271873533	0.864936277902364
0.465232616308154	0.832603718595641	0.895754965106939	0.800068788974489	0.800061709859227	0.832603718595639	0.986495738141780	0.988176089318680	0.865564646550358
0.465982991495748	0.831803385673356	0.896730388042323	0.800069184897685	0.800061709859227	0.831803385673354	0.986668115161309	0.988939232674729	0.866186135139432
0.466733366683342	0.831019205405506	0.897709880532213	0.800069600921317	0.800061709859227	0.831019205405505	0.986843617046403	0.989695717072627	0.866800818876476
0.467483741870935	0.830250953943840	0.898693411987026	0.800070037952564	0.800061709859227	0.830250953943838	0.987022125944655	0.990445557986996	0.867408773073672
0.468234117058529	0.829498407657466	0.899680951830284	0.800070496933865	0.800061709859226	0.829498407657464	0.987203524419284	0.991188771219430	0.868010073113067
0.468984492246123	0.828761343226941	0.900672469503286	0.800070978844029	0.800061709859226	0.828761343226940	0.987387695489373	0.991925372882174	0.868604794412042
0.469734867433717	0.828039537735856	0.901667934469612	0.800071484699386	0.800061709859226	0.828039537735855	0.987574522669015	0.992655379382193	0.869193012389669
0.470485242621311	0.827332768759907	0.902667316219495	0.800072015554952	0.800061709859226	0.827332768759906	0.987763890005324	0.993378807405618	0.869774802433971
0.471235617808904	0.826640814453468	0.903670584274032	0.800072572505624	0.800061709859225	0.826640814453466	0.987955682115348	0.994095673902588	0.870350239870065
0.471985992996498	0.825963453633660	0.904677708189260	0.800073156687406	0.800061709859225	0.825963453633659	0.988149784221872	0.994805996072463	0.870919399929194
0.472736368184092	0.825300465861935	0.905688657560081	0.800073769278658	0.800061709859225	0.825300465861934	0.988346082188109	0.995509791349429	0.871482357718655
0.473486743371686	0.824651631523169	0.906703402024057	0.800074411501370	0.800061709859225	0.824651631523167	0.988544462551297	0.996207077388486	0.872039188192601
0.474237118559280	0.824016731902284	0.907721911265056	0.800075084622468	0.800061709859225	0.824016731902282	0.988744812555197	0.996897872051810	0.872589966123729
0.474987493746873	0.823395549258415	0.908744155016767	0.800075789955148	0.800061709859225	0.823395549258413	0.988947020181500	0.997582193395499	0.873134766075836
0.475737868934467	0.822787866896621	0.909770103066085	0.800076528860233	0.800061709859224	0.822787866896620	0.989150974180151	0.998260059656695	0.873673662377253
0.476488244122061	0.822193469237170	0.910799725256355	0.800077302747562	0.800061709859224	0.822193469237168	0.989356564098595	0.998931489241079	0.874206729095138
0.477238619309655	0.821612141882405	0.911832991490499	0.800078113077408	0.800061709859224	0.821612141882404	0.989563680309954	0.999596500710742	0.874734040010632
0.477988994497249	0.821043671681217	0.912869871734005	0.800078961361923	0.800061709859224	0.821043671681216	0.989772214040141	1.00025511277242	0.875255668594857
0.478739369684842	0.820487846791135	0.913910336017801	0.800079849166611	0.800061709859224	0.820487846791134	0.989982057393924	1.00090734426611	0.875771687985772
0.479489744872436	0.819944456738061	0.914954354441000	0.800080778111836	0.800061709859224	0.819944456738060	0.990193103379946	1.00155321415401	0.876282170965852
0.480240120060030	0.819413292473677	0.916001897173526	0.800081749874348	0.800061709859223	0.819413292473676	0.990405245934709	1.00219274150990	0.876787189940607
0.480990495247624	0.818894146430527	0.917052934458631	0.800082766188855	0.800061709859223	0.818894146430526	0.990618379945540	1.00282594550875	0.877286816917910
0.481740870435218	0.818386812574826	0.918107436615282	0.800083828849605	0.800061709859223	0.818386812574825	0.990832401272540	1.00345284541684	0.877781123488150
0.482491245622811	0.817891086456999	0.919165374040448	0.800084939712017	0.800061709859223	0.817891086456998	0.991047206769541	1.00407346058209	0.878270180805171
0.483241620810405	0.817406765259992	0.920226717211270	0.800086100694327	0.800061709859223	0.817406765259992	0.991262694304065	1.00468781042481	0.878754059568013
0.483991995997999	0.816933647845372	0.921291436687124	0.800087313779277	0.800061709859223	0.816933647845371	0.991478762776311	1.00529591442877	0.879232830003436
0.484742371185593	0.816471534797249	0.922359503111577	0.800088581015820	0.800061709859222	0.816471534797248	0.991695312137185	1.00589779213261	0.879706561849209
0.485492746373187	0.816020228464055	0.923430887214243	0.800089904520869	0.800061709859223	0.816020228464054	0.991912243405367	1.00649346312156	0.880175324338162
0.486243121560780	0.815579532998201	0.924505559812528	0.800091286481071	0.800061709859222	0.815579532998200	0.992129458683458	1.00708294701955	0.880639186182991
0.486993496748374	0.815149254393651	0.925583491813285	0.800092729154605	0.800061709859222	0.815149254393651	0.992346861173187	1.00766626348153	0.881098215561797
0.487743871935968	0.814729200521439	0.926664654214370	0.800094234873027	0.800061709859222	0.814729200521438	0.992564355189723	1.00824343218622	0.881552480104359
0.488494247123562	0.814319181163165	0.927749018106094	0.800095806043126	0.800061709859222	0.814319181163165	0.992781846175091	1.00881447282910	0.882002046879111
0.489244622311156	0.813919008042508	0.928836554672595	0.800097445148828	0.800061709859222	0.813919008042508	0.992999240710701	1.00937940511577	0.882446982380830
0.489994997498749	0.813528494854781	0.929927235193105	0.800099154753117	0.800061709859222	0.813528494854780	0.993216446529023	1.00993824875550	0.882887352519017
0.490745372686343	0.813147457294566	0.931021031043142	0.800100937499999	0.800061709859222	0.813147457294565	0.993433372524412	1.01049102345520	0.883323222606947
0.491495747873937	0.812775713081470	0.932117913695602	0.800102796116485	0.800061709859222	0.812775713081470	0.993649928763090	1.01103774891362	0.883754657351394
0.492246123061531	0.812413081984033	0.933217854721774	0.800104733414612	0.800061709859222	0.812413081984032	0.993866026492326	1.01157844481582	0.884181720843001
0.492996498249125	0.812059385841816	0.934320825792268	0.800106752293494	0.800061709859221	0.812059385841816	0.994081578148803	1.01211313082794	0.884604476547300
0.493746873436718	0.811714448585726	0.935426798677866	0.800108855741400	0.800061709859221	0.811714448585726	0.994296497366207	1.01264182659225	0.885022987296346
0.494497248624312	0.811378096256592	0.936535745250287	0.800111046837865	0.800061709859221	0.811378096256591	0.994510698982041	1.01316455172248	0.885437315280979
0.495247623811906	0.811050157022045	0.937647637482879	0.800113328755827	0.800061709859221	0.811050157022045	0.994724099043693	1.01368132579932	0.885847522043674
0.495997998999500	0.810730461191736	0.938762447451239	0.800115704763800	0.800061709859221	0.810730461191736	0.994936614813763	1.01419216836632	0.886253668471985
0.496748374187094	0.810418841230921	0.939880147333747	0.800118178228070	0.800061709859221	0.810418841230921	0.995148164774673	1.01469709892593	0.886655814792563
0.497498749374687	0.810115131772462	0.941000709412043	0.800120752614927	0.800061709859221	0.810115131772462	0.995358668632573	1.01519613693581	0.887054020565732
0.498249124562281	0.809819169627282	0.942124106071424	0.800123431492916	0.800061709859222	0.809819169627282	0.995568047320563	1.01568930180539	0.887448344680610
0.498999499749875	0.809530793793295	0.943250309801171	0.800126218535128	0.800061709859222	0.809530793793295	0.995776223001243	1.01617661289266	0.887838845350772
0.499749874937469	0.809249845462877	0.944379293194818	0.800129117521509	0.800061709859222	0.809249845462877	0.995983119068612	1.01665808950119	0.888225580110420
0.500500250125063	0.808976168028887	0.945511028950350	0.800132132341205	0.800061709859222	0.808976168028887	0.996188660149332	1.01713375087736	0.888608605811068
0.501250625312656	0.808709607089302	0.946645489870335	0.800135266994923	0.800061709859223	0.808709607089302	0.996392772103372	1.01760361620777	0.888987978618721
0.502001000500250	0.808450010450484	0.947782648861996	0.800138525597333	0.800061709859223	0.808450010450484	0.996595382024051	1.01806770461694	0.889363754011525
0.502751375687844	0.808197228129127	0.948922478937228	0.800141912379483	0.800061709859223	0.808197228129127	0.996796418237494	1.01852603516516	0.889735986777889
0.503501750875438	0.807951112352924	0.950064953212547	0.800145431691246	0.800061709859224	0.807951112352924	0.996995810301519	1.01897862684650	0.890104731015058
0.504252126063032	0.807711517559983	0.951210044908985	0.800149088003789	0.800061709859224	0.807711517559983	0.997193489003980	1.01942549858709	0.890470040128127
0.505002501250625	0.807478300397039	0.952357727351933	0.800152885912069	0.800061709859225	0.807478300397039	0.997389386360558	1.01986666924354	0.890831966829473
0.505752876438219	0.807251319716492	0.953507973970920	0.800156830137343	0.800061709859225	0.807251319716492	0.997583435612053	1.02030215760153	0.891190563138609
0.506503251625813	0.807030436572311	0.954660758299347	0.800160925529715	0.800061709859226	0.807030436572311	0.997775571221157	1.02073198237459	0.891545880382429
0.507253626813407	0.806815514214847	0.955816053974164	0.800165177070689	0.800061709859227	0.806815514214847	0.997965728868751	1.02115616220306	0.891897969195848
0.508004002001001	0.806606418084578	0.956973834735500	0.800169589875749	0.800061709859228	0.806606418084578	0.998153845449730	1.02157471565316	0.892246879522805
0.508754377188594	0.806403015804837	0.958134074426239	0.800174169196961	0.800061709859229	0.806403015804837	0.998339859068367	1.02198766121630	0.892592660617634
0.509504752376188	0.806205177173552	0.959296746991549	0.800178920425588	0.800061709859230	0.806205177173552	0.998523709033251	1.02239501730843	0.892935361046783
0.510255127563782	0.806012774154029	0.960461826478369	0.800183849094719	0.800061709859231	0.806012774154029	0.998705335851793	1.02279680226964	0.893275028690861
0.511005502751376	0.805825680864824	0.961629287034840	0.800188960881925	0.800061709859233	0.805825680864824	0.998884681224330	1.02319303436384	0.893611710747014
0.511755877938970	0.805643773568737	0.962799102909699	0.800194261611914	0.800061709859234	0.805643773568737	0.999061688037837	1.02358373177859	0.893945453731611
0.512506253126563	0.805466930660949	0.963971248451630	0.800199757259211	0.800061709859236	0.805466930660950	0.999236300359263	1.02396891262504	0.894276303483225
0.513256628314157	0.805295032656360	0.965145698108563	0.800205453950842	0.800061709859239	0.805295032656360	0.999408463428502	1.02434859493803	0.894604305165904
0.514007003501751	0.805127962176135	0.966322426426941	0.800211357969031	0.800061709859241	0.805127962176135	0.999578123651030	1.02472279667626	0.894929503272714
0.514757378689345	0.804965603933517	0.967501408050942	0.800217475753905	0.800061709859244	0.804965603933517	0.999745228590194	1.02509153572262	0.895251941629544
0.515507753876939	0.804807844718921	0.968682617721664	0.800223813906200	0.800061709859247	0.804807844718921	0.999909726959201	1.02545482988462	0.895571663399168
0.516258129064532	0.804654573384350	0.969866030276263	0.800230379189980	0.800061709859251	0.804654573384350	1.00007156861279	1.02581269689487	0.895888711085537
0.517008504252126	0.804505680827162	0.971051620647065	0.800237178535353	0.800061709859255	0.804505680827162	1.00023070453863	1.02616515441171	0.896203126538311
0.517758879439720	0.804361059973222	0.972239363860630	0.800244219041188	0.800061709859259	0.804361059973222	1.00038708684842	1.02651222001997	0.896514950957600
0.518509254627314	0.804220605759467	0.973429235036789	0.800251507977829	0.800061709859264	0.804220605759468	1.00054066876877	1.02685391123168	0.896824224898920
0.519259629814908	0.804084215115919	0.974621209387638	0.800259052789813	0.800061709859270	0.804084215115919	1.00069140463178	1.02719024548703	0.897130988278337
0.520010005002501	0.803951786947165	0.975815262216500	0.800266861098574	0.800061709859276	0.803951786947166	1.00083924986544	1.02752124015529	0.897435280377803
0.520760380190095	0.803823222113349	0.977011368916856	0.800274940705141	0.800061709859282	0.803823222113349	1.00098416098377	1.02784691253588	0.897737139850670
0.521510755377689	0.803698423410691	0.978209504971237	0.800283299592829	0.800061709859290	0.803698423410691	1.00112609557674	1.02816727985944	0.898036604727363
0.522261130565283	0.803577295551567	0.979409645950089	0.800291945929910	0.800061709859298	0.803577295551567	1.00126501230006	1.02848235928903	0.898333712421215
0.523011505752877	0.803459745144181	0.980611767510600	0.800300888072278	0.800061709859307	0.803459745144182	1.00140087086471	1.02879216792136	0.898628499734448
0.523761880940470	0.803345680671847	0.981815845395504	0.800310134566090	0.800061709859317	0.803345680671848	1.00153363202636	1.02909672278810	0.898921002864290
0.524512256128064	0.803235012471913	0.983021855431845	0.800319694150383	0.800061709859328	0.803235012471914	1.00166325757457	1.02939604085718	0.899211257409223
0.525262631315658	0.803127652714355	0.984229773529716	0.800329575759675	0.800061709859340	0.803127652714356	1.00178971032187	1.02969013903426	0.899499298375345
0.526013006503252	0.803023515380061	0.985439575680972	0.800339788526535	0.800061709859354	0.803023515380062	1.00191295409276	1.02997903416413	0.899785160182849
0.526763381690846	0.802922516238833	0.986651237957900	0.800350341784123	0.800061709859369	0.802922516238833	1.00203295371244	1.03026274303221	0.900068876672601
0.527513756878439	0.802824572827126	0.987864736511880	0.800361245068700	0.800061709859386	0.802824572827127	1.00214967499557	1.03054128236608	0.900350481112815
0.528264132066033	0.802729604425562	0.989080047572001	0.800372508122100	0.800061709859404	0.802729604425562	1.00226308473488	1.03081466883703	0.900630006205808
0.529014507253627	0.802637532036214	0.990297147443656	0.800384140894164	0.800061709859425	0.802637532036214	1.00237315068959	1.03108291906171	0.900907484094839
0.529764882441221	0.802548278359716	0.991516012507111	0.800396153545130	0.800061709859447	0.802548278359717	1.00247984157390	1.03134604960369	0.901182946371014
0.530515257628815	0.802461767772197	0.992736619216046	0.800408556447983	0.800061709859472	0.802461767772198	1.00258312704530	1.03160407697516	0.901456424080260
0.531265632816408	0.802377926302062	0.993958944096063	0.800421360190746	0.800061709859500	0.802377926302063	1.00268297769282	1.03185701763857	0.901727947730346
0.532016008004002	0.802296681606655	0.995182963743180	0.800434575578729	0.800061709859530	0.802296681606655	1.00277936502528	1.03210488800837	0.901997547297962
0.532766383191596	0.802217962948807	0.996408654822286	0.800448213636714	0.800061709859563	0.802217962948807	1.00287226145943	1.03234770445270	0.902265252235834
0.533516758379190	0.802141701173299	0.997635994065577	0.800462285611084	0.800061709859600	0.802141701173300	1.00296164030806	1.03258548329509	0.902531091479875
0.534267133566783	0.802067828683257	0.998864958270967	0.800476802971887	0.800061709859641	0.802067828683257	1.00304747576813	1.03281824081628	0.902795093456366
0.535017508754377	0.801996279416485	1.00009552430047	0.800491777414834	0.800061709859686	0.801996279416486	1.00312974290880	1.03304599325587	0.903057286089164
0.535767883941971	0.801926988821780	1.00132766907856	0.800507220863224	0.800061709859735	0.801926988821781	1.00320841765950	1.03326875681416	0.903317696806918
0.536518259129565	0.801859893835214	1.00256136959050	0.800523145469794	0.800061709859790	0.801859893835215	1.00328347679798	1.03348654765387	0.903576352550303
0.537268634317159	0.801794932856425	1.00379660288065	0.800539563618493	0.800061709859850	0.801794932856426	1.00335489793832	1.03369938190189	0.903833279779259
0.538019009504752	0.801732045724918	1.00503334605077	0.800556487926169	0.800061709859916	0.801732045724919	1.00342265951900	1.03390727565109	0.904088504480225
0.538769384692346	0.801671173696398	1.00627157625823	0.800573931244171	0.800061709859988	0.801671173696399	1.00348674079097	1.03411024496203	0.904342052173376
0.539519759879940	0.801612259419146	1.00751127071429	0.800591906659862	0.800061709860068	0.801612259419147	1.00354712180569	1.03430830586475	0.904593947919845
0.540270135067534	0.801555246910456	1.00875240668231	0.800610427498031	0.800061709860157	0.801555246910456	1.00360378340327	1.03450147436049	0.904844216328925
0.541020510255128	0.801500081533141	1.00999496147589	0.800629507322213	0.800061709860253	0.801500081533141	1.00365670720061	1.03468976642346	0.905092881565270
0.541770885442721	0.801446709972127	1.01123891245706	0.800649159935903	0.800061709860359	0.801446709972128	1.00370587557954	1.03487319800254	0.905339967356047
0.542521260630315	0.801395080211147	1.01248423703442	0.800669399383657	0.800061709860476	0.801395080211148	1.00375127167505	1.03505178502304	0.905585496998084
0.543271635817909	0.801345141509536	1.01373091266121	0.800690239952095	0.800061709860604	0.801345141509536	1.00379287936356	1.03522554338834	0.905829493364967
0.544022011005503	0.801296844379156	1.01497891683346	0.800711696170773	0.800061709860745	0.801296844379157	1.00383068325126	1.03539448898165	0.906071978914115
0.544772386193097	0.801250140561455	1.01622822708798	0.800733782812946	0.800061709860900	0.801250140561456	1.00386466866244	1.03555863766764	0.906312975693808
0.545522761380690	0.801204983004655	1.01747882100042	0.800756514896205	0.800061709861070	0.801204983004656	1.00389482162798	1.03571800529409	0.906552505350173
0.546273136568284	0.801161325841111	1.01873067618330	0.800779907682982	0.800061709861256	0.801161325841112	1.00392112887383	1.03587260769356	0.906790589134123
0.547023511755878	0.801119124364818	1.01998377028393	0.800803976680931	0.800061709861460	0.801119124364819	1.00394357780958	1.03602246068496	0.907027247908253
0.547773886943472	0.801078335009097	1.02123808098245	0.800828737643166	0.800061709861684	0.801078335009098	1.00396215651716	1.03616758007520	0.907262502153674
0.548524262131066	0.801038915324458	1.02249358598968	0.800854206568365	0.800061709861930	0.801038915324459	1.00397685373955	1.03630798166070	0.907496371976797
0.549274637318659	0.801000823956653	1.02375026304505	0.800880399700724	0.800061709862199	0.801000823956654	1.00398765886960	1.03644368122897	0.907728877116058
0.550025012506253	0.800964020624922	1.02500808991451	0.800907333529774	0.800061709862494	0.800964020624923	1.00399456193897	1.03657469456012	0.907960036948578
0.550775387693847	0.800928466100445	1.02626704438830	0.800935024790036	0.800061709862818	0.800928466100446	1.00399755360708	1.03670103742835	0.908189870496773
0.551525762881441	0.800894122185001	1.02752710427885	0.800963490460529	0.800061709863172	0.800894122185002	1.00399662515026	1.03682272560343	0.908418396434879
0.552276138069035	0.800860951689848	1.02878824741851	0.800992747764117	0.800061709863560	0.800860951689849	1.00399176845090	1.03693977485214	0.908645633095426
0.553026513256628	0.800828918414820	1.03005045165734	0.801022814166694	0.800061709863984	0.800828918414821	1.00398297598678	1.03705220093966	0.908871598475636
0.553776888444222	0.800797987127655	1.03131369486086	0.801053707376208	0.800061709864448	0.800797987127656	1.00397024082043	1.03716001963097	0.909096310243747
0.554527263631816	0.800768123543555	1.03257795490769	0.801085445341512	0.800061709864956	0.800768123543556	1.00395355658866	1.03726324669220	0.909319785745271
0.555277638819410	0.800739294304987	1.03384320968730	0.801118046251045	0.800061709865512	0.800739294304988	1.00393291749213	1.03736189789196	0.909542042009171
0.556028014007004	0.800711466961722	1.03510943709759	0.801151528531343	0.800061709866120	0.800711466961723	1.00390831828511	1.03745598900260	0.909763095753964
0.556778389194597	0.800684609951124	1.03637661504254	0.801185910845366	0.800061709866784	0.800684609951125	1.00387975426527	1.03754553580152	0.909982963393750
0.557528764382191	0.800658692578690	1.03764472142975	0.801221212090655	0.800061709867510	0.800658692578691	1.00384722126367	1.03763055407234	0.910201661044155
0.558279139569785	0.800633684998841	1.03891373416804	0.801257451397294	0.800061709868304	0.800633684998842	1.00381071563474	1.03771105960614	0.910419204528200
0.559029514757379	0.800609558195972	1.04018363116490	0.801294648125702	0.800061709869170	0.800609558195974	1.00377023424653	1.03778706820262	0.910635609382093
0.559779889944973	0.800586283965766	1.04145439032401	0.801332821864229	0.800061709870117	0.800586283965767	1.00372577447094	1.03785859567120	0.910850890860926
0.560530265132566	0.800563834896759	1.04272598954265	0.801371992426562	0.800061709871150	0.800563834896760	1.00367733417416	1.03792565783214	0.911065063944302
0.561280640320160	0.800542184352187	1.04399840670915	0.801412179848952	0.800061709872278	0.800542184352188	1.00362491170721	1.03798827051762	0.911278143341874
0.562031015507754	0.800521306452080	1.04527161970020	0.801453404387233	0.800061709873508	0.800521306452081	1.00356850589655	1.03804644957274	0.911490143498802
0.562781390695348	0.800501176055644	1.04654560637823	0.801495686513666	0.800061709874851	0.800501176055645	1.00350811603486	1.03810021085653	0.911701078601125
0.563531765882942	0.800481768743895	1.04782034458869	0.801539046913570	0.800061709876315	0.800481768743896	1.00344374187197	1.03814957024293	0.911910962581043
0.564282141070535	0.800463060802576	1.04909581215729	0.801583506481771	0.800061709877912	0.800463060802577	1.00337538360584	1.03819454362170	0.912119809122127
0.565032516258129	0.800445029205341	1.05037198688723	0.801629086318851	0.800061709879653	0.800445029205342	1.00330304187372	1.03823514689933	0.912327631664432
0.565782891445723	0.800427651597213	1.05164884655634	0.801675807727197	0.800061709881549	0.800427651597214	1.00322671774337	1.03827139599989	0.912534443409526
0.566533266633317	0.800410906278309	1.05292636891426	0.801723692206859	0.800061709883616	0.800410906278311	1.00314641270453	1.03830330686588	0.912740257325444
0.567283641820910	0.800394772187849	1.05420453167946	0.801772761451205	0.800061709885867	0.800394772187850	1.00306212866034	1.03833089545903	0.912945086151542
0.568034017008504	0.800379228888424	1.05548331253635	0.801823037342385	0.800061709888319	0.800379228888426	1.00297386791907	1.03835417776104	0.913148942403276
0.568784392196098	0.800364256550551	1.05676268913220	0.801874541946596	0.800061709890988	0.800364256550552	1.00288163318578	1.03837316977432	0.913351838376892
0.569534767383692	0.800349835937486	1.05804263907414	0.801927297509151	0.800061709893893	0.800349835937488	1.00278542755431	1.03838788752270	0.913553786154033
0.570285142571286	0.800335948390320	1.05932313992603	0.801981326449354	0.800061709897054	0.800335948390321	1.00268525449920	1.03839834705211	0.913754797606259
0.571035517758879	0.800322575813337	1.06060416920529	0.802036651355187	0.800061709900492	0.800322575813338	1.00258111786788	1.03840456443115	0.913954884399481
0.571785892946473	0.800309700659648	1.06188570437974	0.802093294977798	0.800061709904232	0.800309700659649	1.00247302187292	1.03840655575178	0.914154057998319
0.572536268134067	0.800297305917089	1.06316772286429	0.802151280225802	0.800061709908299	0.800297305917090	1.00236097108438	1.03840433712983	0.914352329670368
0.573286643321661	0.800285375094389	1.06445020201767	0.802210630159399	0.800061709912720	0.800285375094390	1.00224497042235	1.03839792470553	0.914549710490383
0.574037018509255	0.800273892207599	1.06573311913899	0.802271367984300	0.800061709917524	0.800273892207600	1.00212502514954	1.03838733464408	0.914746211344388
0.574787393696848	0.800262841766791	1.06701645146440	0.802333517045474	0.800061709922743	0.800262841766793	1.00200114086408	1.03837258313607	0.914941842933690
0.575537768884442	0.800252208763016	1.06830017616353	0.802397100820718	0.800061709928413	0.800252208763017	1.00187332349231	1.03835368639792	0.915136615778828
0.576288144072036	0.800241978655518	1.06958427033594	0.802462142914045	0.800061709934570	0.800241978655519	1.00174157928185	1.03833066067237	0.915330540223426
0.577038519259630	0.800232137359215	1.07086871100756	0.802528667048902	0.800061709941255	0.800232137359217	1.00160591479463	1.03830352222876	0.915523626437977
0.577788894447224	0.800222671232430	1.07215347512693	0.802596697061221	0.800061709948510	0.800222671232431	1.00146633690018	1.03827228736348	0.915715884423545
0.578539269634817	0.800213567064875	1.07343853956152	0.802666256892304	0.800061709956383	0.800213567064876	1.00132285276893	1.03823697240024	0.915907324015382
0.579289644822411	0.800204812065889	1.07472388109385	0.802737370581542	0.800061709964924	0.800204812065890	1.00117546986567	1.03819759369039	0.916097954886480
0.580040020010005	0.800196393852926	1.07600947641763	0.802810062258984	0.800061709974188	0.800196393852928	1.00102419594316	1.03815416761318	0.916287786551037
0.580790395197599	0.800188300440287	1.07729530213381	0.802884356137756	0.800061709984232	0.800188300440289	1.00086903903577	1.03810671057604	0.916476828367849
0.581540770385193	0.800180520228094	1.07858133474648	0.802960276506324	0.800061709995121	0.800180520228095	1.00071000745331	1.03805523901474	0.916665089543628
0.582291145572786	0.800173041991508	1.07986755065879	0.803037847720630	0.800061710006922	0.800173041991510	1.00054710977494	1.03799976939361	0.916852579136247
0.583041520760380	0.800165854870187	1.08115392616872	0.803117094196077	0.800061710019708	0.800165854870188	1.00038035484317	1.03794031820571	0.917039306057912
0.583791895947974	0.800158948357971	1.08244043746482	0.803198040399398	0.800061710033559	0.800158948357973	1.00020975175804	1.03787690197295	0.917225279078257
0.584542271135568	0.800152312292813	1.08372706062179	0.803280710840395	0.800061710048558	0.800152312292814	1.00003530987131	1.03780953724621	0.917410506827379
0.585292646323162	0.800145936846922	1.08501377159605	0.803365130063561	0.800061710064798	0.800145936846923	0.999857038780849	1.03773824060543	0.917594997798787
0.586043021510755	0.800139812517149	1.08630054622113	0.803451322639589	0.800061710082376	0.800139812517150	0.999674948325070	1.03766302865968	0.917778760352301
0.586793396698349	0.800133930115585	1.08758736020308	0.803539313156785	0.800061710101399	0.800133930115587	0.999489048577491	1.03758391804716	0.917961802716865
0.587543771885943	0.800128280760387	1.08887418911564	0.803629126212374	0.800061710121979	0.800128280760389	0.999299349841402	1.03750092543526	0.918144132993306
0.588294147073537	0.800122855866811	1.09016100839542	0.803720786403722	0.800061710144238	0.800122855866813	0.999105862644625	1.03741406752055	0.918325759157020
0.589044522261131	0.800117647138471	1.09144779333692	0.803814318319475	0.800061710168309	0.800117647138473	0.998908597734384	1.03732336102873	0.918506689060597
0.589794897448724	0.800112646558797	1.09273451908746	0.803909746530615	0.800061710194331	0.800112646558799	0.998707566072265	1.03722882271457	0.918686930436380
0.590545272636318	0.800107846382711	1.09402116064197	0.804007095581462	0.800061710222456	0.800107846382713	0.998502778829283	1.03713046936187	0.918866490898964
0.591295647823912	0.800103239128497	1.09530769283770	0.804106389980601	0.800061710252847	0.800103239128499	0.998294247381031	1.03702831778336	0.919045377947630
0.592046023011506	0.800098817569878	1.09659409034876	0.804207654191767	0.800061710285678	0.800098817569880	0.998081983302942	1.03692238482057	0.919223598968720
0.592796398199100	0.800094574728291	1.09788032768060	0.804310912624680	0.800061710321136	0.800094574728293	0.997865998365633	1.03681268734370	0.919401161237958
0.593546773386693	0.800090503865349	1.09916637916426	0.804416189625847	0.800061710359421	0.800090503865351	0.997646304530341	1.03669924225148	0.919578071922700
0.594297148574287	0.800086598475502	1.10045221895062	0.804523509469334	0.800061710400750	0.800086598475504	0.997422913944454	1.03658206647099	0.919754338084141
0.595047523761881	0.800082852278881	1.10173782100438	0.804632896347520	0.800061710445354	0.800082852278883	0.997195838937130	1.03646117695747	0.919929966679459
0.595797898949475	0.800079259214327	1.10302315909795	0.804744374361836	0.800061710493479	0.800079259214329	0.996965092015002	1.03633659069413	0.920104964563900
0.596548274137069	0.800075813432601	1.10430820680522	0.804857967513505	0.800061710545392	0.800075813432602	0.996730685857970	1.03620832469189	0.920279338492821
0.597298649324662	0.800072509289768	1.10559293749511	0.804973699694287	0.800061710601377	0.800072509289769	0.996492633315081	1.03607639598918	0.920453095123667
0.598049024512256	0.800069341340763	1.10687732432503	0.805091594677232	0.800061710661738	0.800069341340765	0.996250947400485	1.03594082165164	0.920626241017907
0.598799399699850	0.800066304333119	1.10816134023407	0.805211676107464	0.800061710726801	0.800066304333121	0.996005641289482	1.03580161877191	0.920798782642913
0.599549774887444	0.800063393200870	1.10944495793616	0.805333967492989	0.800061710796917	0.800063393200872	0.995756728314641	1.03565880446926	0.920970726373789
0.600300150075038	0.800060603058609	1.11072814991288	0.805458492195548	0.800061710872459	0.800060603058611	0.995504221962005	1.03551239588935	0.921142078495159
0.601050525262631	0.800057929195717	1.11201088840626	0.805585273421508	0.800061710953828	0.800057929195719	0.995248135867370	1.03536241020390	0.921312845202899
0.601800900450225	0.800055367070745	1.11329314541124	0.805714334212824	0.800061711041450	0.800055367070747	0.994988483812640	1.03520886461033	0.921483032605827
0.602551275637819	0.800052912305946	1.11457489266799	0.805845697438049	0.800061711135786	0.800052912305948	0.994725279722259	1.03505177633145	0.921652646727347
0.603301650825413	0.800050560681969	1.11585610165405	0.805979385783433	0.800061711237323	0.800050560681971	0.994458537659714	1.03489116261509	0.921821693507047
0.604052026013006	0.800048308132689	1.11713674357621	0.806115421744085	0.800061711346586	0.800048308132691	0.994188271824112	1.03472704073371	0.921990178802259
0.604802401200600	0.800046150740192	1.11841678936214	0.806253827615243	0.800061711464134	0.800046150740194	0.993914496546828	1.03455942798407	0.922158108389569
0.605552776388194	0.800044084729893	1.11969620965188	0.806394625483628	0.800061711590565	0.800044084729895	0.993637226288220	1.03438834168677	0.922325487966293
0.606303151575788	0.800042106465802	1.12097497478899	0.806537837218903	0.800061711726517	0.800042106465804	0.993356475634410	1.03421379918589	0.922492323151907
0.607053526763382	0.800040212445917	1.12225305481147	0.806683484465256	0.800061711872674	0.800040212445919	0.993072259294142	1.03403581784858	0.922658619489442
0.607803901950975	0.800038399297754	1.12353041944250	0.806831588633089	0.800061712029762	0.800038399297756	0.992784592095691	1.03385441506458	0.922824382446837
0.608554277138569	0.800036663774009	1.12480703808076	0.806982170890847	0.800061712198560	0.800036663774011	0.992493488983846	1.03366960824587	0.922989617418260
0.609304652326163	0.800035002748338	1.12608287979062	0.807135252156971	0.800061712379897	0.800035002748340	0.992198965016951	1.03348141482612	0.923154329725387
0.610055027513757	0.800033413211269	1.12735791329190	0.807290853092002	0.800061712574657	0.800033413211271	0.991901035364011	1.03328985226035	0.923318524618644
0.610805402701351	0.800031892266233	1.12863210694940	0.807448994090831	0.800061712783786	0.800031892266235	0.991599715301855	1.03309493802436	0.923482207278427
0.611555777888944	0.800030437125711	1.12990542876213	0.807609695275099	0.800061713008288	0.800030437125713	0.991295020212354	1.03289668961433	0.923645382816269
0.612306153076538	0.800029045107496	1.13117784635210	0.807772976485772	0.800061713249238	0.800029045107498	0.990986965579710	1.03269512454632	0.923808056275992
0.613056528264132	0.800027713631070	1.13244932695289	0.807938857275868	0.800061713507780	0.800027713631072	0.990675566987784	1.03249026035578	0.923970232634819
0.613806903451726	0.800026440214086	1.13371983739777	0.808107356903376	0.800061713785131	0.800026440214088	0.990360840117493	1.03228211459706	0.924131916804448
0.614557278639320	0.800025222468967	1.13498934410748	0.808278494324337	0.800061714082590	0.800025222468969	0.990042800744251	1.03207070484289	0.924293113632115
0.615307653826913	0.800024058099592	1.13625781307760	0.808452288186130	0.800061714401540	0.800024058099594	0.989721464735473	1.03185604868390	0.924453827901605
0.616058029014507	0.800022944898104	1.13752520986554	0.808628756820928	0.800061714743453	0.800022944898106	0.989396848048120	1.03163816372812	0.924614064334253
0.616808404202101	0.800021880741800	1.13879149957704	0.808807918239371	0.800061715109895	0.800021880741803	0.989068966726298	1.03141706760039	0.924773827589903
0.617558779389695	0.800020863590129	1.14005664685230	0.808989790124426	0.800061715502535	0.800020863590131	0.988737836898914	1.03119277794193	0.924933122267854
0.618309154577289	0.800019891481776	1.14132061585159	0.809174389825455	0.800061715923147	0.800019891481778	0.988403474777368	1.03096531240974	0.925091952907763
0.619059529764882	0.800018962531845	1.14258337024040	0.809361734352495	0.800061716373618	0.800018962531847	0.988065896653299	1.03073468867608	0.925250323990540
0.619809904952476	0.800018074929124	1.14384487317403	0.809551840370752	0.800061716855954	0.800018074929127	0.987725118896377	1.03050092442796	0.925408239939205
0.620560280140070	0.800017226933445	1.14510508728176	0.809744724195308	0.800061717372291	0.800017226933448	0.987381157952138	1.03026403736656	0.925565705119726
0.621310655327664	0.800016416873120	1.14636397465032	0.809940401786055	0.800061717924894	0.800016416873122	0.987034030339865	1.03002404520670	0.925722723841836
0.622061030515258	0.800015643142464	1.14762149680689	0.810138888742842	0.800061718516175	0.800015643142466	0.986683752650509	1.02978096567631	0.925879300359821
0.622811405702851	0.800014904199401	1.14887761470146	0.810340200300862	0.800061719148693	0.800014904199403	0.986330341544654	1.02953481651583	0.926035438873295
0.623561780890445	0.800014198563139	1.15013228868850	0.810544351326255	0.800061719825169	0.800014198563142	0.985973813750523	1.02928561547769	0.926191143527945
0.624312156078039	0.800013524811932	1.15138547850805	0.810751356311951	0.800061720548488	0.800013524811934	0.985614186062027	1.02903338032571	0.926346418416256
0.625062531265633	0.800012881580904	1.15263714326605	0.810961229373742	0.800061721321716	0.800012881580906	0.985251475336841	1.02877812883461	0.926501267578227
0.625812906453227	0.800012267559955	1.15388724141396	0.811173984246589	0.800061722148106	0.800012267559957	0.984885698494538	1.02851987878935	0.926655695002053
0.626563281640820	0.800011681491729	1.15513573072761	0.811389634281162	0.800061723031110	0.800011681491732	0.984516872514740	1.02825864798466	0.926809704624795
0.627313656828414	0.800011122169656	1.15638256828524	0.811608192440625	0.800061723974389	0.800011122169659	0.984145014435320	1.02799445422438	0.926963300333035
0.628064032016008	0.800010588436052	1.15762771044468	0.811829671297647	0.800061724981826	0.800010588436055	0.983770141350630	1.02772731532095	0.927116485963506
0.628814407203602	0.800010079180290	1.15887111281971	0.812054083031662	0.800061726057540	0.800010079180293	0.983392270409771	1.02745724909484	0.927269265303712
0.629564782391196	0.800009593337030	1.16011273025537	0.812281439426357	0.800061727205893	0.800009593337033	0.983011418814893	1.02718427337393	0.927421642092525
0.630315157578789	0.800009129884508	1.16135251680244	0.812511751867410	0.800061728431512	0.800009129884510	0.982627603819525	1.02690840599297	0.927573620020772
0.631065532766383	0.800008687842884	1.16259042569072	0.812745031340451	0.800061729739297	0.800008687842887	0.982240842726946	1.02662966479302	0.927725202731803
0.631815907953977	0.800008266272652	1.16382640930138	0.812981288429270	0.800061731134439	0.800008266272654	0.981851152888577	1.02634806762082	0.927876393822044
0.632566283141571	0.800007864273093	1.16506041913808	0.813220533314262	0.800061732622435	0.800007864273095	0.981458551702411	1.02606363232829	0.928027196841537
0.633316658329165	0.800007480980793	1.16629240579693	0.813462775771096	0.800061734209105	0.800007480980795	0.981063056611471	1.02577637677188	0.928177615294465
0.634067033516758	0.800007115568210	1.16752231893516	0.813708025169629	0.800061735900609	0.800007115568212	0.980664685102295	1.02548631881204	0.928327652639664
0.634817408704352	0.800006767242283	1.16875010723847	0.813956290473046	0.800061737703468	0.800006767242286	0.980263454703453	1.02519347631264	0.928477312291122
0.635567783891946	0.800006435243104	1.16997571838697	0.814207580237229	0.800061739624577	0.800006435243107	0.979859382984090	1.02489786714038	0.928626597618468
0.636318159079540	0.800006118842623	1.17119909901966	0.814461902610355	0.800061741671233	0.800006118842626	0.979452487552492	1.02459950916422	0.928775511947440
0.637068534267134	0.800005817343406	1.17242019469729	0.814719265332717	0.800061743851150	0.800005817343409	0.979042786054689	1.02429842025484	0.928924058560351
0.637818909454727	0.800005530077439	1.17363894986364	0.814979675736773	0.800061746172483	0.800005530077442	0.978630296173072	1.02399461828399	0.929072240696542
0.638569284642321	0.800005256404969	1.17485530780498	0.815243140747406	0.800061748643855	0.800005256404972	0.978215035625044	1.02368812112401	0.929220061552818
0.639319659829915	0.800004995713390	1.17606921060774	0.815509666882408	0.800061751274374	0.800004995713393	0.977797022161687	1.02337894664719	0.929367524283878
0.640070035017509	0.800004747416170	1.17728059911417	0.815779260253170	0.800061754073664	0.800004747416172	0.977376273566465	1.02306711272524	0.929514632002739
0.640820410205103	0.800004510951813	1.17848941287597	0.816051926565591	0.800061757051892	0.800004510951815	0.976952807653935	1.02275263722871	0.929661387781139
0.641570785392696	0.800004285782864	1.17969559010571	0.816327671121183	0.800061760219789	0.800004285782867	0.976526642268496	1.02243553802640	0.929807794649940
0.642321160580290	0.800004071394946	1.18089906762591	0.816606498818386	0.800061763588690	0.800004071394949	0.976097795283149	1.02211583298486	0.929953855599520
0.643071535767884	0.800003867295834	1.18209978081567	0.816888414154079	0.800061767170554	0.800003867295837	0.975666284598284	1.02179353996775	0.930099573580154
0.643821910955478	0.800003673014564	1.18329766355466	0.817173421225282	0.800061770978003	0.800003673014567	0.975232128140488	1.02146867683533	0.930244951502385
0.644572286143072	0.800003488100573	1.18449264816432	0.817461523731054	0.800061775024352	0.800003488100576	0.974795343861369	1.02114126144390	0.930389992237393
0.645322661330665	0.800003312122871	1.18568466534615	0.817752724974574	0.800061779323644	0.800003312122874	0.974355949736408	1.02081131164520	0.930534698617353
0.646073036518259	0.800003144669248	1.18687364411674	0.818047027865399	0.800061783890689	0.800003144669251	0.973913963763824	1.02047884528593	0.930679073435780
0.646823411705853	0.800002985345503	1.18805951173959	0.818344434921908	0.800061788741099	0.800002985345506	0.973469403963461	1.02014388020712	0.930823119447876
0.647573786893447	0.800002833774713	1.18924219365320	0.818644948273909	0.800061793891329	0.800002833774716	0.973022288375692	1.01980643424363	0.930966839370864
0.648324162081041	0.800002689596516	1.19042161339546	0.818948569665420	0.800061799358718	0.800002689596519	0.972572635060345	1.01946652522359	0.931110235884320
0.649074537268634	0.800002552466433	1.19159769252396	0.819255300457604	0.800061805161534	0.800002552466436	0.972120462095640	1.01912417096785	0.931253311630487
0.649824912456228	0.800002422055210	1.19277035053186	0.819565141631870	0.800061811319016	0.800002422055213	0.971665787577152	1.01877938928947	0.931396069214601
0.650575287643822	0.800002298048184	1.19393950475927	0.819878093793123	0.800061817851424	0.800002298048187	0.971208629616785	1.01843219799312	0.931538511205195
0.651325662831416	0.800002180144679	1.19510507029950	0.820194157173157	0.800061824780089	0.800002180144682	0.970749006341762	1.01808261487460	0.931680640134404
0.652076038019010	0.800002068057421	1.19626695990015	0.820513331634195	0.800061832127460	0.800002068057424	0.970286935893634	1.01773065772030	0.931822458498266
0.652826413206603	0.800001961511975	1.19742508385838	0.820835616672566	0.800061839917161	0.800001961511978	0.969822436427309	1.01737634430665	0.931963968757012
0.653576788394197	0.800001860246207	1.19857934991014	0.821161011422509	0.800061848174045	0.800001860246210	0.969355526110082	1.01701969239958	0.932105173335356
0.654327163581791	0.800001764009763	1.19972966311285	0.821489514660106	0.800061856924253	0.800001764009766	0.968886223120698	1.01666071975406	0.932246074622780
0.655077538769385	0.800001672563574	1.20087592572099	0.821821124807338	0.800061866195275	0.800001672563577	0.968414545648417	1.01629944411351	0.932386674973807
0.655827913956979	0.800001585679374	1.20201803705419	0.822155839936251	0.800061876016011	0.800001585679377	0.967940511892099	1.01593588320933	0.932526976708282
0.656578289144572	0.800001503139241	1.20315589335713	0.822493657773239	0.800061886416838	0.800001503139244	0.967464140059298	1.01557005476036	0.932666982111633
0.657328664332166	0.800001424735158	1.20428938765071	0.822834575703425	0.800061897429679	0.800001424735161	0.966985448365380	1.01520197647239	0.932806693435144
0.658079039519760	0.800001350268583	1.20541840957374	0.823178590775152	0.800061909088071	0.800001350268586	0.966504455032641	1.01483166603764	0.932946112896213
0.658829414707354	0.800001279550049	1.20654284521449	0.823525699704553	0.800061921427241	0.800001279550052	0.966021178289451	1.01445914113425	0.933085242678606
0.659579789894948	0.800001212398765	1.20766257693115	0.823875898880226	0.800061934484185	0.800001212398768	0.965535636369396	1.01408441942581	0.933224084932717
0.660330165082541	0.800001148642248	1.20877748316052	0.824229184367986	0.800061948297743	0.800001148642251	0.965047847510451	1.01370751856083	0.933362641775810
0.661080540270135	0.800001088115957	1.20988743821371	0.824585551915692	0.800061962908686	0.800001088115961	0.964557829954149	1.01332845617228	0.933500915292272
0.661830915457729	0.800001030662954	1.21099231205799	0.824944996958154	0.800061978359800	0.800001030662957	0.964065601944769	1.01294724987706	0.933638907533855
0.662581290645323	0.800000976133563	1.21209197008356	0.825307514622110	0.800061994695978	0.800000976133566	0.963571181728536	1.01256391727556	0.933776620519910
0.663331665832917	0.800000924385060	1.21318627285382	0.825673099731255	0.800062011964310	0.800000924385064	0.963074587552834	1.01217847595116	0.933914056237631
0.664082041020510	0.800000875281367	1.21427507583804	0.826041746811346	0.800062030214182	0.800000875281370	0.962575837665422	1.01179094346974	0.934051216642285
0.664832416208104	0.800000828692755	1.21535822912454	0.826413450095345	0.800062049497378	0.800000828692758	0.962074950313672	1.01140133737923	0.934188103657441
0.665582791395698	0.800000784495566	1.21643557711297	0.826788203528619	0.800062069868180	0.800000784495569	0.961571943743810	1.01100967520911	0.934324719175204
0.666333166583292	0.800000742571946	1.21750695818360	0.827166000774185	0.800062091383480	0.800000742571949	0.961066836200168	1.01061597446998	0.934461065056433
0.667083541770886	0.800000702809584	1.21857220434175	0.827546835217987	0.800062114102890	0.800000702809587	0.960559645924456	1.01022025265307	0.934597143130971
0.667833916958479	0.800000665101466	1.21963114083491	0.827930699974220	0.800062138088860	0.800000665101470	0.960050391155025	1.00982252722980	0.934732955197859
0.668584292146073	0.800000629345641	1.22068358574020	0.828317587890670	0.800062163406799	0.800000629345645	0.959539090126162	1.00942281565130	0.934868503025560
0.669334667333667	0.800000595444989	1.22172934951932	0.828707491554089	0.800062190125197	0.800000595444993	0.959025761067377	1.00902113534799	0.935003788352169
0.670085042521261	0.800000563307008	1.22276823453789	0.829100403295594	0.800062218315759	0.800000563307011	0.958510422202711	1.00861750372912	0.935138812885631
0.670835417708855	0.800000532843603	1.22380003454600	0.829496315196072	0.800062248053539	0.800000532843607	0.957993091750044	1.00821193818233	0.935273578303951
0.671585792896448	0.800000503970890	1.22482453411593	0.829895219091612	0.800062279417075	0.800000503970893	0.957473787920423	1.00780445607319	0.935408086255401
0.672336168084042	0.800000476609001	1.22584150803316	0.830297106578932	0.800062312488540	0.800000476609004	0.956952528917389	1.00739507474481	0.935542338358732
0.673086543271636	0.800000450681905	1.22685072063596	0.830701969020827	0.800062347353886	0.800000450681908	0.956429332936316	1.00698381151735	0.935676336203377
0.673836918459230	0.800000426117230	1.22785192509841	0.831109797551599	0.800062384103000	0.800000426117234	0.955904218163765	1.00657068368767	0.935810081349652
0.674587293646824	0.800000402846099	1.22884486265138	0.831520583082504	0.800062422829866	0.800000402846102	0.955377202776834	1.00615570852881	0.935943575328963
0.675337668834417	0.800000380802966	1.22982926173498	0.831934316307183	0.800062463632731	0.800000380802970	0.954848304942529	1.00573890328967	0.936076819644003
0.676088044022011	0.800000359925466	1.23080483707568	0.832350987707078	0.800062506614274	0.800000359925470	0.954317542817132	1.00532028519452	0.936209815768950
0.676838419209605	0.800000340154266	1.23177128868020	0.832770587556850	0.800062551881782	0.800000340154269	0.953784934545590	1.00489987144262	0.936342565149666
0.677588794397199	0.800000321432925	1.23272830073772	0.833193105929767	0.800062599547340	0.800000321432929	0.953250498260896	1.00447767920783	0.936475069203890
0.678339169584792	0.800000303707763	1.23367554042058	0.833618532703078	0.800062649728013	0.800000303707766	0.952714252083494	1.00405372563818	0.936607329321435
0.679089544772386	0.800000286927727	1.23461265657303	0.834046857563368	0.800062702546049	0.800000286927730	0.952176214120676	1.00362802785545	0.936739346864374
0.679839919959980	0.800000271044273	1.23553927827591	0.834478070011877	0.800062758129073	0.800000271044277	0.951636402466003	1.00320060295484	0.936871123167238
0.680590295147574	0.800000256011248	1.23645501327417	0.834912159369803	0.800062816610304	0.800000256011252	0.951094835198718	1.00277146800452	0.937002659537200
0.681340670335168	0.800000241784775	1.23735944625235	0.835349114783565	0.800062878128768	0.800000241784779	0.950551530383176	1.00234064004528	0.937133957254266
0.682091045522761	0.800000228323150	1.23825213694146	0.835788925230035	0.800062942829519	0.800000228323154	0.950006506068278	1.00190813609011	0.937265017571459
0.682841420710355	0.800000215586736	1.23913261803910	0.836231579521732	0.800063010863871	0.800000215586740	0.949459780286912	1.00147397312385	0.937395841715006
0.683591795897949	0.800000203537868	1.24000039292212	0.836677066311983	0.800063082389639	0.800000203537871	0.948911371055399	1.00103816810282	0.937526430884521
0.684342171085543	0.800000192140756	1.24085493312898	0.837125374100031	0.800063157571375	0.800000192140760	0.948361296372955	1.00060073795442	0.937656786253190
0.685092546273137	0.800000181361402	1.24169567558637	0.837576491236115	0.800063236580633	0.800000181361406	0.947809574221143	1.00016169957677	0.937786908967947
0.685842921460730	0.800000171167507	1.24252201955163	0.838030405926492	0.800063319596218	0.800000171167511	0.947256222563349	0.999721069838371	0.937916800149662
0.686593296648324	0.800000161528396	1.24333332323913	0.838487106238413	0.800063406804463	0.800000161528400	0.946701259344254	0.999278865577705	0.938046460893311
0.687343671835918	0.800000152414936	1.24412890009539	0.838946580105058	0.800063498399504	0.800000152414940	0.946144702489317	0.998835103602914	0.938175892268161
0.688094047023512	0.800000143799465	1.24490801468337	0.839408815330412	0.800063594583563	0.800000143799469	0.945586569904259	0.998389800691432	0.938305095317942
0.688844422211106	0.800000135655718	1.24566987813216	0.839873799594088	0.800063695567247	0.800000135655722	0.945026879474561	0.997942973589635	0.938434071061027
0.689594797398699	0.800000127958762	1.24641364310309	0.840341520456099	0.800063801569848	0.800000127958766	0.944465649064963	0.997494639012503	0.938562820490599
0.690345172586293	0.800000120684932	1.24713839821787	0.840811965361572	0.800063912819655	0.800000120684936	0.943902896518969	0.997044813643273	0.938691344574832
0.691095547773887	0.800000113811766	1.24784316188846	0.841285121645406	0.800064029554278	0.800000113811770	0.943338639658361	0.996593514133106	0.938819644257058
0.691845922961481	0.800000107317950	1.24852687548145	0.841760976536866	0.800064152020977	0.800000107317954	0.942772896282718	0.996140757100753	0.938947720455939
0.692596298149075	0.800000101183260	1.24918839574270	0.842239517164128	0.800064280477003	0.800000101183264	0.942205684168936	0.995686559132224	0.939075574065635
0.693346673336668	0.800000095388509	1.24982648639991	0.842720730558746	0.800064415189949	0.800000095388513	0.941637021070764	0.995230936780461	0.939203205955977
0.694097048524262	0.800000089915496	1.25043980885232	0.843204603660075	0.800064556438110	0.800000089915500	0.941066924718333	0.994773906565021	0.939330616972630
0.694847423711856	0.800000084746958	1.25102691184724	0.843691123319619	0.800064704510856	0.800000084746963	0.940495412817704	0.994315484971753	0.939457807937260
0.695597798899450	0.800000079866525	1.25158622003342	0.844180276305315	0.800064859709009	0.800000079866529	0.939922503050411	0.993855688452485	0.939584779647701
0.696348174087044	0.800000075258673	1.25211602127058	0.844672049305759	0.800065022345237	0.800000075258677	0.939348213073011	0.993394533424710	0.939711532878118
0.697098549274637	0.800000070908682	1.25261445256335	0.845166428934361	0.800065192744459	0.800000070908686	0.938772560516651	0.992932036271284	0.939838068379170
0.697848924462231	0.800000066802599	1.25307948447649	0.845663401733435	0.800065371244256	0.800000066802603	0.938195562986619	0.992468213340117	0.939964386878168
0.698599299649825	0.800000062927199	1.25350890387652	0.846162954178223	0.800065558195295	0.800000062927203	0.937617238061924	0.992003080943874	0.940090489079244
0.699349674837419	0.800000059269947	1.25390029483329	0.846665072680849	0.800065753961771	0.800000059269951	0.937037603294864	0.991536655359680	0.940216375663503
0.700100050025013	0.800000055818963	1.25425101750404	0.847169743594209	0.800065958921849	0.800000055818967	0.936456676210603	0.991068952828825	0.940342047289181
0.700850425212606	0.800000052562993	1.25455818481240	0.847676953215790	0.800066173468127	0.800000052562997	0.935874474306763	0.990599989556473	0.940467504591809
0.701600800400200	0.800000049491373	1.25481863672616	0.848186687791422	0.800066398008110	0.800000049491377	0.935291015053007	0.990129781711380	0.940592748184362
0.702351175587794	0.800000046594001	1.25502891193214	0.848698933518961	0.800066632964690	0.800000046594006	0.934706315890634	0.989658345425606	0.940717778657418
0.703101550775388	0.800000043861311	1.25518521670438	0.849213676551903	0.800066878776646	0.800000043861315	0.934120394232183	0.989185696794239	0.940842596579309
0.703851925962982	0.800000041284241	1.25528339076492	0.849730903002927	0.800067135899155	0.800000041284245	0.933533267461034	0.988711851875118	0.940967202496273
0.704602301150575	0.800000038854210	1.25531886994725	0.850250598947377	0.800067404804312	0.800000038854215	0.932944952931016	0.988236826688559	0.941091596932608
0.705352676338169	0.800000036563096	1.25528664549186	0.850772750426661	0.800067685981665	0.800000036563101	0.932355467966026	0.987760637217089	0.941215780390819
0.706103051525763	0.800000034403208	1.25518121983620	0.851297343451597	0.800067979938767	0.800000034403212	0.931764829859644	0.987283299405177	0.941339753351769
0.706853426713357	0.800000032367265	1.25499655880904	0.851824364005678	0.800068287201737	0.800000032367269	0.931173055874758	0.986804829158972	0.941463516274824
0.707603801900951	0.800000030448378	1.25472604020822	0.852353798048276	0.800068608315834	0.800000030448382	0.930580163243194	0.986325242346044	0.941587069598000
0.708354177088544	0.800000028640026	1.25436239883416	0.852885631517770	0.800068943846051	0.800000028640031	0.929986169165349	0.985844554795127	0.941710413738109
0.709104552276138	0.800000026936041	1.25389766817729	0.853419850334615	0.800069294377716	0.800000026936045	0.929391090809828	0.985362782295870	0.941833549090900
0.709854927463732	0.800000025330584	1.25332311912075	0.853956440404340	0.800069660517113	0.800000025330588	0.928794945313084	0.984879940598580	0.941956476031202
0.710605302651326	0.800000023818134	1.25262919623034	0.854495387620471	0.800070042892111	0.800000023818138	0.928197749779074	0.984396045413982	0.942079194913068
0.711355677838920	0.800000022393468	1.25180545246857	0.855036677867397	0.800070442152814	0.800000022393472	0.927599521278898	0.983911112412972	0.942201706069907
0.712106053026513	0.800000021051646	1.25084048349990	0.855580297023165	0.800070858972225	0.800000021051651	0.927000276850469	0.983425157226378	0.942324009814629
0.712856428214107	0.800000019787999	1.24972186315845	0.856126230962212	0.800071294046916	0.800000019788003	0.926400033498160	0.982938195444720	0.942446106439781
0.713606803401701	0.800000018598108	1.24843608213720	0.856674465558022	0.800071748097728	0.800000018598113	0.925798808192481	0.982450242617982	0.942567996217676
0.714357178589295	0.800000017477800	1.24696849253704	0.857224986685730	0.800072221870475	0.800000017477805	0.925196617869740	0.981961314255373	0.942689679400532
0.715107553776888	0.800000016423127	1.24530326158921	0.857777780224652	0.800072716136668	0.800000016423132	0.924593479431721	0.981471425825104	0.942811156220605
0.715857928964482	0.800000015430359	1.24342333863615	0.858332832060758	0.800073231694250	0.800000015430364	0.923989409745361	0.980980592754160	0.942932426890315
0.716608304152076	0.800000014495971	1.24131044031545	0.858890128089075	0.800073769368355	0.800000014495976	0.923384425642432	0.980488830428081	0.943053491602378
0.717358679339670	0.800000013616631	1.23894505982143	0.859449654216031	0.800074330012077	0.800000013616636	0.922778543919228	0.979996154190738	0.943174350529936
0.718109054527264	0.800000012789193	1.23630650708439	0.860011396361738	0.800074914507253	0.800000012789198	0.922171781336257	0.979502579344118	0.943295003826677
0.718859429714857	0.800000012010683	1.23337298765638	0.860575340462209	0.800075523765269	0.800000012010687	0.921564154617931	0.979008121148111	0.943415451626965
0.719609804902451	0.800000011278292	1.23012172894597	0.861141472471517	0.800076158727876	0.800000011278297	0.920955680452274	0.978512794820300	0.943535694045958
0.720360180090045	0.800000010589369	1.22652916309596	0.861709778363896	0.800076820368028	0.800000010589374	0.920346375490615	0.978016615535748	0.943655731179735
0.721110555277639	0.800000009941408	1.22257117610809	0.862280244135779	0.800077509690728	0.800000009941413	0.919736256347305	0.977519598426800	0.943775563105411
0.721860930465233	0.800000009332045	1.21822343261414	0.862852855807776	0.800078227733903	0.800000009332050	0.919125339599419	0.977021758582870	0.943895189881254
0.722611305652826	0.800000008759047	1.21346178477196	0.863427599426601	0.800078975569283	0.800000008759052	0.918513641786480	0.976523111050252	0.944014611546805
0.723361680840420	0.800000008220306	1.20826277190604	0.864004461066938	0.800079754303303	0.800000008220310	0.917901179410173	0.976023670831914	0.944133828122992
0.724112056028014	0.800000007713832	1.20260421449532	0.864583426833244	0.800080565078024	0.800000007713837	0.917287968934069	0.975523452887307	0.944252839612237
0.724862431215608	0.800000007237748	1.19646590174545	0.865164482861514	0.800081409072067	0.800000007237753	0.916674026783354	0.975022472132170	0.944371645998574
0.725612806403202	0.800000006790283	1.18983036615320	0.865747615320968	0.800082287501562	0.800000006790288	0.916059369344557	0.974520743438344	0.944490247247754
0.726363181590795	0.800000006369764	1.18268373118502	0.866332810415708	0.800083201621120	0.800000006369769	0.915444012965291	0.974018281633582	0.944608643307352
0.727113556778389	0.800000005974615	1.17501660964369	0.866920054386303	0.800084152724818	0.800000005974620	0.914827973953985	0.973515101501364	0.944726834106874
0.727863931965983	0.800000005603348	1.16682502091859	0.867509333511333	0.800085142147202	0.800000005603353	0.914211268579629	0.973011217780715	0.944844819557858
0.728614307153577	0.800000005254560	1.15811128581509	0.868100634108876	0.800086171264305	0.800000005254565	0.913593913071525	0.972506645166026	0.944962599553979
0.729364682341171	0.800000004926928	1.14888484902917	0.868693942537950	0.800087241494684	0.800000004926933	0.912975923619028	0.972001398306875	0.945080173971144
0.730115057528764	0.800000004619204	1.13916297279773	0.869289245199897	0.800088354300478	0.800000004619209	0.912357316371309	0.971495491807854	0.945197542667593
0.730865432716358	0.800000004330212	1.12897124215943	0.869886528539728	0.800089511188470	0.800000004330217	0.911738107437107	0.970988940228391	0.945314705483992
0.731615807903952	0.800000004058844	1.11834382388735	0.870485779047415	0.800090713711183	0.800000004058849	0.911118312884494	0.970481758082587	0.945431662243529
0.732366183091546	0.800000003804053	1.10732342848675	0.871086983259130	0.800091963467979	0.800000003804058	0.910497948740636	0.969973959839040	0.945548412752002
0.733116558279140	0.800000003564855	1.09596093811468	0.871690127758454	0.800093262106179	0.800000003564860	0.909877030991566	0.969465559920684	0.945664956797912
0.733866933466733	0.800000003340322	1.08431468251776	0.872295199177522	0.800094611322205	0.800000003340327	0.909255575581950	0.968956572704623	0.945781294152548
0.734617308654327	0.800000003129578	1.07244936883851	0.872902184198137	0.800096012862727	0.800000003129583	0.908633598414872	0.968447012521969	0.945897424570072
0.735367683841921	0.800000002931800	1.06043469726782	0.873511069552835	0.800097468525841	0.800000002931805	0.908011115351604	0.967936893657682	0.946013347787603
0.736118059029515	0.800000002746212	1.04834372021888	0.874121842025905	0.800098980162245	0.800000002746217	0.907388142211394	0.967426230350414	0.946129063525295
0.736868434217109	0.800000002572082	1.03625102488619	0.874734488454372	0.800100549676452	0.800000002572088	0.906764694771250	0.966915036792351	0.946244571486421
0.737618809404702	0.800000002408722	1.02423083487750	0.875348995728939	0.800102179027998	0.800000002408728	0.906140788765734	0.966403327129064	0.946359871357442
0.738369184592296	0.800000002255484	1.01235513393755	0.875965350794879	0.800103870232682	0.800000002255489	0.905516439886749	0.965891115459350	0.946474962808088
0.739119559779890	0.800000002111756	1.00069191262209	0.876583540652903	0.800105625363811	0.800000002111761	0.904891663783339	0.965378415835090	0.946589845491424
0.739869934967484	0.800000001976965	0.989303627441552	0.877203552359978	0.800107446553464	0.800000001976970	0.904266476061490	0.964865242261096	0.946704519043925
0.740620310155078	0.800000001850569	0.978245943047227	0.877825373030106	0.800109335993772	0.800000001850574	0.903640892283931	0.964351608694969	0.946818983085537
0.741370685342671	0.800000001732058	0.967566803995686	0.878448989835080	0.800111295938208	0.800000001732064	0.903014927969944	0.963837529046952	0.946933237219745
0.742121060530265	0.800000001620955	0.957305856510708	0.879074390005185	0.800113328702896	0.800000001620960	0.902388598595168	0.963323017179790	0.947047281033639
0.742871435717859	0.800000001516808	0.947494215448034	0.879701560829879	0.800115436667933	0.800000001516813	0.901761919591419	0.962808086908588	0.947161114097965
0.743621810905453	0.800000001419192	0.938154549868045	0.880330489658430	0.800117622278717	0.800000001419197	0.901134906346504	0.962292752000675	0.947274735967191
0.744372186093047	0.800000001327709	0.929301443963998	0.880961163900524	0.800119888047301	0.800000001327714	0.900507574204039	0.961777026175464	0.947388146179558
0.745122561280640	0.800000001241983	0.920941979407644	0.881593571026837	0.800122236553748	0.800000001241988	0.899879938463273	0.961260923104321	0.947501344257134
0.745872936468234	0.800000001161661	0.913076480436962	0.882227698569580	0.800124670447504	0.800000001161667	0.899252014378918	0.960744456410427	0.947614329705863
0.746623311655828	0.800000001086412	0.905699363526033	0.882863534123003	0.800127192448782	0.800000001086417	0.898623817160972	0.960227639668651	0.947727102015614
0.747373686843422	0.800000001015923	0.898800038116613	0.883501065343879	0.800129805349956	0.800000001015928	0.897995361974556	0.959710486405415	0.947839660660226
0.748124062031016	0.800000000949900	0.892363812343644	0.884140279951948	0.800132512016964	0.800000000949905	0.897366663939748	0.959193010098571	0.947952005097550
0.748874437218609	0.800000000888068	0.886372766668144	0.884781165730344	0.800135315390727	0.800000000888073	0.896737738131422	0.958675224177268	0.948064134769492
0.749624812406203	0.800000000830167	0.880806567730681	0.885423710525979	0.800138218488570	0.800000000830173	0.896108599579088	0.958157142021832	0.948176049102044
0.750375187593797	0.800000000775954	0.875643203702194	0.886067902249907	0.800141224405656	0.800000000775959	0.895479263266742	0.957638776963639	0.948287747505328
0.751125562781391	0.800000000725199	0.870859630358724	0.886713728877666	0.800144336316429	0.800000000725205	0.894849744132706	0.957120142284993	0.948399229373620
0.751875937968984	0.800000000677689	0.866432323722006	0.887361178449583	0.800147557476062	0.800000000677694	0.894220057069485	0.956601251219006	0.948510494085386
0.752626313156578	0.800000000633219	0.862337740279213	0.888010239071057	0.800150891221911	0.800000000633225	0.893590216923618	0.956082116949478	0.948621541003308
0.753376688344172	0.800000000591601	0.858552689568054	0.888660898912821	0.800154340974982	0.800000000591606	0.892960238495535	0.955562752610778	0.948732369474305
0.754127063531766	0.800000000552656	0.855054626433873	0.889313146211175	0.800157910241392	0.800000000552661	0.892330136539418	0.955043171287728	0.948842978829561
0.754877438719360	0.800000000516216	0.851821871733065	0.889966969268198	0.800161602613846	0.800000000516222	0.891699925763059	0.954523386015486	0.948953368384539
0.755627813906953	0.800000000482125	0.848833770888899	0.890622356451932	0.800165421773108	0.800000000482131	0.891069620827729	0.954003409779435	0.949063537439000
0.756378189094547	0.800000000450235	0.846070799711110	0.891279296196553	0.800169371489482	0.800000000450240	0.890439236348046	0.953483255515067	0.949173485277020
0.757128564282141	0.800000000420406	0.843514626456005	0.891937777002509	0.800173455624292	0.800000000420412	0.889808786891845	0.952962936107872	0.949283211166997
0.757878939469735	0.800000000392510	0.841148138385632	0.892597787436643	0.800177678131361	0.800000000392516	0.889178286980049	0.952442464393229	0.949392714361663
0.758629314657329	0.800000000366423	0.838955440207117	0.893259316132297	0.800182043058495	0.800000000366429	0.888547751086548	0.951921853156295	0.949501994098088
0.759379689844922	0.800000000342032	0.836921830830426	0.893922351789390	0.800186554548962	0.800000000342038	0.887917193638080	0.951401115131899	0.949611049597685
0.760130065032516	0.800000000319228	0.835033763941891	0.894586883174482	0.800191216842968	0.800000000319234	0.887286629014106	0.950880263004431	0.949719880066213
0.760880440220110	0.800000000297911	0.833278796996815	0.895252899120816	0.800196034279138	0.800000000297917	0.886656071546701	0.950359309407742	0.949828484693772
0.761630815407704	0.800000000277987	0.831645532415208	0.895920388528342	0.800201011295980	0.800000000277993	0.886025535520437	0.949838266925035	0.949936862654799
0.762381190595298	0.800000000259365	0.830123554034643	0.896589340363724	0.800206152433356	0.800000000259371	0.885395035172273	0.949317148088761	0.950045013108064
0.763131565782891	0.800000000241964	0.828703361238352	0.897259743660331	0.800211462333941	0.800000000241970	0.884764584691447	0.948795965380521	0.950152935196658
0.763881940970485	0.800000000225705	0.827376302633652	0.897931587518206	0.800216945744672	0.800000000225711	0.884134198219371	0.948274731230959	0.950260628047985
0.764632316158079	0.800000000210515	0.826134510699946	0.898604861104025	0.800222607518195	0.800000000210521	0.883503889849528	0.947753458019665	0.950368090773738
0.765382691345673	0.800000000196325	0.824970838448902	0.899279553651039	0.800228452614296	0.800000000196331	0.882873673627371	0.947232158075076	0.950475322469895
0.766133066533267	0.800000000183070	0.823878798832924	0.899955654458994	0.800234486101322	0.800000000183076	0.882243563550224	0.946710843674375	0.950582322216689
0.766883441720860	0.800000000170692	0.822852507392272	0.900633152894049	0.800240713157593	0.800000000170698	0.881613573567188	0.946189527043393	0.950689089078590
0.767633816908454	0.800000000159132	0.821886628437258	0.901312038388666	0.800247139072796	0.800000000159138	0.880983717579044	0.945668220356515	0.950795622104278
0.768384192096048	0.800000000148339	0.820976324911365	0.901992300441495	0.800253769249367	0.800000000148345	0.880354009438166	0.945146935736584	0.950901920326622
0.769134567283642	0.800000000138262	0.820117211966516	0.902673928617245	0.800260609203848	0.800000000138268	0.879724462948433	0.944625685254804	0.951007982762639
0.769884942471236	0.800000000128855	0.819305314196410	0.903356912546538	0.800267664568241	0.800000000128861	0.879095091865134	0.944104480930648	0.951113808413476
0.770635317658829	0.800000000120075	0.818537026412207	0.904041241925752	0.800274941091330	0.800000000120081	0.878465909894895	0.943583334731763	0.951219396264363
0.771385692846423	0.800000000111880	0.817809077802054	0.904726906516856	0.800282444639981	0.800000000111886	0.877836930695587	0.943062258573880	0.951324745284583
0.772136068034017	0.800000000104233	0.817118499288005	0.905413896147227	0.800290181200432	0.800000000104239	0.877208167876253	0.942541264320723	0.951429854427433
0.772886443221611	0.800000000097098	0.816462593877443	0.906102200709461	0.800298156879548	0.800000000097104	0.876579634997025	0.942020363783913	0.951534722630178
0.773636818409205	0.800000000090440	0.815838909798490	0.906791810161169	0.800306377906049	0.800000000090447	0.875951345569053	0.941499568722887	0.951639348814011
0.774387193596798	0.800000000084230	0.815245216207818	0.907482714524767	0.800314850631723	0.800000000084236	0.875323313054426	0.940978890844801	0.951743731884005
0.775137568784392	0.800000000078438	0.814679481263063	0.908174903887252	0.800323581532596	0.800000000078444	0.874695550866103	0.940458341804446	0.951847870729070
0.775887943971986	0.800000000073035	0.814139852359285	0.908868368399970	0.800332577210081	0.800000000073041	0.874068072367844	0.939937933204159	0.951951764221894
0.776638319159580	0.800000000067997	0.813624638338419	0.909563098278376	0.800341844392090	0.800000000068003	0.873440890874140	0.939417676593740	0.952055411218899
0.777388694347174	0.800000000063300	0.813132293491743	0.910259083801779	0.800351389934118	0.800000000063306	0.872814019650148	0.938897583470358	0.952158810560179
0.778139069534767	0.800000000058920	0.812661403187229	0.910956315313090	0.800361220820281	0.800000000058926	0.872187471911628	0.938377665278474	0.952261961069453
0.778889444722361	0.800000000054837	0.812210670965881	0.911654783218549	0.800371344164330	0.800000000054843	0.871561260824877	0.937857933409755	0.952364861553996
0.779639819909955	0.800000000051031	0.811778906963316	0.912354477987452	0.800381767210617	0.800000000051038	0.870935399506673	0.937338399202985	0.952467510804589
0.780390195097549	0.800000000047484	0.811365017524805	0.913055390151868	0.800392497335023	0.800000000047491	0.870309901024213	0.936819073943987	0.952569907595451
0.781140570285143	0.800000000044179	0.810967995893383	0.913757510306345	0.800403542045846	0.800000000044185	0.869684778395058	0.936299968865542	0.952672050684176
0.781890945472736	0.800000000041099	0.810586913861536	0.914460829107621	0.800414908984640	0.800000000041106	0.869060044587074	0.935781095147300	0.952773938811668
0.782641320660330	0.800000000038230	0.810220914287127	0.915165337274310	0.800426605927014	0.800000000038236	0.868435712518382	0.935262463915709	0.952875570702078
0.783391695847924	0.800000000035557	0.809869204383749	0.915871025586598	0.800438640783382	0.800000000035563	0.867811795057305	0.934744086243926	0.952976945062729
0.784142071035518	0.800000000033067	0.809531049704453	0.916577884885924	0.800451021599657	0.800000000033073	0.867188305022316	0.934225973151743	0.953078060584051
0.784892446223112	0.800000000030747	0.809205768745867	0.917285906074659	0.800463756557909	0.800000000030754	0.866565255181988	0.933708135605507	0.953178915939508
0.785642821410705	0.800000000028588	0.808892728107132	0.917995080115774	0.800476853976952	0.800000000028594	0.865942658254950	0.933190584518039	0.953279509785524
0.786393196598299	0.800000000026577	0.808591338144779	0.918705398032510	0.800490322312892	0.800000000026583	0.865320526909837	0.932673330748563	0.953379840761414
0.787143571785893	0.800000000024705	0.808301049070812	0.919416850908037	0.800504170159610	0.800000000024711	0.864698873765246	0.932156385102622	0.953479907489302
0.787893946973487	0.800000000022962	0.808021347446774	0.920129429885113	0.800518406249191	0.800000000022968	0.864077711389691	0.931639758332006	0.953579708574053
0.788644322161081	0.800000000021339	0.807751753031573	0.920843126165732	0.800533039452292	0.800000000021346	0.863457052301565	0.931123461134677	0.953679242603188
0.789394697348674	0.800000000019829	0.807491815945354	0.921557931010774	0.800548078778447	0.800000000019836	0.862836908969095	0.930607504154694	0.953778508146814
0.790145072536268	0.800000000018424	0.807241114115725	0.922273835739647	0.800563533376317	0.800000000018431	0.862217293810301	0.930091897982136	0.953877503757537
0.790895447723862	0.800000000017117	0.806999250976289	0.922990831729928	0.800579412533860	0.800000000017123	0.861598219192961	0.929576653153035	0.953976227970392
0.791645822911456	0.800000000015900	0.806765853390684	0.923708910416992	0.800595725678454	0.800000000015907	0.860979697434571	0.929061780149297	0.954074679302756
0.792396198099050	0.800000000014768	0.806540569778227	0.924428063293655	0.800612482376936	0.800000000014775	0.860361740802309	0.928547289398636	0.954172856254272
0.793146573286643	0.800000000013715	0.806323068419873	0.925148281909791	0.800629692335581	0.800000000013722	0.859744361512997	0.928033191274498	0.954270757306763
0.793896948474237	0.800000000012736	0.806113035925514	0.925869557871964	0.800647365400007	0.800000000012743	0.859127571733073	0.927519496095995	0.954368380924160
0.794647323661831	0.800000000011826	0.805910175845696	0.926591882843048	0.800665511555004	0.800000000011833	0.858511383578546	0.927006214127834	0.954465725552411
0.795397698849425	0.800000000010979	0.805714207412716	0.927315248541848	0.800684140924300	0.800000000010986	0.857895809114976	0.926493355580246	0.954562789619407
0.796148074037019	0.800000000010192	0.805524864397651	0.928039646742716	0.800703263770235	0.800000000010199	0.857280860357432	0.925980930608922	0.954659571534898
0.796898449224612	0.800000000009460	0.805341894071380	0.928765069275165	0.800722890493374	0.800000000009467	0.856666549270464	0.925468949314945	0.954756069690413
0.797648824412206	0.800000000008780	0.805165056258927	0.929491508023481	0.800743031632032	0.800000000008787	0.856052887768075	0.924957421744721	0.954852282459176
0.798399199599800	0.800000000008147	0.804994122477638	0.930218954926334	0.800763697861726	0.800000000008154	0.855439887713688	0.924446357889917	0.954948208196034
0.799149574787394	0.800000000007560	0.804828875150709	0.930947401976387	0.800784899994537	0.800000000007567	0.854827560920117	0.923935767687393	0.955043845237367
0.799899949974988	0.800000000007014	0.804669106888515	0.931676841219900	0.800806648978402	0.800000000007021	0.854215919149539	0.923425661019142	0.955139191901019
0.800650325162581	0.800000000006507	0.804514619830991	0.932407264756337	0.800828955896312	0.800000000006513	0.853604974113468	0.922916047712225	0.955234246486211
0.801400700350175	0.800000000006035	0.804365225045058	0.933138664737967	0.800851831965433	0.800000000006042	0.852994737472723	0.922406937538708	0.955329007273470
0.802151075537769	0.800000000005598	0.804220741971699	0.933871033369467	0.800875288536140	0.800000000005604	0.852385220837405	0.921898340215603	0.955423472524551
0.802901450725363	0.800000000005191	0.804080997917892	0.934604362907522	0.800899337090960	0.800000000005198	0.851776435766867	0.921390265404808	0.955517640482359
0.803651825912957	0.800000000004813	0.803945827589105	0.935338645660426	0.800923989243436	0.800000000004820	0.851168393769690	0.920882722713045	0.955611509370882
0.804402201100550	0.800000000004463	0.803815072658489	0.936073873987676	0.800949256736897	0.800000000004470	0.850561106303657	0.920375721691805	0.955705077395109
0.805152576288144	0.800000000004137	0.803688581369349	0.936810040299576	0.800975151443141	0.800000000004144	0.849954584775725	0.919869271837288	0.955798342740971
0.805902951475738	0.800000000003835	0.803566208167794	0.937547137056828	0.801001685361027	0.800000000003842	0.849348840542002	0.919363382590350	0.955891303575260
0.806653326663332	0.800000000003554	0.803447813362799	0.938285156770131	0.801028870614985	0.800000000003561	0.848743884907720	0.918858063336446	0.955983958045571
0.807403701850926	0.800000000003294	0.803333262811194	0.939024091999774	0.801056719453418	0.800000000003301	0.848139729127210	0.918353323405573	0.956076304280231
0.808154077038519	0.800000000003052	0.803222427625361	0.939763935355237	0.801085244247036	0.800000000003059	0.847536384403878	0.917849172072223	0.956168340388240
0.808904452226113	0.800000000002828	0.803115183901612	0.940504679494777	0.801114457487077	0.800000000002835	0.846933861890178	0.917345618555326	0.956260064459207
0.809654827413707	0.800000000002620	0.803011412467462	0.941246317125029	0.801144371783452	0.800000000002627	0.846332172687589	0.916842672018203	0.956351474563293
0.810405202601301	0.800000000002427	0.802910998646159	0.941988841000599	0.801174999862786	0.800000000002434	0.845731327846588	0.916340341568512	0.956442568751153
0.811155577788895	0.800000000002248	0.802813832037006	0.942732243923656	0.801206354566382	0.800000000002255	0.845131338366627	0.915838636258204	0.956533345053885
0.811905952976488	0.800000000002082	0.802719806310159	0.943476518743529	0.801238448848073	0.800000000002089	0.844532215196104	0.915337565083474	0.956623801482981
0.812656328164082	0.800000000001928	0.802628819014691	0.944221658356300	0.801271295772002	0.800000000001935	0.843933969232341	0.914837136984713	0.956713936030272
0.813406703351676	0.800000000001785	0.802540771398857	0.944967655704396	0.801304908510298	0.800000000001792	0.843336611321558	0.914337360846467	0.956803746667893
0.814157078539270	0.800000000001652	0.802455568241568	0.945714503776191	0.801339300340662	0.800000000001660	0.842740152258843	0.913838245497390	0.956893231348233
0.814907453726864	0.800000000001530	0.802373117694185	0.946462195605592	0.801374484643867	0.800000000001537	0.842144602788130	0.913339799710204	0.956982388003903
0.815657828914457	0.800000000001416	0.802293331131846	0.947210724271641	0.801410474901164	0.800000000001423	0.841549973602173	0.912842032201660	0.957071214547698
0.816408204102051	0.800000000001310	0.802216123013572	0.947960082898109	0.801447284691596	0.800000000001317	0.840956275342515	0.912344951632493	0.957159708872569
0.817158579289645	0.800000000001212	0.802141410750492	0.948710264653091	0.801484927689227	0.800000000001220	0.840363518599461	0.911848566607390	0.957247868851591
0.817908954477239	0.800000000001122	0.802069114581601	0.949461262748604	0.801523417660278	0.800000000001129	0.839771713912054	0.911352885674949	0.957335692337945
0.818659329664833	0.800000000001038	0.801999157456460	0.950213070440187	0.801562768460182	0.800000000001045	0.839180871768043	0.910857917327647	0.957423177164894
0.819409704852426	0.800000000000960	0.801931464924380	0.950965681026494	0.801602994030544	0.800000000000967	0.838591002603857	0.910363670001806	0.957510321145772
0.820160080040020	0.800000000000888	0.801865965029587	0.951719087848898	0.801644108396019	0.800000000000895	0.838002116804571	0.909870152077560	0.957597122073969
0.820910455227614	0.800000000000821	0.801802588211979	0.952473284291089	0.801686125661111	0.800000000000829	0.837414224703881	0.909377371878822	0.957683577722925
0.821660830415208	0.800000000000760	0.801741267213066	0.953228263778673	0.801729060006877	0.800000000000767	0.836827336584071	0.908885337673262	0.957769685846133
0.822411205602802	0.800000000000702	0.801681936986762	0.953984019778778	0.801772925687563	0.800000000000710	0.836241462675981	0.908394057672273	0.957855444177133
0.823161580790395	0.800000000000649	0.801624534614682	0.954740545799651	0.801817737027148	0.800000000000657	0.835656613158975	0.907903540030950	0.957940850429527
0.823911955977989	0.800000000000600	0.801568999225657	0.955497835390266	0.801863508415814	0.800000000000608	0.835072798160911	0.907413792848061	0.958025902296986
0.824662331165583	0.800000000000555	0.801515271919205	0.956255882139925	0.801910254306346	0.800000000000562	0.834490027758105	0.906924824166031	0.958110597453269
0.825412706353177	0.800000000000513	0.801463295692670	0.957014679677867	0.801957989210442	0.800000000000520	0.833908311975295	0.906436641970916	0.958194933552246
0.826163081540770	0.800000000000474	0.801413015371846	0.957774221672871	0.802006727694963	0.800000000000481	0.833327660785612	0.905949254192388	0.958278908227924
0.826913456728364	0.800000000000438	0.801364377544816	0.958534501832866	0.802056484378107	0.800000000000446	0.832748084110537	0.905462668703714	0.958362519094477
0.827663831915958	0.800000000000405	0.801317330498860	0.959295513904539	0.802107273925514	0.800000000000412	0.832169591819870	0.904976893321748	0.958445763746293
0.828414207103552	0.800000000000374	0.801271824160210	0.960057251672946	0.802159111046300	0.800000000000381	0.831592193731689	0.904491935806909	0.958528639758007
0.829164582291146	0.800000000000345	0.801227810036496	0.960819708961121	0.802212010489037	0.800000000000353	0.831015899612313	0.904007803863174	0.958611144684556
0.829914957478739	0.800000000000319	0.801185241161735	0.961582879629691	0.802265987037660	0.800000000000326	0.830440719176261	0.903524505138070	0.958693276061233
0.830665332666333	0.800000000000295	0.801144072043700	0.962346757576488	0.802321055507320	0.800000000000302	0.829866662086216	0.903042047222664	0.958775031403748
0.831415707853927	0.800000000000272	0.801104258613538	0.963111336736163	0.802377230740179	0.800000000000280	0.829293737952977	0.902560437651555	0.958856408208291
0.832166083041521	0.800000000000251	0.801065758177526	0.963876611079803	0.802434527601148	0.800000000000259	0.828721956335424	0.902079683902877	0.958937403951610
0.832916458229115	0.800000000000232	0.801028529370820	0.964642574614552	0.802492960973579	0.800000000000239	0.828151326740469	0.901599793398292	0.959018016091085
0.833666833416708	0.800000000000214	0.800992532113118	0.965409221383223	0.802552545754900	0.800000000000222	0.827581858623015	0.901120773502990	0.959098242064814
0.834417208604302	0.800000000000197	0.800957727566106	0.966176545463922	0.802613296852210	0.800000000000205	0.827013561385912	0.900642631525694	0.959178079291705
0.835167583791896	0.800000000000182	0.800924078092621	0.966944540969670	0.802675229177831	0.800000000000190	0.826446444379907	0.900165374718667	0.959257525171571
0.835917958979490	0.800000000000168	0.800891547217411	0.967713202048023	0.802738357644814	0.800000000000176	0.825880516903601	0.899689010277709	0.959336577085233
0.836668334167084	0.800000000000155	0.800860099589442	0.968482522880700	0.802802697162413	0.800000000000163	0.825315788203396	0.899213545342178	0.959415232394630
0.837418709354677	0.800000000000143	0.800829700945647	0.969252497683204	0.802868262631526	0.800000000000151	0.824752267473454	0.898738986994990	0.959493488442938
0.838169084542271	0.800000000000132	0.800800318076058	0.970023120704452	0.802935068940101	0.800000000000140	0.824189963855637	0.898265342262638	0.959571342554685
0.838919459729865	0.800000000000122	0.800771918790251	0.970794386226401	0.803003130958517	0.800000000000130	0.823628886439463	0.897792618115208	0.959648792035887
0.839669834917459	0.800000000000112	0.800744471885041	0.971566288563678	0.803072463534939	0.800000000000120	0.823069044262054	0.897320821466390	0.959725834174181
0.840420210105053	0.800000000000104	0.800717947113363	0.972338822063214	0.803143081490659	0.800000000000111	0.822510446308076	0.896849959173504	0.959802466238963
0.841170585292646	0.800000000000096	0.800692315154285	0.973111981103871	0.803214999615406	0.800000000000103	0.821953101509693	0.896380038037520	0.959878685481541
0.841920960480240	0.800000000000088	0.800667547584102	0.973885760096080	0.803288232662657	0.800000000000096	0.821397018746508	0.895911064803080	0.959954489135288
0.842671335667834	0.800000000000081	0.800643616848458	0.974660153481474	0.803362795344927	0.800000000000089	0.820842206845508	0.895443046158526	0.960029874415805
0.843421710855428	0.800000000000075	0.800620496235454	0.975435155732526	0.803438702329060	0.800000000000083	0.820288674581005	0.894975988735928	0.960104838521084
0.844172086043022	0.800000000000069	0.800598159849690	0.976210761352183	0.803515968231504	0.800000000000077	0.819736430674581	0.894509899111114	0.960179378631690
0.844922461230615	0.800000000000064	0.800576582587208	0.976986964873509	0.803594607613604	0.800000000000071	0.819185483795027	0.894044783803708	0.960253491910934
0.845672836418209	0.800000000000059	0.800555740111291	0.977763760859327	0.803674634976879	0.800000000000066	0.818635842558285	0.893580649277155	0.960327175505068
0.846423211605803	0.800000000000054	0.800535608829082	0.978541143901853	0.803756064758324	0.800000000000062	0.818087515527385	0.893117501938771	0.960400426543475
0.847173586793397	0.800000000000050	0.800516165868992	0.979319108622349	0.803838911325709	0.800000000000058	0.817540511212386	0.892655348139774	0.960473242138871
0.847923961980991	0.800000000000046	0.800497389058856	0.980097649670760	0.803923188972898	0.800000000000054	0.816994838070310	0.892194194175330	0.960545619387510
0.848674337168584	0.800000000000042	0.800479256904818	0.980876761725364	0.804008911915188	0.800000000000050	0.816450504505084	0.891734046284598	0.960617555369403
0.849424712356178	0.800000000000039	0.800461748570897	0.981656439492418	0.804096094284663	0.800000000000047	0.815907518867471	0.891274910650776	0.960689047148532
0.850175087543772	0.800000000000036	0.800444843859228	0.982436677705806	0.804184750125579	0.800000000000044	0.815365889455008	0.890816793401149	0.960760091773082
0.850925462731366	0.800000000000033	0.800428523190933	0.983217471126689	0.804274893389775	0.800000000000041	0.814825624511936	0.890359700607145	0.960830686275668
0.851675837918960	0.800000000000030	0.800412767587609	0.983998814543157	0.804366537932111	0.800000000000039	0.814286732229143	0.889903638284383	0.960900827673581
0.852426213106553	0.800000000000028	0.800397558653396	0.984780702769879	0.804459697505950	0.800000000000036	0.813749220744084	0.889448612392735	0.960970512969029
0.853176588294147	0.800000000000026	0.800382878557624	0.985563130647760	0.804554385758674	0.800000000000034	0.813213098140726	0.888994628836382	0.961039739149386
0.853926963481741	0.800000000000024	0.800368710017988	0.986346093043593	0.804650616227241	0.800000000000032	0.812678372449470	0.888541693463875	0.961108503187457
0.854677338669335	0.800000000000022	0.800355036284263	0.987129584849714	0.804748402333789	0.800000000000030	0.812145051647086	0.888089812068198	0.961176802041737
0.855427713856929	0.800000000000020	0.800341841122507	0.987913600983664	0.804847757381289	0.800000000000028	0.811613143656645	0.887638990386835	0.961244632656681
0.856178089044522	0.800000000000019	0.800329108799762	0.988698136387842	0.804948694549248	0.800000000000027	0.811082656347446	0.887189234101839	0.961311991962979
0.856928464232116	0.800000000000017	0.800316824069213	0.989483186029168	0.805051226889472	0.800000000000025	0.810553597534945	0.886740548839899	0.961378876877838
0.857678839419710	0.800000000000016	0.800304972155808	0.990268744898742	0.805155367321880	0.800000000000024	0.810025974980687	0.886292940172413	0.961445284305271
0.858429214607304	0.800000000000014	0.800293538742306	0.991054808011505	0.805261128630386	0.800000000000023	0.809499796392234	0.885846413615569	0.961511211136387
0.859179589794898	0.800000000000013	0.800282509955739	0.991841370405906	0.805368523458839	0.800000000000022	0.808975069423089	0.885400974630414	0.961576654249688
0.859929964982491	0.800000000000012	0.800271872354298	0.992628427143558	0.805477564307038	0.800000000000020	0.808451801672630	0.884956628622936	0.961641610511374
0.860680340170085	0.800000000000011	0.800261612914589	0.993415973308912	0.805588263526811	0.800000000000019	0.807930000686033	0.884513380944151	0.961706076775653
0.861430715357679	0.800000000000010	0.800251719019278	0.994204004008916	0.805700633318168	0.800000000000019	0.807409673954202	0.884071236890180	0.961770049885051
0.862181090545273	0.800000000000010	0.800242178445100	0.994992514372687	0.805814685725530	0.800000000000018	0.806890828913694	0.883630201702338	0.961833526670736
0.862931465732866	0.800000000000009	0.800232979351216	0.995781499551175	0.805930432634038	0.800000000000017	0.806373472946649	0.883190280567224	0.961896503952835
0.863681840920460	0.800000000000008	0.800224110267918	0.996570954716831	0.806047885765940	0.800000000000016	0.805857613380713	0.882751478616809	0.961958978540768
0.864432216108054	0.800000000000007	0.800215560085661	0.997360875063283	0.806167056677064	0.800000000000016	0.805343257488970	0.882313800928532	0.962020947233577
0.865182591295648	0.800000000000007	0.800207318044406	0.998151255805001	0.806287956753371	0.800000000000015	0.804830412489864	0.881877252525389	0.962082406820268
0.865932966483242	0.800000000000006	0.800199373723291	0.998942092176968	0.806410597207605	0.800000000000015	0.804319085547129	0.881441838376037	0.962143354080146
0.866683341670835	0.800000000000006	0.800191717030578	0.999733379434356	0.806534989076022	0.800000000000014	0.803809283769715	0.881007563394891	0.962203785783171
0.867433716858429	0.800000000000005	0.800184338193910	1.00052511285220	0.806661143215220	0.800000000000014	0.803301014211717	0.880574432442223	0.962263698690296
0.868184092046023	0.800000000000005	0.800177227750837	1.00131728772506	0.806789070299055	0.800000000000013	0.802794283872299	0.880142450324269	0.962323089553832
0.868934467233617	0.800000000000004	0.800170376539614	1.00210989936672	0.806918780815662	0.800000000000013	0.802289099695626	0.879711621793329	0.962381955117798
0.869684842421211	0.800000000000004	0.800163775690270	1.00290294310983	0.807050285064564	0.800000000000013	0.801785468570789	0.879281951547882	0.962440292118287
0.870435217608804	0.800000000000004	0.800157416615925	1.00369641430561	0.807183593153887	0.800000000000012	0.801283397331737	0.878853444232690	0.962498097283829
0.871185592796398	0.800000000000004	0.800151291004361	1.00449030832351	0.807318714997669	0.800000000000012	0.800782892757200	0.878426104438911	0.962555367335759
0.871935967983992	0.800000000000003	0.800145390809826	1.00528462055091	0.807455660313278	0.800000000000012	0.800283961570625	0.877999936704212	0.962612098988588
0.872686343171586	0.800000000000003	0.800139708245077	1.00607934639276	0.807594438618929	0.800000000000011	0.799786610440103	0.877574945512886	0.962668288950378
0.873436718359180	0.800000000000003	0.800134235773650	1.00687448127129	0.807735059231307	0.800000000000011	0.799290845978300	0.877151135295968	0.962723933923118
0.874187093546773	0.800000000000003	0.800128966102344	1.00767002062567	0.807877531263292	0.800000000000011	0.798796674742388	0.876728510431353	0.962779030603107
0.874937468734367	0.800000000000002	0.800123892173921	1.00846595991171	0.808021863621796	0.800000000000011	0.798304103233977	0.876307075243919	0.962833575681330
0.875687843921961	0.800000000000002	0.800119007160020	1.00926229460151	0.808168065005704	0.800000000000011	0.797813137899048	0.875886834005647	0.962887565843845
0.876438219109555	0.800000000000002	0.800114304454255	1.01005902018316	0.808316143903923	0.800000000000011	0.797323785127890	0.875467790935751	0.962940997772174
0.877188594297149	0.800000000000002	0.800109777665529	1.01085613216044	0.808466108593541	0.800000000000010	0.796836051255027	0.875049950200797	0.962993868143684
0.877938969484742	0.800000000000002	0.800105420611522	1.01165362605243	0.808617967138093	0.800000000000010	0.796349942559161	0.874633315914835	0.963046173631981
0.878689344672336	0.800000000000002	0.800101227312369	1.01245149739328	0.808771727385940	0.800000000000010	0.795865465263104	0.874217892139530	0.963097910907303
0.879439719859930	0.800000000000001	0.800097191984519	1.01324974173182	0.808927396968756	0.800000000000010	0.795382625533719	0.873803682884290	0.963149076636909
0.880190095047524	0.800000000000001	0.800093309034766	1.01404835463128	0.809084983300122	0.800000000000010	0.794901429481854	0.873390692106399	0.963199667485478
0.880940470235118	0.800000000000001	0.800089573054447	1.01484733166897	0.809244493574238	0.800000000000010	0.794421883162286	0.872978923711155	0.963249680115501
0.881690845422711	0.800000000000001	0.800085978813809	1.01564666843592	0.809405934764734	0.800000000000010	0.793943992573662	0.872568381552001	0.963299111187679
0.882441220610305	0.800000000000001	0.800082521256535	1.01644636053663	0.809569313623603	0.800000000000010	0.793467763658437	0.872159069430668	0.963347957361322
0.883191595797899	0.800000000000001	0.800079195494421	1.01724640358869	0.809734636680235	0.800000000000010	0.792993202302825	0.871750991097309	0.963396215294741
0.883941970985493	0.800000000000001	0.800075996802208	1.01804679322248	0.809901910240564	0.800000000000010	0.792520314336735	0.871344150250641	0.963443881645652
0.884692346173087	0.800000000000001	0.800072920612566	1.01884752508087	0.810071140386322	0.800000000000009	0.792049105533725	0.870938550538089	0.963490953071571
0.885442721360680	0.800000000000001	0.800069962511207	1.01964859481888	0.810242332974406	0.800000000000009	0.791579581610948	0.870534195555926	0.963537426230214
0.886193096548274	0.800000000000001	0.800067118232155	1.02044999810336	0.810415493636346	0.800000000000009	0.791111748229099	0.870131088849419	0.963583297779894
0.886943471735868	0.800000000000001	0.800064383653134	1.02125173061268	0.810590627777884	0.800000000000009	0.790645610992368	0.869729233912976	0.963628564379920
0.887693846923462	0.800000000000001	0.800061754791102	1.02205378803640	0.810767740578661	0.800000000000009	0.790181175448393	0.869328634190290	0.963673222690991
0.888444222111056	0.800000000000001	0.800059227797906	1.02285616607497	0.810946836992005	0.800000000000009	0.789718447088215	0.868929293074490	0.963717269375600
0.889194597298649	0.800000000000001	0.800056798956060	1.02365886043937	0.811127921744826	0.800000000000009	0.789257431346232	0.868531213908288	0.963760701098421
0.889944972486243	0.800000000000000	0.800054464674650	1.02446186685084	0.811310999337613	0.800000000000009	0.788798133600158	0.868134399984134	0.963803514526711
0.890695347673837	0.800000000000000	0.800052221485352	1.02526518104050	0.811496074044534	0.800000000000009	0.788340559170984	0.867738854544362	0.963845706330701
0.891445722861431	0.800000000000000	0.800050066038570	1.02606879874909	0.811683149913637	0.800000000000009	0.787884713322937	0.867344580781348	0.963887273183990
0.892196098049025	0.800000000000000	0.800047995099678	1.02687271572658	0.811872230767149	0.800000000000009	0.787430601263445	0.866951581837658	0.963928211763932
0.892946473236618	0.800000000000000	0.800046005545381	1.02767692773190	0.812063320201874	0.800000000000009	0.786978228143105	0.866559860806212	0.963968518752033
0.893696848424212	0.800000000000000	0.800044094360172	1.02848143053259	0.812256421589691	0.800000000000009	0.786527599055643	0.866169420730428	0.964008190834331
0.894447223611806	0.800000000000000	0.800042258632897	1.02928621990446	0.812451538078136	0.800000000000009	0.786078719037894	0.865780264604389	0.964047224701789
0.895197598799400	0.800000000000000	0.800040495553421	1.03009129163132	0.812648672591094	0.800000000000009	0.785631593069764	0.865392395372997	0.964085617050673
0.895947973986994	0.800000000000000	0.800038802409389	1.03089664150457	0.812847827829570	0.800000000000009	0.785186226074208	0.865005815932130	0.964123364582939
0.896698349174587	0.800000000000000	0.800037176583084	1.03170226532293	0.813049006272554	0.800000000000009	0.784742622917208	0.864620529128803	0.964160464006607
0.897448724362181	0.800000000000000	0.800035615548373	1.03250815889210	0.813252210177975	0.800000000000009	0.784300788407745	0.864236537761330	0.964196912036144
0.898199099549775	0.800000000000000	0.800034116867750	1.03331431802442	0.813457441583744	0.800000000000009	0.783860727297785	0.863853844579480	0.964232705392834
0.898949474737369	0.800000000000000	0.800032678189459	1.03412073853853	0.813664702308875	0.800000000000009	0.783422444282259	0.863472452284645	0.964267840805149
0.899699849924962	0.800000000000000	0.800031297244710	1.03492741625905	0.813873993954695	0.800000000000009	0.782985943999047	0.863092363529997	0.964302315009125
0.900450225112556	0.800000000000000	0.800029971844968	1.03573434701623	0.814085317906133	0.800000000000009	0.782551231028964	0.862713580920657	0.964336124748718
0.901200600300150	0.800000000000000	0.800028699879332	1.03654152664564	0.814298675333085	0.800000000000009	0.782118309895757	0.862336107013852	0.964369266776175
0.901950975487744	0.800000000000000	0.800027479311987	1.03734895098779	0.814514067191862	0.800000000000009	0.781687185066085	0.861959944319085	0.964401737852388
0.902701350675338	0.800000000000000	0.800026308179732	1.03815661588783	0.814731494226705	0.800000000000009	0.781257860949523	0.861585095298297	0.964433534747254
0.903451725862931	0.800000000000000	0.800025184589588	1.03896451719519	0.814950956971381	0.800000000000009	0.780830341898553	0.861211562366034	0.964464654240026
0.904202101050525	0.800000000000000	0.800024106716469	1.03977265076321	0.815172455750841	0.800000000000009	0.780404632208565	0.860839347889613	0.964495093119664
0.904952476238119	0.800000000000000	0.800023072800929	1.04058101244884	0.815395990682951	0.800000000000009	0.779980736117860	0.860468454189287	0.964524848185176
0.905702851425713	0.800000000000000	0.800022081146981	1.04138959811228	0.815621561680293	0.800000000000009	0.779558657807651	0.860098883538414	0.964553916245966
0.906453226613307	0.800000000000000	0.800021130119971	1.04219840361660	0.815849168452020	0.800000000000009	0.779138401402071	0.859730638163624	0.964582294122168
0.907203601800900	0.800000000000000	0.800020218144529	1.04300742482742	0.816078810505783	0.800000000000009	0.778719970968181	0.859363720244987	0.964609978644983
0.907953976988494	0.800000000000000	0.800019343702573	1.04381665761253	0.816310487149711	0.800000000000009	0.778303370515984	0.858998131916180	0.964636966657007
0.908704352176088	0.800000000000000	0.800018505331382	1.04462609784156	0.816544197494451	0.800000000000009	0.777888603998436	0.858633875264658	0.964663255012554
0.909454727363682	0.800000000000000	0.800017701621723	1.04543574138559	0.816779940455263	0.800000000000009	0.777475675311466	0.858270952331820	0.964688840577985
0.910205102551276	0.800000000000000	0.800016931216034	1.04624558411683	0.817017714754168	0.800000000000009	0.777064588293992	0.857909365113182	0.964713720232021
0.910955477738869	0.800000000000000	0.800016192806674	1.04705562190819	0.817257518922146	0.800000000000009	0.776655346727945	0.857549115558543	0.964737890866056
0.911705852926463	0.800000000000000	0.800015485134215	1.04786585063297	0.817499351301384	0.800000000000009	0.776247954338294	0.857190205572157	0.964761349384465
0.912456228114057	0.800000000000000	0.800014806985791	1.04867626616447	0.817743210047566	0.800000000000009	0.775842414793069	0.856832637012903	0.964784092704912
0.913206603301651	0.800000000000000	0.800014157193506	1.04948686437560	0.817989093132216	0.800000000000009	0.775438731703398	0.856476411694453	0.964806117758646
0.913956978489245	0.800000000000000	0.800013534632881	1.05029764113853	0.818236998345071	0.800000000000009	0.775036908623531	0.856121531385447	0.964827421490796
0.914707353676838	0.800000000000000	0.800012938221354	1.05110859232428	0.818486923296503	0.800000000000009	0.774636949050883	0.855767997809659	0.964848000860666
0.915457728864432	0.800000000000000	0.800012366916832	1.05191971380237	0.818738865419975	0.800000000000009	0.774238856426064	0.855415812646169	0.964867852842013
0.916208104052026	0.800000000000000	0.800011819716285	1.05273100144038	0.818992821974534	0.800000000000009	0.773842634132928	0.855064977529537	0.964886974423335
0.916958479239620	0.800000000000000	0.800011295654379	1.05354245110362	0.819248790047330	0.800000000000009	0.773448285498607	0.854715494049969	0.964905362608142
0.917708854427214	0.800000000000000	0.800010793802165	1.05435405865469	0.819506766556177	0.800000000000009	0.773055813793564	0.854367363753492	0.964923014415230
0.918459229614807	0.800000000000000	0.800010313265800	1.05516581995310	0.819766748252137	0.800000000000009	0.772665222231636	0.854020588142124	0.964939926878946
0.919209604802401	0.800000000000000	0.800009853185312	1.05597773085485	0.820028731722128	0.800000000000009	0.772276513970087	0.853675168674044	0.964956097049449
0.919959979989995	0.800000000000000	0.800009412733407	1.05678978721205	0.820292713391562	0.800000000000009	0.771889692109664	0.853331106763765	0.964971521992968
0.920710355177589	0.800000000000000	0.800008991114312	1.05760198487247	0.820558689527004	0.800000000000009	0.771504759694650	0.852988403782304	0.964986198792051
0.921460730365183	0.800000000000000	0.800008587562654	1.05841431967915	0.820826656238851	0.800000000000009	0.771121719712923	0.852647061057353	0.965000124545813
0.922211105552776	0.800000000000000	0.800008201342383	1.05922678746997	0.821096609484028	0.800000000000009	0.770740575096020	0.852307079873453	0.965013296370175
0.922961480740370	0.800000000000000	0.800007831745720	1.06003938407723	0.821368545068706	0.800000000000009	0.770361328719197	0.851968461472161	0.965025711398103
0.923711855927964	0.800000000000000	0.800007478092145	1.06085210532719	0.821642458651030	0.800000000000009	0.769983983401500	0.851631207052223	0.965037366779838
0.924462231115558	0.800000000000000	0.800007139727422	1.06166494703968	0.821918345743858	0.800000000000009	0.769608541905835	0.851295317769747	0.965048259683119
0.925212606303152	0.800000000000000	0.800006816022645	1.06247790502759	0.822196201717522	0.800000000000009	0.769235006939033	0.850960794738371	0.965058387293410
0.925962981490745	0.800000000000000	0.800006506373331	1.06329097509649	0.822476021802582	0.800000000000009	0.768863381151933	0.850627639029435	0.965067746814108
0.926713356678339	0.800000000000000	0.800006210198524	1.06410415304413	0.822757801092604	0.800000000000009	0.768493667139453	0.850295851672152	0.965076335466760
0.927463731865933	0.800000000000000	0.800005926939951	1.06491743466000	0.823041534546930	0.800000000000009	0.768125867440675	0.849965433653777	0.965084150491266
0.928214107053527	0.800000000000000	0.800005656061186	1.06573081572484	0.823327216993460	0.800000000000009	0.767759984538923	0.849636385919781	0.965091189146077
0.928964482241121	0.800000000000000	0.800005397046855	1.06654429201021	0.823614843131435	0.800000000000009	0.767396020861847	0.849308709374018	0.965097448708394
0.929714857428714	0.800000000000000	0.800005149401861	1.06735785927794	0.823904407534219	0.800000000000009	0.767033978781517	0.848982404878897	0.965102926474357
0.930465232616308	0.800000000000000	0.800004912650641	1.06817151327970	0.824195904652080	0.800000000000009	0.766673860614505	0.848657473255552	0.965107619759226
0.931215607803902	0.800000000000000	0.800004686336443	1.06898524975650	0.824489328814973	0.800000000000009	0.766315668621984	0.848333915284009	0.965111525897568
0.931965982991496	0.800000000000000	0.800004470020630	1.06979906443813	0.824784674235309	0.800000000000009	0.765959405009817	0.848011731703362	0.965114642243425
0.932716358179090	0.800000000000000	0.800004263282005	1.07061295304273	0.825081935010733	0.800000000000010	0.765605071928658	0.847690923211934	0.965116966170489
0.933466733366683	0.800000000000000	0.800004065716167	1.07142691127620	0.825381105126883	0.800000000000010	0.765252671474051	0.847371490467455	0.965118495072260
0.934217108554277	0.800000000000000	0.800003876934878	1.07224093483171	0.825682178460143	0.800000000000010	0.764902205686531	0.847053434087224	0.965119226362214
0.934967483741871	0.800000000000000	0.800003696565462	1.07305501938918	0.825985148780393	0.800000000000010	0.764553676551731	0.846736754648284	0.965119157473952
0.935717858929465	0.800000000000000	0.800003524250215	1.07386916061466	0.826290009753743	0.800000000000010	0.764207086000485	0.846421452687583	0.965118285861349
0.936468234117059	0.800000000000000	0.800003359645846	1.07468335415985	0.826596754945252	0.800000000000010	0.763862435908942	0.846107528702151	0.965116608998703
0.937218609304652	0.800000000000000	0.800003202422930	1.07549759566152	0.826905377821639	0.800000000000010	0.763519728098673	0.845794983149263	0.965114124380870
0.937968984492246	0.800000000000000	0.800003052265383	1.07631188074089	0.827215871753980	0.800000000000010	0.763178964336789	0.845483816446607	0.965110829523405
0.938719359679840	0.800000000000000	0.800002908869952	1.07712620500308	0.827528230020382	0.800000000000010	0.762840146336054	0.845174028972455	0.965106721962684
0.939469734867434	0.800000000000000	0.800002771945731	1.07794056403654	0.827842445808649	0.800000000000010	0.762503275755005	0.844865621065826	0.965101799256035
0.940220110055028	0.800000000000000	0.800002641213684	1.07875495341236	0.828158512218926	0.800000000000010	0.762168354198073	0.844558593026657	0.965096058981858
0.940970485242621	0.800000000000000	0.800002516406193	1.07956936868372	0.828476422266321	0.800000000000010	0.761835383215704	0.844252945115968	0.965089498739738
0.941720860430215	0.800000000000000	0.800002397266616	1.08038380538525	0.828796168883516	0.800000000000010	0.761504364304487	0.843948677556029	0.965082116150557
0.942471235617809	0.800000000000000	0.800002283548867	1.08119825903232	0.829117744923347	0.800000000000010	0.761175298907280	0.843645790530527	0.965073908856603
0.943221610805403	0.800000000000000	0.800002175017005	1.08201272512048	0.829441143161370	0.800000000000010	0.760848188413336	0.843344284184733	0.965064874521665
0.943971985992997	0.800000000000000	0.800002071444841	1.08282719912471	0.829766356298402	0.800000000000010	0.760523034158442	0.843044158625664	0.965055010831140
0.944722361180590	0.800000000000000	0.800001972615560	1.08364167649874	0.830093376963037	0.800000000000010	0.760199837425045	0.842745413922253	0.965044315492115
0.945472736368184	0.800000000000000	0.800001878321352	1.08445615267440	0.830422197714141	0.800000000000010	0.759878599442392	0.842448050105514	0.965032786233463
0.946223111555778	0.800000000000000	0.800001788363065	1.08527062306083	0.830752811043322	0.800000000000010	0.759559321386667	0.842152067168704	0.965020420805923
0.946973486743372	0.800000000000000	0.800001702549859	1.08608508304380	0.831085209377370	0.800000000000010	0.759242004381131	0.841857465067488	0.965007216982180
0.947723861930966	0.800000000000000	0.800001620698883	1.08689952798493	0.831419385080675	0.800000000000010	0.758926649496261	0.841564243720110	0.964993172556938
0.948474237118559	0.800000000000000	0.800001542634960	1.08771395322093	0.831755330457623	0.800000000000010	0.758613257749897	0.841272403007548	0.964978285346995
0.949224612306153	0.800000000000000	0.800001468190280	1.08852835406280	0.832093037754950	0.800000000000010	0.758301830107387	0.840981942773685	0.964962553191305
0.949974987493747	0.800000000000000	0.800001397204111	1.08934272579504	0.832432499164086	0.800000000000010	0.757992367481730	0.840692862825468	0.964945973951043
0.950725362681341	0.800000000000000	0.800001329522515	1.09015706367482	0.832773706823458	0.800000000000010	0.757684870733735	0.840405162933074	0.964928545509663
0.951475737868935	0.800000000000000	0.800001264998079	1.09097136293110	0.833116652820766	0.800000000000010	0.757379340672159	0.840118842830075	0.964910265772948
0.952226113056528	0.800000000000000	0.800001203489651	1.09178561876379	0.833461329195238	0.800000000000010	0.757075778053874	0.839833902213596	0.964891132669066
0.952976488244122	0.800000000000000	0.800001144862094	1.09259982634286	0.833807727939845	0.800000000000010	0.756774183584010	0.839550340744480	0.964871144148611
0.953726863431716	0.800000000000000	0.800001088986035	1.09341398080738	0.834155841003491	0.800000000000010	0.756474557916118	0.839268158047451	0.964850298184648
0.954477238619310	0.800000000000000	0.800001035737644	1.09422807726462	0.834505660293171	0.800000000000010	0.756176901652327	0.838987353711276	0.964828592772752
0.955227613806904	0.800000000000000	0.800000984998398	1.09504211078906	0.834857177676102	0.800000000000010	0.755881215343501	0.838707927288924	0.964806025931037
0.955977988994497	0.800000000000000	0.800000936654875	1.09585607642137	0.835210384981817	0.800000000000010	0.755587499489406	0.838429878297733	0.964782595700195
0.956728364182091	0.800000000000000	0.800000890598541	1.09666996916741	0.835565274004234	0.800000000000010	0.755295754538869	0.838153206219565	0.964758300143514
0.957478739369685	0.800000000000000	0.800000846725552	1.09748378399718	0.835921836503686	0.800000000000010	0.755005980889943	0.837877910500969	0.964733137346910
0.958229114557279	0.800000000000000	0.800000804936565	1.09829751584366	0.836280064208929	0.800000000000010	0.754718178890075	0.837603990553346	0.964707105418941
0.958979489744873	0.800000000000000	0.800000765136549	1.09911115960177	0.836639948819108	0.800000000000010	0.754432348836274	0.837331445753102	0.964680202490824
0.959729864932466	0.800000000000000	0.800000727234608	1.09992471012714	0.837001482005700	0.800000000000010	0.754148490975279	0.837060275441813	0.964652426716451
0.960480240120060	0.800000000000000	0.800000691143815	1.10073816223493	0.837364655414417	0.800000000000010	0.753866605503730	0.836790478926384	0.964623776272396
0.961230615307654	0.800000000000000	0.800000656781043	1.10155151069859	0.837729460667085	0.800000000000010	0.753586692568343	0.836522055479208	0.964594249357921
0.961980990495248	0.800000000000000	0.800000624066810	1.10236475024855	0.838095889363481	0.800000000000010	0.753308752266078	0.836255004338327	0.964563844194981
0.962731365682842	0.800000000000000	0.800000592925126	1.10317787557095	0.838463933083149	0.800000000000010	0.753032784644323	0.835989324707586	0.964532559028221
0.963481740870435	0.800000000000000	0.800000563283349	1.10399088130617	0.838833583387172	0.800000000000010	0.752758789701063	0.835725015756799	0.964500392124975
0.964232116058029	0.800000000000000	0.800000535072045	1.10480376204748	0.839204831819923	0.800000000000010	0.752486767385060	0.835462076621902	0.964467341775257
0.964982491245623	0.800000000000000	0.800000508224851	1.10561651233948	0.839577669910771	0.800000000000010	0.752216717596034	0.835200506405114	0.964433406291753
0.965732866433217	0.800000000000000	0.800000482678350	1.10642912667663	0.839952089175770	0.800000000000010	0.751948640184843	0.834940304175093	0.964398584009810
0.966483241620811	0.800000000000000	0.800000458371944	1.10724159950160	0.840328081119302	0.800000000000010	0.751682534953663	0.834681468967096	0.964362873287416
0.967233616808404	0.800000000000000	0.800000435247734	1.10805392520360	0.840705637235694	0.800000000000010	0.751418401656174	0.834423999783137	0.964326272505187
0.967983991995998	0.800000000000000	0.800000413250410	1.10886609811665	0.841084749010804	0.800000000000010	0.751156239997741	0.834167895592141	0.964288780066340
0.968734367183592	0.800000000000000	0.800000392327138	1.10967811251778	0.841465407923574	0.800000000000010	0.750896049635602	0.833913155330102	0.964250394396677
0.969484742371186	0.800000000000000	0.800000372427454	1.11048996262511	0.841847605447548	0.800000000000010	0.750637830179052	0.833659777900244	0.964211113944549
0.970235117558779	0.800000000000000	0.800000353503165	1.11130164259587	0.842231333052364	0.800000000000010	0.750381581189636	0.833407762173172	0.964170937180833
0.970985492746373	0.800000000000000	0.800000335508250	1.11211314652435	0.842616582205208	0.800000000000010	0.750127302181330	0.833157106987031	0.964129862598902
0.971735867933967	0.800000000000000	0.800000318398770	1.11292446843971	0.843003344372246	0.800000000000010	0.749874992620739	0.832907811147663	0.964087888714583
0.972486243121561	0.800000000000000	0.800000302132773	1.11373560230373	0.843391611020014	0.800000000000010	0.749624651927280	0.832659873428760	0.964045014066128
0.973236618309155	0.800000000000000	0.800000286670213	1.11454654200839	0.843781373616784	0.800000000000010	0.749376279473382	0.832413292572024	0.964001237214171
0.973986993496748	0.800000000000000	0.800000271972867	1.11535728137338	0.844172623633897	0.800000000000010	0.749129874584671	0.832168067287317	0.963956556741687
0.974737368684342	0.800000000000000	0.800000258004254	1.11616781414347	0.844565352547068	0.800000000000010	0.748885436540171	0.831924196252821	0.963910971253947
0.975487743871936	0.800000000000000	0.800000244729561	1.11697813398569	0.844959551837659	0.800000000000010	0.748642964572495	0.831681678115192	0.963864479378475
0.976238119059530	0.800000000000000	0.800000232115568	1.11778823448643	0.845355212993919	0.800000000000010	0.748402457868040	0.831440511489712	0.963817079765000
0.976988494247124	0.800000000000000	0.800000220130584	1.11859810914832	0.845752327512198	0.800000000000010	0.748163915567186	0.831200694960447	0.963768771085401
0.977738869434717	0.800000000000000	0.800000208744373	1.11940775138696	0.846150886898136	0.800000000000010	0.747927336764493	0.830962227080399	0.963719552033658
0.978489244622311	0.800000000000000	0.800000197928095	1.12021715452743	0.846550882667810	0.800000000000010	0.747692720508899	0.830725106371663	0.963669421325799
0.979239619809905	0.800000000000000	0.800000187654242	1.12102631180060	0.846952306348866	0.800000000000010	0.747460065803919	0.830489331325577	0.963618377699840
0.979989994997499	0.800000000000000	0.800000177896582	1.12183521633926	0.847355149481613	0.800000000000010	0.747229371607844	0.830254900402879	0.963566419915728
0.980740370185093	0.800000000000000	0.800000168630099	1.12264386117388	0.847759403620092	0.800000000000010	0.747000636833944	0.830021812033861	0.963513546755285
0.981490745372686	0.800000000000000	0.800000159830943	1.12345223922822	0.848165060333122	0.800000000000010	0.746773860350668	0.829790064618519	0.963459757022136
0.982241120560280	0.800000000000000	0.800000151476376	1.12426034331462	0.848572111205306	0.800000000000010	0.746549040981847	0.829559656526709	0.963405049541658
0.982991495747874	0.800000000000000	0.800000143544721	1.12506816612885	0.848980547838022	0.800000000000010	0.746326177506897	0.829330586098300	0.963349423160903
0.983741870935468	0.800000000000000	0.800000136015317	1.12587570024482	0.849390361850384	0.800000000000010	0.746105268661021	0.829102851643326	0.963292876748539
0.984492246123062	0.800000000000000	0.800000128868474	1.12668293810868	0.849801544880168	0.800000000000010	0.745886313135413	0.828876451442137	0.963235409194776
0.985242621310655	0.800000000000000	0.800000122085429	1.12748987203265	0.850214088584727	0.800000000000010	0.745669309577467	0.828651383745555	0.963177019411298
0.985992996498249	0.800000000000000	0.800000115648300	1.12829649418834	0.850627984641863	0.800000000000010	0.745454256590978	0.828427646775026	0.963117706331192
0.986743371685843	0.800000000000000	0.800000109540054	1.12910279659953	0.851043224750689	0.800000000000010	0.745241152736350	0.828205238722766	0.963057468908873
0.987493746873437	0.800000000000000	0.800000103744462	1.12990877113445	0.851459800632454	0.800000000000010	0.745029996530801	0.827984157751924	0.962996306120008
0.988244122061031	0.800000000000000	0.800000098246067	1.13071440949738	0.851877704031351	0.800000000000010	0.744820786448575	0.827764401996721	0.962934216961442
0.988994497248624	0.800000000000000	0.800000093030146	1.13151970321963	0.852296926715294	0.800000000000010	0.744613520921141	0.827545969562613	0.962871200451121
0.989744872436218	0.800000000000000	0.800000088082677	1.13232464364976	0.852717460476678	0.800000000000010	0.744408198337411	0.827328858526434	0.962807255628011
0.990495247623812	0.800000000000000	0.800000083390311	1.13312922194296	0.853139297133108	0.800000000000010	0.744204817043942	0.827113066936554	0.962742381552018
0.991245622811406	0.800000000000000	0.800000078940333	1.13393342904956	0.853562428528110	0.800000000000010	0.744003375345147	0.826898592813025	0.962676577303908
0.991995997999000	0.800000000000000	0.800000074720642	1.13473725570248	0.853986846531816	0.800000000000010	0.743803871503505	0.826685434147732	0.962609841985223
0.992746373186593	0.800000000000000	0.800000070719717	1.13554069240370	0.854412543041627	0.800000000000010	0.743606303739772	0.826473588904550	0.962542174718200
0.993496748374187	0.800000000000000	0.800000066926592	1.13634372940933	0.854839509982855	0.800000000000010	0.743410670233187	0.826263055019487	0.962473574645682
0.994247123561781	0.800000000000000	0.800000063330832	1.13714635671353	0.855267739309340	0.800000000000010	0.743216969121690	0.826053830400838	0.962404040931035
0.994997498749375	0.800000000000000	0.800000059922504	1.13794856403075	0.855697223004051	0.800000000000010	0.743025198502126	0.825845912929335	0.962333572758062
0.995747873936969	0.800000000000000	0.800000056692159	1.13875034077646	0.856127953079658	0.800000000000010	0.742835356430462	0.825639300458299	0.962262169330911
0.996498249124562	0.800000000000000	0.800000053630806	1.13955167604595	0.856559921579088	0.800000000000010	0.742647440921994	0.825433990813786	0.962189829873991
0.997248624312156	0.800000000000000	0.800000050729891	1.14035255859114	0.856993120576062	0.800000000000010	0.742461449951565	0.825229981794739	0.962116553631879
0.997998999499750	0.800000000000000	0.800000047981279	1.14115297679508	0.857427542175609	0.800000000000010	0.742277381453772	0.825027271173141	0.962042339869231
0.998749374687344	0.800000000000000	0.800000045377231	1.14195291864402	0.857863178514560	0.800000000000010	0.742095233323181	0.824825856694156	0.961967187870688
0.999499749874938	0.800000000000000	0.800000042910389	1.14275237169656	0.858300021762021	0.800000000000010	0.741915003414540	0.824625736076288	0.961891096940789
1.00025012506253	0.800000000000000	0.800000040573755	1.14355132304978	0.858738064119837	0.800000000000010	0.741736689542994	0.824426907011525	0.961814066403872
1.00100050025013	0.800000000000000	0.800000038360674	1.14434975930188	0.859177297823020	0.800000000000010	0.741560289484293	0.824229367165488	0.961736095603983
1.00175087543772	0.800000000000000	0.800000036264822	1.14514766651094	0.859617715140178	0.800000000000010	0.741385800975013	0.824033114177582	0.961657183904784
1.00250125062531	0.800000000000000	0.800000034280184	1.14594503014938	0.860059308373910	0.800000000000010	0.741213221712764	0.823838145661142	0.961577330689453
1.00325162581291	0.800000000000000	0.800000032401047	1.14674183505363	0.860502069861192	0.800000000000010	0.741042549356409	0.823644459203588	0.961496535360590
1.00400200100050	0.800000000000000	0.800000030621977	1.14753806536843	0.860945991973744	0.800000000000010	0.740873781526271	0.823452052366564	0.961414797340123
1.00475237618809	0.800000000000000	0.800000028937812	1.14833370448517	0.861391067118380	0.800000000000010	0.740706915804357	0.823260922686096	0.961332116069208
1.00550275137569	0.800000000000000	0.800000027343648	1.14912873497351	0.861837287737340	0.800000000000010	0.740541949734564	0.823071067672732	0.961248491008131
1.00625312656328	0.800000000000000	0.800000025834824	1.14992313850557	0.862284646308608	0.800000000000010	0.740378880822900	0.822882484811696	0.961163921636215
1.00700350175088	0.800000000000000	0.800000024406912	1.15071689577172	0.862733135346212	0.800000000000010	0.740217706537693	0.822695171563035	0.961078407451716
1.00775387693847	0.800000000000000	0.800000023055709	1.15150998638710	0.863182747400514	0.800000000000010	0.740058424309811	0.822509125361765	0.960991947971724
1.00850425212606	0.800000000000000	0.800000021777218	1.15230238878761	0.863633475058472	0.800000000000010	0.739901031532873	0.822324343618017	0.960904542732069
1.00925462731366	0.800000000000000	0.800000020567648	1.15309408011424	0.864085310943904	0.800000000000010	0.739745525563468	0.822140823717191	0.960816191287214
1.01000500250125	0.800000000000000	0.800000019423395	1.15388503608427	0.864538247717725	0.800000000000010	0.739591903721365	0.821958563020099	0.960726893210162
1.01075537768884	0.800000000000000	0.800000018341040	1.15467523084779	0.864992278078173	0.800000000000010	0.739440163289735	0.821777558863110	0.960636648092348
1.01150575287644	0.800000000000000	0.800000017317335	1.15546463682768	0.865447394761022	0.800000000000010	0.739290301515357	0.821597808558303	0.960545455543545
1.01225612806403	0.800000000000000	0.800000016349198	1.15625322454125	0.865903590539787	0.800000000000010	0.739142315608841	0.821419309393610	0.960453315191757
1.01300650325163	0.800000000000000	0.800000015433704	1.15704096240096	0.866360858225900	0.800000000000010	0.738996202744842	0.821242058632966	0.960360226683120
1.01375687843922	0.800000000000000	0.800000014568074	1.15782781649206	0.866819190668891	0.800000000000010	0.738851960062269	0.821066053516449	0.960266189681801
1.01450725362681	0.800000000000000	0.800000013749675	1.15861375032395	0.867278580756546	0.800000000000010	0.738709584664509	0.820891291260438	0.960171203869895
1.01525762881441	0.800000000000000	0.800000012976006	1.15939872455229	0.867739021415054	0.800000000000010	0.738569073619634	0.820717769057748	0.960075268947322
1.01600800400200	0.800000000000000	0.800000012244694	1.16018269666812	0.868200505609144	0.800000000000010	0.738430423960623	0.820545484077783	0.959978384631726
1.01675837918959	0.800000000000000	0.800000011553488	1.16096562064986	0.868663026342209	0.800000000000010	0.738293632685572	0.820374433466682	0.959880550658370
1.01750875437719	0.800000000000000	0.800000010900254	1.16174744657374	0.869126576656418	0.800000000000010	0.738158696757910	0.820204614347462	0.959781766780037
1.01825912956478	0.800000000000000	0.800000010282967	1.16252812017728	0.869591149632819	0.800000000000010	0.738025613106615	0.820036023820165	0.959682032766922
1.01900950475238	0.800000000000000	0.800000009699705	1.16330758237012	0.870056738391428	0.800000000000010	0.737894378626429	0.819868658962006	0.959581348406535
1.01975987993997	0.800000000000000	0.800000009148648	1.16408576868548	0.870523336091310	0.800000000000010	0.737764990178072	0.819702516827518	0.959479713503591
1.02051025512756	0.800000000000000	0.800000008628070	1.16486260866487	0.870990935930648	0.800000000000010	0.737637444588454	0.819537594448695	0.959377127879913
1.02126063031516	0.800000000000000	0.800000008136332	1.16563802516760	0.871459531146804	0.800000000000010	0.737511738650895	0.819373888835139	0.959273591374324
1.02201100550275	0.800000000000000	0.800000007671883	1.16641193359560	0.871929115016367	0.800000000000010	0.737387869125334	0.819211396974207	0.959169103842546
1.02276138069035	0.800000000000000	0.800000007233252	1.16718424102290	0.872399680855192	0.800000000000010	0.737265832738546	0.819050115831154	0.959063665157098
1.02351175587794	0.800000000000000	0.800000006819044	1.16795484521759	0.872871222018434	0.800000000000010	0.737145626184355	0.818890042349278	0.958957275207188
1.02426213106553	0.800000000000000	0.800000006427939	1.16872363354270	0.873343731900567	0.800000000000010	0.737027246123849	0.818731173450065	0.958849933898615
1.02501250625313	0.800000000000000	0.800000006058684	1.16949048172055	0.873817203935399	0.800000000000010	0.736910689185591	0.818573506033337	0.958741641153662
1.02576288144072	0.800000000000000	0.800000005710092	1.17025525244317	0.874291631596075	0.800000000000010	0.736795951965836	0.818417036977390	0.958632396910992
1.02651325662831	0.800000000000000	0.800000005381041	1.17101779380925	0.874767008395073	0.800000000000010	0.736683031028742	0.818261763139145	0.958522201125550
1.02726363181591	0.800000000000000	0.800000005070464	1.17177793756531	0.875243327884192	0.800000000000010	0.736571922906584	0.818107681354288	0.958411053768453
1.02801400700350	0.800000000000000	0.800000004777355	1.17253549712625	0.875720583654532	0.800000000000010	0.736462624099967	0.817954788437417	0.958298954826892
1.02876438219110	0.800000000000000	0.800000004500757	1.17329026534689	0.876198769336468	0.800000000000010	0.736355131078039	0.817803081182183	0.958185904304027
1.02951475737869	0.800000000000000	0.800000004239766	1.17404201201272	0.876677878599612	0.800000000000010	0.736249440278700	0.817652556361436	0.958071902218883
1.03026513256628	0.800000000000000	0.800000003993527	1.17479048101394	0.877157905152773	0.800000000000010	0.736145548108820	0.817503210727370	0.957956948606250
1.03101550775388	0.800000000000000	0.800000003761227	1.17553538716209	0.877638842743907	0.800000000000010	0.736043450944449	0.817355041011663	0.957841043516577
1.03176588294147	0.800000000000000	0.800000003542101	1.17627641260370	0.878120685160061	0.800000000000010	0.735943145131026	0.817208043925623	0.957724187015873
1.03251625812906	0.800000000000000	0.800000003335420	1.17701320277925	0.878603426227310	0.800000000000010	0.735844626983592	0.817062216160329	0.957606379185602
1.03326663331666	0.800000000000000	0.800000003140497	1.17774536186944	0.879087059810691	0.800000000000010	0.735747892787006	0.816917554386778	0.957487620122582
1.03401700850425	0.800000000000000	0.800000002956682	1.17847244766328	0.879571579814123	0.800000000000010	0.735652938796148	0.816774055256024	0.957367909938881
1.03476738369185	0.800000000000000	0.800000002783358	1.17919396577438	0.880056980180329	0.800000000000010	0.735559761236135	0.816631715399324	0.957247248761720
1.03551775887944	0.800000000000000	0.800000002619943	1.17990936312256	0.880543254890750	0.800000000000010	0.735468356302531	0.816490531428277	0.957125636733365
1.03626813406703	0.800000000000000	0.800000002465886	1.18061802058782	0.881030397965449	0.800000000000010	0.735378720161556	0.816350499934969	0.957003074011032
1.03701850925463	0.800000000000000	0.800000002320665	1.18131924473209	0.881518403463018	0.800000000000010	0.735290848950296	0.816211617492118	0.956879560766780
1.03776888444222	0.800000000000000	0.800000002183786	1.18201225847179	0.882007265480471	0.800000000000010	0.735204738776914	0.816073880653208	0.956755097187415
1.03851925962982	0.800000000000000	0.800000002054784	1.18269619057005	0.882496978153136	0.800000000000010	0.735120385720859	0.815937285952641	0.956629683474384
1.03926963481741	0.800000000000000	0.800000001933216	1.18337006380203	0.882987535654546	0.800000000000010	0.735037785833071	0.815801829905872	0.956503319843682
1.04002001000500	0.800000000000000	0.800000001818666	1.18403278163016	0.883478932196317	0.800000000000010	0.734956935136197	0.815667509009552	0.956376006525743
1.04077038519260	0.800000000000000	0.800000001710740	1.18468311320723	0.883971162028026	0.800000000000010	0.734877829624794	0.815534319741673	0.956247743765348
1.04152076038019	0.800000000000000	0.800000001609063	1.18531967650576	0.884464219437090	0.800000000000010	0.734800465265538	0.815402258561703	0.956118531821520
1.04227113556778	0.800000000000000	0.800000001513284	1.18594091935034	0.884958098748625	0.800000000000010	0.734724837997434	0.815271321910734	0.955988370967426
1.04302151075538	0.800000000000000	0.800000001423070	1.18654509810690	0.885452794325322	0.800000000000010	0.734650943732020	0.815141506211618	0.955857261490279
1.04377188594297	0.800000000000000	0.800000001338105	1.18713025375909	0.885948300567300	0.800000000000010	0.734578778353575	0.815012807869113	0.955725203691241
1.04452226113057	0.800000000000000	0.800000001258093	1.18769418507706	0.886444611911968	0.800000000000010	0.734508337719330	0.814885223270017	0.955592197885318
1.04527263631816	0.800000000000000	0.800000001182751	1.18823441855928	0.886941722833876	0.800000000000010	0.734439617659667	0.814758748783314	0.955458244401269
1.04602301150575	0.800000000000000	0.800000001111814	1.18874817480369	0.887439627844566	0.800000000000010	0.734372613978331	0.814633380760313	0.955323343581504
1.04677338669335	0.800000000000000	0.800000001045031	1.18923233094205	0.887938321492422	0.800000000000010	0.734307322452633	0.814509115534785	0.955187495781987
1.04752376188094	0.800000000000000	0.800000000982165	1.18968337875192	0.888437798362509	0.800000000000010	0.734243738833656	0.814385949423111	0.955050701372142
1.04827413706853	0.800000000000000	0.800000000922993	1.19009737804708	0.888938053076415	0.800000000000010	0.734181858846457	0.814263878724410	0.954912960734751
1.04902451225613	0.800000000000000	0.800000000867302	1.19046990494098	0.889439080292091	0.800000000000010	0.734121678190278	0.814142899720691	0.954774274265862
1.04977488744372	0.800000000000000	0.800000000814893	1.19079599458353	0.889940874703684	0.800000000000010	0.734063192538744	0.814023008676984	0.954634642374688
1.05052526263132	0.800000000000000	0.800000000765577	1.19107007799314	0.890443431041369	0.800000000000010	0.734006397540069	0.813904201841481	0.954494065483518
1.05127563781891	0.800000000000000	0.800000000719176	1.19128591264931	0.890946744071178	0.800000000000010	0.733951288817260	0.813786475445679	0.954352544027614
1.05202601300650	0.800000000000000	0.800000000675523	1.19143650658345	0.891450808594829	0.800000000000010	0.733897861968319	0.813669825704514	0.954210078455123
1.05277638819410	0.800000000000000	0.800000000634459	1.19151403581608	0.891955619449549	0.800000000000010	0.733846112566444	0.813554248816503	0.954066669226976
1.05352676338169	0.800000000000000	0.800000000595833	1.19150975514749	0.892461171507899	0.800000000000010	0.733796036160237	0.813439740963881	0.953922316816798
1.05427713856928	0.800000000000000	0.800000000559505	1.19141390253082	0.892967459677589	0.800000000000010	0.733747628273899	0.813326298312739	0.953777021710812
1.05502751375688	0.800000000000000	0.800000000525342	1.19121559755505	0.893474478901304	0.800000000000010	0.733700884407433	0.813213917013163	0.953630784407745
1.05577788894447	0.800000000000000	0.800000000493217	1.19090273496116	0.893982224156513	0.800000000000010	0.733655800036850	0.813102593199373	0.953483605418737
1.05652826413207	0.800000000000000	0.800000000463012	1.19046187462555	0.894490690455289	0.800000000000010	0.733612370614360	0.812992322989860	0.953335485267247
1.05727863931966	0.800000000000000	0.800000000434615	1.18987813009602	0.894999872844118	0.800000000000010	0.733570591568583	0.812883102487520	0.953186424488959
1.05802901450725	0.800000000000000	0.800000000407920	1.18913505857737	0.895509766403712	0.800000000000010	0.733530458304739	0.812774927779799	0.953036423631691
1.05877938969485	0.800000000000000	0.800000000382828	1.18821455626103	0.896020366248819	0.800000000000010	0.733491966204855	0.812667794938822	0.952885483255305
1.05952976488244	0.800000000000000	0.800000000359244	1.18709676409301	0.896531667528032	0.800000000000010	0.733455110627958	0.812561700021536	0.952733603931614
1.06028014007004	0.800000000000000	0.800000000337081	1.18575999048792	0.897043665423592	0.800000000000010	0.733419886910276	0.812456639069843	0.952580786244291
1.06103051525763	0.800000000000000	0.800000000316255	1.18418065912193	0.897556355151199	0.800000000000010	0.733386290365435	0.812352608110740	0.952427030788778
1.06178089044522	0.800000000000000	0.800000000296687	1.18233329174911	0.898069731959811	0.800000000000010	0.733354316284659	0.812249603156452	0.952272338172198
1.06253126563282	0.800000000000000	0.800000000278303	1.18019053792827	0.898583791131450	0.800000000000010	0.733323959936963	0.812147620204570	0.952116709013265
1.06328164082041	0.800000000000000	0.800000000261033	1.17772326552321	0.899098527981007	0.800000000000010	0.733295216569354	0.812046655238186	0.951960143942192
1.06403201600800	0.800000000000000	0.800000000244810	1.17490072769052	0.899613937856037	0.800000000000010	0.733268081407021	0.811946704226030	0.951802643600605
1.06478239119560	0.800000000000000	0.800000000229574	1.17169082357252	0.900130016136565	0.800000000000010	0.733242549653539	0.811847763122603	0.951644208641454
1.06553276638319	0.800000000000000	0.800000000215265	1.16806047075861	0.900646758234881	0.800000000000010	0.733218616491055	0.811749827868317	0.951484839728923
1.06628314157079	0.800000000000000	0.800000000201829	1.16397610737640	0.901164159595344	0.800000000000010	0.733196277080492	0.811652894389624	0.951324537538346
1.06703351675838	0.800000000000000	0.800000000189212	1.15940433995189	0.901682215694174	0.800000000000010	0.733175526561736	0.811556958599155	0.951163302756118
1.06778389194597	0.800000000000000	0.800000000177368	1.15431274941494	0.902200922039257	0.800000000000010	0.733156360053833	0.811462016395855	0.951001136079605
1.06853426713357	0.800000000000000	0.800000000166248	1.14867086130159	0.902720274169934	0.800000000000010	0.733138772655182	0.811368063665113	0.950838038217063
1.06928464232116	0.800000000000000	0.800000000155811	1.14245127688405	0.903240267656805	0.800000000000009	0.733122759443729	0.811275096278903	0.950674009887550
1.07003501750875	0.800000000000000	0.800000000146014	1.13563094941808	0.903760898101518	0.800000000000009	0.733108315477156	0.811183110095909	0.950509051820839
1.07078539269635	0.800000000000000	0.800000000136820	1.12819257406422	0.904282161136572	0.800000000000009	0.733095435793078	0.811092100961667	0.950343164757334
1.07153576788394	0.800000000000000	0.800000000128193	1.12012604196301	0.904804052425107	0.800000000000009	0.733084115409229	0.811002064708696	0.950176349447988
1.07228614307154	0.800000000000000	0.800000000120098	1.11142988972528	0.905326567660701	0.800000000000009	0.733074349323657	0.810912997156627	0.950008606654213
1.07303651825913	0.800000000000000	0.800000000112503	1.10211265725938	0.905849702567165	0.800000000000009	0.733066132514914	0.810824894112343	0.949839937147801
1.07378689344672	0.800000000000000	0.800000000105378	1.09219405207898	0.906373452898340	0.800000000000009	0.733059459942244	0.810737751370105	0.949670341710838
1.07453726863432	0.800000000000000	0.800000000098695	1.08170581011494	0.906897814437887	0.800000000000009	0.733054326545775	0.810651564711692	0.949499821135623
1.07528764382191	0.800000000000000	0.800000000092426	1.07069214466384	0.907422782999087	0.800000000000009	0.733050727246704	0.810566329906524	0.949328376224584
1.07603801900950	0.800000000000000	0.800000000086547	1.05920968886560	0.907948354424633	0.800000000000009	0.733048656947493	0.810482042711802	0.949156007790197
1.07678839419710	0.800000000000000	0.800000000081034	1.04732686408951	0.908474524586424	0.800000000000009	0.733048110532048	0.810398698872637	0.948982716654902
1.07753876938469	0.800000000000000	0.800000000075865	1.03512264594198	0.909001289385362	0.800000000000009	0.733049082865913	0.810316294122181	0.948808503651025
1.07828914457229	0.800000000000000	0.800000000071018	1.02268474812655	0.909528644751147	0.800000000000009	0.733051568796456	0.810234824181758	0.948633369620694
1.07903951975988	0.800000000000000	0.800000000066475	1.01010729678113	0.910056586642069	0.800000000000009	0.733055563153054	0.810154284760997	0.948457315415762
1.07978989494747	0.800000000000000	0.800000000062216	0.997488117416354	0.910585111044808	0.800000000000009	0.733061060747278	0.810074671557961	0.948280341897723
1.08054027013507	0.800000000000000	0.800000000058224	0.984925796096419	0.911114213974228	0.800000000000009	0.733068056373082	0.809995980259278	0.948102449937636
1.08129064532266	0.800000000000000	0.800000000054483	0.972516700018068	0.911643891473172	0.800000000000009	0.733076544806988	0.809918206540272	0.947923640416044
1.08204102051026	0.800000000000000	0.800000000050977	0.960352146467638	0.912174139612256	0.800000000000009	0.733086520808266	0.809841346065093	0.947743914222895
1.08279139569785	0.800000000000000	0.800000000047692	0.948515892721013	0.912704954489675	0.800000000000009	0.733097979119122	0.809765394486846	0.947563272257466
1.08354177088544	0.800000000000000	0.800000000044614	0.937082085497120	0.913236332230987	0.800000000000009	0.733110914464883	0.809690347447720	0.947381715428280
1.08429214607304	0.800000000000000	0.800000000041730	0.926113762417314	0.913768268988923	0.800000000000009	0.733125321554173	0.809616200579118	0.947199244653036
1.08504252126063	0.800000000000000	0.800000000039029	0.915661946378424	0.914300760943176	0.800000000000009	0.733141195079105	0.809542949501789	0.947015860858526
1.08579289644822	0.800000000000000	0.800000000036499	0.905765323743681	0.914833804300203	0.800000000000009	0.733158529715455	0.809470589825950	0.946831564980559
1.08654327163582	0.800000000000000	0.800000000034130	0.896450454602823	0.915367395293026	0.800000000000009	0.733177320122849	0.809399117151422	0.946646357963890
1.08729364682341	0.800000000000000	0.800000000031911	0.887732431915444	0.915901530181028	0.800000000000009	0.733197560944939	0.809328527067751	0.946460240762136
1.08804402201101	0.800000000000000	0.800000000029833	0.879615887757683	0.916436205249755	0.800000000000009	0.733219246809589	0.809258815154344	0.946273214337708
1.08879439719860	0.800000000000000	0.800000000027888	0.872096238717443	0.916971416810715	0.800000000000009	0.733242372329050	0.809189976980588	0.946085279661732
1.08954477238619	0.800000000000000	0.800000000026067	0.865161066778502	0.917507161201184	0.800000000000009	0.733266932100144	0.809122008105983	0.945896437713975
1.09029514757379	0.800000000000000	0.800000000024362	0.858791543988750	0.918043434784001	0.800000000000009	0.733292920704438	0.809054904080270	0.945706689482774
1.09104552276138	0.800000000000000	0.800000000022766	0.852963825788162	0.918580233947378	0.800000000000009	0.733320332708427	0.808988660443551	0.945516035964956
1.09179589794897	0.800000000000000	0.800000000021273	0.847650356307855	0.919117555104698	0.800000000000009	0.733349162663707	0.808923272726424	0.945324478165771
1.09254627313657	0.800000000000000	0.800000000019875	0.842821047038062	0.919655394694321	0.800000000000009	0.733379405107159	0.808858736450104	0.945132017098816
1.09329664832416	0.800000000000000	0.800000000018567	0.838444306475472	0.920193749179390	0.800000000000009	0.733411054561118	0.808795047126552	0.944938653785963
1.09404702351176	0.800000000000000	0.800000000017344	0.834487911832317	0.920732615047635	0.800000000000009	0.733444105533556	0.808732200258595	0.944744389257288
1.09479739869935	0.800000000000000	0.800000000016199	0.830919724301194	0.921271988811180	0.800000000000009	0.733478552518255	0.808670191340061	0.944549224550998
1.09554777388694	0.800000000000000	0.800000000015128	0.827708256802028	0.921811867006352	0.800000000000009	0.733514389994980	0.808609015855894	0.944353160713359
1.09629814907454	0.800000000000000	0.800000000014127	0.824823107925382	0.922352246193483	0.800000000000009	0.733551612429658	0.808548669282288	0.944156198798628
1.09704852426213	0.800000000000000	0.800000000013190	0.822235278392580	0.922893122956728	0.800000000000009	0.733590214274549	0.808489147086803	0.943958339868981
1.09779889944973	0.800000000000000	0.800000000012314	0.819917387275116	0.923434493903866	0.800000000000009	0.733630189968422	0.808430444728496	0.943759584994443
1.09854927463732	0.800000000000000	0.800000000011495	0.817843804923111	0.923976355666115	0.800000000000009	0.733671533936726	0.808372557658043	0.943559935252817
1.09929964982491	0.800000000000000	0.800000000010729	0.815990718451508	0.924518704897945	0.800000000000009	0.733714240591764	0.808315481317860	0.943359391729618
1.10005002501251	0.800000000000000	0.800000000010013	0.814336144052171	0.925061538276886	0.800000000000009	0.733758304332863	0.808259211142231	0.943157955518002
1.10080040020010	0.800000000000000	0.800000000009343	0.812859898590607	0.925604852503342	0.800000000000009	0.733803719546548	0.808203742557427	0.942955627718697
1.10155077538769	0.800000000000000	0.800000000008718	0.811543541087616	0.926148644300408	0.800000000000009	0.733850480606714	0.808149070981831	0.942752409439938
1.10230115057529	0.800000000000000	0.800000000008133	0.810370292899391	0.926692910413683	0.800000000000009	0.733898581874792	0.808095191826060	0.942548301797396
1.10305152576288	0.800000000000000	0.800000000007586	0.809324943768300	0.927237647611086	0.800000000000009	0.733948017699921	0.808042100493089	0.942343305914112
1.10380190095048	0.800000000000000	0.800000000007076	0.808393749459666	0.927782852682672	0.800000000000009	0.733998782419119	0.807989792378368	0.942137422920430
1.10455227613807	0.800000000000000	0.800000000006598	0.807564325441302	0.928328522440451	0.800000000000009	0.734050870357451	0.807938262869949	0.941930653953934
1.10530265132566	0.800000000000000	0.800000000006153	0.806825539999936	0.928874653718208	0.800000000000009	0.734104275828195	0.807887507348606	0.941723000159374
1.10605302651326	0.800000000000000	0.800000000005736	0.806167409308900	0.929421243371321	0.800000000000009	0.734158993133013	0.807837521187952	0.941514462688610
1.10680340170085	0.800000000000000	0.800000000005347	0.805580996246308	0.929968288276579	0.800000000000009	0.734215016562116	0.807788299754567	0.941305042700538
1.10755377688844	0.800000000000000	0.800000000004984	0.805058314191363	0.930515785332011	0.800000000000009	0.734272340394432	0.807739838408110	0.941094741361032
1.10830415207604	0.800000000000000	0.800000000004644	0.804592236577339	0.931063731456701	0.800000000000009	0.734330958897770	0.807692132501446	0.940883559842875
1.10905452726363	0.800000000000000	0.800000000004328	0.804176412633231	0.931612123590616	0.800000000000009	0.734390866328989	0.807645177380762	0.940671499325697
1.10980490245123	0.800000000000000	0.800000000004032	0.803805189483720	0.932160958694430	0.800000000000009	0.734452056934161	0.807598968385689	0.940458560995910
1.11055527763882	0.800000000000000	0.800000000003756	0.803473540583132	0.932710233749350	0.800000000000009	0.734514524948733	0.807553500849417	0.940244746046647
1.11130565282641	0.800000000000000	0.800000000003498	0.803177000319618	0.933259945756939	0.800000000000009	0.734578264597697	0.807508770098820	0.940030055677695
1.11205602801401	0.800000000000000	0.800000000003257	0.802911604529346	0.933810091738950	0.800000000000009	0.734643270095748	0.807464771454568	0.939814491095436
1.11280640320160	0.800000000000000	0.800000000003032	0.802673836597456	0.934360668737148	0.800000000000009	0.734709535647448	0.807421500231249	0.939598053512783
1.11355677838919	0.800000000000000	0.800000000002823	0.802460578785055	0.934911673813147	0.800000000000009	0.734777055447392	0.807378951737487	0.939380744149120
1.11430715357679	0.800000000000000	0.800000000002627	0.802269068403320	0.935463104048232	0.800000000000009	0.734845823680362	0.807337121276058	0.939162564230238
1.11505752876438	0.800000000000000	0.800000000002445	0.802096858451769	0.936014956543199	0.800000000000009	0.734915834521498	0.807296004144007	0.938943514988274
1.11580790395198	0.800000000000000	0.800000000002274	0.801941782343968	0.936567228418183	0.800000000000009	0.734987082136451	0.807255595632768	0.938723597661653
1.11655827913957	0.800000000000000	0.800000000002115	0.801801922357337	0.937119916812492	0.800000000000009	0.735059560681547	0.807215891028277	0.938502813495025
1.11730865432716	0.800000000000000	0.800000000001967	0.801675581461780	0.937673018884443	0.800000000000009	0.735133264303943	0.807176885611089	0.938281163739205
1.11805902951476	0.800000000000000	0.800000000001829	0.801561258202952	0.938226531811200	0.800000000000009	0.735208187141792	0.807138574656495	0.938058649651116
1.11880940470235	0.800000000000000	0.800000000001700	0.801457624338549	0.938780452788605	0.800000000000009	0.735284323324393	0.807100953434637	0.937835272493726
1.11955977988995	0.800000000000000	0.800000000001580	0.801363504949194	0.939334779031022	0.800000000000009	0.735361666972360	0.807064017210625	0.937611033535990
1.12031015507754	0.800000000000000	0.800000000001468	0.801277860768496	0.939889507771172	0.800000000000009	0.735440212197767	0.807027761244648	0.937385934052796
1.12106053026513	0.800000000000000	0.800000000001363	0.801199772499212	0.940444636259974	0.800000000000009	0.735519953104314	0.806992180792093	0.937159975324899
1.12181090545273	0.800000000000000	0.800000000001266	0.801128426903770	0.941000161766388	0.800000000000009	0.735600883787480	0.806957271103657	0.936933158638869
1.12256128064032	0.800000000000000	0.800000000001175	0.801063104477507	0.941556081577254	0.800000000000009	0.735682998334679	0.806923027425458	0.936705485287031
1.12331165582791	0.800000000000000	0.800000000001091	0.801003168531759	0.942112392997136	0.800000000000009	0.735766290825413	0.806889444999158	0.936476956567408
1.12406203101551	0.800000000000000	0.800000000001012	0.800948055531267	0.942669093348169	0.800000000000009	0.735850755331432	0.806856519062064	0.936247573783664
1.12481240620310	0.800000000000000	0.800000000000938	0.800897266546343	0.943226179969897	0.800000000000009	0.735936385916881	0.806824244847251	0.936017338245050
1.12556278139070	0.800000000000000	0.800000000000870	0.800850359694783	0.943783650219128	0.800000000000009	0.736023176638461	0.806792617583668	0.935786251266344
1.12631315657829	0.800000000000000	0.800000000000806	0.800806943461811	0.944341501469774	0.800000000000009	0.736111121545574	0.806761632496256	0.935554314167796
1.12706353176588	0.800000000000000	0.800000000000747	0.800766670798316	0.944899731112704	0.800000000000009	0.736200214680483	0.806731284806055	0.935321528275075
1.12781390695348	0.800000000000000	0.800000000000691	0.800729233908530	0.945458336555590	0.800000000000009	0.736290450078459	0.806701569730317	0.935087894919214
1.12856428214107	0.800000000000000	0.800000000000640	0.800694359648017	0.946017315222758	0.800000000000009	0.736381821767934	0.806672482482619	0.934853415436548
1.12931465732866	0.800000000000000	0.800000000000592	0.800661805461660	0.946576664555042	0.800000000000009	0.736474323770650	0.806644018272972	0.934618091168671
1.13006503251626	0.800000000000000	0.800000000000547	0.800631355799168	0.947136382009630	0.800000000000009	0.736567950101813	0.806616172307931	0.934381923462372
1.13081540770385	0.800000000000000	0.800000000000506	0.800602818952655	0.947696465059924	0.800000000000009	0.736662694770239	0.806588939790710	0.934144913669586
1.13156578289145	0.800000000000000	0.800000000000467	0.800576024267144	0.948256911195390	0.800000000000009	0.736758551778504	0.806562315921285	0.933907063147341
1.13231615807904	0.800000000000000	0.800000000000431	0.800550819680424	0.948817717921415	0.800000000000009	0.736855515123094	0.806536295896508	0.933668373257701
1.13306653326663	0.800000000000000	0.800000000000397	0.800527069553689	0.949378882759162	0.800000000000009	0.736953578794549	0.806510874910215	0.933428845367718
1.13381690845423	0.800000000000000	0.800000000000366	0.800504652758823	0.949940403245428	0.800000000000008	0.737052736777618	0.806486048153335	0.933188480849374
1.13456728364182	0.800000000000000	0.800000000000337	0.800483460992123	0.950502276932502	0.800000000000008	0.737152983051397	0.806461810813997	0.932947281079535
1.13531765882941	0.800000000000000	0.800000000000310	0.800463397287780	0.951064501388026	0.800000000000008	0.737254311589482	0.806438158077641	0.932705247439894
1.13606803401701	0.800000000000000	0.800000000000285	0.800444374707498	0.951627074194849	0.800000000000008	0.737356716360110	0.806415085127124	0.932462381316922
1.13681840920460	0.800000000000000	0.800000000000262	0.800426315185443	0.952189992950897	0.800000000000008	0.737460191326308	0.806392587142828	0.932218684101817
1.13756878439220	0.800000000000000	0.800000000000240	0.800409148510081	0.952753255269029	0.800000000000008	0.737564730446037	0.806370659302765	0.931974157190452
1.13831915957979	0.800000000000000	0.800000000000220	0.800392811426692	0.953316858776899	0.800000000000008	0.737670327672331	0.806349296782688	0.931728801983323
1.13906953476738	0.800000000000000	0.800000000000201	0.800377246846201	0.953880801116827	0.800000000000008	0.737776976953450	0.806328494756194	0.931482619885503
1.13981990995498	0.800000000000000	0.800000000000184	0.800362403147695	0.954445079945657	0.800000000000008	0.737884672233015	0.806308248394829	0.931235612306588
1.14057028514257	0.800000000000000	0.800000000000167	0.800348233563460	0.955009692934624	0.800000000000008	0.737993407450153	0.806288552868199	0.930987780660649
1.14132066033017	0.800000000000000	0.800000000000152	0.800334695636707	0.955574637769225	0.800000000000008	0.738103176539639	0.806269403344069	0.930739126366183
1.14207103551776	0.800000000000000	0.800000000000138	0.800321750743328	0.956139912149082	0.800000000000008	0.738213973432039	0.806250794988471	0.930489650846063
1.14282141070535	0.800000000000000	0.800000000000125	0.800309363670024	0.956705513787814	0.800000000000008	0.738325792053847	0.806232722965811	0.930239355527490
1.14357178589295	0.800000000000000	0.800000000000113	0.800297502242086	0.957271440412905	0.800000000000008	0.738438626327630	0.806215182438969	0.929988241841943
1.14432216108054	0.800000000000000	0.800000000000102	0.800286136994894	0.957837689765574	0.800000000000008	0.738552470172162	0.806198168569404	0.929736311225133
1.14507253626813	0.800000000000000	0.800000000000091	0.800275240883907	0.958404259600648	0.800000000000008	0.738667317502568	0.806181676517259	0.929483565116955
1.14582291145573	0.800000000000000	0.800000000000082	0.800264789028554	0.958971147686433	0.800000000000008	0.738783162230461	0.806165701441462	0.929230004961438
1.14657328664332	0.800000000000000	0.800000000000073	0.800254758485959	0.959538351804588	0.800000000000008	0.738899998264079	0.806150238499832	0.928975632206701
1.14732366183092	0.800000000000000	0.800000000000064	0.800245128050951	0.960105869750001	0.800000000000008	0.739017819508424	0.806135282849178	0.928720448304904
1.14807403701851	0.800000000000000	0.800000000000056	0.800235878079205	0.960673699330658	0.800000000000008	0.739136619865397	0.806120829645403	0.928464454712201
1.14882441220610	0.800000000000000	0.800000000000049	0.800226990330763	0.961241838367527	0.800000000000008	0.739256393233937	0.806106874043606	0.928207652888695
1.14957478739370	0.800000000000000	0.800000000000043	0.800218447831496	0.961810284694429	0.800000000000008	0.739377133510153	0.806093411198181	0.927950044298392
1.15032516258129	0.800000000000000	0.800000000000036	0.800210234750365	0.962379036157916	0.800000000000008	0.739498834587465	0.806080436262921	0.927691630409153
1.15107553776888	0.800000000000000	0.800000000000030	0.800202336290605	0.962948090617153	0.800000000000008	0.739621490356731	0.806067944391117	0.927432412692651
1.15182591295648	0.800000000000000	0.800000000000025	0.800194738593175	0.963517445943796	0.800000000000008	0.739745094706390	0.806055930735658	0.927172392624326
1.15257628814407	0.800000000000000	0.800000000000020	0.800187428651007	0.964087100021868	0.800000000000008	0.739869641522587	0.806044390449131	0.926911571683336
1.15332666333167	0.800000000000000	0.800000000000016	0.800180394232783	0.964657050747647	0.800000000000008	0.739995124689313	0.806033318683923	0.926649951352518
1.15407703851926	0.800000000000000	0.800000000000011	0.800173623815102	0.965227296029543	0.800000000000008	0.740121538088532	0.806022710592316	0.926387533118339
1.15482741370685	0.800000000000000	0.800000000000007	0.800167106522057	0.965797833787983	0.800000000000008	0.740248875600318	0.806012561326588	0.926124318470856
1.15557778889445	0.800000000000000	0.800000000000004	0.800160832071335	0.966368661955291	0.800000000000008	0.740377131102983	0.806002866039111	0.925860308903666
1.15632816408204	0.800000000000000	0.800000000000000	0.800154790726079	0.966939778475579	0.800000000000008	0.740506298473208	0.805993619882452	0.925595505913871
1.15707853926963	0.800000000000000	0.799999999999997	0.800148973251842	0.967511181304626	0.800000000000008	0.740636371586174	0.805984818009466	0.925329911002026
1.15782891445723	0.800000000000000	0.799999999999994	0.800143370878024	0.968082868409767	0.800000000000008	0.740767344315693	0.805976455573394	0.925063525672103
1.15857928964482	0.800000000000000	0.799999999999992	0.800137975263281	0.968654837769778	0.800000000000008	0.740899210534334	0.805968527727963	0.924796351431445
1.15932966483242	0.800000000000000	0.799999999999989	0.800132778464446	0.969227087374765	0.800000000000008	0.741031964113557	0.805961029627482	0.924528389790721
1.16008004002001	0.800000000000000	0.799999999999987	0.800127772908551	0.969799615226053	0.800000000000008	0.741165598923834	0.805953956426934	0.924259642263892
1.16083041520760	0.800000000000000	0.799999999999985	0.800122951367590	0.970372419336071	0.800000000000008	0.741300108834782	0.805947303282078	0.923990110368158
1.16158079039520	0.800000000000000	0.799999999999983	0.800118306935724	0.970945497728249	0.800000000000008	0.741435487715288	0.805941065349539	0.923719795623926
1.16233116558279	0.800000000000000	0.799999999999981	0.800113833008641	0.971518848436900	0.800000000000008	0.741571729433637	0.805935237786906	0.923448699554764
1.16308154077039	0.800000000000000	0.799999999999979	0.800109523264827	0.972092469507119	0.800000000000008	0.741708827857634	0.805929815752828	0.923176823687360
1.16383191595798	0.800000000000000	0.799999999999978	0.800105371648540	0.972666358994670	0.800000000000008	0.741846776854734	0.805924794407104	0.922904169551482
1.16458229114557	0.800000000000000	0.799999999999976	0.800101372354290	0.973240514965882	0.800000000000008	0.741985570292163	0.805920168910782	0.922630738679937
1.16533266633317	0.800000000000000	0.799999999999975	0.800097519812675	0.973814935497539	0.800000000000008	0.742125202037046	0.805915934426247	0.922356532608532
1.16608304152076	0.800000000000000	0.799999999999974	0.800093808677402	0.974389618676780	0.800000000000008	0.742265665956528	0.805912086117320	0.922081552876030
1.16683341670835	0.800000000000000	0.799999999999973	0.800090233813387	0.974964562600988	0.800000000000008	0.742406955917897	0.805908619149346	0.921805801024115
1.16758379189595	0.800000000000000	0.799999999999972	0.800086790285804	0.975539765377689	0.800000000000008	0.742549065788709	0.805905528689292	0.921529278597351
1.16833416708354	0.800000000000000	0.799999999999971	0.800083473349994	0.976115225124448	0.800000000000008	0.742691989436907	0.805902809905833	0.921251987143139
1.16908454227114	0.800000000000000	0.799999999999970	0.800080278442134	0.976690939968764	0.800000000000008	0.742835720730946	0.805900457969447	0.920973928211684
1.16983491745873	0.800000000000000	0.799999999999969	0.800077201170597	0.977266908047972	0.800000000000008	0.742980253539909	0.805898468052505	0.920695103355951
1.17058529264632	0.800000000000000	0.799999999999969	0.800074237307927	0.977843127509137	0.800000000000008	0.743125581733635	0.805896835329365	0.920415514131630
1.17133566783392	0.800000000000000	0.799999999999968	0.800071382783375	0.978419596508956	0.800000000000008	0.743271699182830	0.805895554976459	0.920135162097094
1.17208604302151	0.800000000000000	0.799999999999968	0.800068633675930	0.978996313213658	0.800000000000008	0.743418599759194	0.805894622172385	0.919854048813365
1.17283641820910	0.800000000000000	0.799999999999967	0.800065986207809	0.979573275798900	0.800000000000008	0.743566277335535	0.805894032097997	0.919572175844074
1.17358679339670	0.800000000000000	0.799999999999967	0.800063436738358	0.980150482449675	0.800000000000008	0.743714725785889	0.805893779936492	0.919289544755422
1.17433716858429	0.800000000000000	0.799999999999966	0.800060981758321	0.980727931360209	0.800000000000008	0.743863938985638	0.805893860873504	0.919006157116146
1.17508754377189	0.800000000000000	0.799999999999966	0.800058617884458	0.981305620733862	0.800000000000008	0.744013910811627	0.805894270097188	0.918722014497481
1.17583791895948	0.800000000000000	0.799999999999965	0.800056341854462	0.981883548783037	0.800000000000008	0.744164635142279	0.805895002798310	0.918437118473118
1.17658829414707	0.800000000000000	0.799999999999965	0.800054150522164	0.982461713729077	0.800000000000008	0.744316105857715	0.805896054170336	0.918151470619178
1.17733866933467	0.800000000000000	0.799999999999965	0.800052040853001	0.983040113802175	0.800000000000008	0.744468316839864	0.805897419409519	0.917865072514162
1.17808904452226	0.800000000000000	0.799999999999965	0.800050009919715	0.983618747241274	0.800000000000008	0.744621261972583	0.805899093714984	0.917577925738930
1.17883941970985	0.800000000000000	0.799999999999964	0.800048054898275	0.984197612293975	0.800000000000007	0.744774935141770	0.805901072288819	0.917290031876650
1.17958979489745	0.800000000000000	0.799999999999964	0.800046173063998	0.984776707216441	0.800000000000007	0.744929330235477	0.805903350336158	0.917001392512774
1.18034017008504	0.800000000000000	0.799999999999964	0.800044361787864	0.985356030273308	0.800000000000007	0.745084441144022	0.805905923065268	0.916712009234998
1.18109054527264	0.800000000000000	0.799999999999964	0.800042618532993	0.985935579737585	0.800000000000007	0.745240261760107	0.805908785687637	0.916421883633223
1.18184092046023	0.800000000000000	0.799999999999964	0.800040940851296	0.986515353890570	0.800000000000007	0.745396785978925	0.805911933418054	0.916131017299528
1.18259129564782	0.800000000000000	0.799999999999963	0.800039326380260	0.987095351021749	0.800000000000007	0.745554007698274	0.805915361474700	0.915839411828130
1.18334167083542	0.800000000000000	0.799999999999963	0.800037772839892	0.987675569428714	0.800000000000007	0.745711920818669	0.805919065079229	0.915547068815350
1.18409204602301	0.800000000000000	0.799999999999963	0.800036278029775	0.988256007417065	0.800000000000007	0.745870519243451	0.805923039456852	0.915253989859578
1.18484242121061	0.800000000000000	0.799999999999963	0.800034839826260	0.988836663300325	0.800000000000007	0.746029796878898	0.805927279836425	0.914960176561243
1.18559279639820	0.800000000000000	0.799999999999963	0.800033456179769	0.989417535399846	0.800000000000007	0.746189747634337	0.805931781450525	0.914665630522775
1.18634317158579	0.800000000000000	0.799999999999963	0.800032125112200	0.989998622044723	0.800000000000007	0.746350365422246	0.805936539535540	0.914370353348572
1.18709354677339	0.800000000000000	0.799999999999963	0.800030844714447	0.990579921571706	0.800000000000007	0.746511644158373	0.805941549331748	0.914074346644969
1.18784392196098	0.800000000000000	0.799999999999963	0.800029613144006	0.991161432325107	0.800000000000007	0.746673577761833	0.805946806083400	0.913777612020201
1.18859429714857	0.800000000000000	0.799999999999963	0.800028428622677	0.991743152656719	0.800000000000007	0.746836160155225	0.805952305038805	0.913480151084374
1.18934467233617	0.800000000000000	0.799999999999963	0.800027289434350	0.992325080925722	0.800000000000007	0.746999385264733	0.805958041450404	0.913181965449430
1.19009504752376	0.800000000000000	0.799999999999963	0.800026193922876	0.992907215498604	0.800000000000007	0.747163247020236	0.805964010574860	0.912883056729114
1.19084542271136	0.800000000000000	0.799999999999963	0.800025140490017	0.993489554749067	0.800000000000007	0.747327739355408	0.805970207673133	0.912583426538944
1.19159579789895	0.800000000000000	0.799999999999963	0.800024127593465	0.994072097057948	0.800000000000007	0.747492856207833	0.805976628010561	0.912283076496177
1.19234617308654	0.800000000000000	0.799999999999963	0.800023153744939	0.994654840813127	0.800000000000007	0.747658591519101	0.805983266856943	0.911982008219777
1.19309654827414	0.800000000000000	0.799999999999963	0.800022217508341	0.995237784409449	0.800000000000007	0.747824939234917	0.805990119486616	0.911680223330384
1.19384692346173	0.800000000000000	0.799999999999963	0.800021317497992	0.995820926248635	0.800000000000007	0.747991893305203	0.805997181178534	0.911377723450284
1.19459729864932	0.800000000000000	0.799999999999963	0.800020452376908	0.996404264739199	0.800000000000007	0.748159447684203	0.806004447216350	0.911074510203376
1.19534767383692	0.800000000000000	0.799999999999963	0.800019620855157	0.996987798296367	0.800000000000007	0.748327596330583	0.806011912888491	0.910770585215139
1.19609804902451	0.800000000000000	0.799999999999963	0.800018821688260	0.997571525341988	0.800000000000007	0.748496333207536	0.806019573488238	0.910465950112607
1.19684842421211	0.800000000000000	0.799999999999963	0.800018053675649	0.998155444304459	0.800000000000007	0.748665652282881	0.806027424313802	0.910160606524332
1.19759879939970	0.800000000000000	0.799999999999963	0.800017315659181	0.998739553618635	0.800000000000007	0.748835547529169	0.806035460668404	0.909854556080358
1.19834917458729	0.800000000000000	0.799999999999964	0.800016606521699	0.999323851725753	0.800000000000007	0.749006012923776	0.806043677860352	0.909547800412189
1.19909954977489	0.800000000000000	0.799999999999964	0.800015925185641	0.999908337073348	0.800000000000007	0.749177042449009	0.806052071203113	0.909240341152761
1.19984992496248	0.800000000000000	0.799999999999964	0.800015270611701	1.00049300811517	0.800000000000007	0.749348630092206	0.806060636015394	0.908932179936407
1.20060030015008	0.800000000000000	0.799999999999964	0.800014641797525	1.00107786331111	0.800000000000007	0.749520769845830	0.806069367621218	0.908623318398834
1.20135067533767	0.800000000000000	0.799999999999964	0.800014037776464	1.00166290112710	0.800000000000007	0.749693455707571	0.806078261349995	0.908313758177091
1.20210105052526	0.800000000000000	0.799999999999964	0.800013457616355	1.00224812003507	0.800000000000007	0.749866681680447	0.806087312536603	0.908003500909537
1.20285142571286	0.800000000000000	0.799999999999964	0.800012900418350	1.00283351851282	0.800000000000007	0.750040441772892	0.806096516521457	0.907692548235816
1.20360180090045	0.800000000000000	0.799999999999964	0.800012365315784	1.00341909504400	0.800000000000007	0.750214729998865	0.806105868650587	0.907380901796829
1.20435217608804	0.800000000000000	0.799999999999965	0.800011851473076	1.00400484811796	0.800000000000007	0.750389540377937	0.806115364275713	0.907068563234699
1.20510255127564	0.800000000000000	0.799999999999965	0.800011358084672	1.00459077622973	0.800000000000007	0.750564866935390	0.806124998754313	0.906755534192751
1.20585292646323	0.800000000000000	0.799999999999965	0.800010884374015	1.00517687787991	0.800000000000007	0.750740703702316	0.806134767449703	0.906441816315477
1.20660330165083	0.800000000000000	0.799999999999965	0.800010429592558	1.00576315157461	0.800000000000007	0.750917044715705	0.806144665731105	0.906127411248513
1.20735367683842	0.800000000000000	0.799999999999965	0.800009993018803	1.00634959582535	0.800000000000007	0.751093884018545	0.806154688973722	0.905812320638608
1.20810405202601	0.800000000000000	0.799999999999965	0.800009573957374	1.00693620914902	0.800000000000007	0.751271215659915	0.806164832558810	0.905496546133598
1.20885442721361	0.800000000000000	0.799999999999965	0.800009171738119	1.00752299006775	0.800000000000007	0.751449033695075	0.806175091873747	0.905180089382378
1.20960480240120	0.800000000000000	0.799999999999965	0.800008785715244	1.00810993710887	0.800000000000007	0.751627332185562	0.806185462312108	0.904862952034875
1.21035517758879	0.800000000000000	0.799999999999966	0.800008415266475	1.00869704880484	0.800000000000007	0.751806105199282	0.806195939273735	0.904545135742022
1.21110555277639	0.800000000000000	0.799999999999966	0.800008059792244	1.00928432369314	0.800000000000007	0.751985346810600	0.806206518164804	0.904226642155729
1.21185592796398	0.800000000000000	0.799999999999966	0.800007718714904	1.00987176031622	0.800000000000007	0.752165051100433	0.806217194397901	0.903907472928859
1.21260630315158	0.800000000000000	0.799999999999966	0.800007391477973	1.01045935722141	0.800000000000007	0.752345212156341	0.806227963392089	0.903587629715199
1.21335667833917	0.800000000000000	0.799999999999966	0.800007077545400	1.01104711296084	0.800000000000007	0.752525824072615	0.806238820572977	0.903267114169438
1.21410705352676	0.800000000000000	0.799999999999966	0.800006776400851	1.01163502609139	0.800000000000007	0.752706880950371	0.806249761372788	0.902945927947136
1.21485742871436	0.800000000000000	0.799999999999967	0.800006487547027	1.01222309517459	0.800000000000007	0.752888376897632	0.806260781230431	0.902624072704700
1.21560780390195	0.800000000000000	0.799999999999967	0.800006210505000	1.01281131877656	0.800000000000007	0.753070306029426	0.806271875591568	0.902301550099360
1.21635817908954	0.800000000000000	0.799999999999967	0.800005944813567	1.01339969546792	0.800000000000006	0.753252662467867	0.806283039908682	0.901978361789142
1.21710855427714	0.800000000000000	0.799999999999967	0.800005690028633	1.01398822382371	0.800000000000006	0.753435440342245	0.806294269641143	0.901654509432844
1.21785892946473	0.800000000000000	0.799999999999967	0.800005445722614	1.01457690242335	0.800000000000006	0.753618633789113	0.806305560255277	0.901329994690008
1.21860930465233	0.800000000000000	0.799999999999967	0.800005211483848	1.01516572985053	0.800000000000006	0.753802236952377	0.806316907224433	0.901004819220900
1.21935967983992	0.800000000000000	0.799999999999967	0.800004986916042	1.01575470469315	0.800000000000006	0.753986243983375	0.806328306029049	0.900678984686479
1.22011005502751	0.800000000000000	0.799999999999967	0.800004771637727	1.01634382554324	0.800000000000006	0.754170649040970	0.806339752156717	0.900352492748380
1.22086043021511	0.800000000000000	0.799999999999967	0.800004565281733	1.01693309099690	0.800000000000006	0.754355446291630	0.806351241102251	0.900025345068883
1.22161080540270	0.800000000000000	0.799999999999967	0.800004367494683	1.01752249965419	0.800000000000006	0.754540629909518	0.806362768367753	0.899697543310893
1.22236118059030	0.800000000000000	0.799999999999968	0.800004177936504	1.01811205011911	0.800000000000006	0.754726194076569	0.806374329462671	0.899369089137913
1.22311155577789	0.800000000000000	0.799999999999968	0.800003996279952	1.01870174099949	0.800000000000006	0.754912132982580	0.806385919903875	0.899039984214024
1.22386193096548	0.800000000000000	0.799999999999968	0.800003822210155	1.01929157090690	0.800000000000006	0.755098440825290	0.806397535215712	0.898710230203859
1.22461230615308	0.800000000000000	0.799999999999968	0.800003655424174	1.01988153845663	0.800000000000006	0.755285111810464	0.806409170930072	0.898379828772578
1.22536268134067	0.800000000000000	0.799999999999968	0.800003495630568	1.02047164226756	0.800000000000006	0.755472140151974	0.806420822586457	0.898048781585849
1.22611305652826	0.800000000000000	0.799999999999968	0.800003342548990	1.02106188096212	0.800000000000006	0.755659520071881	0.806432485732036	0.897717090309822
1.22686343171586	0.800000000000000	0.799999999999968	0.800003195909781	1.02165225316623	0.800000000000006	0.755847245800517	0.806444155921713	0.897384756611106
1.22761380690345	0.800000000000000	0.799999999999968	0.800003055453591	1.02224275750915	0.800000000000006	0.756035311576566	0.806455828718189	0.897051782156749
1.22836418209105	0.800000000000000	0.799999999999968	0.800002920931000	1.02283339262352	0.800000000000006	0.756223711647141	0.806467499692022	0.896718168614212
1.22911455727864	0.800000000000000	0.799999999999968	0.800002792102163	1.02342415714519	0.800000000000006	0.756412440267868	0.806479164421691	0.896383917651351
1.22986493246623	0.800000000000000	0.799999999999969	0.800002668736460	1.02401504971318	0.800000000000006	0.756601491702961	0.806490818493656	0.896049030936388
1.23061530765383	0.800000000000000	0.799999999999969	0.800002550612162	1.02460606896964	0.800000000000006	0.756790860225306	0.806502457502419	0.895713510137898
1.23136568284142	0.800000000000000	0.799999999999969	0.800002437516105	1.02519721355970	0.800000000000006	0.756980540116534	0.806514077050586	0.895377356924779
1.23211605802901	0.800000000000000	0.799999999999969	0.800002329243380	1.02578848213148	0.800000000000006	0.757170525667100	0.806525672748926	0.895040572966237
1.23286643321661	0.800000000000000	0.799999999999969	0.800002225597028	1.02637987333595	0.800000000000006	0.757360811176362	0.806537240216429	0.894703159931760
1.23361680840420	0.800000000000000	0.799999999999969	0.800002126387747	1.02697138582691	0.800000000000006	0.757551390952656	0.806548775080372	0.894365119491098
1.23436718359180	0.800000000000000	0.799999999999969	0.800002031433615	1.02756301826085	0.800000000000006	0.757742259313375	0.806560272976369	0.894026453314243
1.23511755877939	0.800000000000000	0.799999999999969	0.800001940559815	1.02815476929696	0.800000000000006	0.757933410585039	0.806571729548440	0.893687163071408
1.23586793396698	0.800000000000000	0.799999999999969	0.800001853598369	1.02874663759698	0.800000000000006	0.758124839103376	0.806583140449058	0.893347250433004
1.23661830915458	0.800000000000000	0.799999999999970	0.800001770387893	1.02933862182515	0.800000000000006	0.758316539213395	0.806594501339220	0.893006717069624
1.23736868434217	0.800000000000000	0.799999999999970	0.800001690773342	1.02993072064817	0.800000000000006	0.758508505269459	0.806605807888492	0.892665564652016
1.23811905952976	0.800000000000000	0.799999999999970	0.800001614605783	1.03052293273507	0.800000000000006	0.758700731635359	0.806617055775077	0.892323794851071
1.23886943471736	0.800000000000000	0.799999999999970	0.800001541742162	1.03111525675716	0.800000000000006	0.758893212684390	0.806628240685865	0.891981409337795
1.23961980990495	0.800000000000000	0.799999999999970	0.800001472045084	1.03170769138798	0.800000000000006	0.759085942799419	0.806639358316492	0.891638409783295
1.24037018509255	0.800000000000000	0.799999999999970	0.800001405382606	1.03230023530317	0.800000000000006	0.759278916372963	0.806650404371398	0.891294797858757
1.24112056028014	0.800000000000000	0.799999999999970	0.800001341628023	1.03289288718045	0.800000000000006	0.759472127807255	0.806661374563881	0.890950575235425
1.24187093546773	0.800000000000000	0.799999999999970	0.800001280659681	1.03348564569950	0.800000000000006	0.759665571514321	0.806672264616152	0.890605743584585
1.24262131065533	0.800000000000000	0.799999999999971	0.800001222360778	1.03407850954190	0.800000000000006	0.759859241916046	0.806683070259391	0.890260304577545
1.24337168584292	0.800000000000000	0.799999999999971	0.800001166619187	1.03467147739108	0.800000000000006	0.760053133444248	0.806693787233804	0.889914259885613
1.24412206103052	0.800000000000000	0.799999999999971	0.800001113327274	1.03526454793218	0.800000000000006	0.760247240540746	0.806704411288675	0.889567611180082
1.24487243621811	0.800000000000000	0.799999999999971	0.800001062381728	1.03585771985204	0.800000000000006	0.760441557657429	0.806714938182419	0.889220360132209
1.24562281140570	0.800000000000000	0.799999999999971	0.800001013683400	1.03645099183907	0.800000000000006	0.760636079256327	0.806725363682641	0.888872508413200
1.24637318659330	0.800000000000000	0.799999999999971	0.800000967137139	1.03704436258322	0.800000000000006	0.760830799809679	0.806735683566184	0.888524057694186
1.24712356178089	0.800000000000000	0.799999999999971	0.800000922651642	1.03763783077586	0.800000000000006	0.761025713799999	0.806745893619184	0.888175009646210
1.24787393696848	0.800000000000000	0.799999999999971	0.800000880139305	1.03823139510971	0.800000000000006	0.761220815720145	0.806755989637124	0.887825365940205
1.24862431215608	0.800000000000000	0.799999999999972	0.800000839516083	1.03882505427879	0.800000000000006	0.761416100073387	0.806765967424886	0.887475128246983
1.24937468734367	0.800000000000000	0.799999999999972	0.800000800701350	1.03941880697828	0.800000000000006	0.761611561373471	0.806775822796802	0.887124298237207
1.25012506253127	0.800000000000000	0.799999999999972	0.800000763617768	1.04001265190451	0.800000000000006	0.761807194144688	0.806785551576706	0.886772877581384
1.25087543771886	0.800000000000000	0.799999999999972	0.800000728191161	1.04060658775482	0.800000000000005	0.762002992921937	0.806795149597987	0.886420867949842
1.25162581290645	0.800000000000000	0.799999999999972	0.800000694350389	1.04120061322753	0.800000000000005	0.762198952250793	0.806804612703638	0.886068271012712
1.25237618809405	0.800000000000000	0.799999999999972	0.800000662027234	1.04179472702180	0.800000000000005	0.762395066687569	0.806813936746307	0.885715088439917
1.25312656328164	0.800000000000000	0.799999999999972	0.800000631156283	1.04238892783760	0.800000000000005	0.762591330799382	0.806823117588349	0.885361321901150
1.25387693846923	0.800000000000000	0.799999999999972	0.800000601674821	1.04298321437558	0.800000000000005	0.762787739164216	0.806832151101875	0.885006973065857
1.25462731365683	0.800000000000000	0.799999999999972	0.800000573522720	1.04357758533702	0.800000000000005	0.762984286370983	0.806841033168800	0.884652043603227
1.25537768884442	0.800000000000000	0.799999999999972	0.800000546642345	1.04417203942374	0.800000000000005	0.763180967019593	0.806849759680895	0.884296535182167
1.25612806403202	0.800000000000000	0.799999999999972	0.800000520978449	1.04476657533799	0.800000000000005	0.763377775721007	0.806858326539835	0.883940449471294
1.25687843921961	0.800000000000000	0.799999999999972	0.800000496478085	1.04536119178236	0.800000000000005	0.763574707097306	0.806866729657248	0.883583788138915
1.25762881440720	0.800000000000000	0.799999999999972	0.800000473090509	1.04595588745976	0.800000000000005	0.763771755781748	0.806874964954762	0.883226552853010
1.25837918959480	0.800000000000000	0.799999999999972	0.800000450767096	1.04655066107322	0.800000000000005	0.763968916418834	0.806883028364053	0.882868745281221
1.25912956478239	0.800000000000000	0.799999999999972	0.800000429461257	1.04714551132589	0.800000000000005	0.764166183664360	0.806890915826896	0.882510367090834
1.25987993996999	0.800000000000000	0.799999999999973	0.800000409128353	1.04774043692091	0.800000000000005	0.764363552185488	0.806898623295208	0.882151419948763
1.26063031515758	0.800000000000000	0.799999999999973	0.800000389725625	1.04833543656132	0.800000000000005	0.764561016660796	0.806906146731097	0.881791905521537
1.26138069034517	0.800000000000000	0.799999999999973	0.800000371212110	1.04893050894995	0.800000000000005	0.764758571780343	0.806913482106908	0.881431825475285
1.26213106553277	0.800000000000000	0.799999999999973	0.800000353548575	1.04952565278935	0.800000000000005	0.764956212245723	0.806920625405271	0.881071181475719
1.26288144072036	0.800000000000000	0.799999999999973	0.800000336697447	1.05012086678170	0.800000000000005	0.765153932770128	0.806927572619144	0.880709975188125
1.26363181590795	0.800000000000000	0.799999999999973	0.800000320622742	1.05071614962865	0.800000000000005	0.765351728078403	0.806934319751862	0.880348208277341
1.26438219109555	0.800000000000000	0.799999999999973	0.800000305290007	1.05131150003131	0.800000000000005	0.765549592907103	0.806940862817179	0.879985882407751
1.26513256628314	0.800000000000000	0.799999999999973	0.800000290666251	1.05190691669004	0.800000000000005	0.765747522004552	0.806947197839315	0.879622999243265
1.26588294147074	0.800000000000000	0.799999999999973	0.800000276719893	1.05250239830444	0.800000000000005	0.765945510130895	0.806953320853001	0.879259560447309
1.26663331665833	0.800000000000000	0.799999999999973	0.800000263420699	1.05309794357318	0.800000000000005	0.766143552058160	0.806959227903523	0.878895567682811
1.26738369184592	0.800000000000000	0.799999999999973	0.800000250739731	1.05369355119393	0.800000000000005	0.766341642570308	0.806964915046763	0.878531022612185
1.26813406703352	0.800000000000000	0.799999999999973	0.800000238649290	1.05428921986322	0.800000000000005	0.766539776463290	0.806970378349247	0.878165926897322
1.26888444222111	0.800000000000000	0.799999999999973	0.800000227122869	1.05488494827633	0.800000000000005	0.766737948545103	0.806975613888188	0.877800282199573
1.26963481740870	0.800000000000000	0.799999999999973	0.800000216135105	1.05548073512717	0.800000000000005	0.766936153635841	0.806980617751524	0.877434090179741
1.27038519259630	0.800000000000000	0.799999999999973	0.800000205661726	1.05607657910818	0.800000000000005	0.767134386567751	0.806985386037968	0.877067352498064
1.27113556778389	0.800000000000000	0.799999999999973	0.800000195679511	1.05667247891017	0.800000000000005	0.767332642185286	0.806989914857044	0.876700070814205
1.27188594297149	0.800000000000000	0.799999999999973	0.800000186166247	1.05726843322223	0.800000000000005	0.767530915345155	0.806994200329134	0.876332246787240
1.27263631815908	0.800000000000000	0.799999999999973	0.800000177100684	1.05786444073156	0.800000000000005	0.767729200916379	0.806998238585516	0.875963882075645
1.27338669334667	0.800000000000000	0.799999999999973	0.800000168462498	1.05846050012336	0.800000000000005	0.767927493780341	0.807002025768407	0.875594978337286
1.27413706853427	0.800000000000000	0.799999999999973	0.800000160232250	1.05905661008067	0.800000000000005	0.768125788830837	0.807005558031006	0.875225537229406
1.27488744372186	0.800000000000000	0.799999999999973	0.800000152391352	1.05965276928425	0.800000000000005	0.768324080974126	0.807008831537531	0.874855560408614
1.27563781890945	0.800000000000000	0.799999999999973	0.800000144922027	1.06024897641241	0.800000000000005	0.768522365128983	0.807011842463263	0.874485049530874
1.27638819409705	0.800000000000000	0.799999999999973	0.800000137807282	1.06084523014085	0.800000000000005	0.768720636226747	0.807014586994584	0.874114006251497
1.27713856928464	0.800000000000000	0.799999999999973	0.800000131030867	1.06144152914251	0.800000000000005	0.768918889211372	0.807017061329019	0.873742432225124
1.27788894447224	0.800000000000000	0.799999999999974	0.800000124577251	1.06203787208739	0.800000000000005	0.769117119039473	0.807019261675271	0.873370329105724
1.27863931965983	0.800000000000000	0.799999999999974	0.800000118431588	1.06263425764239	0.800000000000005	0.769315320680379	0.807021184253268	0.872997698546577
1.27938969484742	0.800000000000000	0.799999999999974	0.800000112579686	1.06323068447111	0.800000000000005	0.769513489116177	0.807022825294195	0.872624542200265
1.28014007003502	0.800000000000000	0.799999999999974	0.800000107007984	1.06382715123366	0.800000000000005	0.769711619341762	0.807024181040536	0.872250861718670
1.28089044522261	0.800000000000000	0.799999999999974	0.800000101703524	1.06442365658648	0.800000000000005	0.769909706364885	0.807025247746112	0.871876658752953
1.28164082041021	0.800000000000000	0.799999999999974	0.800000096653923	1.06502019918209	0.800000000000005	0.770107745206195	0.807026021676120	0.871501934953555
1.28239119559780	0.800000000000000	0.799999999999974	0.800000091847350	1.06561677766891	0.800000000000004	0.770305730899292	0.807026499107167	0.871126691970182
1.28314157078539	0.800000000000000	0.799999999999974	0.800000087272504	1.06621339069101	0.800000000000004	0.770503658490769	0.807026676327315	0.870750931451799
1.28389194597299	0.800000000000000	0.799999999999974	0.800000082918589	1.06681003688785	0.800000000000004	0.770701523040257	0.807026549636110	0.870374655046623
1.28464232116058	0.800000000000000	0.799999999999974	0.800000078775292	1.06740671489405	0.800000000000004	0.770899319620470	0.807026115344625	0.869997864402113
1.28539269634817	0.800000000000000	0.799999999999974	0.800000074832766	1.06800342333911	0.800000000000004	0.771097043317253	0.807025369775494	0.869620561164961
1.28614307153577	0.800000000000000	0.799999999999974	0.800000071081604	1.06860016084709	0.800000000000004	0.771294689229620	0.807024309262948	0.869242746981092
1.28689344672336	0.800000000000000	0.799999999999974	0.800000067512827	1.06919692603636	0.800000000000004	0.771492252469803	0.807022930152856	0.868864423495647
1.28764382191096	0.800000000000000	0.799999999999974	0.800000064117859	1.06979371751922	0.800000000000004	0.771689728163292	0.807021228802753	0.868485592352987
1.28839419709855	0.800000000000000	0.799999999999974	0.800000060888515	1.07039053390160	0.800000000000004	0.771887111448877	0.807019201581883	0.868106255196677
1.28914457228614	0.800000000000000	0.799999999999974	0.800000057816979	1.07098737378266	0.800000000000004	0.772084397478693	0.807016844871232	0.867726413669490
1.28989494747374	0.800000000000000	0.799999999999974	0.800000054895791	1.07158423575440	0.800000000000004	0.772281581418260	0.807014155063561	0.867346069413392
1.29064532266133	0.800000000000000	0.799999999999974	0.800000052117832	1.07218111840128	0.800000000000004	0.772478658446523	0.807011128563445	0.866965224069546
1.29139569784892	0.800000000000000	0.799999999999974	0.800000049476307	1.07277802029970	0.800000000000004	0.772675623755892	0.807007761787305	0.866583879278303
1.29214607303652	0.800000000000000	0.799999999999974	0.800000046964732	1.07337494001761	0.800000000000004	0.772872472552287	0.807004051163443	0.866202036679199
1.29289644822411	0.800000000000000	0.799999999999974	0.800000044576919	1.07397187611389	0.800000000000004	0.773069200055171	0.806999993132079	0.865819697910952
1.29364682341171	0.800000000000000	0.799999999999974	0.800000042306967	1.07456882713791	0.800000000000004	0.773265801497595	0.806995584145379	0.865436864611459
1.29439719859930	0.800000000000000	0.799999999999974	0.800000040149244	1.07516579162884	0.800000000000004	0.773462272126231	0.806990820667499	0.865053538417794
1.29514757378689	0.800000000000000	0.799999999999974	0.800000038098378	1.07576276811506	0.800000000000004	0.773658607201415	0.806985699174607	0.864669720966210
1.29589794897449	0.800000000000000	0.799999999999974	0.800000036149244	1.07635975511346	0.800000000000004	0.773854801997180	0.806980216154928	0.864285413892131
1.29664832416208	0.800000000000000	0.799999999999974	0.800000034296958	1.07695675112868	0.800000000000004	0.774050851801297	0.806974368108767	0.863900618830159
1.29739869934967	0.800000000000000	0.799999999999974	0.800000032536857	1.07755375465233	0.800000000000004	0.774246751915308	0.806968151548552	0.863515337414070
1.29814907453727	0.800000000000000	0.799999999999974	0.800000030864499	1.07815076416210	0.800000000000004	0.774442497654565	0.806961562998861	0.863129571276820
1.29889944972486	0.800000000000000	0.799999999999974	0.800000029275646	1.07874777812080	0.800000000000004	0.774638084348260	0.806954598996456	0.862743322050545
1.29964982491246	0.800000000000000	0.799999999999974	0.800000027766260	1.07934479497540	0.800000000000004	0.774833507339466	0.806947256090321	0.862356591366563
1.30040020010005	0.800000000000000	0.799999999999974	0.800000026332488	1.07994181315583	0.800000000000004	0.775028761985166	0.806939530841686	0.861969380855382
1.30115057528764	0.800000000000000	0.799999999999974	0.800000024970661	1.08053883107385	0.800000000000004	0.775223843656290	0.806931419824069	0.861581692146705
1.30190095047524	0.800000000000000	0.799999999999974	0.800000023677280	1.08113584712169	0.800000000000004	0.775418747737742	0.806922919623303	0.861193526869435
1.30265132566283	0.800000000000000	0.799999999999974	0.800000022449010	1.08173285967064	0.800000000000004	0.775613469628439	0.806914026837574	0.860804886651685
1.30340170085043	0.800000000000000	0.799999999999974	0.800000021282675	1.08232986706953	0.800000000000004	0.775808004741337	0.806904738077447	0.860415773120788
1.30415207603802	0.800000000000000	0.799999999999974	0.800000020175247	1.08292686764296	0.800000000000004	0.776002348503464	0.806895049965907	0.860026187903307
1.30490245122561	0.800000000000000	0.799999999999974	0.800000019123841	1.08352385968953	0.800000000000004	0.776196496355948	0.806884959138386	0.859636132625049
1.30565282641321	0.800000000000000	0.799999999999974	0.800000018125709	1.08412084147976	0.800000000000004	0.776390443754047	0.806874462242800	0.859245608911081
1.30640320160080	0.800000000000000	0.799999999999974	0.800000017178234	1.08471781125393	0.800000000000004	0.776584186167176	0.806863555939581	0.858854618385745
1.30715357678839	0.800000000000000	0.799999999999974	0.800000016278923	1.08531476721968	0.800000000000004	0.776777719078936	0.806852236901710	0.858463162672677
1.30790395197599	0.800000000000000	0.799999999999974	0.800000015425399	1.08591170754932	0.800000000000004	0.776971037987139	0.806840501814752	0.858071243394829
1.30865432716358	0.800000000000000	0.799999999999974	0.800000014615403	1.08650863037701	0.800000000000004	0.777164138403830	0.806828347376892	0.857678862174495
1.30940470235118	0.800000000000000	0.799999999999974	0.800000013846780	1.08710553379556	0.800000000000004	0.777357015855316	0.806815770298967	0.857286020633335
1.31015507753877	0.800000000000000	0.799999999999974	0.800000013117480	1.08770241585301	0.800000000000004	0.777549665882189	0.806802767304501	0.856892720392408
1.31090545272636	0.800000000000000	0.799999999999974	0.800000012425551	1.08829927454880	0.800000000000004	0.777742084039341	0.806789335129744	0.856498963072201
1.31165582791396	0.800000000000000	0.799999999999974	0.800000011769134	1.08889610782964	0.800000000000004	0.777934265895992	0.806775470523705	0.856104750292670
1.31240620310155	0.800000000000000	0.799999999999974	0.800000011146461	1.08949291358493	0.800000000000004	0.778126207035707	0.806761170248189	0.855710083673281
1.31315657828914	0.800000000000000	0.799999999999974	0.800000010555848	1.09008968964177	0.800000000000003	0.778317903056409	0.806746431077839	0.855314964833054
1.31390695347674	0.800000000000000	0.799999999999974	0.800000009995691	1.09068643375943	0.800000000000003	0.778509349570404	0.806731249800170	0.854919395390613
1.31465732866433	0.800000000000000	0.799999999999974	0.800000009464468	1.09128314362332	0.800000000000003	0.778700542204384	0.806715623215609	0.854523376964243
1.31540770385193	0.800000000000000	0.799999999999974	0.800000008960725	1.09187981683834	0.800000000000003	0.778891476599452	0.806699548137540	0.854126911171953
1.31615807903952	0.800000000000000	0.799999999999974	0.800000008483084	1.09247645092156	0.800000000000003	0.779082148411121	0.806683021392342	0.853729999631543
1.31690845422711	0.800000000000000	0.799999999999974	0.800000008030229	1.09307304329416	0.800000000000003	0.779272553309330	0.806666039819434	0.853332643960676
1.31765882941471	0.800000000000000	0.799999999999974	0.800000007600913	1.09366959127260	0.800000000000003	0.779462686978449	0.806648600271322	0.852934845776966
1.31840920460230	0.800000000000000	0.799999999999974	0.800000007193947	1.09426609205886	0.800000000000003	0.779652545117278	0.806630699613640	0.852536606698066
1.31915957978990	0.800000000000000	0.799999999999974	0.800000006808200	1.09486254272965	0.800000000000003	0.779842123439054	0.806612334725209	0.852137928341773
1.31990995497749	0.800000000000000	0.799999999999974	0.800000006442597	1.09545894022466	0.800000000000003	0.780031417671445	0.806593502498079	0.851738812326132
1.32066033016508	0.800000000000000	0.799999999999974	0.800000006096117	1.09605528133340	0.800000000000003	0.780220423556546	0.806574199837586	0.851339260269565
1.32141070535268	0.800000000000000	0.799999999999974	0.800000005767787	1.09665156268090	0.800000000000003	0.780409136850870	0.806554423662410	0.850939273791004
1.32216108054027	0.800000000000000	0.799999999999974	0.800000005456683	1.09724778071180	0.800000000000003	0.780597553325336	0.806534170904634	0.850538854510040
1.32291145572786	0.800000000000000	0.799999999999974	0.800000005161928	1.09784393167282	0.800000000000003	0.780785668765252	0.806513438509806	0.850138004047086
1.32366183091546	0.800000000000000	0.799999999999974	0.800000004882685	1.09844001159346	0.800000000000003	0.780973478970290	0.806492223437007	0.849736724023558
1.32441220610305	0.800000000000000	0.799999999999974	0.800000004618161	1.09903601626463	0.800000000000003	0.781160979754466	0.806470522658920	0.849335016062077
1.32516258129065	0.800000000000000	0.799999999999974	0.800000004367602	1.09963194121514	0.800000000000003	0.781348166946103	0.806448333161909	0.848932881786682
1.32591295647824	0.800000000000000	0.799999999999974	0.800000004130291	1.10022778168559	0.800000000000003	0.781535036387793	0.806425651946099	0.848530322823082
1.32666333166583	0.800000000000000	0.799999999999974	0.800000003905547	1.10082353259967	0.800000000000003	0.781721583936355	0.806402476025461	0.848127340798913
1.32741370685343	0.800000000000000	0.799999999999974	0.800000003692723	1.10141918853234	0.800000000000003	0.781907805462781	0.806378802427906	0.847723937344038
1.32816408204102	0.800000000000000	0.799999999999974	0.800000003491204	1.10201474367472	0.800000000000003	0.782093696852173	0.806354628195387	0.847320114090871
1.32891445722861	0.800000000000000	0.799999999999974	0.800000003300406	1.10261019179520	0.800000000000003	0.782279254003680	0.806329950384007	0.846915872674733
1.32966483241621	0.800000000000000	0.799999999999974	0.800000003119773	1.10320552619647	0.800000000000003	0.782464472830412	0.806304766064132	0.846511214734248
1.33041520760380	0.800000000000000	0.799999999999974	0.800000002948779	1.10380073966801	0.800000000000003	0.782649349259355	0.806279072320522	0.846106141911779
1.33116558279140	0.800000000000000	0.799999999999974	0.800000002786924	1.10439582443341	0.800000000000003	0.782833879231266	0.806252866252465	0.845700655853907
1.33191595797899	0.800000000000000	0.799999999999974	0.800000002633733	1.10499077209222	0.800000000000003	0.783018058700560	0.806226144973930	0.845294758211965
1.33266633316658	0.800000000000000	0.799999999999974	0.800000002488753	1.10558557355542	0.800000000000003	0.783201883635178	0.806198905613724	0.844888450642620
1.33341670835418	0.800000000000000	0.799999999999974	0.800000002351557	1.10618021897408	0.800000000000003	0.783385350016441	0.806171145315671	0.844481734808521
1.33416708354177	0.800000000000000	0.799999999999974	0.800000002221738	1.10677469766027	0.800000000000003	0.783568453838890	0.806142861238806	0.844074612379016
1.33491745872936	0.800000000000000	0.799999999999974	0.800000002098910	1.10736899799951	0.800000000000003	0.783751191110095	0.806114050557583	0.843667085030938
1.33566783391696	0.800000000000000	0.799999999999974	0.800000001982706	1.10796310735371	0.800000000000003	0.783933557850458	0.806084710462106	0.843259154449476
1.33641820910455	0.800000000000000	0.799999999999974	0.800000001872779	1.10855701195364	0.800000000000003	0.784115550092976	0.806054838158381	0.842850822329143
1.33716858429215	0.800000000000000	0.799999999999974	0.800000001768798	1.10915069677971	0.800000000000003	0.784297163882988	0.806024430868592	0.842442090374837
1.33791895947974	0.800000000000000	0.799999999999974	0.800000001670450	1.10974414542980	0.800000000000003	0.784478395277890	0.805993485831404	0.842032960303020
1.33866933466733	0.800000000000000	0.799999999999974	0.800000001577438	1.11033733997274	0.800000000000003	0.784659240346810	0.805962000302295	0.841623433843020
1.33941970985493	0.800000000000000	0.799999999999974	0.800000001489481	1.11093026078571	0.800000000000003	0.784839695170259	0.805929971553920	0.841213512738471
1.34017008504252	0.800000000000000	0.799999999999974	0.800000001406310	1.11152288637397	0.800000000000003	0.785019755839732	0.805897396876517	0.840803198748906
1.34092046023012	0.800000000000000	0.799999999999974	0.800000001327672	1.11211519317074	0.800000000000003	0.785199418457266	0.805864273578345	0.840392493651519
1.34167083541771	0.800000000000000	0.799999999999974	0.800000001253325	1.11270715531524	0.800000000000003	0.785378679134950	0.805830598986171	0.839981399243119
1.34242121060530	0.800000000000000	0.799999999999974	0.800000001183043	1.11329874440619	0.800000000000003	0.785557533994379	0.805796370445809	0.839569917342285
1.34317158579290	0.800000000000000	0.799999999999973	0.800000001116609	1.11388992922829	0.800000000000002	0.785735979166048	0.805761585322710	0.839158049791761
1.34392196098049	0.800000000000000	0.799999999999973	0.800000001053816	1.11448067544846	0.800000000000002	0.785914010788674	0.805726241002614	0.838745798461103
1.34467233616808	0.800000000000000	0.799999999999973	0.800000000994472	1.11507094527854	0.800000000000002	0.786091625008448	0.805690334892269	0.838333165249610
1.34542271135568	0.800000000000000	0.799999999999973	0.800000000938390	1.11566069710064	0.800000000000002	0.786268817978197	0.805653864420230	0.837920152089576
1.34617308654327	0.800000000000000	0.799999999999973	0.800000000885397	1.11624988505098	0.800000000000002	0.786445585856459	0.805616827037731	0.837506760949888
1.34692346173087	0.800000000000000	0.799999999999973	0.800000000835326	1.11683845855753	0.800000000000002	0.786621924806449	0.805579220219660	0.837092993840018
1.34767383691846	0.800000000000000	0.799999999999973	0.800000000788021	1.11742636182621	0.800000000000002	0.786797830994913	0.805541041465631	0.836678852814444
1.34842421210605	0.800000000000000	0.799999999999973	0.800000000743332	1.11801353326992	0.800000000000002	0.786973300590856	0.805502288301169	0.836264339977556
1.34917458729365	0.800000000000000	0.799999999999974	0.800000000701119	1.11859990487387	0.800000000000002	0.787148329764120	0.805462958279024	0.835849457489094
1.34992496248124	0.800000000000000	0.799999999999974	0.800000000661248	1.11918540149011	0.800000000000002	0.787322914683814	0.805423048980623	0.835434207570175
1.35067533766883	0.800000000000000	0.799999999999973	0.800000000623591	1.11976994005313	0.800000000000002	0.787497051516561	0.805382558017677	0.835018592509987
1.35142571285643	0.800000000000000	0.799999999999974	0.800000000588029	1.12035342870771	0.800000000000002	0.787670736424551	0.805341483033963	0.834602614673213
1.35217608804402	0.800000000000000	0.799999999999974	0.800000000554449	1.12093576583908	0.800000000000002	0.787843965563381	0.805299821707295	0.834186276508262
1.35292646323162	0.800000000000000	0.799999999999974	0.800000000522743	1.12151683899426	0.800000000000002	0.788016735079647	0.805257571751711	0.833769580556415
1.35367683841921	0.800000000000000	0.799999999999974	0.800000000492808	1.12209652368234	0.800000000000002	0.788189041108270	0.805214730919892	0.833352529461970
1.35442721360680	0.800000000000000	0.799999999999974	0.800000000464548	1.12267468203999	0.800000000000002	0.788360879769522	0.805171297005849	0.832935125983510
1.35517758879440	0.800000000000000	0.799999999999974	0.800000000437872	1.12325116134690	0.800000000000002	0.788532247165721	0.805127267847895	0.832517373006408
1.35592796398199	0.800000000000000	0.799999999999974	0.800000000412693	1.12382579237425	0.800000000000002	0.788703139377552	0.805082641331950	0.832099273556723
1.35667833916959	0.800000000000000	0.799999999999974	0.800000000388929	1.12439838754731	0.800000000000002	0.788873552459976	0.805037415395197	0.831680830816623
1.35742871435718	0.800000000000000	0.799999999999974	0.800000000366503	1.12496873890113	0.800000000000002	0.789043482437685	0.804991588030146	0.831262048141531
1.35817908954477	0.800000000000000	0.799999999999974	0.800000000345341	1.12553661580610	0.800000000000002	0.789212925300037	0.804945157289139	0.830842929079161
1.35892946473237	0.800000000000000	0.799999999999974	0.800000000325372	1.12610176243739	0.800000000000002	0.789381876995430	0.804898121289350	0.830423477390672
1.35967983991996	0.800000000000000	0.799999999999974	0.800000000306533	1.12666389495955	0.800000000000002	0.789550333425041	0.804850478218334	0.830003697074185
1.36043021510755	0.800000000000000	0.799999999999974	0.800000000288760	1.12722269839424	0.800000000000002	0.789718290435857	0.804802226340193	0.829583592390901
1.36118059029515	0.800000000000000	0.799999999999974	0.800000000271995	1.12777782313586	0.800000000000002	0.789885743812926	0.804753364002411	0.829163167894146
1.36193096548274	0.800000000000000	0.799999999999974	0.800000000256181	1.12832888107562	0.800000000000002	0.790052689270732	0.804703889643453	0.828742428461638
1.36268134067034	0.800000000000000	0.799999999999974	0.800000000241267	1.12887544129090	0.800000000000002	0.790219122443603	0.804653801801201	0.828321379331374
1.36343171585793	0.800000000000000	0.799999999999974	0.800000000227201	1.12941702525157	0.800000000000002	0.790385038875028	0.804603099122315	0.827900026141507
1.36418209104552	0.800000000000000	0.799999999999974	0.800000000213937	1.12995310149050	0.800000000000002	0.790550434005787	0.804551780372650	0.827478374974687
1.36493246623312	0.800000000000000	0.799999999999973	0.800000000201431	1.13048307967963	0.800000000000002	0.790715303160726	0.804499844448800	0.827056432407351
1.36568284142071	0.800000000000000	0.799999999999973	0.800000000189639	1.13100630404717	0.800000000000002	0.790879641534052	0.804447290390944	0.826634205564525
1.36643321660830	0.800000000000000	0.799999999999973	0.800000000178523	1.13152204606533	0.800000000000002	0.791043444172976	0.804394117397104	0.826211702180740
1.36718359179590	0.800000000000000	0.799999999999973	0.800000000168044	1.13202949633074	0.800000000000002	0.791206705959503	0.804340324838983	0.825788930667762
1.36793396698349	0.800000000000000	0.799999999999973	0.800000000158166	1.13252775555278	0.800000000000002	0.791369421590191	0.804285912279563	0.825365900189867
1.36868434217109	0.800000000000000	0.799999999999973	0.800000000148857	1.13301582455722	0.800000000000002	0.791531585553624	0.804230879492645	0.824942620747527
1.36943471735868	0.800000000000000	0.799999999999973	0.800000000140083	1.13349259320443	0.800000000000002	0.791693192105366	0.804175226484559	0.824519103270399
1.37018509254627	0.800000000000000	0.799999999999973	0.800000000131815	1.13395682811316	0.800000000000002	0.791854235240119	0.804118953518262	0.824095359720670
1.37093546773387	0.800000000000000	0.799999999999973	0.800000000124025	1.13440715907241	0.800000000000002	0.792014708660754	0.804062061140107	0.823671403207865
1.37168584292146	0.800000000000000	0.799999999999973	0.800000000116685	1.13484206401548	0.800000000000002	0.792174605743916	0.804004550209547	0.823247248116378
1.37243621810905	0.800000000000000	0.799999999999973	0.800000000109770	1.13525985242197	0.800000000000001	0.792333919501793	0.803946421932117	0.822822910247081
1.37318659329665	0.800000000000000	0.799999999999973	0.800000000103256	1.13565864700624	0.800000000000001	0.792492642539667	0.803887677896014	0.822398406974532
1.37393696848424	0.800000000000000	0.799999999999973	0.800000000097120	1.13603636354395	0.800000000000001	0.792650767008779	0.803828320112684	0.821973757421414
1.37468734367184	0.800000000000000	0.799999999999973	0.800000000091340	1.13639068868366	0.800000000000001	0.792808284554042	0.803768351061809	0.821548982652029
1.37543771885943	0.800000000000000	0.799999999999973	0.800000000085898	1.13671905558772	0.800000000000001	0.792965186256039	0.803707773741172	0.821124105886799
1.37618809404702	0.800000000000000	0.799999999999973	0.800000000080772	1.13701861724716	0.800000000000001	0.793121462566754	0.803646591721878	0.820699152739923
1.37693846923462	0.800000000000000	0.799999999999973	0.800000000075946	1.13728621732039	0.800000000000001	0.793277103238385	0.803584809209484	0.820274151482505
1.37768884442221	0.800000000000000	0.799999999999973	0.800000000071402	1.13751835835583	0.800000000000001	0.793432097244584	0.803522431111606	0.819849133333659
1.37843921960981	0.800000000000000	0.799999999999973	0.800000000067124	1.13771116727711	0.800000000000001	0.793586432693377	0.803459463112641	0.819424132782260
1.37918959479740	0.800000000000000	0.799999999999973	0.800000000063096	1.13786035803651	0.800000000000001	0.793740096731013	0.803395911756252	0.818999187942225
1.37993996998499	0.800000000000000	0.799999999999973	0.800000000059305	1.13796119138260	0.800000000000001	0.793893075435910	0.803331784536346	0.818574340944327
1.38069034517259	0.800000000000000	0.799999999999973	0.800000000055737	1.13800843174260	0.800000000000001	0.794045353701863	0.803267089997272	0.818149638367741
1.38144072036018	0.800000000000000	0.799999999999973	0.800000000052379	1.13799630129342	0.800000000000001	0.794196915109606	0.803201837844020	0.817725131714614
1.38219109554777	0.800000000000000	0.799999999999973	0.800000000049219	1.13791843139221	0.800000000000001	0.794347741785855	0.803136039063223	0.817300877931031
1.38294147073537	0.800000000000000	0.799999999999973	0.800000000046246	1.13776781166069	0.800000000000001	0.794497814248914	0.803069706055756	0.816876939977779
1.38369184592296	0.800000000000000	0.799999999999973	0.800000000043448	1.13753673717538	0.800000000000001	0.794647111239972	0.803002852781748	0.816453387454255
1.38444222111056	0.800000000000000	0.799999999999973	0.800000000040815	1.13721675441104	0.800000000000001	0.794795609539265	0.802935494918755	0.816030297278671
1.38519259629815	0.800000000000000	0.799999999999973	0.800000000038339	1.13679860682632	0.800000000000001	0.794943283766380	0.802867650033816	0.815607754427445
1.38594297148574	0.800000000000000	0.799999999999973	0.800000000036010	1.13627218127263	0.800000000000001	0.795090106164086	0.802799337769995	0.815185852736173
1.38669334667334	0.800000000000000	0.799999999999973	0.800000000033819	1.13562645675733	0.800000000000001	0.795236046365320	0.802730580047877	0.814764695763901
1.38744372186093	0.800000000000000	0.799999999999973	0.800000000031758	1.13484945750412	0.800000000000001	0.795381071143208	0.802661401282262	0.814344397721444
1.38819409704852	0.800000000000000	0.799999999999973	0.800000000029821	1.13392821273081	0.800000000000001	0.795525144144372	0.802591828614069	0.813925084463257
1.38894447223612	0.800000000000000	0.799999999999973	0.800000000027999	1.13284872610680	0.800000000000001	0.795668225606247	0.802521892157038	0.813506894540653
1.38969484742371	0.800000000000000	0.799999999999973	0.800000000026285	1.13159595845504	0.800000000000001	0.795810272059776	0.802451625258417	0.813089980312069
1.39044522261131	0.800000000000000	0.799999999999973	0.800000000024675	1.13015382791370	0.800000000000001	0.795951236019538	0.802381064772171	0.812674509103394
1.39119559779890	0.800000000000000	0.799999999999973	0.800000000023160	1.12850523245035	0.800000000000001	0.796091065664391	0.802310251342604	0.812260664408111
1.39194597298649	0.800000000000000	0.799999999999973	0.800000000021737	1.12663210029376	0.800000000000001	0.796229704512735	0.802239229695327	0.811848647113024
1.39269634817409	0.800000000000000	0.799999999999973	0.800000000020399	1.12451547446589	0.800000000000001	0.796367091097917	0.802168048931529	0.811438676730622
1.39344672336168	0.800000000000000	0.799999999999973	0.800000000019142	1.12213563809508	0.800000000000001	0.796503158650802	0.802096762820244	0.811030992613643
1.39419709854927	0.800000000000000	0.799999999999973	0.800000000017960	1.11947228748320	0.800000000000001	0.796637834798330	0.802025430081918	0.810625855121048
1.39494747373687	0.800000000000000	0.799999999999973	0.800000000016850	1.11650475987952	0.800000000000001	0.796771041288852	0.801954114654987	0.810223546697584
1.39569784892446	0.800000000000000	0.799999999999973	0.800000000015806	1.11321232245462	0.800000000000001	0.796902693757201	0.801882885935464	0.809824372821366
1.39644822411206	0.800000000000000	0.799999999999973	0.800000000014826	1.10957452792934	0.800000000000001	0.797032701544735	0.801811818977678	0.809428662765742
1.39719859929965	0.800000000000000	0.799999999999973	0.800000000013905	1.10557164055141	0.800000000000001	0.797160967591866	0.801740994642421	0.809036770113413
1.39794897448724	0.800000000000000	0.799999999999973	0.800000000013040	1.10118513349227	0.800000000000001	0.797287388422777	0.801670499676970	0.808649072952843
1.39869934967484	0.800000000000000	0.799999999999973	0.800000000012227	1.09639825515958	0.800000000000001	0.797411854243947	0.801600426709795	0.808265973679960
1.39944972486243	0.800000000000000	0.799999999999973	0.800000000011464	1.09119665735063	0.800000000000001	0.797534249179456	0.801530874141521	0.807887898322941
1.40020010005003	0.800000000000000	0.799999999999973	0.800000000010747	1.08556907266878	0.800000000000001	0.797654451666628	0.801461945913059	0.807515295305323
1.40095047523762	0.800000000000000	0.799999999999973	0.800000000010074	1.07950802238316	0.800000000000001	0.797772335035099	0.801393751131931	0.807148633563986
1.40170085042521	0.800000000000000	0.799999999999973	0.800000000009442	1.07301052928347	0.800000000000001	0.797887768290403	0.801326403539080	0.806788399944784
1.40245122561281	0.800000000000000	0.799999999999973	0.800000000008849	1.06607880360060	0.800000000000000	0.798000617119515	0.801260020801004	0.806435095811038
1.40320160080040	0.800000000000000	0.799999999999973	0.800000000008292	1.05872086442651	0.800000000000000	0.798110745130046	0.801194723616193	0.806089232819566
1.40395197598799	0.800000000000000	0.799999999999973	0.800000000007769	1.05095105510045	0.800000000000000	0.798218015326879	0.801130634630683	0.805751327846242
1.40470235117559	0.800000000000000	0.799999999999973	0.800000000007278	1.04279040960125	0.800000000000000	0.798322291819894	0.801067877165137	0.805421897078176
1.40545272636318	0.800000000000000	0.799999999999973	0.800000000006817	1.03426682889026	0.800000000000000	0.798423441744287	0.801006573765056	0.805101449331930
1.40620310155078	0.800000000000000	0.799999999999972	0.800000000006385	1.02541503195514	0.800000000000000	0.798521337361300	0.800946844596213	0.804790478705136
1.40695347673837	0.800000000000000	0.799999999999973	0.800000000005979	1.01627625620351	0.800000000000000	0.798615858292717	0.800888805718580	0.804489456719778
1.40770385192596	0.800000000000000	0.799999999999972	0.800000000005599	1.00689769553632	0.800000000000000	0.798706893828281	0.800832567283216	0.804198824165738
1.40845422711356	0.800000000000000	0.799999999999972	0.800000000005242	0.997331681018025	0.800000000000000	0.798794345232487	0.800778231706658	0.803918982898482
1.40920460230115	0.800000000000000	0.799999999999972	0.800000000004907	0.987634627139949	0.800000000000000	0.798878127967496	0.800725891885473	0.803650287880155
1.40995497748874	0.800000000000000	0.799999999999972	0.800000000004592	0.977865784434616	0.800000000000000	0.798958173743357	0.800675629518560	0.803393039774193
1.41070535267634	0.800000000000000	0.799999999999972	0.800000000004297	0.968085854664601	0.800000000000000	0.799034432306663	0.800627513605743	0.803147478405818
1.41145572786393	0.800000000000000	0.799999999999972	0.800000000004021	0.958355536139644	0.800000000000000	0.799106872884640	0.800581599187642	0.802913777381929
1.41220610305153	0.800000000000000	0.799999999999972	0.800000000003761	0.948734072503730	0.800000000000000	0.799175485213861	0.800537926383427	0.802692040123495
1.41295647823912	0.800000000000000	0.799999999999972	0.800000000003518	0.939277877854179	0.800000000000000	0.799240280100493	0.800496519770445	0.802482297503243
1.41370685342671	0.800000000000000	0.799999999999972	0.800000000003290	0.930039304387118	0.800000000000000	0.799301289481225	0.800457388133472	0.802284507205395
1.41445722861431	0.800000000000000	0.799999999999972	0.800000000003076	0.921065606778620	0.800000000000000	0.799358565978875	0.800420524592936	0.802098554838382
1.41520760380190	0.800000000000000	0.799999999999972	0.800000000002876	0.912398141709363	0.800000000000000	0.799412181972161	0.800385907102381	0.801924256743116
1.41595797898949	0.800000000000000	0.799999999999972	0.800000000002688	0.904071823197537	0.800000000000000	0.799462228222980	0.800353499287232	0.801761364356105
1.41670835417709	0.800000000000000	0.799999999999972	0.800000000002512	0.896114836661377	0.800000000000000	0.799508812124840	0.800323251581297	0.801609569915225
1.41745872936468	0.800000000000000	0.799999999999972	0.800000000002347	0.888548598616267	0.800000000000000	0.799552055651321	0.800295102605312	0.801468513241870
1.41820910455228	0.800000000000000	0.799999999999972	0.800000000002192	0.881387935920185	0.800000000000000	0.799592093092628	0.800268980724207	0.801337789299579
1.41895947973987	0.800000000000000	0.799999999999972	0.800000000002047	0.874641449275967	0.800000000000000	0.799629068671284	0.800244805716640	0.801216956217232
1.41970985492746	0.800000000000000	0.799999999999972	0.800000000001911	0.868312020492178	0.800000000000000	0.799663134125092	0.800222490491714	0.801105543473062
1.42046023011506	0.800000000000000	0.799999999999972	0.800000000001784	0.862397421540470	0.800000000000000	0.799694446337701	0.800201942792772	0.801003059961249
1.42121060530265	0.800000000000000	0.799999999999972	0.800000000001665	0.856890985129429	0.800000000000000	0.799723165085545	0.800183066836127	0.800909001701215
1.42196098049025	0.800000000000000	0.799999999999972	0.800000000001553	0.851782300556603	0.800000000000000	0.799749450956121	0.800165764842304	0.800822858996514
1.42271135567784	0.800000000000000	0.799999999999972	0.800000000001448	0.847057904161816	0.800000000000000	0.799773463477781	0.800149938427972	0.800744122900360
1.42346173086543	0.800000000000000	0.799999999999972	0.800000000001350	0.842701940004328	0.800000000000000	0.799795359486693	0.800135489837308	0.800672290894605
1.42421210605303	0.800000000000000	0.799999999999972	0.800000000001259	0.838696772770164	0.800000000000000	0.799815291743232	0.800122323001315	0.800606871734842
1.42496248124062	0.800000000000000	0.799999999999972	0.800000000001173	0.835023540894639	0.800000000000000	0.799833407798570	0.800110344422221	0.800547389454169
1.42571285642821	0.800000000000000	0.799999999999972	0.800000000001092	0.831662643136429	0.800000000000000	0.799849849102813	0.800099463887098	0.800493386550706
1.42646323161581	0.800000000000000	0.799999999999972	0.800000000001017	0.828594156192604	0.800000000000000	0.799864750338957	0.800089595020266	0.800444426408768
1.42721360680340	0.800000000000000	0.799999999999972	0.800000000000946	0.825798184349201	0.800000000000000	0.799878238962030	0.800080655687904	0.800400095020975
1.42796398199100	0.800000000000000	0.799999999999972	0.800000000000880	0.823255144658700	0.800000000000000	0.799890434919832	0.800072568270671	0.800360002089188
1.42871435717859	0.800000000000000	0.799999999999972	0.800000000000819	0.820945992820747	0.800000000000000	0.799901450530398	0.800065259821352	0.800323781587116
1.42946473236618	0.800000000000000	0.799999999999972	0.800000000000761	0.818852395942487	0.800000000000000	0.799911390491356	0.800058662124727	0.800291091867748
1.43021510755378	0.800000000000000	0.799999999999972	0.800000000000707	0.816956858806644	0.800000000000000	0.799920351997403	0.800052711676319	0.800261615395676
1.43096548274137	0.800000000000000	0.799999999999972	0.800000000000656	0.815242810310948	0.800000000000000	0.799928424943808	0.800047349595597	0.800235058178806
1.43171585792896	0.800000000000000	0.799999999999972	0.800000000000608	0.813694656480077	0.800000000000000	0.799935692196061	0.800042521487802	0.800211148966906
1.43246623311656	0.800000000000000	0.799999999999972	0.800000000000564	0.812297805991145	0.800000000000000	0.799942229908139	0.800038177266937	0.800189638276550
1.43321660830415	0.800000000000000	0.799999999999972	0.800000000000523	0.811038673577014	0.800000000000000	0.799948107874274	0.800034270950814	0.800170297293941
1.43396698349175	0.800000000000000	0.799999999999972	0.800000000000484	0.809904666040334	0.800000000000000	0.799953389901521	0.800030760437422	0.800152916699127
1.43471735867934	0.800000000000000	0.799999999999972	0.800000000000448	0.808884154971223	0.800000000000000	0.799958134192583	0.800027607270304	0.800137305447734
1.43546773386693	0.800000000000000	0.799999999999972	0.800000000000414	0.807966439644227	0.800000000000000	0.799962393730417	0.800024776399230	0.800123289539504
1.43621810905453	0.800000000000000	0.799999999999972	0.800000000000382	0.807141702996368	0.800000000000000	0.799966216657889	0.800022235941200	0.800110710796890
1.43696848424212	0.800000000000000	0.799999999999972	0.800000000000352	0.806400963069121	0.800000000000000	0.799969646647343	0.800019956945665	0.800099425671675
1.43771885942971	0.800000000000000	0.799999999999972	0.800000000000325	0.805736021838496	0.800000000000000	0.799972723256242	0.800017913166945	0.800089304093095
1.43846923461731	0.800000000000000	0.799999999999972	0.800000000000299	0.805139412959572	0.800000000000000	0.799975482266180	0.800016080845992	0.800080228367112
1.43921960980490	0.800000000000000	0.799999999999972	0.800000000000274	0.804604349612482	0.800000000000000	0.799977956003463	0.800014438502999	0.800072092133399
1.43996998499250	0.800000000000000	0.799999999999972	0.800000000000252	0.804124673351733	0.800000000000000	0.799980173640212	0.800012966741795	0.800064799384006
1.44072036018009	0.800000000000000	0.799999999999972	0.800000000000230	0.803694804624395	0.800000000000000	0.799982161475524	0.800011648066564	0.800058263545674
1.44147073536768	0.800000000000000	0.799999999999972	0.800000000000211	0.803309695429506	0.800000000000000	0.799983943196701	0.800010466711036	0.800052406626146
1.44222111055528	0.800000000000000	0.799999999999972	0.800000000000192	0.802964784435165	0.800000000000000	0.799985540120891	0.800009408480084	0.800047158423615
1.44297148574287	0.800000000000000	0.799999999999972	0.800000000000175	0.802655954745787	0.800000000000000	0.799986971417773	0.800008460603417	0.800042455797536
1.44372186093047	0.800000000000000	0.799999999999972	0.800000000000159	0.802379494414815	0.800000000000000	0.799988254314075	0.800007611600947	0.800038241998347
1.44447223611806	0.800000000000000	0.799999999999972	0.800000000000144	0.802132059723400	0.800000000000000	0.799989404280863	0.800006851159290	0.800034466053239
1.44522261130565	0.800000000000000	0.799999999999972	0.800000000000130	0.801910641189065	0.800000000000000	0.799990435204602	0.800006170018791	0.800031082204772
1.44597298649325	0.800000000000000	0.799999999999972	0.800000000000116	0.801712532226885	0.800000000000000	0.799991359543041	0.800005559870443	0.800028049399021
1.44672336168084	0.800000000000000	0.799999999999972	0.800000000000104	0.801535300356240	0.800000000000000	0.799992188466972	0.800005013262027	0.800025330819868
1.44747373686843	0.800000000000000	0.799999999999972	0.800000000000093	0.801376760826292	0.800000000000000	0.799992931988912	0.800004523512829	0.800022893466058
1.44822411205603	0.800000000000000	0.799999999999972	0.800000000000082	0.801234952521004	0.800000000000000	0.799993599079731	0.800004084636267	0.800020707767749
1.44897448724362	0.800000000000000	0.799999999999971	0.800000000000072	0.801108115997955	0.800000000000000	0.799994197774182	0.800003691269821	0.800018747239382
1.44972486243122	0.800000000000000	0.799999999999971	0.800000000000063	0.800994673513201	0.800000000000000	0.799994735266292	0.800003338611651	0.800016988165848
1.45047523761881	0.800000000000000	0.799999999999971	0.800000000000054	0.800893210885707	0.800000000000000	0.799995217995460	0.800003022363346	0.800015409319103
1.45122561280640	0.800000000000000	0.799999999999971	0.800000000000046	0.800802461058617	0.800000000000000	0.799995651724107	0.800002738678263	0.800013991702557
1.45197598799400	0.800000000000000	0.799999999999971	0.800000000000038	0.800721289220139	0.800000000000000	0.799996041607628	0.800002484114953	0.800012718320725
1.45272636318159	0.800000000000000	0.799999999999971	0.800000000000031	0.800648679353479	0.800000000000000	0.799996392257354	0.800002255595227	0.800011573971850
1.45347673836918	0.800000000000000	0.799999999999971	0.800000000000025	0.800583722092619	0.800000000000000	0.799996707797195	0.800002050366409	0.800010545061333
1.45422711355678	0.800000000000000	0.799999999999971	0.800000000000019	0.800525603768607	0.800000000000000	0.799996991914533	0.800001865967409	0.800009619434021
1.45497748874437	0.800000000000000	0.799999999999971	0.800000000000013	0.800473596538874	0.800000000000000	0.799997247905951	0.800001700198221	0.800008786223533
1.45572786393197	0.800000000000000	0.799999999999971	0.800000000000008	0.800427049500062	0.800000000000000	0.799997478718271	0.800001551092543	0.800008035716986
1.45647823911956	0.800000000000000	0.799999999999971	0.800000000000003	0.800385380692481	0.800000000000000	0.799997686985384	0.800001416893202	0.800007359233608
1.45722861430715	0.800000000000000	0.799999999999971	0.799999999999998	0.800348069911777	0.800000000000000	0.799997875061271	0.800001296030100	0.800006749015866
1.45797898949475	0.800000000000000	0.799999999999971	0.799999999999994	0.800314652250399	0.800000000000000	0.799998045049599	0.800001187100456	0.800006198131867
1.45872936468234	0.800000000000000	0.799999999999971	0.799999999999990	0.800284712298152	0.800000000000000	0.799998198830252	0.800001088851081	0.800005700387903
1.45947973986994	0.800000000000000	0.799999999999971	0.799999999999986	0.800257878937331	0.800000000000000	0.799998338083076	0.800001000162513	0.800005250250111
1.46023011505753	0.800000000000000	0.799999999999971	0.799999999999982	0.800233820673772	0.800000000000000	0.799998464309149	0.800000920034800	0.800004842774332
1.46098049024512	0.800000000000000	0.799999999999971	0.799999999999979	0.800212241450503	0.800000000000000	0.799998578849819	0.800000847574781	0.800004473543321
1.46173086543272	0.800000000000000	0.799999999999971	0.799999999999976	0.800192876895696	0.800000000000000	0.799998682903730	0.800000781984693	0.800004138610567
1.46248124062031	0.800000000000000	0.799999999999971	0.799999999999973	0.800175490961129	0.800000000000000	0.799998777542059	0.800000722551990	0.800003834450035
1.46323161580790	0.800000000000000	0.799999999999971	0.799999999999971	0.800159872911632	0.800000000000000	0.799998863722138	0.800000668640228	0.800003557911216
1.46398199099550	0.800000000000000	0.799999999999971	0.799999999999968	0.800145834629732	0.800000000000000	0.799998942299635	0.800000619680919	0.800003306178944
1.46473236618309	0.800000000000000	0.799999999999971	0.799999999999966	0.800133208203275	0.800000000000000	0.799999014039440	0.800000575166250	0.800003076737473
1.46548274137069	0.800000000000000	0.799999999999971	0.799999999999964	0.800121843766950	0.800000000000000	0.799999079625392	0.800000534642569	0.800002867338375
1.46623311655828	0.800000000000000	0.799999999999971	0.799999999999962	0.800111607571506	0.800000000000000	0.799999139668971	0.800000497704575	0.800002675971858
1.46698349174587	0.800000000000000	0.799999999999971	0.799999999999960	0.800102380257114	0.800000000000000	0.799999194717065	0.800000463990119	0.800002500841143
1.46773386693347	0.800000000000000	0.799999999999971	0.799999999999959	0.800094055309658	0.800000000000000	0.799999245258898	0.800000433175562	0.800002340339581
1.46848424212106	0.800000000000000	0.799999999999971	0.799999999999957	0.800086537680904	0.800000000000000	0.799999291732228	0.800000404971636	0.800002193030219
1.46923461730865	0.800000000000000	0.799999999999971	0.799999999999956	0.800079742555417	0.800000000000000	0.799999334528871	0.800000379119736	0.800002057627553
1.46998499249625	0.800000000000000	0.799999999999971	0.799999999999954	0.800073594248864	0.800000000000000	0.799999373999638	0.800000355388626	0.800001932981242
1.47073536768384	0.800000000000000	0.799999999999971	0.799999999999953	0.800068025223891	0.800000000000000	0.799999410458736	0.800000333571482	0.800001818061572
1.47148574287144	0.800000000000000	0.799999999999971	0.799999999999952	0.800062975211208	0.800000000000000	0.799999444187705	0.800000313483268	0.800001711946483
1.47223611805903	0.800000000000000	0.799999999999971	0.799999999999951	0.800058390424770	0.800000000000000	0.799999475438918	0.800000294958382	0.800001613809992
1.47298649324662	0.800000000000000	0.799999999999971	0.799999999999950	0.800054222861117	0.800000000000000	0.799999504438716	0.800000277848569	0.800001522911864
1.47373686843422	0.800000000000000	0.799999999999971	0.799999999999949	0.800050429673950	0.800000000000000	0.799999531390196	0.800000262021043	0.800001438588400
1.47448724362181	0.800000000000000	0.799999999999971	0.799999999999948	0.800046972615946	0.800000000000000	0.799999556475705	0.800000247356829	0.800001360244218
1.47523761880940	0.800000000000000	0.799999999999971	0.799999999999947	0.800043817540691	0.800000000000000	0.799999579859059	0.800000233749271	0.800001287344921
1.47598799399700	0.800000000000000	0.799999999999971	0.799999999999947	0.800040933958288	0.800000000000000	0.799999601687523	0.800000221102709	0.800001219410558
1.47673836918459	0.800000000000000	0.799999999999971	0.799999999999946	0.800038294638944	0.800000000000000	0.799999622093582	0.800000209331295	0.800001156009799
1.47748874437219	0.800000000000000	0.799999999999971	0.799999999999945	0.800035875259388	0.800000000000000	0.799999641196513	0.800000198357940	0.800001096754731
1.47823911955978	0.800000000000000	0.799999999999971	0.799999999999945	0.800033654087546	0.800000000000000	0.799999659103792	0.800000188113376	0.800001041296221
1.47898949474737	0.800000000000000	0.799999999999971	0.799999999999944	0.800031611701358	0.800000000000000	0.799999675912345	0.800000178535314	0.800000989319789
1.47973986993497	0.800000000000000	0.799999999999971	0.799999999999944	0.800029730738085	0.800000000000000	0.799999691709668	0.800000169567703	0.800000940541917
1.48049024512256	0.800000000000000	0.799999999999971	0.799999999999943	0.800027995670810	0.800000000000000	0.799999706574823	0.800000161160057	0.800000894706764
1.48124062031016	0.800000000000000	0.799999999999971	0.799999999999943	0.800026392609220	0.800000000000000	0.799999720579325	0.800000153266869	0.800000851583237
1.48199099549775	0.800000000000000	0.799999999999971	0.799999999999943	0.800024909122018	0.800000000000000	0.799999733787935	0.800000145847077	0.800000810962379
1.48274137068534	0.800000000000000	0.799999999999971	0.799999999999942	0.800023534078647	0.800000000000000	0.799999746259368	0.800000138863593	0.800000772655036
1.48349174587294	0.800000000000000	0.799999999999971	0.799999999999942	0.800022257508185	0.800000000000000	0.799999758046921	0.800000132282883	0.800000736489780
1.48424212106053	0.800000000000000	0.799999999999971	0.799999999999942	0.800021070473526	0.800000000000000	0.799999769199043	0.800000126074590	0.800000702311047
1.48499249624812	0.800000000000000	0.799999999999971	0.799999999999941	0.800019964959085	0.800000000000000	0.799999779759834	0.800000120211202	0.800000669977479
1.48574287143572	0.800000000000000	0.799999999999970	0.799999999999941	0.800018933770372	0.800000000000000	0.799999789769505	0.800000114667742	0.800000639360424
1.48649324662331	0.800000000000000	0.799999999999970	0.799999999999941	0.800017970443810	0.800000000000000	0.799999799264789	0.800000109421502	0.800000610342575
1.48724362181091	0.800000000000000	0.799999999999970	0.799999999999941	0.800017069164972	0.800000000000000	0.799999808279329	0.800000104451784	0.800000582816705
1.48799399699850	0.800000000000000	0.799999999999970	0.799999999999941	0.800016224693007	0.800000000000000	0.799999816844055	0.800000099739661	0.800000556684444
1.48874437218609	0.800000000000000	0.799999999999970	0.799999999999940	0.800015432287980	0.800000000000000	0.799999824987585	0.800000095267721	0.800000531854994
1.48949474737369	0.800000000000000	0.799999999999970	0.799999999999940	0.800014687635798	0.800000000000000	0.799999832736694	0.800000091019782	0.800000508243620
1.49024512256128	0.800000000000000	0.799999999999970	0.799999999999940	0.800013986761242	0.800000000000000	0.799999840116983	0.800000086980505	0.800000485769587
1.49099549774887	0.800000000000000	0.799999999999970	0.799999999999940	0.800013325911511	0.800000000000000	0.799999847153918	0.800000083134797	0.800000464352937
1.49174587293647	0.800000000000000	0.799999999999970	0.799999999999940	0.800012701376843	0.800000000000000	0.799999853874643	0.800000079466808	0.800000443908925
1.49249624812406	0.800000000000000	0.799999999999970	0.799999999999940	0.800012109183939	0.800000000000000	0.799999860311315	0.800000075958089	0.800000424337858
1.49324662331166	0.800000000000000	0.799999999999970	0.799999999999940	0.800011544538019	0.800000000000000	0.799999866507407	0.800000072584150	0.800000405505893
1.49399699849925	0.800000000000000	0.799999999999970	0.799999999999940	0.800011000772967	0.800000000000000	0.799999872529780	0.800000069307861	0.800000387208309
1.49474737368684	0.800000000000000	0.799999999999971	0.799999999999941	0.800010467343039	0.800000000000000	0.799999878491999	0.800000066066752	0.800000369098626
1.49549774887444	0.800000000000000	0.799999999999971	0.799999999999941	0.800009925950615	0.800000000000000	0.799999884599454	0.800000062748439	0.800000350551454
1.49624812406203	0.800000000000000	0.799999999999972	0.799999999999942	0.800009343051786	0.800000000000000	0.799999891236844	0.800000059143000	0.800000330396645
1.49699849924962	0.800000000000000	0.799999999999973	0.799999999999945	0.800008655324686	0.800000000000000	0.799999899137896	0.800000054850638	0.800000306403607
1.49774887443722	0.800000000000000	0.799999999999975	0.799999999999949	0.800007741465425	0.800000000000000	0.799999909714728	0.800000049102501	0.800000274280626
1.49849924962481	0.800000000000000	0.799999999999979	0.799999999999957	0.800006367416707	0.800000000000000	0.799999925697150	0.800000040412993	0.800000225732709
1.49924962481241	0.800000000000000	0.799999999999986	0.799999999999972	0.800004079961719	0.800000000000000	0.799999952373665	0.800000025904931	0.800000144691685

==> data/Burger/burger_Eul_k=5.dat <==
0.000750375187593797	0.800064542865365	0.800061709859300	0.800061709859300	0.800061709859300	0.800064542865365	0.800061908267770	0.800061596655064	0.800062483316756
0.00150075037518759	0.800067503751543	0.800061709859300	0.800061709859300	0.800061709859300	0.800067503751543	0.800062115382368	0.800061478525471	0.800063291450395
0.00225112556278139	0.800070592517506	0.800061709859300	0.800061709859300	0.800061709859300	0.800070592517506	0.800062331140869	0.800061355517463	0.800064134200762
0.00300150075037519	0.800073814303099	0.800061709859300	0.800061709859300	0.800061709859300	0.800073814303099	0.800062555839111	0.800061227474391	0.800065012909902
0.00375187593796898	0.800077174437087	0.800061709859301	0.800061709859301	0.800061709859301	0.800077174437087	0.800062789783491	0.800061094234500	0.800065928968639
0.00450225112556278	0.800080678443321	0.800061709859301	0.800061709859301	0.800061709859301	0.800080678443321	0.800063033291163	0.800060955630820	0.800066883818211
0.00525262631315658	0.800084332047076	0.800061709859300	0.800061709859300	0.800061709859300	0.800084332047076	0.800063286690500	0.800060811490951	0.800067878951876
0.00600300150075038	0.800088141181554	0.800061709859300	0.800061709859300	0.800061709859300	0.800088141181554	0.800063550321398	0.800060661636938	0.800068915916573
0.00675337668834417	0.800092111994575	0.800061709859300	0.800061709859300	0.800061709859300	0.800092111994575	0.800063824535666	0.800060505885077	0.800069996314651
0.00750375187593797	0.800096250855433	0.800061709859300	0.800061709859300	0.800061709859300	0.800096250855433	0.800064109697393	0.800060344045753	0.800071121805609
0.00825412706353177	0.800100564361943	0.800061709859300	0.800061709859300	0.800061709859300	0.800100564361943	0.800064406183348	0.800060175923256	0.800072294107907
0.00900450225112556	0.800105059347671	0.800061709859300	0.800061709859300	0.800061709859300	0.800105059347671	0.800064714383371	0.800060001315604	0.800073515000812
0.00975487743871936	0.800109742889351	0.800061709859300	0.800061709859300	0.800061709859300	0.800109742889351	0.800065034700784	0.800059820014351	0.800074786326290
0.0105052526263132	0.800114622314498	0.800061709859300	0.800061709859300	0.800061709859300	0.800114622314498	0.800065367552809	0.800059631804405	0.800076109990955
0.0112556278139070	0.800119705209209	0.800061709859301	0.800061709859301	0.800061709859301	0.800119705209209	0.800065713370995	0.800059436463829	0.800077487968057
0.0120060030015008	0.800124999426174	0.800061709859301	0.800061709859301	0.800061709859301	0.800124999426174	0.800066072601658	0.800059233763641	0.800078922299530
0.0127563781890945	0.800130513092878	0.800061709859301	0.800061709859301	0.800061709859301	0.800130513092878	0.800066445706327	0.800059023467619	0.800080415098074
0.0135067533766883	0.800136254620014	0.800061709859301	0.800061709859301	0.800061709859301	0.800136254620014	0.800066833162205	0.800058805332090	0.800081968549310
0.0142571285642821	0.800142232710103	0.800061709859301	0.800061709859301	0.800061709859301	0.800142232710103	0.800067235462638	0.800058579105721	0.800083584913965
0.0150075037518759	0.800148456366329	0.800061709859301	0.800061709859301	0.800061709859301	0.800148456366329	0.800067653117594	0.800058344529305	0.800085266530128
0.0157578789394697	0.800154934901582	0.800061709859301	0.800061709859301	0.800061709859301	0.800154934901582	0.800068086654155	0.800058101335543	0.800087015815545
0.0165082541270635	0.800161677947728	0.800061709859301	0.800061709859301	0.800061709859301	0.800161677947728	0.800068536617017	0.800057849248822	0.800088835269977
0.0172586293146573	0.800168695465093	0.800061709859301	0.800061709859301	0.800061709859301	0.800168695465093	0.800069003569004	0.800057587984988	0.800090727477609
0.0180090045022511	0.800175997752175	0.800061709859301	0.800061709859301	0.800061709859301	0.800175997752175	0.800069488091592	0.800057317251114	0.800092695109515
0.0187593796898449	0.800183595455584	0.800061709859300	0.800061709859300	0.800061709859300	0.800183595455584	0.800069990785439	0.800057036745272	0.800094740926179
0.0195097548774387	0.800191499580212	0.800061709859300	0.800061709859300	0.800061709859300	0.800191499580212	0.800070512270939	0.800056746156286	0.800096867780072
0.0202601300650325	0.800199721499633	0.800061709859300	0.800061709859300	0.800061709859300	0.800199721499633	0.800071053188770	0.800056445163497	0.800099078618291
0.0210105052526263	0.800208272966747	0.800061709859300	0.800061709859300	0.800061709859300	0.800208272966747	0.800071614200469	0.800056133436512	0.800101376485246
0.0217608804402201	0.800217166124656	0.800061709859300	0.800061709859300	0.800061709859300	0.800217166124656	0.800072195989007	0.800055810634957	0.800103764525417
0.0225112556278139	0.800226413517786	0.800061709859300	0.800061709859300	0.800061709859300	0.800226413517786	0.800072799259385	0.800055476408223	0.800106245986163
0.0232616308154077	0.800236028103252	0.800061709859300	0.800061709859300	0.800061709859300	0.800236028103252	0.800073424739231	0.800055130395204	0.800108824220590
0.0240120060030015	0.800246023262472	0.800061709859300	0.800061709859300	0.800061709859300	0.800246023262472	0.800074073179420	0.800054772224042	0.800111502690487
0.0247623811905953	0.800256412813031	0.800061709859300	0.800061709859300	0.800061709859300	0.800256412813031	0.800074745354695	0.800054401511859	0.800114284969311
0.0255127563781891	0.800267211020793	0.800061709859300	0.800061709859300	0.800061709859300	0.800267211020793	0.800075442064305	0.800054017864488	0.800117174745244
0.0262631315657829	0.800278432612274	0.800061709859300	0.800061709859300	0.800061709859300	0.800278432612274	0.800076164132657	0.800053620876200	0.800120175824306
0.0270135067533767	0.800290092787266	0.800061709859300	0.800061709859300	0.800061709859300	0.800290092787266	0.800076912409971	0.800053210129434	0.800123292133531
0.0277638819409705	0.800302207231727	0.800061709859300	0.800061709859300	0.800061709859300	0.800302207231727	0.800077687772958	0.800052785194510	0.800126527724203
0.0285142571285643	0.800314792130922	0.800061709859299	0.800061709859299	0.800061709859299	0.800314792130922	0.800078491125500	0.800052345629357	0.800129886775160
0.0292646323161581	0.800327864182837	0.800061709859300	0.800061709859300	0.800061709859300	0.800327864182837	0.800079323399344	0.800051890979219	0.800133373596158
0.0300150075037519	0.800341440611851	0.800061709859300	0.800061709859300	0.800061709859300	0.800341440611851	0.800080185554812	0.800051420776372	0.800136992631294
0.0307653826913457	0.800355539182677	0.800061709859300	0.800061709859300	0.800061709859300	0.800355539182677	0.800081078581517	0.800050934539833	0.800140748462502
0.0315157578789395	0.800370178214568	0.800061709859300	0.800061709859300	0.800061709859300	0.800370178214568	0.800082003499092	0.800050431775065	0.800144645813102
0.0322661330665333	0.800385376595796	0.800061709859300	0.800061709859300	0.800061709859300	0.800385376595796	0.800082961357930	0.800049911973683	0.800148689551423
0.0330165082541271	0.800401153798396	0.800061709859300	0.800061709859300	0.800061709859300	0.800401153798396	0.800083953239942	0.800049374613154	0.800152884694479
0.0337668834417209	0.800417529893185	0.800061709859299	0.800061709859299	0.800061709859299	0.800417529893185	0.800084980259310	0.800048819156498	0.800157236411718
0.0345172586293147	0.800434525565050	0.800061709859299	0.800061709859299	0.800061709859299	0.800434525565050	0.800086043563268	0.800048245051984	0.800161750028831
0.0352676338169085	0.800452162128511	0.800061709859299	0.800061709859299	0.800061709859299	0.800452162128511	0.800087144332889	0.800047651732827	0.800166431031623
0.0360180090045023	0.800470461543553	0.800061709859299	0.800061709859299	0.800061709859299	0.800470461543553	0.800088283783872	0.800047038616882	0.800171285069949
0.0367683841920961	0.800489446431733	0.800061709859299	0.800061709859299	0.800061709859299	0.800489446431733	0.800089463167356	0.800046405106336	0.800176317961716
0.0375187593796899	0.800509140092561	0.800061709859299	0.800061709859299	0.800061709859299	0.800509140092561	0.800090683770734	0.800045750587399	0.800181535696943
0.0382691345672836	0.800529566520152	0.800061709859299	0.800061709859299	0.800061709859299	0.800529566520152	0.800091946918480	0.800045074429994	0.800186944441888
0.0390195097548774	0.800550750420147	0.800061709859299	0.800061709859299	0.800061709859299	0.800550750420147	0.800093253972985	0.800044375987450	0.800192550543234
0.0397698849424712	0.800572717226914	0.800061709859299	0.800061709859299	0.800061709859299	0.800572717226914	0.800094606335407	0.800043654596186	0.800198360532340
0.0405202601300650	0.800595493121010	0.800061709859299	0.800061709859299	0.800061709859299	0.800595493121010	0.800096005446523	0.800042909575404	0.800204381129552
0.0412706353176588	0.800619105046915	0.800061709859299	0.800061709859299	0.800061709859299	0.800619105046915	0.800097452787599	0.800042140226777	0.800210619248572
0.0420210105052526	0.800643580731042	0.800061709859299	0.800061709859299	0.800061709859299	0.800643580731042	0.800098949881260	0.800041345834137	0.800217082000893
0.0427713856928464	0.800668948699995	0.800061709859299	0.800061709859299	0.800061709859299	0.800668948699995	0.800100498292379	0.800040525663167	0.800223776700287
0.0435217608804402	0.800695238299113	0.800061709859299	0.800061709859299	0.800061709859299	0.800695238299113	0.800102099628962	0.800039678961090	0.800230710867359
0.0442721360680340	0.800722479711255	0.800061709859299	0.800061709859299	0.800061709859299	0.800722479711255	0.800103755543056	0.800038804956363	0.800237892234148
0.0450225112556278	0.800750703975858	0.800061709859299	0.800061709859299	0.800061709859299	0.800750703975858	0.800105467731650	0.800037902858371	0.800245328748794
0.0457728864432216	0.800779943008246	0.800061709859299	0.800061709859299	0.800061709859299	0.800779943008246	0.800107237937593	0.800036971857120	0.800253028580258
0.0465232616308154	0.800810229619191	0.800061709859299	0.800061709859299	0.800061709859299	0.800810229619191	0.800109067950517	0.800036011122941	0.800261000123091
0.0472736368184092	0.800841597534723	0.800061709859299	0.800061709859299	0.800061709859299	0.800841597534723	0.800110959607763	0.800035019806186	0.800269252002267
0.0480240120060030	0.800874081416187	0.800061709859299	0.800061709859299	0.800061709859299	0.800874081416187	0.800112914795318	0.800033997036932	0.800277793078055
0.0487743871935968	0.800907716880542	0.800061709859299	0.800061709859299	0.800061709859299	0.800907716880542	0.800114935448754	0.800032941924695	0.800286632450949
0.0495247623811906	0.800942540520890	0.800061709859299	0.800061709859299	0.800061709859299	0.800942540520890	0.800117023554177	0.800031853558136	0.800295779466648
0.0502751375687844	0.800978589927244	0.800061709859299	0.800061709859299	0.800061709859299	0.800978589927244	0.800119181149170	0.800030731004780	0.800305243721076
0.0510255127563782	0.801015903707518	0.800061709859299	0.800061709859299	0.800061709859299	0.801015903707518	0.800121410323757	0.800029573310734	0.800315035065452
0.0517758879439720	0.801054521508735	0.800061709859299	0.800061709859299	0.800061709859299	0.801054521508735	0.800123713221353	0.800028379500421	0.800325163611405
0.0525262631315658	0.801094484038452	0.800061709859299	0.800061709859299	0.800061709859299	0.801094484038452	0.800126092039732	0.800027148576303	0.800335639736125
0.0532766383191596	0.801135833086395	0.800061709859299	0.800061709859299	0.800061709859299	0.801135833086394	0.800128549031984	0.800025879518631	0.800346474087559
0.0540270135067534	0.801178611546282	0.800061709859299	0.800061709859299	0.800061709859299	0.801178611546282	0.800131086507487	0.800024571285179	0.800357677589636
0.0547773886943472	0.801222863437858	0.800061709859299	0.800061709859299	0.800061709859299	0.801222863437858	0.800133706832868	0.800023222811006	0.800369261447539
0.0555277638819410	0.801268633929095	0.800061709859299	0.800061709859299	0.800061709859299	0.801268633929095	0.800136412432973	0.800021833008218	0.800381237152999
0.0562781390695348	0.801315969358584	0.800061709859299	0.800061709859299	0.800061709859299	0.801315969358584	0.800139205791836	0.800020400765730	0.800393616489623
0.0570285142571286	0.801364917258085	0.800061709859299	0.800061709859299	0.800061709859299	0.801364917258085	0.800142089453638	0.800018924949053	0.800406411538245
0.0577788894447224	0.801415526375242	0.800061709859299	0.800061709859299	0.800061709859299	0.801415526375242	0.800145066023682	0.800017404400080	0.800419634682312
0.0585292646323162	0.801467846696440	0.800061709859299	0.800061709859299	0.800061709859299	0.801467846696440	0.800148138169344	0.800015837936887	0.800433298613276
0.0592796398199100	0.801521929469810	0.800061709859299	0.800061709859299	0.800061709859299	0.801521929469810	0.800151308621038	0.800014224353541	0.800447416336019
0.0600300150075038	0.801577827228351	0.800061709859299	0.800061709859299	0.800061709859299	0.801577827228351	0.800154580173170	0.800012562419924	0.800462001174281
0.0607803901950975	0.801635593813180	0.800061709859299	0.800061709859299	0.800061709859299	0.801635593813179	0.800157955685087	0.800010850881568	0.800477066776112
0.0615307653826913	0.801695284396876	0.800061709859298	0.800061709859298	0.800061709859298	0.801695284396876	0.800161438082019	0.800009088459501	0.800492627119318
0.0622811405702851	0.801756955506929	0.800061709859298	0.800061709859298	0.800061709859298	0.801756955506929	0.800165030356019	0.800007273850112	0.800508696516926
0.0630315157578789	0.801820665049256	0.800061709859298	0.800061709859298	0.800061709859298	0.801820665049256	0.800168735566890	0.800005405725021	0.800525289622641
0.0637818909454727	0.801886472331795	0.800061709859298	0.800061709859298	0.800061709859298	0.801886472331795	0.800172556843107	0.800003482730976	0.800542421436302
0.0645322661330665	0.801954438088144	0.800061709859298	0.800061709859298	0.800061709859298	0.801954438088144	0.800176497382730	0.800001503489759	0.800560107309334
0.0652826413206603	0.802024624501248	0.800061709859298	0.800061709859298	0.800061709859298	0.802024624501248	0.800180560454299	0.799999466598107	0.800578362950187
0.0660330165082541	0.802097095227099	0.800061709859298	0.800061709859298	0.800061709859298	0.802097095227099	0.800184749397729	0.799997370627654	0.800597204429757
0.0667833916958479	0.802171915418453	0.800061709859298	0.800061709859298	0.800061709859298	0.802171915418453	0.800189067625181	0.799995214124896	0.800616648186794
0.0675337668834417	0.802249151748534	0.800061709859297	0.800061709859297	0.800061709859297	0.802249151748534	0.800193518621928	0.799992995611164	0.800636711033281
0.0682841420710355	0.802328872434718	0.800061709859297	0.800061709859297	0.800061709859297	0.802328872434718	0.800198105947199	0.799990713582623	0.800657410159782
0.0690345172586293	0.802411147262175	0.800061709859297	0.800061709859297	0.800061709859297	0.802411147262175	0.800202833235013	0.799988366510297	0.800678763140764
0.0697848924462231	0.802496047607449	0.800061709859297	0.800061709859297	0.800061709859297	0.802496047607449	0.800207704194990	0.799985952840104	0.800700787939870
0.0705352676338169	0.802583646461962	0.800061709859297	0.800061709859297	0.800061709859297	0.802583646461962	0.800212722613147	0.799983470992926	0.800723502915158
0.0712856428214107	0.802674018455426	0.800061709859297	0.800061709859297	0.800061709859297	0.802674018455426	0.800217892352674	0.799980919364690	0.800746926824285
0.0720360180090045	0.802767239879132	0.800061709859297	0.800061709859297	0.800061709859297	0.802767239879132	0.800223217354687	0.799978296326483	0.800771078829633
0.0727863931965983	0.802863388709112	0.800061709859297	0.800061709859297	0.800061709859297	0.802863388709112	0.800228701638963	0.799975600224692	0.800795978503384
0.0735367683841921	0.802962544629135	0.800061709859297	0.800061709859297	0.800061709859297	0.802962544629135	0.800234349304643	0.799972829381158	0.800821645832520
0.0742871435717859	0.803064789053533	0.800061709859297	0.800061709859297	0.800061709859297	0.803064789053533	0.800240164530922	0.799969982093378	0.800848101223757
0.0750375187593797	0.803170205149826	0.800061709859296	0.800061709859296	0.800061709859296	0.803170205149826	0.800246151577700	0.799967056634711	0.800875365508395
0.0757878939469735	0.803278877861120	0.800061709859296	0.800061709859296	0.800061709859296	0.803278877861119	0.800252314786219	0.799964051254633	0.800903459947092
0.0765382691345673	0.803390893928267	0.800061709859296	0.800061709859296	0.800061709859296	0.803390893928267	0.800258658579654	0.799960964179014	0.800932406234535
0.0772886443221611	0.803506341911753	0.800061709859296	0.800061709859296	0.800061709859296	0.803506341911753	0.800265187463692	0.799957793610419	0.800962226504027
0.0780390195097549	0.803625312213294	0.800061709859296	0.800061709859296	0.800061709859296	0.803625312213294	0.800271906027065	0.799954537728457	0.800992943331961
0.0787893946973487	0.803747897097110	0.800061709859295	0.800061709859295	0.800061709859295	0.803747897097110	0.800278818942055	0.799951194690146	0.801024579742187
0.0795397698849425	0.803874190710863	0.800061709859295	0.800061709859295	0.800061709859295	0.803874190710863	0.800285930964967	0.799947762630325	0.801057159210263
0.0802901450725363	0.804004289106222	0.800061709859295	0.800061709859295	0.800061709859295	0.804004289106222	0.800293246936561	0.799944239662091	0.801090705667574
0.0810405202601301	0.804138290259031	0.800061709859295	0.800061709859295	0.800061709859295	0.804138290259031	0.800300771782446	0.799940623877281	0.801125243505327
0.0817908954477239	0.804276294089057	0.800061709859295	0.800061709859295	0.800061709859295	0.804276294089057	0.800308510513438	0.799936913346982	0.801160797578406
0.0825412706353177	0.804418402479285	0.800061709859295	0.800061709859295	0.800061709859295	0.804418402479285	0.800316468225878	0.799933106122085	0.801197393209074
0.0832916458229115	0.804564719294734	0.800061709859295	0.800061709859295	0.800061709859295	0.804564719294734	0.800324650101902	0.799929200233879	0.801235056190528
0.0840420210105053	0.804715350400767	0.800061709859295	0.800061709859295	0.800061709859295	0.804715350400767	0.800333061409669	0.799925193694674	0.801273812790285
0.0847923961980990	0.804870403680862	0.800061709859295	0.800061709859295	0.800061709859295	0.804870403680862	0.800341707503549	0.799921084498484	0.801313689753406
0.0855427713856928	0.805029989053815	0.800061709859294	0.800061709859294	0.800061709859294	0.805029989053814	0.800350593824256	0.799916870621732	0.801354714305534
0.0862931465732866	0.805194218490345	0.800061709859294	0.800061709859294	0.800061709859294	0.805194218490345	0.800359725898936	0.799912550024010	0.801396914155751
0.0870435217608804	0.805363206029076	0.800061709859294	0.800061709859294	0.800061709859294	0.805363206029075	0.800369109341206	0.799908120648882	0.801440317499238
0.0877938969484742	0.805537067791843	0.800061709859294	0.800061709859294	0.800061709859294	0.805537067791843	0.800378749851139	0.799903580424729	0.801484953019735
0.0885442721360680	0.805715921998327	0.800061709859294	0.800061709859294	0.800061709859294	0.805715921998327	0.800388653215191	0.799898927265639	0.801530849891786
0.0892946473236618	0.805899888979945	0.800061709859294	0.800061709859293	0.800061709859293	0.805899888979945	0.800398825306086	0.799894159072350	0.801578037782768
0.0900450225112556	0.806089091192992	0.800061709859293	0.800061709859293	0.800061709859293	0.806089091192992	0.800409272082629	0.799889273733233	0.801626546854688
0.0907953976988494	0.806283653230991	0.800061709859293	0.800061709859293	0.800061709859293	0.806283653230990	0.800419999589468	0.799884269125333	0.801676407765748
0.0915457728864432	0.806483701836211	0.800061709859293	0.800061709859293	0.800061709859293	0.806483701836210	0.800431013956800	0.799879143115451	0.801727651671656
0.0922961480740370	0.806689365910333	0.800061709859293	0.800061709859293	0.800061709859293	0.806689365910332	0.800442321400004	0.799873893561283	0.801780310226692
0.0930465232616308	0.806900776524215	0.800061709859293	0.800061709859293	0.800061709859293	0.806900776524214	0.800453928219224	0.799868518312610	0.801834415584498
0.0937968984492246	0.807118066926728	0.800061709859293	0.800061709859292	0.800061709859292	0.807118066926727	0.800465840798874	0.799863015212538	0.801890000398608
0.0945472736368184	0.807341372552629	0.800061709859293	0.800061709859292	0.800061709859292	0.807341372552628	0.800478065607090	0.799857382098795	0.801947097822687
0.0952976488244122	0.807570831029428	0.800061709859293	0.800061709859292	0.800061709859292	0.807570831029428	0.800490609195102	0.799851616805080	0.802005741510478
0.0960480240120060	0.807806582183221	0.800061709859293	0.800061709859292	0.800061709859292	0.807806582183221	0.800503478196544	0.799845717162469	0.802065965615457
0.0967983991995998	0.808048768043446	0.800061709859293	0.800061709859292	0.800061709859292	0.808048768043445	0.800516679326689	0.799839681000880	0.802127804790166
0.0975487743871936	0.808297532846528	0.800061709859293	0.800061709859292	0.800061709859292	0.808297532846527	0.800530219381617	0.799833506150587	0.802191294185237
0.0982991495747874	0.808553023038376	0.800061709859293	0.800061709859292	0.800061709859292	0.808553023038376	0.800544105237299	0.799827190443799	0.802256469448081
0.0990495247623812	0.808815387275697	0.800061709859294	0.800061709859291	0.800061709859291	0.808815387275697	0.800558343848617	0.799820731716299	0.802323366721241
0.0997998999499750	0.809084776426080	0.800061709859294	0.800061709859291	0.800061709859291	0.809084776426080	0.800572942248298	0.799814127809137	0.802392022640399
0.100550275137569	0.809361343566824	0.800061709859295	0.800061709859291	0.800061709859291	0.809361343566824	0.800587907545776	0.799807376570384	0.802462474332022
0.101300650325163	0.809645243982467	0.800061709859295	0.800061709859291	0.800061709859291	0.809645243982467	0.800603246925967	0.799800475856951	0.802534759410643
0.102051025512756	0.809936635160977	0.800061709859296	0.800061709859291	0.800061709859291	0.809936635160976	0.800618967647971	0.799793423536468	0.802608915975770
0.102801400700350	0.810235676788564	0.800061709859297	0.800061709859291	0.800061709859291	0.810235676788563	0.800635077043685	0.799786217489222	0.802684982608405
0.103551775887944	0.810542530743088	0.800061709859298	0.800061709859290	0.800061709859290	0.810542530743087	0.800651582516336	0.799778855610159	0.802762998367168
0.104302151075538	0.810857361086008	0.800061709859300	0.800061709859290	0.800061709859290	0.810857361086007	0.800668491538927	0.799771335810954	0.802843002784024
0.105052526263132	0.811180334052843	0.800061709859302	0.800061709859290	0.800061709859290	0.811180334052842	0.800685811652596	0.799763656022141	0.802925035859586
0.105802901450725	0.811511618042108	0.800061709859304	0.800061709859290	0.800061709859290	0.811511618042107	0.800703550464893	0.799755814195303	0.803009138058004
0.106553276638319	0.811851383602681	0.800061709859307	0.800061709859290	0.800061709859290	0.811851383602680	0.800721715647960	0.799747808305335	0.803095350301420
0.107303651825913	0.812199803419569	0.800061709859310	0.800061709859290	0.800061709859290	0.812199803419568	0.800740314936627	0.799739636352769	0.803183713963983
0.108054027013507	0.812557052298033	0.800061709859314	0.800061709859290	0.800061709859290	0.812557052298032	0.800759356126417	0.799731296366160	0.803274270865408
0.108804402201101	0.812923307146029	0.800061709859319	0.800061709859289	0.800061709859289	0.812923307146028	0.800778847071459	0.799722786404543	0.803367063264087
0.109554777388694	0.813298746954943	0.800061709859325	0.800061709859289	0.800061709859289	0.813298746954942	0.800798795682305	0.799714104559956	0.803462133849725
0.110305152576288	0.813683552778559	0.800061709859332	0.800061709859289	0.800061709859289	0.813683552778559	0.800819209923658	0.799705248960024	0.803559525735503
0.111055527763882	0.814077907710252	0.800061709859341	0.800061709859289	0.800061709859289	0.814077907710251	0.800840097812006	0.799696217770615	0.803659282449753
0.111805902951476	0.814481996858342	0.800061709859351	0.800061709859289	0.800061709859289	0.814481996858341	0.800861467413157	0.799687009198555	0.803761447927149
0.112556278139070	0.814896007319594	0.800061709859363	0.800061709859289	0.800061709859289	0.814896007319593	0.800883326839683	0.799677621494422	0.803866066499381
0.113306653326663	0.815320128150814	0.800061709859378	0.800061709859289	0.800061709859289	0.815320128150814	0.800905684248261	0.799668052955388	0.803973182885338
0.114057028514257	0.815754550338522	0.800061709859395	0.800061709859289	0.800061709859289	0.815754550338521	0.800928547836929	0.799658301928143	0.804082842180762
0.114807403701851	0.816199466766643	0.800061709859416	0.800061709859288	0.800061709859288	0.816199466766642	0.800951925842233	0.799648366811879	0.804195089847380
0.115557778889445	0.816655072182211	0.800061709859441	0.800061709859288	0.800061709859288	0.816655072182210	0.800975826536282	0.799638246061336	0.804309971701506
0.116308154077039	0.817121563159032	0.800061709859471	0.800061709859288	0.800061709859288	0.817121563159031	0.801000258223707	0.799627938189918	0.804427533902100
0.117058529264632	0.817599138059279	0.800061709859506	0.800061709859288	0.800061709859288	0.817599138059278	0.801025229238516	0.799617441772872	0.804547822938286
0.117808904452226	0.818087996992992	0.800061709859548	0.800061709859288	0.800061709859288	0.818087996992991	0.801050747940855	0.799606755450532	0.804670885616310
0.118559279639820	0.818588341775444	0.800061709859597	0.800061709859288	0.800061709859288	0.818588341775443	0.801076822713674	0.799595877931627	0.804796769045945
0.119309654827414	0.819100375882354	0.800061709859656	0.800061709859287	0.800061709859287	0.819100375882353	0.801103461959285	0.799584807996651	0.804925520626323
0.120060030015008	0.819624304402902	0.800061709859726	0.800061709859287	0.800061709859287	0.819624304402901	0.801130674095832	0.799573544501296	0.805057188031205
0.120810405202601	0.820160333990532	0.800061709859808	0.800061709859287	0.800061709859287	0.820160333990531	0.801158467553659	0.799562086379949	0.805191819193660
0.121560780390195	0.820708672811508	0.800061709859905	0.800061709859287	0.800061709859287	0.820708672811507	0.801186850771578	0.799550432649248	0.805329462290177
0.122311155577789	0.821269530491201	0.800061709860020	0.800061709859287	0.800061709859287	0.821269530491200	0.801215832193045	0.799538582411697	0.805470165724174
0.123061530765383	0.821843118058076	0.800061709860156	0.800061709859287	0.800061709859287	0.821843118058075	0.801245420262234	0.799526534859341	0.805613978108926
0.123811905952976	0.822429647885359	0.800061709860316	0.800061709859287	0.800061709859287	0.822429647885358	0.801275623420021	0.799514289277502	0.805760948249888
0.124562281140570	0.823029333630363	0.800061709860504	0.800061709859287	0.800061709859287	0.823029333630362	0.801306450099865	0.799501845048568	0.805911125126425
0.125312656328164	0.823642390171444	0.800061709860725	0.800061709859287	0.800061709859287	0.823642390171442	0.801337908723603	0.799489201655838	0.806064557872928
0.126063031515758	0.824269033542576	0.800061709860985	0.800061709859287	0.800061709859287	0.824269033542575	0.801370007697146	0.799476358687426	0.806221295759334
0.126813406703352	0.824909480865521	0.800061709861291	0.800061709859286	0.800061709859286	0.824909480865520	0.801402755406081	0.799463315840212	0.806381388171023
0.127563781890945	0.825563950279572	0.800061709861649	0.800061709859286	0.800061709859286	0.825563950279570	0.801436160211186	0.799450072923845	0.806544884588115
0.128314157078539	0.826232660868860	0.800061709862070	0.800061709859286	0.800061709859286	0.826232660868859	0.801470230443852	0.799436629864803	0.806711834564140
0.129064532266133	0.826915832587214	0.800061709862562	0.800061709859286	0.800061709859286	0.826915832587212	0.801504974401416	0.799422986710493	0.806882287704102
0.129814907453727	0.827613686180544	0.800061709863138	0.800061709859286	0.800061709859286	0.827613686180542	0.801540400342408	0.799409143633402	0.807056293641918
0.130565282641321	0.828326443106756	0.800061709863811	0.800061709859285	0.800061709859285	0.828326443106754	0.801576516481710	0.799395100935293	0.807233902017246
0.131315657828914	0.829054325453177	0.800061709864598	0.800061709859285	0.800061709859285	0.829054325453175	0.801613330985627	0.799380859051439	0.807415162451688
0.132066033016508	0.829797555851480	0.800061709865516	0.800061709859285	0.800061709859285	0.829797555851478	0.801650851966887	0.799366418554906	0.807600124524383
0.132816408204102	0.830556357390118	0.800061709866587	0.800061709859285	0.800061709859285	0.830556357390116	0.801689087479546	0.799351780160870	0.807788837746974
0.133566783391696	0.831330953524244	0.800061709867834	0.800061709859285	0.800061709859285	0.831330953524242	0.801728045513826	0.799336944730967	0.807981351537969
0.134317158579290	0.832121567983124	0.800061709869287	0.800061709859285	0.800061709859285	0.832121567983122	0.801767733990866	0.799321913277690	0.808177715196483
0.135067533766883	0.832928424675047	0.800061709870976	0.800061709859285	0.800061709859285	0.832928424675045	0.801808160757402	0.799306686968802	0.808377977875369
0.135817908954477	0.833751747589721	0.800061709872939	0.800061709859284	0.800061709859284	0.833751747589719	0.801849333580385	0.799291267131796	0.808582188553745
0.136568284142071	0.834591760698170	0.800061709875218	0.800061709859284	0.800061709859284	0.834591760698168	0.801891260141507	0.799275655258362	0.808790396008911
0.137318659329665	0.835448687850131	0.800061709877862	0.800061709859284	0.800061709859284	0.835448687850129	0.801933948031681	0.799259853008903	0.809002648787669
0.138069034517259	0.836322752668963	0.800061709880927	0.800061709859284	0.800061709859284	0.836322752668961	0.801977404745445	0.799243862217052	0.809218995177048
0.138819409704852	0.837214178444071	0.800061709884477	0.800061709859284	0.800061709859284	0.837214178444068	0.802021637675304	0.799227684894222	0.809439483174437
0.139569784892446	0.838123188020867	0.800061709888584	0.800061709859284	0.800061709859284	0.838123188020865	0.802066654106019	0.799211323234167	0.809664160457134
0.140320160080040	0.839050003688276	0.800061709893333	0.800061709859284	0.800061709859284	0.839050003688274	0.802112461208831	0.799194779617556	0.809893074351315
0.141070535267634	0.839994847063803	0.800061709898819	0.800061709859284	0.800061709859284	0.839994847063800	0.802159066035641	0.799178056616565	0.810126271800435
0.141820910455228	0.840957938976179	0.800061709905151	0.800061709859284	0.800061709859284	0.840957938976177	0.802206475513130	0.799161156999465	0.810363799333064
0.142571285642821	0.841939499345623	0.800061709912452	0.800061709859284	0.800061709859284	0.841939499345620	0.802254696436841	0.799144083735231	0.810605703030170
0.143321660830415	0.842939747061714	0.800061709920865	0.800061709859284	0.800061709859284	0.842939747061711	0.802303735465215	0.799126839998138	0.810852028491851
0.144072036018009	0.843958899858931	0.800061709930550	0.800061709859283	0.800061709859283	0.843958899858929	0.802353599113579	0.799109429172362	0.811102820803538
0.144822411205603	0.844997174189869	0.800061709941691	0.800061709859283	0.800061709859283	0.844997174189866	0.802404293748110	0.799091854856582	0.811358124501663
0.145572786393197	0.846054785096167	0.800061709954495	0.800061709859283	0.800061709859283	0.846054785096165	0.802455825579760	0.799074120868558	0.811617983538821
0.146323161580790	0.847131946077192	0.800061709969199	0.800061709859283	0.800061709859283	0.847131946077189	0.802508200658147	0.799056231249720	0.811882441248419
0.147073536768384	0.848228868956496	0.800061709986070	0.800061709859283	0.800061709859283	0.848228868956493	0.802561424865432	0.799038190269720	0.812151540308843
0.147823911955978	0.849345763746110	0.800061710005412	0.800061709859282	0.800061709859282	0.849345763746107	0.802615503910164	0.799020002430986	0.812425322707138
0.148574287143572	0.850482838508692	0.800061710027568	0.800061709859282	0.800061709859282	0.850482838508689	0.802670443321113	0.799001672473232	0.812703829702222
0.149324662331166	0.851640299217591	0.800061710052926	0.800061709859282	0.800061709859282	0.851640299217588	0.802726248441092	0.798983205377968	0.812987101787663
0.150075037518759	0.852818349614867	0.800061710081925	0.800061709859282	0.800061709859282	0.852818349614864	0.802782924420759	0.798964606372957	0.813275178654001
0.150825412706353	0.854017191067321	0.800061710115060	0.800061709859282	0.800061709859282	0.854017191067317	0.802840476212431	0.798945880936659	0.813568099150662
0.151575787893947	0.855237022420577	0.800061710152890	0.800061709859282	0.800061709859282	0.855237022420574	0.802898908563885	0.798927034802627	0.813865901247463
0.152326163081541	0.856478039851291	0.800061710196044	0.800061709859282	0.800061709859282	0.856478039851288	0.802958226012162	0.798908073963861	0.814168621995730
0.153076538269135	0.857740436717524	0.800061710245231	0.800061709859282	0.800061709859282	0.857740436717520	0.803018432877393	0.798889004677132	0.814476297489046
0.153826913456728	0.859024403407352	0.800061710301250	0.800061709859282	0.800061709859282	0.859024403407348	0.803079533256620	0.798869833467238	0.814788962823650
0.154577288644322	0.860330127185779	0.800061710364995	0.800061709859282	0.800061709859282	0.860330127185776	0.803141531017652	0.798850567131233	0.815106652058496
0.155327663831916	0.861657792040011	0.800061710437473	0.800061709859282	0.800061709859282	0.861657792040008	0.803204429792930	0.798831212742574	0.815429398175009
0.156078039019510	0.863007578523161	0.800061710519815	0.800061709859282	0.800061709859282	0.863007578523157	0.803268232973426	0.798811777655231	0.815757233036538
0.156828414207104	0.864379663596468	0.800061710613285	0.800061709859282	0.800061709859282	0.864379663596464	0.803332943702576	0.798792269507717	0.816090187347545
0.157578789394697	0.865774220470091	0.800061710719302	0.800061709859281	0.800061709859281	0.865774220470088	0.803398564870239	0.798772696227061	0.816428290612533
0.158329164582291	0.867191418442568	0.800061710839452	0.800061709859281	0.800061709859281	0.867191418442564	0.803465099106717	0.798753066032711	0.816771571094764
0.159079539769885	0.868631422739004	0.800061710975510	0.800061709859281	0.800061709859281	0.868631422739000	0.803532548776797	0.798733387440348	0.817120055774748
0.159829914957479	0.870094394348096	0.800061711129458	0.800061709859281	0.800061709859281	0.870094394348092	0.803600915973871	0.798713669265637	0.817473770308568
0.160580290145073	0.871580489858053	0.800061711303507	0.800061709859281	0.800061709859281	0.871580489858049	0.803670202514092	0.798693920627884	0.817832738986039
0.161330665332666	0.873089861291523	0.800061711500124	0.800061709859281	0.800061709859281	0.873089861291518	0.803740409930604	0.798674150953615	0.818196984688737
0.162081040520260	0.874622655939600	0.800061711722057	0.800061709859280	0.800061709859280	0.874622655939595	0.803811539467839	0.798654369980053	0.818566528847918
0.162831415707854	0.876179016195023	0.800061711972367	0.800061709859280	0.800061709859280	0.876179016195018	0.803883592075876	0.798634587758507	0.818941391402357
0.163581790895448	0.877759079384645	0.800061712254457	0.800061709859280	0.800061709859280	0.877759079384640	0.803956568404894	0.798614814657664	0.819321590756128
0.164332166083042	0.879362977601286	0.800061712572107	0.800061709859280	0.800061709859280	0.879362977601281	0.804030468799693	0.798595061366766	0.819707143736362
0.165082541270635	0.880990837535066	0.800061712929519	0.800061709859280	0.800061709859280	0.880990837535061	0.804105293294313	0.798575338898700	0.820098065551000
0.165832916458229	0.882642780304318	0.800061713331349	0.800061709859280	0.800061709859280	0.882642780304313	0.804181041606744	0.798555658592956	0.820494369746575
0.166583291645823	0.884318921286197	0.800061713782763	0.800061709859279	0.800061709859279	0.884318921286192	0.804257713133733	0.798536032118482	0.820896068166049
0.167333666833417	0.886019369947090	0.800061714289480	0.800061709859279	0.800061709859279	0.886019369947085	0.804335306945697	0.798516471476422	0.821303170906741
0.168084042021011	0.887744229672931	0.800061714857827	0.800061709859279	0.800061709859279	0.887744229672926	0.804413821781749	0.798496989002725	0.821715686278369
0.168834417208604	0.889493597599555	0.800061715494803	0.800061709859279	0.800061709859279	0.889493597599550	0.804493256044829	0.798477597370627	0.822133620761230
0.169584792396198	0.891267564443182	0.800061716208136	0.800061709859279	0.800061709859279	0.891267564443177	0.804573607796971	0.798458309593016	0.822556978964575
0.170335167583792	0.893066214331169	0.800061717006356	0.800061709859279	0.800061709859279	0.893066214331164	0.804654874754680	0.798439139024643	0.822985763585172
0.171085542771386	0.894889624633144	0.800061717898874	0.800061709859279	0.800061709859279	0.894889624633139	0.804737054284452	0.798420099364213	0.823419975366127
0.171835917958979	0.896737865792640	0.800061718896054	0.800061709859278	0.800061709859278	0.896737865792634	0.804820143398423	0.798401204656328	0.823859613055967
0.172586293146573	0.898611001159364	0.800061720009310	0.800061709859278	0.800061709859278	0.898611001159358	0.804904138750165	0.798382469293281	0.824304673368031
0.173336668334167	0.900509086822218	0.800061721251196	0.800061709859278	0.800061709859278	0.900509086822212	0.804989036630627	0.798363908016712	0.824755150940201
0.174087043521761	0.902432171443209	0.800061722635511	0.800061709859278	0.800061709859278	0.902432171443203	0.805074832964231	0.798345535919103	0.825211038295005
0.174837418709355	0.904380296092367	0.800061724177407	0.800061709859278	0.800061709859278	0.904380296092361	0.805161523305121	0.798327368445124	0.825672325800122
0.175587793896948	0.906353494083820	0.800061725893511	0.800061709859278	0.800061709859278	0.906353494083814	0.805249102833581	0.798309421392815	0.826139001629331
0.176338169084542	0.908351790813143	0.800061727802050	0.800061709859278	0.800061709859278	0.908351790813137	0.805337566352620	0.798291710914613	0.826611051723930
0.177088544272136	0.910375203596125	0.800061729922993	0.800061709859277	0.800061709859277	0.910375203596118	0.805426908284727	0.798274253518205	0.827088459754668
0.177838919459730	0.912423741509091	0.800061732278194	0.800061709859277	0.800061709859277	0.912423741509084	0.805517122668814	0.798257066067223	0.827571207084221
0.178589294647324	0.914497405230912	0.800061734891553	0.800061709859277	0.800061709859277	0.914497405230905	0.805608203157335	0.798240165781758	0.828059272730241
0.179339669834917	0.916596186886852	0.800061737789186	0.800061709859277	0.800061709859277	0.916596186886845	0.805700143013596	0.798223570238704	0.828552633329027
0.180090045022511	0.918720069894377	0.800061740999606	0.800061709859277	0.800061709859277	0.918720069894370	0.805792935109265	0.798207297371927	0.829051263099842
0.180840420210105	0.920869028811082	0.800061744553919	0.800061709859277	0.800061709859277	0.920869028811075	0.805886571922080	0.798191365472247	0.829555133809918
0.181590795397699	0.923043029184874	0.800061748486029	0.800061709859277	0.800061709859277	0.923043029184866	0.805981045533754	0.798175793187243	0.830064214740181
0.182341170585293	0.925242027406548	0.800061752832862	0.800061709859277	0.800061709859277	0.925242027406540	0.806076347628102	0.798160599520868	0.830578472651738
0.183091545772886	0.927465970564910	0.800061757634604	0.800061709859276	0.800061709859276	0.927465970564903	0.806172469489377	0.798145803832871	0.831097871753151
0.183841920960480	0.929714796304585	0.800061762934947	0.800061709859276	0.800061709859276	0.929714796304577	0.806269402000824	0.798131425838045	0.831622373668549
0.184592296148074	0.931988432686652	0.800061768781364	0.800061709859276	0.800061709859276	0.931988432686644	0.806367135643463	0.798117485605252	0.832151937406604
0.185342671335668	0.934286798052263	0.800061775225390	0.800061709859276	0.800061709859276	0.934286798052255	0.806465660495102	0.798104003556288	0.832686519330407
0.186093046523262	0.936609800889378	0.800061782322925	0.800061709859276	0.800061709859276	0.936609800889370	0.806564966229574	0.798091000464505	0.833226073128284
0.186843421710855	0.938957339702773	0.800061790134555	0.800061709859276	0.800061709859276	0.938957339702765	0.806665042116236	0.798078497453281	0.833770549785593
0.187593796898449	0.941329302887456	0.800061798725893	0.800061709859276	0.800061709859276	0.941329302887447	0.806765877019680	0.798066515994243	0.834319897557522
0.188344172086043	0.943725568605642	0.800061808167940	0.800061709859276	0.800061709859276	0.943725568605633	0.806867459399725	0.798055077905313	0.834874061942941
0.189094547273637	0.946146004667438	0.800061818537463	0.800061709859276	0.800061709859276	0.946146004667429	0.806969777311634	0.798044205348532	0.835432985659334
0.189844922461231	0.948590468415365	0.800061829917402	0.800061709859276	0.800061709859276	0.948590468415356	0.807072818406609	0.798033920827682	0.835996608618850
0.190595297648824	0.951058806612883	0.800061842397293	0.800061709859276	0.800061709859276	0.951058806612874	0.807176569932533	0.798024247185688	0.836564867905503
0.191345672836418	0.953550855337040	0.800061856073716	0.800061709859275	0.800061709859275	0.953550855337031	0.807281018734992	0.798015207601821	0.837137697753574
0.192096048024012	0.956066439875412	0.800061871050766	0.800061709859275	0.800061709859275	0.956066439875402	0.807386151258548	0.798006825588669	0.837715029527211
0.192846423211606	0.958605374627442	0.800061887440557	0.800061709859275	0.800061709859275	0.958605374627433	0.807491953548306	0.797999124988906	0.838296791701315
0.193596798399200	0.961167463010362	0.800061905363735	0.800061709859275	0.800061709859275	0.961167463010353	0.807598411251745	0.797992129971832	0.838882909843695
0.194347173586793	0.963752497369788	0.800061924950038	0.800061709859275	0.800061709859275	0.963752497369779	0.807705509620837	0.797985865029702	0.839473306598557
0.195097548774387	0.966360258895169	0.800061946338863	0.800061709859275	0.800061709859275	0.966360258895159	0.807813233514458	0.797980354973833	0.840067901671358
0.195847923961981	0.968990517540193	0.800061969679876	0.800061709859275	0.800061709859275	0.968990517540183	0.807921567401069	0.797975624930481	0.840666611815033
0.196598299149575	0.971643031948306	0.800061995133646	0.800061709859275	0.800061709859275	0.971643031948296	0.808030495361712	0.797971700336504	0.841269350817662
0.197348674337169	0.974317549383462	0.800062022872303	0.800061709859275	0.800061709859275	0.974317549383452	0.808140001093293	0.797968606934805	0.841876029491582
0.198099049524762	0.977013805666244	0.800062053080233	0.800061709859275	0.800061709859275	0.977013805666234	0.808250067912158	0.797966370769527	0.842486555663987
0.198849424712356	0.979731525115472	0.800062085954802	0.800061709859275	0.800061709859275	0.979731525115461	0.808360678757991	0.797965018181056	0.843100834169045
0.199599799899950	0.982470420495436	0.800062121707110	0.800061709859274	0.800061709859274	0.982470420495425	0.808471816198000	0.797964575800773	0.843718766841563
0.200350175087544	0.985230192968870	0.800062160562779	0.800061709859274	0.800061709859274	0.985230192968859	0.808583462431415	0.797965070545580	0.844340252512213
0.201100550275138	0.988010532055787	0.800062202762767	0.800061709859274	0.800061709859274	0.988010532055775	0.808695599294317	0.797966529612216	0.844965187004388
0.201850925462731	0.990811115598295	0.800062248564227	0.800061709859274	0.800061709859274	0.990811115598283	0.808808208264754	0.797968980471324	0.845593463132658
0.202601300650325	0.993631609731505	0.800062298241388	0.800061709859274	0.800061709859274	0.993631609731493	0.808921270468198	0.797972450861308	0.846224970702908
0.203351675837919	0.996471668860646	0.800062352086477	0.800061709859274	0.800061709859274	0.996471668860635	0.809034766683308	0.797976968781943	0.846859596514145
0.204102051025513	0.999330935644495	0.800062410410670	0.800061709859274	0.800061709859274	0.999330935644483	0.809148677348025	0.797982562487782	0.847497224362025
0.204852426213107	1.00220904098522	0.800062473545084	0.800061709859274	0.800061709859274	1.00220904098521	0.809262982565984	0.797989260481300	0.848137735044097
0.205602801400700	1.00510560402474	0.800062541841801	0.800061709859274	0.800061709859274	1.00510560402473	0.809377662113256	0.797997091505845	0.848781006366820
0.206353176588294	1.00802023214772	0.800062615674923	0.800061709859274	0.800061709859274	1.00802023214771	0.809492695445418	0.798006084538335	0.849426913154349
0.207103551775888	1.01095252099125	0.800062695441671	0.800061709859274	0.800061709859274	1.01095252099124	0.809608061704960	0.798016268781748	0.850075327259126
0.207853926963482	1.01390205446133	0.800062781563511	0.800061709859274	0.800061709859274	1.01390205446132	0.809723739729012	0.798027673657363	0.850726117574285
0.208604302151076	1.01686840475627	0.800062874487324	0.800061709859274	0.800061709859274	1.01686840475626	0.809839708057406	0.798040328796789	0.851379150047896
0.209354677338669	1.01985113239700	0.800062974686607	0.800061709859274	0.800061709859274	1.01985113239698	0.809955944941092	0.798054264033777	0.852034287699081
0.210105052526263	1.02284978626445	0.800063082662707	0.800061709859273	0.800061709859273	1.02284978626444	0.810072428350853	0.798069509395772	0.852691390635976
0.210855427713857	1.02586390364410	0.800063198946098	0.800061709859273	0.800061709859273	1.02586390364409	0.810189135986394	0.798086095095289	0.853350316075619
0.211605802901451	1.02889301027760	0.800063324097690	0.800061709859273	0.800061709859273	1.02889301027758	0.810306045285740	0.798104051521022	0.854010918365707
0.212356178089045	1.03193662042171	0.800063458710173	0.800061709859273	0.800061709859273	1.03193662042170	0.810423133434986	0.798123409228762	0.854673049008294
0.213106553276638	1.03499423691456	0.800063603409394	0.800061709859273	0.800061709859273	1.03499423691455	0.810540377378378	0.798144198932080	0.855336556685413
0.213856928464232	1.03806535124920	0.800063758855777	0.800061709859273	0.800061709859273	1.03806535124918	0.810657753828738	0.798166451492797	0.856001287286640
0.214607303651826	1.04114944365459	0.800063925745770	0.800061709859273	0.800061709859273	1.04114944365457	0.810775239278213	0.798190197911226	0.856667083938594
0.215357678839420	1.04424598318405	0.800064104813330	0.800061709859273	0.800061709859273	1.04424598318403	0.810892810009371	0.798215469316214	0.857333787036418
0.216108054027014	1.04735442781117	0.800064296831443	0.800061709859273	0.800061709859273	1.04735442781116	0.811010442106639	0.798242296954964	0.858001234277214
0.216858429214607	1.05047422453326	0.800064502613673	0.800061709859273	0.800061709859273	1.05047422453325	0.811128111468054	0.798270712182638	0.858669260695441
0.217608804402201	1.05360480948228	0.800064723015752	0.800061709859273	0.800061709859273	1.05360480948226	0.811245793817377	0.798300746451765	0.859337698700301
0.218359179589795	1.05674560804341	0.800064958937195	0.800061709859272	0.800061709859272	1.05674560804339	0.811363464716508	0.798332431301427	0.860006378115092
0.219109554777389	1.05989603498117	0.800065211322954	0.800061709859272	0.800061709859272	1.05989603498115	0.811481099578255	0.798365798346238	0.860675126218537
0.219859929964983	1.06305549457308	0.800065481165098	0.800061709859272	0.800061709859272	1.06305549457307	0.811598673679431	0.798400879265157	0.861343767788108
0.220610305152576	1.06622338075101	0.800065769504532	0.800061709859272	0.800061709859272	1.06622338075099	0.811716162174263	0.798437705790043	0.862012125145298
0.221360680340170	1.06939907724996	0.800066077432739	0.800061709859272	0.800061709859272	1.06939907724995	0.811833540108126	0.798476309694048	0.862680018202878
0.222111055527764	1.07258195776461	0.800066406093557	0.800061709859272	0.800061709859272	1.07258195776460	0.811950782431631	0.798516722779838	0.863347264514137
0.222861430715358	1.07577138611326	0.800066756684987	0.800061709859272	0.800061709859272	1.07577138611324	0.812067864014982	0.798558976867557	0.864013679324044
0.223611805902952	1.07896671640940	0.800067130461027	0.800061709859272	0.800061709859272	1.07896671640938	0.812184759662689	0.798603103782674	0.864679075622398
0.224362181090545	1.08216729324078	0.800067528733537	0.800061709859272	0.800061709859272	1.08216729324077	0.812301444128574	0.798649135343598	0.865343264198897
0.225112556278139	1.08537245185598	0.800067952874135	0.800061709859272	0.800061709859272	1.08537245185596	0.812417892131081	0.798697103349127	0.866006053700140
0.225862931465733	1.08858151835832	0.800068404316117	0.800061709859271	0.800061709859271	1.08858151835830	0.812534078368911	0.798747039565732	0.866667250688561
0.226613306653327	1.09179380990731	0.800068884556411	0.800061709859272	0.800061709859272	1.09179380990729	0.812649977536938	0.798798975714649	0.867326659703247
0.227363681840920	1.09500863492732	0.800069395157548	0.800061709859271	0.800061709859271	1.09500863492730	0.812765564342430	0.798852943458816	0.867984083322650
0.228114057028514	1.09822529332358	0.800069937749677	0.800061709859271	0.800061709859271	1.09822529332356	0.812880813521554	0.798908974389631	0.868639322229167
0.228864432216108	1.10144307670542	0.800070514032591	0.800061709859271	0.800061709859271	1.10144307670540	0.812995699856168	0.798967100013555	0.869292175275565
0.229614807403702	1.10466126861658	0.800071125777792	0.800061709859271	0.800061709859271	1.10466126861656	0.813110198190904	0.799027351738577	0.869942439553239
0.230365182591296	1.10787914477265	0.800071774830575	0.800061709859271	0.800061709859271	1.10787914477263	0.813224283450505	0.799089760860489	0.870589910462267
0.231115557778889	1.11109597330547	0.800072463112149	0.800061709859271	0.800061709859271	1.11109597330545	0.813337930657446	0.799154358549053	0.871234381783249
0.231865932966483	1.11431101501437	0.800073192621774	0.800061709859271	0.800061709859271	1.11431101501435	0.813451114949798	0.799221175833980	0.871875645750884
0.232616308154077	1.11752352362433	0.800073965438937	0.800061709859271	0.800061709859271	1.11752352362431	0.813563811599389	0.799290243590844	0.872513493129314
0.233366683341671	1.12073274605062	0.800074783725547	0.800061709859271	0.800061709859271	1.12073274605060	0.813675996030154	0.799361592526775	0.873147713289106
0.234117058529265	1.12393792267024	0.800075649728168	0.800061709859271	0.800061709859271	1.12393792267022	0.813787643836771	0.799435253166101	0.873778094285940
0.234867433716858	1.12713828759965	0.800076565780269	0.800061709859271	0.800061709859271	1.12713828759963	0.813898730803497	0.799511255835810	0.874404422940906
0.235617808904452	1.13033306897889	0.800077534304521	0.800061709859271	0.800061709859271	1.13033306897887	0.814009232923280	0.799589630650957	0.875026484922426
0.236368184092046	1.13352148926194	0.800078557815104	0.800061709859271	0.800061709859271	1.13352148926192	0.814119126417013	0.799670407499897	0.875644064829693
0.237118559279640	1.13670276551309	0.800079638920066	0.800061709859270	0.800061709859270	1.13670276551307	0.814228387753066	0.799753616029464	0.876256946277671
0.237868934467234	1.13987610970928	0.800080780323702	0.800061709859270	0.800061709859270	1.13987610970926	0.814336993666975	0.799839285630023	0.876864911983563
0.238619309654827	1.14304072904819	0.800081984828968	0.800061709859270	0.800061709859270	1.14304072904817	0.814444921181345	0.799927445420456	0.877467743854725
0.239369684842421	1.14619582626197	0.800083255339939	0.800061709859270	0.800061709859270	1.14619582626195	0.814552147625923	0.800018124233035	0.878065223077981
0.240120060030015	1.14934059993644	0.800084594864293	0.800061709859270	0.800061709859270	1.14934059993641	0.814658650657823	0.800111350598219	0.878657130210277
0.240870435217609	1.15247424483555	0.800086006515838	0.800061709859270	0.800061709859270	1.15247424483553	0.814764408281968	0.800207152729418	0.879243245270686
0.241620810405203	1.15559595223105	0.800087493517079	0.800061709859269	0.800061709859269	1.15559595223103	0.814869398871620	0.800305558507641	0.879823347833637
0.242371185592796	1.15870491023700	0.800089059201829	0.800061709859269	0.800061709859269	1.15870491023698	0.814973601189098	0.800406595466120	0.880397217123384
0.243121560780390	1.16180030414915	0.800090707017857	0.800061709859269	0.800061709859269	1.16180030414913	0.815076994406597	0.800510290774864	0.880964632109629
0.243871935967984	1.16488131678881	0.800092440529589	0.800061709859269	0.800061709859269	1.16488131678879	0.815179558127128	0.800616671225169	0.881525371604257
0.244622311155578	1.16794712885122	0.800094263420848	0.800061709859269	0.800061709859269	1.16794712885120	0.815281272405594	0.800725763214123	0.882079214359159
0.245372686343172	1.17099691925795	0.800096179497654	0.800061709859269	0.800061709859269	1.17099691925793	0.815382117769920	0.800837592729029	0.882625939165024
0.246123061530765	1.17402986551346	0.800098192691067	0.800061709859268	0.800061709859268	1.17402986551344	0.815482075242308	0.800952185331861	0.883165324951124
0.246873436718359	1.17704514406530	0.800100307060090	0.800061709859268	0.800061709859268	1.17704514406527	0.815581126360520	0.801069566143658	0.883697150885957
0.247623811905953	1.18004193066790	0.800102526794626	0.800061709859268	0.800061709859268	1.18004193066788	0.815679253199261	0.801189759828950	0.884221196478765
0.248374187093547	1.18301940074981	0.800104856218496	0.800061709859268	0.800061709859268	1.18301940074979	0.815776438391582	0.801312790580160	0.884737241681807
0.249124562281141	1.18597672978390	0.800107299792517	0.800061709859268	0.800061709859268	1.18597672978387	0.815872665150337	0.801438682102036	0.885245066993366
0.249874937468734	1.18891309366057	0.800109862117646	0.800061709859267	0.800061709859267	1.18891309366054	0.815967917289637	0.801567457596087	0.885744453561407
0.250625312656328	1.19182766906360	0.800112547938190	0.800061709859267	0.800061709859267	1.19182766906357	0.816062179246327	0.801699139745042	0.886235183287835
0.251375687843922	1.19471963384841	0.800115362145085	0.800061709859267	0.800061709859267	1.19471963384839	0.816155436101464	0.801833750697366	0.886717038933292
0.252126063031516	1.19758816742256	0.800118309779251	0.800061709859267	0.800061709859267	1.19758816742253	0.816247673601769	0.801971312051809	0.887189804222427
0.252876438219110	1.20043245112811	0.800121396035014	0.800061709859267	0.800061709859267	1.20043245112808	0.816338878181016	0.802111844841978	0.887653263949537
0.253626813406703	1.20325166862582	0.800124626263615	0.800061709859266	0.800061709859266	1.20325166862580	0.816429036981430	0.802255369521017	0.888107204084599
0.254377188594297	1.20604500628071	0.800128005976790	0.800061709859266	0.800061709859266	1.20604500628069	0.816518137874979	0.802401905946328	0.888551411879539
0.255127563781891	1.20881165354884	0.800131540850438	0.800061709859266	0.800061709859266	1.20881165354882	0.816606169484611	0.802551473364374	0.888985675974714
0.255877938969485	1.21155080336510	0.800135236728373	0.800061709859266	0.800061709859266	1.21155080336508	0.816693121205384	0.802704090395566	0.889409786505532
0.256628314157079	1.21426165253164	0.800139099626160	0.800061709859266	0.800061709859266	1.21426165253161	0.816778983225507	0.802859775019253	0.889823535209139
0.257378689344672	1.21694340210673	0.800143135735043	0.800061709859266	0.800061709859266	1.21694340210671	0.816863746547259	0.803018544558813	0.890226715531108
0.258129064532266	1.21959525779392	0.800147351425965	0.800061709859266	0.800061709859266	1.21959525779390	0.816947403007758	0.803180415666854	0.890619122732047
0.258879439719860	1.22221643033094	0.800151753253678	0.800061709859266	0.800061709859266	1.22221643033092	0.817029945299611	0.803345404310553	0.891000553994086
0.259629814907454	1.22480613587838	0.800156347960952	0.800061709859265	0.800061709859265	1.22480613587835	0.817111366991348	0.803513525757086	0.891370808527111
0.260380190095048	1.22736359640769	0.800161142482878	0.800061709859265	0.800061709859265	1.22736359640767	0.817191662547736	0.803684794559257	0.891729687674765
0.261130565282641	1.22988804008839	0.800166143951273	0.800061709859265	0.800061709859265	1.22988804008836	0.817270827349852	0.803859224541214	0.892076995020050
0.261880940470235	1.23237870167398	0.800171359699176	0.800061709859264	0.800061709859264	1.23237870167396	0.817348857714972	0.804036828784387	0.892412536490530
0.262631315657829	1.23483482288662	0.800176797265460	0.800061709859264	0.800061709859264	1.23483482288659	0.817425750916216	0.804217619613529	0.892736120463020
0.263381690845423	1.23725565279993	0.800182464399530	0.800061709859264	0.800061709859264	1.23725565279991	0.817501505201972	0.804401608582986	0.893047557867707
0.264132066033017	1.23964044822002	0.800188369066130	0.800061709859264	0.800061709859264	1.23964044822000	0.817576119815041	0.804588806463129	0.893346662291633
0.264882441220610	1.24198847406417	0.800194519450258	0.800061709859264	0.800061709859264	1.24198847406415	0.817649595011526	0.804779223226969	0.893633250081455
0.265632816408204	1.24429900373706	0.800200923962174	0.800061709859264	0.800061709859264	1.24429900373703	0.817721932079441	0.804972868037016	0.893907140445427
0.266383191595798	1.24657131950423	0.800207591242516	0.800061709859264	0.800061709859264	1.24657131950420	0.817793133356981	0.805169749232289	0.894168155554507
0.267133566783392	1.24880471286256	0.800214530167520	0.800061709859264	0.800061709859264	1.24880471286253	0.817863202250533	0.805369874315618	0.894416120642559
0.267883941970986	1.25099848490738	0.800221749854339	0.800061709859264	0.800061709859264	1.25099848490735	0.817932143252295	0.805573249941119	0.894650864105524
0.268634317158579	1.25315194669604	0.800229259666462	0.800061709859263	0.800061709859263	1.25315194669602	0.817999961957588	0.805779881901930	0.894872217599539
0.269384692346173	1.25526441960773	0.800237069219236	0.800061709859263	0.800061709859263	1.25526441960770	0.818066665081792	0.805989775118209	0.895080016137904
0.270135067533767	1.25733523569908	0.800245188385483	0.800061709859263	0.800061709859263	1.25733523569905	0.818132260476904	0.806202933625361	0.895274098186843
0.270885442721361	1.25936373805552	0.800253627301214	0.800061709859263	0.800061709859263	1.25936373805549	0.818196757147695	0.806419360562537	0.895454305759957
0.271635817908954	1.26134928113801	0.800262396371435	0.800061709859262	0.800061709859262	1.26134928113799	0.818260165267492	0.806639058161435	0.895620484511372
0.272386193096548	1.26329123112488	0.800271506276052	0.800061709859262	0.800061709859262	1.26329123112485	0.818322496193493	0.806862027735335	0.895772483827411
0.273136568284142	1.26518896624857	0.800280967975852	0.800061709859262	0.800061709859262	1.26518896624854	0.818383762481691	0.807088269668464	0.895910156916822
0.273886943471736	1.26704187712700	0.800290792718579	0.800061709859262	0.800061709859262	1.26704187712697	0.818443977901315	0.807317783405639	0.896033360899432
0.274637318659330	1.26884936708937	0.800300992045085	0.800061709859262	0.800061709859262	1.26884936708934	0.818503157448829	0.807550567442215	0.896141956893175
0.275387693846923	1.27061085249604	0.800311577795567	0.800061709859262	0.800061709859262	1.27061085249601	0.818561317361442	0.807786619314366	0.896235810099451
0.276138069034517	1.27232576305236	0.800322562115868	0.800061709859262	0.800061709859262	1.27232576305233	0.818618475130136	0.808025935589660	0.896314789886723
0.276888444222111	1.27399354211616	0.800333957463850	0.800061709859262	0.800061709859262	1.27399354211613	0.818674649512183	0.808268511857995	0.896378769872311
0.277638819409705	1.27561364699864	0.800345776615836	0.800061709859262	0.800061709859262	1.27561364699862	0.818729860543155	0.808514342722839	0.896427628002295
0.278389194597299	1.27718554925858	0.800358032673101	0.800061709859262	0.800061709859262	1.27718554925855	0.818784129548377	0.808763421792831	0.896461246629499
0.279139569784892	1.27870873498934	0.800370739068424	0.800061709859261	0.800061709859261	1.27870873498931	0.818837479153899	0.809015741673750	0.896479512589486
0.279889944972486	1.28018270509887	0.800383909572685	0.800061709859261	0.800061709859261	1.28018270509885	0.818889933296824	0.809271293960794	0.896482317274466
0.280640320160080	1.28160697558208	0.800397558301494	0.800061709859261	0.800061709859261	1.28160697558205	0.818941517235170	0.809530069231290	0.896469556705148
0.281390695347674	1.28298107778563	0.800411699721870	0.800061709859261	0.800061709859261	1.28298107778560	0.818992257557076	0.809792057037707	0.896441131600377
0.282141070535268	1.28430455866489	0.800426348658933	0.800061709859261	0.800061709859261	1.28430455866487	0.819042182189441	0.810057245901091	0.896396947444573
0.282891445722861	1.28557698103283	0.800441520302620	0.800061709859261	0.800061709859261	1.28557698103280	0.819091320406008	0.810325623304885	0.896336914552916
0.283641820910455	1.28679792380061	0.800457230214415	0.800061709859261	0.800061709859261	1.28679792380058	0.819139702834763	0.810597175689102	0.896260948134172
0.284392196098049	1.28796698220981	0.800473494334083	0.800061709859261	0.800061709859261	1.28796698220978	0.819187361464770	0.810871888444929	0.896168968351180
0.285142571285643	1.28908376805605	0.800490328986394	0.800061709859261	0.800061709859261	1.28908376805602	0.819234329652374	0.811149745909737	0.896060900378912
0.285892946473237	1.29014790990377	0.800507750887844	0.800061709859261	0.800061709859261	1.29014790990374	0.819280642126714	0.811430731362444	0.895936674460045
0.286643321660830	1.29115905329211	0.800525777153344	0.800061709859261	0.800061709859261	1.29115905329208	0.819326334994650	0.811714827019351	0.895796225958059
0.287393696848424	1.29211686093169	0.800544425302887	0.800061709859261	0.800061709859261	1.29211686093166	0.819371445745009	0.812002014030377	0.895639495407767
0.288144072036018	1.29302101289206	0.800563713268170	0.800061709859261	0.800061709859261	1.29302101289203	0.819416013252146	0.812292272475672	0.895466428563244
0.288894447223612	1.29387120677984	0.800583659399171	0.800061709859261	0.800061709859260	1.29387120677981	0.819460077778858	0.812585581362720	0.895276976443141
0.289644822411206	1.29466715790723	0.800604282470662	0.800061709859261	0.800061709859260	1.29466715790720	0.819503680978635	0.812881918623840	0.895071095373340
0.290395197598799	1.29540859945093	0.800625601688653	0.800061709859261	0.800061709859260	1.29540859945090	0.819546865897154	0.813181261114096	0.894848747026863
0.291145572786393	1.29609528260112	0.800647636696765	0.800061709859261	0.800061709859260	1.29609528260109	0.819589676973178	0.813483584609696	0.894609898461106
0.291895947973987	1.29672697670071	0.800670407582498	0.800061709859261	0.800061709859260	1.29672697670068	0.819632160038660	0.813788863806770	0.894354522152256
0.292646323161581	1.29730346937438	0.800693934883412	0.800061709859261	0.800061709859259	1.29730346937435	0.819674362318233	0.814097072320664	0.894082596026963
0.293396698349175	1.29782456664765	0.800718239593190	0.800061709859262	0.800061709859259	1.29782456664762	0.819716332427900	0.814408182685587	0.893794103491132
0.294147073536768	1.29829009305556	0.800743343167578	0.800061709859262	0.800061709859259	1.29829009305553	0.819758120373101	0.814722166354808	0.893489033455933
0.294897448724362	1.29869989174125	0.800769267530192	0.800061709859263	0.800061709859259	1.29869989174122	0.819799777545973	0.815038993701195	0.893167380360883
0.295647823911956	1.29905382454395	0.800796035078182	0.800061709859263	0.800061709859259	1.29905382454392	0.819841356721977	0.815358634018306	0.892829144194100
0.296398199099550	1.29935177207665	0.800823668687738	0.800061709859264	0.800061709859258	1.29935177207662	0.819882912055738	0.815681055521875	0.892474330509608
0.297148574287144	1.29959363379322	0.800852191719425	0.800061709859264	0.800061709859258	1.29959363379319	0.819924499076175	0.816006225351747	0.892102950441734
0.297898949474737	1.29977932804496	0.800881628023343	0.800061709859265	0.800061709859258	1.29977932804493	0.819966174680909	0.816334109574296	0.891715020716563
0.298649324662331	1.29990879212650	0.800912001944092	0.800061709859267	0.800061709859258	1.29990879212647	0.820007997129946	0.816664673185293	0.891310563660473
0.299399699849925	1.29998198231114	0.800943338325535	0.800061709859268	0.800061709859258	1.29998198231111	0.820050026038620	0.816997880113230	0.890889607205685
0.300150075037519	1.29999887387542	0.800975662515342	0.800061709859270	0.800061709859257	1.29999887387539	0.820092322369797	0.817333693223073	0.890452184892859
0.300900450225113	1.29995946111310	0.801009000369315	0.800061709859272	0.800061709859257	1.29995946111307	0.820134948425371	0.817672074320515	0.889998335870734
0.301650825412706	1.29986375733827	0.801043378255463	0.800061709859274	0.800061709859257	1.29986375733824	0.820177967837007	0.818012984156652	0.889528104892782
0.302401200600300	1.29971179487798	0.801078823057836	0.800061709859276	0.800061709859256	1.29971179487795	0.820221445556171	0.818356382433128	0.889041542310914
0.303151575787894	1.29950362505393	0.801115362180086	0.800061709859279	0.800061709859256	1.29950362505390	0.820265447843413	0.818702227807720	0.888538704066189
0.303901950975488	1.29923931815366	0.801153023548763	0.800061709859283	0.800061709859256	1.29923931815363	0.820310042256952	0.819050477900398	0.888019651676597
0.304652326163082	1.29891896339096	0.801191835616316	0.800061709859287	0.800061709859256	1.29891896339093	0.820355297640514	0.819401089299815	0.887484452221855
0.305402701350675	1.29854266885568	0.801231827363795	0.800061709859292	0.800061709859256	1.29854266885565	0.820401284110454	0.819754017570238	0.886933178325272
0.306153076538269	1.29811056145297	0.801273028303252	0.800061709859297	0.800061709859256	1.29811056145294	0.820448073042193	0.820109217258976	0.886365908132689
0.306903451725863	1.29762278683196	0.801315468479811	0.800061709859302	0.800061709859256	1.29762278683193	0.820495737055874	0.820466641904157	0.885782725288458
0.307653826913457	1.29707950930388	0.801359178473403	0.800061709859309	0.800061709859256	1.29707950930385	0.820544350001406	0.820826244043060	0.885183718908567
0.308404202101051	1.29648091174991	0.801404189400166	0.800061709859317	0.800061709859256	1.29648091174988	0.820593986942708	0.821187975220782	0.884568983550829
0.309154577288644	1.29582719551849	0.801450532913477	0.800061709859326	0.800061709859256	1.29582719551846	0.820644724141343	0.821551785999405	0.883938619182248
0.309904952476238	1.29511858031249	0.801498241204627	0.800061709859335	0.800061709859255	1.29511858031246	0.820696639039402	0.821917625967570	0.883292731143498
0.310655327663832	1.29435530406616	0.801547347003115	0.800061709859346	0.800061709859255	1.29435530406613	0.820749810241720	0.822285443750455	0.882631430110598
0.311405702851426	1.29353762281195	0.801597883576544	0.800061709859359	0.800061709859255	1.29353762281193	0.820804317497457	0.822655187020233	0.881954832053812
0.312156078039020	1.29266581053743	0.801649884730136	0.800061709859373	0.800061709859255	1.29266581053740	0.820860241680943	0.823026802506882	0.881263058193746
0.312906453226613	1.29174015903222	0.801703384805826	0.800061709859390	0.800061709859255	1.29174015903219	0.820917664771906	0.823400236009439	0.880556234954731
0.313656828414207	1.29076097772529	0.801758418680937	0.800061709859408	0.800061709859255	1.29076097772526	0.820976669835049	0.823775432407669	0.879834493915506
0.314407203601801	1.28972859351256	0.801815021766436	0.800061709859429	0.800061709859255	1.28972859351254	0.821037340998977	0.824152335674124	0.879097971757231
0.315157578789395	1.28864335057505	0.801873230004745	0.800061709859452	0.800061709859255	1.28864335057502	0.821099763434467	0.824530888886573	0.878346810208848
0.315907953976989	1.28750561018759	0.801933079867110	0.800061709859479	0.800061709859255	1.28750561018756	0.821164023332176	0.824911034240901	0.877581155989893
0.316658329164582	1.28631575051850	0.801994608350516	0.800061709859509	0.800061709859255	1.28631575051847	0.821230207879660	0.825292713064269	0.876801160750707
0.317408704352176	1.28507416642005	0.802057852974139	0.800061709859543	0.800061709859255	1.28507416642002	0.821298405237861	0.825675865828779	0.876006981010179
0.318159079539770	1.28378126921012	0.802122851775332	0.800061709859581	0.800061709859255	1.28378126921009	0.821368704516958	0.826060432165428	0.875198778091000
0.318909454727364	1.28243748644519	0.802189643305129	0.800061709859624	0.800061709859255	1.28243748644517	0.821441195751654	0.826446350878443	0.874376718052498
0.319659829914958	1.28104326168468	0.802258266623274	0.800061709859673	0.800061709859255	1.28104326168465	0.821515969875905	0.826833559960000	0.873540971621124
0.320410205102551	1.27959905424700	0.802328761292759	0.800061709859727	0.800061709859255	1.27959905424698	0.821593118697088	0.827221996605272	0.872691714118595
0.321160580290145	1.27810533895748	0.802401167373861	0.800061709859788	0.800061709859254	1.27810533895745	0.821672734869608	0.827611597227801	0.871829125387762
0.321910955477739	1.27656260588820	0.802475525417693	0.800061709859857	0.800061709859254	1.27656260588818	0.821754911868018	0.828002297475251	0.870953389716286
0.322661330665333	1.27497136009017	0.802551876459243	0.800061709859935	0.800061709859254	1.27497136009014	0.821839743959580	0.828394032245450	0.870064695758126
0.323411705852926	1.27333212131784	0.802630262009907	0.800061709860022	0.800061709859254	1.27333212131781	0.821927326176359	0.828786735702764	0.869163236452927
0.324162081040520	1.27164542374632	0.802710724049519	0.800061709860120	0.800061709859254	1.27164542374629	0.822017754286813	0.829180341294799	0.868249208943366
0.324912456228114	1.26991181568145	0.802793305017858	0.800061709860230	0.800061709859254	1.26991181568142	0.822111124766903	0.829574781769364	0.867322814490484
0.325662831415708	1.26813185926286	0.802878047805652	0.800061709860353	0.800061709859254	1.26813185926284	0.822207534770769	0.829969989191777	0.866384258387107
0.326413206603302	1.26630613016047	0.802964995745061	0.800061709860492	0.800061709859254	1.26630613016044	0.822307082100933	0.830365894962422	0.865433749869383
0.327163581790895	1.26443521726438	0.803054192599647	0.800061709860647	0.800061709859254	1.26443521726436	0.822409865178099	0.830762429834594	0.864471502026513
0.327913956978489	1.26251972236863	0.803145682553827	0.800061709860821	0.800061709859254	1.26251972236860	0.822515983010527	0.831159523932622	0.863497731708730
0.328664332166083	1.26056025984889	0.803239510201816	0.800061709861015	0.800061709859254	1.26056025984887	0.822625535163012	0.831557106770235	0.862512659433609
0.329414707353677	1.25855745633445	0.803335720536056	0.800061709861233	0.800061709859254	1.25855745633442	0.822738621725483	0.831955107269189	0.861516509290744
0.330165082541271	1.25651195037462	0.803434358935136	0.800061709861477	0.800061709859253	1.25651195037459	0.822855343281238	0.832353453778126	0.860509508844888
0.330915457728864	1.25442439209996	0.803535471151203	0.800061709861751	0.800061709859253	1.25442439209993	0.822975800874821	0.832752074091669	0.859491889037595
0.331665832916458	1.25229544287842	0.803639103296882	0.800061709862056	0.800061709859253	1.25229544287839	0.823100095979585	0.833150895469748	0.858463884087472
0.332416208104052	1.25012577496676	0.803745301831686	0.800061709862398	0.800061709859253	1.25012577496673	0.823228330464916	0.833549844657113	0.857425731389050
0.333166583291646	1.24791607115745	0.803854113547946	0.800061709862780	0.800061709859252	1.24791607115742	0.823360606563182	0.833948847903088	0.856377671410415
0.333916958479240	1.24566702442132	0.803965585556251	0.800061709863207	0.800061709859252	1.24566702442129	0.823497026836376	0.834347830981470	0.855319947589599
0.334667333666833	1.24337933754627	0.804079765270416	0.800061709863684	0.800061709859252	1.24337933754625	0.823637694142516	0.834746719210664	0.854252806229863
0.335417708854427	1.24105372277221	0.804196700391975	0.800061709864216	0.800061709859252	1.24105372277218	0.823782711601771	0.835145437473940	0.853176496393890
0.336168084042021	1.23869090142255	0.804316438894223	0.800061709864810	0.800061709859252	1.23869090142253	0.823932182562386	0.835543910239900	0.852091269797006
0.336918459229615	1.23629160353256	0.804439029005805	0.800061709865472	0.800061709859251	1.23629160353254	0.824086210566372	0.835942061583062	0.850997380699472
0.337668834417209	1.23385656747473	0.804564519193863	0.800061709866211	0.800061709859251	1.23385656747470	0.824244899315001	0.836339815204621	0.849895085797914
0.338419209604802	1.23138653958151	0.804692958146765	0.800061709867034	0.800061709859251	1.23138653958148	0.824408352634128	0.836737094453302	0.848784644116000
0.339169584792396	1.22888227376569	0.804824394756411	0.800061709867951	0.800061709859251	1.22888227376566	0.824576674439357	0.837133822346395	0.847666316894399
0.339919959979990	1.22634453113863	0.804958878100139	0.800061709868973	0.800061709859251	1.22634453113860	0.824749968701040	0.837529921590842	0.846540367480101
0.340670335167584	1.22377407962666	0.805096457422252	0.800061709870110	0.800061709859251	1.22377407962663	0.824928339409174	0.837925314604479	0.845407061215205
0.341420710355178	1.22117169358587	0.805237182115157	0.800061709871374	0.800061709859251	1.22117169358585	0.825111890538171	0.838319923537342	0.844266665325187
0.342171085542771	1.21853815341568	0.805381101700165	0.800061709872781	0.800061709859250	1.21853815341565	0.825300726011546	0.838713670293075	0.843119448806789
0.342921460730365	1.21587424517123	0.805528265807934	0.800061709874346	0.800061709859250	1.21587424517120	0.825494949666523	0.839106476550404	0.841965682315542
0.343671835917959	1.21318076017513	0.805678724158596	0.800061709876084	0.800061709859250	1.21318076017510	0.825694665218580	0.839498263784680	0.840805638053031
0.344422211105553	1.21045849462864	0.805832526541577	0.800061709878016	0.800061709859250	1.21045849462862	0.825899976225968	0.839888953289479	0.839639589653970
0.345172586293147	1.20770824922262	0.805989722795129	0.800061709880161	0.800061709859250	1.20770824922259	0.826110986054182	0.840278466198241	0.838467812073134
0.345922961480740	1.20493082874846	0.806150362785586	0.800061709882542	0.800061709859250	1.20493082874844	0.826327797840454	0.840666723505960	0.837290581472265
0.346673336668334	1.20212704170939	0.806314496386380	0.800061709885183	0.800061709859249	1.20212704170937	0.826550514458224	0.841053646090884	0.836108175106969
0.347423711855928	1.19929769993225	0.806482173456826	0.800061709888114	0.800061709859249	1.19929769993223	0.826779238481665	0.841439154736251	0.834920871213715
0.348174087043522	1.19644361818009	0.806653443820688	0.800061709891363	0.800061709859249	1.19644361818006	0.827014072150233	0.841823170152014	0.833728948896993
0.348924462231116	1.19356561376580	0.806828357244565	0.800061709894964	0.800061709859249	1.19356561376578	0.827255117333286	0.842205612996579	0.832532688016692
0.349674837418709	1.19066450616714	0.807006963416117	0.800061709898953	0.800061709859249	1.19066450616712	0.827502475494770	0.842586403898531	0.831332369075777
0.350425212606303	1.18774111664319	0.807189311922133	0.800061709903370	0.800061709859249	1.18774111664317	0.827756247658001	0.842965463478336	0.830128273108325
0.351175587793897	1.18479626785273	0.807375452226484	0.800061709908261	0.800061709859249	1.18479626785271	0.828016534370563	0.843342712370023	0.828920681568004
0.351925962981491	1.18183078347459	0.807565433647984	0.800061709913672	0.800061709859249	1.18183078347457	0.828283435669313	0.843718071242825	0.827709876217026
0.352676338169085	1.17884548783034	0.807759305338161	0.800061709919657	0.800061709859249	1.17884548783032	0.828557051045529	0.844091460822766	0.826496139015676
0.353426713356678	1.17584120550946	0.807957116258991	0.800061709926275	0.800061709859249	1.17584120550943	0.828837479410225	0.844462801914217	0.825279752012464
0.354177088544272	1.17281876099731	0.808158915160591	0.800061709933589	0.800061709859249	1.17281876099729	0.829124819059617	0.844832015421366	0.824060997234963
0.354927463731866	1.16977897830609	0.808364750558917	0.800061709941670	0.800061709859249	1.16977897830607	0.829419167640784	0.845199022369633	0.822840156581399
0.355677838919460	1.16672268060895	0.808574670713475	0.800061709950593	0.800061709859249	1.16672268060893	0.829720622117521	0.845563743927002	0.821617511713047
0.356428214107054	1.16365068987761	0.808788723605081	0.800061709960445	0.800061709859249	1.16365068987759	0.830029278736403	0.845926101425257	0.820393343947498
0.357178589294647	1.16056382652359	0.809006956913684	0.800061709971316	0.800061709859248	1.16056382652357	0.830345232993092	0.846286016381147	0.819167934152873
0.357928964482241	1.15746290904330	0.809229417996283	0.800061709983308	0.800061709859248	1.15746290904327	0.830668579598858	0.846643410517427	0.817941562642997
0.358679339669835	1.15434875366718	0.809456153864962	0.800061709996530	0.800061709859248	1.15434875366716	0.830999412447377	0.846998205783796	0.816714509073637
0.359429714857429	1.15122217401321	0.809687211165063	0.800061710011105	0.800061709859248	1.15122217401319	0.831337824581779	0.847350324377724	0.815487052339825
0.360180090045023	1.14808398074468	0.809922636153523	0.800061710027163	0.800061709859247	1.14808398074466	0.831683908161990	0.847699688765150	0.814259470474349
0.360930465232616	1.14493498123286	0.810162474677402	0.800061710044848	0.800061709859247	1.14493498123284	0.832037754432357	0.848046221701053	0.813032040547429
0.361680840420210	1.14177597922430	0.810406772152614	0.800061710064319	0.800061709859247	1.14177597922428	0.832399453689585	0.848389846249875	0.811805038567662
0.362431215607804	1.13860777451332	0.810655573542904	0.800061710085747	0.800061709859247	1.13860777451330	0.832769095250980	0.848730485805816	0.810578739384266
0.363181590795398	1.13543116261953	0.810908923339076	0.800061710109320	0.800061709859247	1.13543116261951	0.833146767423035	0.849068064112964	0.809353416590673
0.363931965982992	1.13224693447091	0.811166865538500	0.800061710135243	0.800061709859247	1.13224693447089	0.833532557470346	0.849402505285276	0.808129342429528
0.364682341170585	1.12905587609221	0.811429443624919	0.800061710163738	0.800061709859247	1.12905587609219	0.833926551584888	0.849733733826396	0.806906787699133
0.365432716358179	1.12585876829923	0.811696700548592	0.800061710195049	0.800061709859246	1.12585876829921	0.834328834855641	0.850061674649293	0.805686021661363
0.366183091545773	1.12265638639879	0.811968678706765	0.800061710229441	0.800061709859246	1.12265638639877	0.834739491238603	0.850386253095741	0.804467311951129
0.366933466733367	1.11944949989476	0.812245419924517	0.800061710267203	0.800061709859246	1.11944949989474	0.835158603527175	0.850707394955607	0.803250924487400
0.367683841920961	1.11623887220023	0.812526965435992	0.800061710308648	0.800061709859246	1.11623887220022	0.835586253322944	0.851025026485952	0.802037123385837
0.368434217108554	1.11302526035587	0.812813355866030	0.800061710354120	0.800061709859246	1.11302526035585	0.836022521006866	0.851339074429950	0.800826170873070
0.369184592296148	1.10980941475470	0.813104631212224	0.800061710403991	0.800061709859246	1.10980941475468	0.836467485710864	0.851649466035606	0.799618327202656
0.369934967483742	1.10659207887342	0.813400830827424	0.800061710458664	0.800061709859246	1.10659207887340	0.836921225289845	0.851956129074267	0.798413850572754
0.370685342671336	1.10337398901026	0.813701993402689	0.800061710518579	0.800061709859245	1.10337398901025	0.837383816294143	0.852258991858941	0.797212997045547
0.371435717858930	1.10015587402968	0.814008156950723	0.800061710584215	0.800061709859245	1.10015587402966	0.837855333942402	0.852557983262395	0.796016020468430
0.372186093046523	1.09693845511375	0.814319358789798	0.800061710656090	0.800061709859245	1.09693845511373	0.838335852094903	0.852853032735039	0.794823172397024
0.372936468234117	1.09372244552059	0.814635635528188	0.800061710734767	0.800061709859245	1.09372244552058	0.838825443227347	0.853144070322596	0.793634702020006
0.373686843421711	1.09050855034977	0.814957023049114	0.800061710820859	0.800061709859245	1.09050855034975	0.839324178405093	0.853431026683551	0.792450856085807
0.374437218609305	1.08729746631477	0.815283556496236	0.800061710915027	0.800061709859245	1.08729746631476	0.839832127257865	0.853713833106366	0.791271878831189
0.375187593796898	1.08408988152269	0.815615270259677	0.800061711017991	0.800061709859245	1.08408988152267	0.840349357954930	0.853992421526473	0.790098011911729
0.375937968984492	1.08088647526112	0.815952197962616	0.800061711130530	0.800061709859245	1.08088647526110	0.840875937180770	0.854266724543029	0.788929494334233
0.376688344172086	1.07768791779239	0.816294372448444	0.800061711253489	0.800061709859245	1.07768791779237	0.841411930111211	0.854536675435436	0.787766562391082
0.377438719359680	1.07449487015512	0.816641825768501	0.800061711387781	0.800061709859245	1.07449487015510	0.841957400390073	0.854802208179623	0.786609449596553
0.378189094547274	1.07130798397323	0.816994589170395	0.800061711534396	0.800061709859244	1.07130798397321	0.842512410106300	0.855063257464079	0.785458386625110
0.378939469734867	1.06812790127237	0.817352693086922	0.800061711694406	0.800061709859244	1.06812790127235	0.843077019771590	0.855319758705651	0.784313601251687
0.379689844922461	1.06495525430385	0.817716167125587	0.800061711868969	0.800061709859244	1.06495525430384	0.843651288298550	0.855571648065088	0.783175318293982
0.380440220110055	1.06179066537613	0.818085040058729	0.800061712059338	0.800061709859244	1.06179066537612	0.844235272979336	0.855818862462335	0.782043759556751
0.381190595297649	1.05863474669381	0.818459339814263	0.800061712266867	0.800061709859244	1.05863474669379	0.844829029464824	0.856061339591568	0.780919143778137
0.381940970485243	1.05548810020419	0.818839093467041	0.800061712493018	0.800061709859244	1.05548810020418	0.845432611744302	0.856299017935996	0.779801686578028
0.382691345672836	1.05235131745149	0.819224327230826	0.800061712739372	0.800061709859244	1.05235131745148	0.846046072125672	0.856531836782376	0.778691600408446
0.383441720860430	1.04922497943855	0.819615066450901	0.800061713007634	0.800061709859243	1.04922497943853	0.846669461216184	0.856759736235298	0.777589094505983
0.384192096048024	1.04610965649617	0.820011335597290	0.800061713299644	0.800061709859243	1.04610965649615	0.847302827903702	0.856982657231184	0.776494374846278
0.384942471235618	1.04300590816005	0.820413158258612	0.800061713617388	0.800061709859243	1.04300590816003	0.847946219338493	0.857200541552051	0.775407644100534
0.385692846423212	1.03991428305527	0.820820557136561	0.800061713963007	0.800061709859243	1.03991428305526	0.848599680915556	0.857413331838991	0.774329101594093
0.386443221610805	1.03683531878835	0.821233554041001	0.800061714338807	0.800061709859243	1.03683531878834	0.849263256257482	0.857620971605394	0.773258943267038
0.387193596798399	1.03376954184680	0.821652169885689	0.800061714747274	0.800061709859243	1.03376954184678	0.849936987197855	0.857823405249907	0.772197361636843
0.387943971985993	1.03071746750620	0.822076424684617	0.800061715191087	0.800061709859242	1.03071746750618	0.850620913765187	0.858020578069126	0.771144545763055
0.388694347173587	1.02767959974478	0.822506337548964	0.800061715673126	0.800061709859242	1.02767959974477	0.851315074167396	0.858212436270011	0.770100681214007
0.389444722361181	1.02465643116538	0.822941926684663	0.800061716196495	0.800061709859242	1.02465643116537	0.852019504776829	0.858398926982055	0.769065950035547
0.390195097548774	1.02164844292482	0.823383209390567	0.800061716764530	0.800061709859242	1.02164844292481	0.852734240115820	0.858579998269159	0.768040530721786
0.390945472736368	1.01865610467058	0.823830202057222	0.800061717380818	0.800061709859242	1.01865610467057	0.853459312842792	0.858755599141251	0.767024598187841
0.391695847923962	1.01567987448480	0.824282920166222	0.800061718049218	0.800061709859242	1.01567987448479	0.854194753738912	0.858925679565639	0.766018323744570
0.392446223111556	1.01272019883549	0.824741378290156	0.800061718773872	0.800061709859242	1.01272019883548	0.854940591695267	0.859090190478079	0.765021875075284
0.393196598299150	1.00977751253485	0.825205590093128	0.800061719559233	0.800061709859242	1.00977751253484	0.855696853700610	0.859249083793587	0.764035416214426
0.393946973486743	1.00685223870475	0.825675568331843	0.800061720410079	0.800061709859242	1.00685223870474	0.856463564829628	0.859402312416978	0.763059107528196
0.394697348674337	1.00394478874918	0.826151324857255	0.800061721331538	0.800061709859241	1.00394478874916	0.857240748231759	0.859549830253120	0.762093105697097
0.395447723861931	1.00105556233360	0.826632870616755	0.800061722329114	0.800061709859241	1.00105556233358	0.858028425120555	0.859691592216944	0.761137563700410
0.396198099049525	0.998184947371231	0.827120215656908	0.800061723408706	0.800061709859241	0.998184947371220	0.858826614763578	0.859827554243160	0.760192630802559
0.396948474237119	0.995333320016047	0.827613369126703	0.800061724576642	0.800061709859241	0.995333320016036	0.859635334472837	0.859957673295709	0.759258452541338
0.397698849424712	0.992501044662430	0.828112339281325	0.800061725839699	0.800061709859241	0.992501044662419	0.860454599595765	0.860081907376960	0.758335170718014
0.398449224612306	0.989688473951441	0.828617133486429	0.800061727205139	0.800061709859241	0.989688473951430	0.861284423506729	0.860200215536610	0.757422923389237
0.399199599799900	0.986895948783554	0.829127758222898	0.800061728680735	0.800061709859241	0.986895948783544	0.862124817599080	0.860312557880343	0.756521844860780
0.399949974987494	0.984123798337764	0.829644219092086	0.800061730274812	0.800061709859240	0.984123798337754	0.862975791277729	0.860418895578209	0.755632065683056
0.400700350175088	0.981372340096965	0.830166520821517	0.800061731996272	0.800061709859240	0.981372340096955	0.863837351952260	0.860519190872725	0.754753712648382
0.401450725362681	0.978641879879497	0.830694667271037	0.800061733854638	0.800061709859240	0.978641879879487	0.864709505030557	0.860613407086726	0.753886908789996
0.402201100550275	0.975932711876731	0.831228661439402	0.800061735860094	0.800061709859240	0.975932711876722	0.865592253912982	0.860701508630943	0.753031773382773
0.402951475737869	0.973245118696600	0.831768505471286	0.800061738023521	0.800061709859240	0.973245118696590	0.866485599987052	0.860783461011315	0.752188421945618
0.403701850925463	0.970579371412927	0.832314200664699	0.800061740356544	0.800061709859240	0.970579371412917	0.867389542622646	0.860859230836032	0.751356966245513
0.404452226113057	0.967935729620465	0.832865747478793	0.800061742871580	0.800061709859239	0.967935729620456	0.868304079167734	0.860928785822329	0.750537514303188
0.405202601300650	0.965314441495493	0.833423145542049	0.800061745581881	0.800061709859239	0.965314441495484	0.869229204944615	0.860992094802999	0.749730170400385
0.405952976488244	0.962715743861864	0.833986393660827	0.800061748501593	0.800061709859239	0.962715743861855	0.870164913246661	0.861049127732655	0.748935035088674
0.406703351675838	0.960139862262356	0.834555489828260	0.800061751645802	0.800061709859239	0.960139862262347	0.871111195335587	0.861099855693734	0.748152205199820
0.407453726863432	0.957587011035223	0.835130431233483	0.800061755030597	0.800061709859239	0.957587011035214	0.872068040439202	0.861144250902235	0.747381773857633
0.408204102051026	0.955057393395781	0.835711214271181	0.800061758673129	0.800061709859239	0.955057393395773	0.873035435749680	0.861182286713198	0.746623830491288
0.408954477238619	0.952551201522921	0.836297834551431	0.800061762591671	0.800061709859239	0.952551201522913	0.874013366422323	0.861213937625935	0.745878460850089
0.409704852426213	0.950068616650397	0.836890286909841	0.800061766805688	0.800061709859239	0.950068616650389	0.875001815574810	0.861239179288996	0.745145747019622
0.410455227613807	0.947609809162756	0.837488565417954	0.800061771335905	0.800061709859239	0.947609809162748	0.876000764286945	0.861257988504885	0.744425767439289
0.411205602801401	0.945174938695774	0.838092663393907	0.800061776204382	0.800061709859239	0.945174938695766	0.877010191600890	0.861270343234526	0.743718596921163
0.411955977988994	0.942764154241250	0.838702573413333	0.800061781434590	0.800061709859239	0.942764154241242	0.878030074521870	0.861276222601470	0.743024306670153
0.412706353176588	0.940377594256024	0.839318287320492	0.800061787051491	0.800061709859238	0.940377594256017	0.879060388019370	0.861275606895856	0.742342964305428
0.413456728364182	0.938015386775072	0.839939796239604	0.800061793081629	0.800061709859238	0.938015386775065	0.880101105028789	0.861268477578123	0.741674633883069
0.414207103551776	0.935677649528532	0.840567090586391	0.800061799553210	0.800061709859238	0.935677649528524	0.881152196453579	0.861254817282481	0.741019375919925
0.414957478739370	0.933364490062522	0.841200160079783	0.800061806496206	0.800061709859238	0.933364490062515	0.882213631167831	0.861234609820120	0.740377247418610
0.415707853926963	0.931076005863611	0.841838993753811	0.800061813942444	0.800061709859238	0.931076005863604	0.883285376019335	0.861207840182193	0.739748301893644
0.416458229114557	0.928812284486774	0.842483579969636	0.800061821925718	0.800061709859237	0.928812284486768	0.884367395833085	0.861174494542544	0.739132589398664
0.417208604302151	0.926573403686720	0.843133906427722	0.800061830481890	0.800061709859237	0.926573403686714	0.885459653415241	0.861134560260203	0.738530156554692
0.417958979489745	0.924359431552415	0.843789960180140	0.800061839649007	0.800061709859237	0.924359431552408	0.886562109557529	0.861088025881633	0.737941046579417
0.418709354677339	0.922170426644677	0.844451727642972	0.800061849467418	0.800061709859237	0.922170426644670	0.887674723042085	0.861034881142752	0.737365299317457
0.419459729864932	0.920006438136686	0.845119194608821	0.800061859979900	0.800061709859237	0.920006438136680	0.888797450646738	0.860975116970700	0.736802951271556
0.420210105052526	0.917867505957274	0.845792346259403	0.800061871231786	0.800061709859237	0.917867505957267	0.889930247150714	0.860908725485394	0.736254035634694
0.420960480240120	0.915753660936828	0.846471167178210	0.800061883271101	0.800061709859237	0.915753660936822	0.891073065340774	0.860835700000834	0.735718582323060
0.421710855427714	0.913664924955697	0.847155641363228	0.800061896148703	0.800061709859236	0.913664924955692	0.892225856017766	0.860756035026183	0.735196618009862
0.422461230615308	0.911601311094928	0.847845752239718	0.800061909918435	0.800061709859236	0.911601311094922	0.893388568003593	0.860669726266617	0.734688166159929
0.423211605802901	0.909562823789196	0.848541482673007	0.800061924637276	0.800061709859236	0.909562823789190	0.894561148148596	0.860576770623955	0.734193247065077
0.423961980990495	0.907549458981804	0.849242814981327	0.800061940365503	0.800061709859236	0.907549458981799	0.895743541339331	0.860477166197048	0.733711877880192
0.424712356178089	0.905561204281586	0.849949730948652	0.800061957166862	0.800061709859236	0.905561204281581	0.896935690506753	0.860370912281963	0.733244072660016
0.425462731365683	0.903598039121586	0.850662211837538	0.800061975108743	0.800061709859236	0.903598039121581	0.898137536634791	0.860258009371924	0.732789842396566
0.426213106553277	0.901659934919379	0.851380238401956	0.800061994262363	0.800061709859235	0.901659934919374	0.899349018769306	0.860138459157055	0.732349195057185
0.426963481740870	0.899746855238882	0.852103790900107	0.800062014702956	0.800061709859235	0.899746855238877	0.900570074027443	0.860012264523888	0.731922135623173
0.427713856928464	0.897858755953536	0.852832849107203	0.800062036509977	0.800061709859235	0.897858755953531	0.901800637607347	0.859879429554660	0.731508666128956
0.428464232116058	0.895995585410707	0.853567392328213	0.800062059767305	0.800061709859235	0.895995585410703	0.903040642798262	0.859739959526398	0.731108785701778
0.429214607303652	0.894157284597188	0.854307399410555	0.800062084563461	0.800061709859235	0.894157284597183	0.904290020990983	0.859593860909788	0.730722490601865
0.429964982491246	0.892343787305658	0.855052848756739	0.800062110991835	0.800061709859235	0.892343787305654	0.905548701688682	0.859441141367836	0.730349774263037
0.430715357678839	0.890555020301981	0.855803718336937	0.800062139150915	0.800061709859235	0.890555020301976	0.906816612518079	0.859281809754315	0.729990627333725
0.431465732866433	0.888790903493201	0.856559985701479	0.800062169144536	0.800061709859235	0.888790903493197	0.908093679240970	0.859115876112012	0.729645037718376
0.432216108054027	0.887051350096130	0.857321627993275	0.800062201082132	0.800061709859235	0.887051350096125	0.909379825766085	0.858943351670764	0.729312990619186
0.432966483241621	0.885336266806373	0.858088621960138	0.800062235078996	0.800061709859235	0.885336266806369	0.910674974161305	0.858764248845295	0.728994468578164
0.433716858429215	0.883645553967704	0.858860943967016	0.800062271256557	0.800061709859235	0.883645553967700	0.911979044666188	0.858578581232850	0.728689451519460
0.434467233616808	0.881979105741646	0.859638570008118	0.800062309742660	0.800061709859234	0.881979105741642	0.913291955704840	0.858386363610630	0.728397916791953
0.435217608804402	0.880336810277144	0.860421475718933	0.800062350671866	0.800061709859234	0.880336810277140	0.914613623899096	0.858187611933028	0.728119839212051
0.435967983991996	0.878718549880231	0.861209636388130	0.800062394185751	0.800061709859234	0.878718549880228	0.915943964082023	0.857982343328677	0.727855191106678
0.436718359179590	0.877124201183547	0.862003026969337	0.800062440433231	0.800061709859234	0.877124201183543	0.917282889311728	0.857770576097293	0.727603942356425
0.437468734367184	0.875553635315622	0.862801622092793	0.800062489570884	0.800061709859234	0.875553635315618	0.918630310885472	0.857552329706340	0.727366060438819
0.438219109554777	0.874006718069809	0.863605396076871	0.800062541763292	0.800061709859233	0.874006718069806	0.919986138354083	0.857327624787492	0.727141510471697
0.438969484742371	0.872483310072757	0.864414322939453	0.800062597183399	0.800061709859233	0.872483310072754	0.921350279536662	0.857096483132921	0.726930255256651
0.439719859929965	0.870983266952319	0.865228376409176	0.800062656012871	0.800061709859233	0.870983266952316	0.922722640535570	0.856858927691388	0.726732255322512
0.440470235117559	0.869506439504806	0.866047529936523	0.800062718442478	0.800061709859233	0.869506439504803	0.924103125751714	0.856614982564162	0.726547468968856
0.441220610305153	0.868052673861476	0.866871756704767	0.800062784672484	0.800061709859233	0.868052673861473	0.925491637900083	0.856364673000746	0.726375852309489
0.441970985492746	0.866621811654170	0.867701029640762	0.800062854913054	0.800061709859233	0.866621811654167	0.926888078025582	0.856108025394437	0.726217359315906
0.442721360680340	0.865213690179998	0.868535321425575	0.800062929384675	0.800061709859232	0.865213690179995	0.928292345519109	0.855845067277693	0.726071941860681
0.443471735867934	0.863828142564988	0.869374604504957	0.800063008318585	0.800061709859232	0.863828142564985	0.929704338133905	0.855575827317340	0.725939549760771
0.444222111055528	0.862464997926606	0.870218851099653	0.800063091957227	0.800061709859232	0.862464997926603	0.931123952002154	0.855300335309597	0.725820130820712
0.444972486243122	0.861124081535068	0.871068033215548	0.800063180554707	0.800061709859232	0.861124081535065	0.932551081651832	0.855018622174930	0.725713630875675
0.445722861430715	0.859805214973359	0.871922122653636	0.800063274377277	0.800061709859232	0.859805214973357	0.933985620023797	0.854730719952741	0.725619993834369
0.446473236618309	0.858508216295877	0.872781091019833	0.800063373703826	0.800061709859231	0.858508216295875	0.935427458489125	0.854436661795888	0.725539161721767
0.447223611805903	0.857232900185628	0.873644909734604	0.800063478826391	0.800061709859231	0.857232900185626	0.936876486866667	0.854136481965039	0.725471074721621
0.447973986993497	0.855979078109903	0.874513550042427	0.800063590050683	0.800061709859231	0.855979078109900	0.938332593440844	0.853830215822860	0.725415671218766
0.448724362181091	0.854746558474353	0.875386983021074	0.800063707696630	0.800061709859231	0.854746558474351	0.939795664979662	0.853517899828051	0.725372887841176
0.449474737368684	0.853535146775411	0.876265179590725	0.800063832098937	0.800061709859231	0.853535146775408	0.941265586752936	0.853199571529210	0.725342659501760
0.450225112556278	0.852344645750980	0.877148110522895	0.800063963607660	0.800061709859231	0.852344645750977	0.942742242550741	0.852875269558554	0.725324919439882
0.450975487743872	0.851174855529333	0.878035746449191	0.800064102588808	0.800061709859230	0.851174855529331	0.944225514702056	0.852545033625474	0.725319599262570
0.451725862931466	0.850025573776164	0.878928057869886	0.800064249424944	0.800061709859230	0.850025573776162	0.945715284093618	0.852208904509939	0.725326628985427
0.452476238119060	0.848896595839731	0.879825015162318	0.800064404515827	0.800061709859230	0.848896595839729	0.947211430188969	0.851866924055752	0.725345937073197
0.453226613306653	0.847787714894037	0.880726588589108	0.800064568279054	0.800061709859230	0.847787714894035	0.948713831047702	0.851519135163658	0.725377450479986
0.453976988494247	0.846698722079998	0.881632748306198	0.800064741150732	0.800061709859230	0.846698722079997	0.950222363344882	0.851165581784296	0.725421094689117
0.454727363681841	0.845629406644553	0.882543464370714	0.800064923586164	0.800061709859229	0.845629406644551	0.951736902390664	0.850806308911016	0.725476793752614
0.455477738869435	0.844579556077658	0.883458706748648	0.800065116060555	0.800061709859229	0.844579556077656	0.953257322150074	0.850441362572547	0.725544470330283
0.456228114057029	0.843548956247136	0.884378445322361	0.800065319069744	0.800061709859229	0.843548956247134	0.954783495262977	0.850070789825524	0.725624045728391
0.456978489244622	0.842537391531333	0.885302649897913	0.800065533130945	0.800061709859229	0.842537391531331	0.956315293064202	0.849694638746881	0.725715439937934
0.457728864432216	0.841544644949539	0.886231290212213	0.800065758783520	0.800061709859229	0.841544644949537	0.957852585603837	0.849312958426093	0.725818571672459
0.458479239619810	0.840570498290150	0.887164335939992	0.800065996589768	0.800061709859229	0.840570498290149	0.959395241667684	0.848925798957301	0.725933358405456
0.459229614807404	0.839614732236527	0.888101756700608	0.800066247135733	0.800061709859228	0.839614732236526	0.960943128797862	0.848533211431290	0.726059716407294
0.459979989994998	0.838677126490523	0.889043522064669	0.800066511032037	0.800061709859228	0.838677126490522	0.962496113313568	0.848135247927336	0.726197560781691
0.460730365182591	0.837757459893662	0.889989601560489	0.800066788914735	0.800061709859228	0.837757459893661	0.964054060331979	0.847731961504933	0.726346805501715
0.461480740370185	0.836855510545924	0.890939964680371	0.800067081446191	0.800061709859228	0.836855510545922	0.965616833789299	0.847323406195382	0.726507363445304
0.462231115557779	0.835971055922133	0.891894580886724	0.800067389315979	0.800061709859228	0.835971055922132	0.967184296461941	0.846909636993254	0.726679146430294
0.462981490745373	0.835103872985918	0.892853419618004	0.800067713241802	0.800061709859228	0.835103872985917	0.968756309987844	0.846490709847740	0.726862065248953
0.463731865932967	0.834253738301225	0.893816450294497	0.800068053970438	0.800061709859227	0.834253738301224	0.970332734887917	0.846066681653864	0.727056029702010
0.464482241120560	0.833420428141374	0.894783642323934	0.800068412278713	0.800061709859227	0.833420428141373	0.971913430587612	0.845637610243587	0.727260948632172
0.465232616308154	0.832603718595641	0.895754965106939	0.800068788974489	0.800061709859227	0.832603718595640	0.973498255438614	0.845203554376786	0.727476729957130
0.465982991495748	0.831803385673356	0.896730388042323	0.800069184897685	0.800061709859227	0.831803385673355	0.975087066740651	0.844764573732120	0.727703280702042
0.466733366683342	0.831019205405506	0.897709880532213	0.800069600921317	0.800061709859227	0.831019205405505	0.976679720763415	0.844320728897776	0.727940507031486
0.467483741870935	0.830250953943840	0.898693411987026	0.800070037952564	0.800061709859227	0.830250953943839	0.978276072768596	0.843872081362110	0.728188314280893
0.468234117058529	0.829498407657466	0.899680951830284	0.800070496933865	0.800061709859226	0.829498407657465	0.979875977032018	0.843418693504168	0.728446606987438
0.468984492246123	0.828761343226941	0.900672469503286	0.800070978844029	0.800061709859226	0.828761343226941	0.981479286865881	0.842960628584105	0.728715288920401
0.469734867433717	0.828039537735856	0.901667934469612	0.800071484699386	0.800061709859226	0.828039537735856	0.983085854641095	0.842497950733491	0.728994263110988
0.470485242621311	0.827332768759907	0.902667316219495	0.800072015554952	0.800061709859226	0.827332768759907	0.984695531809719	0.842030724945513	0.729283431881610
0.471235617808904	0.826640814453468	0.903670584274032	0.800072572505624	0.800061709859225	0.826640814453467	0.986308168927481	0.841559017065073	0.729582696874627
0.471985992996498	0.825963453633660	0.904677708189260	0.800073156687406	0.800061709859225	0.825963453633660	0.987923615676389	0.841082893778786	0.729891959080545
0.472736368184092	0.825300465861935	0.905688657560081	0.800073769278658	0.800061709859225	0.825300465861935	0.989541720887435	0.840602422604872	0.730211118865669
0.473486743371686	0.824651631523169	0.906703402024057	0.800074411501370	0.800061709859225	0.824651631523168	0.991162332563363	0.840117671882954	0.730540075999219
0.474237118559280	0.824016731902284	0.907721911265056	0.800075084622468	0.800061709859225	0.824016731902283	0.992785297901529	0.839628710763756	0.730878729679903
0.474987493746873	0.823395549258415	0.908744155016767	0.800075789955148	0.800061709859225	0.823395549258414	0.994410463316834	0.839135609198710	0.731226978561945
0.475737868934467	0.822787866896621	0.909770103066085	0.800076528860233	0.800061709859224	0.822787866896620	0.996037674464716	0.838638437929460	0.731584720780583
0.476488244122061	0.822193469237170	0.910799725256355	0.800077302747562	0.800061709859224	0.822193469237169	0.997666776264226	0.838137268477289	0.731951853977019
0.477238619309655	0.821612141882405	0.911832991490499	0.800078113077408	0.800061709859224	0.821612141882405	0.999297612921158	0.837632173132440	0.732328275322842
0.477988994497249	0.821043671681217	0.912869871734005	0.800078961361923	0.800061709859224	0.821043671681217	1.00093002795124	0.837123224943358	0.732713881543919
0.478739369684842	0.820487846791135	0.913910336017801	0.800079849166611	0.800061709859224	0.820487846791134	1.00256386420341	0.836610497705845	0.733108568943751
0.479489744872436	0.819944456738061	0.914954354441000	0.800080778111836	0.800061709859224	0.819944456738061	1.00419896388308	0.836094065952126	0.733512233426311
0.480240120060030	0.819413292473677	0.916001897173526	0.800081749874348	0.800061709859223	0.819413292473677	1.00583516857554	0.835574004939832	0.733924770518352
0.480990495247624	0.818894146430527	0.917052934458631	0.800082766188855	0.800061709859223	0.818894146430527	1.00747231926935	0.835050390640908	0.734346075391208
0.481740870435218	0.818386812574826	0.918107436615282	0.800083828849605	0.800061709859223	0.818386812574826	1.00911025637982	0.834523299730431	0.734776042882075
0.482491245622811	0.817891086456999	0.919165374040448	0.800084939712017	0.800061709859223	0.817891086456999	1.01074881977245	0.833992809575359	0.735214567514782
0.483241620810405	0.817406765259992	0.920226717211270	0.800086100694327	0.800061709859223	0.817406765259992	1.01238784878656	0.833458998223191	0.735661543520067
0.483991995997999	0.816933647845372	0.921291436687124	0.800087313779277	0.800061709859223	0.816933647845372	1.01402718225879	0.832921944390572	0.736116864855348
0.484742371185593	0.816471534797249	0.922359503111577	0.800088581015820	0.800061709859222	0.816471534797249	1.01566665854679	0.832381727451803	0.736580425224008
0.485492746373187	0.816020228464055	0.923430887214243	0.800089904520869	0.800061709859223	0.816020228464055	1.01730611555278	0.831838427427293	0.737052118094190
0.486243121560780	0.815579532998201	0.924505559812528	0.800091286481071	0.800061709859222	0.815579532998201	1.01894539074733	0.831292124971936	0.737531836717112
0.486993496748374	0.815149254393651	0.925583491813285	0.800092729154605	0.800061709859222	0.815149254393651	1.02058432119296	0.830742901363423	0.738019474144914
0.487743871935968	0.814729200521439	0.926664654214370	0.800094234873027	0.800061709859222	0.814729200521439	1.02222274356796	0.830190838490482	0.738514923248034
0.488494247123562	0.814319181163165	0.927749018106094	0.800095806043126	0.800061709859222	0.814319181163165	1.02386049419007	0.829636018841059	0.739018076732124
0.489244622311156	0.813919008042508	0.928836554672595	0.800097445148828	0.800061709859222	0.813919008042509	1.02549740904031	0.829078525490432	0.739528827154516
0.489994997498749	0.813528494854781	0.929927235193105	0.800099154753117	0.800061709859222	0.813528494854781	1.02713332378670	0.828518442089263	0.740047066940241
0.490745372686343	0.813147457294566	0.931021031043142	0.800100937499999	0.800061709859222	0.813147457294566	1.02876807380812	0.827955852851594	0.740572688397611
0.491495747873937	0.812775713081470	0.932117913695602	0.800102796116485	0.800061709859222	0.812775713081471	1.03040149421808	0.827390842542778	0.741105583733371
0.492246123061531	0.812413081984033	0.933217854721774	0.800104733414612	0.800061709859222	0.812413081984033	1.03203341988854	0.826823496467362	0.741645645067427
0.492996498249125	0.812059385841816	0.934320825792268	0.800106752293494	0.800061709859221	0.812059385841817	1.03366368547376	0.826253900456906	0.742192764447159
0.493746873436718	0.811714448585726	0.935426798677866	0.800108855741400	0.800061709859221	0.811714448585726	1.03529212543411	0.825682140857755	0.742746833861332
0.494497248624312	0.811378096256592	0.936535745250287	0.800111046837865	0.800061709859221	0.811378096256592	1.03691857405986	0.825108304518755	0.743307745253599
0.495247623811906	0.811050157022045	0.937647637482879	0.800113328755827	0.800061709859221	0.811050157022046	1.03854286549508	0.824532478778926	0.743875390535626
0.495997998999500	0.810730461191736	0.938762447451239	0.800115704763800	0.800061709859221	0.810730461191737	1.04016483376140	0.823954751455075	0.744449661599823
0.496748374187094	0.810418841230921	0.939880147333747	0.800118178228070	0.800061709859221	0.810418841230921	1.04178431278183	0.823375210829375	0.745030450331711
0.497498749374687	0.810115131772462	0.941000709412043	0.800120752614927	0.800061709859221	0.810115131772463	1.04340113640458	0.822793945636889	0.745617648621916
0.498249124562281	0.809819169627282	0.942124106071424	0.800123431492916	0.800061709859222	0.809819169627282	1.04501513842682	0.822211045053054	0.746211148377810
0.498999499749875	0.809530793793295	0.943250309801171	0.800126218535128	0.800061709859222	0.809530793793296	1.04662615261850	0.821626598681130	0.746810841534807
0.499749874937469	0.809249845462877	0.944379293194818	0.800129117521509	0.800061709859222	0.809249845462877	1.04823401274606	0.821040696539596	0.747416620067311
0.500500250125063	0.808976168028887	0.945511028950350	0.800132132341205	0.800061709859222	0.808976168028888	1.04983855259615	0.820453429049519	0.748028375999340
0.501250625312656	0.808709607089302	0.946645489870335	0.800135266994923	0.800061709859223	0.808709607089303	1.05143960599942	0.819864887021880	0.748646001414826
0.502001000500250	0.808450010450484	0.947782648861996	0.800138525597333	0.800061709859223	0.808450010450485	1.05303700685412	0.819275161644866	0.749269388467600
0.502751375687844	0.808197228129127	0.948922478937228	0.800141912379483	0.800061709859223	0.808197228129128	1.05463058914980	0.818684344471135	0.749898429391070
0.503501750875438	0.807951112352924	0.950064953212547	0.800145431691246	0.800061709859224	0.807951112352925	1.05622018699092	0.818092527405038	0.750533016507610
0.504252126063032	0.807711517559983	0.951210044908985	0.800149088003789	0.800061709859224	0.807711517559984	1.05780563462046	0.817499802689822	0.751173042237650
0.505002501250625	0.807478300397039	0.952357727351933	0.800152885912069	0.800061709859225	0.807478300397040	1.05938676644343	0.816906262894797	0.751818399108498
0.505752876438219	0.807251319716492	0.953507973970920	0.800156830137343	0.800061709859225	0.807251319716492	1.06096341705044	0.816312000902485	0.752468979762881
0.506503251625813	0.807030436572311	0.954660758299347	0.800160925529715	0.800061709859226	0.807030436572312	1.06253542124115	0.815717109895733	0.753124676967233
0.507253626813407	0.806815514214847	0.955816053974164	0.800165177070689	0.800061709859227	0.806815514214847	1.06410261404768	0.815121683344813	0.753785383619720
0.508004002001001	0.806606418084578	0.956973834735500	0.800169589875749	0.800061709859228	0.806606418084578	1.06566483075801	0.814525814994497	0.754450992758028
0.508754377188594	0.806403015804837	0.958134074426239	0.800174169196961	0.800061709859229	0.806403015804838	1.06722190693930	0.813929598851114	0.755121397566908
0.509504752376188	0.806205177173552	0.959296746991549	0.800178920425588	0.800061709859230	0.806205177173553	1.06877367846120	0.813333129169582	0.755796491385492
0.510255127563782	0.806012774154029	0.960461826478369	0.800183849094719	0.800061709859231	0.806012774154029	1.07031998151900	0.812736500440437	0.756476167714396
0.511005502751376	0.805825680864824	0.961629287034840	0.800188960881925	0.800061709859233	0.805825680864825	1.07186065265688	0.812139807376835	0.757160320222597
0.511755877938970	0.805643773568737	0.962799102909699	0.800194261611914	0.800061709859234	0.805643773568738	1.07339552879095	0.811543144901550	0.757848842754121
0.512506253126563	0.805466930660949	0.963971248451630	0.800199757259211	0.800061709859236	0.805466930660950	1.07492444723229	0.810946608133957	0.758541629334520
0.513256628314157	0.805295032656360	0.965145698108563	0.800205453950842	0.800061709859239	0.805295032656361	1.07644724570998	0.810350292377006	0.759238574177169
0.514007003501751	0.805127962176135	0.966322426426941	0.800211357969031	0.800061709859241	0.805127962176135	1.07796376239390	0.809754293104192	0.759939571689377
0.514757378689345	0.804965603933517	0.967501408050942	0.800217475753905	0.800061709859244	0.804965603933518	1.07947383591767	0.809158705946517	0.760644516478332
0.515507753876939	0.804807844718921	0.968682617721664	0.800223813906200	0.800061709859247	0.804807844718922	1.08097730540130	0.808563626679444	0.761353303356866
0.516258129064532	0.804654573384350	0.969866030276263	0.800230379189980	0.800061709859251	0.804654573384351	1.08247401047394	0.807969151209858	0.762065827349078
0.517008504252126	0.804505680827162	0.971051620647065	0.800237178535353	0.800061709859255	0.804505680827163	1.08396379129641	0.807375375563023	0.762781983695790
0.517758879439720	0.804361059973222	0.972239363860630	0.800244219041188	0.800061709859259	0.804361059973223	1.08544648858378	0.806782395869534	0.763501667859870
0.518509254627314	0.804220605759467	0.973429235036789	0.800251507977829	0.800061709859264	0.804220605759468	1.08692194362770	0.806190308352283	0.764224775531411
0.519259629814908	0.804084215115919	0.974621209387638	0.800259052789813	0.800061709859270	0.804084215115920	1.08838999831881	0.805599209313423	0.764951202632785
0.520010005002501	0.803951786947165	0.975815262216500	0.800266861098574	0.800061709859276	0.803951786947166	1.08985049516894	0.805009195121340	0.765680845323565
0.520760380190095	0.803823222113349	0.977011368916856	0.800274940705141	0.800061709859282	0.803823222113350	1.09130327733323	0.804420362197636	0.766413600005336
0.521510755377689	0.803698423410691	0.978209504971237	0.800283299592829	0.800061709859290	0.803698423410691	1.09274818863223	0.803832807004118	0.767149363326399
0.522261130565283	0.803577295551567	0.979409645950089	0.800291945929910	0.800061709859298	0.803577295551568	1.09418507357376	0.803246626029806	0.767888032186355
0.523011505752877	0.803459745144181	0.980611767510600	0.800300888072278	0.800061709859307	0.803459745144182	1.09561377737482	0.802661915777948	0.768629503740612
0.523761880940470	0.803345680671847	0.981815845395504	0.800310134566090	0.800061709859317	0.803345680671848	1.09703414598326	0.802078772753052	0.769373675404778
0.524512256128064	0.803235012471913	0.983021855431845	0.800319694150383	0.800061709859328	0.803235012471914	1.09844602609942	0.801497293447940	0.770120444858988
0.525262631315658	0.803127652714355	0.984229773529716	0.800329575759675	0.800061709859340	0.803127652714356	1.09984926519762	0.800917574330818	0.770869710052132
0.526013006503252	0.803023515380061	0.985439575680972	0.800339788526535	0.800061709859354	0.803023515380062	1.10124371154753	0.800339711832363	0.771621369206022
0.526763381690846	0.802922516238833	0.986651237957900	0.800350341784123	0.800061709859369	0.802922516238833	1.10262921423545	0.799763802332842	0.772375320819477
0.527513756878439	0.802824572827126	0.987864736511880	0.800361245068700	0.800061709859386	0.802824572827127	1.10400562318545	0.799189942149248	0.773131463672356
0.528264132066033	0.802729604425562	0.989080047572001	0.800372508122100	0.800061709859404	0.802729604425563	1.10537278918034	0.798618227522465	0.773889696829523
0.529014507253627	0.802637532036214	0.990297147443656	0.800384140894164	0.800061709859425	0.802637532036215	1.10673056388261	0.798048754604460	0.774649919644757
0.529764882441221	0.802548278359716	0.991516012507111	0.800396153545130	0.800061709859447	0.802548278359717	1.10807879985511	0.797481619445507	0.775412031764620
0.530515257628815	0.802461767772197	0.992736619216046	0.800408556447983	0.800061709859472	0.802461767772198	1.10941735058172	0.796916917981440	0.776175933132270
0.531265632816408	0.802377926302062	0.993958944096063	0.800421360190746	0.800061709859500	0.802377926302063	1.11074607048778	0.796354746020942	0.776941523991244
0.532016008004002	0.802296681606655	0.995182963743180	0.800434575578729	0.800061709859530	0.802296681606656	1.11206481496043	0.795795199232866	0.777708704889193
0.532766383191596	0.802217962948807	0.996408654822286	0.800448213636714	0.800061709859563	0.802217962948808	1.11337344036881	0.795238373133595	0.778477376681597
0.533516758379190	0.802141701173299	0.997635994065577	0.800462285611084	0.800061709859600	0.802141701173300	1.11467180408407	0.794684363074438	0.779247440535445
0.534267133566783	0.802067828683257	0.998864958270967	0.800476802971887	0.800061709859641	0.802067828683258	1.11595976449926	0.794133264229071	0.780018797932888
0.535017508754377	0.801996279416485	1.00009552430047	0.800491777414834	0.800061709859686	0.801996279416486	1.11723718104907	0.793585171581018	0.780791350674884
0.535767883941971	0.801926988821780	1.00132766907856	0.800507220863224	0.800061709859735	0.801926988821781	1.11850391422940	0.793040179911170	0.781565000884808
0.536518259129565	0.801859893835214	1.00256136959050	0.800523145469794	0.800061709859790	0.801859893835215	1.11975982561673	0.792498383785355	0.782339651012070
0.537268634317159	0.801794932856425	1.00379660288065	0.800539563618493	0.800061709859850	0.801794932856426	1.12100477788741	0.791959877541960	0.783115203835702
0.538019009504752	0.801732045724918	1.00503334605077	0.800556487926169	0.800061709859916	0.801732045724919	1.12223863483672	0.791424755279588	0.783891562467956
0.538769384692346	0.801671173696398	1.00627157625823	0.800573931244171	0.800061709859988	0.801671173696399	1.12346126139778	0.790893110844781	0.784668630357881
0.539519759879940	0.801612259419146	1.00751127071429	0.800591906659862	0.800061709860068	0.801612259419147	1.12467252366027	0.790365037819779	0.785446311294919
0.540270135067534	0.801555246910456	1.00875240668231	0.800610427498031	0.800061709860157	0.801555246910457	1.12587228888901	0.789840629510350	0.786224509412481
0.541020510255128	0.801500081533141	1.00999496147589	0.800629507322213	0.800061709860253	0.801500081533142	1.12706042554231	0.789319978933661	0.787003129191546
0.541770885442721	0.801446709972127	1.01123891245706	0.800649159935903	0.800061709860359	0.801446709972129	1.12823680329019	0.788803178806211	0.787782075464253
0.542521260630315	0.801395080211147	1.01248423703442	0.800669399383657	0.800061709860476	0.801395080211148	1.12940129303237	0.788290321531830	0.788561253417511
0.543271635817909	0.801345141509536	1.01373091266121	0.800690239952095	0.800061709860604	0.801345141509537	1.13055376691610	0.787781499189724	0.789340568596616
0.544022011005503	0.801296844379156	1.01497891683346	0.800711696170773	0.800061709860745	0.801296844379158	1.13169409835379	0.787276803522595	0.790119926908882
0.544772386193097	0.801250140561455	1.01622822708798	0.800733782812946	0.800061709860900	0.801250140561456	1.13282216204042	0.786776325924817	0.790899234627285
0.545522761380690	0.801204983004655	1.01747882100042	0.800756514896205	0.800061709861070	0.801204983004656	1.13393783397083	0.786280157430677	0.791678398394128
0.546273136568284	0.801161325841111	1.01873067618330	0.800779907682982	0.800061709861256	0.801161325841112	1.13504099145670	0.785788388702689	0.792457325224722
0.547023511755878	0.801119124364818	1.01998377028393	0.800803976680931	0.800061709861460	0.801119124364819	1.13613151314341	0.785301110019970	0.793235922511089
0.547773886943472	0.801078335009097	1.02123808098245	0.800828737643166	0.800061709861684	0.801078335009098	1.13720927902666	0.784818411266688	0.794014098025682
0.548524262131066	0.801038915324458	1.02249358598968	0.800854206568365	0.800061709861930	0.801038915324459	1.13827417046887	0.784340381920580	0.794791759925132
0.549274637318659	0.801000823956653	1.02375026304505	0.800880399700724	0.800061709862199	0.801000823956654	1.13932607021545	0.783867111041544	0.795568816754019
0.550025012506253	0.800964020624922	1.02500808991451	0.800907333529774	0.800061709862494	0.800964020624923	1.14036486241068	0.783398687260306	0.796345177448664
0.550775387693847	0.800928466100445	1.02626704438830	0.800935024790036	0.800061709862818	0.800928466100446	1.14139043261361	0.782935198767162	0.797120751340955
0.551525762881441	0.800894122185001	1.02752710427885	0.800963490460529	0.800061709863172	0.800894122185002	1.14240266781349	0.782476733300794	0.797895448162186
0.552276138069035	0.800860951689848	1.02878824741851	0.800992747764117	0.800061709863560	0.800860951689849	1.14340145644519	0.782023378137170	0.798669178046939
0.553026513256628	0.800828918414820	1.03005045165734	0.801022814166694	0.800061709863984	0.800828918414821	1.14438668840426	0.781575220078521	0.799441851536987
0.553776888444222	0.800797987127655	1.03131369486086	0.801053707376208	0.800061709864448	0.800797987127656	1.14535825506182	0.781132345442401	0.800213379585220
0.554527263631816	0.800768123543555	1.03257795490769	0.801085445341512	0.800061709864956	0.800768123543556	1.14631604927920	0.780694840050827	0.800983673559613
0.555277638819410	0.800739294304987	1.03384320968730	0.801118046251045	0.800061709865512	0.800739294304988	1.14725996542233	0.780262789219505	0.801752645247212
0.556028014007004	0.800711466961722	1.03510943709759	0.801151528531343	0.800061709866120	0.800711466961723	1.14818989937595	0.779836277747144	0.802520206858158
0.556778389194597	0.800684609951124	1.03637661504254	0.801185910845366	0.800061709866784	0.800684609951126	1.14910574855753	0.779415389904855	0.803286271029732
0.557528764382191	0.800658692578690	1.03764472142975	0.801221212090655	0.800061709867510	0.800658692578691	1.15000741193096	0.779000209425633	0.804050750830441
0.558279139569785	0.800633684998841	1.03891373416804	0.801257451397294	0.800061709868304	0.800633684998842	1.15089479001999	0.778590819493939	0.804813559764124
0.559029514757379	0.800609558195972	1.04018363116490	0.801294648125702	0.800061709869170	0.800609558195974	1.15176778492148	0.778187302735367	0.805574611774095
0.559779889944973	0.800586283965766	1.04145439032401	0.801332821864229	0.800061709870117	0.800586283965767	1.15262630031829	0.777789741206398	0.806333821247310
0.560530265132566	0.800563834896759	1.04272598954265	0.801371992426562	0.800061709871150	0.800563834896760	1.15347024149205	0.777398216384261	0.807091103018569
0.561280640320160	0.800542184352187	1.04399840670915	0.801412179848952	0.800061709872278	0.800542184352188	1.15429951533555	0.777012809156875	0.807846372374742
0.562031015507754	0.800521306452080	1.04527161970020	0.801453404387233	0.800061709873508	0.800521306452082	1.15511403036502	0.776633599812894	0.808599545059028
0.562781390695348	0.800501176055644	1.04654560637823	0.801495686513666	0.800061709874851	0.800501176055645	1.15591369673197	0.776260668031846	0.809350537275238
0.563531765882942	0.800481768743895	1.04782034458869	0.801539046913570	0.800061709876315	0.800481768743896	1.15669842623496	0.775894092874375	0.810099265692112
0.564282141070535	0.800463060802576	1.04909581215729	0.801583506481771	0.800061709877912	0.800463060802577	1.15746813233097	0.775533952772577	0.810845647447655
0.565032516258129	0.800445029205341	1.05037198688723	0.801629086318851	0.800061709879653	0.800445029205342	1.15822273014658	0.775180325520436	0.811589600153507
0.565782891445723	0.800427651597213	1.05164884655634	0.801675807727197	0.800061709881549	0.800427651597214	1.15896213648885	0.774833288264367	0.812331041899334
0.566533266633317	0.800410906278309	1.05292636891426	0.801723692206859	0.800061709883616	0.800410906278311	1.15968626985594	0.774492917493859	0.813069891257245
0.567283641820910	0.800394772187849	1.05420453167946	0.801772761451205	0.800061709885867	0.800394772187850	1.16039505044746	0.774159289032218	0.813806067286237
0.568034017008504	0.800379228888424	1.05548331253635	0.801823037342385	0.800061709888319	0.800379228888426	1.16108840017460	0.773832478027420	0.814539489536654
0.568784392196098	0.800364256550551	1.05676268913220	0.801874541946596	0.800061709890988	0.800364256550552	1.16176624266987	0.773512558943068	0.815270078054683
0.569534767383692	0.800349835937486	1.05804263907414	0.801927297509151	0.800061709893893	0.800349835937487	1.16242850329669	0.773199605549456	0.815997753386854
0.570285142571286	0.800335948390320	1.05932313992603	0.801981326449354	0.800061709897054	0.800335948390321	1.16307510915862	0.772893690914738	0.816722436584576
0.571035517758879	0.800322575813337	1.06060416920529	0.802036651355187	0.800061709900492	0.800322575813338	1.16370598910839	0.772594887396211	0.817444049208682
0.571785892946473	0.800309700659648	1.06188570437974	0.802093294977798	0.800061709904232	0.800309700659649	1.16432107375652	0.772303266631702	0.818162513333997
0.572536268134067	0.800297305917089	1.06316772286429	0.802151280225802	0.800061709908299	0.800297305917090	1.16492029547983	0.772018899531069	0.818877751553922
0.573286643321661	0.800285375094389	1.06445020201767	0.802210630159399	0.800061709912720	0.800285375094390	1.16550358842952	0.771741856267814	0.819589686985034
0.574037018509255	0.800273892207599	1.06573311913899	0.802271367984300	0.800061709917524	0.800273892207600	1.16607088853908	0.771472206270805	0.820298243271700
0.574787393696848	0.800262841766791	1.06701645146440	0.802333517045474	0.800061709922743	0.800262841766793	1.16662213353180	0.771210018216115	0.821003344590704
0.575537768884442	0.800252208763016	1.06830017616353	0.802397100820718	0.800061709928413	0.800252208763017	1.16715726292812	0.770955360018971	0.821704915655892
0.576288144072036	0.800241978655518	1.06958427033594	0.802462142914045	0.800061709934570	0.800241978655519	1.16767621805258	0.770708298825820	0.822402881722817
0.577038519259630	0.800232137359215	1.07086871100756	0.802528667048902	0.800061709941255	0.800232137359217	1.16817894204057	0.770468901006515	0.823097168593403
0.577788894447224	0.800222671232430	1.07215347512693	0.802596697061221	0.800061709948510	0.800222671232431	1.16866537984472	0.770237232146606	0.823787702620615
0.578539269634817	0.800213567064875	1.07343853956152	0.802666256892304	0.800061709956383	0.800213567064876	1.16913547824105	0.770013357039759	0.824474410713134
0.579289644822411	0.800204812065889	1.07472388109385	0.802737370581542	0.800061709964924	0.800204812065890	1.16958918583482	0.769797339680286	0.825157220340034
0.580040020010005	0.800196393852926	1.07600947641763	0.802810062258984	0.800061709974188	0.800196393852928	1.17002645306604	0.769589243255800	0.825836059535477
0.580790395197599	0.800188300440287	1.07729530213381	0.802884356137756	0.800061709984232	0.800188300440289	1.17044723221479	0.769389130139981	0.826510856903392
0.581540770385193	0.800180520228094	1.07858133474648	0.802960276506324	0.800061709995121	0.800180520228095	1.17085147740610	0.769197061885467	0.827181541622170
0.582291145572786	0.800173041991508	1.07986755065879	0.803037847720630	0.800061710006922	0.800173041991509	1.17123914461471	0.769013099216866	0.827848043449349
0.583041520760380	0.800165854870187	1.08115392616872	0.803117094196077	0.800061710019708	0.800165854870188	1.17161019166935	0.768837302023886	0.828510292726305
0.583791895947974	0.800158948357971	1.08244043746482	0.803198040399398	0.800061710033559	0.800158948357973	1.17196457825689	0.768669729354585	0.829168220382935
0.584542271135568	0.800152312292813	1.08372706062179	0.803280710840395	0.800061710048558	0.800152312292814	1.17230226592608	0.768510439408753	0.829821757942336
0.585292646323162	0.800145936846922	1.08501377159605	0.803365130063561	0.800061710064798	0.800145936846923	1.17262321809107	0.768359489531401	0.830470837525480
0.586043021510755	0.800139812517149	1.08630054622113	0.803451322639589	0.800061710082376	0.800139812517150	1.17292740003456	0.768216936206388	0.831115391855876
0.586793396698349	0.800133930115585	1.08758736020308	0.803539313156785	0.800061710101399	0.800133930115587	1.17321477891071	0.768082835050162	0.831755354264234
0.587543771885943	0.800128280760387	1.08887418911564	0.803629126212374	0.800061710121979	0.800128280760389	1.17348532374776	0.767957240805630	0.832390658693102
0.588294147073537	0.800122855866811	1.09016100839542	0.803720786403722	0.800061710144238	0.800122855866813	1.17373900545026	0.767840207336151	0.833021239701509
0.589044522261131	0.800117647138471	1.09144779333692	0.803814318319475	0.800061710168309	0.800117647138472	1.17397579680115	0.767731787619652	0.833647032469578
0.589794897448724	0.800112646558797	1.09273451908746	0.803909746530615	0.800061710194331	0.800112646558799	1.17419567246342	0.767632033742872	0.834267972803136
0.590545272636318	0.800107846382711	1.09402116064197	0.804007095581462	0.800061710222456	0.800107846382713	1.17439860898149	0.767540996895732	0.834883997138298
0.591295647823912	0.800103239128497	1.09530769283770	0.804106389980601	0.800061710252847	0.800103239128498	1.17458458478238	0.767458727365830	0.835495042546043
0.592046023011506	0.800098817569878	1.09659409034876	0.804207654191767	0.800061710285678	0.800098817569880	1.17475358017649	0.767385274533059	0.836101046736761
0.592796398199100	0.800094574728291	1.09788032768060	0.804310912624680	0.800061710321136	0.800094574728293	1.17490557735807	0.767320686864362	0.836701948064781
0.593546773386693	0.800090503865349	1.09916637916426	0.804416189625847	0.800061710359421	0.800090503865350	1.17504056040554	0.767265011908599	0.837297685532884
0.594297148574287	0.800086598475502	1.10045221895062	0.804523509469334	0.800061710400750	0.800086598475503	1.17515851528130	0.767218296291555	0.837888198796780
0.595047523761881	0.800082852278881	1.10173782100438	0.804632896347520	0.800061710445354	0.800082852278883	1.17525942983145	0.767180585711066	0.838473428169568
0.595797898949475	0.800079259214327	1.10302315909795	0.804744374361836	0.800061710493479	0.800079259214329	1.17534329378503	0.767151924932282	0.839053314626166
0.596548274137069	0.800075813432601	1.10430820680522	0.804857967513505	0.800061710545392	0.800075813432602	1.17541009875315	0.767132357783045	0.839627799807712
0.597298649324662	0.800072509289768	1.10559293749511	0.804973699694287	0.800061710601377	0.800072509289769	1.17545983822764	0.767121927149410	0.840196826025937
0.598049024512256	0.800069341340763	1.10687732432503	0.805091594677232	0.800061710661738	0.800069341340764	1.17549250757959	0.767120674971282	0.840760336267506
0.598799399699850	0.800066304333119	1.10816134023407	0.805211676107464	0.800061710726801	0.800066304333121	1.17550810405743	0.767128642238188	0.841318274198324
0.599549774887444	0.800063393200870	1.10944495793616	0.805333967492989	0.800061710796917	0.800063393200872	1.17550662678481	0.767145868985175	0.841870584167811
0.600300150075038	0.800060603058609	1.11072814991288	0.805458492195548	0.800061710872459	0.800060603058611	1.17548807675822	0.767172394288838	0.842417211213139
0.601050525262631	0.800057929195717	1.11201088840626	0.805585273421508	0.800061710953828	0.800057929195719	1.17545245684423	0.767208256263476	0.842958101063435
0.601800900450225	0.800055367070745	1.11329314541124	0.805714334212824	0.800061711041450	0.800055367070747	1.17539977177647	0.767253492057377	0.843493200143942
0.602551275637819	0.800052912305946	1.11457489266799	0.805845697438049	0.800061711135786	0.800052912305948	1.17533002815239	0.767308137849230	0.844022455580144
0.603301650825413	0.800050560681969	1.11585610165405	0.805979385783433	0.800061711237323	0.800050560681971	1.17524323442965	0.767372228844669	0.844545815201846
0.604052026013006	0.800048308132689	1.11713674357621	0.806115421744085	0.800061711346586	0.800048308132691	1.17513940092224	0.767445799272943	0.845063227547217
0.604802401200600	0.800046150740192	1.11841678936214	0.806253827615243	0.800061711464134	0.800046150740193	1.17501853979635	0.767528882383717	0.845574641866785
0.605552776388194	0.800044084729893	1.11969620965188	0.806394625483628	0.800061711590565	0.800044084729894	1.17488066506595	0.767621510444000	0.846080008127386
0.606303151575788	0.800042106465802	1.12097497478899	0.806537837218903	0.800061711726517	0.800042106465803	1.17472579258806	0.767723714735198	0.846579277016075
0.607053526763382	0.800040212445917	1.12225305481147	0.806683484465256	0.800061711872674	0.800040212445918	1.17455394005773	0.767835525550310	0.847072399943981
0.607803901950975	0.800038399297754	1.12353041944250	0.806831588633089	0.800061712029762	0.800038399297756	1.17436512700284	0.767956972191229	0.847559329050114
0.608554277138569	0.800036663774009	1.12480703808076	0.806982170890847	0.800061712198560	0.800036663774011	1.17415937477847	0.768088082966195	0.848040017205132
0.609304652326163	0.800035002748338	1.12608287979062	0.807135252156971	0.800061712379897	0.800035002748340	1.17393670656114	0.768228885187358	0.848514418015044
0.610055027513757	0.800033413211269	1.12735791329190	0.807290853092002	0.800061712574657	0.800033413211271	1.17369714734265	0.768379405168484	0.848982485824866
0.610805402701351	0.800031892266233	1.12863210694940	0.807448994090831	0.800061712783786	0.800031892266235	1.17344072392379	0.768539668222773	0.849444175722230
0.611555777888944	0.800030437125711	1.12990542876213	0.807609695275099	0.800061713008288	0.800030437125713	1.17316746490763	0.768709698660819	0.849899443540930
0.612306153076538	0.800029045107496	1.13117784635210	0.807772976485772	0.800061713249238	0.800029045107498	1.17287740069263	0.768889519788688	0.850348245864414
0.613056528264132	0.800027713631070	1.13244932695289	0.807938857275868	0.800061713507780	0.800027713631071	1.17257056346549	0.769079153906131	0.850790540029224
0.613806903451726	0.800026440214086	1.13371983739777	0.808107356903376	0.800061713785131	0.800026440214088	1.17224698719368	0.769278622304912	0.851226284128373
0.614557278639320	0.800025222468967	1.13498934410748	0.808278494324337	0.800061714082590	0.800025222468968	1.17190670761777	0.769487945267277	0.851655437014669
0.615307653826913	0.800024058099592	1.13625781307760	0.808452288186130	0.800061714401540	0.800024058099594	1.17154976224345	0.769707142064538	0.852077958303973
0.616058029014507	0.800022944898104	1.13752520986554	0.808628756820928	0.800061714743453	0.800022944898106	1.17117619033328	0.769936230955790	0.852493808378398
0.616808404202101	0.800021880741800	1.13879149957704	0.808807918239371	0.800061715109895	0.800021880741802	1.17078603289830	0.770175229186748	0.852902948389455
0.617558779389695	0.800020863590129	1.14005664685230	0.808989790124426	0.800061715502535	0.800020863590131	1.17037933268920	0.770424152988715	0.853305340261119
0.618309154577289	0.800019891481776	1.14132061585159	0.809174389825455	0.800061715923147	0.800019891481778	1.16995613418741	0.770683017577673	0.853700946692850
0.619059529764882	0.800018962531845	1.14258337024040	0.809361734352495	0.800061716373618	0.800018962531847	1.16951648359584	0.770951837153493	0.854089731162536
0.619809904952476	0.800018074929124	1.14384487317403	0.809551840370752	0.800061716855954	0.800018074929126	1.16906042882941	0.771230624899282	0.854471657929378
0.620560280140070	0.800017226933445	1.14510508728176	0.809744724195308	0.800061717372291	0.800017226933447	1.16858801950532	0.771519392980838	0.854846692036705
0.621310655327664	0.800016416873120	1.14636397465032	0.809940401786055	0.800061717924894	0.800016416873122	1.16809930693312	0.771818152546241	0.855214799314725
0.622061030515258	0.800015643142464	1.14762149680689	0.810138888742842	0.800061718516175	0.800015643142466	1.16759434410445	0.772126913725562	0.855575946383205
0.622811405702851	0.800014904199401	1.14887761470146	0.810340200300862	0.800061719148693	0.800014904199403	1.16707318568266	0.772445685630695	0.855930100654084
0.623561780890445	0.800014198563139	1.15013228868850	0.810544351326255	0.800061719825169	0.800014198563141	1.16653588799208	0.772774476355308	0.856277230334019
0.624312156078039	0.800013524811932	1.15138547850805	0.810751356311951	0.800061720548488	0.800013524811934	1.16598250900716	0.773113292974920	0.856617304426853
0.625062531265633	0.800012881580904	1.15263714326605	0.810961229373742	0.800061721321716	0.800012881580906	1.16541310834133	0.773462141547100	0.856950292736021
0.625812906453227	0.800012267559955	1.15388724141396	0.811173984246589	0.800061722148106	0.800012267559957	1.16482774723560	0.773821027111779	0.857276165866880
0.626563281640820	0.800011681491729	1.15513573072761	0.811389634281162	0.800061723031110	0.800011681491731	1.16422648854701	0.774189953691691	0.857594895228967
0.627313656828414	0.800011122169656	1.15638256828524	0.811608192440625	0.800061723974389	0.800011122169658	1.16360939673684	0.774568924292925	0.857906453038182
0.628064032016008	0.800010588436052	1.15762771044468	0.811829671297647	0.800061724981826	0.800010588436054	1.16297653785855	0.774957940905605	0.858210812318903
0.628814407203602	0.800010079180290	1.15887111281971	0.812054083031662	0.800061726057540	0.800010079180292	1.16232797954555	0.775357004504679	0.858507946906018
0.629564782391196	0.800009593337030	1.16011273025537	0.812281439426357	0.800061727205893	0.800009593337032	1.16166379099877	0.775766115050833	0.858797831446895
0.630315157578789	0.800009129884508	1.16135251680244	0.812511751867410	0.800061728431512	0.800009129884510	1.16098404297398	0.776185271491515	0.859080441403260
0.631065532766383	0.800008687842884	1.16259042569072	0.812745031340451	0.800061729739297	0.800008687842886	1.16028880776895	0.776614471762085	0.859355753053013
0.631815907953977	0.800008266272652	1.16382640930138	0.812981288429270	0.800061731134439	0.800008266272654	1.15957815921036	0.777053712787070	0.859623743491962
0.632566283141571	0.800007864273093	1.16506041913808	0.813220533314262	0.800061732622435	0.800007864273094	1.15885217264052	0.777502990481544	0.859884390635476
0.633316658329165	0.800007480980793	1.16629240579693	0.813462775771096	0.800061734209105	0.800007480980795	1.15811092490395	0.777962299752614	0.860137673220069
0.634067033516758	0.800007115568210	1.16752231893516	0.813708025169629	0.800061735900609	0.800007115568212	1.15735449433370	0.778431634501027	0.860383570804900
0.634817408704352	0.800006767242283	1.16875010723847	0.813956290473046	0.800061737703468	0.800006767242286	1.15658296073746	0.778910987622885	0.860622063773193
0.635567783891946	0.800006435243104	1.16997571838697	0.814207580237229	0.800061739624577	0.800006435243107	1.15579640538359	0.779400351011473	0.860853133333583
0.636318159079540	0.800006118842623	1.17119909901966	0.814461902610355	0.800061741671233	0.800006118842625	1.15499491098687	0.779899715559206	0.861076761521382
0.637068534267134	0.800005817343406	1.17242019469729	0.814719265332717	0.800061743851150	0.800005817343408	1.15417856169408	0.780409071159673	0.861292931199759
0.637818909454727	0.800005530077439	1.17363894986364	0.814979675736773	0.800061746172483	0.800005530077441	1.15334744306945	0.780928406709808	0.861501626060850
0.638569284642321	0.800005256404969	1.17485530780498	0.815243140747406	0.800061748643855	0.800005256404971	1.15250164207988	0.781457710112153	0.861702830626776
0.639319659829915	0.800004995713390	1.17606921060774	0.815509666882408	0.800061751274374	0.800004995713392	1.15164124708006	0.781996968277246	0.861896530250592
0.640070035017509	0.800004747416170	1.17728059911417	0.815779260253170	0.800061754073664	0.800004747416172	1.15076634779732	0.782546167126109	0.862082711117144
0.640820410205103	0.800004510951813	1.17848941287597	0.816051926565591	0.800061757051892	0.800004510951815	1.14987703531639	0.783105291592838	0.862261360243853
0.641570785392696	0.800004285782864	1.17969559010571	0.816327671121183	0.800061760219789	0.800004285782866	1.14897340206402	0.783674325627313	0.862432465481411
0.642321160580290	0.800004071394946	1.18089906762591	0.816606498818386	0.800061763588690	0.800004071394948	1.14805554179335	0.784253252198002	0.862596015514400
0.643071535767884	0.800003867295834	1.18209978081567	0.816888414154079	0.800061767170554	0.800003867295837	1.14712354956822	0.784842053294875	0.862751999861826
0.643821910955478	0.800003673014564	1.18329766355466	0.817173421225282	0.800061770978003	0.800003673014567	1.14617752174726	0.785440709932421	0.862900408877569
0.644572286143072	0.800003488100573	1.18449264816432	0.817461523731054	0.800061775024352	0.800003488100575	1.14521755596789	0.786049202152768	0.863041233750756
0.645322661330665	0.800003312122871	1.18568466534615	0.817752724974574	0.800061779323644	0.800003312122873	1.14424375113012	0.786667509028906	0.863174466506045
0.646073036518259	0.800003144669248	1.18687364411674	0.818047027865399	0.800061783890689	0.800003144669250	1.14325620738026	0.787295608668009	0.863300100003828
0.646823411705853	0.800002985345503	1.18805951173959	0.818344434921908	0.800061788741099	0.800002985345506	1.14225502609445	0.787933478214865	0.863418127940356
0.647573786893447	0.800002833774713	1.18924219365320	0.818644948273909	0.800061793891329	0.800002833774716	1.14124030986211	0.788581093855394	0.863528544847772
0.648324162081041	0.800002689596516	1.19042161339546	0.818948569665420	0.800061799358718	0.800002689596519	1.14021216246919	0.789238430820277	0.863631346094064
0.649074537268634	0.800002552466433	1.19159769252396	0.819255300457604	0.800061805161534	0.800002552466436	1.13917068888136	0.789905463388674	0.863726527882940
0.649824912456228	0.800002422055210	1.19277035053186	0.819565141631870	0.800061811319016	0.800002422055212	1.13811599522701	0.790582164892041	0.863814087253612
0.650575287643822	0.800002298048184	1.19393950475927	0.819878093793123	0.800061817851424	0.800002298048186	1.13704818878023	0.791268507718050	0.863894022080498
0.651325662831416	0.800002180144679	1.19510507029950	0.820194157173157	0.800061824780089	0.800002180144681	1.13596737794357	0.791964463314596	0.863966331072846
0.652076038019010	0.800002068057421	1.19626695990015	0.820513331634195	0.800061832127460	0.800002068057423	1.13487367223074	0.792670002193903	0.864031013774266
0.652826413206603	0.800001961511975	1.19742508385838	0.820835616672566	0.800061839917161	0.800001961511978	1.13376718224919	0.793385093936717	0.864088070562182
0.653576788394197	0.800001860246207	1.19857934991014	0.821161011422509	0.800061848174045	0.800001860246210	1.13264801968261	0.794109707196606	0.864137502647204
0.654327163581791	0.800001764009763	1.19972966311285	0.821489514660106	0.800061856924253	0.800001764009766	1.13151629727328	0.794843809704330	0.864179312072410
0.655077538769385	0.800001672563574	1.20087592572099	0.821821124807338	0.800061866195275	0.800001672563576	1.13037212880437	0.795587368272327	0.864213501712550
0.655827913956979	0.800001585679374	1.20201803705419	0.822155839936251	0.800061876016011	0.800001585679376	1.12921562908212	0.796340348799265	0.864240075273159
0.656578289144572	0.800001503139241	1.20315589335713	0.822493657773239	0.800061886416838	0.800001503139244	1.12804691391793	0.797102716274696	0.864259037289597
0.657328664332166	0.800001424735158	1.20428938765071	0.822834575703425	0.800061897429679	0.800001424735160	1.12686610011039	0.797874434783800	0.864270393125996
0.658079039519760	0.800001350268583	1.20541840957374	0.823178590775152	0.800061909088071	0.800001350268586	1.12567330542717	0.798655467512205	0.864274148974130
0.658829414707354	0.800001279550049	1.20654284521449	0.823525699704553	0.800061921427241	0.800001279550051	1.12446864858690	0.799445776750900	0.864270311852198
0.659579789894948	0.800001212398765	1.20766257693115	0.823875898880226	0.800061934484185	0.800001212398767	1.12325224924091	0.800245323901234	0.864258889603523
0.660330165082541	0.800001148642248	1.20877748316052	0.824229184367986	0.800061948297743	0.800001148642250	1.12202422795496	0.801054069479994	0.864239890895175
0.661080540270135	0.800001088115957	1.20988743821371	0.824585551915692	0.800061962908686	0.800001088115960	1.12078470619084	0.801871973124568	0.864213325216504
0.661830915457729	0.800001030662954	1.21099231205799	0.824944996958154	0.800061978359800	0.800001030662956	1.11953380628797	0.802698993598192	0.864179202877594
0.662581290645323	0.800000976133563	1.21209197008356	0.825307514622110	0.800061994695978	0.800000976133565	1.11827165144485	0.803535088795277	0.864137535007630
0.663331665832917	0.800000924385060	1.21318627285382	0.825673099731255	0.800062011964310	0.800000924385063	1.11699836570055	0.804380215746809	0.864088333553192
0.664082041020510	0.800000875281367	1.21427507583804	0.826041746811346	0.800062030214182	0.800000875281370	1.11571407391608	0.805234330625841	0.864031611276457
0.664832416208104	0.800000828692755	1.21535822912454	0.826413450095345	0.800062049497378	0.800000828692757	1.11441890175574	0.806097388753053	0.863967381753325
0.665582791395698	0.800000784495566	1.21643557711297	0.826788203528619	0.800062069868180	0.800000784495569	1.11311297566838	0.806969344602388	0.863895659371462
0.666333166583292	0.800000742571946	1.21750695818360	0.827166000774185	0.800062091383480	0.800000742571948	1.11179642286869	0.807850151806770	0.863816459328262
0.667083541770886	0.800000702809584	1.21857220434175	0.827546835217987	0.800062114102890	0.800000702809586	1.11046937131840	0.808739763163898	0.863729797628726
0.667833916958479	0.800000665101466	1.21963114083491	0.827930699974220	0.800062138088860	0.800000665101469	1.10913194970740	0.809638130642100	0.863635691083262
0.668584292146073	0.800000629345641	1.22068358574020	0.828317587890670	0.800062163406799	0.800000629345644	1.10778428743497	0.810545205386278	0.863534157305409
0.669334667333667	0.800000595444989	1.22172934951932	0.828707491554089	0.800062190125197	0.800000595444992	1.10642651459079	0.811460937723913	0.863425214709468
0.670085042521261	0.800000563307008	1.22276823453789	0.829100403295594	0.800062218315759	0.800000563307011	1.10505876193609	0.812385277171143	0.863308882508067
0.670835417708855	0.800000532843603	1.22380003454600	0.829496315196072	0.800062248053539	0.800000532843606	1.10368116088467	0.813318172438911	0.863185180709639
0.671585792896448	0.800000503970890	1.22482453411593	0.829895219091612	0.800062279417075	0.800000503970893	1.10229384348398	0.814259571439184	0.863054130115823
0.672336168084042	0.800000476609001	1.22584150803316	0.830297106578932	0.800062312488540	0.800000476609004	1.10089694239609	0.815209421291232	0.862915752318785
0.673086543271636	0.800000450681905	1.22685072063596	0.830701969020827	0.800062347353886	0.800000450681907	1.09949059087876	0.816167668327987	0.862770069698459
0.673836918459230	0.800000426117230	1.22785192509841	0.831109797551599	0.800062384103000	0.800000426117233	1.09807492276638	0.817134258102450	0.862617105419715
0.674587293646824	0.800000402846099	1.22884486265138	0.831520583082504	0.800062422829866	0.800000402846102	1.09665007245102	0.818109135394178	0.862456883429446
0.675337668834417	0.800000380802966	1.22982926173498	0.831934316307183	0.800062463632731	0.800000380802969	1.09521617486340	0.819092244215824	0.862289428453574
0.676088044022011	0.800000359925466	1.23080483707568	0.832350987707078	0.800062506614274	0.800000359925469	1.09377336545389	0.820083527819745	0.862114765993986
0.676838419209605	0.800000340154266	1.23177128868020	0.832770587556850	0.800062551881782	0.800000340154269	1.09232178017350	0.821082928704664	0.861932922325388
0.677588794397199	0.800000321432925	1.23272830073772	0.833193105929767	0.800062599547340	0.800000321432928	1.09086155545491	0.822090388622405	0.861743924492086
0.678339169584792	0.800000303707763	1.23367554042058	0.833618532703078	0.800062649728013	0.800000303707766	1.08939282819345	0.823105848584672	0.861547800304686
0.679089544772386	0.800000286927727	1.23461265657303	0.834046857563368	0.800062702546049	0.800000286927730	1.08791573572818	0.824129248869897	0.861344578336730
0.679839919959980	0.800000271044273	1.23553927827591	0.834478070011877	0.800062758129073	0.800000271044276	1.08643041582291	0.825160529030140	0.861134287921242
0.680590295147574	0.800000256011248	1.23645501327417	0.834912159369803	0.800062816610304	0.800000256011251	1.08493700664727	0.826199627898043	0.860916959147211
0.681340670335168	0.800000241784775	1.23735944625235	0.835349114783565	0.800062878128768	0.800000241784778	1.08343564675783	0.827246483593844	0.860692622855996
0.682091045522761	0.800000228323150	1.23825213694146	0.835788925230035	0.800062942829519	0.800000228323153	1.08192647507918	0.828301033532446	0.860461310637654
0.682841420710355	0.800000215586736	1.23913261803910	0.836231579521732	0.800063010863871	0.800000215586739	1.08040963088513	0.829363214430528	0.860223054827206
0.683591795897949	0.800000203537868	1.24000039292212	0.836677066311983	0.800063082389639	0.800000203537871	1.07888525377984	0.830432962313717	0.859977888500814
0.684342171085543	0.800000192140756	1.24085493312898	0.837125374100031	0.800063157571375	0.800000192140760	1.07735348367911	0.831510212523810	0.859725845471901
0.685092546273137	0.800000181361402	1.24169567558637	0.837576491236115	0.800063236580633	0.800000181361405	1.07581446079157	0.832594899726041	0.859466960287190
0.685842921460730	0.800000171167507	1.24252201955163	0.838030405926492	0.800063319596218	0.800000171167511	1.07426832560004	0.833686957916401	0.859201268222676
0.686593296648324	0.800000161528396	1.24333332323913	0.838487106238413	0.800063406804463	0.800000161528399	1.07271521884285	0.834786320429003	0.858928805279528
0.687343671835918	0.800000152414936	1.24412890009539	0.838946580105058	0.800063498399504	0.800000152414939	1.07115528149523	0.835892919943492	0.858649608179917
0.688094047023512	0.800000143799465	1.24490801468337	0.839408815330412	0.800063594583563	0.800000143799468	1.06958865475078	0.837006688492503	0.858363714362780
0.688844422211106	0.800000135655718	1.24566987813216	0.839873799594088	0.800063695567247	0.800000135655721	1.06801548000297	0.838127557469163	0.858071161979507
0.689594797398699	0.800000127958762	1.24641364310309	0.840341520456099	0.800063801569848	0.800000127958765	1.06643589882670	0.839255457634633	0.857771989889571
0.690345172586293	0.800000120684932	1.24713839821787	0.840811965361572	0.800063912819655	0.800000120684935	1.06485005295988	0.840390319125697	0.857466237656076
0.691095547773887	0.800000113811766	1.24784316188846	0.841285121645406	0.800064029554278	0.800000113811769	1.06325808428520	0.841532071462387	0.857153945541255
0.691845922961481	0.800000107317950	1.24852687548145	0.841760976536866	0.800064152020977	0.800000107317953	1.06166013481178	0.842680643555653	0.856835154501883
0.692596298149075	0.800000101183260	1.24918839574270	0.842239517164128	0.800064280477003	0.800000101183263	1.06005634665707	0.843835963715066	0.856509906184634
0.693346673336668	0.800000095388509	1.24982648639991	0.842720730558746	0.800064415189949	0.800000095388512	1.05844686202867	0.844997959656566	0.856178242921374
0.694097048524262	0.800000089915496	1.25043980885232	0.843204603660075	0.800064556438110	0.800000089915499	1.05683182320635	0.846166558510240	0.855840207724386
0.694847423711856	0.800000084746958	1.25102691184724	0.843691123319619	0.800064704510856	0.800000084746962	1.05521137252404	0.847341686828141	0.855495844281524
0.695597798899450	0.800000079866525	1.25158622003342	0.844180276305315	0.800064859709009	0.800000079866529	1.05358565235199	0.848523270592140	0.855145196951317
0.696348174087044	0.800000075258673	1.25211602127058	0.844672049305759	0.800065022345237	0.800000075258676	1.05195480507894	0.849711235221809	0.854788310757995
0.697098549274637	0.800000070908682	1.25261445256335	0.845166428934361	0.800065192744459	0.800000070908685	1.05031897309442	0.850905505582345	0.854425231386465
0.697848924462231	0.800000066802599	1.25307948447649	0.845663401733435	0.800065371244256	0.800000066802603	1.04867829877109	0.852106005992511	0.854056005177219
0.698599299649825	0.800000062927199	1.25350890387652	0.846162954178223	0.800065558195295	0.800000062927203	1.04703292444725	0.853312660232628	0.853680679121175
0.699349674837419	0.800000059269947	1.25390029483329	0.846665072680849	0.800065753961771	0.800000059269950	1.04538299240936	0.854525391552578	0.853299300854472
0.700100050025013	0.800000055818963	1.25425101750404	0.847169743594209	0.800065958921849	0.800000055818967	1.04372864487467	0.855744122679842	0.852911918653187
0.700850425212606	0.800000052562993	1.25455818481240	0.847676953215790	0.800066173468127	0.800000052562996	1.04207002397400	0.856968775827574	0.852518581428010
0.701600800400200	0.800000049491373	1.25481863672616	0.848186687791422	0.800066398008110	0.800000049491376	1.04040727173455	0.858199272702691	0.852119338718843
0.702351175587794	0.800000046594001	1.25502891193214	0.848698933518961	0.800066632964690	0.800000046594005	1.03874053006287	0.859435534513988	0.851714240689357
0.703101550775388	0.800000043861311	1.25518521670438	0.849213676551903	0.800066878776646	0.800000043861315	1.03706994072788	0.860677481980290	0.851303338121477
0.703851925962982	0.800000041284241	1.25528339076492	0.849730903002927	0.800067135899155	0.800000041284244	1.03539564534402	0.861925035338615	0.850886682409821
0.704602301150575	0.800000038854210	1.25531886994725	0.850250598947377	0.800067404804312	0.800000038854214	1.03371778535454	0.863178114352362	0.850464325556076
0.705352676338169	0.800000036563096	1.25528664549186	0.850772750426661	0.800067685981665	0.800000036563100	1.03203650201483	0.864436638319530	0.850036320163319
0.706103051525763	0.800000034403208	1.25518121983620	0.851297343451597	0.800067979938767	0.800000034403211	1.03035193637593	0.865700526080943	0.849602719430290
0.706853426713357	0.800000032367265	1.25499655880904	0.851824364005678	0.800068287201737	0.800000032367269	1.02866422926811	0.866969696028510	0.849163577145597
0.707603801900951	0.800000030448378	1.25472604020822	0.852353798048276	0.800068608315834	0.800000030448382	1.02697352128458	0.868244066113489	0.848718947681881
0.708354177088544	0.800000028640026	1.25436239883416	0.852885631517770	0.800068943846051	0.800000028640030	1.02527995276534	0.869523553854782	0.848268885989923
0.709104552276138	0.800000026936041	1.25389766817729	0.853419850334615	0.800069294377716	0.800000026936044	1.02358366378112	0.870808076347238	0.847813447592691
0.709854927463732	0.800000025330584	1.25332311912075	0.853956440404340	0.800069660517113	0.800000025330587	1.02188479411742	0.872097550269977	0.847352688579350
0.710605302651326	0.800000023818134	1.25262919623034	0.854495387620471	0.800070042892111	0.800000023818137	1.02018348325876	0.873391891894722	0.846886665599207
0.711355677838920	0.800000022393468	1.25180545246857	0.855036677867397	0.800070442152814	0.800000022393471	1.01847987037296	0.874691017094156	0.846415435855617
0.712106053026513	0.800000021051646	1.25084048349990	0.855580297023165	0.800070858972225	0.800000021051650	1.01677409429563	0.875994841350284	0.845939057099828
0.712856428214107	0.800000019787999	1.24972186315845	0.856126230962212	0.800071294046916	0.800000019788003	1.01506629351470	0.877303279762804	0.845457587624790
0.713606803401701	0.800000018598108	1.24843608213720	0.856674465558022	0.800071748097728	0.800000018598112	1.01335660615518	0.878616247057502	0.844971086258902
0.714357178589295	0.800000017477800	1.24696849253704	0.857224986685730	0.800072221870475	0.800000017477804	1.01164516996396	0.879933657594647	0.844479612359722
0.715107553776888	0.800000016423127	1.24530326158921	0.857777780224652	0.800072716136668	0.800000016423131	1.00993212229484	0.881255425377392	0.843983225807627
0.715857928964482	0.800000015430359	1.24342333863615	0.858332832060758	0.800073231694250	0.800000015430363	1.00821760009358	0.882581464060198	0.843481986999423
0.716608304152076	0.800000014495971	1.24131044031545	0.858890128089075	0.800073769368355	0.800000014495975	1.00650173988321	0.883911686957251	0.842975956841914
0.717358679339670	0.800000013616631	1.23894505982143	0.859449654216031	0.800074330012077	0.800000013616635	1.00478467774939	0.885246007050895	0.842465196745424
0.718109054527264	0.800000012789193	1.23630650708439	0.860011396361738	0.800074914507253	0.800000012789197	1.00306654932596	0.886584337000065	0.841949768617278
0.718859429714857	0.800000012010683	1.23337298765638	0.860575340462209	0.800075523765269	0.800000012010687	1.00134748978061	0.887926589148727	0.841429734855234
0.719609804902451	0.800000011278292	1.23012172894597	0.861141472471517	0.800076158727876	0.800000011278296	0.999627633800681	0.889272675534322	0.840905158340875
0.720360180090045	0.800000010589369	1.22652916309596	0.861709778363896	0.800076820368028	0.800000010589373	0.997907115579162	0.890622507896216	0.840376102432964
0.721110555277639	0.800000009941408	1.22257117610809	0.862280244135779	0.800077509690728	0.800000009941412	0.996186068800776	0.891975997684146	0.839842630960747
0.721860930465233	0.800000009332045	1.21822343261414	0.862852855807776	0.800078227733903	0.800000009332049	0.994464626628252	0.893333056066672	0.839304808217226
0.722611305652826	0.800000008759047	1.21346178477196	0.863427599426601	0.800078975569283	0.800000008759051	0.992742921688726	0.894693593939627	0.838762698952388
0.723361680840420	0.800000008220306	1.20826277190604	0.864004461066938	0.800079754303303	0.800000008220310	0.991021086060303	0.896057521934571	0.838216368366387
0.724112056028014	0.800000007713832	1.20260421449532	0.864583426833244	0.800080565078024	0.800000007713836	0.989299251258763	0.897424750427235	0.837665882102707
0.724862431215608	0.800000007237748	1.19646590174545	0.865164482861514	0.800081409072067	0.800000007237752	0.987577548224431	0.898795189545977	0.837111306241264
0.725612806403202	0.800000006790283	1.18983036615320	0.865747615320968	0.800082287501562	0.800000006790287	0.985856107309186	0.900168749180216	0.836552707291489
0.726363181590795	0.800000006369764	1.18268373118502	0.866332810415708	0.800083201621120	0.800000006369768	0.984135058263638	0.901545338988882	0.835990152185366
0.727113556778389	0.800000005974615	1.17501660964369	0.866920054386303	0.800084152724818	0.800000005974619	0.982414530224452	0.902924868408848	0.835423708270436
0.727863931965983	0.800000005603348	1.16682502091859	0.867509333511333	0.800085142147202	0.800000005603352	0.980694651701833	0.904307246663362	0.834853443302766
0.728614307153577	0.800000005254560	1.15811128581509	0.868100634108876	0.800086171264305	0.800000005254564	0.978975550567174	0.905692382770473	0.834279425439888
0.729364682341171	0.800000004926928	1.14888484902917	0.868693942537950	0.800087241494684	0.800000004926932	0.977257354040848	0.907080185551444	0.833701723233694
0.730115057528764	0.800000004619204	1.13916297279773	0.869289245199897	0.800088354300478	0.800000004619208	0.975540188680178	0.908470563639171	0.833120405623313
0.730865432716358	0.800000004330212	1.12897124215943	0.869886528539728	0.800089511188470	0.800000004330217	0.973824180367555	0.909863425486576	0.832535541927943
0.731615807903952	0.800000004058844	1.11834382388735	0.870485779047415	0.800090713711183	0.800000004058848	0.972109454298723	0.911258679375004	0.831947201839660
0.732366183091546	0.800000003804053	1.10732342848675	0.871086983259130	0.800091963467979	0.800000003804057	0.970396134971223	0.912656233422603	0.831355455416193
0.733116558279140	0.800000003564855	1.09596093811468	0.871690127758454	0.800093262106179	0.800000003564859	0.968684346173004	0.914055995592699	0.830760373073667
0.733866933466733	0.800000003340322	1.08431468251776	0.872295199177522	0.800094611322205	0.800000003340326	0.966974210971194	0.915457873702149	0.830162025579324
0.734617308654327	0.800000003129578	1.07244936883851	0.872902184198137	0.800096012862727	0.800000003129582	0.965265851701039	0.916861775429694	0.829560484044211
0.735367683841921	0.800000002931800	1.06043469726782	0.873511069552835	0.800097468525841	0.800000002931805	0.963559389955005	0.918267608324292	0.828955819915837
0.736118059029515	0.800000002746212	1.04834372021888	0.874121842025905	0.800098980162245	0.800000002746216	0.961854946572042	0.919675279813435	0.828348104970811
0.736868434217109	0.800000002572082	1.03625102488619	0.874734488454372	0.800100549676452	0.800000002572087	0.960152641627023	0.921084697211458	0.827737411307449
0.737618809404702	0.800000002408722	1.02423083487750	0.875348995728939	0.800102179027998	0.800000002408727	0.958452594420345	0.922495767727828	0.827123811338354
0.738369184592296	0.800000002255484	1.01235513393755	0.875965350794879	0.800103870232682	0.800000002255488	0.956754923467693	0.923908398475418	0.826507377782979
0.739119559779890	0.800000002111756	1.00069191262209	0.876583540652903	0.800105625363811	0.800000002111761	0.955059746489977	0.925322496478762	0.825888183660158
0.739869934967484	0.800000001976965	0.989303627441552	0.877203552359978	0.800107446553464	0.800000001976969	0.953367180403442	0.926737968682301	0.825266302280614
0.740620310155078	0.800000001850569	0.978245943047227	0.877825373030106	0.800109335993772	0.800000001850573	0.951677341309930	0.928154721958595	0.824641807239455
0.741370685342671	0.800000001732058	0.967566803995686	0.878448989835080	0.800111295938208	0.800000001732063	0.949990344487333	0.929572663116535	0.824014772408632
0.742121060530265	0.800000001620955	0.957305856510708	0.879074390005185	0.800113328702896	0.800000001620960	0.948306304380195	0.930991698909519	0.823385271929393
0.742871435717859	0.800000001516808	0.947494215448034	0.879701560829879	0.800115436667933	0.800000001516812	0.946625334590498	0.932411736043620	0.822753380204701
0.743621810905453	0.800000001419192	0.938154549868045	0.880330489658430	0.800117622278717	0.800000001419196	0.944947547868608	0.933832681185721	0.822119171891647
0.744372186093047	0.800000001327709	0.929301443963998	0.880961163900524	0.800119888047301	0.800000001327713	0.943273056104399	0.935254440971641	0.821482721893833
0.745122561280640	0.800000001241983	0.920941979407644	0.881593571026837	0.800122236553748	0.800000001241987	0.941601970318541	0.936676922014230	0.820844105353744
0.745872936468234	0.800000001161661	0.913076480436962	0.882227698569580	0.800124670447504	0.800000001161666	0.939934400653962	0.938100030911444	0.820203397645097
0.746623311655828	0.800000001086412	0.905699363526033	0.882863534123003	0.800127192448782	0.800000001086417	0.938270456367478	0.939523674254395	0.819560674365181
0.747373686843422	0.800000001015923	0.898800038116613	0.883501065343879	0.800129805349956	0.800000001015927	0.936610245821596	0.940947758635378	0.818916011327175
0.748124062031016	0.800000000949900	0.892363812343644	0.884140279951948	0.800132512016964	0.800000000949904	0.934953876476489	0.942372190655872	0.818269484552452
0.748874437218609	0.800000000888068	0.886372766668144	0.884781165730344	0.800135315390727	0.800000000888072	0.933301454882132	0.943796876934521	0.817621170262872
0.749624812406203	0.800000000830167	0.880806567730681	0.885423710525979	0.800138218488570	0.800000000830172	0.931653086670624	0.945221724115074	0.816971144873059
0.750375187593797	0.800000000775954	0.875643203702194	0.886067902249907	0.800141224405656	0.800000000775959	0.930008876548670	0.946646638874318	0.816319484982663
0.751125562781391	0.800000000725199	0.870859630358724	0.886713728877666	0.800144336316429	0.800000000725204	0.928368928290233	0.948071527929966	0.815666267368619
0.751875937968984	0.800000000677689	0.866432323722006	0.887361178449583	0.800147557476062	0.800000000677693	0.926733344729364	0.949496298048531	0.815011568977382
0.752626313156578	0.800000000633219	0.862337740279213	0.888010239071057	0.800150891221911	0.800000000633224	0.925102227753198	0.950920856053157	0.814355466917160
0.753376688344172	0.800000000591601	0.858552689568054	0.888660898912821	0.800154340974982	0.800000000591606	0.923475678295116	0.952345108831437	0.813698038450140
0.754127063531766	0.800000000552656	0.855054626433873	0.889313146211175	0.800157910241392	0.800000000552660	0.921853796328088	0.953768963343186	0.813039360984694
0.754877438719360	0.800000000516216	0.851821871733065	0.889966969268198	0.800161602613846	0.800000000516221	0.920236680858174	0.955192326628193	0.812379512067589
0.755627813906953	0.800000000482125	0.848833770888899	0.890622356451932	0.800165421773108	0.800000000482130	0.918624429918203	0.956615105813936	0.811718569376180
0.756378189094547	0.800000000450235	0.846070799711110	0.891279296196553	0.800169371489482	0.800000000450240	0.917017140561617	0.958037208123275	0.811056610710603
0.757128564282141	0.800000000420406	0.843514626456005	0.891937777002509	0.800173455624292	0.800000000420411	0.915414908856487	0.959458540882098	0.810393713985959
0.757878939469735	0.800000000392510	0.841148138385632	0.892597787436643	0.800177678131361	0.800000000392515	0.913817829879694	0.960879011526948	0.809729957224494
0.758629314657329	0.800000000366423	0.838955440207117	0.893259316132297	0.800182043058495	0.800000000366428	0.912225997711283	0.962298527612610	0.809065418547775
0.759379689844922	0.800000000342032	0.836921830830426	0.893922351789390	0.800186554548962	0.800000000342037	0.910639505428981	0.963716996819660	0.808400176168861
0.760130065032516	0.800000000319228	0.835033763941891	0.894586883174482	0.800191216842968	0.800000000319233	0.909058445102884	0.965134326961994	0.807734308384471
0.760880440220110	0.800000000297911	0.833278796996815	0.895252899120816	0.800196034279138	0.800000000297916	0.907482907790313	0.966550425994305	0.807067893567156
0.761630815407704	0.800000000277987	0.831645532415208	0.895920388528342	0.800201011295980	0.800000000277992	0.905912983530835	0.967965202019534	0.806401010157459
0.762381190595298	0.800000000259365	0.830123554034643	0.896589340363724	0.800206152433356	0.800000000259370	0.904348761341450	0.969378563296284	0.805733736656087
0.763131565782891	0.800000000241964	0.828703361238352	0.897259743660331	0.800211462333941	0.800000000241969	0.902790329211943	0.970790418246195	0.805066151616074
0.763881940970485	0.800000000225705	0.827376302633652	0.897931587518206	0.800216945744672	0.800000000225710	0.901237774100404	0.972200675461285	0.804398333634949
0.764632316158079	0.800000000210515	0.826134510699946	0.898604861104025	0.800222607518195	0.800000000210520	0.899691181928913	0.973609243711250	0.803730361346907
0.765382691345673	0.800000000196325	0.824970838448902	0.899279553651039	0.800228452614296	0.800000000196330	0.898150637579383	0.975016031950727	0.803062313414980
0.766133066533267	0.800000000183070	0.823878798832924	0.899955654458994	0.800234486101322	0.800000000183076	0.896616224889576	0.976420949326520	0.802394268523215
0.766883441720860	0.800000000170692	0.822852507392272	0.900633152894049	0.800240713157593	0.800000000170697	0.895088026649270	0.977823905184782	0.801726305368854
0.767633816908454	0.800000000159132	0.821886628437258	0.901312038388666	0.800247139072796	0.800000000159137	0.893566124596601	0.979224809078166	0.801058502654522
0.768384192096048	0.800000000148339	0.820976324911365	0.901992300441495	0.800253769249367	0.800000000148344	0.892050599414560	0.980623570772927	0.800390939080414
0.769134567283642	0.800000000138262	0.820117211966516	0.902673928617245	0.800260609203848	0.800000000138267	0.890541530727649	0.982020100255986	0.799723693336502
0.769884942471236	0.800000000128855	0.819305314196410	0.903356912546538	0.800267664568241	0.800000000128860	0.889038997098698	0.983414307741955	0.799056844094736
0.770635317658829	0.800000000120075	0.818537026412207	0.904041241925752	0.800274941091330	0.800000000120080	0.887543076025848	0.984806103680118	0.798390470001263
0.771385692846423	0.800000000111880	0.817809077802054	0.904726906516856	0.800282444639981	0.800000000111885	0.886053843939685	0.986195398761372	0.797724649668651
0.772136068034017	0.800000000104233	0.817118499288005	0.905413896147227	0.800290181200432	0.800000000104238	0.884571376200535	0.987582103925120	0.797059461668123
0.772886443221611	0.800000000097098	0.816462593877443	0.906102200709461	0.800298156879548	0.800000000097103	0.883095747095915	0.988966130366130	0.796394984521808
0.773636818409205	0.800000000090440	0.815838909798490	0.906791810161169	0.800306377906049	0.800000000090446	0.881627029838142	0.990347389541342	0.795731296694993
0.774387193596798	0.800000000084230	0.815245216207818	0.907482714524767	0.800314850631723	0.800000000084236	0.880165296562095	0.991725793176634	0.795068476588401
0.775137568784392	0.800000000078438	0.814679481263063	0.908174903887252	0.800323581532596	0.800000000078443	0.878710618323137	0.993101253273544	0.794406602530473
0.775887943971986	0.800000000073035	0.814139852359285	0.908868368399970	0.800332577210081	0.800000000073041	0.877263065095181	0.994473682115948	0.793745752769668
0.776638319159580	0.800000000067997	0.813624638338419	0.909563098278376	0.800341844392090	0.800000000068003	0.875822705768919	0.995842992276687	0.793086005466776
0.777388694347174	0.800000000063300	0.813132293491743	0.910259083801779	0.800351389934118	0.800000000063305	0.874389608150197	0.997209096624156	0.792427438687253
0.778139069534767	0.800000000058920	0.812661403187229	0.910956315313090	0.800361220820281	0.800000000058925	0.872963838958543	0.998571908328844	0.791770130393569
0.778889444722361	0.800000000054837	0.812210670965881	0.911654783218549	0.800371344164330	0.800000000054842	0.871545463825844	0.999931340869820	0.791114158437571
0.779639819909955	0.800000000051031	0.811778906963316	0.912354477987452	0.800381767210617	0.800000000051037	0.870134547295172	1.00128730804118	0.790459600552872
0.780390195097549	0.800000000047484	0.811365017524805	0.913055390151868	0.800392497335023	0.800000000047490	0.868731152819761	1.00263972395846	0.789806534347255
0.781140570285143	0.800000000044179	0.810967995893383	0.913757510306345	0.800403542045846	0.800000000044185	0.867335342762128	1.00398850306494	0.789155037295100
0.781890945472736	0.800000000041099	0.810586913861536	0.914460829107621	0.800414908984640	0.800000000041105	0.865947178393337	1.00533356013800	0.788505186729829
0.782641320660330	0.800000000038230	0.810220914287127	0.915165337274310	0.800426605927014	0.800000000038235	0.864566719892419	1.00667481029535	0.787857059836379
0.783391695847924	0.800000000035557	0.809869204383749	0.915871025586598	0.800438640783382	0.800000000035562	0.863194026345923	1.00801216900121	0.787210733643691
0.784142071035518	0.800000000033067	0.809531049704453	0.916577884885924	0.800451021599657	0.800000000033072	0.861829155747621	1.00934555207248	0.786566285017234
0.784892446223112	0.800000000030747	0.809205768745867	0.917285906074659	0.800463756557909	0.800000000030753	0.860472164998344	1.01067487568486	0.785923790651543
0.785642821410705	0.800000000028588	0.808892728107132	0.917995080115774	0.800476853976952	0.800000000028593	0.859123109905969	1.01200005637888	0.785283327062787
0.786393196598299	0.800000000026577	0.808591338144779	0.918705398032510	0.800490322312892	0.800000000026582	0.857782045185539	1.01332101106590	0.784644970581371
0.787143571785893	0.800000000024705	0.808301049070812	0.919416850908037	0.800504170159610	0.800000000024710	0.856449024459528	1.01463765703405	0.784008797344553
0.787893946973487	0.800000000022962	0.808021347446774	0.920129429885113	0.800518406249191	0.800000000022967	0.855124100258232	1.01594991195416	0.783374883289100
0.788644322161081	0.800000000021339	0.807751753031573	0.920843126165732	0.800533039452292	0.800000000021345	0.853807324020310	1.01725769388558	0.782743304143972
0.789394697348674	0.800000000019829	0.807491815945354	0.921557931010774	0.800548078778447	0.800000000019835	0.852498746093451	1.01856092128198	0.782114135423032
0.790145072536268	0.800000000018424	0.807241114115725	0.922273835739647	0.800563533376317	0.800000000018430	0.851198415735177	1.01985951299709	0.781487452417793
0.790895447723862	0.800000000017117	0.806999250976289	0.922990831729928	0.800579412533860	0.800000000017122	0.849906381113783	1.02115338829037	0.780863330190193
0.791645822911456	0.800000000015900	0.806765853390684	0.923708910416992	0.800595725678454	0.800000000015906	0.848622689309401	1.02244246683267	0.780241843565411
0.792396198099050	0.800000000014768	0.806540569778227	0.924428063293655	0.800612482376936	0.800000000014774	0.847347386315201	1.02372666871178	0.779623067124707
0.793146573286643	0.800000000013715	0.806323068419873	0.925148281909791	0.800629692335581	0.800000000013721	0.846080517038717	1.02500591443797	0.779007075198305
0.793896948474237	0.800000000012736	0.806113035925514	0.925869557871964	0.800647365400007	0.800000000012742	0.844822125303307	1.02628012494946	0.778393941858314
0.794647323661831	0.800000000011826	0.805910175845696	0.926591882843048	0.800665511555004	0.800000000011832	0.843572253849730	1.02754922161783	0.777783740911673
0.795397698849425	0.800000000010979	0.805714207412716	0.927315248541848	0.800684140924300	0.800000000010985	0.842330944337856	1.02881312625336	0.777176545893157
0.796148074037019	0.800000000010192	0.805524864397651	0.928039646742716	0.800703263770235	0.800000000010198	0.841098237348499	1.03007176111038	0.776572430058395
0.796898449224612	0.800000000009460	0.805341894071380	0.928765069275165	0.800722890493374	0.800000000009466	0.839874172385375	1.03132504889243	0.775971466376954
0.797648824412206	0.800000000008780	0.805165056258927	0.929491508023481	0.800743031632032	0.800000000008786	0.838658787877171	1.03257291275756	0.775373727525446
0.798399199599800	0.800000000008147	0.804994122477638	0.930218954926334	0.800763697861726	0.800000000008153	0.837452121179753	1.03381527632336	0.774779285880684
0.799149574787394	0.800000000007560	0.804828875150709	0.930947401976387	0.800784899994537	0.800000000007566	0.836254208578472	1.03505206367209	0.774188213512881
0.799899949974988	0.800000000007014	0.804669106888515	0.931676841219900	0.800806648978402	0.800000000007020	0.835065085290609	1.03628319935569	0.773600582178895
0.800650325162581	0.800000000006507	0.804514619830991	0.932407264756337	0.800828955896312	0.800000000006512	0.833884785467917	1.03750860840071	0.773016463315511
0.801400700350175	0.800000000006035	0.804365225045058	0.933138664737967	0.800851831965433	0.800000000006041	0.832713342199294	1.03872821631326	0.772435928032778
0.802151075537769	0.800000000005598	0.804220741971699	0.933871033369467	0.800875288536140	0.800000000005604	0.831550787513561	1.03994194908381	0.771859047107389
0.802901450725363	0.800000000005191	0.804080997917892	0.934604362907522	0.800899337090960	0.800000000005197	0.830397152382353	1.04114973319196	0.771285890976105
0.803651825912957	0.800000000004813	0.803945827589105	0.935338645660426	0.800923989243436	0.800000000004819	0.829252466723129	1.04235149561123	0.770716529729238
0.804402201100550	0.800000000004463	0.803815072658489	0.936073873987676	0.800949256736897	0.800000000004469	0.828116759402282	1.04354716381365	0.770151033104169
0.805152576288144	0.800000000004137	0.803688581369349	0.936810040299576	0.800975151443141	0.800000000004143	0.826990058238361	1.04473666577439	0.769589470478932
0.805902951475738	0.800000000003835	0.803566208167794	0.937547137056828	0.801001685361027	0.800000000003841	0.825872390005410	1.04591992997634	0.769031910865839
0.806653326663332	0.800000000003554	0.803447813362799	0.938285156770131	0.801028870614985	0.800000000003560	0.824763780436393	1.04709688541453	0.768478422905158
0.807403701850926	0.800000000003294	0.803333262811194	0.939024091999774	0.801056719453418	0.800000000003300	0.823664254226744	1.04826746160057	0.767929074858852
0.808154077038519	0.800000000003052	0.803222427625361	0.939763935355237	0.801085244247036	0.800000000003058	0.822573835038008	1.04943158856706	0.767383934604367
0.808904452226113	0.800000000002828	0.803115183901612	0.940504679494777	0.801114457487077	0.800000000002834	0.821492545501589	1.05058919687182	0.766843069628471
0.809654827413707	0.800000000002620	0.803011412467462	0.941246317125029	0.801144371783452	0.800000000002626	0.820420407222595	1.05174021760215	0.766306547021156
0.810405202601301	0.800000000002427	0.802910998646159	0.941988841000599	0.801174999862786	0.800000000002433	0.819357440783788	1.05288458237905	0.765774433469599
0.811155577788895	0.800000000002248	0.802813832037006	0.942732243923656	0.801206354566382	0.800000000002254	0.818303665749625	1.05402222336125	0.765246795252168
0.811905952976488	0.800000000002082	0.802719806310159	0.943476518743529	0.801238448848073	0.800000000002088	0.817259100670400	1.05515307324934	0.764723698232506
0.812656328164082	0.800000000001928	0.802628819014691	0.944221658356300	0.801271295772002	0.800000000001934	0.816223763086482	1.05627706528970	0.764205207853654
0.813406703351676	0.800000000001785	0.802540771398857	0.944967655704396	0.801304908510298	0.800000000001791	0.815197669532641	1.05739413327848	0.763691389132252
0.814157078539270	0.800000000001652	0.802455568241568	0.945714503776191	0.801339300340662	0.800000000001659	0.814180835542475	1.05850421156540	0.763182306652790
0.814907453726864	0.800000000001530	0.802373117694185	0.946462195605592	0.801374484643867	0.800000000001536	0.813173275652919	1.05960723505760	0.762678024561926
0.815657828914457	0.800000000001416	0.802293331131846	0.947210724271641	0.801410474901164	0.800000000001422	0.812175003408853	1.06070313922335	0.762178606562872
0.816408204102051	0.800000000001310	0.802216123013572	0.947960082898109	0.801447284691596	0.800000000001317	0.811186031367787	1.06179186009572	0.761684115909828
0.817158579289645	0.800000000001212	0.802141410750492	0.948710264653091	0.801484927689227	0.800000000001219	0.810206371104646	1.06287333427620	0.761194615402502
0.817908954477239	0.800000000001122	0.802069114581601	0.949461262748604	0.801523417660278	0.800000000001128	0.809236033216631	1.06394749893825	0.760710167380677
0.818659329664833	0.800000000001038	0.801999157456460	0.950213070440187	0.801562768460182	0.800000000001044	0.808275027328167	1.06501429183075	0.760230833718855
0.819409704852426	0.800000000000960	0.801931464924380	0.950965681026494	0.801602994030544	0.800000000000966	0.807323362095936	1.06607365128142	0.759756675820968
0.820160080040020	0.800000000000888	0.801865965029587	0.951719087848898	0.801644108396019	0.800000000000894	0.806381045213986	1.06712551620021	0.759287754615147
0.820910455227614	0.800000000000821	0.801802588211979	0.952473284291089	0.801686125661111	0.800000000000828	0.805448083418930	1.06816982608253	0.758824130548576
0.821660830415208	0.800000000000760	0.801741267213066	0.953228263778673	0.801729060006877	0.800000000000766	0.804524482495212	1.06920652101251	0.758365863582398
0.822411205602802	0.800000000000702	0.801681936986762	0.953984019778778	0.801772925687563	0.800000000000709	0.803610247280459	1.07023554166613	0.757913013186704
0.823161580790395	0.800000000000649	0.801624534614682	0.954740545799651	0.801817737027148	0.800000000000656	0.802705381670906	1.07125682931431	0.757465638335586
0.823911955977989	0.800000000000600	0.801568999225657	0.955497835390266	0.801863508415814	0.800000000000607	0.801809888626895	1.07227032582596	0.757023797502265
0.824662331165583	0.800000000000555	0.801515271919205	0.956255882139925	0.801910254306346	0.800000000000561	0.800923770178447	1.07327597367092	0.756587548654285
0.825412706353177	0.800000000000513	0.801463295692670	0.957014679677867	0.801957989210442	0.800000000000519	0.800047027430913	1.07427371592283	0.756156949248794
0.826163081540770	0.800000000000474	0.801413015371846	0.957774221672871	0.802006727694963	0.800000000000480	0.799179660570683	1.07526349626201	0.755732056227878
0.826913456728364	0.800000000000438	0.801364377544816	0.958534501832866	0.802056484378107	0.800000000000445	0.798321668870975	1.07624525897816	0.755312926013986
0.827663831915958	0.800000000000405	0.801317330498860	0.959295513904539	0.802107273925514	0.800000000000411	0.797473050697690	1.07721894897311	0.754899614505421
0.828414207103552	0.800000000000374	0.801271824160210	0.960057251672946	0.802159111046300	0.800000000000380	0.796633803515326	1.07818451176343	0.754492177071911
0.829164582291146	0.800000000000345	0.801227810036496	0.960819708961121	0.802212010489037	0.800000000000352	0.795803923892970	1.07914189348296	0.754090668550251
0.829914957478739	0.800000000000319	0.801185241161735	0.961582879629691	0.802265987037660	0.800000000000326	0.794983407510344	1.08009104088537	0.753695143240023
0.830665332666333	0.800000000000295	0.801144072043700	0.962346757576488	0.802321055507320	0.800000000000301	0.794172249163917	1.08103190134653	0.753305654899395
0.831415707853927	0.800000000000272	0.801104258613538	0.963111336736163	0.802377230740179	0.800000000000279	0.793370442773081	1.08196442286694	0.752922256740995
0.832166083041521	0.800000000000251	0.801065758177526	0.963876611079803	0.802434527601148	0.800000000000258	0.792577981386380	1.08288855407396	0.752545001427862
0.832916458229115	0.800000000000232	0.801028529370820	0.964642574614552	0.802492960973579	0.800000000000238	0.791794857187807	1.08380424422408	0.752173941069477
0.833666833416708	0.800000000000214	0.800992532113118	0.965409221383223	0.802552545754900	0.800000000000221	0.791021061503151	1.08471144320510	0.751809127217871
0.834417208604302	0.800000000000197	0.800957727566106	0.966176545463922	0.802613296852210	0.800000000000204	0.790256584806404	1.08561010153821	0.751450610863813
0.835167583791896	0.800000000000182	0.800924078092621	0.966944540969670	0.802675229177831	0.800000000000189	0.789501416726221	1.08650017038003	0.751098442433079
0.835917958979490	0.800000000000168	0.800891547217411	0.967713202048023	0.802738357644814	0.800000000000175	0.788755546052436	1.08738160152457	0.750752671782792
0.836668334167084	0.800000000000155	0.800860099589442	0.968482522880700	0.802802697162413	0.800000000000162	0.788018960742628	1.08825434740516	0.750413348197856
0.837418709354677	0.800000000000143	0.800829700945647	0.969252497683204	0.802868262631526	0.800000000000150	0.787291647928738	1.08911836109625	0.750080520387457
0.838169084542271	0.800000000000132	0.800800318076058	0.970023120704452	0.802935068940101	0.800000000000139	0.786573593923738	1.08997359631523	0.749754236481651
0.838919459729865	0.800000000000122	0.800771918790251	0.970794386226401	0.803003130958517	0.800000000000129	0.785864784228346	1.09082000742408	0.749434544028035
0.839669834917459	0.800000000000112	0.800744471885041	0.971566288563678	0.803072463534939	0.800000000000119	0.785165203537793	1.09165754943107	0.749121489988489
0.840420210105053	0.800000000000104	0.800717947113363	0.972338822063214	0.803143081490659	0.800000000000110	0.784474835748628	1.09248617799229	0.748815120736012
0.841170585292646	0.800000000000096	0.800692315154285	0.973111981103871	0.803214999615406	0.800000000000102	0.783793663965574	1.09330584941316	0.748515482051626
0.841920960480240	0.800000000000088	0.800667547584102	0.973885760096080	0.803288232662657	0.800000000000095	0.783121670508429	1.09411652064993	0.748222619121375
0.842671335667834	0.800000000000081	0.800643616848458	0.974660153481474	0.803362795344927	0.800000000000088	0.782458836919002	1.09491814931100	0.747936576533392
0.843421710855428	0.800000000000075	0.800620496235454	0.975435155732526	0.803438702329060	0.800000000000082	0.781805143968098	1.09571069365825	0.747657398275059
0.844172086043022	0.800000000000069	0.800598159849690	0.976210761352183	0.803515968231504	0.800000000000076	0.781160571662541	1.09649411260832	0.747385127730238
0.844922461230615	0.800000000000064	0.800576582587208	0.976986964873509	0.803594607613604	0.800000000000070	0.780525099252227	1.09726836573376	0.747119807676594
0.845672836418209	0.800000000000059	0.800555740111291	0.977763760859327	0.803674634976879	0.800000000000065	0.779898705237233	1.09803341326417	0.746861480282990
0.846423211605803	0.800000000000054	0.800535608829082	0.978541143901853	0.803756064758324	0.800000000000061	0.779281367374942	1.09878921608726	0.746610187106972
0.847173586793397	0.800000000000050	0.800516165868992	0.979319108622349	0.803838911325709	0.800000000000057	0.778673062687218	1.09953573574985	0.746365969092327
0.847923961980991	0.800000000000046	0.800497389058856	0.980097649670760	0.803923188972898	0.800000000000053	0.778073767467609	1.10027293445877	0.746128866566730
0.848674337168584	0.800000000000042	0.800479256904818	0.980876761725364	0.804008911915188	0.800000000000049	0.777483457288583	1.10100077508177	0.745898919239466
0.849424712356178	0.800000000000039	0.800461748570897	0.981656439492418	0.804096094284663	0.800000000000046	0.776902107008798	1.10171922114831	0.745676166199238
0.850175087543772	0.800000000000036	0.800444843859228	0.982436677705806	0.804184750125579	0.800000000000043	0.776329690780400	1.10242823685029	0.745460645912052
0.850925462731366	0.800000000000033	0.800428523190933	0.983217471126689	0.804274893389775	0.800000000000040	0.775766182056352	1.10312778704273	0.745252396219185
0.851675837918960	0.800000000000030	0.800412767587609	0.983998814543157	0.804366537932111	0.800000000000037	0.775211553597794	1.10381783724441	0.745051454335234
0.852426213106553	0.800000000000028	0.800397558653396	0.984780702769879	0.804459697505950	0.800000000000035	0.774665777481423	1.10449835363842	0.744857856846239
0.853176588294147	0.800000000000026	0.800382878557624	0.985563130647760	0.804554385758674	0.800000000000033	0.774128825106907	1.10516930307263	0.744671639707897
0.853926963481741	0.800000000000024	0.800368710017988	0.986346093043593	0.804650616227241	0.800000000000031	0.773600667204322	1.10583065306016	0.744492838243845
0.854677338669335	0.800000000000022	0.800355036284263	0.987129584849714	0.804748402333789	0.800000000000029	0.773081273841609	1.10648237177972	0.744321487144027
0.855427713856929	0.800000000000020	0.800341841122507	0.987913600983664	0.804847757381289	0.800000000000027	0.772570614432059	1.10712442807595	0.744157620463143
0.856178089044522	0.800000000000019	0.800329108799762	0.988698136387842	0.804948694549248	0.800000000000026	0.772068657741817	1.10775679145966	0.744001271619167
0.856928464232116	0.800000000000017	0.800316824069213	0.989483186029168	0.805051226889472	0.800000000000024	0.771575371897410	1.10837943210802	0.743852473391951
0.857678839419710	0.800000000000016	0.800304972155808	0.990268744898742	0.805155367321880	0.800000000000023	0.771090724393289	1.10899232086469	0.743711257921909
0.858429214607304	0.800000000000014	0.800293538742306	0.991054808011505	0.805261128630386	0.800000000000022	0.770614682099396	1.10959542923992	0.743577656708767
0.859179589794898	0.800000000000013	0.800282509955739	0.991841370405906	0.805368523458839	0.800000000000021	0.770147211268747	1.11018872941053	0.743451700610399
0.859929964982491	0.800000000000012	0.800271872354298	0.992628427143558	0.805477564307038	0.800000000000019	0.769688277545026	1.11077219421991	0.743333419841740
0.860680340170085	0.800000000000011	0.800261612914589	0.993415973308912	0.805588263526811	0.800000000000018	0.769237845970207	1.11134579717787	0.743222843973764
0.861430715357679	0.800000000000010	0.800251719019278	0.994204004008916	0.805700633318168	0.800000000000018	0.768795880992177	1.11190951246053	0.743120001932552
0.862181090545273	0.800000000000010	0.800242178445100	0.994992514372687	0.805814685725530	0.800000000000017	0.768362346472381	1.11246331491009	0.743024921998421
0.862931465732866	0.800000000000009	0.800232979351216	0.995781499551175	0.805930432634038	0.800000000000016	0.767937205693479	1.11300718003454	0.742937631805136
0.863681840920460	0.800000000000008	0.800224110267918	0.996570954716831	0.806047885765940	0.800000000000015	0.767520421367014	1.11354108400737	0.742858158339193
0.864432216108054	0.800000000000007	0.800215560085661	0.997360875063283	0.806167056677064	0.800000000000015	0.767111955641086	1.11406500366717	0.742786527939168
0.865182591295648	0.800000000000007	0.800207318044406	0.998151255805001	0.806287956753371	0.800000000000014	0.766711770108046	1.11457891651719	0.742722766295153
0.865932966483242	0.800000000000006	0.800199373723291	0.998942092176968	0.806410597207605	0.800000000000014	0.766319825812190	1.11508280072485	0.742666898448246
0.866683341670835	0.800000000000006	0.800191717030578	0.999733379434356	0.806534989076022	0.800000000000013	0.765936083257464	1.11557663512123	0.742618948790127
0.867433716858429	0.800000000000005	0.800184338193910	1.00052511285220	0.806661143215220	0.800000000000013	0.765560502415177	1.11606039920042	0.742578941062691
0.868184092046023	0.800000000000005	0.800177227750837	1.00131728772506	0.806789070299055	0.800000000000012	0.765193042731719	1.11653407311889	0.742546898357761
0.868934467233617	0.800000000000004	0.800170376539614	1.00210989936672	0.806918780815662	0.800000000000012	0.764833663136284	1.11699763769483	0.742522843116863
0.869684842421211	0.800000000000004	0.800163775690270	1.00290294310983	0.807050285064564	0.800000000000011	0.764482322048601	1.11745107440731	0.742506797131073
0.870435217608804	0.800000000000004	0.800157416615925	1.00369641430561	0.807183593153887	0.800000000000011	0.764138977386661	1.11789436539555	0.742498781540923
0.871185592796398	0.800000000000004	0.800151291004361	1.00449030832351	0.807318714997669	0.800000000000011	0.763803586574451	1.11832749345803	0.742498816836390
0.871935967983992	0.800000000000003	0.800145390809826	1.00528462055091	0.807455660313278	0.800000000000011	0.763476106549692	1.11875044205160	0.742506922856928
0.872686343171586	0.800000000000003	0.800139708245077	1.00607934639276	0.807594438618929	0.800000000000010	0.763156493771577	1.11916319529048	0.742523118791585
0.873436718359180	0.800000000000003	0.800134235773650	1.00687448127129	0.807735059231307	0.800000000000010	0.762844704228502	1.11956573794530	0.742547423179173
0.874187093546773	0.800000000000003	0.800128966102344	1.00767002062567	0.807877531263292	0.800000000000010	0.762540693445804	1.11995805544205	0.742579853908502
0.874937468734367	0.800000000000002	0.800123892173921	1.00846595991171	0.808021863621796	0.800000000000010	0.762244416493494	1.12034013386094	0.742620428218680
0.875687843921961	0.800000000000002	0.800119007160020	1.00926229460151	0.808168065005704	0.800000000000010	0.761955827993990	1.12071195993524	0.742669162699470
0.876438219109555	0.800000000000002	0.800114304454255	1.01005902018316	0.808316143903923	0.800000000000009	0.761674882129843	1.12107352105017	0.742726073291716
0.877188594297149	0.800000000000002	0.800109777665529	1.01085613216044	0.808466108593541	0.800000000000009	0.761401532651460	1.12142480524153	0.742791175287814
0.877938969484742	0.800000000000002	0.800105420611522	1.01165362605243	0.808617967138093	0.800000000000009	0.761135732884823	1.12176580119453	0.742864483332260
0.878689344672336	0.800000000000002	0.800101227312369	1.01245149739328	0.808771727385940	0.800000000000009	0.760877435739203	1.12209649824237	0.742946011422238
0.879439719859930	0.800000000000001	0.800097191984519	1.01324974173182	0.808927396968756	0.800000000000009	0.760626593714862	1.12241688636489	0.743035772908281
0.880190095047524	0.800000000000001	0.800093309034766	1.01404835463128	0.809084983300122	0.800000000000009	0.760383158910757	1.12272695618715	0.743133780494979
0.880940470235118	0.800000000000001	0.800089573054447	1.01484733166897	0.809244493574238	0.800000000000009	0.760147083032227	1.12302669897797	0.743240046241743
0.881690845422711	0.800000000000001	0.800085978813809	1.01564666843592	0.809405934764734	0.800000000000009	0.759918317398677	1.12331610664838	0.743354581563631
0.882441220610305	0.800000000000001	0.800082521256535	1.01644636053663	0.809569313623603	0.800000000000009	0.759696812951245	1.12359517175013	0.743477397232212
0.883191595797899	0.800000000000001	0.800079195494421	1.01724640358869	0.809734636680235	0.800000000000009	0.759482520260470	1.12386388747404	0.743608503376506
0.883941970985493	0.800000000000001	0.800075996802208	1.01804679322248	0.809901910240564	0.800000000000009	0.759275389533939	1.12412224764836	0.743747909483954
0.884692346173087	0.800000000000001	0.800072920612566	1.01884752508087	0.810071140386322	0.800000000000008	0.759075370623924	1.12437024673714	0.743895624401450
0.885442721360680	0.800000000000001	0.800069962511207	1.01964859481888	0.810242332974406	0.800000000000008	0.758882413035013	1.12460787983849	0.744051656336423
0.886193096548274	0.800000000000001	0.800067118232155	1.02044999810336	0.810415493636346	0.800000000000008	0.758696465931715	1.12483514268280	0.744216012857966
0.886943471735868	0.800000000000001	0.800064383653134	1.02125173061268	0.810590627777884	0.800000000000008	0.758517478146067	1.12505203163097	0.744388700898016
0.887693846923462	0.800000000000001	0.800061754791102	1.02205378803640	0.810767740578661	0.800000000000008	0.758345398185211	1.12525854367257	0.744569726752573
0.888444222111056	0.800000000000001	0.800059227797906	1.02285616607497	0.810946836992005	0.800000000000008	0.758180174238967	1.12545467642397	0.744759096082983
0.889194597298649	0.800000000000001	0.800056798956060	1.02365886043937	0.811127921744826	0.800000000000008	0.758021754187380	1.12564042812641	0.744956813917249
0.889944972486243	0.800000000000000	0.800054464674650	1.02446186685084	0.811310999337613	0.800000000000008	0.757870085608262	1.12581579764408	0.745162884651396
0.890695347673837	0.800000000000000	0.800052221485352	1.02526518104050	0.811496074044534	0.800000000000008	0.757725115784704	1.12598078446210	0.745377312050880
0.891445722861431	0.800000000000000	0.800050066038570	1.02606879874909	0.811683149913637	0.800000000000008	0.757586791712581	1.12613538868457	0.745600099252039
0.892196098049025	0.800000000000000	0.800047995099678	1.02687271572658	0.811872230767149	0.800000000000008	0.757455060108028	1.12627961103241	0.745831248763585
0.892946473236618	0.800000000000000	0.800046005545381	1.02767692773190	0.812063320201874	0.800000000000008	0.757329867414906	1.12641345284139	0.746070762468141
0.893696848424212	0.800000000000000	0.800044094360172	1.02848143053259	0.812256421589691	0.800000000000008	0.757211159812240	1.12653691605991	0.746318641623817
0.894447223611806	0.800000000000000	0.800042258632897	1.02928621990446	0.812451538078136	0.800000000000008	0.757098883221643	1.12665000324690	0.746574886865824
0.895197598799400	0.800000000000000	0.800040495553421	1.03009129163132	0.812648672591094	0.800000000000008	0.756992983314713	1.12675271756960	0.746839498208132
0.895947973986994	0.800000000000000	0.800038802409389	1.03089664150457	0.812847827829570	0.800000000000008	0.756893405520413	1.12684506280136	0.747112475045162
0.896698349174587	0.800000000000000	0.800037176583084	1.03170226532293	0.813049006272554	0.800000000000008	0.756800095032424	1.12692704331938	0.747393816153518
0.897448724362181	0.800000000000000	0.800035615548373	1.03250815889210	0.813252210177975	0.800000000000008	0.756712996816475	1.12699866410242	0.747683519693757
0.898199099549775	0.800000000000000	0.800034116867750	1.03331431802442	0.813457441583744	0.800000000000008	0.756632055617657	1.12705993072847	0.747981583212189
0.898949474737369	0.800000000000000	0.800032678189459	1.03412073853853	0.813664702308875	0.800000000000008	0.756557215967700	1.12711084937245	0.748288003642722
0.899699849924962	0.800000000000000	0.800031297244710	1.03492741625905	0.813873993954695	0.800000000000008	0.756488422192236	1.12715142680379	0.748602777308732
0.900450225112556	0.800000000000000	0.800029971844968	1.03573434701623	0.814085317906133	0.800000000000008	0.756425618418032	1.12718167038404	0.748925899924972
0.901200600300150	0.800000000000000	0.800028699879332	1.03654152664564	0.814298675333085	0.800000000000008	0.756368748580193	1.12720158806443	0.749257366599516
0.901950975487744	0.800000000000000	0.800027479311987	1.03734895098779	0.814514067191862	0.800000000000008	0.756317756429348	1.12721118838342	0.749597171835730
0.902701350675338	0.800000000000000	0.800026308179732	1.03815661588783	0.814731494226705	0.800000000000008	0.756272585538799	1.12721048046420	0.749945309534276
0.903451725862931	0.800000000000000	0.800025184589588	1.03896451719519	0.814950956971381	0.800000000000008	0.756233179311648	1.12719947401218	0.750301772995152
0.904202101050525	0.800000000000000	0.800024106716469	1.03977265076321	0.815172455750841	0.800000000000008	0.756199480987893	1.12717817931245	0.750666554919756
0.904952476238119	0.800000000000000	0.800023072800929	1.04058101244884	0.815395990682951	0.800000000000008	0.756171433651498	1.12714660722719	0.751039647412981
0.905702851425713	0.800000000000000	0.800022081146981	1.04138959811228	0.815621561680293	0.800000000000008	0.756148980237432	1.12710476919308	0.751421041985345
0.906453226613307	0.800000000000000	0.800021130119971	1.04219840361660	0.815849168452020	0.800000000000008	0.756132063538673	1.12705267721871	0.751810729555138
0.907203601800900	0.800000000000000	0.800020218144529	1.04300742482742	0.816078810505783	0.800000000000008	0.756120626213192	1.12699034388188	0.752208700450610
0.907953976988494	0.800000000000000	0.800019343702573	1.04381665761253	0.816310487149711	0.800000000000008	0.756114610790898	1.12691778232698	0.752614944412173
0.908704352176088	0.800000000000000	0.800018505331382	1.04462609784156	0.816544197494451	0.800000000000008	0.756113959680556	1.12683500626225	0.753029450594641
0.909454727363682	0.800000000000000	0.800017701621723	1.04543574138559	0.816779940455263	0.800000000000008	0.756118615176667	1.12674202995712	0.753452207569487
0.910205102551276	0.800000000000000	0.800016931216034	1.04624558411683	0.817017714754168	0.800000000000008	0.756128519466322	1.12663886823939	0.753883203327130
0.910955477738869	0.800000000000000	0.800016192806674	1.04705562190819	0.817257518922146	0.800000000000008	0.756143614636023	1.12652553649255	0.754322425279247
0.911705852926463	0.800000000000000	0.800015485134215	1.04786585063297	0.817499351301384	0.800000000000008	0.756163842678461	1.12640205065293	0.754769860261108
0.912456228114057	0.800000000000000	0.800014806985791	1.04867626616447	0.817743210047566	0.800000000000008	0.756189145499278	1.12626842720692	0.755225494533931
0.913206603301651	0.800000000000000	0.800014157193506	1.04948686437560	0.817989093132216	0.800000000000008	0.756219464923774	1.12612468318815	0.755689313787269
0.913956978489245	0.800000000000000	0.800013534632881	1.05029764113853	0.818236998345071	0.800000000000008	0.756254742703593	1.12597083617461	0.756161303141408
0.914707353676838	0.800000000000000	0.800012938221354	1.05110859232428	0.818486923296503	0.800000000000008	0.756294920523371	1.12580690428580	0.756641447149802
0.915457728864432	0.800000000000000	0.800012366916832	1.05191971380237	0.818738865419975	0.800000000000008	0.756339940007346	1.12563290617986	0.757129729801512
0.916208104052026	0.800000000000000	0.800011819716285	1.05273100144038	0.818992821974534	0.800000000000008	0.756389742725933	1.12544886105059	0.757626134523680
0.916958479239620	0.800000000000000	0.800011295654379	1.05354245110362	0.819248790047330	0.800000000000008	0.756444270202261	1.12525478862462	0.758130644184020
0.917708854427214	0.800000000000000	0.800010793802165	1.05435405865469	0.819506766556177	0.800000000000008	0.756503463918676	1.12505070915836	0.758643241093323
0.918459229614807	0.800000000000000	0.800010313265800	1.05516581995310	0.819766748252137	0.800000000000008	0.756567265323205	1.12483664343511	0.759163907007993
0.919209604802401	0.800000000000000	0.800009853185312	1.05597773085485	0.820028731722128	0.800000000000008	0.756635615835980	1.12461261276204	0.759692623132592
0.919959979989995	0.800000000000000	0.800009412733407	1.05678978721205	0.820292713391562	0.800000000000008	0.756708456855628	1.12437863896717	0.760229370122409
0.920710355177589	0.800000000000000	0.800008991114312	1.05760198487247	0.820558689527004	0.800000000000008	0.756785729765619	1.12413474439642	0.760774128086049
0.921460730365183	0.800000000000000	0.800008587562654	1.05841431967915	0.820826656238851	0.800000000000008	0.756867375940573	1.12388095191047	0.761326876588036
0.922211105552776	0.800000000000000	0.800008201342383	1.05922678746997	0.821096609484028	0.800000000000008	0.756953336752537	1.12361728488180	0.761887594651434
0.922961480740370	0.800000000000000	0.800007831745720	1.06003938407723	0.821368545068706	0.800000000000008	0.757043553577208	1.12334376719156	0.762456260760492
0.923711855927964	0.800000000000000	0.800007478092145	1.06085210532719	0.821642458651030	0.800000000000008	0.757137967800128	1.12306042322651	0.763032852863299
0.924462231115558	0.800000000000000	0.800007139727422	1.06166494703968	0.821918345743858	0.800000000000008	0.757236520822834	1.12276727787590	0.763617348374455
0.925212606303152	0.800000000000000	0.800006816022645	1.06247790502759	0.822196201717522	0.800000000000008	0.757339154068963	1.12246435652838	0.764209724177767
0.925962981490745	0.800000000000000	0.800006506373331	1.06329097509649	0.822476021802582	0.800000000000008	0.757445808990322	1.12215168506883	0.764809956628952
0.926713356678339	0.800000000000000	0.800006210198524	1.06410415304413	0.822757801092604	0.800000000000008	0.757556427072913	1.12182928987526	0.765418021558360
0.927463731865933	0.800000000000000	0.800005926939951	1.06491743466000	0.823041534546930	0.800000000000008	0.757670949842915	1.12149719781559	0.766033894273713
0.928214107053527	0.800000000000000	0.800005656061186	1.06573081572484	0.823327216993460	0.800000000000008	0.757789318872630	1.12115543624452	0.766657549562857
0.928964482241121	0.800000000000000	0.800005397046855	1.06654429201021	0.823614843131435	0.800000000000008	0.757911475786373	1.12080403300033	0.767288961696530
0.929714857428714	0.800000000000000	0.800005149401861	1.06735785927794	0.823904407534219	0.800000000000008	0.758037362266335	1.12044301640167	0.767928104431146
0.930465232616308	0.800000000000000	0.800004912650641	1.06817151327970	0.824195904652080	0.800000000000008	0.758166920058393	1.12007241524432	0.768574951011591
0.931215607803902	0.800000000000000	0.800004686336443	1.06898524975650	0.824489328814973	0.800000000000008	0.758300090977874	1.11969225879803	0.769229474174035
0.931965982991496	0.800000000000000	0.800004470020630	1.06979906443813	0.824784674235309	0.800000000000008	0.758436816915286	1.11930257680321	0.769891646148757
0.932716358179090	0.800000000000000	0.800004263282005	1.07061295304273	0.825081935010733	0.800000000000009	0.758577039841990	1.11890339946769	0.770561438662982
0.933466733366683	0.800000000000000	0.800004065716167	1.07142691127620	0.825381105126883	0.800000000000009	0.758720701815842	1.11849475746348	0.771238822943739
0.934217108554277	0.800000000000000	0.800003876934878	1.07224093483171	0.825682178460143	0.800000000000009	0.758867744986781	1.11807668192348	0.771923769720722
0.934967483741871	0.800000000000000	0.800003696565462	1.07305501938918	0.825985148780393	0.800000000000009	0.759018111602372	1.11764920443817	0.772616249229169
0.935717858929465	0.800000000000000	0.800003524250215	1.07386916061466	0.826290009753743	0.800000000000009	0.759171744013309	1.11721235705235	0.773316231212756
0.936468234117059	0.800000000000000	0.800003359645846	1.07468335415985	0.826596754945252	0.800000000000009	0.759328584678865	1.11676617226177	0.774023684926499
0.937218609304652	0.800000000000000	0.800003202422930	1.07549759566152	0.826905377821639	0.800000000000009	0.759488576172302	1.11631068300988	0.774738579139675
0.937968984492246	0.800000000000000	0.800003052265383	1.07631188074089	0.827215871753980	0.800000000000009	0.759651661186236	1.11584592268444	0.775460882138746
0.938719359679840	0.800000000000000	0.800002908869952	1.07712620500308	0.827528230020382	0.800000000000009	0.759817782537942	1.11537192511418	0.776190561730304
0.939469734867434	0.800000000000000	0.800002771945731	1.07794056403654	0.827842445808649	0.800000000000009	0.759986883174633	1.11488872456550	0.776927585244025
0.940220110055028	0.800000000000000	0.800002641213684	1.07875495341236	0.828158512218926	0.800000000000009	0.760158906178675	1.11439635573904	0.777671919535631
0.940970485242621	0.800000000000000	0.800002516406193	1.07956936868372	0.828476422266321	0.800000000000009	0.760333794772760	1.11389485376635	0.778423530989871
0.941720860430215	0.800000000000000	0.800002397266616	1.08038380538525	0.828796168883516	0.800000000000009	0.760511492325036	1.11338425420650	0.779182385523507
0.942471235617809	0.800000000000000	0.800002283548867	1.08119825903232	0.829117744923347	0.800000000000009	0.760691942354184	1.11286459304268	0.779948448588315
0.943221610805403	0.800000000000000	0.800002175017005	1.08201272512048	0.829441143161370	0.800000000000009	0.760875088534447	1.11233590667882	0.780721685174097
0.943971985992997	0.800000000000000	0.800002071444841	1.08282719912471	0.829766356298402	0.800000000000009	0.761060874700613	1.11179823193615	0.781502059811706
0.944722361180590	0.800000000000000	0.800001972615560	1.08364167649874	0.830093376963037	0.800000000000009	0.761249244852950	1.11125160604981	0.782289536576072
0.945472736368184	0.800000000000000	0.800001878321352	1.08445615267440	0.830422197714141	0.800000000000009	0.761440143162091	1.11069606666543	0.783084079089258
0.946223111555778	0.800000000000000	0.800001788363065	1.08527062306083	0.830752811043322	0.800000000000009	0.761633513973870	1.11013165183567	0.783885650523506
0.946973486743372	0.800000000000000	0.800001702549859	1.08608508304380	0.831085209377370	0.800000000000009	0.761829301814108	1.10955840001682	0.784694213604308
0.947723861930966	0.800000000000000	0.800001620698883	1.08689952798493	0.831419385080675	0.800000000000009	0.762027451393354	1.10897635006530	0.785509730613484
0.948474237118559	0.800000000000000	0.800001542634960	1.08771395322093	0.831755330457623	0.800000000000009	0.762227907611572	1.10838554123427	0.786332163392267
0.949224612306153	0.800000000000000	0.800001468190280	1.08852835406280	0.832093037754950	0.800000000000009	0.762430615562784	1.10778601317010	0.787161473344402
0.949974987493747	0.800000000000000	0.800001397204111	1.08934272579504	0.832432499164086	0.800000000000009	0.762635520539655	1.10717780590895	0.787997621439255
0.950725362681341	0.800000000000000	0.800001329522515	1.09015706367482	0.832773706823458	0.800000000000009	0.762842568038033	1.10656095987328	0.788840568214934
0.951475737868935	0.800000000000000	0.800001264998079	1.09097136293110	0.833116652820766	0.800000000000009	0.763051703761446	1.10593551586838	0.789690273781412
0.952226113056528	0.800000000000000	0.800001203489651	1.09178561876379	0.833461329195238	0.800000000000009	0.763262873625532	1.10530151507885	0.790546697823675
0.952976488244122	0.800000000000000	0.800001144862094	1.09259982634286	0.833807727939845	0.800000000000009	0.763476023762437	1.10465899906513	0.791409799604862
0.953726863431716	0.800000000000000	0.800001088986035	1.09341398080738	0.834155841003491	0.800000000000009	0.763691100525147	1.10400800976001	0.792279537969430
0.954477238619310	0.800000000000000	0.800001035737644	1.09422807726462	0.834505660293171	0.800000000000009	0.763908050491783	1.10334858946510	0.793155871346324
0.955227613806904	0.800000000000000	0.800000984998398	1.09504211078906	0.834857177676102	0.800000000000009	0.764126820469832	1.10268078084732	0.794038757752153
0.955977988994497	0.800000000000000	0.800000936654875	1.09585607642137	0.835210384981817	0.800000000000009	0.764347357500342	1.10200462693542	0.794928154794380
0.956728364182091	0.800000000000000	0.800000890598541	1.09666996916741	0.835565274004234	0.800000000000009	0.764569608862049	1.10132017111642	0.795824019674519
0.957478739369685	0.800000000000000	0.800000846725552	1.09748378399718	0.835921836503686	0.800000000000009	0.764793522075470	1.10062745713207	0.796726309191346
0.958229114557279	0.800000000000000	0.800000804936565	1.09829751584366	0.836280064208929	0.800000000000009	0.765019044906932	1.09992652907539	0.797634979744116
0.958979489744873	0.800000000000000	0.800000765136549	1.09911115960177	0.836639948819108	0.800000000000009	0.765246125372558	1.09921743138705	0.798549987335788
0.959729864932466	0.800000000000000	0.800000727234608	1.09992471012714	0.837001482005700	0.800000000000009	0.765474711742195	1.09850020885189	0.799471287576267
0.960480240120060	0.800000000000000	0.800000691143815	1.10073816223493	0.837364655414417	0.800000000000009	0.765704752543296	1.09777490659534	0.800398835685641
0.961230615307654	0.800000000000000	0.800000656781043	1.10155151069859	0.837729460667085	0.800000000000009	0.765936196564750	1.09704157007989	0.801332586497448
0.961980990495248	0.800000000000000	0.800000624066810	1.10236475024855	0.838095889363481	0.800000000000009	0.766168992860654	1.09630024510154	0.802272494461931
0.962731365682842	0.800000000000000	0.800000592925126	1.10317787557095	0.838463933083149	0.800000000000009	0.766403090754046	1.09555097778622	0.803218513649316
0.963481740870435	0.800000000000000	0.800000563283349	1.10399088130617	0.838833583387172	0.800000000000009	0.766638439840570	1.09479381458625	0.804170597753097
0.964232116058029	0.800000000000000	0.800000535072045	1.10480376204748	0.839204831819923	0.800000000000009	0.766874989992104	1.09402880227679	0.805128700093324
0.964982491245623	0.800000000000000	0.800000508224851	1.10561651233948	0.839577669910771	0.800000000000009	0.767112691360328	1.09325598795223	0.806092773619907
0.965732866433217	0.800000000000000	0.800000482678350	1.10642912667663	0.839952089175770	0.800000000000009	0.767351494380243	1.09247541902267	0.807062770915925
0.966483241620811	0.800000000000000	0.800000458371944	1.10724159950160	0.840328081119302	0.800000000000009	0.767591349773636	1.09168714321031	0.808038644200944
0.967233616808404	0.800000000000000	0.800000435247734	1.10805392520360	0.840705637235694	0.800000000000009	0.767832208552497	1.09089120854589	0.809020345334350
0.967983991995998	0.800000000000000	0.800000413250410	1.10886609811665	0.841084749010804	0.800000000000009	0.768074022022379	1.09008766336511	0.810007825818677
0.968734367183592	0.800000000000000	0.800000392327138	1.10967811251778	0.841465407923574	0.800000000000009	0.768316741785710	1.08927655630506	0.811001036802960
0.969484742371186	0.800000000000000	0.800000372427454	1.11048996262511	0.841847605447548	0.800000000000009	0.768560319745052	1.08845793630063	0.811999929086087
0.970235117558779	0.800000000000000	0.800000353503165	1.11130164259587	0.842231333052364	0.800000000000009	0.768804708106306	1.08763185258091	0.813004453120159
0.970985492746373	0.800000000000000	0.800000335508250	1.11211314652435	0.842616582205208	0.800000000000009	0.769049859381869	1.08679835466563	0.814014559013863
0.971735867933967	0.800000000000000	0.800000318398770	1.11292446843971	0.843003344372246	0.800000000000009	0.769295726393735	1.08595749236155	0.815030196535853
0.972486243121561	0.800000000000000	0.800000302132773	1.11373560230373	0.843391611020014	0.800000000000009	0.769542262276547	1.08510931575890	0.816051315118136
0.973236618309155	0.800000000000000	0.800000286670213	1.11454654200839	0.843781373616784	0.800000000000009	0.769789420480593	1.08425387522774	0.817077863859469
0.973986993496748	0.800000000000000	0.800000271972867	1.11535728137338	0.844172623633897	0.800000000000009	0.770037154774757	1.08339122141442	0.818109791528760
0.974737368684342	0.800000000000000	0.800000258004254	1.11616781414347	0.844565352547068	0.800000000000009	0.770285419249410	1.08252140523795	0.819147046568490
0.975487743871936	0.800000000000000	0.800000244729561	1.11697813398569	0.844959551837659	0.800000000000009	0.770534168319255	1.08164447788642	0.820189577098124
0.976238119059530	0.800000000000000	0.800000232115568	1.11778823448643	0.845355212993919	0.800000000000009	0.770783356726117	1.08076049081341	0.821237330917544
0.976988494247124	0.800000000000000	0.800000220130584	1.11859810914832	0.845752327512198	0.800000000000009	0.771032939541684	1.07986949573437	0.822290255510486
0.977738869434717	0.800000000000000	0.800000208744373	1.11940775138696	0.846150886898136	0.800000000000009	0.771282872170190	1.07897154462306	0.823348298047985
0.978489244622311	0.800000000000000	0.800000197928095	1.12021715452743	0.846550882667810	0.800000000000009	0.771533110351056	1.07806668970792	0.824411405391824
0.979239619809905	0.800000000000000	0.800000187654242	1.12102631180060	0.846952306348866	0.800000000000009	0.771783610161470	1.07715498346848	0.825479524097999
0.979989994997499	0.800000000000000	0.800000177896582	1.12183521633926	0.847355149481613	0.800000000000009	0.772034328018920	1.07623647863177	0.826552600420185
0.980740370185093	0.800000000000000	0.800000168630099	1.12264386117388	0.847759403620092	0.800000000000009	0.772285220683676	1.07531122816874	0.827630580313210
0.981490745372686	0.800000000000000	0.800000159830943	1.12345223922822	0.848165060333122	0.800000000000009	0.772536245261216	1.07437928529063	0.828713409436537
0.982241120560280	0.800000000000000	0.800000151476376	1.12426034331462	0.848572111205306	0.800000000000009	0.772787359204608	1.07344070344537	0.829801033157758
0.982991495747874	0.800000000000000	0.800000143544721	1.12506816612885	0.848980547838022	0.800000000000009	0.773038520316832	1.07249553631402	0.830893396556090
0.983741870935468	0.800000000000000	0.800000136015317	1.12587570024482	0.849390361850384	0.800000000000009	0.773289686753055	1.07154383780715	0.831990444425878
0.984492246123062	0.800000000000000	0.800000128868474	1.12668293810868	0.849801544880168	0.800000000000009	0.773540817022859	1.07058566206125	0.833092121280108
0.985242621310655	0.800000000000000	0.800000122085429	1.12748987203265	0.850214088584727	0.800000000000009	0.773791869992407	1.06962106343515	0.834198371353923
0.985992996498249	0.800000000000000	0.800000115648300	1.12829649418834	0.850627984641863	0.800000000000009	0.774042804886570	1.06865009650639	0.835309138608156
0.986743371685843	0.800000000000000	0.800000109540054	1.12910279659953	0.851043224750689	0.800000000000009	0.774293581290994	1.06767281606767	0.836424366732855
0.987493746873437	0.800000000000000	0.800000103744462	1.12990877113445	0.851459800632454	0.800000000000009	0.774544159154120	1.06668927712324	0.837543999150824
0.988244122061031	0.800000000000000	0.800000098246067	1.13071440949738	0.851877704031351	0.800000000000009	0.774794498789155	1.06569953488531	0.838667979021173
0.988994497248624	0.800000000000000	0.800000093030146	1.13151970321963	0.852296926715294	0.800000000000009	0.775044560875987	1.06470364477048	0.839796249242862
0.989744872436218	0.800000000000000	0.800000088082677	1.13232464364976	0.852717460476678	0.800000000000009	0.775294306463054	1.06370166239612	0.840928752458269
0.990495247623812	0.800000000000000	0.800000083390311	1.13312922194296	0.853139297133108	0.800000000000009	0.775543696969164	1.06269364357684	0.842065431056749
0.991245622811406	0.800000000000000	0.800000078940333	1.13393342904956	0.853562428528110	0.800000000000009	0.775792694185256	1.06167964432086	0.843206227178206
0.991995997999000	0.800000000000000	0.800000074720642	1.13473725570248	0.853986846531816	0.800000000000009	0.776041260276122	1.06065972082648	0.844351082716671
0.992746373186593	0.800000000000000	0.800000070719717	1.13554069240370	0.854412543041627	0.800000000000009	0.776289357782071	1.05963392947843	0.845499939323884
0.993496748374187	0.800000000000000	0.800000066926592	1.13634372940933	0.854839509982855	0.800000000000009	0.776536949620549	1.05860232684439	0.846652738412887
0.994247123561781	0.800000000000000	0.800000063330832	1.13714635671353	0.855267739309340	0.800000000000009	0.776783999087701	1.05756496967136	0.847809421161610
0.994997498749375	0.800000000000000	0.800000059922504	1.13794856403075	0.855697223004051	0.800000000000009	0.777030469859893	1.05652191488208	0.848969928516481
0.995747873936969	0.800000000000000	0.800000056692159	1.13875034077646	0.856127953079658	0.800000000000009	0.777276325995180	1.05547321957153	0.850134201196024
0.996498249124562	0.800000000000000	0.800000053630806	1.13955167604595	0.856559921579088	0.800000000000009	0.777521531934722	1.05441894100331	0.851302179694476
0.997248624312156	0.800000000000000	0.800000050729891	1.14035255859114	0.856993120576062	0.800000000000009	0.777766052504156	1.05335913660611	0.852473804285398
0.997998999499750	0.800000000000000	0.800000047981279	1.14115297679508	0.857427542175609	0.800000000000009	0.778009852914917	1.05229386397013	0.853649015025297
0.998749374687344	0.800000000000000	0.800000045377231	1.14195291864402	0.857863178514560	0.800000000000009	0.778252898765509	1.05122318084357	0.854827751757257
0.999499749874938	0.800000000000000	0.800000042910389	1.14275237169656	0.858300021762021	0.800000000000009	0.778495156042727	1.05014714512905	0.856009954114564
1.00025012506253	0.800000000000000	0.800000040573755	1.14355132304978	0.858738064119837	0.800000000000009	0.778736591122835	1.04906581488008	0.857195561524344
1.00100050025013	0.800000000000000	0.800000038360674	1.14434975930188	0.859177297823020	0.800000000000009	0.778977170772690	1.04797924829751	0.858384513211205
1.00175087543772	0.800000000000000	0.800000036264822	1.14514766651094	0.859617715140178	0.800000000000009	0.779216862150823	1.04688750372602	0.859576748200876
1.00250125062531	0.800000000000000	0.800000034280184	1.14594503014938	0.860059308373910	0.800000000000009	0.779455632808468	1.04579063965054	0.860772205323863
1.00325162581291	0.800000000000000	0.800000032401047	1.14674183505363	0.860502069861192	0.800000000000009	0.779693450690543	1.04468871469279	0.861970823219097
1.00400200100050	0.800000000000000	0.800000030621977	1.14753806536843	0.860945991973744	0.800000000000009	0.779930284136590	1.04358178760771	0.863172540337591
1.00475237618809	0.800000000000000	0.800000028937812	1.14833370448517	0.861391067118380	0.800000000000009	0.780166101881659	1.04246991727995	0.864377294946103
1.00550275137569	0.800000000000000	0.800000027343648	1.14912873497351	0.861837287737340	0.800000000000009	0.780400873057151	1.04135316272038	0.865585025130798
1.00625312656328	0.800000000000000	0.800000025834824	1.14992313850557	0.862284646308608	0.800000000000009	0.780634567191610	1.04023158306256	0.866795668800917
1.00700350175088	0.800000000000000	0.800000024406912	1.15071689577172	0.862733135346212	0.800000000000009	0.780867154211474	1.03910523755925	0.868009163692450
1.00775387693847	0.800000000000000	0.800000023055709	1.15150998638710	0.863182747400514	0.800000000000009	0.781098604441770	1.03797418557891	0.869225447371805
1.00850425212606	0.800000000000000	0.800000021777218	1.15230238878761	0.863633475058472	0.800000000000009	0.781328888606774	1.03683848660220	0.870444457239490
1.00925462731366	0.800000000000000	0.800000020567648	1.15309408011424	0.864085310943904	0.800000000000009	0.781557977830616	1.03569820021853	0.871666130533793
1.01000500250125	0.800000000000000	0.800000019423395	1.15388503608427	0.864538247717725	0.800000000000009	0.781785843637844	1.03455338612252	0.872890404334463
1.01075537768884	0.800000000000000	0.800000018341040	1.15467523084779	0.864992278078173	0.800000000000009	0.782012457953938	1.03340410411059	0.874117215566398
1.01150575287644	0.800000000000000	0.800000017317335	1.15546463682768	0.865447394761022	0.800000000000009	0.782237793105786	1.03225041407745	0.875346501003330
1.01225612806403	0.800000000000000	0.800000016349198	1.15625322454125	0.865903590539787	0.800000000000009	0.782461821822107	1.03109237601266	0.876578197271519
1.01300650325163	0.800000000000000	0.800000015433704	1.15704096240096	0.866360858225900	0.800000000000009	0.782684517233831	1.02993004999714	0.877812240853443
1.01375687843922	0.800000000000000	0.800000014568074	1.15782781649206	0.866819190668891	0.800000000000009	0.782905852874439	1.02876349619979	0.879048568091491
1.01450725362681	0.800000000000000	0.800000013749675	1.15861375032395	0.867278580756546	0.800000000000009	0.783125802680253	1.02759277487396	0.880287115191663
1.01525762881441	0.800000000000000	0.800000012976006	1.15939872455229	0.867739021415054	0.800000000000009	0.783344340990685	1.02641794635410	0.881527818227265
1.01600800400200	0.800000000000000	0.800000012244694	1.16018269666812	0.868200505609144	0.800000000000009	0.783561442548438	1.02523907105226	0.882770613142610
1.01675837918959	0.800000000000000	0.800000011553488	1.16096562064986	0.868663026342209	0.800000000000009	0.783777082499668	1.02405620945472	0.884015435756713
1.01750875437719	0.800000000000000	0.800000010900254	1.16174744657374	0.869126576656418	0.800000000000009	0.783991236394103	1.02286942211853	0.885262221767001
1.01825912956478	0.800000000000000	0.800000010282967	1.16252812017728	0.869591149632819	0.800000000000009	0.784203880185109	1.02167876966816	0.886510906753008
1.01900950475238	0.800000000000000	0.800000009699705	1.16330758237012	0.870056738391428	0.800000000000009	0.784414990229730	1.02048431279203	0.887761426180081
1.01975987993997	0.800000000000000	0.800000009148648	1.16408576868548	0.870523336091310	0.800000000000009	0.784624543288665	1.01928611223918	0.889013715403084
1.02051025512756	0.800000000000000	0.800000008628070	1.16486260866487	0.870990935930648	0.800000000000009	0.784832516526222	1.01808422881586	0.890267709670101
1.02126063031516	0.800000000000000	0.800000008136332	1.16563802516760	0.871459531146804	0.800000000000009	0.785038887510217	1.01687872338212	0.891523344126141
1.02201100550275	0.800000000000000	0.800000007671883	1.16641193359560	0.871929115016367	0.800000000000009	0.785243634211832	1.01566965684852	0.892780553816841
1.02276138069035	0.800000000000000	0.800000007233252	1.16718424102290	0.872399680855192	0.800000000000009	0.785446735005439	1.01445709017267	0.894039273692169
1.02351175587794	0.800000000000000	0.800000006819044	1.16795484521759	0.872871222018434	0.800000000000009	0.785648168668377	1.01324108435597	0.895299438610134
1.02426213106553	0.800000000000000	0.800000006427939	1.16872363354270	0.873343731900567	0.800000000000009	0.785847914380685	1.01202170044021	0.896560983340480
1.02501250625313	0.800000000000000	0.800000006058684	1.16949048172055	0.873817203935399	0.800000000000009	0.786045951724802	1.01079899950424	0.897823842568395
1.02576288144072	0.800000000000000	0.800000005710092	1.17025525244317	0.874291631596075	0.800000000000009	0.786242260685219	1.00957304266065	0.899087950898209
1.02651325662831	0.800000000000000	0.800000005381041	1.17101779380925	0.874767008395073	0.800000000000009	0.786436821648097	1.00834389105245	0.900353242857100
1.02726363181591	0.800000000000000	0.800000005070464	1.17177793756531	0.875243327884192	0.800000000000009	0.786629615400838	1.00711160584978	0.901619652898784
1.02801400700350	0.800000000000000	0.800000004777355	1.17253549712625	0.875720583654532	0.800000000000009	0.786820623131622	1.00587624824656	0.902887115407223
1.02876438219110	0.800000000000000	0.800000004500757	1.17329026534689	0.876198769336468	0.800000000000009	0.787009826428904	1.00463787945725	0.904155564700312
1.02951475737869	0.800000000000000	0.800000004239766	1.17404201201272	0.876677878599612	0.800000000000009	0.787197207280869	1.00339656071353	0.905424935033582
1.03026513256628	0.800000000000000	0.800000003993527	1.17479048101394	0.877157905152773	0.800000000000009	0.787382748074849	1.00215235326103	0.906695160603885
1.03101550775388	0.800000000000000	0.800000003761227	1.17553538716209	0.877638842743907	0.800000000000009	0.787566431596703	1.00090531835611	0.907966175553089
1.03176588294147	0.800000000000000	0.800000003542101	1.17627641260370	0.878120685160061	0.800000000000009	0.787748241030156	0.999655517262531	0.909237913971764
1.03251625812906	0.800000000000000	0.800000003335420	1.17701320277925	0.878603426227310	0.800000000000009	0.787928159956106	0.998403011248280	0.910510309902867
1.03326663331666	0.800000000000000	0.800000003140497	1.17774536186944	0.879087059810691	0.800000000000009	0.788106172351882	0.997147861582289	0.911783297345425
1.03401700850425	0.800000000000000	0.800000002956682	1.17847244766328	0.879571579814123	0.800000000000009	0.788282262590480	0.995890129531234	0.913056810258214
1.03476738369185	0.800000000000000	0.800000002783358	1.17919396577438	0.880056980180329	0.800000000000009	0.788456415439746	0.994629876356306	0.914330782563439
1.03551775887944	0.800000000000000	0.800000002619943	1.17990936312256	0.880543254890750	0.800000000000009	0.788628616061533	0.993367163310015	0.915605148150400
1.03626813406703	0.800000000000000	0.800000002465886	1.18061802058782	0.881030397965449	0.800000000000010	0.788798850010820	0.992102051632994	0.916879840879169
1.03701850925463	0.800000000000000	0.800000002320665	1.18131924473209	0.881518403463018	0.800000000000010	0.788967103234789	0.990834602550809	0.918154794584252
1.03776888444222	0.800000000000000	0.800000002183786	1.18201225847179	0.882007265480471	0.800000000000010	0.789133362071873	0.989564877270793	0.919429943078251
1.03851925962982	0.800000000000000	0.800000002054784	1.18269619057005	0.882496978153136	0.800000000000010	0.789297613250766	0.988292936978880	0.920705220155524
1.03926963481741	0.800000000000000	0.800000001933216	1.18337006380203	0.882987535654546	0.800000000000010	0.789459843889395	0.987018842836453	0.921980559595835
1.04002001000500	0.800000000000000	0.800000001818666	1.18403278163016	0.883478932196317	0.800000000000010	0.789620041493860	0.985742655977202	0.923255895168010
1.04077038519260	0.800000000000000	0.800000001710740	1.18468311320723	0.883971162028026	0.800000000000010	0.789778193957341	0.984464437503995	0.924531160633573
1.04152076038019	0.800000000000000	0.800000001609063	1.18531967650576	0.884464219437090	0.800000000000010	0.789934289558966	0.983184248485760	0.925806289750393
1.04227113556778	0.800000000000000	0.800000001513284	1.18594091935034	0.884958098748625	0.800000000000010	0.790088316962649	0.981902149954375	0.927081216276314
1.04302151075538	0.800000000000000	0.800000001423070	1.18654509810690	0.885452794325322	0.800000000000010	0.790240265215891	0.980618202901575	0.928355873972788
1.04377188594297	0.800000000000000	0.800000001338105	1.18713025375909	0.885948300567300	0.800000000000010	0.790390123748553	0.979332468275864	0.929630196608495
1.04452226113057	0.800000000000000	0.800000001258093	1.18769418507706	0.886444611911968	0.800000000000010	0.790537882371589	0.978045006979442	0.930904117962966
1.04527263631816	0.800000000000000	0.800000001182751	1.18823441855928	0.886941722833876	0.800000000000010	0.790683531275750	0.976755879865150	0.932177571830191
1.04602301150575	0.800000000000000	0.800000001111814	1.18874817480369	0.887439627844566	0.800000000000010	0.790827061030258	0.975465147733408	0.933450492022232
1.04677338669335	0.800000000000000	0.800000001045031	1.18923233094205	0.887938321492422	0.800000000000010	0.790968462581442	0.974172871329192	0.934722812372813
1.04752376188094	0.800000000000000	0.800000000982165	1.18968337875192	0.888437798362509	0.800000000000010	0.791107727251348	0.972879111338997	0.935994466740928
1.04827413706853	0.800000000000000	0.800000000922993	1.19009737804708	0.888938053076415	0.800000000000010	0.791244846736316	0.971583928387828	0.937265389014416
1.04902451225613	0.800000000000000	0.800000000867302	1.19046990494098	0.889439080292091	0.800000000000010	0.791379813105520	0.970287383036199	0.938535513113549
1.04977488744372	0.800000000000000	0.800000000814893	1.19079599458353	0.889940874703684	0.800000000000010	0.791512618799488	0.968989535777148	0.939804772994604
1.05052526263132	0.800000000000000	0.800000000765577	1.19107007799314	0.890443431041369	0.800000000000010	0.791643256628583	0.967690447033250	0.941073102653428
1.05127563781891	0.800000000000000	0.800000000719176	1.19128591264931	0.890946744071178	0.800000000000010	0.791771719771459	0.966390177153666	0.942340436129000
1.05202601300650	0.800000000000000	0.800000000675523	1.19143650658345	0.891450808594829	0.800000000000010	0.791898001773481	0.965088786411185	0.943606707506981
1.05277638819410	0.800000000000000	0.800000000634459	1.19151403581608	0.891955619449549	0.800000000000010	0.792022096545124	0.963786334999286	0.944871850923262
1.05352676338169	0.800000000000000	0.800000000595833	1.19150975514749	0.892461171507899	0.800000000000010	0.792143998360335	0.962482883029216	0.946135800567492
1.05427713856928	0.800000000000000	0.800000000559505	1.19141390253082	0.892967459677589	0.800000000000010	0.792263701854874	0.961178490527076	0.947398490686614
1.05502751375688	0.800000000000000	0.800000000525342	1.19121559755505	0.893474478901304	0.800000000000010	0.792381202024619	0.959873217430921	0.948659855588384
1.05577788894447	0.800000000000000	0.800000000493217	1.19090273496116	0.893982224156513	0.800000000000010	0.792496494223845	0.958567123587877	0.949919829644879
1.05652826413207	0.800000000000000	0.800000000463012	1.19046187462555	0.894490690455289	0.800000000000010	0.792609574163481	0.957260268751267	0.951178347296002
1.05727863931966	0.800000000000000	0.800000000434615	1.18987813009602	0.894999872844118	0.800000000000010	0.792720437909333	0.955952712577752	0.952435343052976
1.05802901450725	0.800000000000000	0.800000000407920	1.18913505857737	0.895509766403712	0.800000000000010	0.792829081880280	0.954644514624484	0.953690751501829
1.05877938969485	0.800000000000000	0.800000000382828	1.18821455626103	0.896020366248819	0.800000000000010	0.792935502846447	0.953335734346277	0.954944507306869
1.05952976488244	0.800000000000000	0.800000000359244	1.18709676409301	0.896531667528032	0.800000000000010	0.793039697927354	0.952026431092788	0.956196545214152
1.06028014007004	0.800000000000000	0.800000000337081	1.18575999048792	0.897043665423592	0.800000000000010	0.793141664590024	0.950716664105713	0.957446800054938
1.06103051525763	0.800000000000000	0.800000000316255	1.18418065912193	0.897556355151199	0.800000000000010	0.793241400647089	0.949406492515994	0.958695206749137
1.06178089044522	0.800000000000000	0.800000000296687	1.18233329174911	0.898069731959811	0.800000000000010	0.793338904254848	0.948095975341045	0.959941700308751
1.06253126563282	0.800000000000000	0.800000000278303	1.18019053792827	0.898583791131450	0.800000000000010	0.793434173911313	0.946785171481992	0.961186215841293
1.06328164082041	0.800000000000000	0.800000000261033	1.17772326552321	0.899098527981007	0.800000000000010	0.793527208454229	0.945474139720918	0.962428688553212
1.06403201600800	0.800000000000000	0.800000000244810	1.17490072769052	0.899613937856037	0.800000000000010	0.793618007059065	0.944162938718136	0.963669053753294
1.06478239119560	0.800000000000000	0.800000000229574	1.17169082357252	0.900130016136565	0.800000000000010	0.793706569236983	0.942851627009466	0.964907246856063
1.06553276638319	0.800000000000000	0.800000000215265	1.16806047075861	0.900646758234881	0.800000000000010	0.793792894832786	0.941540263003532	0.966143203385158
1.06628314157079	0.800000000000000	0.800000000201829	1.16397610737640	0.901164159595344	0.800000000000010	0.793876984022838	0.940228904979070	0.967376858976715
1.06703351675838	0.800000000000000	0.800000000189212	1.15940433995189	0.901682215694174	0.800000000000010	0.793958837312969	0.938917611082253	0.968608149382726
1.06778389194597	0.800000000000000	0.800000000177368	1.15431274941494	0.902200922039257	0.800000000000010	0.794038455536341	0.937606439324028	0.969837010474391
1.06853426713357	0.800000000000000	0.800000000166248	1.14867086130159	0.902720274169934	0.800000000000010	0.794115839851316	0.936295447577475	0.971063378245457
1.06928464232116	0.800000000000000	0.800000000155811	1.14245127688405	0.903240267656805	0.800000000000010	0.794190991739279	0.934984693575168	0.972287188815547
1.07003501750875	0.800000000000000	0.800000000146014	1.13563094941808	0.903760898101518	0.800000000000010	0.794263913002449	0.933674234906568	0.973508378433477
1.07078539269635	0.800000000000000	0.800000000136820	1.12819257406422	0.904282161136572	0.800000000000010	0.794334605761676	0.932364129015411	0.974726883480561
1.07153576788394	0.800000000000000	0.800000000128193	1.12012604196301	0.904804052425107	0.800000000000010	0.794403072454201	0.931054433197132	0.975942640473899
1.07228614307154	0.800000000000000	0.800000000120098	1.11142988972528	0.905326567660701	0.800000000000010	0.794469315831411	0.929745204596287	0.977155586069662
1.07303651825913	0.800000000000000	0.800000000112503	1.10211265725938	0.905849702567165	0.800000000000010	0.794533338956561	0.928436500204000	0.978365657066355
1.07378689344672	0.800000000000000	0.800000000105378	1.09219405207898	0.906373452898340	0.800000000000010	0.794595145202484	0.927128376855424	0.979572790408075
1.07453726863432	0.800000000000000	0.800000000098695	1.08170581011494	0.906897814437887	0.800000000000010	0.794654738249282	0.925820891227216	0.980776923187748
1.07528764382191	0.800000000000000	0.800000000092426	1.07069214466384	0.907422782999087	0.800000000000010	0.794712122081990	0.924514099835022	0.981977992650364
1.07603801900950	0.800000000000000	0.800000000086547	1.05920968886560	0.907948354424633	0.800000000000010	0.794767300988229	0.923208059030995	0.983175936196185
1.07678839419710	0.800000000000000	0.800000000081034	1.04732686408951	0.908474524586424	0.800000000000010	0.794820279555838	0.921902825001304	0.984370691383953
1.07753876938469	0.800000000000000	0.800000000075865	1.03512264594198	0.909001289385362	0.800000000000010	0.794871062670484	0.920598453763683	0.985562195934073
1.07828914457229	0.800000000000000	0.800000000071018	1.02268474812655	0.909528644751147	0.800000000000010	0.794919655513260	0.919295001164976	0.986750387731793
1.07903951975988	0.800000000000000	0.800000000066475	1.01010729678113	0.910056586642069	0.800000000000010	0.794966063558262	0.917992522878716	0.987935204830362
1.07978989494747	0.800000000000000	0.800000000062216	0.997488117416354	0.910585111044808	0.800000000000010	0.795010292570151	0.916691074402699	0.989116585454175
1.08054027013507	0.800000000000000	0.800000000058224	0.984925796096419	0.911114213974228	0.800000000000010	0.795052348601691	0.915390711056597	0.990294468001911
1.08129064532266	0.800000000000000	0.800000000054483	0.972516700018068	0.911643891473172	0.800000000000010	0.795092237991283	0.914091487979567	0.991468791049644
1.08204102051026	0.800000000000000	0.800000000050977	0.960352146467638	0.912174139612256	0.800000000000010	0.795129967360474	0.912793460127893	0.992639493353953
1.08279139569785	0.800000000000000	0.800000000047692	0.948515892721013	0.912704954489675	0.800000000000010	0.795165543611449	0.911496682272627	0.993806513855009
1.08354177088544	0.800000000000000	0.800000000044614	0.937082085497120	0.913236332230987	0.800000000000010	0.795198973924512	0.910201208997264	0.994969791679647
1.08429214607304	0.800000000000000	0.800000000041730	0.926113762417314	0.913768268988923	0.800000000000010	0.795230265755551	0.908907094695421	0.996129266144430
1.08504252126063	0.800000000000000	0.800000000039029	0.915661946378424	0.914300760943176	0.800000000000010	0.795259426833489	0.907614393568537	0.997284876758688
1.08579289644822	0.800000000000000	0.800000000036499	0.905765323743681	0.914833804300203	0.800000000000010	0.795286465157714	0.906323159623588	0.998436563227550
1.08654327163582	0.800000000000000	0.800000000034130	0.896450454602823	0.915367395293026	0.800000000000010	0.795311388995505	0.905033446670823	0.999584265454959
1.08729364682341	0.800000000000000	0.800000000031911	0.887732431915444	0.915901530181028	0.800000000000010	0.795334206879433	0.903745308321507	1.00072792354667
1.08804402201101	0.800000000000000	0.800000000029833	0.879615887757683	0.916436205249755	0.800000000000010	0.795354927604760	0.902458797985693	1.00186747781322
1.08879439719860	0.800000000000000	0.800000000027888	0.872096238717443	0.916971416810715	0.800000000000010	0.795373560226816	0.901173968870003	1.00300286877291
1.08954477238619	0.800000000000000	0.800000000026067	0.865161066778502	0.917507161201184	0.800000000000010	0.795390114058368	0.899890873975424	1.00413403715476
1.09029514757379	0.800000000000000	0.800000000024362	0.858791543988750	0.918043434784001	0.800000000000010	0.795404598666969	0.898609566095130	1.00526092390143
1.09104552276138	0.800000000000000	0.800000000022766	0.852963825788162	0.918580233947378	0.800000000000010	0.795417023872310	0.897330097812309	1.00638347017213
1.09179589794897	0.800000000000000	0.800000000021273	0.847650356307855	0.919117555104698	0.800000000000010	0.795427399743541	0.896052521498018	1.00750161734554
1.09254627313657	0.800000000000000	0.800000000019875	0.842821047038062	0.919655394694321	0.800000000000010	0.795435736596596	0.894776889309051	1.00861530702269
1.09329664832416	0.800000000000000	0.800000000018567	0.838444306475472	0.920193749179390	0.800000000000010	0.795442044991500	0.893503253185818	1.00972448102983
1.09404702351176	0.800000000000000	0.800000000017344	0.834487911832317	0.920732615047635	0.800000000000010	0.795446335729662	0.892231664850249	1.01082908142127
1.09479739869935	0.800000000000000	0.800000000016199	0.830919724301194	0.921271988811180	0.800000000000010	0.795448619851165	0.890962175803717	1.01192905048223
1.09554777388694	0.800000000000000	0.800000000015128	0.827708256802028	0.921811867006352	0.800000000000010	0.795448908632043	0.889694837324969	1.01302433073165
1.09629814907454	0.800000000000000	0.800000000014127	0.824823107925382	0.922352246193483	0.800000000000010	0.795447213581541	0.888429700468078	1.01411486492499
1.09704852426213	0.800000000000000	0.800000000013190	0.822235278392580	0.922893122956728	0.800000000000010	0.795443546439379	0.887166816060419	1.01520059605701
1.09779889944973	0.800000000000000	0.800000000012314	0.819917387275116	0.923434493903866	0.800000000000010	0.795437919172994	0.885906234700652	1.01628146736455
1.09854927463732	0.800000000000000	0.800000000011495	0.817843804923111	0.923976355666115	0.800000000000010	0.795430343974780	0.884648006756734	1.01735742232924
1.09929964982491	0.800000000000000	0.800000000010729	0.815990718451508	0.924518704897945	0.800000000000010	0.795420833259315	0.883392182363931	1.01842840468030
1.10005002501251	0.800000000000000	0.800000000010013	0.814336144052171	0.925061538276886	0.800000000000010	0.795409399660589	0.882138811422868	1.01949435839717
1.10080040020010	0.800000000000000	0.800000000009343	0.812859898590607	0.925604852503342	0.800000000000010	0.795396056029209	0.880887943597585	1.02055522771227
1.10155077538769	0.800000000000000	0.800000000008718	0.811543541087616	0.926148644300408	0.800000000000010	0.795380815429608	0.879639628313611	1.02161095711364
1.10230115057529	0.800000000000000	0.800000000008133	0.810370292899391	0.926692910413683	0.800000000000010	0.795363691137246	0.878393914756054	1.02266149134760
1.10305152576288	0.800000000000000	0.800000000007586	0.809324943768300	0.927237647611086	0.800000000000010	0.795344696635794	0.877150851867720	1.02370677542142
1.10380190095048	0.800000000000000	0.800000000007076	0.808393749459666	0.927782852682672	0.800000000000010	0.795323845614325	0.875910488347235	1.02474675460589
1.10455227613807	0.800000000000000	0.800000000006598	0.807564325441302	0.928328522440451	0.800000000000010	0.795301151964488	0.874672872647194	1.02578137443797
1.10530265132566	0.800000000000000	0.800000000006153	0.806825539999936	0.928874653718208	0.800000000000009	0.795276629777682	0.873438052972323	1.02681058072335
1.10605302651326	0.800000000000000	0.800000000005736	0.806167409308900	0.929421243371321	0.800000000000009	0.795250293342219	0.872206077277664	1.02783431953903
1.10680340170085	0.800000000000000	0.800000000005347	0.805580996246308	0.929968288276579	0.800000000000009	0.795222157140486	0.870976993266775	1.02885253723584
1.10755377688844	0.800000000000000	0.800000000004984	0.805058314191363	0.930515785332011	0.800000000000009	0.795192235846099	0.869750848389944	1.02986518044098
1.10830415207604	0.800000000000000	0.800000000004644	0.804592236577339	0.931063731456701	0.800000000000009	0.795160544321055	0.868527689842428	1.03087219606057
1.10905452726363	0.800000000000000	0.800000000004328	0.804176412633231	0.931612123590616	0.800000000000009	0.795127097612877	0.867307564562705	1.03187353128205
1.10980490245123	0.800000000000000	0.800000000004032	0.803805189483720	0.932160958694430	0.800000000000009	0.795091910951752	0.866090519230748	1.03286913357672
1.11055527763882	0.800000000000000	0.800000000003756	0.803473540583132	0.932710233749350	0.800000000000009	0.795054999747672	0.864876600266310	1.03385895070219
1.11130565282641	0.800000000000000	0.800000000003498	0.803177000319618	0.933259945756939	0.800000000000009	0.795016379587566	0.863665853827238	1.03484293070476
1.11205602801401	0.800000000000000	0.800000000003257	0.802911604529346	0.933810091738950	0.800000000000009	0.794976066232431	0.862458325807794	1.03582102192186
1.11280640320160	0.800000000000000	0.800000000003032	0.802673836597456	0.934360668737148	0.800000000000009	0.794934075614457	0.861254061837001	1.03679317298447
1.11355677838919	0.800000000000000	0.800000000002823	0.802460578785055	0.934911673813147	0.800000000000009	0.794890423834151	0.860053107277003	1.03775933281944
1.11430715357679	0.800000000000000	0.800000000002627	0.802269068403320	0.935463104048232	0.800000000000009	0.794845127157462	0.858855507221449	1.03871945065186
1.11505752876438	0.800000000000000	0.800000000002445	0.802096858451769	0.936014956543199	0.800000000000009	0.794798202012895	0.857661306493888	1.03967347600742
1.11580790395198	0.800000000000000	0.800000000002274	0.801941782343968	0.936567228418183	0.800000000000009	0.794749664988634	0.856470549646186	1.04062135871466
1.11655827913957	0.800000000000000	0.800000000002115	0.801801922357337	0.937119916812492	0.800000000000009	0.794699532829654	0.855283280956962	1.04156304890732
1.11730865432716	0.800000000000000	0.800000000001967	0.801675581461780	0.937673018884443	0.800000000000009	0.794647822434834	0.854099544430041	1.04249849702659
1.11805902951476	0.800000000000000	0.800000000001829	0.801561258202952	0.938226531811200	0.800000000000009	0.794594550854075	0.852919383792923	1.04342765382334
1.11880940470235	0.800000000000000	0.800000000001700	0.801457624338549	0.938780452788605	0.800000000000009	0.794539735285408	0.851742842495278	1.04435047036038
1.11955977988995	0.800000000000000	0.800000000001580	0.801363504949194	0.939334779031022	0.800000000000009	0.794483393072110	0.850569963707445	1.04526689801464
1.12031015507754	0.800000000000000	0.800000000001468	0.801277860768496	0.939889507771172	0.800000000000009	0.794425541699810	0.849400790318969	1.04617688847938
1.12106053026513	0.800000000000000	0.800000000001363	0.801199772499212	0.940444636259974	0.800000000000009	0.794366198793606	0.848235364937135	1.04708039376636
1.12181090545273	0.800000000000000	0.800000000001266	0.801128426903770	0.941000161766388	0.800000000000009	0.794305382115174	0.847073729885538	1.04797736620796
1.12256128064032	0.800000000000000	0.800000000001175	0.801063104477507	0.941556081577254	0.800000000000009	0.794243109559882	0.845915927202660	1.04886775845933
1.12331165582791	0.800000000000000	0.800000000001091	0.801003168531759	0.942112392997136	0.800000000000009	0.794179399153901	0.844761998640476	1.04975152350050
1.12406203101551	0.800000000000000	0.800000000001012	0.800948055531267	0.942669093348169	0.800000000000009	0.794114269051324	0.843611985663062	1.05062861463842
1.12481240620310	0.800000000000000	0.800000000000938	0.800897266546343	0.943226179969897	0.800000000000009	0.794047737531277	0.842465929445240	1.05149898550909
1.12556278139070	0.800000000000000	0.800000000000870	0.800850359694783	0.943783650219128	0.800000000000009	0.793979822995040	0.841323870871226	1.05236259007953
1.12631315657829	0.800000000000000	0.800000000000806	0.800806943461811	0.944341501469774	0.800000000000009	0.793910543963165	0.840185850533311	1.05321938264985
1.12706353176588	0.800000000000000	0.800000000000747	0.800766670798316	0.944899731112704	0.800000000000009	0.793839919072598	0.839051908730543	1.05406931785524
1.12781390695348	0.800000000000000	0.800000000000691	0.800729233908530	0.945458336555590	0.800000000000009	0.793767967073804	0.837922085467447	1.05491235066792
1.12856428214107	0.800000000000000	0.800000000000640	0.800694359648017	0.946017315222758	0.800000000000009	0.793694706827893	0.836796420452744	1.05574843639914
1.12931465732866	0.800000000000000	0.800000000000592	0.800661805461660	0.946576664555042	0.800000000000009	0.793620157303751	0.835674953098104	1.05657753070106
1.13006503251626	0.800000000000000	0.800000000000547	0.800631355799168	0.947136382009630	0.800000000000009	0.793544337575172	0.834557722516909	1.05739958956871
1.13081540770385	0.800000000000000	0.800000000000506	0.800602818952655	0.947696465059924	0.800000000000009	0.793467266817995	0.833444767523038	1.05821456934186
1.13156578289145	0.800000000000000	0.800000000000467	0.800576024267144	0.948256911195390	0.800000000000009	0.793388964307245	0.832336126629666	1.05902242670688
1.13231615807904	0.800000000000000	0.800000000000431	0.800550819680424	0.948817717921415	0.800000000000009	0.793309449414279	0.831231838048088	1.05982311869862
1.13306653326663	0.800000000000000	0.800000000000397	0.800527069553689	0.949378882759162	0.800000000000009	0.793228741603932	0.830131939686555	1.06061660270219
1.13381690845423	0.800000000000000	0.800000000000366	0.800504652758823	0.949940403245428	0.800000000000009	0.793146860431671	0.829036469149136	1.06140283645479
1.13456728364182	0.800000000000000	0.800000000000337	0.800483460992123	0.950502276932502	0.800000000000009	0.793063825540755	0.827945463734588	1.06218177804750
1.13531765882941	0.800000000000000	0.800000000000310	0.800463397287780	0.951064501388026	0.800000000000009	0.792979656659395	0.826858960435253	1.06295338592701
1.13606803401701	0.800000000000000	0.800000000000285	0.800444374707498	0.951627074194849	0.800000000000009	0.792894373597926	0.825776995935972	1.06371761889738
1.13681840920460	0.800000000000000	0.800000000000262	0.800426315185443	0.952189992950897	0.800000000000009	0.792807996245977	0.824699606613015	1.06447443612176
1.13756878439220	0.800000000000000	0.800000000000240	0.800409148510081	0.952753255269029	0.800000000000009	0.792720544569655	0.823626828533030	1.06522379712404
1.13831915957979	0.800000000000000	0.800000000000220	0.800392811426692	0.953316858776899	0.800000000000009	0.792632038608725	0.822558697452009	1.06596566179058
1.13906953476738	0.800000000000000	0.800000000000201	0.800377246846201	0.953880801116827	0.800000000000009	0.792542498473809	0.821495248814280	1.06669999037182
1.13981990995498	0.800000000000000	0.800000000000184	0.800362403147695	0.954445079945657	0.800000000000009	0.792451944343578	0.820436517751508	1.06742674348392
1.14057028514257	0.800000000000000	0.800000000000167	0.800348233563460	0.955009692934624	0.800000000000009	0.792360396461958	0.819382539081716	1.06814588211033
1.14132066033017	0.800000000000000	0.800000000000152	0.800334695636707	0.955574637769225	0.800000000000009	0.792267875135347	0.818333347308331	1.06885736760343
1.14207103551776	0.800000000000000	0.800000000000138	0.800321750743328	0.956139912149082	0.800000000000009	0.792174400729826	0.817288976619241	1.06956116168606
1.14282141070535	0.800000000000000	0.800000000000125	0.800309363670024	0.956705513787814	0.800000000000009	0.792079993668392	0.816249460885874	1.07025722645302
1.14357178589295	0.800000000000000	0.800000000000113	0.800297502242086	0.957271440412905	0.800000000000009	0.791984674428191	0.815214833662296	1.07094552437264
1.14432216108054	0.800000000000000	0.800000000000102	0.800286136994894	0.957837689765574	0.800000000000009	0.791888463537755	0.814185128184321	1.07162601828826
1.14507253626813	0.800000000000000	0.800000000000091	0.800275240883907	0.958404259600648	0.800000000000009	0.791791381574257	0.813160377368652	1.07229867141965
1.14582291145573	0.800000000000000	0.800000000000082	0.800264789028554	0.958971147686433	0.800000000000009	0.791693449160769	0.812140613812024	1.07296344736451
1.14657328664332	0.800000000000000	0.800000000000073	0.800254758485959	0.959538351804588	0.800000000000009	0.791594686963525	0.811125869790380	1.07362031009988
1.14732366183092	0.800000000000000	0.800000000000064	0.800245128050951	0.960105869750001	0.800000000000009	0.791495115689200	0.810116177258056	1.07426922398353
1.14807403701851	0.800000000000000	0.800000000000056	0.800235878079205	0.960673699330658	0.800000000000009	0.791394756082191	0.809111567846988	1.07491015375532
1.14882441220610	0.800000000000000	0.800000000000049	0.800226990330763	0.961241838367527	0.800000000000009	0.791293628921913	0.808112072865936	1.07554306453861
1.14957478739370	0.800000000000000	0.800000000000043	0.800218447831496	0.961810284694429	0.800000000000009	0.791191755020102	0.807117723299728	1.07616792184152
1.15032516258129	0.800000000000000	0.800000000000036	0.800210234750365	0.962379036157916	0.800000000000009	0.791089155218125	0.806128549808519	1.07678469155831
1.15107553776888	0.800000000000000	0.800000000000030	0.800202336290605	0.962948090617153	0.800000000000009	0.790985850384302	0.805144582727072	1.07739333997061
1.15182591295648	0.800000000000000	0.800000000000025	0.800194738593175	0.963517445943796	0.800000000000009	0.790881861411242	0.804165852064051	1.07799383374870
1.15257628814407	0.800000000000000	0.800000000000020	0.800187428651007	0.964087100021868	0.800000000000009	0.790777209213178	0.803192387501344	1.07858613995278
1.15332666333167	0.800000000000000	0.800000000000016	0.800180394232783	0.964657050747647	0.800000000000009	0.790671914723327	0.802224218393387	1.07917022603414
1.15407703851926	0.800000000000000	0.800000000000011	0.800173623815102	0.965227296029543	0.800000000000009	0.790565998891247	0.801261373766522	1.07974605983638
1.15482741370685	0.800000000000000	0.800000000000007	0.800167106522057	0.965797833787983	0.800000000000009	0.790459482680216	0.800303882318364	1.08031360959659
1.15557778889445	0.800000000000000	0.800000000000004	0.800160832071335	0.966368661955291	0.800000000000009	0.790352387064612	0.799351772417190	1.08087284394647
1.15632816408204	0.800000000000000	0.800000000000000	0.800154790726079	0.966939778475579	0.800000000000009	0.790244733027310	0.798405072101340	1.08142373191349
1.15707853926963	0.800000000000000	0.799999999999997	0.800148973251842	0.967511181304626	0.800000000000009	0.790136541557092	0.797463809078647	1.08196624292197
1.15782891445723	0.800000000000000	0.799999999999994	0.800143370878024	0.968082868409767	0.800000000000009	0.790027833646062	0.796528010725873	1.08250034679414
1.15857928964482	0.800000000000000	0.799999999999992	0.800137975263281	0.968654837769778	0.800000000000009	0.789918630287079	0.795597704088171	1.08302601375126
1.15932966483242	0.800000000000000	0.799999999999989	0.800132778464446	0.969227087374765	0.800000000000009	0.789808952471196	0.794672915878559	1.08354321441459
1.16008004002001	0.800000000000000	0.799999999999987	0.800127772908551	0.969799615226053	0.800000000000009	0.789698821185119	0.793753672477420	1.08405191980642
1.16083041520760	0.800000000000000	0.799999999999985	0.800122951367590	0.970372419336071	0.800000000000009	0.789588257408668	0.792839999932009	1.08455210135108
1.16158079039520	0.800000000000000	0.799999999999983	0.800118306935724	0.970945497728249	0.800000000000009	0.789477282112261	0.791931923955988	1.08504373087588
1.16233116558279	0.800000000000000	0.799999999999981	0.800113833008641	0.971518848436900	0.800000000000009	0.789365916254401	0.791029469928971	1.08552678061205
1.16308154077039	0.800000000000000	0.799999999999979	0.800109523264827	0.972092469507119	0.800000000000009	0.789254180779183	0.790132662896093	1.08600122319567
1.16383191595798	0.800000000000000	0.799999999999978	0.800105371648540	0.972666358994670	0.800000000000009	0.789142096613812	0.789241527567589	1.08646703166858
1.16458229114557	0.800000000000000	0.799999999999976	0.800101372354290	0.973240514965882	0.800000000000009	0.789029684666129	0.788356088318400	1.08692417947921
1.16533266633317	0.800000000000000	0.799999999999975	0.800097519812675	0.973814935497539	0.800000000000009	0.788916965822159	0.787476369187789	1.08737264048346
1.16608304152076	0.800000000000000	0.799999999999974	0.800093808677402	0.974389618676780	0.800000000000009	0.788803960943667	0.786602393878979	1.08781238894552
1.16683341670835	0.800000000000000	0.799999999999973	0.800090233813387	0.974964562600988	0.800000000000009	0.788690690865726	0.785734185758804	1.08824339953869
1.16758379189595	0.800000000000000	0.799999999999972	0.800086790285804	0.975539765377689	0.800000000000009	0.788577176394303	0.784871767857384	1.08866564734612
1.16833416708354	0.800000000000000	0.799999999999971	0.800083473349994	0.976115225124448	0.800000000000009	0.788463438303858	0.784015162867811	1.08907910786160
1.16908454227114	0.800000000000000	0.799999999999970	0.800080278442134	0.976690939968764	0.800000000000009	0.788349497334956	0.783164393145856	1.08948375699029
1.16983491745873	0.800000000000000	0.799999999999969	0.800077201170597	0.977266908047972	0.800000000000009	0.788235374191893	0.782319480709694	1.08987957104943
1.17058529264632	0.800000000000000	0.799999999999969	0.800074237307927	0.977843127509137	0.800000000000009	0.788121089540334	0.781480447239640	1.09026652676900
1.17133566783392	0.800000000000000	0.799999999999968	0.800071382783375	0.978419596508956	0.800000000000009	0.788006664004975	0.780647314077914	1.09064460129245
1.17208604302151	0.800000000000000	0.799999999999968	0.800068633675930	0.978996313213658	0.800000000000009	0.787892118167208	0.779820102228411	1.09101377217727
1.17283641820910	0.800000000000000	0.799999999999967	0.800065986207809	0.979573275798900	0.800000000000009	0.787777472562806	0.778998832356497	1.09137401739566
1.17358679339670	0.800000000000000	0.799999999999967	0.800063436738358	0.980150482449675	0.800000000000009	0.787662747679624	0.778183524788814	1.09172531533511
1.17433716858429	0.800000000000000	0.799999999999966	0.800060981758321	0.980727931360209	0.800000000000009	0.787547963955316	0.777374199513111	1.09206764479896
1.17508754377189	0.800000000000000	0.799999999999966	0.800058617884458	0.981305620733862	0.800000000000009	0.787433141775060	0.776570876178088	1.09240098500698
1.17583791895948	0.800000000000000	0.799999999999965	0.800056341854462	0.981883548783037	0.800000000000009	0.787318301469308	0.775773574093251	1.09272531559589
1.17658829414707	0.800000000000000	0.799999999999965	0.800054150522164	0.982461713729077	0.800000000000009	0.787203463311546	0.774982312228799	1.09304061661983
1.17733866933467	0.800000000000000	0.799999999999965	0.800052040853001	0.983040113802175	0.800000000000009	0.787088647516069	0.774197109215508	1.09334686855091
1.17808904452226	0.800000000000000	0.799999999999965	0.800050009919715	0.983618747241274	0.800000000000009	0.786973874235776	0.773417983344651	1.09364405227959
1.17883941970985	0.800000000000000	0.799999999999964	0.800048054898275	0.984197612293975	0.800000000000009	0.786859163559975	0.772644952567923	1.09393214911520
1.17958979489745	0.800000000000000	0.799999999999964	0.800046173063998	0.984776707216441	0.800000000000009	0.786744535512211	0.771878034497385	1.09421114078628
1.18034017008504	0.800000000000000	0.799999999999964	0.800044361787864	0.985356030273308	0.800000000000009	0.786630010048104	0.771117246405426	1.09448100944103
1.18109054527264	0.800000000000000	0.799999999999964	0.800042618532993	0.985935579737585	0.800000000000009	0.786515607053208	0.770362605224743	1.09474173764765
1.18184092046023	0.800000000000000	0.799999999999964	0.800040940851296	0.986515353890570	0.800000000000009	0.786401346340881	0.769614127548336	1.09499330839467
1.18259129564782	0.800000000000000	0.799999999999963	0.800039326380260	0.987095351021749	0.800000000000009	0.786287247650179	0.768871829629517	1.09523570509133
1.18334167083542	0.800000000000000	0.799999999999963	0.800037772839892	0.987675569428714	0.800000000000009	0.786173330643757	0.768135727381939	1.09546891156783
1.18409204602301	0.800000000000000	0.799999999999963	0.800036278029775	0.988256007417065	0.800000000000009	0.786059614905797	0.767405836379642	1.09569291207562
1.18484242121061	0.800000000000000	0.799999999999963	0.800034839826260	0.988836663300325	0.800000000000009	0.785946119939945	0.766682171857112	1.09590769128767
1.18559279639820	0.800000000000000	0.799999999999963	0.800033456179769	0.989417535399846	0.800000000000009	0.785832865167271	0.765964748709359	1.09611323429872
1.18634317158579	0.800000000000000	0.799999999999963	0.800032125112200	0.989998622044723	0.800000000000009	0.785719869924239	0.765253581492009	1.09630952662543
1.18709354677339	0.800000000000000	0.799999999999963	0.800030844714447	0.990579921571706	0.800000000000008	0.785607153460699	0.764548684421414	1.09649655420665
1.18784392196098	0.800000000000000	0.799999999999963	0.800029613144006	0.991161432325107	0.800000000000008	0.785494734937900	0.763850071374782	1.09667430340351
1.18859429714857	0.800000000000000	0.799999999999963	0.800028428622677	0.991743152656719	0.800000000000008	0.785382633426510	0.763157755890312	1.09684276099964
1.18934467233617	0.800000000000000	0.799999999999963	0.800027289434350	0.992325080925722	0.800000000000008	0.785270867904663	0.762471751167354	1.09700191420122
1.19009504752376	0.800000000000000	0.799999999999963	0.800026193922876	0.992907215498604	0.800000000000008	0.785159457256016	0.761792070066586	1.09715175063714
1.19084542271136	0.800000000000000	0.799999999999963	0.800025140490017	0.993489554749067	0.800000000000008	0.785048420267834	0.761118725110201	1.09729225835905
1.19159579789895	0.800000000000000	0.799999999999963	0.800024127593465	0.994072097057948	0.800000000000008	0.784937775629081	0.760451728482114	1.09742342584141
1.19234617308654	0.800000000000000	0.799999999999963	0.800023153744939	0.994654840813127	0.800000000000008	0.784827541928535	0.759791092028179	1.09754524198157
1.19309654827414	0.800000000000000	0.799999999999963	0.800022217508341	0.995237784409449	0.800000000000008	0.784717737652922	0.759136827256434	1.09765769609970
1.19384692346173	0.800000000000000	0.799999999999963	0.800021317497992	0.995820926248635	0.800000000000008	0.784608381185066	0.758488945337346	1.09776077793887
1.19459729864932	0.800000000000000	0.799999999999963	0.800020452376908	0.996404264739199	0.800000000000008	0.784499490802056	0.757847457104085	1.09785447766497
1.19534767383692	0.800000000000000	0.799999999999963	0.800019620855157	0.996987798296367	0.800000000000008	0.784391084673432	0.757212373052805	1.09793878586665
1.19609804902451	0.800000000000000	0.799999999999963	0.800018821688260	0.997571525341988	0.800000000000008	0.784283180859394	0.756583703342943	1.09801369355529
1.19684842421211	0.800000000000000	0.799999999999963	0.800018053675649	0.998155444304459	0.800000000000008	0.784175797309020	0.755961457797538	1.09807919216485
1.19759879939970	0.800000000000000	0.799999999999963	0.800017315659181	0.998739553618635	0.800000000000008	0.784068951858511	0.755345645903554	1.09813527355179
1.19834917458729	0.800000000000000	0.799999999999964	0.800016606521699	0.999323851725753	0.800000000000008	0.783962662229451	0.754736276812234	1.09818192999492
1.19909954977489	0.800000000000000	0.799999999999964	0.800015925185641	0.999908337073348	0.800000000000008	0.783856946027083	0.754133359339454	1.09821915419524
1.19984992496248	0.800000000000000	0.799999999999964	0.800015270611701	1.00049300811517	0.800000000000008	0.783751820738611	0.753536901966100	1.09824693927575
1.20060030015008	0.800000000000000	0.799999999999964	0.800014641797525	1.00107786331111	0.800000000000008	0.783647303731512	0.752946912838464	1.09826527878125
1.20135067533767	0.800000000000000	0.799999999999964	0.800014037776464	1.00166290112710	0.800000000000008	0.783543412251874	0.752363399768642	1.09827416667813
1.20210105052526	0.800000000000000	0.799999999999964	0.800013457616355	1.00224812003507	0.800000000000008	0.783440163422748	0.751786370234962	1.09827359735410
1.20285142571286	0.800000000000000	0.799999999999964	0.800012900418350	1.00283351851282	0.800000000000008	0.783337574242522	0.751215831382415	1.09826356561793
1.20360180090045	0.800000000000000	0.799999999999964	0.800012365315784	1.00341909504400	0.800000000000008	0.783235661583313	0.750651790023108	1.09824406669919
1.20435217608804	0.800000000000000	0.799999999999965	0.800011851473076	1.00400484811796	0.800000000000008	0.783134442189376	0.750094252636730	1.09821509624789
1.20510255127564	0.800000000000000	0.799999999999965	0.800011358084672	1.00459077622973	0.800000000000008	0.783033932675535	0.749543225371029	1.09817665033418
1.20585292646323	0.800000000000000	0.799999999999965	0.800010884374015	1.00517687787991	0.800000000000008	0.782934149525635	0.748998714042308	1.09812872544800
1.20660330165083	0.800000000000000	0.799999999999965	0.800010429592558	1.00576315157461	0.800000000000008	0.782835109091005	0.748460724135937	1.09807131849871
1.20735367683842	0.800000000000000	0.799999999999965	0.800009993018803	1.00634959582535	0.800000000000008	0.782736827588950	0.747929260806872	1.09800442681467
1.20810405202601	0.800000000000000	0.799999999999965	0.800009573957374	1.00693620914902	0.800000000000008	0.782639321101256	0.747404328880195	1.09792804814286
1.20885442721361	0.800000000000000	0.799999999999965	0.800009171738119	1.00752299006775	0.800000000000008	0.782542605572716	0.746885932851669	1.09784218064842
1.20960480240120	0.800000000000000	0.799999999999965	0.800008785715244	1.00810993710887	0.800000000000008	0.782446696809678	0.746374076888299	1.09774682291423
1.21035517758879	0.800000000000000	0.799999999999966	0.800008415266475	1.00869704880484	0.800000000000008	0.782351610478610	0.745868764828918	1.09764197394037
1.21110555277639	0.800000000000000	0.799999999999966	0.800008059792244	1.00928432369314	0.800000000000008	0.782257362104679	0.745370000184777	1.09752763314370
1.21185592796398	0.800000000000000	0.799999999999966	0.800007718714904	1.00987176031622	0.800000000000008	0.782163967070364	0.744877786140160	1.09740380035730
1.21260630315158	0.800000000000000	0.799999999999966	0.800007391477973	1.01045935722141	0.800000000000008	0.782071440614075	0.744392125553000	1.09727047582993
1.21335667833917	0.800000000000000	0.799999999999966	0.800007077545400	1.01104711296084	0.800000000000008	0.781979797828796	0.743913020955520	1.09712766022552
1.21410705352676	0.800000000000000	0.799999999999966	0.800006776400851	1.01163502609139	0.800000000000008	0.781889053660749	0.743440474554883	1.09697535462251
1.21485742871436	0.800000000000000	0.799999999999967	0.800006487547027	1.01222309517459	0.800000000000008	0.781799222908080	0.742974488233854	1.09681356051334
1.21560780390195	0.800000000000000	0.799999999999967	0.800006210505000	1.01281131877656	0.800000000000008	0.781710320219554	0.742515063551482	1.09664227980380
1.21635817908954	0.800000000000000	0.799999999999967	0.800005944813567	1.01339969546792	0.800000000000008	0.781622360093287	0.742062201743785	1.09646151481237
1.21710855427714	0.800000000000000	0.799999999999967	0.800005690028633	1.01398822382371	0.800000000000008	0.781535356875479	0.741615903724463	1.09627126826959
1.21785892946473	0.800000000000000	0.799999999999967	0.800005445722614	1.01457690242335	0.800000000000008	0.781449324759182	0.741176170085607	1.09607154331739
1.21860930465233	0.800000000000000	0.799999999999967	0.800005211483848	1.01516572985053	0.800000000000008	0.781364277783078	0.740743001098439	1.09586234350838
1.21935967983992	0.800000000000000	0.799999999999967	0.800004986916042	1.01575470469315	0.800000000000008	0.781280229830284	0.740316396714054	1.09564367280513
1.22011005502751	0.800000000000000	0.799999999999967	0.800004771637727	1.01634382554324	0.800000000000008	0.781197194627170	0.739896356564174	1.09541553557946
1.22086043021511	0.800000000000000	0.799999999999967	0.800004565281733	1.01693309099690	0.800000000000008	0.781115185742201	0.739482879961926	1.09517793661166
1.22161080540270	0.800000000000000	0.799999999999967	0.800004367494683	1.01752249965419	0.800000000000008	0.781034216584800	0.739075965902622	1.09493088108973
1.22236118059030	0.800000000000000	0.799999999999968	0.800004177936504	1.01811205011911	0.800000000000008	0.780954300404228	0.738675613064555	1.09467437460860
1.22311155577789	0.800000000000000	0.799999999999968	0.800003996279952	1.01870174099949	0.800000000000008	0.780875450288484	0.738281819809814	1.09440842316930
1.22386193096548	0.800000000000000	0.799999999999968	0.800003822210155	1.01929157090690	0.800000000000008	0.780797679163226	0.737894584185103	1.09413303317812
1.22461230615308	0.800000000000000	0.799999999999968	0.800003655424174	1.01988153845663	0.800000000000008	0.780720999790714	0.737513903922575	1.09384821144581
1.22536268134067	0.800000000000000	0.799999999999968	0.800003495630568	1.02047164226756	0.800000000000008	0.780645424768769	0.737139776440685	1.09355396518666
1.22611305652826	0.800000000000000	0.799999999999968	0.800003342548990	1.02106188096212	0.800000000000008	0.780570966529754	0.736772198845047	1.09325030201764
1.22686343171586	0.800000000000000	0.799999999999968	0.800003195909781	1.02165225316623	0.800000000000008	0.780497637339576	0.736411167929308	1.09293722995749
1.22761380690345	0.800000000000000	0.799999999999968	0.800003055453591	1.02224275750915	0.800000000000008	0.780425449296703	0.736056680176034	1.09261475742579
1.22836418209105	0.800000000000000	0.799999999999968	0.800002920931000	1.02283339262352	0.800000000000007	0.780354414331209	0.735708731757606	1.09228289324204
1.22911455727864	0.800000000000000	0.799999999999968	0.800002792102163	1.02342415714519	0.800000000000007	0.780284544203833	0.735367318537132	1.09194164662468
1.22986493246623	0.800000000000000	0.799999999999969	0.800002668736460	1.02401504971318	0.800000000000007	0.780215850505059	0.735032436069368	1.09159102719011
1.23061530765383	0.800000000000000	0.799999999999969	0.800002550612162	1.02460606896964	0.800000000000007	0.780148344654217	0.734704079601653	1.09123104495170
1.23136568284142	0.800000000000000	0.799999999999969	0.800002437516105	1.02519721355970	0.800000000000007	0.780082037898603	0.734382244074855	1.09086171031881
1.23211605802901	0.800000000000000	0.799999999999969	0.800002329243380	1.02578848213148	0.800000000000007	0.780016941312621	0.734066924124325	1.09048303409567
1.23286643321661	0.800000000000000	0.799999999999969	0.800002225597028	1.02637987333595	0.800000000000007	0.779953065796940	0.733758114080875	1.09009502748044
1.23361680840420	0.800000000000000	0.799999999999969	0.800002126387747	1.02697138582691	0.800000000000007	0.779890422077679	0.733455807971751	1.08969770206406
1.23436718359180	0.800000000000000	0.799999999999969	0.800002031433615	1.02756301826085	0.800000000000007	0.779829020705604	0.733159999521630	1.08929106982919
1.23511755877939	0.800000000000000	0.799999999999969	0.800001940559815	1.02815476929696	0.800000000000007	0.779768872055346	0.732870682153627	1.08887514314912
1.23586793396698	0.800000000000000	0.799999999999969	0.800001853598369	1.02874663759698	0.800000000000007	0.779709986324648	0.732587848990305	1.08844993478665
1.23661830915458	0.800000000000000	0.799999999999970	0.800001770387893	1.02933862182515	0.800000000000007	0.779652373533617	0.732311492854707	1.08801545789292
1.23736868434217	0.800000000000000	0.799999999999970	0.800001690773342	1.02993072064817	0.800000000000007	0.779596043524009	0.732041606271394	1.08757172600631
1.23811905952976	0.800000000000000	0.799999999999970	0.800001614605783	1.03052293273507	0.800000000000007	0.779541005958524	0.731778181467492	1.08711875305120
1.23886943471736	0.800000000000000	0.799999999999970	0.800001541742162	1.03111525675716	0.800000000000007	0.779487270320132	0.731521210373758	1.08665655333686
1.23961980990495	0.800000000000000	0.799999999999970	0.800001472045084	1.03170769138798	0.800000000000007	0.779434845911403	0.731270684625648	1.08618514155617
1.24037018509255	0.800000000000000	0.799999999999970	0.800001405382606	1.03230023530317	0.800000000000007	0.779383741853875	0.731026595564402	1.08570453278445
1.24112056028014	0.800000000000000	0.799999999999970	0.800001341628023	1.03289288718045	0.800000000000007	0.779333967087423	0.730788934238134	1.08521474247820
1.24187093546773	0.800000000000000	0.799999999999970	0.800001280659681	1.03348564569950	0.800000000000007	0.779285530369668	0.730557691402943	1.08471578647385
1.24262131065533	0.800000000000000	0.799999999999971	0.800001222360778	1.03407850954190	0.800000000000007	0.779238440275384	0.730332857524023	1.08420768098650
1.24337168584292	0.800000000000000	0.799999999999971	0.800001166619187	1.03467147739108	0.800000000000007	0.779192705195944	0.730114422776791	1.08369044260858
1.24412206103052	0.800000000000000	0.799999999999971	0.800001113327274	1.03526454793218	0.800000000000007	0.779148333338771	0.729902377048022	1.08316408830862
1.24487243621811	0.800000000000000	0.799999999999971	0.800001062381728	1.03585771985204	0.800000000000007	0.779105332726818	0.729696709936996	1.08262863542990
1.24562281140570	0.800000000000000	0.799999999999971	0.800001013683400	1.03645099183907	0.800000000000007	0.779063711198064	0.729497410756659	1.08208410168907
1.24637318659330	0.800000000000000	0.799999999999971	0.800000967137139	1.03704436258322	0.800000000000007	0.779023476405029	0.729304468534781	1.08153050517488
1.24712356178089	0.800000000000000	0.799999999999971	0.800000922651642	1.03763783077586	0.800000000000007	0.778984635814307	0.729117872015144	1.08096786434674
1.24787393696848	0.800000000000000	0.799999999999971	0.800000880139305	1.03823139510971	0.800000000000007	0.778947196706124	0.728937609658721	1.08039619803338
1.24862431215608	0.800000000000000	0.799999999999972	0.800000839516083	1.03882505427879	0.800000000000007	0.778911166173911	0.728763669644879	1.07981552543144
1.24937468734367	0.800000000000000	0.799999999999972	0.800000800701350	1.03941880697828	0.800000000000007	0.778876551123895	0.728596039872583	1.07922586610403
1.25012506253127	0.800000000000000	0.799999999999972	0.800000763617768	1.04001265190451	0.800000000000007	0.778843358274713	0.728434707961615	1.07862723997935
1.25087543771886	0.800000000000000	0.799999999999972	0.800000728191161	1.04060658775482	0.800000000000007	0.778811594157044	0.728279661253799	1.07801966734921
1.25162581290645	0.800000000000000	0.799999999999972	0.800000694350389	1.04120061322753	0.800000000000007	0.778781265113259	0.728130886814238	1.07740316886757
1.25237618809405	0.800000000000000	0.799999999999972	0.800000662027234	1.04179472702180	0.800000000000007	0.778752377297092	0.727988371432561	1.07677776554909
1.25312656328164	0.800000000000000	0.799999999999972	0.800000631156283	1.04238892783760	0.800000000000007	0.778724936673328	0.727852101624176	1.07614347876761
1.25387693846923	0.800000000000000	0.799999999999972	0.800000601674821	1.04298321437558	0.800000000000007	0.778698949017510	0.727722063631537	1.07550033025467
1.25462731365683	0.800000000000000	0.799999999999972	0.800000573522720	1.04357758533702	0.800000000000007	0.778674419915671	0.727598243425416	1.07484834209798
1.25537768884442	0.800000000000000	0.799999999999972	0.800000546642345	1.04417203942374	0.800000000000007	0.778651354764073	0.727480626706187	1.07418753673989
1.25612806403202	0.800000000000000	0.799999999999972	0.800000520978449	1.04476657533799	0.800000000000007	0.778629758768977	0.727369198905118	1.07351793697583
1.25687843921961	0.800000000000000	0.799999999999972	0.800000496478085	1.04536119178236	0.800000000000007	0.778609636946425	0.727263945185671	1.07283956595278
1.25762881440720	0.800000000000000	0.799999999999972	0.800000473090509	1.04595588745976	0.800000000000007	0.778590994122042	0.727164850444813	1.07215244716766
1.25837918959480	0.800000000000000	0.799999999999972	0.800000450767096	1.04655066107322	0.800000000000007	0.778573834930859	0.727071899314334	1.07145660446576
1.25912956478239	0.800000000000000	0.799999999999972	0.800000429461257	1.04714551132589	0.800000000000007	0.778558163817148	0.726985076162174	1.07075206203912
1.25987993996999	0.800000000000000	0.799999999999973	0.800000409128353	1.04774043692091	0.800000000000007	0.778543985034288	0.726904365093763	1.07003884442493
1.26063031515758	0.800000000000000	0.799999999999973	0.800000389725625	1.04833543656132	0.800000000000007	0.778531302644633	0.726829749953357	1.06931697650390
1.26138069034517	0.800000000000000	0.799999999999973	0.800000371212110	1.04893050894995	0.800000000000006	0.778520120519414	0.726761214325399	1.06858648349861
1.26213106553277	0.800000000000000	0.799999999999973	0.800000353548575	1.04952565278935	0.800000000000006	0.778510442338651	0.726698741535876	1.06784739097182
1.26288144072036	0.800000000000000	0.799999999999973	0.800000336697447	1.05012086678170	0.800000000000006	0.778502271591083	0.726642314653692	1.06709972482486
1.26363181590795	0.800000000000000	0.799999999999973	0.800000320622742	1.05071614962865	0.800000000000006	0.778495611574117	0.726591916492040	1.06634351129591
1.26438219109555	0.800000000000000	0.799999999999973	0.800000305290007	1.05131150003131	0.800000000000006	0.778490465393804	0.726547529609792	1.06557877695830
1.26513256628314	0.800000000000000	0.799999999999973	0.800000290666251	1.05190691669004	0.800000000000006	0.778486835964815	0.726509136312892	1.06480554871881
1.26588294147074	0.800000000000000	0.799999999999973	0.800000276719893	1.05250239830444	0.800000000000006	0.778484726010452	0.726476718655755	1.06402385381596
1.26663331665833	0.800000000000000	0.799999999999973	0.800000263420699	1.05309794357318	0.800000000000006	0.778484138062671	0.726450258442681	1.06323371981823
1.26738369184592	0.800000000000000	0.799999999999973	0.800000250739731	1.05369355119393	0.800000000000006	0.778485074462119	0.726429737229266	1.06243517462238
1.26813406703352	0.800000000000000	0.799999999999973	0.800000238649290	1.05428921986322	0.800000000000006	0.778487537358190	0.726415136323830	1.06162824645163
1.26888444222111	0.800000000000000	0.799999999999973	0.800000227122869	1.05488494827633	0.800000000000006	0.778491528709110	0.726406436788850	1.06081296385391
1.26963481740870	0.800000000000000	0.799999999999973	0.800000216135105	1.05548073512717	0.800000000000006	0.778497050282019	0.726403619442395	1.05998935570010
1.27038519259630	0.800000000000000	0.799999999999973	0.800000205661726	1.05607657910818	0.800000000000006	0.778504103653091	0.726406664859578	1.05915745118219
1.27113556778389	0.800000000000000	0.799999999999973	0.800000195679511	1.05667247891017	0.800000000000006	0.778512690207657	0.726415553374003	1.05831727981150
1.27188594297149	0.800000000000000	0.799999999999973	0.800000186166247	1.05726843322223	0.800000000000006	0.778522811140355	0.726430265079235	1.05746887141685
1.27263631815908	0.800000000000000	0.799999999999973	0.800000177100684	1.05786444073156	0.800000000000006	0.778534467455288	0.726450779830260	1.05661225614274
1.27338669334667	0.800000000000000	0.799999999999973	0.800000168462498	1.05846050012336	0.800000000000006	0.778547659966212	0.726477077244962	1.05574746444751
1.27413706853427	0.800000000000000	0.799999999999973	0.800000160232250	1.05905661008067	0.800000000000006	0.778562389296724	0.726509136705606	1.05487452710146
1.27488744372186	0.800000000000000	0.799999999999973	0.800000152391352	1.05965276928425	0.800000000000006	0.778578655880487	0.726546937360329	1.05399347518501
1.27563781890945	0.800000000000000	0.799999999999973	0.800000144922027	1.06024897641241	0.800000000000006	0.778596459961452	0.726590458124627	1.05310434008682
1.27638819409705	0.800000000000000	0.799999999999973	0.800000137807282	1.06084523014085	0.800000000000006	0.778615801594115	0.726639677682864	1.05220715350189
1.27713856928464	0.800000000000000	0.799999999999973	0.800000131030867	1.06144152914251	0.800000000000006	0.778636680643777	0.726694574489778	1.05130194742970
1.27788894447224	0.800000000000000	0.799999999999974	0.800000124577251	1.06203787208739	0.800000000000006	0.778659096786826	0.726755126771993	1.05038875417226
1.27863931965983	0.800000000000000	0.799999999999974	0.800000118431588	1.06263425764239	0.800000000000006	0.778683049511040	0.726821312529542	1.04946760633220
1.27938969484742	0.800000000000000	0.799999999999974	0.800000112579686	1.06323068447111	0.800000000000006	0.778708538115898	0.726893109537393	1.04853853681086
1.28014007003502	0.800000000000000	0.799999999999974	0.800000107007984	1.06382715123366	0.800000000000006	0.778735561712915	0.726970495346983	1.04760157880636
1.28089044522261	0.800000000000000	0.799999999999974	0.800000101703524	1.06442365658648	0.800000000000006	0.778764119225985	0.727053447287753	1.04665676581161
1.28164082041021	0.800000000000000	0.799999999999974	0.800000096653923	1.06502019918209	0.800000000000006	0.778794209391753	0.727141942468696	1.04570413161239
1.28239119559780	0.800000000000000	0.799999999999974	0.800000091847350	1.06561677766891	0.800000000000006	0.778825830759988	0.727235957779907	1.04474371028537
1.28314157078539	0.800000000000000	0.799999999999974	0.800000087272504	1.06621339069101	0.800000000000006	0.778858981693984	0.727335469894136	1.04377553619612
1.28389194597299	0.800000000000000	0.799999999999974	0.800000082918589	1.06681003688785	0.800000000000006	0.778893660370969	0.727440455268355	1.04279964399716
1.28464232116058	0.800000000000000	0.799999999999974	0.800000078775292	1.06740671489405	0.800000000000006	0.778929864782538	0.727550890145317	1.04181606862592
1.28539269634817	0.800000000000000	0.799999999999974	0.800000074832766	1.06800342333911	0.800000000000006	0.778967592735093	0.727666750555136	1.04082484530277
1.28614307153577	0.800000000000000	0.799999999999974	0.800000071081604	1.06860016084709	0.800000000000006	0.779006841850305	0.727788012316858	1.03982600952901
1.28689344672336	0.800000000000000	0.799999999999974	0.800000067512827	1.06919692603636	0.800000000000006	0.779047609565588	0.727914651040050	1.03881959708480
1.28764382191096	0.800000000000000	0.799999999999974	0.800000064117859	1.06979371751922	0.800000000000006	0.779089893134591	0.728046642126379	1.03780564402719
1.28839419709855	0.800000000000000	0.799999999999974	0.800000060888515	1.07039053390160	0.800000000000006	0.779133689627701	0.728183960771214	1.03678418668805
1.28914457228614	0.800000000000000	0.799999999999974	0.800000057816979	1.07098737378266	0.800000000000005	0.779178995932569	0.728326581965216	1.03575526167202
1.28989494747374	0.800000000000000	0.799999999999974	0.800000054895791	1.07158423575440	0.800000000000005	0.779225808754644	0.728474480495941	1.03471890585450
1.29064532266133	0.800000000000000	0.799999999999974	0.800000052117832	1.07218111840128	0.800000000000005	0.779274124617725	0.728627630949451	1.03367515637951
1.29139569784892	0.800000000000000	0.799999999999974	0.800000049476307	1.07277802029970	0.800000000000005	0.779323939864525	0.728786007711918	1.03262405065770
1.29214607303652	0.800000000000000	0.799999999999974	0.800000046964732	1.07337494001761	0.800000000000005	0.779375250657257	0.728949584971246	1.03156562636423
1.29289644822411	0.800000000000000	0.799999999999974	0.800000044576919	1.07397187611389	0.800000000000005	0.779428052978225	0.729118336718683	1.03049992143670
1.29364682341171	0.800000000000000	0.799999999999974	0.800000042306967	1.07456882713791	0.800000000000005	0.779482342630440	0.729292236750450	1.02942697407307
1.29439719859930	0.800000000000000	0.799999999999974	0.800000040149244	1.07516579162884	0.800000000000005	0.779538115238238	0.729471258669368	1.02834682272953
1.29514757378689	0.800000000000000	0.799999999999974	0.800000038098378	1.07576276811506	0.800000000000005	0.779595366247926	0.729655375886484	1.02725950611845
1.29589794897449	0.800000000000000	0.799999999999974	0.800000036149244	1.07635975511346	0.800000000000005	0.779654090928432	0.729844561622711	1.02616506320623
1.29664832416208	0.800000000000000	0.799999999999974	0.800000034296958	1.07695675112868	0.800000000000005	0.779714284371972	0.730038788910465	1.02506353321118
1.29739869934967	0.800000000000000	0.799999999999974	0.800000032536857	1.07755375465233	0.800000000000005	0.779775941494737	0.730238030595306	1.02395495560148
1.29814907453727	0.800000000000000	0.799999999999974	0.800000030864499	1.07815076416210	0.800000000000005	0.779839057037581	0.730442259337580	1.02283937009293
1.29889944972486	0.800000000000000	0.799999999999974	0.800000029275646	1.07874777812080	0.800000000000005	0.779903625566735	0.730651447614074	1.02171681664695
1.29964982491246	0.800000000000000	0.799999999999974	0.800000027766260	1.07934479497540	0.800000000000005	0.779969641474531	0.730865567719659	1.02058733546835
1.30040020010005	0.800000000000000	0.799999999999974	0.800000026332488	1.07994181315583	0.800000000000005	0.780037098980136	0.731084591768948	1.01945096700325
1.30115057528764	0.800000000000000	0.799999999999974	0.800000024970661	1.08053883107385	0.800000000000005	0.780105992130300	0.731308491697952	1.01830775193692
1.30190095047524	0.800000000000000	0.799999999999974	0.800000023677280	1.08113584712169	0.800000000000005	0.780176314800125	0.731537239265734	1.01715773119163
1.30265132566283	0.800000000000000	0.799999999999974	0.800000022449010	1.08173285967064	0.800000000000005	0.780248060693836	0.731770806056077	1.01600094592454
1.30340170085043	0.800000000000000	0.799999999999974	0.800000021282675	1.08232986706953	0.800000000000005	0.780321223345573	0.732009163479137	1.01483743752551
1.30415207603802	0.800000000000000	0.799999999999974	0.800000020175247	1.08292686764296	0.800000000000005	0.780395796120191	0.732252282773116	1.01366724761497
1.30490245122561	0.800000000000000	0.799999999999974	0.800000019123841	1.08352385968953	0.800000000000005	0.780471772214076	0.732500135005922	1.01249041804176
1.30565282641321	0.800000000000000	0.799999999999974	0.800000018125709	1.08412084147976	0.800000000000005	0.780549144655974	0.732752691076839	1.01130699088103
1.30640320160080	0.800000000000000	0.799999999999974	0.800000017178234	1.08471781125393	0.800000000000005	0.780627906307826	0.733009921718190	1.01011700843201
1.30715357678839	0.800000000000000	0.799999999999974	0.800000016278923	1.08531476721968	0.800000000000005	0.780708049865625	0.733271797497011	1.00892051321592
1.30790395197599	0.800000000000000	0.799999999999974	0.800000015425399	1.08591170754932	0.800000000000005	0.780789567860275	0.733538288816716	1.00771754797382
1.30865432716358	0.800000000000000	0.799999999999974	0.800000014615403	1.08650863037701	0.800000000000005	0.780872452658473	0.733809365918768	1.00650815566443
1.30940470235118	0.800000000000000	0.799999999999974	0.800000013846780	1.08710553379556	0.800000000000005	0.780956696463591	0.734084998884346	1.00529237946203
1.31015507753877	0.800000000000000	0.799999999999974	0.800000013117480	1.08770241585301	0.800000000000005	0.781042291316578	0.734365157636013	1.00407026275430
1.31090545272636	0.800000000000000	0.799999999999974	0.800000012425551	1.08829927454880	0.800000000000005	0.781129229096871	0.734649811939381	1.00284184914023
1.31165582791396	0.800000000000000	0.799999999999974	0.800000011769134	1.08889610782964	0.800000000000005	0.781217501523316	0.734938931404779	1.00160718242794
1.31240620310155	0.800000000000000	0.799999999999974	0.800000011146461	1.08949291358493	0.800000000000005	0.781307100155101	0.735232485488915	1.00036630663260
1.31315657828914	0.800000000000000	0.799999999999974	0.800000010555848	1.09008968964177	0.800000000000005	0.781398016392699	0.735530443496534	0.999119265974346
1.31390695347674	0.800000000000000	0.799999999999974	0.800000009995691	1.09068643375943	0.800000000000005	0.781490241478827	0.735832774582077	0.997866104876152
1.31465732866433	0.800000000000000	0.799999999999974	0.800000009464468	1.09128314362332	0.800000000000004	0.781583766499402	0.736139447751336	0.996606867961767
1.31540770385193	0.800000000000000	0.799999999999974	0.800000008960725	1.09187981683834	0.800000000000004	0.781678582384525	0.736450431863098	0.995341600053659
1.31615807903952	0.800000000000000	0.799999999999974	0.800000008483084	1.09247645092156	0.800000000000004	0.781774679909461	0.736765695630793	0.994070346170958
1.31690845422711	0.800000000000000	0.799999999999974	0.800000008030229	1.09307304329416	0.800000000000004	0.781872049695634	0.737085207624131	0.992793151527439
1.31765882941471	0.800000000000000	0.799999999999974	0.800000007600913	1.09366959127260	0.800000000000004	0.781970682211631	0.737408936270731	0.991510061529510
1.31840920460230	0.800000000000000	0.799999999999974	0.800000007193947	1.09426609205886	0.800000000000004	0.782070567774217	0.737736849857743	0.990221121774243
1.31915957978990	0.800000000000000	0.799999999999974	0.800000006808200	1.09486254272965	0.800000000000004	0.782171696549353	0.738068916533467	0.988926378047414
1.31990995497749	0.800000000000000	0.799999999999974	0.800000006442597	1.09545894022466	0.800000000000004	0.782274058553231	0.738405104308949	0.987625876321592
1.32066033016508	0.800000000000000	0.799999999999974	0.800000006096117	1.09605528133340	0.800000000000004	0.782377643653307	0.738745381059581	0.986319662754248
1.32141070535268	0.800000000000000	0.799999999999974	0.800000005767787	1.09665156268090	0.800000000000004	0.782482441569352	0.739089714526674	0.985007783685917
1.32216108054027	0.800000000000000	0.799999999999974	0.800000005456683	1.09724778071180	0.800000000000004	0.782588441874500	0.739438072319026	0.983690285638393
1.32291145572786	0.800000000000000	0.799999999999974	0.800000005161928	1.09784393167282	0.800000000000004	0.782695633996314	0.739790421914472	0.982367215312978
1.32366183091546	0.800000000000000	0.799999999999974	0.800000004882685	1.09844001159346	0.800000000000004	0.782804007217846	0.740146730661412	0.981038619588787
1.32441220610305	0.800000000000000	0.799999999999974	0.800000004618161	1.09903601626463	0.800000000000004	0.782913550678716	0.740506965780321	0.979704545521110
1.32516258129065	0.800000000000000	0.799999999999974	0.800000004367602	1.09963194121514	0.800000000000004	0.783024253376184	0.740871094365241	0.978365040339843
1.32591295647824	0.800000000000000	0.799999999999974	0.800000004130291	1.10022778168559	0.800000000000004	0.783136104166233	0.741239083385239	0.977020151447994
1.32666333166583	0.800000000000000	0.799999999999974	0.800000003905547	1.10082353259967	0.800000000000004	0.783249091764660	0.741610899685845	0.975669926420271
1.32741370685343	0.800000000000000	0.799999999999974	0.800000003692723	1.10141918853234	0.800000000000004	0.783363204748157	0.741986509990456	0.974314413001767
1.32816408204102	0.800000000000000	0.799999999999974	0.800000003491204	1.10201474367472	0.800000000000004	0.783478431555410	0.742365880901704	0.972953659106741
1.32891445722861	0.800000000000000	0.799999999999974	0.800000003300406	1.10261019179520	0.800000000000004	0.783594760488187	0.742748978902785	0.971587712817515
1.32966483241621	0.800000000000000	0.799999999999974	0.800000003119773	1.10320552619647	0.800000000000004	0.783712179712435	0.743135770358752	0.970216622383503
1.33041520760380	0.800000000000000	0.799999999999974	0.800000002948779	1.10380073966801	0.800000000000004	0.783830677259370	0.743526221517753	0.968840436220372
1.33116558279140	0.800000000000000	0.799999999999974	0.800000002786924	1.10439582443341	0.800000000000004	0.783950241026569	0.743920298512218	0.967459202909361
1.33191595797899	0.800000000000000	0.799999999999974	0.800000002633733	1.10499077209222	0.800000000000004	0.784070858779061	0.744317967359989	0.966072971196778
1.33266633316658	0.800000000000000	0.799999999999974	0.800000002488753	1.10558557355542	0.800000000000004	0.784192518150404	0.744719193965385	0.964681789993679
1.33341670835418	0.800000000000000	0.799999999999974	0.800000002351557	1.10618021897408	0.800000000000004	0.784315206643769	0.745123944120197	0.963285708375769
1.33416708354177	0.800000000000000	0.799999999999974	0.800000002221738	1.10677469766027	0.800000000000004	0.784438911633002	0.745532183504594	0.961884775583527
1.33491745872936	0.800000000000000	0.799999999999974	0.800000002098910	1.10736899799951	0.800000000000004	0.784563620363689	0.745943877687951	0.960479041022608
1.33566783391696	0.800000000000000	0.799999999999974	0.800000001982706	1.10796310735371	0.800000000000004	0.784689319954200	0.746358992129571	0.959068554264515
1.33641820910455	0.800000000000000	0.799999999999974	0.800000001872779	1.10855701195364	0.800000000000004	0.784815997396722	0.746777492179301	0.957653365047614
1.33716858429215	0.800000000000000	0.799999999999974	0.800000001768798	1.10915069677971	0.800000000000004	0.784943639558270	0.747199343078025	0.956233523278482
1.33791895947974	0.800000000000000	0.799999999999974	0.800000001670450	1.10974414542980	0.800000000000003	0.785072233181688	0.747624509958016	0.954809079033679
1.33866933466733	0.800000000000000	0.799999999999974	0.800000001577438	1.11033733997274	0.800000000000003	0.785201764886611	0.748052957843152	0.953380082561928
1.33941970985493	0.800000000000000	0.799999999999974	0.800000001489481	1.11093026078571	0.800000000000003	0.785332221170415	0.748484651648949	0.951946584286811
1.34017008504252	0.800000000000000	0.799999999999974	0.800000001406310	1.11152288637397	0.800000000000003	0.785463588409124	0.748919556182414	0.950508634809987
1.34092046023012	0.800000000000000	0.799999999999974	0.800000001327672	1.11211519317074	0.800000000000003	0.785595852858284	0.749357636141701	0.949066284915021
1.34167083541771	0.800000000000000	0.799999999999974	0.800000001253325	1.11270715531524	0.800000000000003	0.785729000653797	0.749798856115520	0.947619585571873
1.34242121060530	0.800000000000000	0.799999999999974	0.800000001183043	1.11329874440619	0.800000000000003	0.785863017812707	0.750243180582307	0.946168587942139
1.34317158579290	0.800000000000000	0.799999999999973	0.800000001116609	1.11388992922829	0.800000000000003	0.785997890233930	0.750690573909105	0.944713343385098
1.34392196098049	0.800000000000000	0.799999999999973	0.800000001053816	1.11448067544846	0.800000000000003	0.786133603698925	0.751141000350123	0.943253903464695
1.34467233616808	0.800000000000000	0.799999999999973	0.800000000994472	1.11507094527854	0.800000000000003	0.786270143872293	0.751594424044960	0.941790319957518
1.34542271135568	0.800000000000000	0.799999999999973	0.800000000938390	1.11566069710064	0.800000000000003	0.786407496302303	0.752050809016425	0.940322644861921
1.34617308654327	0.800000000000000	0.799999999999973	0.800000000885397	1.11624988505098	0.800000000000003	0.786545646421328	0.752510119167933	0.938850930408384
1.34692346173087	0.800000000000000	0.799999999999973	0.800000000835326	1.11683845855753	0.800000000000003	0.786684579546173	0.752972318280415	0.937375229071291
1.34767383691846	0.800000000000000	0.799999999999973	0.800000000788021	1.11742636182621	0.800000000000003	0.786824280878309	0.753437370008694	0.935895593582226
1.34842421210605	0.800000000000000	0.799999999999973	0.800000000743332	1.11801353326992	0.800000000000003	0.786964735503963	0.753905237877263	0.934412076945024
1.34917458729365	0.800000000000000	0.799999999999974	0.800000000701119	1.11859990487387	0.800000000000003	0.787105928394078	0.754375885275399	0.932924732452708
1.34992496248124	0.800000000000000	0.799999999999974	0.800000000661248	1.11918540149011	0.800000000000003	0.787247844404113	0.754849275451542	0.931433613706578
1.35067533766883	0.800000000000000	0.799999999999973	0.800000000623591	1.11976994005313	0.800000000000003	0.787390468273659	0.755325371506848	0.929938774637657
1.35142571285643	0.800000000000000	0.799999999999974	0.800000000588029	1.12035342870771	0.800000000000003	0.787533784625861	0.755804136387825	0.928440269530773
1.35217608804402	0.800000000000000	0.799999999999974	0.800000000554449	1.12093576583908	0.800000000000003	0.787677777966615	0.756285532877958	0.926938153051572
1.35292646323162	0.800000000000000	0.799999999999974	0.800000000522743	1.12151683899426	0.800000000000003	0.787822432683513	0.756769523588190	0.925432480276792
1.35367683841921	0.800000000000000	0.799999999999974	0.800000000492808	1.12209652368234	0.800000000000003	0.787967733044507	0.757256070946146	0.923923306728164
1.35442721360680	0.800000000000000	0.799999999999974	0.800000000464548	1.12267468203999	0.800000000000003	0.788113663196258	0.757745137183949	0.922410688410347
1.35517758879440	0.800000000000000	0.799999999999974	0.800000000437872	1.12325116134690	0.800000000000003	0.788260207162132	0.758236684324465	0.920894681853356
1.35592796398199	0.800000000000000	0.799999999999974	0.800000000412693	1.12382579237425	0.800000000000003	0.788407348839802	0.758730674165810	0.919375344159986
1.35667833916959	0.800000000000000	0.799999999999974	0.800000000388929	1.12439838754731	0.800000000000003	0.788555071998409	0.759227068263910	0.917852733058805
1.35742871435718	0.800000000000000	0.799999999999974	0.800000000366503	1.12496873890113	0.800000000000003	0.788703360275226	0.759725827912892	0.916326906963328
1.35817908954477	0.800000000000000	0.799999999999974	0.800000000345341	1.12553661580610	0.800000000000003	0.788852197171773	0.760226914123072	0.914797925038090
1.35892946473237	0.800000000000000	0.799999999999974	0.800000000325372	1.12610176243739	0.800000000000003	0.789001566049311	0.760730287596254	0.913265847272388
1.35967983991996	0.800000000000000	0.799999999999974	0.800000000306533	1.12666389495955	0.800000000000003	0.789151450123644	0.761235908698033	0.911730734562562
1.36043021510755	0.800000000000000	0.799999999999974	0.800000000288760	1.12722269839424	0.800000000000002	0.789301832459153	0.761743737426770	0.910192648803771
1.36118059029515	0.800000000000000	0.799999999999974	0.800000000271995	1.12777782313586	0.800000000000002	0.789452695961966	0.762253733378857	0.908651652992366
1.36193096548274	0.800000000000000	0.799999999999974	0.800000000256181	1.12832888107562	0.800000000000002	0.789604023372155	0.762765855709844	0.907107811340013
1.36268134067034	0.800000000000000	0.799999999999974	0.800000000241267	1.12887544129090	0.800000000000002	0.789755797254867	0.763280063090965	0.905561189400943
1.36343171585793	0.800000000000000	0.799999999999974	0.800000000227201	1.12941702525157	0.800000000000002	0.789907999990249	0.763796313660537	0.904011854213767
1.36418209104552	0.800000000000000	0.799999999999974	0.800000000213937	1.12995310149050	0.800000000000002	0.790060613762023	0.764314564969652	0.902459874459532
1.36493246623312	0.800000000000000	0.799999999999973	0.800000000201431	1.13048307967963	0.800000000000002	0.790213620544574	0.764834773921516	0.900905320637819
1.36568284142071	0.800000000000000	0.799999999999973	0.800000000189639	1.13100630404717	0.800000000000002	0.790367002088352	0.765356896703714	0.899348265262933
1.36643321660830	0.800000000000000	0.799999999999973	0.800000000178523	1.13152204606533	0.800000000000002	0.790520739903426	0.765880888712608	0.897788783082426
1.36718359179590	0.800000000000000	0.799999999999973	0.800000000168044	1.13202949633074	0.800000000000002	0.790674815240940	0.766406704468981	0.896226951320454
1.36793396698349	0.800000000000000	0.799999999999973	0.800000000158166	1.13252775555278	0.800000000000002	0.790829209072268	0.766934297523943	0.894662849948737
1.36868434217109	0.800000000000000	0.799999999999973	0.800000000148857	1.13301582455722	0.800000000000002	0.790983902065581	0.767463620354022	0.893096561988199
1.36943471735868	0.800000000000000	0.799999999999973	0.800000000140083	1.13349259320443	0.800000000000002	0.791138874559541	0.767994624244222	0.891528173844667
1.37018509254627	0.800000000000000	0.799999999999973	0.800000000131815	1.13395682811316	0.800000000000002	0.791294106533804	0.768527259157725	0.889957775682405
1.37093546773387	0.800000000000000	0.799999999999973	0.800000000124025	1.13440715907241	0.800000000000002	0.791449577575965	0.769061473590772	0.888385461839606
1.37168584292146	0.800000000000000	0.799999999999973	0.800000000116685	1.13484206401548	0.800000000000002	0.791605266844560	0.769597214411092	0.886811331290429
1.37243621810905	0.800000000000000	0.799999999999973	0.800000000109770	1.13525985242197	0.800000000000002	0.791761153027681	0.770134426678097	0.885235488158603
1.37318659329665	0.800000000000000	0.799999999999973	0.800000000103256	1.13565864700624	0.800000000000002	0.791917214296739	0.770673053442892	0.883658042288131
1.37393696848424	0.800000000000000	0.799999999999973	0.800000000097120	1.13603636354395	0.800000000000002	0.792073428254838	0.771213035525925	0.882079109877147
1.37468734367184	0.800000000000000	0.799999999999973	0.800000000091340	1.13639068868366	0.800000000000002	0.792229771879193	0.771754311269955	0.880498814181579
1.37543771885943	0.800000000000000	0.799999999999973	0.800000000085898	1.13671905558772	0.800000000000002	0.792386221456971	0.772296816265738	0.878917286295819
1.37618809404702	0.800000000000000	0.799999999999973	0.800000000080772	1.13701861724716	0.800000000000002	0.792542752513863	0.772840483047663	0.877334666018296
1.37693846923462	0.800000000000000	0.799999999999973	0.800000000075946	1.13728621732039	0.800000000000002	0.792699339734664	0.773385240756301	0.875751102810451
1.37768884442221	0.800000000000000	0.799999999999973	0.800000000071402	1.13751835835583	0.800000000000002	0.792855956875047	0.773931014764599	0.874166756858315
1.37843921960981	0.800000000000000	0.799999999999973	0.800000000067124	1.13771116727711	0.800000000000002	0.793012576663709	0.774477726264235	0.872581800246537
1.37918959479740	0.800000000000000	0.799999999999973	0.800000000063096	1.13786035803651	0.800000000000002	0.793169170693942	0.775025291808380	0.870996418255393
1.37993996998499	0.800000000000000	0.799999999999973	0.800000000059305	1.13796119138260	0.800000000000002	0.793325709303707	0.775573622806929	0.869410810791876
1.38069034517259	0.800000000000000	0.799999999999973	0.800000000055737	1.13800843174260	0.800000000000002	0.793482161443174	0.776122624970043	0.867825193966572
1.38144072036018	0.800000000000000	0.799999999999973	0.800000000052379	1.13799630129342	0.800000000000002	0.793638494528706	0.776672197695709	0.866239801828409
1.38219109554777	0.800000000000000	0.799999999999973	0.800000000049219	1.13791843139221	0.800000000000001	0.793794674282211	0.777222233396904	0.864654888269687
1.38294147073537	0.800000000000000	0.799999999999973	0.800000000046246	1.13776781166069	0.800000000000001	0.793950664554802	0.777772616763953	0.863070729113843
1.38369184592296	0.800000000000000	0.799999999999973	0.800000000043448	1.13753673717538	0.800000000000001	0.794106427133724	0.778323223957717	0.861487624398177
1.38444222111056	0.800000000000000	0.799999999999973	0.800000000040815	1.13721675441104	0.800000000000001	0.794261921531560	0.778873921729506	0.859905900863150
1.38519259629815	0.800000000000000	0.799999999999973	0.800000000038339	1.13679860682632	0.800000000000001	0.794417104756846	0.779424566463985	0.858325914658749
1.38594297148574	0.800000000000000	0.799999999999973	0.800000000036010	1.13627218127263	0.800000000000001	0.794571931065374	0.779975003141966	0.856748054276633
1.38669334667334	0.800000000000000	0.799999999999973	0.800000000033819	1.13562645675733	0.800000000000001	0.794726351691706	0.780525064220914	0.855172743714275
1.38744372186093	0.800000000000000	0.799999999999973	0.800000000031758	1.13484945750412	0.800000000000001	0.794880314560728	0.781074568432214	0.853600445873697
1.38819409704852	0.800000000000000	0.799999999999973	0.800000000029821	1.13392821273081	0.800000000000001	0.795033763979523	0.781623319495967	0.852031666192744
1.38894447223612	0.800000000000000	0.799999999999973	0.800000000027999	1.13284872610680	0.800000000000001	0.795186640310377	0.782171104756266	0.850466956500588
1.38969484742371	0.800000000000000	0.799999999999973	0.800000000026285	1.13159595845504	0.800000000000001	0.795338879626455	0.782717693742707	0.848906919081323
1.39044522261131	0.800000000000000	0.799999999999973	0.800000000024675	1.13015382791370	0.800000000000001	0.795490413352558	0.783262836667403	0.847352210919620
1.39119559779890	0.800000000000000	0.799999999999973	0.800000000023160	1.12850523245035	0.800000000000001	0.795641167894473	0.783806262871097	0.845803548090274
1.39194597298649	0.800000000000000	0.799999999999973	0.800000000021737	1.12663210029376	0.800000000000001	0.795791064261723	0.784347679237166	0.844261710238804
1.39269634817409	0.800000000000000	0.799999999999973	0.800000000020399	1.12451547446589	0.800000000000001	0.795940017690100	0.784886768598564	0.842727545082805
1.39344672336168	0.800000000000000	0.799999999999973	0.800000000019142	1.12213563809508	0.800000000000001	0.796087937272155	0.785423188169944	0.841201972843375
1.39419709854927	0.800000000000000	0.799999999999973	0.800000000017960	1.11947228748320	0.800000000000001	0.796234725605924	0.785956568045554	0.839685990492618
1.39494747373687	0.800000000000000	0.799999999999973	0.800000000016850	1.11650475987952	0.800000000000001	0.796380278474465	0.786486509812754	0.838180675677054
1.39569784892446	0.800000000000000	0.799999999999973	0.800000000015806	1.11321232245462	0.800000000000001	0.796524484571327	0.787012585341198	0.836687190148276
1.39644822411206	0.800000000000000	0.799999999999973	0.800000000014826	1.10957452792934	0.800000000000001	0.796667225289715	0.787534335818401	0.835206782502017
1.39719859929965	0.800000000000000	0.799999999999973	0.800000000013905	1.10557164055141	0.800000000000001	0.796808374595831	0.788051271113324	0.833740789996194
1.39794897448724	0.800000000000000	0.799999999999973	0.800000000013040	1.10118513349227	0.800000000000001	0.796947799009429	0.788562869560035	0.832290639189203
1.39869934967484	0.800000000000000	0.799999999999973	0.800000000012227	1.09639825515958	0.800000000000001	0.797085357716850	0.789068578262643	0.830857845113950
1.39944972486243	0.800000000000000	0.799999999999973	0.800000000011464	1.09119665735063	0.800000000000001	0.797220902843451	0.789567814029530	0.829444008683953
1.40020010005003	0.800000000000000	0.799999999999973	0.800000000010747	1.08556907266878	0.800000000000001	0.797354279913043	0.790059965048180	0.828050812018639
1.40095047523762	0.800000000000000	0.799999999999973	0.800000000010074	1.07950802238316	0.800000000000001	0.797485328521419	0.790544393410063	0.826680011380033
1.40170085042521	0.800000000000000	0.799999999999973	0.800000000009442	1.07301052928347	0.800000000000001	0.797613883248790	0.791020438586718	0.825333427436423
1.40245122561281	0.800000000000000	0.799999999999973	0.800000000008849	1.06607880360060	0.800000000000001	0.797739774831702	0.791487421941707	0.824012932614836
1.40320160080040	0.800000000000000	0.799999999999973	0.800000000008292	1.05872086442651	0.800000000000001	0.797862831608355	0.791944652337308	0.822720435376626
1.40395197598799	0.800000000000000	0.799999999999973	0.800000000007769	1.05095105510045	0.800000000000001	0.797982881242044	0.792391432858751	0.821457861351797
1.40470235117559	0.800000000000000	0.799999999999973	0.800000000007278	1.04279040960125	0.800000000000001	0.798099752715641	0.792827068632442	0.820227131397912
1.40545272636318	0.800000000000000	0.799999999999973	0.800000000006817	1.03426682889026	0.800000000000001	0.798213278575878	0.793250875658779	0.819030136806394
1.40620310155078	0.800000000000000	0.799999999999972	0.800000000006385	1.02541503195514	0.800000000000000	0.798323297390255	0.793662190516965	0.817868712056531
1.40695347673837	0.800000000000000	0.799999999999973	0.800000000005979	1.01627625620351	0.800000000000000	0.798429656362438	0.794060380732129	0.816744605706088
1.40770385192596	0.800000000000000	0.799999999999972	0.800000000005599	1.00689769553632	0.800000000000000	0.798532214035480	0.794444855528844	0.815659450193489
1.40845422711356	0.800000000000000	0.799999999999972	0.800000000005242	0.997331681018025	0.800000000000000	0.798630842997265	0.794815076635574	0.814614731493922
1.40920460230115	0.800000000000000	0.799999999999972	0.800000000004907	0.987634627139949	0.800000000000000	0.798725432491165	0.795170568758128	0.813611759702277
1.40995497748874	0.800000000000000	0.799999999999972	0.800000000004592	0.977865784434616	0.800000000000000	0.798815890828325	0.795510929313008	0.812651641692265
1.41070535267634	0.800000000000000	0.799999999999972	0.800000000004297	0.968085854664601	0.800000000000000	0.798902147497729	0.795835837008879	0.811735257008556
1.41145572786393	0.800000000000000	0.799999999999972	0.800000000004021	0.958355536139644	0.800000000000000	0.798984154876973	0.796145058889553	0.810863238078150
1.41220610305153	0.800000000000000	0.799999999999972	0.800000000003761	0.948734072503730	0.800000000000000	0.799061889460686	0.796438455505549	0.810035955676405
1.41295647823912	0.800000000000000	0.799999999999972	0.800000000003518	0.939277877854179	0.800000000000000	0.799135352544097	0.796715983961084	0.809253510358952
1.41370685342671	0.800000000000000	0.799999999999972	0.800000000003290	0.930039304387118	0.800000000000000	0.799204570325046	0.796977698683953	0.808515730288136
1.41445722861431	0.800000000000000	0.799999999999972	0.800000000003076	0.921065606778620	0.800000000000000	0.799269593416675	0.797223749879118	0.807822175564133
1.41520760380190	0.800000000000000	0.799999999999972	0.800000000002876	0.912398141709363	0.800000000000000	0.799330495792661	0.797454379743427	0.807172148843202
1.41595797898949	0.800000000000000	0.799999999999972	0.800000000002688	0.904071823197537	0.800000000000000	0.799387373214731	0.797669916628879	0.806564711716673
1.41670835417709	0.800000000000000	0.799999999999972	0.800000000002512	0.896114836661377	0.800000000000000	0.799440341215896	0.797870767435935	0.805998706059789
1.41745872936468	0.800000000000000	0.799999999999972	0.800000000002347	0.888548598616267	0.800000000000000	0.799489532730693	0.798057408589686	0.805472779359296
1.41820910455228	0.800000000000000	0.799999999999972	0.800000000002192	0.881387935920185	0.800000000000000	0.799535095474598	0.798230375995780	0.804985412904808
1.41895947973987	0.800000000000000	0.799999999999972	0.800000000002047	0.874641449275967	0.800000000000000	0.799577189178344	0.798390254388653	0.804534951685050
1.41970985492746	0.800000000000000	0.799999999999972	0.800000000001911	0.868312020492178	0.800000000000000	0.799615982779700	0.798537666473506	0.804119634861322
1.42046023011506	0.800000000000000	0.799999999999972	0.800000000001784	0.862397421540470	0.800000000000000	0.799651651666294	0.798673262229654	0.803737625785620
1.42121060530265	0.800000000000000	0.799999999999972	0.800000000001665	0.856890985129429	0.800000000000000	0.799684375049764	0.798797708691873	0.803387040674118
1.42196098049025	0.800000000000000	0.799999999999972	0.800000000001553	0.851782300556603	0.800000000000000	0.799714333535541	0.798911680464580	0.803065975220402
1.42271135567784	0.800000000000000	0.799999999999972	0.800000000001448	0.847057904161816	0.800000000000000	0.799741706935436	0.799015851157197	0.802772528619633
1.42346173086543	0.800000000000000	0.799999999999972	0.800000000001350	0.842701940004328	0.800000000000000	0.799766672353357	0.799110885863334	0.802504824659482
1.42421210605303	0.800000000000000	0.799999999999972	0.800000000001259	0.838696772770164	0.800000000000000	0.799789402558938	0.799197434745751	0.802261029704119
1.42496248124062	0.800000000000000	0.799999999999972	0.800000000001173	0.835023540894639	0.800000000000000	0.799810064650441	0.799276127736407	0.802039367545475
1.42571285642821	0.800000000000000	0.799999999999972	0.800000000001092	0.831662643136429	0.800000000000000	0.799828818997369	0.799347570317919	0.801838131216735
1.42646323161581	0.800000000000000	0.799999999999972	0.800000000001017	0.828594156192604	0.800000000000000	0.799845818444932	0.799412340320007	0.801655691954995
1.42721360680340	0.800000000000000	0.799999999999972	0.800000000000946	0.825798184349201	0.800000000000000	0.799861207756753	0.799470985641585	0.801490505564345
1.42796398199100	0.800000000000000	0.799999999999972	0.800000000000880	0.823255144658700	0.800000000000000	0.799875123268728	0.799524022795180	0.801341116469885
1.42871435717859	0.800000000000000	0.799999999999972	0.800000000000819	0.820945992820747	0.800000000000000	0.799887692725407	0.799571936163895	0.801206159771307
1.42946473236618	0.800000000000000	0.799999999999972	0.800000000000761	0.818852395942487	0.800000000000000	0.799899035270261	0.799615177860733	0.801084361605748
1.43021510755378	0.800000000000000	0.799999999999972	0.800000000000707	0.816956858806644	0.800000000000000	0.799909261562349	0.799654168084263	0.800974538117850
1.43096548274137	0.800000000000000	0.799999999999972	0.800000000000656	0.815242810310948	0.800000000000000	0.799918473993881	0.799689295871978	0.800875593314284
1.43171585792896	0.800000000000000	0.799999999999972	0.800000000000608	0.813694656480077	0.800000000000000	0.799926766985626	0.799720920162078	0.800786516053571
1.43246623311656	0.800000000000000	0.799999999999972	0.800000000000564	0.812297805991145	0.800000000000000	0.799934227339859	0.799749371084818	0.800706376392702
1.43321660830415	0.800000000000000	0.799999999999972	0.800000000000523	0.811038673577014	0.800000000000000	0.799940934633325	0.799774951415342	0.800634321481875
1.43396698349175	0.800000000000000	0.799999999999972	0.800000000000484	0.809904666040334	0.800000000000000	0.799946961635440	0.799797938130371	0.800569571169178
1.43471735867934	0.800000000000000	0.799999999999972	0.800000000000448	0.808884154971223	0.800000000000000	0.799952374739486	0.799818584020993	0.800511413449333
1.43546773386693	0.800000000000000	0.799999999999972	0.800000000000414	0.807966439644227	0.800000000000000	0.799957234396905	0.799837119322793	0.800459199865321
1.43621810905453	0.800000000000000	0.799999999999972	0.800000000000382	0.807141702996368	0.800000000000000	0.799961595546844	0.799853753332578	0.800412340949209
1.43696848424212	0.800000000000000	0.799999999999972	0.800000000000352	0.806400963069121	0.800000000000000	0.799965508034931	0.799868675987916	0.800370301768879
1.43771885942971	0.800000000000000	0.799999999999972	0.800000000000325	0.805736021838496	0.800000000000000	0.799969017016769	0.799882059391701	0.800332597630573
1.43846923461731	0.800000000000000	0.799999999999972	0.800000000000299	0.805139412959572	0.800000000000000	0.799972163342957	0.799894059268939	0.800298789973108
1.43921960980490	0.800000000000000	0.799999999999972	0.800000000000274	0.804604349612482	0.800000000000000	0.799974983923481	0.799904816347136	0.800268482477908
1.43996998499250	0.800000000000000	0.799999999999972	0.800000000000252	0.804124673351733	0.800000000000000	0.799977512070214	0.799914457655011	0.800241317409607
1.44072036018009	0.800000000000000	0.799999999999972	0.800000000000230	0.803694804624395	0.800000000000000	0.799979777816925	0.799923097736948	0.800216972194352
1.44147073536768	0.800000000000000	0.799999999999972	0.800000000000211	0.803309695429506	0.800000000000000	0.799981808216747	0.799930839782737	0.800195156237039
1.44222111055528	0.800000000000000	0.799999999999972	0.800000000000192	0.802964784435165	0.800000000000000	0.799983627617474	0.799937776673743	0.800175607974196
1.44297148574287	0.800000000000000	0.799999999999972	0.800000000000175	0.802655954745787	0.800000000000000	0.799985257915353	0.799943991947857	0.800158092155786
1.44372186093047	0.800000000000000	0.799999999999972	0.800000000000159	0.802379494414815	0.800000000000000	0.799986718788251	0.799949560686471	0.800142397346820
1.44447223611806	0.800000000000000	0.799999999999972	0.800000000000144	0.802132059723400	0.800000000000000	0.799988027909242	0.799954550327289	0.800128333637945
1.44522261130565	0.800000000000000	0.799999999999972	0.800000000000130	0.801910641189065	0.800000000000000	0.799989201141740	0.799959021407188	0.800115730553162
1.44597298649325	0.800000000000000	0.799999999999972	0.800000000000116	0.801712532226885	0.800000000000000	0.799990252717360	0.799963028239531	0.800104435142201
1.44672336168084	0.800000000000000	0.799999999999972	0.800000000000104	0.801535300356240	0.800000000000000	0.799991195397695	0.799966619530423	0.800094310244927
1.44747373686843	0.800000000000000	0.799999999999972	0.800000000000093	0.801376760826292	0.800000000000000	0.799992040621201	0.799969838938361	0.800085232915213
1.44822411205603	0.800000000000000	0.799999999999972	0.800000000000082	0.801234952521004	0.800000000000000	0.799992798636329	0.799972725581625	0.800077092992003
1.44897448724362	0.800000000000000	0.799999999999971	0.800000000000072	0.801108115997955	0.800000000000000	0.799993478622029	0.799975314497616	0.800069791805764
1.44972486243122	0.800000000000000	0.799999999999971	0.800000000000063	0.800994673513201	0.800000000000000	0.799994088796672	0.799977637058117	0.800063241009050
1.45047523761881	0.800000000000000	0.799999999999971	0.800000000000054	0.800893210885707	0.800000000000000	0.799994636516381	0.799979721344270	0.800057361520552
1.45122561280640	0.800000000000000	0.799999999999971	0.800000000000046	0.800802461058617	0.800000000000000	0.799995128363724	0.799981592484809	0.800052082572637
1.45197598799400	0.800000000000000	0.799999999999971	0.800000000000038	0.800721289220139	0.800000000000000	0.799995570227615	0.799983272960842	0.800047340853079
1.45272636318159	0.800000000000000	0.799999999999971	0.800000000000031	0.800648679353479	0.800000000000000	0.799995967375246	0.799984782880260	0.800043079732347
1.45347673836918	0.800000000000000	0.799999999999971	0.800000000000025	0.800583722092619	0.800000000000000	0.799996324516797	0.799986140224601	0.800039248568465
1.45422711355678	0.800000000000000	0.799999999999971	0.800000000000019	0.800525603768607	0.800000000000000	0.799996645863590	0.799987361070958	0.800035802082124
1.45497748874437	0.800000000000000	0.799999999999971	0.800000000000013	0.800473596538874	0.800000000000000	0.799996935180334	0.799988459791350	0.800032699795311
1.45572786393197	0.800000000000000	0.799999999999971	0.800000000000008	0.800427049500062	0.800000000000000	0.799997195832028	0.799989449231706	0.800029905527296
1.45647823911956	0.800000000000000	0.799999999999971	0.800000000000003	0.800385380692481	0.800000000000000	0.799997430826044	0.799990340872487	0.800027386942373
1.45722861430715	0.800000000000000	0.799999999999971	0.799999999999998	0.800348069911777	0.800000000000000	0.799997642849861	0.799991144972730	0.800025115144237
1.45797898949475	0.800000000000000	0.799999999999971	0.799999999999994	0.800314652250399	0.800000000000000	0.799997834304903	0.799991870699191	0.800023064312369
1.45872936468234	0.800000000000000	0.799999999999971	0.799999999999990	0.800284712298152	0.800000000000000	0.799998007336847	0.799992526242060	0.800021211376199
1.45947973986994	0.800000000000000	0.799999999999971	0.799999999999986	0.800257878937331	0.800000000000000	0.799998163862772	0.799993118918611	0.800019535723255
1.46023011505753	0.800000000000000	0.799999999999971	0.799999999999982	0.800233820673772	0.800000000000000	0.799998305595471	0.799993655266009	0.800018018937836
1.46098049024512	0.800000000000000	0.799999999999971	0.799999999999979	0.800212241450503	0.800000000000000	0.799998434065205	0.799994141124387	0.800016644567102
1.46173086543272	0.800000000000000	0.799999999999971	0.799999999999976	0.800192876895696	0.800000000000000	0.799998550639173	0.799994581711179	0.800015397911764
1.46248124062031	0.800000000000000	0.799999999999971	0.799999999999973	0.800175490961129	0.800000000000000	0.799998656538925	0.799994981687615	0.800014265838852
1.46323161580790	0.800000000000000	0.799999999999971	0.799999999999971	0.800159872911632	0.800000000000000	0.799998752855937	0.799995345218190	0.800013236614266
1.46398199099550	0.800000000000000	0.799999999999971	0.799999999999968	0.800145834629732	0.800000000000000	0.799998840565529	0.799995676023835	0.800012299753066
1.46473236618309	0.800000000000000	0.799999999999971	0.799999999999966	0.800133208203275	0.800000000000000	0.799998920539315	0.799995977429440	0.800011445885654
1.46548274137069	0.800000000000000	0.799999999999971	0.799999999999964	0.800121843766950	0.800000000000000	0.799998993556323	0.799996252406329	0.800010666638179
1.46623311655828	0.800000000000000	0.799999999999971	0.799999999999962	0.800111607571506	0.800000000000000	0.799999060312927	0.799996503610206	0.800009954525691
1.46698349174587	0.800000000000000	0.799999999999971	0.799999999999960	0.800102380257114	0.800000000000000	0.799999121431728	0.799996733415053	0.800009302856689
1.46773386693347	0.800000000000000	0.799999999999971	0.799999999999959	0.800094055309658	0.800000000000000	0.799999177469473	0.799996943943407	0.800008705647872
1.46848424212106	0.800000000000000	0.799999999999971	0.799999999999957	0.800086537680904	0.800000000000000	0.799999228924142	0.799997137093391	0.800008157548020
1.46923461730865	0.800000000000000	0.799999999999971	0.799999999999956	0.800079742555417	0.800000000000000	0.799999276241262	0.799997314562857	0.800007653770023
1.46998499249625	0.800000000000000	0.799999999999971	0.799999999999954	0.800073594248864	0.800000000000000	0.799999319819547	0.799997477870925	0.800007190030212
1.47073536768384	0.800000000000000	0.799999999999971	0.799999999999953	0.800068025223891	0.800000000000000	0.799999360015935	0.799997628377221	0.800006762494211
1.47148574287144	0.800000000000000	0.799999999999971	0.799999999999952	0.800062975211208	0.800000000000000	0.799999397150079	0.799997767299034	0.800006367728607
1.47223611805903	0.800000000000000	0.799999999999971	0.799999999999951	0.800058390424770	0.800000000000000	0.799999431508360	0.799997895726631	0.800006002657829
1.47298649324662	0.800000000000000	0.799999999999971	0.799999999999950	0.800054222861117	0.800000000000000	0.799999463347458	0.799998014636920	0.800005664525677
1.47373686843422	0.800000000000000	0.799999999999971	0.799999999999949	0.800050429673950	0.800000000000000	0.799999492897545	0.799998124905637	0.800005350861000
1.47448724362181	0.800000000000000	0.799999999999971	0.799999999999948	0.800046972615946	0.800000000000000	0.799999520365132	0.799998227318219	0.800005059447080
1.47523761880940	0.800000000000000	0.799999999999971	0.799999999999947	0.800043817540691	0.800000000000000	0.799999545935610	0.799998322579499	0.800004788294327
1.47598799399700	0.800000000000000	0.799999999999971	0.799999999999947	0.800040933958288	0.800000000000000	0.799999569775505	0.799998411322354	0.800004535615925
1.47673836918459	0.800000000000000	0.799999999999971	0.799999999999946	0.800038294638944	0.800000000000000	0.799999592034506	0.799998494115416	0.800004299806117
1.47748874437219	0.800000000000000	0.799999999999971	0.799999999999945	0.800035875259388	0.800000000000000	0.799999612847263	0.799998571469951	0.800004079420839
1.47823911955978	0.800000000000000	0.799999999999971	0.799999999999945	0.800033654087546	0.800000000000000	0.799999632334987	0.799998643845984	0.800003873160452
1.47898949474737	0.800000000000000	0.799999999999971	0.799999999999944	0.800031611701358	0.800000000000000	0.799999650606887	0.799998711657773	0.800003679854347
1.47973986993497	0.800000000000000	0.799999999999971	0.799999999999944	0.800029730738085	0.800000000000000	0.799999667761446	0.799998775278675	0.800003498447218
1.48049024512256	0.800000000000000	0.799999999999971	0.799999999999943	0.800027995670810	0.800000000000000	0.799999683887553	0.799998835045498	0.800003327986819
1.48124062031016	0.800000000000000	0.799999999999971	0.799999999999943	0.800026392609220	0.800000000000000	0.799999699065526	0.799998891262372	0.800003167613057
1.48199099549775	0.800000000000000	0.799999999999971	0.799999999999943	0.800024909122018	0.800000000000000	0.799999713368008	0.799998944204204	0.800003016548258
1.48274137068534	0.800000000000000	0.799999999999971	0.799999999999942	0.800023534078647	0.800000000000000	0.799999726860780	0.799998994119759	0.800002874088486
1.48349174587294	0.800000000000000	0.799999999999971	0.799999999999942	0.800022257508185	0.800000000000000	0.799999739603479	0.799999041234408	0.800002739595801
1.48424212106053	0.800000000000000	0.799999999999971	0.799999999999942	0.800021070473526	0.800000000000000	0.799999751650242	0.799999085752589	0.800002612491335
1.48499249624812	0.800000000000000	0.799999999999971	0.799999999999941	0.800019964959085	0.800000000000000	0.799999763050280	0.799999127859999	0.800002492249100
1.48574287143572	0.800000000000000	0.799999999999970	0.799999999999941	0.800018933770372	0.800000000000000	0.799999773848400	0.799999167725578	0.800002378390413
1.48649324662331	0.800000000000000	0.799999999999970	0.799999999999941	0.800017970443810	0.800000000000000	0.799999784085473	0.799999205503301	0.800002270478823
1.48724362181091	0.800000000000000	0.799999999999970	0.799999999999941	0.800017069164972	0.800000000000000	0.799999793798876	0.799999241333854	0.800002168115413
1.48799399699850	0.800000000000000	0.799999999999970	0.799999999999941	0.800016224693007	0.800000000000000	0.799999803022914	0.799999275346243	0.800002070934224
1.48874437218609	0.800000000000000	0.799999999999970	0.799999999999940	0.800015432287980	0.800000000000000	0.799999811789272	0.799999307659487	0.800001978597493
1.48949474737369	0.800000000000000	0.799999999999970	0.799999999999940	0.800014687635798	0.800000000000000	0.799999820127538	0.799999338384599	0.800001890790018
1.49024512256128	0.800000000000000	0.799999999999970	0.799999999999940	0.800013986761242	0.800000000000000	0.799999828065933	0.799999367627290	0.800001807211482
1.49099549774887	0.800000000000000	0.799999999999970	0.799999999999940	0.800013325911511	0.800000000000000	0.799999835632442	0.799999395492176	0.800001727564463
1.49174587293647	0.800000000000000	0.799999999999970	0.799999999999940	0.800012701376843	0.800000000000000	0.799999842856786	0.799999422090037	0.800001651533736
1.49249624812406	0.800000000000000	0.799999999999970	0.799999999999940	0.800012109183939	0.800000000000000	0.799999849774015	0.799999447551076	0.800001578748418
1.49324662331166	0.800000000000000	0.799999999999970	0.799999999999940	0.800011544538019	0.800000000000000	0.799999856431303	0.799999472049927	0.800001508710565
1.49399699849925	0.800000000000000	0.799999999999970	0.799999999999940	0.800011000772967	0.800000000000000	0.799999862900963	0.799999495853523	0.800001440658437
1.49474737368684	0.800000000000000	0.799999999999971	0.799999999999941	0.800010467343039	0.800000000000000	0.799999869305546	0.799999519413425	0.800001373302768
1.49549774887444	0.800000000000000	0.799999999999971	0.799999999999941	0.800009925950615	0.800000000000000	0.799999875866421	0.799999543544481	0.800001304316383
1.49624812406203	0.800000000000000	0.799999999999972	0.799999999999942	0.800009343051786	0.800000000000000	0.799999882997936	0.799999569771093	0.800001229344927
1.49699849924962	0.800000000000000	0.799999999999973	0.799999999999945	0.800008655324686	0.800000000000000	0.799999891490073	0.799999600998864	0.800001140087957
1.49774887443722	0.800000000000000	0.799999999999975	0.799999999999949	0.800007741465425	0.800000000000000	0.799999902862855	0.799999642817828	0.800001020575405
1.49849924962481	0.800000000000000	0.799999999999979	0.799999999999957	0.800006367416707	0.800000000000000	0.799999920054194	0.799999706031683	0.800000839940893
1.49924962481241	0.800000000000000	0.799999999999986	0.799999999999972	0.800004079961719	0.800000000000000	0.799999948754985	0.799999811566998	0.800000538394398

==> data/Burger/burger_Lag_k=2.dat <==
0.000750375187593797	0.800064542865365	0.800000000000000	0.800000000000000	0.800000000000000	0.800064542865365	0.800000000000000	0.800000000000000	0.800000000000000
0.00150075037518759	0.800067503751543	0.800000000000000	0.800000000000000	0.800000000000000	0.800067503751544	0.800000000000000	0.800000000000000	0.800000000000000
0.00225112556278139	0.800070592517506	0.800000000000000	0.800000000000000	0.800000000000000	0.800070592517506	0.800000000000000	0.800000000000000	0.800000000000000
0.00300150075037519	0.800073814303099	0.800000000000000	0.800000000000000	0.800000000000000	0.800073814303099	0.800000000000000	0.800000000000000	0.800000000000000
0.00375187593796898	0.800077174437087	0.800000000000000	0.800000000000000	0.800000000000000	0.800077174437088	0.800000000000000	0.800000000000000	0.800000000000000
0.00450225112556278	0.800080678443321	0.800000000000000	0.800000000000000	0.800000000000000	0.800080678443322	0.800000000000000	0.800000000000000	0.800000000000000
0.00525262631315658	0.800084332047076	0.800000000000000	0.800000000000000	0.800000000000000	0.800084332047076	0.800000000000000	0.800000000000000	0.800000000000000
0.00600300150075038	0.800088141181554	0.800000000000000	0.800000000000000	0.800000000000000	0.800088141181555	0.800000000000000	0.800000000000000	0.800000000000000
0.00675337668834417	0.800092111994575	0.800000000000000	0.800000000000000	0.800000000000000	0.800092111994575	0.800000000000000	0.800000000000000	0.800000000000000
0.00750375187593797	0.800096250855433	0.800000000000000	0.800000000000000	0.800000000000000	0.800096250855433	0.800000000000000	0.800000000000000	0.800000000000000
0.00825412706353177	0.800100564361943	0.800000000000000	0.800000000000000	0.800000000000000	0.800100564361943	0.800000000000000	0.800000000000000	0.800000000000000
0.00900450225112556	0.800105059347671	0.800000000000000	0.800000000000000	0.800000000000000	0.800105059347671	0.800000000000000	0.800000000000000	0.800000000000000
0.00975487743871936	0.800109742889351	0.800000000000000	0.800000000000000	0.800000000000000	0.800109742889352	0.800000000000000	0.800000000000000	0.800000000000000
0.0105052526263132	0.800114622314498	0.800000000000000	0.800000000000000	0.800000000000000	0.800114622314498	0.800000000000000	0.800000000000000	0.800000000000000
0.0112556278139070	0.800119705209209	0.800000000000000	0.800000000000000	0.800000000000000	0.800119705209210	0.800000000000000	0.800000000000000	0.800000000000000
0.0120060030015008	0.800124999426174	0.800000000000000	0.800000000000000	0.800000000000000	0.800124999426175	0.800000000000000	0.800000000000000	0.800000000000000
0.0127563781890945	0.800130513092878	0.800000000000000	0.800000000000000	0.800000000000000	0.800130513092879	0.800000000000000	0.800000000000000	0.800000000000000
0.0135067533766883	0.800136254620014	0.800000000000000	0.800000000000000	0.800000000000000	0.800136254620015	0.800000000000000	0.800000000000000	0.800000000000000
0.0142571285642821	0.800142232710103	0.800000000000000	0.800000000000000	0.800000000000000	0.800142232710104	0.800000000000000	0.800000000000000	0.800000000000000
0.0150075037518759	0.800148456366329	0.800000000000000	0.800000000000000	0.800000000000000	0.800148456366330	0.800000000000000	0.800000000000000	0.800000000000000
0.0157578789394697	0.800154934901582	0.800000000000000	0.800000000000000	0.800000000000000	0.800154934901583	0.800000000000000	0.800000000000000	0.800000000000000
0.0165082541270635	0.800161677947728	0.800000000000000	0.800000000000000	0.800000000000000	0.800161677947729	0.800000000000000	0.800000000000000	0.800000000000000
0.0172586293146573	0.800168695465093	0.800000000000000	0.800000000000000	0.800000000000000	0.800168695465094	0.800000000000000	0.800000000000000	0.800000000000000
0.0180090045022511	0.800175997752175	0.800000000000000	0.800000000000000	0.800000000000000	0.800175997752176	0.800000000000000	0.800000000000000	0.800000000000000
0.0187593796898449	0.800183595455584	0.800000000000000	0.800000000000000	0.800000000000000	0.800183595455586	0.800000000000000	0.800000000000000	0.800000000000000
0.0195097548774387	0.800191499580212	0.800000000000000	0.800000000000000	0.800000000000000	0.800191499580213	0.800000000000000	0.800000000000000	0.800000000000000
0.0202601300650325	0.800199721499633	0.800000000000000	0.800000000000000	0.800000000000000	0.800199721499635	0.800000000000000	0.800000000000000	0.800000000000000
0.0210105052526263	0.800208272966747	0.800000000000000	0.800000000000000	0.800000000000000	0.800208272966748	0.800000000000000	0.800000000000000	0.800000000000000
0.0217608804402201	0.800217166124656	0.800000000000000	0.800000000000000	0.800000000000000	0.800217166124657	0.800000000000000	0.800000000000000	0.800000000000000
0.0225112556278139	0.800226413517786	0.800000000000000	0.800000000000000	0.800000000000000	0.800226413517787	0.800000000000000	0.800000000000000	0.800000000000000
0.0232616308154077	0.800236028103252	0.800000000000000	0.800000000000000	0.800000000000000	0.800236028103253	0.800000000000000	0.800000000000000	0.800000000000000
0.0240120060030015	0.800246023262472	0.800000000000000	0.800000000000000	0.800000000000000	0.800246023262474	0.800000000000000	0.800000000000000	0.800000000000000
0.0247623811905953	0.800256412813031	0.800000000000000	0.800000000000000	0.800000000000000	0.800256412813033	0.800000000000000	0.800000000000000	0.800000000000000
0.0255127563781891	0.800267211020793	0.800000000000000	0.800000000000000	0.800000000000000	0.800267211020795	0.800000000000000	0.800000000000000	0.800000000000000
0.0262631315657829	0.800278432612274	0.800000000000000	0.800000000000000	0.800000000000000	0.800278432612276	0.800000000000000	0.800000000000000	0.800000000000000
0.0270135067533767	0.800290092787266	0.800000000000000	0.800000000000000	0.800000000000000	0.800290092787268	0.800000000000000	0.800000000000000	0.800000000000000
0.0277638819409705	0.800302207231727	0.800000000000000	0.800000000000000	0.800000000000000	0.800302207231729	0.800000000000000	0.800000000000000	0.800000000000000
0.0285142571285643	0.800314792130922	0.800000000000000	0.800000000000000	0.800000000000000	0.800314792130924	0.800000000000000	0.800000000000000	0.800000000000000
0.0292646323161581	0.800327864182837	0.800000000000000	0.800000000000000	0.800000000000000	0.800327864182839	0.800000000000000	0.800000000000000	0.800000000000000
0.0300150075037519	0.800341440611851	0.800000000000000	0.800000000000000	0.800000000000000	0.800341440611854	0.800000000000000	0.800000000000000	0.800000000000000
0.0307653826913457	0.800355539182677	0.800000000000000	0.800000000000000	0.800000000000000	0.800355539182679	0.800000000000000	0.800000000000000	0.800000000000000
0.0315157578789395	0.800370178214568	0.800000000000000	0.800000000000000	0.800000000000000	0.800370178214571	0.800000000000000	0.800000000000000	0.800000000000000
0.0322661330665333	0.800385376595796	0.800000000000000	0.800000000000000	0.800000000000000	0.800385376595799	0.800000000000000	0.800000000000000	0.800000000000000
0.0330165082541271	0.800401153798396	0.800000000000000	0.800000000000000	0.800000000000000	0.800401153798399	0.800000000000000	0.800000000000000	0.800000000000000
0.0337668834417209	0.800417529893185	0.800000000000000	0.800000000000000	0.800000000000000	0.800417529893188	0.800000000000000	0.800000000000000	0.800000000000000
0.0345172586293147	0.800434525565050	0.800000000000000	0.800000000000000	0.800000000000000	0.800434525565053	0.800000000000000	0.800000000000000	0.800000000000000
0.0352676338169085	0.800452162128511	0.800000000000000	0.800000000000000	0.800000000000000	0.800452162128514	0.800000000000000	0.800000000000000	0.800000000000000
0.0360180090045023	0.800470461543553	0.800000000000000	0.800000000000000	0.800000000000000	0.800470461543556	0.800000000000000	0.800000000000000	0.800000000000000
0.0367683841920961	0.800489446431733	0.800000000000000	0.800000000000000	0.800000000000000	0.800489446431736	0.800000000000000	0.800000000000000	0.800000000000000
0.0375187593796899	0.800509140092561	0.800000000000000	0.800000000000000	0.800000000000000	0.800509140092565	0.800000000000000	0.800000000000000	0.800000000000000
0.0382691345672836	0.800529566520152	0.800000000000000	0.800000000000000	0.800000000000000	0.800529566520155	0.800000000000000	0.800000000000000	0.800000000000000
0.0390195097548774	0.800550750420147	0.800000000000000	0.800000000000000	0.800000000000000	0.800550750420151	0.800000000000000	0.800000000000000	0.800000000000000
0.0397698849424712	0.800572717226914	0.800000000000000	0.800000000000000	0.800000000000000	0.800572717226918	0.800000000000000	0.800000000000000	0.800000000000000
0.0405202601300650	0.800595493121010	0.800000000000000	0.800000000000000	0.800000000000000	0.800595493121013	0.800000000000000	0.800000000000000	0.800000000000000
0.0412706353176588	0.800619105046915	0.800000000000000	0.800000000000000	0.800000000000000	0.800619105046919	0.800000000000000	0.800000000000000	0.800000000000000
0.0420210105052526	0.800643580731042	0.800000000000000	0.800000000000000	0.800000000000000	0.800643580731046	0.800000000000000	0.800000000000000	0.800000000000000
0.0427713856928464	0.800668948699995	0.800000000000000	0.800000000000000	0.800000000000000	0.800668948700000	0.800000000000000	0.800000000000000	0.800000000000000
0.0435217608804402	0.800695238299113	0.800000000000000	0.800000000000000	0.800000000000000	0.800695238299117	0.800000000000000	0.800000000000000	0.800000000000000
0.0442721360680340	0.800722479711255	0.800000000000000	0.800000000000000	0.800000000000000	0.800722479711259	0.800000000000000	0.800000000000000	0.800000000000000
0.0450225112556278	0.800750703975858	0.800000000000000	0.800000000000000	0.800000000000000	0.800750703975863	0.800000000000000	0.800000000000000	0.800000000000000
0.0457728864432216	0.800779943008246	0.800000000000000	0.800000000000000	0.800000000000000	0.800779943008251	0.800000000000000	0.800000000000000	0.800000000000000
0.0465232616308154	0.800810229619191	0.800000000000000	0.800000000000000	0.800000000000000	0.800810229619196	0.800000000000000	0.800000000000000	0.800000000000000
0.0472736368184092	0.800841597534723	0.800000000000000	0.800000000000000	0.800000000000000	0.800841597534728	0.800000000000000	0.800000000000000	0.800000000000000
0.0480240120060030	0.800874081416187	0.800000000000000	0.800000000000000	0.800000000000000	0.800874081416193	0.800000000000000	0.800000000000000	0.800000000000000
0.0487743871935968	0.800907716880542	0.800000000000000	0.800000000000000	0.800000000000000	0.800907716880547	0.800000000000000	0.800000000000000	0.800000000000000
0.0495247623811906	0.800942540520890	0.800000000000000	0.800000000000000	0.800000000000000	0.800942540520896	0.800000000000000	0.800000000000000	0.800000000000000
0.0502751375687844	0.800978589927244	0.800000000000000	0.800000000000000	0.800000000000000	0.800978589927250	0.800000000000000	0.800000000000000	0.800000000000000
0.0510255127563782	0.801015903707518	0.800000000000000	0.800000000000000	0.800000000000000	0.801015903707524	0.800000000000000	0.800000000000000	0.800000000000000
0.0517758879439720	0.801054521508735	0.800000000000000	0.800000000000000	0.800000000000000	0.801054521508741	0.800000000000000	0.800000000000000	0.800000000000000
0.0525262631315658	0.801094484038452	0.800000000000000	0.800000000000000	0.800000000000000	0.801094484038459	0.800000000000000	0.800000000000000	0.800000000000000
0.0532766383191596	0.801135833086395	0.800000000000000	0.800000000000000	0.800000000000000	0.801135833086402	0.800000000000000	0.800000000000000	0.800000000000000
0.0540270135067534	0.801178611546282	0.800000000000000	0.800000000000000	0.800000000000000	0.801178611546289	0.800000000000000	0.800000000000000	0.800000000000000
0.0547773886943472	0.801222863437858	0.800000000000000	0.800000000000000	0.800000000000000	0.801222863437865	0.800000000000000	0.800000000000000	0.800000000000000
0.0555277638819410	0.801268633929095	0.800000000000000	0.800000000000000	0.800000000000000	0.801268633929103	0.800000000000000	0.800000000000000	0.800000000000000
0.0562781390695348	0.801315969358584	0.800000000000000	0.800000000000000	0.800000000000000	0.801315969358592	0.800000000000000	0.800000000000000	0.800000000000000
0.0570285142571286	0.801364917258085	0.800000000000000	0.800000000000000	0.800000000000000	0.801364917258094	0.800000000000000	0.800000000000000	0.800000000000000
0.0577788894447224	0.801415526375242	0.800000000000000	0.800000000000000	0.800000000000000	0.801415526375251	0.800000000000000	0.800000000000000	0.800000000000000
0.0585292646323162	0.801467846696440	0.800000000000000	0.800000000000000	0.800000000000000	0.801467846696449	0.800000000000000	0.800000000000000	0.800000000000000
0.0592796398199100	0.801521929469810	0.800000000000000	0.800000000000000	0.800000000000000	0.801521929469819	0.800000000000000	0.800000000000000	0.800000000000000
0.0600300150075038	0.801577827228351	0.800000000000000	0.800000000000000	0.800000000000000	0.801577827228360	0.800000000000000	0.800000000000000	0.800000000000000
0.0607803901950975	0.801635593813180	0.800000000000000	0.800000000000000	0.800000000000000	0.801635593813189	0.800000000000000	0.800000000000000	0.800000000000000
0.0615307653826913	0.801695284396876	0.800000000000000	0.800000000000000	0.800000000000000	0.801695284396886	0.800000000000000	0.800000000000000	0.800000000000000
0.0622811405702851	0.801756955506929	0.800000000000000	0.800000000000000	0.800000000000000	0.801756955506940	0.800000000000000	0.800000000000000	0.800000000000000
0.0630315157578789	0.801820665049256	0.800000000000000	0.800000000000000	0.800000000000000	0.801820665049267	0.800000000000000	0.800000000000000	0.800000000000000
0.0637818909454727	0.801886472331795	0.800000000000000	0.800000000000000	0.800000000000000	0.801886472331806	0.800000000000000	0.800000000000000	0.800000000000000
0.0645322661330665	0.801954438088144	0.800000000000000	0.800000000000000	0.800000000000000	0.801954438088156	0.800000000000000	0.800000000000000	0.800000000000000
0.0652826413206603	0.802024624501248	0.800000000000000	0.800000000000000	0.800000000000000	0.802024624501260	0.800000000000000	0.800000000000000	0.800000000000000
0.0660330165082541	0.802097095227099	0.800000000000000	0.800000000000000	0.800000000000000	0.802097095227112	0.800000000000000	0.800000000000000	0.800000000000000
0.0667833916958479	0.802171915418453	0.800000000000000	0.800000000000000	0.800000000000000	0.802171915418466	0.800000000000000	0.800000000000000	0.800000000000000
0.0675337668834417	0.802249151748534	0.800000000000000	0.800000000000000	0.800000000000000	0.802249151748547	0.800000000000000	0.800000000000000	0.800000000000000
0.0682841420710355	0.802328872434718	0.800000000000000	0.800000000000000	0.800000000000000	0.802328872434732	0.800000000000000	0.800000000000000	0.800000000000000
0.0690345172586293	0.802411147262175	0.800000000000000	0.800000000000000	0.800000000000000	0.802411147262189	0.800000000000000	0.800000000000000	0.800000000000000
0.0697848924462231	0.802496047607449	0.800000000000000	0.800000000000000	0.800000000000000	0.802496047607464	0.800000000000000	0.800000000000000	0.800000000000000
0.0705352676338169	0.802583646461962	0.800000000000000	0.800000000000000	0.800000000000000	0.802583646461977	0.800000000000000	0.800000000000000	0.800000000000000
0.0712856428214107	0.802674018455426	0.800000000000000	0.800000000000000	0.800000000000000	0.802674018455441	0.800000000000000	0.800000000000000	0.800000000000000
0.0720360180090045	0.802767239879132	0.800000000000000	0.800000000000000	0.800000000000000	0.802767239879148	0.800000000000000	0.800000000000000	0.800000000000000
0.0727863931965983	0.802863388709112	0.800000000000000	0.800000000000000	0.800000000000000	0.802863388709128	0.800000000000000	0.800000000000000	0.800000000000000
0.0735367683841921	0.802962544629135	0.800000000000000	0.800000000000000	0.800000000000000	0.802962544629152	0.800000000000000	0.800000000000000	0.800000000000000
0.0742871435717859	0.803064789053533	0.800000000000000	0.800000000000000	0.800000000000000	0.803064789053551	0.800000000000000	0.800000000000000	0.800000000000000
0.0750375187593797	0.803170205149826	0.800000000000000	0.800000000000000	0.800000000000000	0.803170205149844	0.800000000000000	0.800000000000000	0.800000000000000
0.0757878939469735	0.803278877861120	0.800000000000000	0.800000000000000	0.800000000000000	0.803278877861138	0.800000000000000	0.800000000000000	0.800000000000000
0.0765382691345673	0.803390893928267	0.800000000000000	0.800000000000000	0.800000000000000	0.803390893928286	0.800000000000000	0.800000000000000	0.800000000000000
0.0772886443221611	0.803506341911753	0.800000000000000	0.800000000000000	0.800000000000000	0.803506341911773	0.800000000000000	0.800000000000000	0.800000000000000
0.0780390195097549	0.803625312213294	0.800000000000000	0.800000000000000	0.800000000000000	0.803625312213314	0.800000000000000	0.800000000000000	0.800000000000000
0.0787893946973487	0.803747897097110	0.800000000000000	0.800000000000000	0.800000000000000	0.803747897097131	0.800000000000000	0.800000000000000	0.800000000000000
0.0795397698849425	0.803874190710863	0.800000000000000	0.800000000000000	0.800000000000000	0.803874190710884	0.800000000000000	0.800000000000000	0.800000000000000
0.0802901450725363	0.804004289106222	0.800000000000000	0.800000000000000	0.800000000000000	0.804004289106244	0.800000000000000	0.800000000000000	0.800000000000000
0.0810405202601301	0.804138290259031	0.800000000000000	0.800000000000000	0.800000000000000	0.804138290259054	0.800000000000000	0.800000000000000	0.800000000000000
0.0817908954477239	0.804276294089057	0.800000000000000	0.800000000000000	0.800000000000000	0.804276294089081	0.800000000000000	0.800000000000000	0.800000000000000
0.0825412706353177	0.804418402479285	0.800000000000000	0.800000000000000	0.800000000000000	0.804418402479309	0.800000000000000	0.800000000000000	0.800000000000000
0.0832916458229115	0.804564719294734	0.800000000000000	0.800000000000000	0.800000000000000	0.804564719294759	0.800000000000000	0.800000000000000	0.800000000000000
0.0840420210105053	0.804715350400767	0.800000000000000	0.800000000000000	0.800000000000000	0.804715350400793	0.800000000000000	0.800000000000000	0.800000000000000
0.0847923961980990	0.804870403680862	0.800000000000000	0.800000000000000	0.800000000000000	0.804870403680888	0.800000000000000	0.800000000000000	0.800000000000000
0.0855427713856928	0.805029989053815	0.800000000000000	0.800000000000000	0.800000000000000	0.805029989053842	0.800000000000000	0.800000000000000	0.800000000000000
0.0862931465732866	0.805194218490345	0.800000000000000	0.800000000000000	0.800000000000000	0.805194218490373	0.800000000000000	0.800000000000000	0.800000000000000
0.0870435217608804	0.805363206029076	0.800000000000000	0.800000000000000	0.800000000000000	0.805363206029104	0.800000000000000	0.800000000000000	0.800000000000000
0.0877938969484742	0.805537067791843	0.800000000000000	0.800000000000000	0.800000000000000	0.805537067791873	0.800000000000000	0.800000000000000	0.800000000000000
0.0885442721360680	0.805715921998327	0.800000000000000	0.800000000000000	0.800000000000000	0.805715921998358	0.800000000000000	0.800000000000000	0.800000000000000
0.0892946473236618	0.805899888979945	0.800000000000000	0.800000000000000	0.800000000000000	0.805899888979977	0.800000000000000	0.800000000000000	0.800000000000000
0.0900450225112556	0.806089091192992	0.800000000000000	0.800000000000000	0.800000000000000	0.806089091193025	0.800000000000000	0.800000000000000	0.800000000000000
0.0907953976988494	0.806283653230991	0.800000000000000	0.800000000000000	0.800000000000000	0.806283653231024	0.800000000000000	0.800000000000000	0.800000000000000
0.0915457728864432	0.806483701836211	0.800000000000000	0.800000000000000	0.800000000000000	0.806483701836245	0.800000000000000	0.800000000000000	0.800000000000000
0.0922961480740370	0.806689365910333	0.800000000000000	0.800000000000000	0.800000000000000	0.806689365910368	0.800000000000000	0.800000000000000	0.800000000000000
0.0930465232616308	0.806900776524215	0.800000000000000	0.800000000000000	0.800000000000000	0.806900776524251	0.800000000000000	0.800000000000000	0.800000000000000
0.0937968984492246	0.807118066926728	0.800000000000000	0.800000000000000	0.800000000000000	0.807118066926765	0.800000000000000	0.800000000000000	0.800000000000000
0.0945472736368184	0.807341372552629	0.800000000000000	0.800000000000000	0.800000000000000	0.807341372552667	0.800000000000000	0.800000000000000	0.800000000000000
0.0952976488244122	0.807570831029428	0.800000000000000	0.800000000000000	0.800000000000000	0.807570831029467	0.800000000000000	0.800000000000000	0.800000000000000
0.0960480240120060	0.807806582183221	0.800000000000000	0.800000000000000	0.800000000000000	0.807806582183261	0.800000000000000	0.800000000000000	0.800000000000000
0.0967983991995998	0.808048768043446	0.800000000000000	0.800000000000000	0.800000000000000	0.808048768043487	0.800000000000000	0.800000000000000	0.800000000000000
0.0975487743871936	0.808297532846528	0.800000000000000	0.800000000000000	0.800000000000000	0.808297532846570	0.800000000000000	0.800000000000000	0.800000000000000
0.0982991495747874	0.808553023038376	0.800000000000000	0.800000000000000	0.800000000000000	0.808553023038420	0.800000000000000	0.800000000000000	0.800000000000000
0.0990495247623812	0.808815387275697	0.800000000000000	0.800000000000000	0.800000000000000	0.808815387275742	0.800000000000000	0.800000000000000	0.800000000000000
0.0997998999499750	0.809084776426080	0.800000000000000	0.800000000000000	0.800000000000000	0.809084776426126	0.800000000000000	0.800000000000000	0.800000000000000
0.100550275137569	0.809361343566824	0.800000000000000	0.800000000000000	0.800000000000000	0.809361343566872	0.800000000000000	0.800000000000000	0.800000000000000
0.101300650325163	0.809645243982467	0.800000000000000	0.800000000000000	0.800000000000000	0.809645243982516	0.800000000000000	0.800000000000000	0.800000000000000
0.102051025512756	0.809936635160977	0.800000000000000	0.800000000000000	0.800000000000000	0.809936635161026	0.800000000000000	0.800000000000000	0.800000000000000
0.102801400700350	0.810235676788564	0.800000000000000	0.800000000000000	0.800000000000000	0.810235676788615	0.800000000000000	0.800000000000000	0.800000000000000
0.103551775887944	0.810542530743088	0.800000000000000	0.800000000000000	0.800000000000000	0.810542530743140	0.800000000000000	0.800000000000000	0.800000000000000
0.104302151075538	0.810857361086008	0.800000000000000	0.800000000000000	0.800000000000000	0.810857361086062	0.800000000000000	0.800000000000000	0.800000000000000
0.105052526263132	0.811180334052843	0.800000000000000	0.800000000000000	0.800000000000000	0.811180334052898	0.800000000000000	0.800000000000000	0.800000000000000
0.105802901450725	0.811511618042108	0.800000000000000	0.800000000000000	0.800000000000000	0.811511618042164	0.800000000000000	0.800000000000000	0.800000000000000
0.106553276638319	0.811851383602681	0.800000000000000	0.800000000000000	0.800000000000000	0.811851383602739	0.800000000000000	0.800000000000000	0.800000000000000
0.107303651825913	0.812199803419569	0.800000000000000	0.800000000000000	0.800000000000000	0.812199803419629	0.800000000000000	0.800000000000000	0.800000000000000
0.108054027013507	0.812557052298033	0.800000000000000	0.800000000000000	0.800000000000000	0.812557052298094	0.800000000000000	0.800000000000000	0.800000000000000
0.108804402201101	0.812923307146029	0.800000000000000	0.800000000000000	0.800000000000000	0.812923307146092	0.800000000000000	0.800000000000000	0.800000000000000
0.109554777388694	0.813298746954943	0.800000000000000	0.800000000000000	0.800000000000000	0.813298746955007	0.800000000000000	0.800000000000000	0.800000000000000
0.110305152576288	0.813683552778559	0.800000000000000	0.800000000000000	0.800000000000000	0.813683552778626	0.800000000000000	0.800000000000000	0.800000000000000
0.111055527763882	0.814077907710252	0.800000000000000	0.800000000000000	0.800000000000000	0.814077907710320	0.800000000000000	0.800000000000000	0.800000000000000
0.111805902951476	0.814481996858342	0.800000000000000	0.800000000000000	0.800000000000000	0.814481996858412	0.800000000000000	0.800000000000000	0.800000000000000
0.112556278139070	0.814896007319594	0.800000000000000	0.800000000000000	0.800000000000000	0.814896007319665	0.800000000000000	0.800000000000000	0.800000000000000
0.113306653326663	0.815320128150814	0.800000000000000	0.800000000000000	0.800000000000000	0.815320128150888	0.800000000000000	0.800000000000000	0.800000000000000
0.114057028514257	0.815754550338522	0.800000000000000	0.800000000000000	0.800000000000000	0.815754550338597	0.800000000000000	0.800000000000000	0.800000000000000
0.114807403701851	0.816199466766643	0.800000000000000	0.800000000000000	0.800000000000000	0.816199466766720	0.800000000000000	0.800000000000000	0.800000000000000
0.115557778889445	0.816655072182211	0.800000000000000	0.800000000000000	0.800000000000000	0.816655072182290	0.800000000000000	0.800000000000000	0.800000000000000
0.116308154077039	0.817121563159032	0.800000000000000	0.800000000000000	0.800000000000000	0.817121563159113	0.800000000000000	0.800000000000000	0.800000000000000
0.117058529264632	0.817599138059279	0.800000000000000	0.800000000000000	0.800000000000000	0.817599138059362	0.800000000000000	0.800000000000000	0.800000000000000
0.117808904452226	0.818087996992992	0.800000000000000	0.800000000000000	0.800000000000000	0.818087996993076	0.800000000000000	0.800000000000000	0.800000000000000
0.118559279639820	0.818588341775444	0.800000000000000	0.800000000000000	0.800000000000000	0.818588341775531	0.800000000000000	0.800000000000000	0.800000000000000
0.119309654827414	0.819100375882354	0.800000000000000	0.800000000000000	0.800000000000000	0.819100375882443	0.800000000000000	0.800000000000000	0.800000000000000
0.120060030015008	0.819624304402902	0.800000000000000	0.800000000000000	0.800000000000000	0.819624304402993	0.800000000000000	0.800000000000000	0.800000000000000
0.120810405202601	0.820160333990532	0.800000000000000	0.800000000000000	0.800000000000000	0.820160333990625	0.800000000000000	0.800000000000000	0.800000000000000
0.121560780390195	0.820708672811508	0.800000000000000	0.800000000000000	0.800000000000000	0.820708672811603	0.800000000000000	0.800000000000000	0.800000000000000
0.122311155577789	0.821269530491201	0.800000000000000	0.800000000000000	0.800000000000000	0.821269530491299	0.800000000000000	0.800000000000000	0.800000000000000
0.123061530765383	0.821843118058076	0.800000000000000	0.800000000000000	0.800000000000000	0.821843118058176	0.800000000000000	0.800000000000000	0.800000000000000
0.123811905952976	0.822429647885359	0.800000000000000	0.800000000000000	0.800000000000000	0.822429647885462	0.800000000000000	0.800000000000000	0.800000000000000
0.124562281140570	0.823029333630363	0.800000000000000	0.800000000000000	0.800000000000000	0.823029333630467	0.800000000000000	0.800000000000000	0.800000000000000
0.125312656328164	0.823642390171444	0.800000000000000	0.800000000000000	0.800000000000000	0.823642390171550	0.800000000000000	0.800000000000000	0.800000000000000
0.126063031515758	0.824269033542576	0.800000000000000	0.800000000000000	0.800000000000000	0.824269033542685	0.800000000000000	0.800000000000000	0.800000000000000
0.126813406703352	0.824909480865521	0.800000000000000	0.800000000000000	0.800000000000000	0.824909480865633	0.800000000000000	0.800000000000000	0.800000000000000
0.127563781890945	0.825563950279572	0.800000000000000	0.800000000000000	0.800000000000000	0.825563950279686	0.800000000000000	0.800000000000000	0.800000000000000
0.128314157078539	0.826232660868860	0.800000000000000	0.800000000000000	0.800000000000000	0.826232660868977	0.800000000000000	0.800000000000000	0.800000000000000
0.129064532266133	0.826915832587214	0.800000000000000	0.800000000000000	0.800000000000000	0.826915832587333	0.800000000000000	0.800000000000000	0.800000000000000
0.129814907453727	0.827613686180544	0.800000000000000	0.800000000000000	0.800000000000000	0.827613686180666	0.800000000000000	0.800000000000000	0.800000000000000
0.130565282641321	0.828326443106756	0.800000000000000	0.800000000000000	0.800000000000000	0.828326443106881	0.800000000000000	0.800000000000000	0.800000000000000
0.131315657828914	0.829054325453177	0.800000000000000	0.800000000000000	0.800000000000000	0.829054325453304	0.800000000000000	0.800000000000000	0.800000000000000
0.132066033016508	0.829797555851480	0.800000000000000	0.800000000000000	0.800000000000000	0.829797555851610	0.800000000000000	0.800000000000000	0.800000000000000
0.132816408204102	0.830556357390118	0.800000000000000	0.800000000000000	0.800000000000000	0.830556357390251	0.800000000000000	0.800000000000000	0.800000000000000
0.133566783391696	0.831330953524244	0.800000000000000	0.800000000000000	0.800000000000000	0.831330953524380	0.800000000000000	0.800000000000000	0.800000000000000
0.134317158579290	0.832121567983124	0.800000000000000	0.800000000000000	0.800000000000000	0.832121567983263	0.800000000000000	0.800000000000000	0.800000000000000
0.135067533766883	0.832928424675047	0.800000000000000	0.800000000000000	0.800000000000000	0.832928424675189	0.800000000000000	0.800000000000000	0.800000000000000
0.135817908954477	0.833751747589721	0.800000000000000	0.800000000000000	0.800000000000000	0.833751747589866	0.800000000000000	0.800000000000000	0.800000000000000
0.136568284142071	0.834591760698170	0.800000000000000	0.800000000000000	0.800000000000000	0.834591760698318	0.800000000000000	0.800000000000000	0.800000000000000
0.137318659329665	0.835448687850131	0.800000000000000	0.800000000000000	0.800000000000000	0.835448687850283	0.800000000000000	0.800000000000000	0.800000000000000
0.138069034517259	0.836322752668963	0.800000000000000	0.800000000000000	0.800000000000000	0.836322752669117	0.800000000000000	0.800000000000000	0.800000000000000
0.138819409704852	0.837214178444071	0.800000000000000	0.800000000000000	0.800000000000000	0.837214178444228	0.800000000000000	0.800000000000000	0.800000000000000
0.139569784892446	0.838123188020867	0.800000000000000	0.800000000000000	0.800000000000000	0.838123188021028	0.800000000000000	0.800000000000000	0.800000000000000
0.140320160080040	0.839050003688276	0.800000000000000	0.800000000000000	0.800000000000000	0.839050003688441	0.800000000000000	0.800000000000000	0.800000000000000
0.141070535267634	0.839994847063803	0.800000000000000	0.800000000000000	0.800000000000000	0.839994847063970	0.800000000000000	0.800000000000000	0.800000000000000
0.141820910455228	0.840957938976179	0.800000000000000	0.800000000000000	0.800000000000000	0.840957938976350	0.800000000000000	0.800000000000000	0.800000000000000
0.142571285642821	0.841939499345623	0.800000000000000	0.800000000000000	0.800000000000000	0.841939499345797	0.800000000000000	0.800000000000000	0.800000000000000
0.143321660830415	0.842939747061714	0.800000000000000	0.800000000000000	0.800000000000000	0.842939747061892	0.800000000000000	0.800000000000000	0.800000000000000
0.144072036018009	0.843958899858931	0.800000000000000	0.800000000000000	0.800000000000000	0.843958899859113	0.800000000000000	0.800000000000000	0.800000000000000
0.144822411205603	0.844997174189869	0.800000000000000	0.800000000000000	0.800000000000000	0.844997174190054	0.800000000000000	0.800000000000000	0.800000000000000
0.145572786393197	0.846054785096167	0.800000000000000	0.800000000000000	0.800000000000000	0.846054785096356	0.800000000000000	0.800000000000000	0.800000000000000
0.146323161580790	0.847131946077192	0.800000000000000	0.800000000000000	0.800000000000000	0.847131946077384	0.800000000000000	0.800000000000000	0.800000000000000
0.147073536768384	0.848228868956496	0.800000000000000	0.800000000000000	0.800000000000000	0.848228868956692	0.800000000000000	0.800000000000000	0.800000000000000
0.147823911955978	0.849345763746110	0.800000000000000	0.800000000000000	0.800000000000000	0.849345763746310	0.800000000000000	0.800000000000000	0.800000000000000
0.148574287143572	0.850482838508692	0.800000000000000	0.800000000000000	0.800000000000000	0.850482838508896	0.800000000000000	0.800000000000000	0.800000000000000
0.149324662331166	0.851640299217591	0.800000000000000	0.800000000000000	0.800000000000000	0.851640299217799	0.800000000000000	0.800000000000000	0.800000000000000
0.150075037518759	0.852818349614867	0.800000000000000	0.800000000000000	0.800000000000000	0.852818349615079	0.800000000000000	0.800000000000000	0.800000000000000
0.150825412706353	0.854017191067321	0.800000000000000	0.800000000000000	0.800000000000000	0.854017191067537	0.800000000000000	0.800000000000000	0.800000000000000
0.151575787893947	0.855237022420577	0.800000000000000	0.800000000000000	0.800000000000000	0.855237022420797	0.800000000000000	0.800000000000000	0.800000000000000
0.152326163081541	0.856478039851291	0.800000000000000	0.800000000000000	0.800000000000000	0.856478039851515	0.800000000000000	0.800000000000000	0.800000000000000
0.153076538269135	0.857740436717524	0.800000000000000	0.800000000000000	0.800000000000000	0.857740436717752	0.800000000000000	0.800000000000000	0.800000000000000
0.153826913456728	0.859024403407352	0.800000000000000	0.800000000000000	0.800000000000000	0.859024403407584	0.800000000000000	0.800000000000000	0.800000000000000
0.154577288644322	0.860330127185779	0.800000000000000	0.800000000000000	0.800000000000000	0.860330127186016	0.800000000000000	0.800000000000000	0.800000000000000
0.155327663831916	0.861657792040011	0.800000000000000	0.800000000000000	0.800000000000000	0.861657792040252	0.800000000000000	0.800000000000000	0.800000000000000
0.156078039019510	0.863007578523161	0.800000000000000	0.800000000000000	0.800000000000000	0.863007578523407	0.800000000000000	0.800000000000000	0.800000000000000
0.156828414207104	0.864379663596468	0.800000000000000	0.800000000000000	0.800000000000000	0.864379663596718	0.800000000000000	0.800000000000000	0.800000000000000
0.157578789394697	0.865774220470091	0.800000000000000	0.800000000000000	0.800000000000000	0.865774220470346	0.800000000000000	0.800000000000000	0.800000000000000
0.158329164582291	0.867191418442568	0.800000000000000	0.800000000000000	0.800000000000000	0.867191418442827	0.800000000000000	0.800000000000000	0.800000000000000
0.159079539769885	0.868631422739004	0.800000000000000	0.800000000000000	0.800000000000000	0.868631422739267	0.800000000000000	0.800000000000000	0.800000000000000
0.159829914957479	0.870094394348096	0.800000000000000	0.800000000000000	0.800000000000000	0.870094394348364	0.800000000000000	0.800000000000000	0.800000000000000
0.160580290145073	0.871580489858053	0.800000000000000	0.800000000000000	0.800000000000000	0.871580489858326	0.800000000000000	0.800000000000000	0.800000000000000
0.161330665332666	0.873089861291523	0.800000000000000	0.800000000000000	0.800000000000000	0.873089861291800	0.800000000000000	0.800000000000000	0.800000000000000
0.162081040520260	0.874622655939600	0.800000000000000	0.800000000000000	0.800000000000000	0.874622655939882	0.800000000000000	0.800000000000000	0.800000000000000
0.162831415707854	0.876179016195023	0.800000000000000	0.800000000000000	0.800000000000000	0.876179016195309	0.800000000000000	0.800000000000000	0.800000000000000
0.163581790895448	0.877759079384645	0.800000000000000	0.800000000000000	0.800000000000000	0.877759079384936	0.800000000000000	0.800000000000000	0.800000000000000
0.164332166083042	0.879362977601286	0.800000000000000	0.800000000000000	0.800000000000000	0.879362977601583	0.800000000000000	0.800000000000000	0.800000000000000
0.165082541270635	0.880990837535066	0.800000000000000	0.800000000000000	0.800000000000000	0.880990837535368	0.800000000000000	0.800000000000000	0.800000000000000
0.165832916458229	0.882642780304318	0.800000000000000	0.800000000000000	0.800000000000000	0.882642780304625	0.800000000000000	0.800000000000000	0.800000000000000
0.166583291645823	0.884318921286197	0.800000000000000	0.800000000000000	0.800000000000000	0.884318921286509	0.800000000000000	0.800000000000000	0.800000000000000
0.167333666833417	0.886019369947090	0.800000000000000	0.800000000000000	0.800000000000000	0.886019369947407	0.800000000000000	0.800000000000000	0.800000000000000
0.168084042021011	0.887744229672931	0.800000000000000	0.800000000000000	0.800000000000000	0.887744229673253	0.800000000000000	0.800000000000000	0.800000000000000
0.168834417208604	0.889493597599555	0.800000000000000	0.800000000000000	0.800000000000000	0.889493597599882	0.800000000000000	0.800000000000000	0.800000000000000
0.169584792396198	0.891267564443182	0.800000000000000	0.800000000000000	0.800000000000000	0.891267564443514	0.800000000000000	0.800000000000000	0.800000000000000
0.170335167583792	0.893066214331169	0.800000000000000	0.800000000000000	0.800000000000000	0.893066214331507	0.800000000000000	0.800000000000000	0.800000000000000
0.171085542771386	0.894889624633144	0.800000000000000	0.800000000000000	0.800000000000000	0.894889624633487	0.800000000000000	0.800000000000000	0.800000000000000
0.171835917958979	0.896737865792640	0.800000000000000	0.800000000000000	0.800000000000000	0.896737865792988	0.800000000000000	0.800000000000000	0.800000000000000
0.172586293146573	0.898611001159364	0.800000000000000	0.800000000000000	0.800000000000000	0.898611001159718	0.800000000000000	0.800000000000000	0.800000000000000
0.173336668334167	0.900509086822218	0.800000000000000	0.800000000000000	0.800000000000000	0.900509086822577	0.800000000000000	0.800000000000000	0.800000000000000
0.174087043521761	0.902432171443209	0.800000000000000	0.800000000000000	0.800000000000000	0.902432171443573	0.800000000000000	0.800000000000000	0.800000000000000
0.174837418709355	0.904380296092367	0.800000000000000	0.800000000000000	0.800000000000000	0.904380296092737	0.800000000000000	0.800000000000000	0.800000000000000
0.175587793896948	0.906353494083820	0.800000000000000	0.800000000000000	0.800000000000000	0.906353494084196	0.800000000000000	0.800000000000000	0.800000000000000
0.176338169084542	0.908351790813143	0.800000000000000	0.800000000000000	0.800000000000000	0.908351790813524	0.800000000000000	0.800000000000000	0.800000000000000
0.177088544272136	0.910375203596125	0.800000000000000	0.800000000000000	0.800000000000000	0.910375203596512	0.800000000000000	0.800000000000000	0.800000000000000
0.177838919459730	0.912423741509091	0.800000000000000	0.800000000000000	0.800000000000000	0.912423741509483	0.800000000000000	0.800000000000000	0.800000000000000
0.178589294647324	0.914497405230912	0.800000000000000	0.800000000000000	0.800000000000000	0.914497405231310	0.800000000000000	0.800000000000000	0.800000000000000
0.179339669834917	0.916596186886852	0.800000000000000	0.800000000000000	0.800000000000000	0.916596186887256	0.800000000000000	0.800000000000000	0.800000000000000
0.180090045022511	0.918720069894377	0.800000000000000	0.800000000000000	0.800000000000000	0.918720069894786	0.800000000000000	0.800000000000000	0.800000000000000
0.180840420210105	0.920869028811082	0.800000000000000	0.800000000000000	0.800000000000000	0.920869028811497	0.800000000000000	0.800000000000000	0.800000000000000
0.181590795397699	0.923043029184874	0.800000000000000	0.800000000000000	0.800000000000000	0.923043029185294	0.800000000000000	0.800000000000000	0.800000000000000
0.182341170585293	0.925242027406548	0.800000000000000	0.800000000000000	0.800000000000000	0.925242027406974	0.800000000000000	0.800000000000000	0.800000000000000
0.183091545772886	0.927465970564910	0.800000000000000	0.800000000000000	0.800000000000000	0.927465970565343	0.800000000000000	0.800000000000000	0.800000000000000
0.183841920960480	0.929714796304585	0.800000000000000	0.800000000000000	0.800000000000000	0.929714796305023	0.800000000000000	0.800000000000000	0.800000000000000
0.184592296148074	0.931988432686652	0.800000000000000	0.800000000000000	0.800000000000000	0.931988432687096	0.800000000000000	0.800000000000000	0.800000000000000
0.185342671335668	0.934286798052263	0.800000000000000	0.800000000000000	0.800000000000000	0.934286798052712	0.800000000000000	0.800000000000000	0.800000000000000
0.186093046523262	0.936609800889378	0.800000000000000	0.800000000000000	0.800000000000000	0.936609800889833	0.800000000000000	0.800000000000000	0.800000000000000
0.186843421710855	0.938957339702773	0.800000000000000	0.800000000000000	0.800000000000000	0.938957339703235	0.800000000000000	0.800000000000000	0.800000000000000
0.187593796898449	0.941329302887456	0.800000000000000	0.800000000000000	0.800000000000000	0.941329302887923	0.800000000000000	0.800000000000000	0.800000000000000
0.188344172086043	0.943725568605642	0.800000000000000	0.800000000000000	0.800000000000000	0.943725568606115	0.800000000000000	0.800000000000000	0.800000000000000
0.189094547273637	0.946146004667438	0.800000000000000	0.800000000000000	0.800000000000000	0.946146004667917	0.800000000000000	0.800000000000000	0.800000000000000
0.189844922461231	0.948590468415365	0.800000000000000	0.800000000000000	0.800000000000000	0.948590468415850	0.800000000000000	0.800000000000000	0.800000000000000
0.190595297648824	0.951058806612883	0.800000000000000	0.800000000000000	0.800000000000000	0.951058806613373	0.800000000000000	0.800000000000000	0.800000000000000
0.191345672836418	0.953550855337040	0.800000000000000	0.800000000000000	0.800000000000000	0.953550855337537	0.800000000000000	0.800000000000000	0.800000000000000
0.192096048024012	0.956066439875412	0.800000000000000	0.800000000000000	0.800000000000000	0.956066439875914	0.800000000000000	0.800000000000000	0.800000000000000
0.192846423211606	0.958605374627442	0.800000000000000	0.800000000000000	0.800000000000000	0.958605374627951	0.800000000000000	0.800000000000000	0.800000000000000
0.193596798399200	0.961167463010362	0.800000000000000	0.800000000000000	0.800000000000000	0.961167463010877	0.800000000000000	0.800000000000000	0.800000000000000
0.194347173586793	0.963752497369788	0.800000000000000	0.800000000000000	0.800000000000000	0.963752497370309	0.800000000000000	0.800000000000000	0.800000000000000
0.195097548774387	0.966360258895169	0.800000000000000	0.800000000000000	0.800000000000000	0.966360258895695	0.800000000000000	0.800000000000000	0.800000000000000
0.195847923961981	0.968990517540193	0.800000000000000	0.800000000000000	0.800000000000000	0.968990517540725	0.800000000000000	0.800000000000000	0.800000000000000
0.196598299149575	0.971643031948306	0.800000000000000	0.800000000000000	0.800000000000000	0.971643031948844	0.800000000000000	0.800000000000000	0.800000000000000
0.197348674337169	0.974317549383462	0.800000000000000	0.800000000000000	0.800000000000000	0.974317549384006	0.800000000000000	0.800000000000000	0.800000000000000
0.198099049524762	0.977013805666244	0.800000000000000	0.800000000000000	0.800000000000000	0.977013805666794	0.800000000000000	0.800000000000000	0.800000000000000
0.198849424712356	0.979731525115472	0.800000000000000	0.800000000000000	0.800000000000000	0.979731525116027	0.800000000000000	0.800000000000000	0.800000000000000
0.199599799899950	0.982470420495436	0.800000000000000	0.800000000000000	0.800000000000000	0.982470420495997	0.800000000000000	0.800000000000000	0.800000000000000
0.200350175087544	0.985230192968870	0.800000000000000	0.800000000000000	0.800000000000000	0.985230192969436	0.800000000000000	0.800000000000000	0.800000000000000
0.201100550275138	0.988010532055787	0.800000000000000	0.800000000000000	0.800000000000000	0.988010532056359	0.800000000000000	0.800000000000000	0.800000000000000
0.201850925462731	0.990811115598295	0.800000000000000	0.800000000000000	0.800000000000000	0.990811115598873	0.800000000000000	0.800000000000000	0.800000000000000
0.202601300650325	0.993631609731505	0.800000000000000	0.800000000000000	0.800000000000000	0.993631609732089	0.800000000000000	0.800000000000000	0.800000000000000
0.203351675837919	0.996471668860646	0.800000000000000	0.800000000000000	0.800000000000000	0.996471668861236	0.800000000000000	0.800000000000000	0.800000000000000
0.204102051025513	0.999330935644495	0.800000000000000	0.800000000000000	0.800000000000000	0.999330935645090	0.800000000000000	0.800000000000000	0.800000000000000
0.204852426213107	1.00220904098522	0.800000000000000	0.800000000000000	0.800000000000000	1.00220904098582	0.800000000000000	0.800000000000000	0.800000000000000
0.205602801400700	1.00510560402474	0.800000000000000	0.800000000000000	0.800000000000000	1.00510560402535	0.800000000000000	0.800000000000000	0.800000000000000
0.206353176588294	1.00802023214772	0.800000000000000	0.800000000000000	0.800000000000000	1.00802023214833	0.800000000000000	0.800000000000000	0.800000000000000
0.207103551775888	1.01095252099125	0.800000000000000	0.800000000000000	0.800000000000000	1.01095252099187	0.800000000000000	0.800000000000000	0.800000000000000
0.207853926963482	1.01390205446133	0.800000000000000	0.800000000000000	0.800000000000000	1.01390205446196	0.800000000000000	0.800000000000000	0.800000000000000
0.208604302151076	1.01686840475627	0.800000000000000	0.800000000000000	0.800000000000000	1.01686840475690	0.800000000000000	0.800000000000000	0.800000000000000
0.209354677338669	1.01985113239700	0.800000000000000	0.800000000000000	0.800000000000000	1.01985113239763	0.800000000000000	0.800000000000000	0.800000000000000
0.210105052526263	1.02284978626445	0.800000000000000	0.800000000000000	0.800000000000000	1.02284978626509	0.800000000000000	0.800000000000000	0.800000000000000
0.210855427713857	1.02586390364410	0.800000000000000	0.800000000000000	0.800000000000000	1.02586390364474	0.800000000000000	0.800000000000000	0.800000000000000
0.211605802901451	1.02889301027760	0.800000000000000	0.800000000000000	0.800000000000000	1.02889301027825	0.800000000000000	0.800000000000000	0.800000000000000
0.212356178089045	1.03193662042171	0.800000000000000	0.800000000000000	0.800000000000000	1.03193662042236	0.800000000000000	0.800000000000000	0.800000000000000
0.213106553276638	1.03499423691456	0.800000000000000	0.800000000000000	0.800000000000000	1.03499423691522	0.800000000000000	0.800000000000000	0.800000000000000
0.213856928464232	1.03806535124920	0.800000000000000	0.800000000000000	0.800000000000000	1.03806535124986	0.800000000000000	0.800000000000000	0.800000000000000
0.214607303651826	1.04114944365459	0.800000000000000	0.800000000000000	0.800000000000000	1.04114944365525	0.800000000000000	0.800000000000000	0.800000000000000
0.215357678839420	1.04424598318405	0.800000000000000	0.800000000000000	0.800000000000000	1.04424598318472	0.800000000000000	0.800000000000000	0.800000000000000
0.216108054027014	1.04735442781117	0.800000000000000	0.800000000000000	0.800000000000000	1.04735442781185	0.800000000000000	0.800000000000000	0.800000000000000
0.216858429214607	1.05047422453326	0.800000000000000	0.800000000000000	0.800000000000000	1.05047422453394	0.800000000000000	0.800000000000000	0.800000000000000
0.217608804402201	1.05360480948228	0.800000000000000	0.800000000000000	0.800000000000000	1.05360480948296	0.800000000000000	0.800000000000000	0.800000000000000
0.218359179589795	1.05674560804341	0.800000000000000	0.800000000000000	0.800000000000000	1.05674560804410	0.800000000000000	0.800000000000000	0.800000000000000
0.219109554777389	1.05989603498117	0.800000000000000	0.800000000000000	0.800000000000000	1.05989603498186	0.800000000000000	0.800000000000000	0.800000000000000
0.219859929964983	1.06305549457308	0.800000000000000	0.800000000000000	0.800000000000000	1.06305549457378	0.800000000000000	0.800000000000000	0.800000000000000
0.220610305152576	1.06622338075101	0.800000000000000	0.800000000000000	0.800000000000000	1.06622338075171	0.800000000000000	0.800000000000000	0.800000000000000
0.221360680340170	1.06939907724996	0.800000000000000	0.800000000000000	0.800000000000000	1.06939907725067	0.800000000000000	0.800000000000000	0.800000000000000
0.222111055527764	1.07258195776461	0.800000000000000	0.800000000000000	0.800000000000000	1.07258195776532	0.800000000000000	0.800000000000000	0.800000000000000
0.222861430715358	1.07577138611326	0.800000000000000	0.800000000000000	0.800000000000000	1.07577138611397	0.800000000000000	0.800000000000000	0.800000000000000
0.223611805902952	1.07896671640940	0.800000000000000	0.800000000000000	0.800000000000000	1.07896671641011	0.800000000000000	0.800000000000000	0.800000000000000
0.224362181090545	1.08216729324078	0.800000000000000	0.800000000000000	0.800000000000000	1.08216729324150	0.800000000000000	0.800000000000000	0.800000000000000
0.225112556278139	1.08537245185598	0.800000000000000	0.800000000000000	0.800000000000000	1.08537245185670	0.800000000000000	0.800000000000000	0.800000000000000
0.225862931465733	1.08858151835832	0.800000000000000	0.800000000000000	0.800000000000000	1.08858151835904	0.800000000000000	0.800000000000000	0.800000000000000
0.226613306653327	1.09179380990731	0.800000000000000	0.800000000000000	0.800000000000000	1.09179380990803	0.800000000000000	0.800000000000000	0.800000000000000
0.227363681840920	1.09500863492732	0.800000000000000	0.800000000000000	0.800000000000000	1.09500863492804	0.800000000000000	0.800000000000000	0.800000000000000
0.228114057028514	1.09822529332358	0.800000000000000	0.800000000000000	0.800000000000000	1.09822529332431	0.800000000000000	0.800000000000000	0.800000000000000
0.228864432216108	1.10144307670542	0.800000000000000	0.800000000000000	0.800000000000000	1.10144307670615	0.800000000000000	0.800000000000000	0.800000000000000
0.229614807403702	1.10466126861658	0.800000000000000	0.800000000000000	0.800000000000000	1.10466126861731	0.800000000000000	0.800000000000000	0.800000000000000
0.230365182591296	1.10787914477265	0.800000000000000	0.800000000000000	0.800000000000000	1.10787914477339	0.800000000000000	0.800000000000000	0.800000000000000
0.231115557778889	1.11109597330547	0.800000000000000	0.800000000000000	0.800000000000000	1.11109597330620	0.800000000000000	0.800000000000000	0.800000000000000
0.231865932966483	1.11431101501437	0.800000000000000	0.800000000000000	0.800000000000000	1.11431101501511	0.800000000000000	0.800000000000000	0.800000000000000
0.232616308154077	1.11752352362433	0.800000000000000	0.800000000000000	0.800000000000000	1.11752352362507	0.800000000000000	0.800000000000000	0.800000000000000
0.233366683341671	1.12073274605062	0.800000000000000	0.800000000000000	0.800000000000000	1.12073274605136	0.800000000000000	0.800000000000000	0.800000000000000
0.234117058529265	1.12393792267024	0.800000000000000	0.800000000000000	0.800000000000000	1.12393792267098	0.800000000000000	0.800000000000000	0.800000000000000
0.234867433716858	1.12713828759965	0.800000000000000	0.800000000000000	0.800000000000000	1.12713828760039	0.800000000000000	0.800000000000000	0.800000000000000
0.235617808904452	1.13033306897889	0.800000000000000	0.800000000000000	0.800000000000000	1.13033306897963	0.800000000000000	0.800000000000000	0.800000000000000
0.236368184092046	1.13352148926194	0.800000000000000	0.800000000000000	0.800000000000000	1.13352148926268	0.800000000000000	0.800000000000000	0.800000000000000
0.237118559279640	1.13670276551309	0.800000000000000	0.800000000000000	0.800000000000000	1.13670276551383	0.800000000000000	0.800000000000000	0.800000000000000
0.237868934467234	1.13987610970928	0.800000000000000	0.800000000000000	0.800000000000000	1.13987610971002	0.800000000000000	0.800000000000000	0.800000000000000
0.238619309654827	1.14304072904819	0.800000000000000	0.800000000000000	0.800000000000000	1.14304072904893	0.800000000000000	0.800000000000000	0.800000000000000
0.239369684842421	1.14619582626197	0.800000000000000	0.800000000000000	0.800000000000000	1.14619582626271	0.800000000000000	0.800000000000000	0.800000000000000
0.240120060030015	1.14934059993644	0.800000000000000	0.800000000000000	0.800000000000000	1.14934059993718	0.800000000000000	0.800000000000000	0.800000000000000
0.240870435217609	1.15247424483555	0.800000000000000	0.800000000000000	0.800000000000000	1.15247424483629	0.800000000000000	0.800000000000000	0.800000000000000
0.241620810405203	1.15559595223105	0.800000000000000	0.800000000000000	0.800000000000000	1.15559595223179	0.800000000000000	0.800000000000000	0.800000000000000
0.242371185592796	1.15870491023700	0.800000000000000	0.800000000000000	0.800000000000000	1.15870491023774	0.800000000000000	0.800000000000000	0.800000000000000
0.243121560780390	1.16180030414915	0.800000000000000	0.800000000000000	0.800000000000000	1.16180030414988	0.800000000000000	0.800000000000000	0.800000000000000
0.243871935967984	1.16488131678881	0.800000000000000	0.800000000000000	0.800000000000000	1.16488131678955	0.800000000000000	0.800000000000000	0.800000000000000
0.244622311155578	1.16794712885122	0.800000000000000	0.800000000000000	0.800000000000000	1.16794712885195	0.800000000000000	0.800000000000000	0.800000000000000
0.245372686343172	1.17099691925795	0.800000000000000	0.800000000000000	0.800000000000000	1.17099691925869	0.800000000000000	0.800000000000000	0.800000000000000
0.246123061530765	1.17402986551346	0.800000000000000	0.800000000000000	0.800000000000000	1.17402986551419	0.800000000000000	0.800000000000000	0.800000000000000
0.246873436718359	1.17704514406530	0.800000000000000	0.800000000000000	0.800000000000000	1.17704514406602	0.800000000000000	0.800000000000000	0.800000000000000
0.247623811905953	1.18004193066790	0.800000000000000	0.800000000000000	0.800000000000000	1.18004193066862	0.800000000000000	0.800000000000000	0.800000000000000
0.248374187093547	1.18301940074981	0.800000000000000	0.800000000000000	0.800000000000000	1.18301940075053	0.800000000000000	0.800000000000000	0.800000000000000
0.249124562281141	1.18597672978390	0.800000000000000	0.800000000000000	0.800000000000000	1.18597672978461	0.800000000000000	0.800000000000000	0.800000000000000
0.249874937468734	1.18891309366057	0.800000000000000	0.800000000000000	0.800000000000000	1.18891309366128	0.800000000000000	0.800000000000000	0.800000000000000
0.250625312656328	1.19182766906360	0.800000000000000	0.800000000000000	0.800000000000000	1.19182766906431	0.800000000000000	0.800000000000000	0.800000000000000
0.251375687843922	1.19471963384841	0.800000000000000	0.800000000000000	0.800000000000000	1.19471963384912	0.800000000000000	0.800000000000000	0.800000000000000
0.252126063031516	1.19758816742256	0.800000000000000	0.800000000000000	0.800000000000000	1.19758816742326	0.800000000000000	0.800000000000000	0.800000000000000
0.252876438219110	1.20043245112811	0.800000000000000	0.800000000000000	0.800000000000000	1.20043245112880	0.800000000000000	0.800000000000000	0.800000000000000
0.253626813406703	1.20325166862582	0.800000000000000	0.800000000000000	0.800000000000000	1.20325166862651	0.800000000000000	0.800000000000000	0.800000000000000
0.254377188594297	1.20604500628071	0.800000000000000	0.800000000000000	0.800000000000000	1.20604500628139	0.800000000000000	0.800000000000000	0.800000000000000
0.255127563781891	1.20881165354884	0.800000000000000	0.800000000000000	0.800000000000000	1.20881165354952	0.800000000000000	0.800000000000000	0.800000000000000
0.255877938969485	1.21155080336510	0.800000000000000	0.800000000000000	0.800000000000000	1.21155080336578	0.800000000000000	0.800000000000000	0.800000000000000
0.256628314157079	1.21426165253164	0.800000000000000	0.800000000000000	0.800000000000000	1.21426165253230	0.800000000000000	0.800000000000000	0.800000000000000
0.257378689344672	1.21694340210673	0.800000000000000	0.800000000000000	0.800000000000000	1.21694340210739	0.800000000000000	0.800000000000000	0.800000000000000
0.258129064532266	1.21959525779392	0.800000000000000	0.800000000000000	0.800000000000000	1.21959525779458	0.800000000000000	0.800000000000000	0.800000000000000
0.258879439719860	1.22221643033094	0.800000000000000	0.800000000000000	0.800000000000000	1.22221643033159	0.800000000000000	0.800000000000000	0.800000000000000
0.259629814907454	1.22480613587838	0.800000000000000	0.800000000000000	0.800000000000000	1.22480613587901	0.800000000000000	0.800000000000000	0.800000000000000
0.260380190095048	1.22736359640769	0.800000000000000	0.800000000000000	0.800000000000000	1.22736359640832	0.800000000000000	0.800000000000000	0.800000000000000
0.261130565282641	1.22988804008839	0.800000000000000	0.800000000000000	0.800000000000000	1.22988804008901	0.800000000000000	0.800000000000000	0.800000000000000
0.261880940470235	1.23237870167398	0.800000000000000	0.800000000000000	0.800000000000000	1.23237870167460	0.800000000000000	0.800000000000000	0.800000000000000
0.262631315657829	1.23483482288662	0.800000000000000	0.800000000000000	0.800000000000000	1.23483482288722	0.800000000000000	0.800000000000000	0.800000000000000
0.263381690845423	1.23725565279993	0.800000000000000	0.800000000000000	0.800000000000000	1.23725565280053	0.800000000000000	0.800000000000000	0.800000000000000
0.264132066033017	1.23964044822002	0.800000000000000	0.800000000000000	0.800000000000000	1.23964044822061	0.800000000000000	0.800000000000000	0.800000000000000
0.264882441220610	1.24198847406417	0.800000000000000	0.800000000000000	0.800000000000000	1.24198847406475	0.800000000000000	0.800000000000000	0.800000000000000
0.265632816408204	1.24429900373706	0.800000000000000	0.800000000000000	0.800000000000000	1.24429900373763	0.800000000000000	0.800000000000000	0.800000000000000
0.266383191595798	1.24657131950423	0.800000000000000	0.800000000000000	0.800000000000000	1.24657131950479	0.800000000000000	0.800000000000000	0.800000000000000
0.267133566783392	1.24880471286256	0.800016993849220	0.800000000000000	0.800000000000000	1.24880471286311	0.800045936059996	0.800000000000000	0.800000000000000
0.267883941970986	1.25099848490738	0.800029967500660	0.800000000000000	0.800000000000000	1.25099848490792	0.800054211657193	0.800000000000000	0.800000000000000
0.268634317158579	1.25315194669604	0.800043495207783	0.800000000000000	0.800000000000000	1.25315194669657	0.800062448490982	0.800000000000000	0.800000000000000
0.269384692346173	1.25526441960773	0.800057142354116	0.800000000000000	0.800000000000000	1.25526441960825	0.800070783030402	0.800000000000000	0.800000000000000
0.270135067533767	1.25733523569908	0.800070841166156	0.800000000000000	0.800000000000000	1.25733523569959	0.800079229312581	0.800000000000000	0.800000000000000
0.270885442721361	1.25936373805552	0.800084583967708	0.800000000000000	0.800000000000000	1.25936373805602	0.800087797981748	0.800000000000000	0.800000000000000
0.271635817908954	1.26134928113801	0.800098394165344	0.800000000000000	0.800000000000000	1.26134928113850	0.800096499791674	0.800000000000000	0.800000000000000
0.272386193096548	1.26329123112488	0.800112300645154	0.800000000000000	0.800000000000000	1.26329123112536	0.800105345663933	0.800000000000000	0.800000000000000
0.273136568284142	1.26518896624857	0.800126329668759	0.800000000000000	0.800000000000000	1.26518896624903	0.800114346687949	0.800000000000000	0.800000000000000
0.273886943471736	1.26704187712700	0.800140503421566	0.800000000000000	0.800000000000000	1.26704187712745	0.800123514124653	0.800000000000000	0.800000000000000
0.274637318659330	1.26884936708937	0.800154840947478	0.800000000000000	0.800000000000000	1.26884936708981	0.800132859412085	0.800000000000000	0.800000000000000
0.275387693846923	1.27061085249604	0.800169359499716	0.800000000000000	0.800000000000000	1.27061085249647	0.800142394173212	0.800000000000000	0.800000000000000
0.276138069034517	1.27232576305236	0.800184075590181	0.800000000000000	0.800000000000000	1.27232576305278	0.800152130224891	0.800000000000000	0.800000000000000
0.276888444222111	1.27399354211616	0.800199005615757	0.800000000000000	0.800000000000000	1.27399354211656	0.800162079587178	0.800000000000000	0.800000000000000
0.277638819409705	1.27561364699864	0.800214166158192	0.800000000000000	0.800000000000000	1.27561364699904	0.800172254492538	0.800000000000000	0.800000000000000
0.278389194597299	1.27718554925858	0.800229574089906	0.800000000000000	0.800000000000000	1.27718554925896	0.800182667394866	0.800000000000000	0.800000000000000
0.279139569784892	1.27870873498934	0.800245246587551	0.800000000000000	0.800000000000000	1.27870873498972	0.800193330978309	0.800000000000000	0.800000000000000
0.279889944972486	1.28018270509887	0.800261201114117	0.800000000000000	0.800000000000000	1.28018270509924	0.800204258165995	0.800000000000000	0.800000000000000
0.280640320160080	1.28160697558208	0.800277455398843	0.800000000000000	0.800000000000000	1.28160697558243	0.800215462128703	0.800000000000000	0.800000000000000
0.281390695347674	1.28298107778563	0.800294027425267	0.800000000000000	0.800000000000000	1.28298107778596	0.800226956293517	0.800000000000000	0.800000000000000
0.282141070535268	1.28430455866489	0.800310935428503	0.800000000000000	0.800000000000000	1.28430455866522	0.800238754352493	0.800000000000000	0.800000000000000
0.282891445722861	1.28557698103283	0.800328197899461	0.800000000000000	0.800000000000000	1.28557698103314	0.800250870271321	0.800000000000000	0.800000000000000
0.283641820910455	1.28679792380061	0.800345833593223	0.800000000000000	0.800000000000000	1.28679792380090	0.800263318298009	0.800000000000000	0.800000000000000
0.284392196098049	1.28796698220981	0.800363861539427	0.800000000000000	0.800000000000000	1.28796698221009	0.800276112971561	0.800000000000000	0.800000000000000
0.285142571285643	1.28908376805605	0.800382301053302	0.800000000000000	0.800000000000000	1.28908376805632	0.800289269130656	0.800000000000000	0.800000000000000
0.285892946473237	1.29014790990377	0.800401171746654	0.800000000000000	0.800000000000000	1.29014790990403	0.800302801922322	0.800000000000000	0.800000000000000
0.286643321660830	1.29115905329211	0.800420493538526	0.800000000000000	0.800000000000000	1.29115905329236	0.800316726810606	0.800000000000000	0.800000000000000
0.287393696848424	1.29211686093169	0.800440286665446	0.800000000000000	0.800000000000000	1.29211686093192	0.800331059585220	0.800000000000000	0.800000000000000
0.288144072036018	1.29302101289206	0.800460571691309	0.800000000000000	0.800000000000000	1.29302101289228	0.800345816370183	0.800000000000000	0.800000000000000
0.288894447223612	1.29387120677984	0.800481369516916	0.800000000000000	0.800000000000000	1.29387120678004	0.800361013632433	0.800000000000000	0.800000000000000
0.289644822411206	1.29466715790723	0.800502701389234	0.800000000000000	0.800000000000000	1.29466715790743	0.800376668190420	0.800000000000000	0.800000000000000
0.290395197598799	1.29540859945093	0.800524588910389	0.800000000000000	0.800000000000000	1.29540859945111	0.800392797222664	0.800000000000000	0.800000000000000
0.291145572786393	1.29609528260112	0.800547054046418	0.800000000000000	0.800000000000000	1.29609528260129	0.800409418276284	0.800000000000000	0.800000000000000
0.291895947973987	1.29672697670071	0.800570119135771	0.800000000000000	0.800000000000000	1.29672697670086	0.800426549275480	0.800000000000000	0.800000000000000
0.292646323161581	1.29730346937438	0.800593806897584	0.800000000000000	0.800000000000000	1.29730346937452	0.800444208529982	0.800000000000000	0.800000000000000
0.293396698349175	1.29782456664765	0.800618140439698	0.800000000000000	0.800000000000000	1.29782456664777	0.800462414743433	0.800000000000000	0.800000000000000
0.294147073536768	1.29829009305556	0.800643143266438	0.800000000000000	0.800000000000000	1.29829009305568	0.800481187021729	0.800000000000000	0.800000000000000
0.294897448724362	1.29869989174125	0.800668839286130	0.800000000000000	0.800000000000000	1.29869989174135	0.800500544881283	0.800000000000000	0.800000000000000
0.295647823911956	1.29905382454395	0.800695252818379	0.800000000000000	0.800000000000000	1.29905382454403	0.800520508257230	0.800000000000000	0.800000000000000
0.296398199099550	1.29935177207665	0.800722408601072	0.800000000000000	0.800000000000000	1.29935177207672	0.800541097511542	0.800000000000000	0.800000000000000
0.297148574287144	1.29959363379322	0.800750331797132	0.800000000000000	0.800000000000000	1.29959363379328	0.800562333441067	0.800000000000000	0.800000000000000
0.297898949474737	1.29977932804496	0.800779048000998	0.800000000000000	0.800000000000000	1.29977932804500	0.800584237285470	0.800000000000000	0.800000000000000
0.298649324662331	1.29990879212650	0.800808583244842	0.800000000000000	0.800000000000000	1.29990879212653	0.800606830735066	0.800000000000000	0.800000000000000
0.299399699849925	1.29998198231114	0.800838964004508	0.800000000000000	0.800000000000000	1.29998198231115	0.800630135938551	0.800000000000000	0.800000000000000
0.300150075037519	1.29999887387542	0.800870217205172	0.800000000000000	0.800000000000000	1.29999887387543	0.800654175510606	0.800000000000000	0.800000000000000
0.300900450225113	1.29995946111310	0.800902370226712	0.800000000000000	0.800000000000000	1.29995946111309	0.800678972539367	0.800000000000000	0.800000000000000
0.301650825412706	1.29986375733827	0.800935450908783	0.800000000000000	0.800000000000000	1.29986375733825	0.800704550593763	0.800000000000000	0.800000000000000
0.302401200600300	1.29971179487798	0.800969487555568	0.800000000000000	0.800000000000000	1.29971179487794	0.800730933730690	0.800000000000000	0.800000000000000
0.303151575787894	1.29950362505393	0.801004508940137	0.800000000000000	0.800000000000000	1.29950362505388	0.800758146502031	0.800000000000000	0.800000000000000
0.303901950975488	1.29923931815366	0.801040547782971	0.800000000000000	0.800000000000000	1.29923931815360	0.800786213961497	0.800000000000000	0.800000000000000
0.304652326163082	1.29891896339096	0.801077640813837	0.800000000000000	0.800000000000000	1.29891896339088	0.800815161671275	0.800000000000000	0.800000000000000
0.305402701350675	1.29854266885568	0.801115809045310	0.800000000000000	0.800000000000000	1.29854266885559	0.800845015708474	0.800000000000000	0.800000000000000
0.306153076538269	1.29811056145297	0.801155083243809	0.800000000000000	0.800000000000000	1.29811056145287	0.800875802671367	0.800000000000000	0.800000000000000
0.306903451725863	1.29762278683196	0.801195494666632	0.800000000000000	0.800000000000000	1.29762278683184	0.800907549685399	0.800000000000000	0.800000000000000
0.307653826913457	1.29707950930388	0.801237075064708	0.800000000000000	0.800000000000000	1.29707950930375	0.800940284408953	0.800000000000000	0.800000000000000
0.308404202101051	1.29648091174991	0.801279856684973	0.800000000000000	0.800000000000000	1.29648091174977	0.800974035038865	0.800000000000000	0.800000000000000
0.309154577288644	1.29582719551849	0.801323872272032	0.800000000000000	0.800000000000000	1.29582719551833	0.801008844808468	0.800000000000000	0.800000000000000
0.309904952476238	1.29511858031249	0.801369155069546	0.800000000000000	0.800000000000000	1.29511858031232	0.801044731872263	0.800000000000000	0.800000000000000
0.310655327663832	1.29435530406616	0.801415738821584	0.800000000000000	0.800000000000000	1.29435530406598	0.801081724325937	0.800000000000000	0.800000000000000
0.311405702851426	1.29353762281195	0.801463657773560	0.800000000000000	0.800000000000000	1.29353762281176	0.801119852671629	0.800000000000000	0.800000000000000
0.312156078039020	1.29266581053743	0.801512946672616	0.800000000000000	0.800000000000000	1.29266581053722	0.801159147978410	0.800000000000000	0.800000000000000
0.312906453226613	1.29174015903222	0.801563640767499	0.800000000000000	0.800000000000000	1.29174015903200	0.801199641886153	0.800000000000000	0.800000000000000
0.313656828414207	1.29076097772529	0.801615775808063	0.800000000000000	0.800000000000000	1.29076097772506	0.801241366609027	0.800000000000000	0.800000000000000
0.314407203601801	1.28972859351256	0.801669388044366	0.800000000000000	0.800000000000000	1.28972859351232	0.801284354938625	0.800000000000000	0.800000000000000
0.315157578789395	1.28864335057505	0.801724514225316	0.800000000000000	0.800000000000000	1.28864335057479	0.801328640246662	0.800000000000000	0.800000000000000
0.315907953976989	1.28750561018759	0.801781191596807	0.800000000000000	0.800000000000000	1.28750561018732	0.801374256487252	0.800000000000000	0.800000000000000
0.316658329164582	1.28631575051850	0.801839457899368	0.800000000000000	0.800000000000000	1.28631575051822	0.801421238198772	0.800000000000000	0.800000000000000
0.317408704352176	1.28507416642005	0.801899351365311	0.800000000000000	0.800000000000000	1.28507416641975	0.801469620505276	0.800000000000000	0.800000000000000
0.318159079539770	1.28378126921012	0.801960910715374	0.800000000000000	0.800000000000000	1.28378126920982	0.801519439117413	0.800000000000000	0.800000000000000
0.318909454727364	1.28243748644519	0.802024175154821	0.800000000000000	0.800000000000000	1.28243748644488	0.801570730332872	0.800000000000000	0.800000000000000
0.319659829914958	1.28104326168468	0.802089184368996	0.800000000000000	0.800000000000000	1.28104326168435	0.801623531036246	0.800000000000000	0.800000000000000
0.320410205102551	1.27959905424700	0.802155978518276	0.800000000000000	0.800000000000000	1.27959905424667	0.801677878698396	0.800000000000000	0.800000000000000
0.321160580290145	1.27810533895748	0.802224598232407	0.800000000000000	0.800000000000000	1.27810533895713	0.801733811375291	0.800000000000000	0.800000000000000
0.321910955477739	1.27656260588820	0.802295084604128	0.800000000000000	0.800000000000000	1.27656260588784	0.801791367706261	0.800000000000000	0.800000000000000
0.322661330665333	1.27497136009017	0.802367479182025	0.800000000000000	0.800000000000000	1.27497136008980	0.801850586911645	0.800000000000000	0.800000000000000
0.323411705852926	1.27333212131784	0.802441823962581	0.800000000000000	0.800000000000000	1.27333212131745	0.801911508789749	0.800000000000000	0.800000000000000
0.324162081040520	1.27164542374632	0.802518161383409	0.800000000000000	0.800000000000000	1.27164542374593	0.801974173713243	0.800000000000000	0.800000000000000
0.324912456228114	1.26991181568145	0.802596534317614	0.800000000000000	0.800000000000000	1.26991181568105	0.802038622624915	0.800000000000000	0.800000000000000
0.325662831415708	1.26813185926286	0.802676986063833	0.800000000000000	0.800000000000000	1.26813185926245	0.802104897032739	0.800000000000000	0.800000000000000
0.326413206603302	1.26630613016047	0.802759560332588	0.800000000000000	0.800000000000000	1.26630613016005	0.802173039004196	0.800000000000000	0.800000000000000
0.327163581790895	1.26443521726438	0.802844301235466	0.800000000000000	0.800000000000000	1.26443521726395	0.802243091159848	0.800000000000000	0.800000000000000
0.327913956978489	1.26251972236863	0.802931253275826	0.800000000000000	0.800000000000000	1.26251972236819	0.802315096666260	0.800000000000000	0.800000000000000
0.328664332166083	1.26056025984889	0.803020461336971	0.800000000000000	0.800000000000000	1.26056025984844	0.802389099228214	0.800000000000000	0.800000000000000
0.329414707353677	1.25855745633445	0.803111970669183	0.800000000000000	0.800000000000000	1.25855745633398	0.802465143079997	0.800000000000000	0.800000000000000
0.330165082541271	1.25651195037462	0.803205826876466	0.800000000000000	0.800000000000000	1.25651195037414	0.802543272975893	0.800000000000000	0.800000000000000
0.330915457728864	1.25442439209996	0.803302075902442	0.800000000000000	0.800000000000000	1.25442439209947	0.802623534180042	0.800000000000000	0.800000000000000
0.331665832916458	1.25229544287842	0.803400764015257	0.800000000000000	0.800000000000000	1.25229544287793	0.802705972455395	0.800000000000000	0.800000000000000
0.332416208104052	1.25012577496676	0.803501937791287	0.800000000000000	0.800000000000000	1.25012577496626	0.802790634051708	0.800000000000000	0.800000000000000
0.333166583291646	1.24791607115745	0.803605644096985	0.800000000000000	0.800000000000000	1.24791607115694	0.802877565692701	0.800000000000000	0.800000000000000
0.333916958479240	1.24566702442132	0.803711930067493	0.800000000000000	0.800000000000000	1.24566702442080	0.802966814562571	0.800000000000000	0.800000000000000
0.334667333666833	1.24337933754627	0.803820864364221	0.800000000000000	0.800000000000000	1.24337933754575	0.803058428291406	0.800000000000000	0.800000000000000
0.335417708854427	1.24105372277221	0.803932578099404	0.800000000000000	0.800000000000000	1.24105372277168	0.803152454939545	0.800000000000000	0.800000000000000
0.336168084042021	1.23869090142255	0.804047023225185	0.800000000000000	0.800000000000000	1.23869090142201	0.803248942981445	0.800000000000000	0.800000000000000
0.336918459229615	1.23629160353256	0.804164248198764	0.800000000000000	0.800000000000000	1.23629160353201	0.803348056519034	0.800000000000000	0.800000000000000
0.337668834417209	1.23385656747473	0.804284301677799	0.800000000000000	0.800000000000000	1.23385656747417	0.803449748228827	0.800000000000000	0.800000000000000
0.338419209604802	1.23138653958151	0.804407232492312	0.800000000000000	0.800000000000000	1.23138653958094	0.803554058768048	0.800000000000000	0.800000000000000
0.339169584792396	1.22888227376569	0.804533089622412	0.800000000000000	0.800000000000000	1.22888227376512	0.803661038555054	0.800000000000000	0.800000000000000
0.339919959979990	1.22634453113863	0.804661922174989	0.800000000000000	0.800000000000000	1.22634453113805	0.803770738342273	0.800000000000000	0.800000000000000
0.340670335167584	1.22377407962666	0.804793779358709	0.800000000000000	0.800000000000000	1.22377407962607	0.803883209194723	0.800000000000000	0.800000000000000
0.341420710355178	1.22117169358587	0.804928710457222	0.800000000000000	0.800000000000000	1.22117169358528	0.803998502467113	0.800000000000000	0.800000000000000
0.342171085542771	1.21853815341568	0.805066764803424	0.800000000000000	0.800000000000000	1.21853815341508	0.804116669779974	0.800000000000000	0.800000000000000
0.342921460730365	1.21587424517123	0.805207991768071	0.800000000000000	0.800000000000000	1.21587424517062	0.804237762995202	0.800000000000000	0.800000000000000
0.343671835917959	1.21318076017513	0.805352440749575	0.800000000000000	0.800000000000000	1.21318076017452	0.804361834190130	0.800000000000000	0.800000000000000
0.344422211105553	1.21045849462864	0.805500161134239	0.800000000000000	0.800000000000000	1.21045849462803	0.804488935630990	0.800000000000000	0.800000000000000
0.345172586293147	1.20770824922262	0.805651202245546	0.800000000000000	0.800000000000000	1.20770824922199	0.804619119745313	0.800000000000000	0.800000000000000
0.345922961480740	1.20493082874846	0.805805613318360	0.800000000000000	0.800000000000000	1.20493082874783	0.804752439093248	0.800000000000000	0.800000000000000
0.346673336668334	1.20212704170939	0.805963443477614	0.800000000000000	0.800000000000000	1.20212704170876	0.804888946338126	0.800000000000000	0.800000000000000
0.347423711855928	1.19929769993225	0.806124741701822	0.800000000000000	0.800000000000000	1.19929769993162	0.805028694215885	0.800000000000000	0.800000000000000
0.348174087043522	1.19644361818009	0.806289556778465	0.800000000000000	0.800000000000000	1.19644361817945	0.805171735503766	0.800000000000000	0.800000000000000
0.348924462231116	1.19356561376580	0.806458031642240	0.800000000000000	0.800000000000000	1.19356561376516	0.805318122988114	0.800000000000000	0.800000000000000
0.349674837418709	1.19066450616714	0.806630316026600	0.800000000000000	0.800000000000000	1.19066450616649	0.805467909431239	0.800000000000000	0.800000000000000
0.350425212606303	1.18774111664319	0.806806280141181	0.800000000000000	0.800000000000000	1.18774111664254	0.805621411146889	0.800000000000000	0.800000000000000
0.351175587793897	1.18479626785273	0.806985972486566	0.800000000000000	0.800000000000000	1.18479626785207	0.805778455792722	0.800000000000000	0.800000000000000
0.351925962981491	1.18183078347459	0.807169441263124	0.800000000000000	0.800000000000000	1.18183078347393	0.805939076564126	0.800000000000000	0.800000000000000
0.352676338169085	1.17884548783034	0.807356734323941	0.800000000000000	0.800000000000000	1.17884548782967	0.806103326557400	0.800000000000000	0.800000000000000
0.353426713356678	1.17584120550946	0.807547899135923	0.800000000000000	0.800000000000000	1.17584120550878	0.806271258684056	0.800000000000000	0.800000000000000
0.354177088544272	1.17281876099731	0.807742982779692	0.800000000000000	0.800000000000000	1.17281876099664	0.806442925633046	0.800000000000000	0.800000000000000
0.354927463731866	1.16977897830609	0.807942031952185	0.800000000000000	0.800000000000000	1.16977897830541	0.806618379831797	0.800000000000000	0.800000000000000
0.355677838919460	1.16672268060895	0.808145092900620	0.800000000000000	0.800000000000000	1.16672268060827	0.806797673406801	0.800000000000000	0.800000000000000
0.356428214107054	1.16365068987761	0.808352211324407	0.800000000000000	0.800000000000000	1.16365068987693	0.806980858143488	0.800000000000000	0.800000000000000
0.357178589294647	1.16056382652359	0.808563432326259	0.800000000000000	0.800000000000000	1.16056382652291	0.807167985445485	0.800000000000000	0.800000000000000
0.357928964482241	1.15746290904330	0.808778800380586	0.800000000000000	0.800000000000000	1.15746290904261	0.807359106293519	0.800000000000000	0.800000000000000
0.358679339669835	1.15434875366718	0.808998531227735	0.800000000000000	0.800000000000000	1.15434875366649	0.807554271203635	0.800000000000000	0.800000000000000
0.359429714857429	1.15122217401321	0.809222802786190	0.800000000000000	0.800000000000000	1.15122217401251	0.807753691114711	0.800000000000000	0.800000000000000
0.360180090045023	1.14808398074468	0.809451377617640	0.800000000000000	0.800000000000000	1.14808398074399	0.807957577232831	0.800000000000000	0.800000000000000
0.360930465232616	1.14493498123286	0.809684298388713	0.800000000000000	0.800000000000000	1.14493498123216	0.808165684255455	0.800000000000000	0.800000000000000
0.361680840420210	1.14177597922430	0.809921607018393	0.800000000000000	0.800000000000000	1.14177597922361	0.808378061396973	0.800000000000000	0.800000000000000
0.362431215607804	1.13860777451332	0.810163344678178	0.800000000000000	0.800000000000000	1.13860777451262	0.808594757206869	0.800000000000000	0.800000000000000
0.363181590795398	1.13543116261953	0.810409551819120	0.800000000000000	0.800000000000000	1.13543116261883	0.808815819525426	0.800000000000000	0.800000000000000
0.363931965982992	1.13224693447091	0.810660268093273	0.800000000000000	0.800000000000000	1.13224693447021	0.809041295439533	0.800000000000000	0.800000000000000
0.364682341170585	1.12905587609221	0.810915532208628	0.800000000000000	0.800000000000000	1.12905587609151	0.809271231238523	0.800000000000000	0.800000000000000
0.365432716358179	1.12585876829923	0.811175381816627	0.800000000000000	0.800000000000000	1.12585876829853	0.809505672370023	0.800000000000000	0.800000000000000
0.366183091545773	1.12265638639879	0.811440007827168	0.800000000000000	0.800000000000000	1.12265638639808	0.809744663395927	0.800000000000000	0.800000000000000
0.366933466733367	1.11944949989476	0.811709812983898	0.800000000000000	0.800000000000000	1.11944949989406	0.809988538168388	0.800000000000000	0.800000000000000
0.367683841920961	1.11623887220023	0.811984345333990	0.800000000000000	0.800000000000000	1.11623887219953	0.810237456045524	0.800000000000000	0.800000000000000
0.368434217108554	1.11302526035587	0.812263639401700	0.800000000000000	0.800000000000000	1.11302526035517	0.810491089439888	0.800000000000000	0.800000000000000
0.369184592296148	1.10980941475470	0.812547728692667	0.800000000000000	0.800000000000000	1.10980941475400	0.810749480037974	0.800000000000000	0.800000000000000
0.369934967483742	1.10659207887342	0.812836645738600	0.800000000000000	0.800000000000000	1.10659207887271	0.811012668429628	0.800000000000000	0.800000000000000
0.370685342671336	1.10337398901026	0.813130421996015	0.800000000000000	0.800000000000000	1.10337398900956	0.811280694065436	0.800000000000000	0.800000000000000
0.371435717858930	1.10015587402968	0.813429087658157	0.800000000000000	0.800000000000000	1.10015587402898	0.811553595214596	0.800000000000000	0.800000000000000
0.372186093046523	1.09693845511375	0.813732671469192	0.800000000000000	0.800000000000000	1.09693845511305	0.811831408923563	0.800000000000000	0.800000000000000
0.372936468234117	1.09372244552059	0.814041882100171	0.800000000000000	0.800000000000000	1.09372244551990	0.812114283054101	0.800000000000000	0.800000000000000
0.373686843421711	1.09050855034977	0.814356290726241	0.800000000000000	0.800000000000000	1.09050855034907	0.812402933281425	0.800000000000000	0.800000000000000
0.374437218609305	1.08729746631477	0.814675738896184	0.800000000000000	0.800000000000000	1.08729746631408	0.812696645135811	0.800000000000000	0.800000000000000
0.375187593796898	1.08408988152269	0.815000251280419	0.800000000000000	0.800000000000000	1.08408988152199	0.812995451517792	0.800000000000000	0.800000000000000
0.375937968984492	1.08088647526112	0.815329851404898	0.800000000000000	0.800000000000000	1.08088647526043	0.813299383907130	0.800000000000000	0.800000000000000
0.376688344172086	1.07768791779239	0.815664561447792	0.800000000000000	0.800000000000000	1.07768791779169	0.813608472326288	0.800000000000000	0.800000000000000
0.377438719359680	1.07449487015512	0.816004402010163	0.800000000000000	0.800000000000000	1.07449487015443	0.813922745305448	0.800000000000000	0.800000000000000
0.378189094547274	1.07130798397323	0.816349880399010	0.800000000000000	0.800000000000000	1.07130798397254	0.814242229849165	0.800000000000000	0.800000000000000
0.378939469734867	1.06812790127237	0.816701144750081	0.800000000000000	0.800000000000000	1.06812790127168	0.814567966147151	0.800000000000000	0.800000000000000
0.379689844922461	1.06495525430385	0.817057641081408	0.800000000000000	0.800000000000000	1.06495525430317	0.814899120933068	0.800000000000000	0.800000000000000
0.380440220110055	1.06179066537613	0.817419385004419	0.800000000000000	0.800000000000000	1.06179066537546	0.815235612790745	0.800000000000000	0.800000000000000
0.381190595297649	1.05863474669381	0.817786390837883	0.800000000000000	0.800000000000000	1.05863474669313	0.815577463411838	0.800000000000000	0.800000000000000
0.381940970485243	1.05548810020419	0.818158671342861	0.800000000000000	0.800000000000000	1.05548810020352	0.815924692799726	0.800000000000000	0.800000000000000
0.382691345672836	1.05235131745149	0.818536237416305	0.800000000000000	0.800000000000000	1.05235131745082	0.816277319244957	0.800000000000000	0.800000000000000
0.383441720860430	1.04922497943855	0.818920311577552	0.800000000000000	0.800000000000000	1.04922497943788	0.816635977943703	0.800000000000000	0.800000000000000
0.384192096048024	1.04610965649617	0.819309823624295	0.800000000000000	0.800000000000000	1.04610965649550	0.817000826247107	0.800000000000000	0.800000000000000
0.384942471235618	1.04300590816005	0.819704699505973	0.800000000000000	0.800000000000000	1.04300590815939	0.817371175936816	0.800000000000000	0.800000000000000
0.385692846423212	1.03991428305527	0.820104944864809	0.800000000000000	0.800000000000000	1.03991428305462	0.817747039253632	0.800000000000000	0.800000000000000
0.386443221610805	1.03683531878835	0.820510563710701	0.800000000000000	0.800000000000000	1.03683531878770	0.818128426602726	0.800000000000000	0.800000000000000
0.387193596798399	1.03376954184680	0.820921597825432	0.800000000000000	0.800000000000000	1.03376954184614	0.818515346540790	0.800000000000000	0.800000000000000
0.387943971985993	1.03071746750620	0.821339479191785	0.800000000000000	0.800000000000000	1.03071746750555	0.818908768108222	0.800000000000000	0.800000000000000
0.388694347173587	1.02767959974478	0.821762794717639	0.800000000000000	0.800000000000000	1.02767959974414	0.819308392115180	0.800000000000000	0.800000000000000
0.389444722361181	1.02465643116538	0.822191542250469	0.800000000000000	0.800000000000000	1.02465643116474	0.819713628812866	0.800000000000000	0.800000000000000
0.390195097548774	1.02164844292482	0.822625718216162	0.800000000000000	0.800000000000000	1.02164844292419	0.820124480140804	0.800000000000000	0.800000000000000
0.390945472736368	1.01865610467058	0.823065317442398	0.800000000000000	0.800000000000000	1.01865610466995	0.820540946119305	0.800000000000000	0.800000000000000
0.391695847923962	1.01567987448480	0.823511347760410	0.800000000000000	0.800000000000000	1.01567987448418	0.820963434111962	0.800000000000000	0.800000000000000
0.392446223111556	1.01272019883549	0.823963526730722	0.800000000000000	0.800000000000000	1.01272019883487	0.821392945595868	0.800000000000000	0.800000000000000
0.393196598299150	1.00977751253485	0.824421166022541	0.800000000000000	0.800000000000000	1.00977751253423	0.821828130227835	0.800000000000000	0.800000000000000
0.393946973486743	1.00685223870475	0.824884254282416	0.800000000000000	0.800000000000000	1.00685223870414	0.822268981084525	0.800000000000000	0.800000000000000
0.394697348674337	1.00394478874918	0.825352778507915	0.800000000000000	0.800000000000000	1.00394478874856	0.822715489302268	0.800000000000000	0.800000000000000
0.395447723861931	1.00105556233360	0.825827771231954	0.800000000000000	0.800000000000000	1.00105556233299	0.823168088664331	0.800000000000000	0.800000000000000
0.396198099049525	0.998184947371231	0.826309082998146	0.800000000000000	0.800000000000000	0.998184947370628	0.823627925605664	0.800000000000000	0.800000000000000
0.396948474237119	0.995333320016047	0.826795847913966	0.800000000000000	0.800000000000000	0.995333320015449	0.824093455528340	0.800000000000000	0.800000000000000
0.397698849424712	0.992501044662430	0.827288046685288	0.800000000000000	0.800000000000000	0.992501044661836	0.824564662461960	0.800000000000000	0.800000000000000
0.398449224612306	0.989688473951441	0.827785658489254	0.800000000000000	0.800000000000000	0.989688473950852	0.825041528530063	0.800000000000000	0.800000000000000
0.399199599799900	0.986895948783554	0.828290398247425	0.800000000000000	0.800000000000000	0.986895948782971	0.825525205563658	0.800000000000000	0.800000000000000
0.399949974987494	0.984123798337764	0.828800951567775	0.800000000000000	0.800000000000000	0.984123798337185	0.826015621112901	0.800000000000000	0.800000000000000
0.400700350175088	0.981372340096965	0.829316914861535	0.800000000000000	0.800000000000000	0.981372340096391	0.826511707754075	0.800000000000000	0.800000000000000
0.401450725362681	0.978641879879497	0.829838260867323	0.800000000000000	0.800000000000000	0.978641879878927	0.827013440523322	0.800000000000000	0.800000000000000
0.402201100550275	0.975932711876731	0.830365779775067	0.800000000000000	0.800000000000000	0.975932711876167	0.827521006242303	0.800000000000000	0.800000000000000
0.402951475737869	0.973245118696600	0.830900156048789	0.800000000000000	0.800000000000000	0.973245118696041	0.828036423701957	0.800000000000000	0.800000000000000
0.403701850925463	0.970579371412927	0.831439896008257	0.800000000000000	0.800000000000000	0.970579371412373	0.828557480503197	0.800000000000000	0.800000000000000
0.404452226113057	0.967935729620465	0.831984966479180	0.800000000000000	0.800000000000000	0.967935729619916	0.829084144707790	0.800000000000000	0.800000000000000
0.405202601300650	0.965314441495493	0.832535628376843	0.800000000000000	0.800000000000000	0.965314441494950	0.829616382666657	0.800000000000000	0.800000000000000
0.405952976488244	0.962715743861864	0.833093783739399	0.800000000000000	0.800000000000000	0.962715743861325	0.830156494239286	0.800000000000000	0.800000000000000
0.406703351675838	0.960139862262356	0.833657234701594	0.800000000000000	0.800000000000000	0.960139862261823	0.830702519966030	0.800000000000000	0.800000000000000
0.407453726863432	0.957587011035223	0.834225942283160	0.800000000000000	0.800000000000000	0.957587011034695	0.831254088877704	0.800000000000000	0.800000000000000
0.408204102051026	0.955057393395781	0.834800073164394	0.800000000000000	0.800000000000000	0.955057393395259	0.831811160719130	0.800000000000000	0.800000000000000
0.408954477238619	0.952551201522921	0.835381885957751	0.800000000000000	0.800000000000000	0.952551201522404	0.832376143371688	0.800000000000000	0.800000000000000
0.409704852426213	0.950068616650397	0.835968904702463	0.800000000000000	0.800000000000000	0.950068616649885	0.832947045169308	0.800000000000000	0.800000000000000
0.410455227613807	0.947609809162756	0.836561084879092	0.800000000000000	0.800000000000000	0.947609809162250	0.833523401049848	0.800000000000000	0.800000000000000
0.411205602801401	0.945174938695774	0.837158971215518	0.800000000000000	0.800000000000000	0.945174938695273	0.834105164537597	0.800000000000000	0.800000000000000
0.411955977988994	0.942764154241250	0.837764242747595	0.800000000000000	0.800000000000000	0.942764154240754	0.834695360022483	0.800000000000000	0.800000000000000
0.412706353176588	0.940377594256024	0.838374609664877	0.800000000000000	0.800000000000000	0.940377594255534	0.835290954739675	0.800000000000000	0.800000000000000
0.413456728364182	0.938015386775072	0.838990022438677	0.800000000000000	0.800000000000000	0.938015386774588	0.835891890552592	0.800000000000000	0.800000000000000
0.414207103551776	0.935677649528532	0.839611909542749	0.800000000000000	0.800000000000000	0.935677649528053	0.836499059218005	0.800000000000000	0.800000000000000
0.414957478739370	0.933364490062522	0.840240365570389	0.800000000000000	0.800000000000000	0.933364490062049	0.837113814045423	0.800000000000000	0.800000000000000
0.415707853926963	0.931076005863611	0.840873786813792	0.800000000000000	0.800000000000000	0.931076005863143	0.837733830824484	0.800000000000000	0.800000000000000
0.416458229114557	0.928812284486774	0.841512119075239	0.800000000000000	0.800000000000000	0.928812284486312	0.838359053208051	0.800000000000000	0.800000000000000
0.417208604302151	0.926573403686720	0.842158209629330	0.800000000000000	0.800000000000000	0.926573403686263	0.838991889239460	0.800000000000000	0.800000000000000
0.417958979489745	0.924359431552415	0.842809503487818	0.800000000000000	0.800000000000000	0.924359431551963	0.839630862996604	0.800000000000000	0.800000000000000
0.418709354677339	0.922170426644677	0.843465614150749	0.800000000000000	0.800000000000000	0.922170426644231	0.840274947116261	0.800000000000000	0.800000000000000
0.419459729864932	0.920006438136686	0.844127930071762	0.800000000000000	0.800000000000000	0.920006438136246	0.840925009496058	0.800000000000000	0.800000000000000
0.420210105052526	0.917867505957274	0.844796934465767	0.800000000000000	0.800000000000000	0.917867505956839	0.841582784387181	0.800000000000000	0.800000000000000
0.420960480240120	0.915753660936828	0.845470651313514	0.800000000000000	0.800000000000000	0.915753660936398	0.842245562986135	0.800000000000000	0.800000000000000
0.421710855427714	0.913664924955697	0.846149249603852	0.800000000000000	0.800000000000000	0.913664924955273	0.842913280914286	0.800000000000000	0.800000000000000
0.422461230615308	0.911601311094928	0.846835775790700	0.800000000000000	0.800000000000000	0.911601311094509	0.843589313515116	0.800000000000000	0.800000000000000
0.423211605802901	0.909562823789196	0.847526901182131	0.800000000000000	0.800000000000000	0.909562823788783	0.844270589062929	0.800000000000000	0.800000000000000
0.423961980990495	0.907549458981804	0.848222562160862	0.800000000000000	0.800000000000000	0.907549458981397	0.844956683471793	0.800000000000000	0.800000000000000
0.424712356178089	0.905561204281586	0.848925658623042	0.800000000000000	0.800000000000000	0.905561204281184	0.845650092057413	0.800000000000000	0.800000000000000
0.425462731365683	0.903598039121586	0.849633970486888	0.800000000000000	0.800000000000000	0.903598039121190	0.846349637984473	0.800000000000000	0.800000000000000
0.426213106553277	0.901659934919379	0.850346693702089	0.800000000000000	0.800000000000000	0.901659934918987	0.847053872589446	0.800000000000000	0.800000000000000
0.426963481740870	0.899746855238882	0.851066151935292	0.800000000000000	0.800000000000000	0.899746855238496	0.847764687224620	0.800000000000000	0.800000000000000
0.427713856928464	0.897858755953536	0.851791404789589	0.800000000000000	0.800000000000000	0.897858755953156	0.848482249331522	0.800000000000000	0.800000000000000
0.428464232116058	0.895995585410707	0.852520936859112	0.800000000000000	0.800000000000000	0.895995585410332	0.849204361010601	0.800000000000000	0.800000000000000
0.429214607303652	0.894157284597188	0.853256764028721	0.800000000000000	0.800000000000000	0.894157284596818	0.849932594534460	0.800000000000000	0.800000000000000
0.429964982491246	0.892343787305658	0.853998690060152	0.800000000000000	0.800000000000000	0.892343787305294	0.850667892566005	0.800000000000000	0.800000000000000
0.430715357678839	0.890555020301981	0.854744756212283	0.800000000000000	0.800000000000000	0.890555020301621	0.851407592997900	0.800000000000000	0.800000000000000
0.431465732866433	0.888790903493201	0.855496944983690	0.800000000000000	0.800000000000000	0.888790903492847	0.852153240963468	0.800000000000000	0.800000000000000
0.432216108054027	0.887051350096130	0.856255255556487	0.800000000000000	0.800000000000000	0.887051350095781	0.852905970333994	0.800000000000000	0.800000000000000
0.432966483241621	0.885336266806373	0.857017560990461	0.800000000000000	0.800000000000000	0.885336266806029	0.853662947780659	0.800000000000000	0.800000000000000
0.433716858429215	0.883645553967704	0.857786089520591	0.800000000000000	0.800000000000000	0.883645553967366	0.854425988447983	0.800000000000000	0.800000000000000
0.434467233616808	0.881979105741646	0.858560476670936	0.800000000000000	0.800000000000000	0.881979105741312	0.855195822106184	0.800000000000000	0.800000000000000
0.435217608804402	0.880336810277144	0.859338708053521	0.800000000000000	0.800000000000000	0.880336810276816	0.855969743327695	0.800000000000000	0.800000000000000
0.435967983991996	0.878718549880231	0.860123539981791	0.800000000000000	0.800000000000000	0.878718549879908	0.856750137711064	0.800000000000000	0.800000000000000
0.436718359179590	0.877124201183547	0.860913678012336	0.800000000000000	0.800000000000000	0.877124201183228	0.857536728124731	0.800000000000000	0.800000000000000
0.437468734367184	0.875553635315622	0.861707505075686	0.800000000000000	0.800000000000000	0.875553635315308	0.858327240406972	0.800000000000000	0.800000000000000
0.438219109554777	0.874006718069809	0.862508589565481	0.800000000000000	0.800000000000000	0.874006718069501	0.859124932376140	0.800000000000000	0.800000000000000
0.438969484742371	0.872483310072757	0.863314136736225	0.800000000000000	0.800000000000000	0.872483310072454	0.859927913627515	0.800000000000000	0.800000000000000
0.439719859929965	0.870983266952319	0.864123323927100	0.800000000000000	0.800000000000000	0.870983266952020	0.860734646910399	0.800000000000000	0.800000000000000
0.440470235117559	0.869506439504806	0.864940485505890	0.800000000000000	0.800000000000000	0.869506439504512	0.861549563337428	0.800000000000000	0.800000000000000
0.441220610305153	0.868052673861476	0.865761086128388	0.800000000000000	0.800000000000000	0.868052673861187	0.862368553303741	0.800000000000000	0.800000000000000
0.441970985492746	0.866621811654170	0.866586421722611	0.800000000000000	0.800000000000000	0.866621811653886	0.863192049279708	0.800000000000000	0.800000000000000
0.442721360680340	0.865213690179998	0.867418433197003	0.800000000000000	0.800000000000000	0.865213690179719	0.864023173352721	0.800000000000000	0.800000000000000
0.443471735867934	0.863828142564988	0.868253719207550	0.800000000000000	0.800000000000000	0.863828142564713	0.864857775963162	0.800000000000000	0.800000000000000
0.444222111055528	0.862464997926606	0.869095116390972	0.800000000000000	0.800000000000000	0.862464997926335	0.865698355291464	0.800000000000000	0.800000000000000
0.444972486243122	0.861124081535068	0.869941600157044	0.800000000000000	0.800000000000000	0.861124081534802	0.866544861818850	0.800000000000000	0.800000000000000
0.445722861430715	0.859805214973359	0.870791192595111	0.800000000000000	0.800000000000000	0.859805214973098	0.867394669362074	0.800000000000000	0.800000000000000
0.446473236618309	0.858508216295877	0.871648550126630	0.800000000000000	0.800000000000000	0.858508216295621	0.868252217405199	0.800000000000000	0.800000000000000
0.447223611805903	0.857232900185628	0.872509119662769	0.800000000000000	0.800000000000000	0.857232900185376	0.869113689688764	0.800000000000000	0.800000000000000
0.447973986993497	0.855979078109903	0.873374414495860	0.800000000000000	0.800000000000000	0.855979078109655	0.869979674057425	0.800000000000000	0.800000000000000
0.448724362181091	0.854746558474353	0.874245833251611	0.800000000000000	0.800000000000000	0.854746558474109	0.870852671184107	0.800000000000000	0.800000000000000
0.449474737368684	0.853535146775411	0.875120094891704	0.800000000000000	0.800000000000000	0.853535146775172	0.871728684496249	0.800000000000000	0.800000000000000
0.450225112556278	0.852344645750980	0.876001171255885	0.800000000000000	0.800000000000000	0.852344645750745	0.872611435555948	0.800000000000000	0.800000000000000
0.450975487743872	0.851174855529333	0.876886049120031	0.800000000000000	0.800000000000000	0.851174855529102	0.873498721488482	0.800000000000000	0.800000000000000
0.451725862931466	0.850025573776164	0.877774965749674	0.800000000000000	0.800000000000000	0.850025573775937	0.874389799025857	0.800000000000000	0.800000000000000
0.452476238119060	0.848896595839731	0.878670324288952	0.800000000000000	0.800000000000000	0.848896595839508	0.875288208999413	0.800000000000000	0.800000000000000
0.453226613306653	0.847787714894037	0.879568257196162	0.800000000000000	0.800000000000000	0.847787714893819	0.876189347603856	0.800000000000000	0.800000000000000
0.453976988494247	0.846698722079998	0.880472745420034	0.800000000000000	0.800000000000000	0.846698722079784	0.877096954830751	0.800000000000000	0.800000000000000
0.454727363681841	0.845629406644553	0.881380916787952	0.800000000000000	0.800000000000000	0.845629406644343	0.878008955242263	0.800000000000000	0.800000000000000
0.455477738869435	0.844579556077658	0.882293132696845	0.800000000000000	0.800000000000000	0.844579556077451	0.878924761949593	0.800000000000000	0.800000000000000
0.456228114057029	0.843548956247136	0.883211400328492	0.800000000000000	0.800000000000000	0.843548956246933	0.879847468547578	0.800000000000000	0.800000000000000
0.456978489244622	0.842537391531333	0.884131974626637	0.800000000000000	0.800000000000000	0.842537391531134	0.880772617480683	0.800000000000000	0.800000000000000
0.457728864432216	0.841544644949539	0.885059521804684	0.800000000000000	0.800000000000000	0.841544644949344	0.881704683303198	0.800000000000000	0.800000000000000
0.458479239619810	0.840570498290150	0.885989943664863	0.800000000000000	0.800000000000000	0.840570498289959	0.882640269223245	0.800000000000000	0.800000000000000
0.459229614807404	0.839614732236527	0.886925091042902	0.800000000000000	0.800000000000000	0.839614732236339	0.883580391122150	0.800000000000000	0.800000000000000
0.459979989994998	0.838677126490523	0.887865212857427	0.800000000000000	0.800000000000000	0.838677126490339	0.884526253013457	0.800000000000000	0.800000000000000
0.460730365182591	0.837757459893662	0.888807914616835	0.800000000000000	0.800000000000000	0.837757459893481	0.885474379680149	0.800000000000000	0.800000000000000
0.461480740370185	0.836855510545924	0.889757586752991	0.800000000000000	0.800000000000000	0.836855510545747	0.886430354524286	0.800000000000000	0.800000000000000
0.462231115557779	0.835971055922133	0.890709199444327	0.800000000000000	0.800000000000000	0.835971055921960	0.887388380423625	0.800000000000000	0.800000000000000
0.462981490745373	0.835103872985918	0.891666866348972	0.800000000000000	0.800000000000000	0.835103872985748	0.888352355924910	0.800000000000000	0.800000000000000
0.463731865932967	0.834253738301225	0.892627774986468	0.800000000000000	0.800000000000000	0.834253738301058	0.889320219851024	0.800000000000000	0.800000000000000
0.464482241120560	0.833420428141374	0.893592849560304	0.800000000000000	0.800000000000000	0.833420428141210	0.890292036112710	0.800000000000000	0.800000000000000
0.465232616308154	0.832603718595641	0.894562901229724	0.800000000000000	0.800000000000000	0.832603718595481	0.891269571842470	0.800000000000000	0.800000000000000
0.465982991495748	0.831803385673356	0.895535331401952	0.800000000000000	0.800000000000000	0.831803385673199	0.892249170943870	0.800000000000000	0.800000000000000
0.466733366683342	0.831019205405506	0.896514371909693	0.800000000000000	0.800000000000000	0.831019205405352	0.893236211012610	0.800000000000000	0.800000000000000
0.467483741870935	0.830250953943840	0.897494998593579	0.800000000000000	0.800000000000000	0.830250953943689	0.894224924586010	0.800000000000000	0.800000000000000
0.468234117058529	0.829498407657466	0.898481978013686	0.800000000000000	0.800000000000000	0.829498407657318	0.895219909358066	0.800000000000000	0.800000000000000
0.468984492246123	0.828761343226941	0.899471338017847	0.800000000000000	0.800000000000000	0.828761343226797	0.896217851917985	0.800000000000000	0.800000000000000
0.469734867433717	0.828039537735856	0.900465508277148	0.800000000000000	0.800000000000000	0.828039537735715	0.897220436483086	0.800000000000000	0.800000000000000
0.470485242621311	0.827332768759907	0.901463446044741	0.800000000000000	0.800000000000000	0.827332768759769	0.898227439459768	0.800000000000000	0.800000000000000
0.471235617808904	0.826640814453468	0.902464749111673	0.800000000000000	0.800000000000000	0.826640814453332	0.899237559820772	0.800000000000000	0.800000000000000
0.471985992996498	0.825963453633660	0.903471108178936	0.800000000000000	0.800000000000000	0.825963453633527	0.900253454125292	0.800000000000000	0.800000000000000
0.472736368184092	0.825300465861935	0.904479484785540	0.800000000000000	0.800000000000000	0.825300465861805	0.901271044850767	0.800000000000000	0.800000000000000
0.473486743371686	0.824651631523169	0.905494108387693	0.800000000000000	0.800000000000000	0.824651631523041	0.902295661064604	0.800000000000000	0.800000000000000
0.474237118559280	0.824016731902284	0.906509888410123	0.800000000000000	0.800000000000000	0.824016731902159	0.903321494257890	0.800000000000000	0.800000000000000
0.474987493746873	0.823395549258415	0.907532228770691	0.800000000000000	0.800000000000000	0.823395549258293	0.904353823870220	0.800000000000000	0.800000000000000
0.475737868934467	0.822787866896621	0.908556022009969	0.800000000000000	0.800000000000000	0.822787866896501	0.905388109345693	0.800000000000000	0.800000000000000
0.476488244122061	0.822193469237170	0.909585249945362	0.800000000000000	0.800000000000000	0.822193469237053	0.906427704784929	0.800000000000000	0.800000000000000
0.477238619309655	0.821612141882405	0.910616900482487	0.800000000000000	0.800000000000000	0.821612141882291	0.907470274463734	0.800000000000000	0.800000000000000
0.477988994497249	0.821043671681217	0.911652951362491	0.800000000000000	0.800000000000000	0.821043671681105	0.908517064915510	0.800000000000000	0.800000000000000
0.478739369684842	0.820487846791135	0.912692303217422	0.800000000000000	0.800000000000000	0.820487846791025	0.909567751036346	0.800000000000000	0.800000000000000
0.479489744872436	0.819944456738061	0.913735111006876	0.800000000000000	0.800000000000000	0.819944456737954	0.910621664426508	0.800000000000000	0.800000000000000
0.480240120060030	0.819413292473677	0.914782008415674	0.800000000000000	0.800000000000000	0.819413292473572	0.911680299709546	0.800000000000000	0.800000000000000
0.480990495247624	0.818894146430527	0.915831505912956	0.800000000000000	0.800000000000000	0.818894146430424	0.912741262738669	0.800000000000000	0.800000000000000
0.481740870435218	0.818386812574826	0.916885793564141	0.800000000000000	0.800000000000000	0.818386812574725	0.913807680543000	0.800000000000000	0.800000000000000
0.482491245622811	0.817891086456999	0.917941912328771	0.800000000000000	0.800000000000000	0.817891086456901	0.914875618720298	0.800000000000000	0.800000000000000
0.483241620810405	0.817406765259992	0.919003435432469	0.800000000000000	0.800000000000000	0.817406765259897	0.915949653196533	0.800000000000000	0.800000000000000
0.483991995997999	0.816933647845372	0.920066105798734	0.800000000000000	0.800000000000000	0.816933647845278	0.917024490873618	0.800000000000000	0.800000000000000
0.484742371185593	0.816471534797249	0.921134710273600	0.800000000000000	0.800000000000000	0.816471534797157	0.918105977111715	0.800000000000000	0.800000000000000
0.485492746373187	0.816020228464055	0.922203861434544	0.800000000000000	0.800000000000000	0.816020228463965	0.919188006420312	0.800000000000000	0.800000000000000
0.486243121560780	0.815579532998201	0.923279393990823	0.800000000000000	0.800000000000000	0.815579532998114	0.920276411687790	0.800000000000000	0.800000000000000
0.486993496748374	0.815149254393651	0.924355366602693	0.800000000000000	0.800000000000000	0.815149254393566	0.921365645244348	0.800000000000000	0.800000000000000
0.487743871935968	0.814729200521439	0.925437262231231	0.800000000000000	0.800000000000000	0.814729200521355	0.922460716452232	0.800000000000000	0.800000000000000
0.488494247123562	0.814319181163165	0.926519933519962	0.800000000000000	0.800000000000000	0.814319181163083	0.923556994027081	0.800000000000000	0.800000000000000
0.489244622311156	0.813919008042508	0.927608090603366	0.800000000000000	0.800000000000000	0.813919008042428	0.924658651225641	0.800000000000000	0.800000000000000
0.489994997498749	0.813528494854781	0.928697311578698	0.800000000000000	0.800000000000000	0.813528494854703	0.925761814036587	0.800000000000000	0.800000000000000
0.490745372686343	0.813147457294566	0.929791654793210	0.800000000000000	0.800000000000000	0.813147457294489	0.926869976280368	0.800000000000000	0.800000000000000
0.491495747873937	0.812775713081470	0.930887277724131	0.800000000000000	0.800000000000000	0.812775713081396	0.927979867114905	0.800000000000000	0.800000000000000
0.492246123061531	0.812413081984033	0.931987730684153	0.800000000000000	0.800000000000000	0.812413081983960	0.929094452493807	0.800000000000000	0.800000000000000
0.492996498249125	0.812059385841816	0.933089609236899	0.800000000000000	0.800000000000000	0.812059385841745	0.930210915826179	0.800000000000000	0.800000000000000
0.493746873436718	0.811714448585726	0.934196094519505	0.800000000000000	0.800000000000000	0.811714448585657	0.931331841495338	0.800000000000000	0.800000000000000
0.494497248624312	0.811378096256592	0.935304083867838	0.800000000000000	0.800000000000000	0.811378096256524	0.932454723597761	0.800000000000000	0.800000000000000
0.495247623811906	0.811050157022045	0.936416523033975	0.800000000000000	0.800000000000000	0.811050157021979	0.933581905806842	0.800000000000000	0.800000000000000
0.495997998999500	0.810730461191736	0.937530479963384	0.800000000000000	0.800000000000000	0.810730461191672	0.934711054855446	0.800000000000000	0.800000000000000
0.496748374187094	0.810418841230921	0.938648793581194	0.800000000000000	0.800000000000000	0.810418841230858	0.935844408977434	0.800000000000000	0.800000000000000
0.497498749374687	0.810115131772462	0.939768576590692	0.800000000000000	0.800000000000000	0.810115131772401	0.936979675152754	0.800000000000000	0.800000000000000
0.498249124562281	0.809819169627282	0.940892684258302	0.800000000000000	0.800000000000000	0.809819169627222	0.938119115711419	0.800000000000000	0.800000000000000
0.498999499749875	0.809530793793295	0.942018153657392	0.800000000000000	0.800000000000000	0.809530793793237	0.939260351293518	0.800000000000000	0.800000000000000
0.499749874937469	0.809249845462877	0.943147974024332	0.800000000000000	0.800000000000000	0.809249845462820	0.940405791991609	0.800000000000000	0.800000000000000
0.500500250125063	0.808976168028887	0.944278992024711	0.800000000000000	0.800000000000000	0.808976168028831	0.941552851449808	0.800000000000000	0.800000000000000
0.501250625312656	0.808709607089302	0.945414442812207	0.800000000000000	0.800000000000000	0.808709607089248	0.942704205192913	0.800000000000000	0.800000000000000
0.502001000500250	0.808450010450484	0.946550873614450	0.800000000000000	0.800000000000000	0.808450010450431	0.943856945269033	0.800000000000000	0.800000000000000
0.502751375687844	0.808197228129127	0.947691871634785	0.800000000000000	0.800000000000000	0.808197228129075	0.945014124193250	0.800000000000000	0.800000000000000
0.503501750875438	0.807951112352924	0.948833581510381	0.800000000000000	0.800000000000000	0.807951112352873	0.946172403981733	0.800000000000000	0.800000000000000
0.504252126063032	0.807711517559983	0.949980042685928	0.800000000000000	0.800000000000000	0.807711517559934	0.947335319476525	0.800000000000000	0.800000000000000
0.505002501250625	0.807478300397039	0.951126900054395	0.800000000000000	0.800000000000000	0.807478300396991	0.948499000496947	0.800000000000000	0.800000000000000
0.505752876438219	0.807251319716492	0.952278739427813	0.800000000000000	0.800000000000000	0.807251319716445	0.949667563228919	0.800000000000000	0.800000000000000
0.506503251625813	0.807030436572311	0.953430614924003	0.800000000000000	0.800000000000000	0.807030436572265	0.950836509494476	0.800000000000000	0.800000000000000
0.507253626813407	0.806815514214847	0.954587746681158	0.800000000000000	0.800000000000000	0.806815514214802	0.952010629429535	0.800000000000000	0.800000000000000
0.508004002001001	0.806606418084578	0.955744878438313	0.800000000000000	0.800000000000000	0.806606418084534	0.953184749364594	0.800000000000000	0.800000000000000
0.508754377188594	0.806403015804837	0.956906850719508	0.800000000000000	0.800000000000000	0.806403015804795	0.954364293934685	0.800000000000000	0.800000000000000
0.509504752376188	0.806205177173552	0.958069188210890	0.800000000000000	0.800000000000000	0.806205177173510	0.955543880359476	0.800000000000000	0.800000000000000
0.510255127563782	0.806012774154029	0.959235839336518	0.800000000000000	0.800000000000000	0.806012774153988	0.956728334556446	0.800000000000000	0.800000000000000
0.511005502751376	0.805825680864824	0.960403295073388	0.800000000000000	0.800000000000000	0.805825680864784	0.957913296098966	0.800000000000000	0.800000000000000
0.511755877938970	0.805643773568737	0.961574501936279	0.800000000000000	0.800000000000000	0.805643773568698	0.959102531133991	0.800000000000000	0.800000000000000
0.512506253126563	0.805466930660949	0.962746987649851	0.800000000000000	0.800000000000000	0.805466930660912	0.960292775781581	0.800000000000000	0.800000000000000
0.513256628314157	0.805295032656360	0.963922629645876	0.800000000000000	0.800000000000000	0.805295032656323	0.961486665599430	0.800000000000000	0.800000000000000
0.514007003501751	0.805127962176135	0.965100056303067	0.800000000000000	0.800000000000000	0.805127962176098	0.962682100718177	0.800000000000000	0.800000000000000
0.514757378689345	0.804965603933517	0.966280015369948	0.800000000000000	0.800000000000000	0.804965603933482	0.963880522038754	0.800000000000000	0.800000000000000
0.515507753876939	0.804807844718921	0.967462293168433	0.800000000000000	0.800000000000000	0.804807844718887	0.965081054389812	0.800000000000000	0.800000000000000
0.516258129064532	0.804654573384350	0.968646453825377	0.800000000000000	0.800000000000000	0.804654573384317	0.966283886745237	0.800000000000000	0.800000000000000
0.517008504252126	0.804505680827162	0.969833492199792	0.800000000000000	0.800000000000000	0.804505680827129	0.967489422500540	0.800000000000000	0.800000000000000
0.517758879439720	0.804361059973222	0.971021741586184	0.800000000000000	0.800000000000000	0.804361059973190	0.968696548267690	0.800000000000000	0.800000000000000
0.518509254627314	0.804220605759467	0.972213449216691	0.800000000000000	0.800000000000000	0.804220605759436	0.969906993024667	0.800000000000000	0.800000000000000
0.519259629814908	0.804084215115919	0.973405677117925	0.800000000000000	0.800000000000000	0.804084215115889	0.971118297453193	0.800000000000000	0.800000000000000
0.520010005002501	0.803951786947165	0.974601961852006	0.800000000000000	0.800000000000000	0.803951786947136	0.972333556248164	0.800000000000000	0.800000000000000
0.520760380190095	0.803823222113349	0.975798246586088	0.800000000000000	0.800000000000000	0.803823222113320	0.973548927484062	0.800000000000000	0.800000000000000
0.521510755377689	0.803698423410691	0.976998829635581	0.800000000000000	0.800000000000000	0.803698423410663	0.974768904804458	0.800000000000000	0.800000000000000
0.522261130565283	0.803577295551567	0.978199598579639	0.800000000000000	0.800000000000000	0.803577295551540	0.975988882124855	0.800000000000000	0.800000000000000
0.523011505752877	0.803459745144181	0.979403854088881	0.800000000000000	0.800000000000000	0.803459745144155	0.977212833704685	0.800000000000000	0.800000000000000
0.523761880940470	0.803345680671847	0.980609013626193	0.800000000000000	0.800000000000000	0.803345680671821	0.978437433499998	0.800000000000000	0.800000000000000
0.524512256128064	0.803235012471913	0.981816838851871	0.800000000000000	0.800000000000000	0.803235012471888	0.979665140362380	0.800000000000000	0.800000000000000
0.525262631315658	0.803127652714355	0.983026294791813	0.800000000000000	0.800000000000000	0.803127652714330	0.980894266053689	0.800000000000000	0.800000000000000
0.526013006503252	0.803023515380061	0.984237589778166	0.800000000000000	0.800000000000000	0.803023515380037	0.982125624612986	0.800000000000000	0.800000000000000
0.526763381690846	0.802922516238833	0.985451247249269	0.800000000000000	0.800000000000000	0.802922516238809	0.983359179101630	0.800000000000000	0.800000000000000
0.527513756878439	0.802824572827126	0.986665914813201	0.800000000000000	0.800000000000000	0.802824572827103	0.984594088728317	0.800000000000000	0.800000000000000
0.528264132066033	0.802729604425562	0.987883678169768	0.800000000000000	0.800000000000000	0.802729604425539	0.985831974402798	0.800000000000000	0.800000000000000
0.529014507253627	0.802637532036214	0.989101623890077	0.800000000000000	0.800000000000000	0.802637532036192	0.987070337425547	0.800000000000000	0.800000000000000
0.529764882441221	0.802548278359716	0.990323396583314	0.800000000000000	0.800000000000000	0.802548278359695	0.988312456167594	0.800000000000000	0.800000000000000
0.530515257628815	0.802461767772197	0.991545169276552	0.800000000000000	0.800000000000000	0.802461767772176	0.989554574909640	0.800000000000000	0.800000000000000
0.531265632816408	0.802377926302062	0.992770213529986	0.800000000000000	0.800000000000000	0.802377926302042	0.990800431060607	0.800000000000000	0.800000000000000
0.532016008004002	0.802296681606655	0.993995898326208	0.800000000000000	0.800000000000000	0.802296681606635	0.992046684249435	0.800000000000000	0.800000000000000
0.532766383191596	0.802217962948807	0.995223942322737	0.800000000000000	0.800000000000000	0.802217962948787	0.993295708198507	0.800000000000000	0.800000000000000
0.533516758379190	0.802141701173299	0.996453441525479	0.800038137936224	0.800000000000000	0.802141701173281	0.994545996713939	0.800003729077043	0.800000000000000
0.534267133566783	0.802067828683257	0.997684398647982	0.800062985095549	0.800000000000000	0.802067828683238	0.995798099143168	0.800030324669184	0.800000000000000
0.535017508754377	0.801996279416485	0.998917613958172	0.800087152324629	0.800000000000000	0.801996279416467	0.997052323367200	0.800056398009135	0.800000000000000
0.535767883941971	0.801926988821780	1.00015140036694	0.800111503962825	0.800000000000000	0.801926988821763	0.998307417892249	0.800082480384790	0.800000000000000
0.536518259129565	0.801859893835214	1.00138823252207	0.800136028350026	0.800000000000000	0.801859893835197	0.999565477719098	0.800108610150633	0.800000000000000
0.537268634317159	0.801794932856425	1.00262506467720	0.800160704774488	0.800000000000000	0.801794932856409	1.00082353754595	0.800134812003043	0.800000000000000
0.538019009504752	0.801732045724918	1.00386511590827	0.800185525718766	0.800000000000000	0.801732045724902	1.00208527568277	0.800161110300890	0.800000000000000
0.538769384692346	0.801671173696398	1.00510546471762	0.800210498564908	0.800000000000000	0.801671173696382	1.00334707049174	0.800187529391557	0.800000000000000
0.539519759879940	0.801612259419146	1.00634808496770	0.800235640328371	0.800000000000000	0.801612259419131	1.00461153556102	0.800214093623913	0.800000000000000
0.540270135067534	0.801555246910456	1.00759184984306	0.800260972820014	0.800000000000000	0.801555246910441	1.00587696423555	0.800240827362933	0.800000000000000
0.541020510255128	0.801500081533141	1.00883696298187	0.800286519475696	0.800000000000000	0.801500081533126	1.00714407803383	0.800267754998332	0.800000000000000
0.541770885442721	0.801446709972127	1.01008404288134	0.800312303729703	0.800000000000000	0.801446709972113	1.00841303896263	0.800294900953434	0.800000000000000
0.542521260630315	0.801395080211147	1.01133157549263	0.800338348422395	0.800000000000000	0.801395080211133	1.00968272612801	0.800322289694410	0.800000000000000
0.543271635817909	0.801345141509536	1.01258186825720	0.800364675758206	0.800000000000000	0.801345141509522	1.01095511718394	0.800349945739332	0.800000000000000
0.544022011005503	0.801296844379156	1.01383216102178	0.800391307480254	0.800000000000000	0.801296844379143	1.01222750823987	0.800377893666714	0.800000000000000
0.544772386193097	0.801250140561455	1.01508515202499	0.800418265078605	0.800000000000000	0.801250140561442	1.01350302370652	0.800406158123479	0.800000000000000
0.545522761380690	0.801204983004655	1.01633855448463	0.800445569956145	0.800000000000000	0.801204983004642	1.01477874224680	0.800434763832402	0.800000000000000
0.546273136568284	0.801161325841111	1.01759372237402	0.800473243535363	0.800000000000000	0.801161325841098	1.01605658559488	0.800463735599118	0.800000000000000
0.547023511755878	0.801119124364818	1.01885013116879	0.800501307315994	0.800000000000000	0.801119124364806	1.01733552845256	0.800493098318755	0.800000000000000
0.547773886943472	0.801078335009097	1.02010740991947	0.800529782901022	0.800000000000000	0.801078335009085	1.01861563212646	0.800522876982217	0.800000000000000
0.548524262131066	0.801038915324458	1.02136672101939	0.800558692005762	0.800000000000000	0.801038915324447	1.01989769560054	0.800553096682137	0.800000000000000
0.549274637318659	0.801000823956653	1.02262604725039	0.800588056459511	0.800000000000000	0.801000823956642	1.02117999474332	0.800583782618480	0.800000000000000
0.550025012506253	0.800964020624922	1.02388815518676	0.800617898205032	0.800000000000000	0.800964020624912	1.02246507458749	0.800614960103807	0.800000000000000
0.550775387693847	0.800928466100445	1.02515026312312	0.800648239298255	0.800000000000000	0.800928466100434	1.02375015443167	0.800646654568167	0.800000000000000
0.551525762881441	0.800894122185001	1.02641426654747	0.800679101908940	0.800000000000000	0.800894122184991	1.02503749840974	0.800678891563637	0.800000000000000
0.552276138069035	0.800860951689848	1.02767906530843	0.800710508322251	0.800000000000000	0.800860951689838	1.02632548981949	0.800711696768469	0.800000000000000
0.553026513256628	0.800828918414820	1.02894489015317	0.800742480940869	0.800000000000000	0.800828918414810	1.02761480210572	0.800745095990868	0.800000000000000
0.553776888444222	0.800797987127655	1.03021227350707	0.800775042287308	0.800000000000000	0.800797987127645	1.02890559970404	0.800779115172364	0.800000000000000
0.554527263631816	0.800768123543555	1.03147986328334	0.800808215006197	0.800000000000000	0.800768123543546	1.03019682269468	0.800813780390806	0.800000000000000
0.555277638819410	0.800739294304987	1.03274972347948	0.800842021866395	0.800000000000000	0.800739294304978	1.03149032051587	0.800849117862934	0.800000000000000
0.556028014007004	0.800711466961722	1.03401958367562	0.800876485762865	0.800000000000000	0.800711466961713	1.03278381833706	0.800885167125279	0.800000000000000
0.556778389194597	0.800684609951124	1.03529125231022	0.800911629718290	0.800000000000000	0.800684609951116	1.03407949058345	0.800921944490026	0.800000000000000
0.557528764382191	0.800658692578690	1.03656348061474	0.800947476884394	0.800000000000000	0.800658692578682	1.03537558205548	0.800959475179908	0.800000000000000
0.558279139569785	0.800633684998841	1.03783669895602	0.800984050542999	0.800000000000000	0.800633684998833	1.03667295006281	0.800997786059278	0.800000000000000
0.559029514757379	0.800609558195972	1.03911118664589	0.801021374106787	0.800000000000000	0.800609558195964	1.03797152798807	0.801036904141697	0.800000000000000
0.559779889944973	0.800586283965766	1.04038590459069	0.801059471119785	0.800000000000000	0.800586283965758	1.03927054086334	0.801076856590079	0.800000000000000
0.560530265132566	0.800563834896759	1.04166254137233	0.801098365257554	0.800000000000000	0.800563834896752	1.04057149739748	0.801117670716401	0.800000000000000
0.561280640320160	0.800542184352187	1.04293917815397	0.801138080327057	0.800000000000000	0.800542184352179	1.04187245393163	0.801159373980968	0.800000000000000
0.562031015507754	0.800521306452080	1.04421738539064	0.801178640266162	0.800000000000000	0.800521306452073	1.04317533319883	0.801201993991252	0.800000000000000
0.562781390695348	0.800501176055644	1.04549605973933	0.801220069142680	0.800000000000000	0.800501176055637	1.04447855982783	0.801245558500264	0.800000000000000
0.563531765882942	0.800481768743895	1.04677556088272	0.801262405289589	0.800000000000000	0.800481768743888	1.04578287987644	0.801290095404498	0.800000000000000
0.564282141070535	0.800463060802576	1.04805616135824	0.801305670151904	0.800000000000000	0.800463060802569	1.04708826739210	0.801335632741410	0.800000000000000
0.565032516258129	0.800445029205341	1.04933691209973	0.801349879040393	0.800000000000000	0.800445029205335	1.04839398339679	0.801382198686450	0.800000000000000
0.565782891445723	0.800427651597213	1.05061932545512	0.801395056633771	0.800000000000000	0.800427651597206	1.04970142187039	0.801429821549639	0.800000000000000
0.566533266633317	0.800410906278309	1.05190173881050	0.801441227737719	0.800000000000000	0.800410906278303	1.05100886034399	0.801478529771681	0.800000000000000
0.567283641820910	0.800394772187849	1.05318539526081	0.801488417282086	0.800000000000000	0.800394772187843	1.05231786987098	0.801528351919630	0.800000000000000
0.568034017008504	0.800379228888424	1.05446950706065	0.801536650318125	0.800000000000000	0.800379228888418	1.05362724862403	0.801579316682084	0.800000000000000
0.568784392196098	0.800364256550551	1.05575421531144	0.801585952015473	0.800000000000000	0.800364256550545	1.05493745926848	0.801631452863928	0.800000000000000
0.569534767383692	0.800349835937486	1.05703991112193	0.801636347658724	0.800000000000000	0.800349835937481	1.05624866684388	0.801684789380610	0.800000000000000
0.570285142571286	0.800335948390320	1.05832563198194	0.801687862643658	0.800000000000000	0.800335948390314	1.05756003910405	0.801739355251964	0.800000000000000
0.571035517758879	0.800322575813337	1.05961279512634	0.801740522473148	0.800000000000000	0.800322575813331	1.05887296323245	0.801795179595565	0.800000000000000
0.571785892946473	0.800309700659648	1.06089995827074	0.801794352752684	0.800000000000000	0.800309700659642	1.06018588736085	0.801852291619629	0.800000000000000
0.572536268134067	0.800297305917089	1.06218800389119	0.801849379185521	0.800000000000000	0.800297305917084	1.06149998704574	0.801910720615452	0.800000000000000
0.573286643321661	0.800285375094389	1.06347651691992	0.801905627567366	0.800000000000000	0.800285375094384	1.06281451461164	0.801970495949399	0.800000000000000
0.574037018509255	0.800273892207599	1.06476538330295	0.801963123780580	0.800000000000000	0.800273892207594	1.06412958845649	0.802031647054441	0.800000000000000
0.574787393696848	0.800262841766791	1.06605512829917	0.802021893787838	0.800000000000000	0.800262841766787	1.06544560546170	0.802094203421236	0.800000000000000
0.575537768884442	0.800252208763016	1.06734487329538	0.802081963626365	0.800000000000000	0.800252208763011	1.06676162246692	0.802158194588769	0.800000000000000
0.576288144072036	0.800241978655518	1.06863563702317	0.802143359403932	0.800000000000000	0.800241978655514	1.06807900996455	0.802223650134551	0.800000000000000
0.577038519259630	0.800232137359215	1.06992649346997	0.802206107293268	0.800000000000000	0.800232137359211	1.06939640148941	0.802290599664379	0.800000000000000
0.577788894447224	0.800222671232430	1.07121788821471	0.802270233522045	0.800000000000000	0.800222671232426	1.07071457881675	0.802359072801652	0.800000000000000
0.578539269634817	0.800213567064875	1.07250973547691	0.802335764362950	0.800000000000000	0.800213567064870	1.07203322898002	0.802429099176274	0.800000000000000
0.579289644822411	0.800204812065889	1.07380172800328	0.802402726127064	0.800000000000000	0.800204812065885	1.07335216323196	0.802500708413132	0.800000000000000
0.580040020010005	0.800196393852926	1.07509444392375	0.802471145156442	0.800000000000000	0.800196393852922	1.07467195514442	0.802573930120176	0.800000000000000
0.580790395197599	0.800188300440287	1.07638715984422	0.802541047815034	0.800000000000000	0.800188300440283	1.07599174705688	0.802648859783465	0.800000000000000
0.581540770385193	0.800180520228094	1.07768046268581	0.802612460479204	0.800000000000000	0.800180520228090	1.07731243053230	0.802725484167912	0.800000000000000
0.582291145572786	0.800173041991508	1.07897392278522	0.802685409527238	0.800000000000000	0.800173041991505	1.07863324625620	0.802803815645039	0.800000000000000
0.583041520760380	0.800165854870187	1.08026763572846	0.802759921327030	0.800000000000000	0.800165854870183	1.07995450589870	0.802883883869308	0.800000000000000
0.583791895947974	0.800158948357971	1.08156171563546	0.802836022220462	0.800000000000000	0.800158948357968	1.08127622639617	0.802965718419161	0.800000000000000
0.584542271135568	0.800152312292813	1.08285580800056	0.802913821090799	0.800000000000000	0.800152312292809	1.08259803206093	0.803049348782848	0.800000000000000
0.585292646323162	0.800145936846922	1.08415038052368	0.802993279347842	0.800000000000000	0.800145936846919	1.08392053714551	0.803134804343867	0.800000000000000
0.586043021510755	0.800139812517149	1.08544495304680	0.803074412138063	0.800000000000000	0.800139812517146	1.08524304223010	0.803222114366102	0.800000000000000
0.586793396698349	0.800133930115585	1.08673975905446	0.803157245915094	0.800000000000000	0.800133930115583	1.08656602803754	0.803311307978588	0.800000000000000
0.587543771885943	0.800128280760387	1.08803469581071	0.803241807069536	0.800000000000000	0.800128280760384	1.08788919632239	0.803402414159984	0.800000000000000
0.588294147073537	0.800122855866811	1.08932969259777	0.803328121915598	0.800000000000000	0.800122855866809	1.08921254831648	0.803495461722776	0.800000000000000
0.589044522261131	0.800117647138471	1.09062486434298	0.803416216677384	0.800000000000000	0.800117647138468	1.09053625716210	0.803590479297194	0.800000000000000
0.589794897448724	0.800112646558797	1.09192003608818	0.803506117474144	0.800000000000000	0.800112646558795	1.09185996600773	0.803687495314854	0.800000000000000
0.590545272636318	0.800107846382711	1.09321529683330	0.803597850312640	0.800000000000000	0.800107846382709	1.09318407223968	0.803786537992138	0.800000000000000
0.591295647823912	0.800103239128497	1.09451057100797	0.803691441086634	0.800000000000000	0.800103239128495	1.09450819770122	0.803887635313320	0.800000000000000
0.592046023011506	0.800098817569878	1.09580583061106	0.803786915563216	0.800000000000000	0.800098817569876	1.09583248838209	0.803990815013546	0.800000000000000
0.592796398199100	0.800094574728291	1.09710107453050	0.803884299353600	0.800000000000000	0.800094574728289	1.09715690516184	0.804096104561579	0.800000000000000
0.593546773386693	0.800090503865349	1.09839630288040	0.803983617889242	0.800000000000000	0.800090503865347	1.09848135158490	0.804203547145445	0.800000000000000
0.594297148574287	0.800086598475502	1.09969138111559	0.804084896411287	0.800000000000000	0.800086598475500	1.09980593299181	0.804313318509991	0.800000000000000
0.595047523761881	0.800082852278881	1.10098645935077	0.804188159953046	0.800000000000000	0.800082852278879	1.10113051439871	0.804425291004875	0.800000000000000
0.595797898949475	0.800079259214327	1.10228132328756	0.804293433312199	0.800000000000000	0.800079259214325	1.10245512476510	0.804539491213330	0.800000000000000
0.596548274137069	0.800075813432601	1.10357609809331	0.804400891902738	0.800000000000000	0.800075813432599	1.10377974269467	0.804655945369915	0.800000000000000
0.597298649324662	0.800072509289768	1.10487073206667	0.804510453228862	0.800000000000000	0.800072509289766	1.10510432287343	0.804774679342205	0.800000000000000
0.598049024512256	0.800069341340763	1.10616506510379	0.804622108849027	0.800000000000000	0.800069341340761	1.10642884782711	0.804895718612685	0.800000000000000
0.598799399699850	0.800066304333119	1.10745939814090	0.804735882993221	0.800000000000000	0.800066304333118	1.10775336836871	0.805019088260563	0.800000000000000
0.599549774887444	0.800063393200870	1.10875318681114	0.804851799606023	0.800000000000000	0.800063393200868	1.10907766955051	0.805144812943470	0.800000000000000
0.600300150075038	0.800060603058609	1.11004693570617	0.804969882331421	0.800000000000000	0.800060603058607	1.11040197073230	0.805272916879156	0.800000000000000
0.601050525262631	0.800057929195717	1.11134028754043	0.805090154520965	0.800000000000000	0.800057929195716	1.11172604634249	0.805403423827262	0.800000000000000
0.601800900450225	0.800055367070745	1.11263330912551	0.805212639228079	0.800000000000000	0.800055367070744	1.11304999190784	0.805536357071201	0.800000000000000
0.602551275637819	0.800052912305946	1.11392618998198	0.805337359161783	0.800000000000000	0.800052912305945	1.11437381541268	0.805671739400025	0.800000000000000
0.603301650825413	0.800050560681969	1.11521833850772	0.805464336628401	0.800000000000000	0.800050560681968	1.11569727301299	0.805809773685299	0.800000000000000
0.604052026013006	0.800048308132689	1.11651048703345	0.805593593509663	0.800000000000000	0.800048308132688	1.11702073061331	0.805950417294869	0.800000000000000
0.604802401200600	0.800046150740192	1.11780184010051	0.805725194532874	0.800000000000000	0.800046150740191	1.11834365060324	0.806093590639548	0.800000000000000
0.605552776388194	0.800044084729893	1.11909296621418	0.805859364886392	0.800000000000000	0.800044084729892	1.11966648850898	0.806239314785342	0.800000000000000
0.606303151575788	0.800042106465802	1.12038362717600	0.805995893794835	0.800000000000000	0.800042106465800	1.12098896199271	0.806387610219409	0.800000000000000
0.607053526763382	0.800040212445917	1.12167358092148	0.806134801935359	0.800000000000000	0.800040212445916	1.12231105135787	0.806538496832571	0.800000000000000
0.607803901950975	0.800038399297754	1.12296351111091	0.806276109528386	0.800000000000000	0.800038399297754	1.12363304643378	0.806691993901984	0.800000000000000
0.608554277138569	0.800036663774009	1.12425213806130	0.806419836346970	0.800000000000000	0.800036663774008	1.12495426585440	0.806848120074153	0.800000000000000
0.609304652326163	0.800035002748338	1.12554076501168	0.806566001720987	0.800000000000000	0.800035002748337	1.12627548527502	0.807006893348262	0.800000000000000
0.610055027513757	0.800033413211269	1.12682844057083	0.806714624473690	0.800000000000000	0.800033413211268	1.12759599070365	0.807168331059611	0.800000000000000
0.610805402701351	0.800031892266233	1.12811558407857	0.806865722825598	0.800000000000000	0.800031892266233	1.12891623539420	0.807332780464407	0.800000000000000
0.611555777888944	0.800030437125711	1.12940228771647	0.807019314349237	0.800000000000000	0.800030437125711	1.13023610483303	0.807500012979778	0.800000000000000
0.612306153076538	0.800029045107496	1.13068778910626	0.807175742337658	0.800000000000000	0.800029045107496	1.13155530578158	0.807669977514333	0.800000000000000
0.613056528264132	0.800027713631070	1.13197329049606	0.807334785671884	0.800000000000000	0.800027713631069	1.13287450673013	0.807842689066603	0.800000000000000
0.613806903451726	0.800026440214086	1.13325717072108	0.807496392521802	0.800000000000000	0.800026440214086	1.13419268230451	0.808018161895755	0.800000000000000
0.614557278639320	0.800025222468967	1.13454086617282	0.807660578701469	0.800000000000000	0.800025222468966	1.13551084728648	0.808196409506960	0.800000000000000
0.615307653826913	0.800024058099592	1.13582351466058	0.807827359469728	0.800000000000000	0.800024058099591	1.13682847641567	0.808377444637150	0.800000000000000
0.616058029014507	0.800022944898104	1.13710523897591	0.807996749468489	0.800000000000000	0.800022944898103	1.13814578203876	0.808561279241094	0.800000000000000
0.616808404202101	0.800021880741800	1.13838660242562	0.808168762615008	0.800000000000000	0.800021880741800	1.13946300949298	0.808748249773149	0.800000000000000
0.617558779389695	0.800020863590129	1.13966618646902	0.808343411972661	0.800000000000000	0.800020863590129	1.14078001572744	0.808938247816029	0.800000000000000
0.618309154577289	0.800019891481776	1.14094577051242	0.808521195992850	0.800000000000000	0.800019891481776	1.14209702196191	0.809131099802336	0.800000000000000
0.619059529764882	0.800018962531845	1.14222347897469	0.808701690717432	0.800000000000000	0.800018962531845	1.14341503603537	0.809326814926114	0.800000000000000
0.619809904952476	0.800018074929124	1.14350074869429	0.808884882254326	0.800000000000000	0.800018074929124	1.14473315892485	0.809525401537333	0.800000000000000
0.620560280140070	0.800017226933445	1.14477688060063	0.809070781486390	0.800000000000000	0.800017226933445	1.14605346785783	0.809726867130068	0.800000000000000
0.621310655327664	0.800016416873120	1.14605166032396	0.809259398605963	0.800000000000000	0.800016416873120	1.14737558114234	0.809931218331229	0.800000000000000
0.622061030515258	0.800015643142464	1.14732615007198	0.809450742977700	0.800000000000000	0.800015643142464	1.14869916301184	0.810138793210414	0.800000000000000
0.622811405702851	0.800014904199401	1.14859825873171	0.809644869240011	0.800000000000000	0.800014904199401	1.15002875587689	0.810349581073503	0.800000000000000
0.623561780890445	0.800014198563139	1.14987036739144	0.809842325239146	0.800000000000000	0.800014198563139	1.15135834874193	0.810563295936588	0.800000000000000
0.624312156078039	0.800013524811932	1.15114028878433	0.810042560438748	0.800000000000000	0.800013524811932	1.15269870420623	0.810779941365762	0.800000000000000
0.625062531265633	0.800012881580904	1.15240954055216	0.810245581380109	0.800000000000000	0.800012881580904	1.15404100645589	0.810999520012478	0.800000000000000
0.625812906453227	0.800012267559955	1.15367748758573	0.810451393890826	0.800000000000000	0.800012267559955	1.15539444070811	0.811222033605725	0.800000000000000
0.626563281640820	0.800011681491729	1.15494369422666	0.810660002908212	0.800000000000000	0.800011681491729	1.15675913689869	0.811447638703184	0.800000000000000
0.627313656828414	0.800011122169656	1.15620958500936	0.810871412335597	0.800000000000000	0.800011122169656	1.15812893718789	0.811676783113541	0.800000000000000
0.628064032016008	0.800010588436052	1.15747255195564	0.811086324029464	0.800000000000000	0.800010588436052	1.15952920210585	0.811908891801940	0.800000000000000
0.628814407203602	0.800010079180290	1.15873551890192	0.811304123795539	0.800000000000000	0.800010079180290	1.16092946702382	0.812143963238682	0.800000000000000
0.629564782391196	0.800009593337030	1.15999582683720	0.811524763803633	0.800000000000000	0.800009593337030	1.16236721605111	0.812381994937498	0.800000000000000
0.630315157578789	0.800009129884508	1.16125535423531	0.811748245007679	0.800000000000000	0.800009129884508	1.16381554223047	0.812622983450943	0.800000000000000
0.631065532766383	0.800008687842884	1.16251322220915	0.811974567391976	0.800000000000000	0.800008687842884	1.16528490718054	0.812867346052655	0.800000000000000
0.631815907953977	0.800008266272652	1.16376910698602	0.812204030366654	0.800000000000000	0.800008266272652	1.16678616213581	0.813115120797171	0.800000000000000
0.632566283141571	0.800007864273093	1.16502443185905	0.812436915550609	0.800000000000000	0.800007864273093	1.16828741709108	0.813365868895090	0.800000000000000
0.633316658329165	0.800007480980793	1.16627646405301	0.812672672407451	0.800000000000000	0.800007480980793	1.16983306477823	0.813619583502344	0.800000000000000
0.634067033516758	0.800007115568210	1.16752849624696	0.812911297593781	0.800000000000000	0.800007115568210	1.17137937443005	0.813876256794173	0.800000000000000
0.634817408704352	0.800006767242283	1.16877709903110	0.813152786673695	0.800000000000000	0.800006767242283	1.17293970055112	0.814136110734519	0.800000000000000
0.635567783891946	0.800006435243104	1.17002506199489	0.813397339082179	0.800000000000000	0.800006435243104	1.17451233184329	0.814399670084484	0.800000000000000
0.636318159079540	0.800006118842623	1.17127067301265	0.813645540971676	0.800000000000000	0.800006118842623	1.17608507986538	0.814666193845588	0.800000000000000
0.637068534267134	0.800005817343406	1.17251434594204	0.813896627224766	0.800000000000000	0.800005817343406	1.17766150610770	0.814935670726791	0.800000000000000
0.637818909454727	0.800005530077439	1.17375683470588	0.814150589906722	0.800000000000000	0.800005530077439	1.17923793235001	0.815208088449297	0.800000000000000
0.638569284642321	0.800005256404969	1.17499598987011	0.814407419938703	0.800000000000000	0.800005256404969	1.18080660474455	0.815483830956523	0.800000000000000
0.639319659829915	0.800004995713390	1.17623514503433	0.814667580816771	0.800000000000000	0.800004995713390	1.18236673679049	0.815763206578942	0.800000000000000
0.640070035017509	0.800004747416170	1.17746961852874	0.814931248962807	0.800000000000000	0.800004747416170	1.18392686883643	0.816045517734391	0.800000000000000
0.640820410205103	0.800004510951813	1.17870401965546	0.815197794053926	0.800000000000000	0.800004510951813	1.18545980051154	0.816330748649979	0.800000000000000
0.641570785392696	0.800004285782864	1.17993484020703	0.815467203281153	0.800000000000000	0.800004285782864	1.18698859527581	0.816618882570711	0.800000000000000
0.642321160580290	0.800004071394946	1.18116424475481	0.815739462749910	0.800000000000000	0.800004071394946	1.18850865331237	0.816910877419898	0.800000000000000
0.643071535767884	0.800003867295834	1.18239124689285	0.816015729111163	0.800000000000000	0.800003867295834	1.18999602411151	0.817206012471262	0.800000000000000
0.643821910955478	0.800003673014564	1.18361540570501	0.816294925180895	0.800000000000000	0.800003673014564	1.19148339491066	0.817504034088608	0.800000000000000
0.644572286143072	0.800003488100573	1.18483841268499	0.816576969696441	0.800000000000000	0.800003488100573	1.19294639932522	0.817804922037558	0.800000000000000
0.645322661330665	0.800003312122871	1.18605706721799	0.816861844826521	0.800000000000000	0.800003312122871	1.19438608484070	0.818109323888591	0.800000000000000
0.646073036518259	0.800003144669248	1.18727572175100	0.817150500435673	0.800000000000000	0.800003144669248	1.19582577035617	0.818417231124520	0.800000000000000
0.646823411705853	0.800002985345503	1.18848877200223	0.817442374067609	0.800000000000000	0.800002985345503	1.19722561334041	0.818727979632157	0.800000000000000
0.647573786893447	0.800002833774713	1.18970165395870	0.817737067300865	0.800000000000000	0.800002833774713	1.19861396426134	0.819041545733637	0.800000000000000
0.648324162081041	0.800002689596516	1.19091004065439	0.818034558339406	0.800000000000000	0.800002689596516	1.20000151099223	0.819358524342099	0.800000000000000
0.649074537268634	0.800002552466433	1.19211687332627	0.818335855771068	0.800000000000000	0.800002552466433	1.20133654246478	0.819679110710337	0.800000000000000
0.649824912456228	0.800002422055210	1.19332037108112	0.818640389745793	0.800000000000000	0.800002422055210	1.20267157393733	0.820002481049911	0.800000000000000
0.650575287643822	0.800002298048184	1.19452086867607	0.818947701075220	0.800000000000000	0.800002298048184	1.20399374609170	0.820328608300900	0.800000000000000
0.651325662831416	0.800002180144679	1.19571923625273	0.819257763986375	0.800000000000000	0.800002180144679	1.20527446881171	0.820658317842919	0.800000000000000
0.652076038019010	0.800002068057421	1.19691310175929	0.819571942178822	0.800000000000000	0.800002068057421	1.20655519153172	0.820991449201922	0.800000000000000
0.652826413206603	0.800001961511975	1.19810608065649	0.819889074268032	0.800000000000000	0.800001961511975	1.20781128581059	0.821327295401895	0.800000000000000
0.653576788394197	0.800001860246207	1.19929300474694	0.820208927848797	0.800000000000000	0.800001860246207	1.20903728292815	0.821665826088031	0.800000000000000
0.654327163581791	0.800001764009763	1.20047992883739	0.820531818482140	0.800000000000000	0.800001764009763	1.21026328004570	0.822008404851035	0.800000000000000
0.655077538769385	0.800001672563574	1.20165997862723	0.820858756151717	0.800000000000000	0.800001672563574	1.21145290329786	0.822353906478834	0.800000000000000
0.655827913956979	0.800001585679374	1.20283963966647	0.821188378259655	0.800000000000000	0.800001585679374	1.21262405850444	0.822702042244275	0.800000000000000
0.656578289144572	0.800001503139241	1.20401339163636	0.821520652339882	0.800000000000000	0.800001503139241	1.21379521371102	0.823053269341601	0.800000000000000
0.657328664332166	0.800001424735158	1.20518545542562	0.821856787917519	0.800000000000000	0.800001424735158	1.21491789460660	0.823408348717446	0.800000000000000
0.658079039519760	0.800001350268583	1.20635257694761	0.822196140160284	0.800000000000000	0.800001350268583	1.21603423226596	0.823766006080879	0.800000000000000
0.658829414707354	0.800001279550049	1.20751669560124	0.822538097649642	0.800000000000000	0.800001279550049	1.21714398096726	0.824126205648742	0.800000000000000
0.659579789894948	0.800001212398765	1.20867682928751	0.822883173532237	0.800000000000000	0.800001212398765	1.21820557976136	0.824490496397628	0.800000000000000
0.660330165082541	0.800001148642248	1.20983263949811	0.823232201316256	0.800000000000000	0.800001148642248	1.21926717855546	0.824857578000604	0.800000000000000
0.661080540270135	0.800001088115957	1.21098540086210	0.823583780599680	0.800000000000000	0.800001088115957	1.22030811239954	0.825227137787820	0.800000000000000
0.661830915457729	0.800001030662954	1.21213252251989	0.823937878982342	0.800000000000000	0.800001030662954	1.22131505230606	0.825600191242478	0.800000000000000
0.662581290645323	0.800000976133563	1.21327749743394	0.824296510910186	0.800000000000000	0.800000976133563	1.22232199221258	0.825976586076965	0.800000000000000
0.663331665832917	0.800000924385060	1.21441553234087	0.824657633974427	0.800000000000000	0.800000924385060	1.22329271941665	0.826355389592637	0.800000000000000
0.664082041020510	0.800000875281367	1.21555227427156	0.825021206500935	0.800000000000000	0.800000875281367	1.22424506268568	0.826737242848681	0.800000000000000
0.664832416208104	0.800000828692755	1.21668080484151	0.825388979729524	0.800000000000000	0.800000828692755	1.22519740595471	0.827122826522952	0.800000000000000
0.665582791395698	0.800000784495566	1.21780883180384	0.825759552245862	0.800000000000000	0.800000784495566	1.22609621455428	0.827510744050915	0.800000000000000
0.666333166583292	0.800000742571946	1.21892741930977	0.826132504434489	0.800000000000000	0.800000742571946	1.22699399852213	0.827901429193113	0.800000000000000
0.667083541770886	0.800000702809584	1.22004600681569	0.826509480141639	0.800000000000000	0.800000702809584	1.22787342897402	0.828296064237448	0.800000000000000
0.667833916958479	0.800000665101466	1.22115439310480	0.826889391443822	0.800000000000000	0.800000665101466	1.22871667075630	0.828692953162210	0.800000000000000
0.668584292146073	0.800000629345641	1.22226257595379	0.827271606027139	0.800000000000000	0.800000629345641	1.22955991253858	0.829092497221487	0.800000000000000
0.669334667333667	0.800000595444989	1.22336067539850	0.827657845831037	0.800000000000000	0.800000595444989	1.23036317118780	0.829496033433907	0.800000000000000
0.670085042521261	0.800000563307008	1.22445796675605	0.828046969095611	0.800000000000000	0.800000563307008	1.23115187495680	0.829901738607483	0.800000000000000
0.670835417708855	0.800000532843603	1.22554513990437	0.828438312901427	0.800000000000000	0.800000532843603	1.23193105967569	0.830310163517915	0.800000000000000
0.671585792896448	0.800000503970890	1.22663102524640	0.828833872070910	0.800000000000000	0.800000503970890	1.23266522374764	0.830722438353307	0.800000000000000
0.672336168084042	0.800000476609001	1.22770657669723	0.829232064633893	0.800000000000000	0.800000476609001	1.23339938781960	0.831136792506139	0.800000000000000
0.673086543271636	0.800000450681905	1.22878051093814	0.829632388820734	0.800000000000000	0.800000450681905	1.23409736339462	0.831554115061761	0.800000000000000
0.673836918459230	0.800000426117230	1.22984368272082	0.830037316074011	0.800000000000000	0.800000426117230	1.23477699882825	0.831974954064591	0.800000000000000
0.674587293646824	0.800000402846099	1.23090508694287	0.830444419873559	0.800000000000000	0.800000402846099	1.23544557289345	0.832397778261315	0.800000000000000
0.675337668834417	0.800000380802966	1.23195505082711	0.830854047034737	0.800000000000000	0.800000380802966	1.23607070639559	0.832824010072731	0.800000000000000
0.676088044022011	0.800000359925466	1.23300330854153	0.831267897561965	0.800000000000000	0.800000359925466	1.23669583989772	0.833253227356505	0.800000000000000
0.676838419209605	0.800000340154266	1.23403915705039	0.831683739701602	0.800000000000000	0.800000340154266	1.23727772090050	0.833684331499477	0.800000000000000
0.677588794397199	0.800000321432925	1.23507360989749	0.832102794939872	0.800000000000000	0.800000321432925	1.23784840969017	0.834119478950417	0.800000000000000
0.678339169584792	0.800000303707763	1.23609434590273	0.832525299937805	0.800000000000000	0.800000303707763	1.23839520146440	0.834556877725740	0.800000000000000
0.679089544772386	0.800000286927727	1.23711413753231	0.832949692938864	0.800000000000000	0.800000286927727	1.23891154257682	0.834996483745111	0.800000000000000
0.679839919959980	0.800000271044273	1.23811881293246	0.833378207808019	0.800000000000000	0.800000271044273	1.23942029282551	0.835440125311987	0.800000000000000
0.680590295147574	0.800000256011248	1.23912199307664	0.833809170896770	0.800000000000000	0.800000256011248	1.23988242924050	0.835885498465239	0.800000000000000
0.681340670335168	0.800000241784775	1.24011058444896	0.834242424986781	0.800000000000000	0.800000241784775	1.24034456565549	0.836334019804167	0.800000000000000
0.682091045522761	0.800000228323150	1.24109586950379	0.834679911857116	0.800000000000000	0.800000228323150	1.24075829259011	0.836785527133105	0.800000000000000
0.682841420710355	0.800000215586736	1.24206749387508	0.835119123826726	0.800000000000000	0.800000215586736	1.24116642260153	0.837238657859376	0.800000000000000
0.683591795897949	0.800000203537868	1.24303345412101	0.835561870871295	0.800000000000000	0.800000203537868	1.24153642783993	0.837696087645846	0.800000000000000
0.684342171085543	0.800000192140756	1.24398715287176	0.836007500349142	0.800000000000000	0.800000192140756	1.24189080939277	0.838155237997883	0.800000000000000
0.685092546273137	0.800000181361402	1.24493218786091	0.836454999287391	0.800000000000000	0.800000181361402	1.24221424301077	0.838617117752280	0.800000000000000
0.685842921460730	0.800000171167507	1.24586691466776	0.836906991874882	0.800000000000000	0.800000171167507	1.24251519927537	0.839082226470987	0.800000000000000
0.686593296648324	0.800000161528396	1.24678922155789	0.837360534281184	0.800000000000000	0.800000161528396	1.24278930070794	0.839548788456366	0.800000000000000
0.687343671835918	0.800000152414936	1.24770382784857	0.837817542805926	0.800000000000000	0.800000152414936	1.24303722364568	0.840019556255784	0.800000000000000
0.688094047023512	0.800000143799465	1.24860136736476	0.838277329634998	0.800000000000000	0.800000143799465	1.24325935937142	0.840491953152545	0.800000000000000
0.688844422211106	0.800000135655718	1.24949459166728	0.838739094043004	0.800000000000000	0.800000135655718	1.24345471494777	0.840967157669997	0.800000000000000
0.689594797398699	0.800000127958762	1.25036505109234	0.839205063446900	0.800000000000000	0.800000127958762	1.24362241272119	0.841445322960957	0.800000000000000
0.690345172586293	0.800000120684932	1.25123009941713	0.839672396593105	0.800000000000000	0.800000120684932	1.24376573661797	0.841924958417726	0.800000000000000
0.691095547773887	0.800000113811766	1.25207624135084	0.840143670126313	0.800000000000000	0.800000113811766	1.24387671842816	0.842408823704472	0.800000000000000
0.691845922961481	0.800000107317950	1.25291024241420	0.840617055690394	0.800000000000000	0.800000107317950	1.24396862125162	0.842893901433842	0.800000000000000
0.692596298149075	0.800000101183260	1.25373034840925	0.841093080496147	0.800000000000000	0.800000101183260	1.24402083546979	0.843382378689783	0.800000000000000
0.693346673336668	0.800000095388509	1.25452998336499	0.841572449624719	0.800000000000000	0.800000095388509	1.24406199994514	0.843873022020618	0.800000000000000
0.694097048524262	0.800000089915496	1.25532152554949	0.842053222242639	0.800000000000000	0.800000089915496	1.24405364663648	0.844365908760997	0.800000000000000
0.694847423711856	0.800000084746958	1.25608355130361	0.842538503469035	0.800000000000000	0.800000084746958	1.24403236547420	0.844862044658902	0.800000000000000
0.695597798899450	0.800000079866525	1.25683482136129	0.843024884953920	0.800000000000000	0.800000079866525	1.24397437803286	0.845359332353442	0.800000000000000
0.696348174087044	0.800000075258673	1.25756428251309	0.843515138633805	0.800000000000000	0.800000075258673	1.24388888399323	0.845860886123519	0.800000000000000
0.697098549274637	0.800000070908682	1.25827029910771	0.844007288357822	0.800000000000000	0.800000070908682	1.24378261337039	0.846363399654604	0.800000000000000
0.697848924462231	0.800000066802599	1.25896365525612	0.844502273445612	0.800000000000000	0.800000066802599	1.24363191210473	0.846869460897586	0.800000000000000
0.698599299649825	0.800000062927199	1.25961933986302	0.845000114006602	0.800000000000000	0.800000062927199	1.24346166986504	0.847377248784247	0.800000000000000
0.699349674837419	0.800000059269947	1.26025818405975	0.845499822951585	0.800000000000000	0.800000059269947	1.24326170537336	0.847887681233851	0.800000000000000
0.700100050025013	0.800000055818963	1.26087180654584	0.846003274737124	0.800000000000000	0.800000055818963	1.24302415634850	0.848400664867656	0.800000000000000
0.700850425212606	0.800000052562993	1.26144833769648	0.846507699187158	0.800000000000000	0.800000052562993	1.24276342158188	0.848915457219045	0.800000000000000
0.701600800400200	0.800000049491373	1.26200399860010	0.847016680515502	0.800000000000000	0.800000049491373	1.24247390146528	0.849433556587397	0.800000000000000
0.702351175587794	0.800000046594001	1.26252071670078	0.847526412120970	0.800000000000000	0.800000046594002	1.24214480284504	0.849952696839531	0.800000000000000
0.703101550775388	0.800000043861311	1.26299885353986	0.848040238101394	0.800000000000000	0.800000043861311	1.24178976847884	0.850475830595118	0.800000000000000
0.703851925962982	0.800000041284241	1.26344906595902	0.848555341429968	0.800000000000000	0.800000041284241	1.24140718725356	0.850999594317130	0.800000000000000
0.704602301150575	0.800000038854210	1.26384737396524	0.849073851612036	0.800000000000000	0.800000038854211	1.24099159479628	0.851527391583463	0.800000000000000
0.705352676338169	0.800000036563096	1.26419909938179	0.849594240482895	0.800000000000000	0.800000036563097	1.24054027364634	0.852056037372068	0.800000000000000
0.706103051525763	0.800000034403208	1.26451226425734	0.850117422429861	0.800000000000000	0.800000034403208	1.24005989219295	0.852588142359572	0.800000000000000
0.706853426713357	0.800000032367265	1.26476350335801	0.850643008859998	0.800000000000000	0.800000032367265	1.23954940610367	0.853121585997474	0.800000000000000
0.707603801900951	0.800000030448378	1.26494767081345	0.851170849122187	0.800000000000000	0.800000030448378	1.23900793668791	0.853657983921266	0.800000000000000
0.708354177088544	0.800000028640026	1.26507625149900	0.851701543603253	0.800000000000000	0.800000028640027	1.23843475201411	0.854196140155229	0.800000000000000
0.709104552276138	0.800000026936041	1.26513987142134	0.852234027817855	0.800000000000000	0.800000026936041	1.23782924261218	0.854736815535868	0.800000000000000
0.709854927463732	0.800000025330584	1.26510934749239	0.852769739434869	0.800000000000000	0.800000025330584	1.23719064814911	0.855279598156807	0.800000000000000
0.710605302651326	0.800000023818134	1.26500261710655	0.853306852251372	0.800000000000000	0.800000023818134	1.23651840607900	0.855824534821438	0.800000000000000
0.711355677838920	0.800000022393468	1.26481060532419	0.853847488746741	0.800000000000000	0.800000022393468	1.23581359451256	0.856371856746342	0.800000000000000
0.712106053026513	0.800000021051646	1.26451922767876	0.854389213828602	0.800000000000000	0.800000021051646	1.23507436182575	0.856921037830262	0.800000000000000
0.712856428214107	0.800000019787999	1.26407956607060	0.854934681729896	0.800000000000000	0.800000019787999	1.23430017360656	0.857472811186109	0.800000000000000
0.713606803401701	0.800000018598108	1.26351621309921	0.855481001776067	0.800000000000000	0.800000018598109	1.23349072314537	0.858026219134686	0.800000000000000
0.714357178589295	0.800000017477800	1.26281438493979	0.856031206519757	0.800000000000000	0.800000017477800	1.23264526404796	0.858582355344236	0.800000000000000
0.715107553776888	0.800000016423127	1.26195685864192	0.856582103271603	0.800000000000000	0.800000016423127	1.23176285614837	0.859139971915249	0.800000000000000
0.715857928964482	0.800000015430359	1.26092361459194	0.857136949321920	0.800000000000000	0.800000015430359	1.23084231888936	0.859700381784707	0.800000000000000
0.716608304152076	0.800000014495971	1.25967936629861	0.857692403569768	0.800000000000000	0.800000014495971	1.22987431095520	0.860262188051203	0.800000000000000
0.717358679339670	0.800000013616631	1.25819105325003	0.858251794540827	0.800000000000000	0.800000013616631	1.22886309487393	0.860826781858496	0.800000000000000
0.718109054527264	0.800000012789193	1.25645293664862	0.858811786133168	0.800000000000000	0.800000012789193	1.22780136949596	0.861392758210419	0.800000000000000
0.718859429714857	0.800000012010683	1.25443471222260	0.859375624911670	0.800000000000000	0.800000012010683	1.22668372406024	0.861961445798504	0.800000000000000
0.719609804902451	0.800000011278292	1.25210320442235	0.859940132763585	0.800000000000000	0.800000011278292	1.22550179704833	0.862531571950774	0.800000000000000
0.720360180090045	0.800000010589369	1.24942277749891	0.860508321632206	0.800000000000000	0.800000010589369	1.22424972701943	0.863104262816434	0.800000000000000
0.721110555277639	0.800000009941408	1.24635590350472	0.861077323734005	0.800000000000000	0.800000009941408	1.22291382622863	0.863678517805389	0.800000000000000
0.721860930465233	0.800000009332045	1.24286378227467	0.861649764496365	0.800000000000000	0.800000009332045	1.22147738610734	0.864255121195399	0.800000000000000
0.722611305652826	0.800000008759047	1.23886821305847	0.862223237923418	0.800000000000000	0.800000008759047	1.21992015457643	0.864833483391386	0.800000000000000
0.723361680840420	0.800000008220306	1.23432834038616	0.862799832033692	0.800000000000000	0.800000008220306	1.21821799746346	0.865413908395882	0.800000000000000
0.724112056028014	0.800000007713832	1.22923389310299	0.863377752962275	0.800000000000000	0.800000007713832	1.21634248856318	0.865996355501016	0.800000000000000
0.724862431215608	0.800000007237748	1.22354255177274	0.863958401652599	0.800000000000000	0.800000007237748	1.21424329807527	0.866580511148931	0.800000000000000
0.725612806403202	0.800000006790283	1.21710280731562	0.864540745371996	0.800000000000000	0.800000006790283	1.21187208455648	0.867167020206717	0.800000000000000
0.726363181590795	0.800000006369764	1.20998583323122	0.865125349778335	0.800000000000000	0.800000006369764	1.20915420074030	0.867754815563428	0.800000000000000
0.727113556778389	0.800000005974615	1.20208329184785	0.865712090701558	0.800000000000000	0.800000005974615	1.20600174216808	0.868345362963254	0.800000000000000
0.727863931965983	0.800000005603348	1.19335721388213	0.866300552004572	0.800000000000000	0.800000005603348	1.20228289913181	0.868936707227143	0.800000000000000
0.728614307153577	0.800000005254560	1.18379096369738	0.866891663717903	0.800000000000000	0.800000005254560	1.19785396547868	0.869531268709744	0.800000000000000
0.729364682341171	0.800000004926928	1.17336407205972	0.867483883264809	0.800000000000000	0.800000004926928	1.19250101069161	0.870126071309702	0.800000000000000
0.730115057528764	0.800000004619204	1.16208937521637	0.868079338495222	0.800000000000000	0.800000004619204	1.18598471543184	0.870724621973949	0.800000000000000
0.730865432716358	0.800000004330212	1.14997843935238	0.868675217903452	0.800000000000000	0.800000004330212	1.17798369729885	0.871323172638196	0.800000000000000
0.731615807903952	0.800000004058844	1.13707490501965	0.869274988473217	0.800000000000000	0.800000004058844	1.16814484027289	0.871925306977722	0.800000000000000
0.732366183091546	0.800000003804053	1.12344011365433	0.869874759042983	0.800000000000000	0.800000003804053	1.15611012783568	0.872527821287805	0.800000000000000
0.733116558279140	0.800000003564855	1.10916506079961	0.870478486692377	0.800000000000000	0.800000003564855	1.14157779516750	0.873133207742730	0.800000000000000
0.733866933466733	0.800000003340322	1.09436350066520	0.871082543659959	0.800000000000000	0.800000003340322	1.12448599738018	0.873739659535420	0.800000000000000
0.734617308654327	0.800000003129578	1.07916563656869	0.871689705935693	0.800000000000000	0.800000003129578	1.10513050234744	0.874348208196394	0.800000000000000
0.735367683841921	0.800000002931800	1.06371894318809	0.872298019517421	0.800000000000000	0.800000002931800	1.08427603985143	0.874958570688698	0.800000000000000
0.736118059029515	0.800000002746212	1.04817988437109	0.872908518870344	0.800000000000000	0.800000002746212	1.06302723781108	0.875570192278152	0.800000000000000
0.736868434217109	0.800000002572082	1.03270788144707	0.873521058588218	0.800000000000000	0.800000002572082	1.04252052326703	0.876184438075623	0.800000000000000
0.737618809404702	0.800000002408722	1.01745875981315	0.874134798280704	0.800000000000000	0.800000002408722	1.02361891586143	0.876799044045967	0.800000000000000
0.738369184592296	0.800000002255484	1.00257736067777	0.874751532931700	0.800000000000000	0.800000002255484	1.00676649792649	0.877417145151182	0.800000000000000
0.739119559779890	0.800000002111756	0.988192495622105	0.875368417140849	0.800000000000000	0.800000002111756	0.992057748693558	0.878035246256398	0.800000000000000
0.739869934967484	0.800000001976965	0.974414463607362	0.875989314583830	0.800000000000000	0.800000001976965	0.979342168433668	0.878656575604041	0.800000000000000
0.740620310155078	0.800000001850569	0.961324230518746	0.876610212026810	0.800000000000000	0.800000001850569	0.968378334893180	0.879278503425649	0.800000000000000
0.741370685342671	0.800000001732058	0.948989462715177	0.877234275831471	0.800000000000000	0.800000001732058	0.958887877123878	0.879902613462833	0.800000000000000
0.742121060530265	0.800000001620955	0.937455198844432	0.877859303239102	0.800000000000000	0.800000001620955	0.950624900298032	0.880528338824813	0.800000000000000
0.742871435717859	0.800000001516808	0.926725986334167	0.878486289509993	0.800000000000000	0.800000001516808	0.943362985558200	0.881155143201869	0.800000000000000
0.743621810905453	0.800000001419192	0.916808781922443	0.879115413504047	0.800000000000000	0.800000001419192	0.936927740868708	0.881784636353164	0.800000000000000
0.744372186093047	0.800000001327709	0.907670790501511	0.879745229162126	0.800000000000000	0.800000001327709	0.931164127740020	0.882414129504459	0.800000000000000
0.745122561280640	0.800000001241983	0.899326774082966	0.880378415611307	0.800000000000000	0.800000001241983	0.925953477234593	0.883047280471039	0.800000000000000
0.745872936468234	0.800000001161661	0.891696906272832	0.881011602060489	0.800000000000000	0.800000001161662	0.921203857462171	0.883680511095937	0.800000000000000
0.746623311655828	0.800000001086412	0.884748858691680	0.881648182872909	0.800000000000000	0.800000001086412	0.916834498598327	0.884316156304072	0.800000000000000
0.747373686843422	0.800000001015923	0.878440141765853	0.882285396760977	0.800000000000000	0.800000001015923	0.912782847148299	0.884953093532148	0.800000000000000
0.748124062031016	0.800000000949900	0.872720793235762	0.882924589488822	0.800000000000000	0.800000000949900	0.909002959749220	0.885591149746498	0.800000000000000
0.748874437218609	0.800000000888068	0.867537182568950	0.883565795436610	0.800000000000000	0.800000000888068	0.905449341577287	0.886231762163509	0.800000000000000
0.749624812406203	0.800000000830167	0.862835463095110	0.884207510851284	0.800000000000000	0.800000000830167	0.902093795874572	0.886872374580521	0.800000000000000
0.750375187593797	0.800000000775954	0.858579274378103	0.884852672766771	0.800000000000000	0.800000000775954	0.898906240012500	0.887516403222231	0.800000000000000
0.751125562781391	0.800000000725199	0.854737476734877	0.885497834682258	0.800000000000000	0.800000000725200	0.895865585859463	0.888160658881031	0.800000000000000
0.751875937968984	0.800000000677689	0.851235442135203	0.886145904350717	0.800000000000000	0.800000000677689	0.892953650497266	0.888806903923329	0.800000000000000
0.752626313156578	0.800000000633219	0.848069402165657	0.886794985292843	0.800000000000000	0.800000000633219	0.890154819993404	0.889454770355237	0.800000000000000
0.753376688344172	0.800000000591601	0.845183254553137	0.887445367058548	0.800000000000000	0.800000000591601	0.887460154809165	0.890103152563954	0.800000000000000
0.754127063531766	0.800000000552656	0.842557829371001	0.888098329942385	0.800000000000000	0.800000000552656	0.884855153977022	0.890754596790101	0.800000000000000
0.754877438719360	0.800000000516216	0.840157641441092	0.888751292826222	0.800000000000000	0.800000000516216	0.882333583114906	0.891406041016247	0.800000000000000
0.755627813906953	0.800000000482125	0.837968583786567	0.889407746201178	0.800000000000000	0.800000000482125	0.879885895317453	0.892060027163875	0.800000000000000
0.756378189094547	0.800000000450235	0.835949779152122	0.890064552879100	0.800000000000000	0.800000000450235	0.877509932891088	0.892715015706935	0.800000000000000
0.757128564282141	0.800000000420406	0.834110347660556	0.890723113185565	0.800000000000000	0.800000000420406	0.875197107882212	0.893370951741926	0.800000000000000
0.757878939469735	0.800000000392510	0.832404757988069	0.891383725359626	0.800000000000000	0.800000000392510	0.872943628780834	0.894029450638170	0.800000000000000
0.758629314657329	0.800000000366423	0.830831729352064	0.892044337533687	0.800000000000000	0.800000000366423	0.870746122452386	0.894687949534414	0.800000000000000
0.759379689844922	0.800000000342032	0.829379182925423	0.892708690421108	0.800000000000000	0.800000000342032	0.868601580527658	0.895349236981739	0.800000000000000
0.760130065032516	0.800000000319228	0.828024449638674	0.893373068991377	0.800000000000000	0.800000000319228	0.866507315398624	0.896011211792988	0.800000000000000
0.760880440220110	0.800000000297911	0.826765549243334	0.894039329988414	0.800000000000000	0.800000000297912	0.864460902654161	0.896674267393904	0.800000000000000
0.761630815407704	0.800000000277987	0.825594859286446	0.894707435514839	0.800000000000000	0.800000000277987	0.862460144686039	0.897339683219872	0.800000000000000
0.762381190595298	0.800000000259365	0.824496218367803	0.895375541041264	0.800000000000000	0.800000000259366	0.860503040351172	0.898005099045839	0.800000000000000
0.763131565782891	0.800000000241964	0.823463513131306	0.896047320296374	0.800000000000000	0.800000000241964	0.858587736622431	0.898673257595293	0.800000000000000
0.763881940970485	0.800000000225705	0.822499840506520	0.896719112715042	0.800000000000000	0.800000000225705	0.856712513346722	0.899342079085944	0.800000000000000
0.764632316158079	0.800000000210515	0.821590952128728	0.897392608527944	0.800000000000000	0.800000000210515	0.854876943264497	0.900011830372384	0.800000000000000
0.765382691345673	0.800000000196325	0.820731668554887	0.898068047472463	0.800000000000000	0.800000000196325	0.853080973618365	0.900684021740441	0.800000000000000
0.766133066533267	0.800000000183070	0.819918099403722	0.898743486416983	0.800000000000000	0.800000000183071	0.851321001937637	0.901356213108498	0.800000000000000
0.766883441720860	0.800000000170692	0.819151343592420	0.899422231899559	0.800000000000000	0.800000000170692	0.849596606778669	0.902030823794799	0.800000000000000
0.767633816908454	0.800000000159132	0.818424145459424	0.900101276290234	0.800000000000000	0.800000000159132	0.847909721633166	0.902706348828182	0.800000000000000
0.768384192096048	0.800000000148339	0.817732334176373	0.900781554843715	0.800000000000000	0.800000000148339	0.846255245372904	0.903382383885701	0.800000000000000
0.769134567283642	0.800000000138262	0.817073415414155	0.901464163566088	0.800000000000000	0.800000000138262	0.844636396181066	0.904061205960372	0.800000000000000
0.769884942471236	0.800000000128855	0.816445126835460	0.902146772288461	0.800000000000000	0.800000000128855	0.843049542561280	0.904740028035044	0.800000000000000
0.770635317658829	0.800000000120075	0.815848371127802	0.902832038705818	0.800000000000000	0.800000000120075	0.841495892387215	0.905420684672869	0.800000000000000
0.771385692846423	0.800000000111880	0.815278489129227	0.903518169745675	0.800000000000000	0.800000000111880	0.839973516923278	0.906102766766276	0.800000000000000
0.772136068034017	0.800000000104233	0.814733207873638	0.904204794508273	0.800000000000000	0.800000000104233	0.838483318272495	0.906784848859682	0.800000000000000
0.772886443221611	0.800000000097098	0.814211031157019	0.904894405934684	0.800000000000000	0.800000000097098	0.837022367230883	0.907469991854282	0.800000000000000
0.773636818409205	0.800000000090440	0.813710590462623	0.905584017361095	0.800000000000000	0.800000000090441	0.835593924255690	0.908155296556435	0.800000000000000
0.774387193596798	0.800000000084230	0.813230631828930	0.906275375818587	0.800000000000000	0.800000000084230	0.834192726622623	0.908841607201075	0.800000000000000
0.775137568784392	0.800000000078438	0.812771587965674	0.906968425075950	0.800000000000000	0.800000000078438	0.832823036860253	0.909530096724521	0.800000000000000
0.775887943971986	0.800000000073035	0.812331083303610	0.907661474333313	0.800000000000000	0.800000000073035	0.831481315781233	0.910218586247968	0.800000000000000
0.776638319159580	0.800000000067997	0.811907664032316	0.908357420864755	0.800000000000000	0.800000000067997	0.830166024492387	0.910909155081210	0.800000000000000
0.777388694347174	0.800000000063300	0.811500454289387	0.909053864960072	0.800000000000000	0.800000000063300	0.828882107238186	0.911600791283258	0.800000000000000
0.778139069534767	0.800000000058920	0.811108643011563	0.909750904278944	0.800000000000000	0.800000000058920	0.827623999297737	0.912292427485306	0.800000000000000
0.778889444722361	0.800000000054837	0.810731477439914	0.910450700209472	0.800000000000000	0.800000000054837	0.826391479702583	0.912987123981169	0.800000000000000
0.779639819909955	0.800000000051031	0.810368257498519	0.911150496139999	0.800000000000000	0.800000000051031	0.825187887439519	0.913681868365339	0.800000000000000
0.780390195097549	0.800000000047484	0.810018373304743	0.911851881959763	0.800000000000000	0.800000000047485	0.824010235439633	0.914377494289519	0.800000000000000
0.781140570285143	0.800000000044179	0.809682231552651	0.912554986190953	0.800000000000000	0.800000000044179	0.822857308086912	0.915075308023839	0.800000000000000
0.781890945472736	0.800000000041099	0.809358094161857	0.913258090422144	0.800000000000000	0.800000000041099	0.821728871533874	0.915773121758158	0.800000000000000
0.782641320660330	0.800000000038230	0.809045438595850	0.913963683373977	0.800000000000000	0.800000000038230	0.820628227677963	0.916472658474071	0.800000000000000
0.783391695847924	0.800000000035557	0.808743774279329	0.914670051997957	0.800000000000000	0.800000000035557	0.819551662617592	0.917173502401921	0.800000000000000
0.784142071035518	0.800000000033067	0.808452639930430	0.915376494621250	0.800000000000000	0.800000000033067	0.818498693679524	0.917874346329771	0.800000000000000
0.784892446223112	0.800000000030747	0.808171601009159	0.916086083649435	0.800000000000000	0.800000000030748	0.817469075841351	0.918577668840559	0.800000000000000
0.785642821410705	0.800000000028588	0.807900247360516	0.916795672677621	0.800000000000000	0.800000000028588	0.816462737316573	0.919281503492747	0.800000000000000
0.786393196598299	0.800000000026577	0.807638191312254	0.917506094931513	0.800000000000000	0.800000000026577	0.815481967642843	0.919985537758915	0.800000000000000
0.787143571785893	0.800000000024705	0.807385066048647	0.918218860109511	0.800000000000000	0.800000000024705	0.814523636096367	0.920692323365504	0.800000000000000
0.787893946973487	0.800000000022962	0.807140524050811	0.918931625287508	0.800000000000000	0.800000000022962	0.813587488500591	0.921399108972094	0.800000000000000
0.788644322161081	0.800000000021339	0.806904509935215	0.919645895026099	0.800000000000000	0.800000000021339	0.812673270550806	0.922106724919763	0.800000000000000
0.789394697348674	0.800000000019829	0.806676663070191	0.920361791764771	0.800000000000000	0.800000000019829	0.811780726217076	0.922816421421658	0.800000000000000
0.790145072536268	0.800000000018424	0.806456412193469	0.921077688503442	0.800000000000000	0.800000000018424	0.810909597597569	0.923526117923553	0.800000000000000
0.790895447723862	0.800000000017117	0.806243477557604	0.921795675913879	0.800000000000000	0.800000000017117	0.810059721914579	0.924237196822914	0.800000000000000
0.791645822911456	0.800000000015900	0.806037592536207	0.922514659382108	0.800000000000000	0.800000000015900	0.809232457936473	0.924949763883271	0.800000000000000
0.792396198099050	0.800000000014768	0.805838502748064	0.923233642850338	0.800000000000000	0.800000000014768	0.808425692939717	0.925662330943629	0.800000000000000
0.793146573286643	0.800000000013715	0.805645965284915	0.923955220667587	0.800000000000000	0.800000000013716	0.807639168736392	0.926376756211669	0.800000000000000
0.793896948474237	0.800000000012736	0.805459748000827	0.924677245873591	0.800000000000000	0.800000000012736	0.806872627644250	0.927092153227043	0.800000000000000
0.794647323661831	0.800000000011826	0.805279628798017	0.925399292898368	0.800000000000000	0.800000000011826	0.806125812088859	0.927807550242417	0.800000000000000
0.795397698849425	0.800000000010979	0.805105394995574	0.926124314702006	0.800000000000000	0.800000000010979	0.805398464970478	0.928525207517139	0.800000000000000
0.796148074037019	0.800000000010192	0.804936842825793	0.926849336505644	0.800000000000000	0.800000000010192	0.804690329617615	0.929243393628156	0.800000000000000
0.796898449224612	0.800000000009460	0.804773776961423	0.927574772726786	0.800000000000000	0.800000000009460	0.804001150238655	0.929961579739174	0.800000000000000
0.797648824412206	0.800000000008780	0.804616010048323	0.928302745798705	0.800000000000000	0.800000000008780	0.803330671788816	0.930682356949845	0.800000000000000
0.798399199599800	0.800000000008147	0.804463362268486	0.929030718870625	0.800000000000000	0.800000000008148	0.802678640455174	0.931403291051796	0.800000000000000
0.799149574787394	0.800000000007560	0.804315660935651	0.929759425234676	0.800000000000000	0.800000000007560	0.802044803448186	0.932124371834146	0.800088082526427
0.799899949974988	0.800000000007014	0.804172740118123	0.930490304060322	0.800067993247544	0.800000000007014	0.801428909558492	0.932848012587175	0.800118643086736
0.800650325162581	0.800000000006507	0.804034472871272	0.931221182885968	0.800106466382624	0.800000000006507	0.800830709047258	0.933571653340205	0.800148472660713
0.801400700350175	0.800000000006035	0.803900818782532	0.931953043094821	0.800143246971188	0.800000000006035	0.800249953668989	0.934295678616955	0.800178425793155
0.802151075537769	0.800000000005598	0.803771468595360	0.932686782012541	0.800179650498270	0.800000000005598	0.799686397306280	0.935021984455667	0.800208534814285
0.802901450725363	0.800000000005191	0.803646281255676	0.933420520930262	0.800216108209430	0.800000000005191	0.799139795327968	0.935748290294379	0.800238818666955
0.803651825912957	0.800000000004813	0.803525120901161	0.934155421522583	0.800252746022418	0.800000000004813	0.798609905615120	0.936475155465408	0.800269290208364
0.804402201100550	0.800000000004463	0.803407856609214	0.934891974742365	0.800289591042732	0.800000000004463	0.798096487590426	0.937204084608326	0.800299961865916
0.805152576288144	0.800000000004137	0.803294362166573	0.935628527962147	0.800326645769249	0.800000000004137	0.797599303551528	0.937933013751244	0.800330847322877
0.805902951475738	0.800000000003835	0.803184515855516	0.936366358364961	0.800363912341214	0.800000000003835	0.797118117580661	0.938662616739043	0.800361960268058
0.806653326663332	0.800000000003554	0.803078200254024	0.937105679976148	0.800401398527773	0.800000000003554	0.796652696463332	0.939394127197682	0.800393314451888
0.807403701850926	0.800000000003294	0.802975302048335	0.937845001587335	0.800439117627153	0.800000000003294	0.796202809397269	0.940125637656320	0.800424923702182
0.808154077038519	0.800000000003052	0.802875711856495	0.938585654157992	0.800477086825856	0.800000000003052	0.795768228029469	0.940857878956438	0.800456801920037
0.808904452226113	0.800000000002828	0.802779324061606	0.939327698143322	0.800515325592684	0.800000000002828	0.795348726794265	0.941591928543533	0.800488963067691
0.809654827413707	0.800000000002620	0.802686036656636	0.940069742128653	0.800553854529686	0.800000000002620	0.794944082581585	0.942325978130628	0.800521421155752
0.810405202601301	0.800000000002427	0.802595751098726	0.940813112195889	0.800592694681350	0.800000000002427	0.794554075272120	0.943060760858138	0.800554190232479
0.811155577788895	0.800000000002248	0.802508372163648	0.941557832443490	0.800631867180143	0.800000000002248	0.794178487134633	0.943797307196375	0.800587284375515
0.811905952976488	0.800000000002082	0.802423807808349	0.942302552691091	0.800671393099424	0.800000000002082	0.793817103565321	0.944533853534612	0.800620717685737
0.812656328164082	0.800000000001928	0.802341969049601	0.943048538589653	0.800711293415401	0.800000000001928	0.793469712591944	0.945271083466911	0.800654504282306
0.813406703351676	0.800000000001785	0.802262769848402	0.943795888903255	0.800751589015256	0.800000000001785	0.793136105088279	0.946010083995385	0.800688658298619
0.814157078539270	0.800000000001652	0.802186126996202	0.944543239216857	0.800792300718957	0.800000000001652	0.792816074868951	0.946749084523860	0.800723193878568
0.814907453726864	0.800000000001530	0.802111960006229	0.945291742317332	0.800833449300988	0.800000000001530	0.792509418509179	0.947488670139167	0.800758125173122
0.815657828914457	0.800000000001416	0.802040191010325	0.946041676426780	0.800875055505012	0.800000000001416	0.792215935525676	0.948230082122045	0.800793466337039
0.816408204102051	0.800000000001310	0.801970744660937	0.946791610536229	0.800917140050113	0.800000000001310	0.791935428256795	0.948971494104923	0.800829231525759
0.817158579289645	0.800000000001212	0.801903548037870	0.947542535270083	0.800959723632724	0.800000000001213	0.791667701911860	0.949713346618171	0.800865434892459
0.817908954477239	0.800000000001122	0.801838530559469	0.948295006839512	0.801002826926423	0.800000000001122	0.791412564566157	0.950457127149871	0.800902090585283
0.818659329664833	0.800000000001038	0.801775623897940	0.949047478408941	0.801046470580088	0.800000000001038	0.791169827039769	0.951200907681570	0.800939212744754
0.819409704852426	0.800000000000960	0.801714761898530	0.949800732288410	0.801090675215423	0.800000000000960	0.790940234212130	0.951944941075137	0.800976815501358
0.820160080040020	0.800000000000888	0.801655880502344	0.950555694923003	0.801135461424334	0.800000000000888	0.790722833778856	0.952691047087204	0.801014912973316
0.820910455227614	0.800000000000821	0.801598917672561	0.951310657557596	0.801180849766294	0.800000000000821	0.790517291942155	0.953437153099271	0.801053519264504
0.821660830415208	0.800000000000760	0.801543813323919	0.952066151193487	0.801226860765766	0.800000000000760	0.790323427468004	0.954183284151581	0.801092648462549
0.822411205602802	0.800000000000702	0.801490509255251	0.952823558455203	0.801273514909665	0.800000000000702	0.790141062260603	0.954931672417942	0.801132314637065
0.823161580790395	0.800000000000649	0.801438949084853	0.953580965716919	0.801320832644932	0.800000000000649	0.789970020635275	0.955680060684303	0.801172531838068
0.823911955977989	0.800000000000600	0.801389078188460	0.954338612833987	0.801368842744389	0.800000000000600	0.789810129712045	0.956428448950664	0.801213314094480
0.824662331165583	0.800000000000555	0.801340843639834	0.955098418238083	0.801417579640599	0.800000000000555	0.789661219186079	0.957178836136347	0.801254675412799
0.825412706353177	0.800000000000513	0.801294194154018	0.955858223642178	0.801467043756253	0.800000000000513	0.789523121197220	0.957929463278423	0.801296629775867
0.826163081540770	0.800000000000474	0.801249080033039	0.956618029046274	0.801517255442156	0.800000000000474	0.789395670608424	0.958680090420500	0.801339191141746
0.826913456728364	0.800000000000438	0.801205453113322	0.957380098070206	0.801568234996031	0.800000000000438	0.789278704334139	0.959432373777916	0.801382374089730
0.827663831915958	0.800000000000405	0.801163266714809	0.958142255056878	0.801620002659681	0.800000000000405	0.789172603537195	0.960185196268845	0.801426220486235
0.828414207103552	0.800000000000374	0.801122475592533	0.958904412043551	0.801672578615428	0.800000000000374	0.789077360961714	0.960938018759775	0.801470717714646
0.829164582291146	0.800000000000345	0.801083035890247	0.959668424756924	0.801725982982396	0.800000000000345	0.788992110995632	0.961692123445404	0.801515879708246
0.829914957478739	0.800000000000319	0.801044914174930	0.960432886754832	0.801780235812636	0.800000000000319	0.788916697310711	0.962447097613705	0.801561720374849
0.830665332666333	0.800000000000295	0.801008065208247	0.961197348752741	0.801835357087052	0.800000000000295	0.788850965969662	0.963202071782005	0.801608253596288
0.831415707853927	0.800000000000272	0.800972442639471	0.961963228236376	0.801891366711137	0.800000000000272	0.788794764934880	0.963957925831020	0.801655493227959
0.832166083041521	0.800000000000251	0.800938007834244	0.962729948687541	0.801948284510646	0.800000000000251	0.788747944154517	0.964715007864353	0.801703453098378
0.832916458229115	0.800000000000232	0.800904723333981	0.963496669138705	0.802006130228010	0.800000000000232	0.788710355488331	0.965472089897685	0.801752147008780
0.833666833416708	0.800000000000214	0.800872552818981	0.964264341616664	0.802064923518857	0.800000000000214	0.788681852425840	0.966229624235477	0.801801588732705
0.834417208604302	0.800000000000197	0.800841461072998	0.965033273971316	0.802124683946712	0.800000000000198	0.788662290341479	0.966988770182426	0.801851792015596
0.835167583791896	0.800000000000182	0.800811413949110	0.965802206325968	0.802185430976514	0.800000000000182	0.788652534046459	0.967747916129376	0.801902770574379
0.835917958979490	0.800000000000168	0.800782378336811	0.966571601141853	0.802247183969135	0.800000000000168	0.788651601941666	0.968507064580346	0.801954538097018
0.836668334167084	0.800000000000155	0.800754322130254	0.967342698792172	0.802309962176309	0.800000000000155	0.788659149734415	0.969268230352685	0.802007108242024
0.837418709354677	0.800000000000143	0.800727214197581	0.968113796442490	0.802373784734860	0.800000000000143	0.788675036527014	0.970029396125025	0.802060494637924
0.838169084542271	0.800000000000132	0.800701024351309	0.968884894092809	0.802438670660268	0.800000000000132	0.788699122399387	0.970790561897364	0.802114710882687
0.838919459729865	0.800000000000122	0.800675723319711	0.969658062271136	0.802504638839214	0.800000000000122	0.788731268517126	0.971553236792994	0.802169770543087
0.839669834917459	0.800000000000112	0.800651282719158	0.970431278498232	0.802571746488750	0.800000000000113	0.788771336952358	0.972316378166946	0.802225687153923
0.840420210105053	0.800000000000104	0.800627675027378	0.971204494725329	0.802640016353756	0.800000000000104	0.788819190372569	0.973079519540898	0.802282474217132
0.841170585292646	0.800000000000096	0.800604873557599	0.971979206506581	0.802709429574400	0.800000000000096	0.788874692254313	0.973843640559919	0.802340145200797
0.841920960480240	0.800000000000088	0.800582852433533	0.972754494639647	0.802780004666281	0.800000000000088	0.788938625044697	0.974608713176536	0.802398747564176
0.842671335667834	0.800000000000081	0.800561586565174	0.973529782772712	0.802851759993294	0.800000000000081	0.789010040383599	0.975373785793154	0.802458296841421
0.843421710855428	0.800000000000075	0.800541051625379	0.974305976838985	0.802924713759931	0.800000000000075	0.789088647892897	0.976139295350436	0.802518774588394
0.844172086043022	0.800000000000069	0.800521224027192	0.975083290334568	0.802998884003536	0.800000000000069	0.789174310046605	0.976906254715617	0.802580194305169
0.844922461230615	0.800000000000064	0.800502080901892	0.975860603830151	0.803074288589739	0.800000000000064	0.789266889092667	0.977673214080799	0.802642569458587
0.845672836418209	0.800000000000059	0.800483600077726	0.976638221921434	0.803150945212616	0.800000000000059	0.789366246785132	0.978440173445980	0.802705913480396
0.846423211605803	0.800000000000054	0.800465760059318	0.977417514106982	0.803228871389143	0.800000000000054	0.789472244202523	0.979208858984108	0.802770239765247
0.847173586793397	0.800000000000050	0.800448540007704	0.978196806292530	0.803308084443227	0.800000000000050	0.789584741586310	0.979977660467549	0.802835561668445
0.847923961980991	0.800000000000046	0.800431919720993	0.978976098478078	0.803388601489364	0.800000000000046	0.789703597916006	0.980746461950991	0.802901892503412
0.848674337168584	0.800000000000042	0.800415879615617	0.979757017237557	0.803470439425540	0.800000000000042	0.789829477291700	0.981516384814144	0.802969245538949
0.849424712356178	0.800000000000039	0.800400400708154	0.980538241272898	0.803553614924036	0.800000000000039	0.789961419145065	0.982286983647885	0.803037633996325
0.850175087543772	0.800000000000036	0.800385464597703	0.981319465308238	0.803638189167608	0.800000000000036	0.790099229436233	0.983057582481625	0.803107071045988
0.850925462731366	0.800000000000033	0.800371053448792	0.982101653941813	0.803724229837833	0.800000000000033	0.790242758412684	0.983828693661232	0.803177569803680
0.851675837918960	0.800000000000030	0.800357149974795	0.982884763269581	0.803811664855627	0.800000000000031	0.790391853678012	0.984601044937347	0.803249147013017
0.852426213106553	0.800000000000028	0.800343737421851	0.983667872597349	0.803900510214588	0.800000000000028	0.790546359919811	0.985373396213463	0.803321924782271
0.853176588294147	0.800000000000026	0.800330799553255	0.984451281947351	0.803990781654142	0.800000000000026	0.790706118531207	0.986145747489579	0.803395810134793
0.853926963481741	0.800000000000024	0.800318320634310	0.985236229882601	0.804082494652122	0.800000000000024	0.790870967180666	0.986919708259465	0.803470816213334
0.854677338669335	0.800000000000022	0.800306285417634	0.986021177817851	0.804175664430878	0.800000000000022	0.791040739504218	0.987693766926867	0.803546956093993
0.855427713856929	0.800000000000020	0.800294679128878	0.986806125753101	0.804270305953304	0.800000000000020	0.791215602594279	0.988467825594268	0.803624242780157
0.856178089044522	0.800000000000019	0.800283487452887	0.987592501369882	0.804366433895013	0.800000000000019	0.791395229813029	0.989242840129651	0.803702689196098
0.856928464232116	0.800000000000017	0.800272696520237	0.988379240994444	0.804464062608800	0.800000000000017	0.791579186138440	0.990018560990306	0.803782308180258
0.857678839419710	0.800000000000016	0.800262292894185	0.989165980619007	0.804563206113580	0.800000000000016	0.791767282269067	0.990794281850961	0.803863112478384
0.858429214607304	0.800000000000014	0.800252263557977	0.989953440774515	0.804663975299956	0.800000000000015	0.791959322353300	0.991570309636349	0.803945114736099
0.859179589794898	0.800000000000013	0.800242595902535	0.990741925550762	0.804766399346935	0.800000000000013	0.792155103299203	0.992347647340619	0.804028327490214
0.859929964982491	0.800000000000012	0.800233277714487	0.991530410327009	0.804870389486106	0.800000000000012	0.792354414047366	0.993124985044890	0.804112866723261
0.860680340170085	0.800000000000011	0.800224297164549	0.992318914757987	0.804975958749550	0.800000000000011	0.792557034953720	0.993902322749160	0.804198715434960
0.861430715357679	0.800000000000010	0.800215642796229	0.993109097757249	0.805083119831165	0.800000000000010	0.792762737258340	0.994680897460419	0.804285821634512
0.862181090545273	0.800000000000010	0.800207303514858	0.993899280756511	0.805191885099272	0.800000000000010	0.792971282436513	0.995459806501571	0.804374197755267
0.862931465732866	0.800000000000009	0.800199268576933	0.994689463755773	0.805302266570857	0.800000000000009	0.793182421208845	0.996238715542722	0.804463856087833
0.863681840920460	0.800000000000008	0.800191527579761	0.995480626399931	0.805414275862585	0.800000000000008	0.793396078501091	0.997018185352870	0.804554808768436
0.864432216108054	0.800000000000007	0.800184070451391	0.996272460820522	0.805527924146586	0.800000000000008	0.793611742199113	0.997798620060936	0.804647067767544
0.865182591295648	0.800000000000007	0.800176887440841	0.997064295241113	0.805643382913973	0.800000000000007	0.793829109460649	0.998579054769002	0.804740644877727
0.865932966483242	0.800000000000006	0.800169969108590	0.997856383342518	0.805760625262572	0.800000000000006	0.794047879886339	0.999359489477068	0.804835553226347
0.866683341670835	0.800000000000006	0.800163306317344	0.998649822433607	0.805879551818957	0.800000000000006	0.794267738575085	1.00014130204971	0.804932035073836
0.867433716858429	0.800000000000005	0.800156890223059	0.999443261524696	0.806000172485228	0.800000000000005	0.794488355757864	1.00092321658540	0.805029882354673
0.868184092046023	0.800000000000005	0.800150712266219	1.00023670061579	0.806122496774948	0.800000000000005	0.794709386305330	1.00170513112110	0.805129106552141
0.868934467233617	0.800000000000004	0.800144764163355	1.00103124015472	0.806246533781925	0.800000000000005	0.794930469355452	1.00248773124938	0.805229718915911
0.869684842421211	0.800000000000004	0.800139037898803	1.00182623683576	0.806372292116020	0.800000000000004	0.795151227987026	1.00327107959265	0.805331730445770
0.870435217608804	0.800000000000004	0.800133525716697	1.00262123351679	0.806499779817551	0.800000000000004	0.795371268748246	1.00405442793592	0.805435151875393
0.871185592796398	0.800000000000004	0.800128220113180	1.00341659096005	0.806629348896923	0.800000000000004	0.795590181579798	1.00483778885889	0.805539993655329
0.871935967983992	0.800000000000003	0.800123113828841	1.00421309848042	0.806760684531732	0.800000000000003	0.795807540785586	1.00562252480420	0.805646448994134
0.872686343171586	0.800000000000003	0.800118199841355	1.00500960600078	0.806893788043082	0.800000000000003	0.796022905785533	1.00640726074951	0.805754473177538
0.873436718359180	0.800000000000003	0.800113471358340	1.00580611352115	0.807028666008151	0.800000000000003	0.796235823005113	1.00719199669481	0.805863964225283
0.874187093546773	0.800000000000003	0.800108921810403	1.00660372639988	0.807165324525482	0.800000000000003	0.796445796842293	1.00797743561007	0.805974931943354
0.874937468734367	0.800000000000002	0.800104544844390	1.00740169749876	0.807303769140586	0.800000000000002	0.796652196831658	1.00876351275277	0.806087385775625
0.875687843921961	0.800000000000002	0.800100334316820	1.00819966859763	0.807444126892653	0.800000000000002	0.796854684983905	1.00954958989548	0.806201334783133
0.876438219109555	0.800000000000002	0.800096284287510	1.00899800269862	0.807586590530020	0.800000000000002	0.797052780391036	1.01033569773423	0.806316818278288
0.877188594297149	0.800000000000002	0.800092389013367	1.00979739051553	0.807730873016823	0.800000000000002	0.797246004268814	1.01112306945852	0.806434158939612
0.877938969484742	0.800000000000002	0.800088642942373	1.01059677833244	0.807876978096033	0.800000000000002	0.797433886895623	1.01191044118282	0.806553039800980
0.878689344672336	0.800000000000002	0.800085040707719	1.01139616614935	0.808024908992379	0.800000000000002	0.797615970374689	1.01269781290712	0.806673468955860
0.879439719859930	0.800000000000001	0.800081577122121	1.01219657009901	0.808174668331428	0.800000000000002	0.797791818396791	1.01348581866263	0.806795454018744
0.880190095047524	0.800000000000001	0.800078247172287	1.01299732721432	0.808326397129763	0.800000000000001	0.797961021108314	1.01427443813612	0.806919002102051
0.880940470235118	0.800000000000001	0.800075046013546	1.01379808432963	0.808480330075566	0.800000000000001	0.798123204235884	1.01506305760961	0.807044209237148
0.881690845422711	0.800000000000001	0.800071968964625	1.01459912330256	0.808636117727685	0.800000000000001	0.798278035589900	1.01585167708310	0.807171358560862
0.882441220610305	0.800000000000001	0.800069011502576	1.01540120264518	0.808793760711557	0.800000000000001	0.798425233326637	1.01664147056345	0.807300113199250
0.883191595797899	0.800000000000001	0.800066169257847	1.01620328198780	0.808953259027572	0.800000000000001	0.798564571653818	1.01743129072048	0.807430478898870
0.883941970985493	0.800000000000001	0.800063438009495	1.01700536133042	0.809114612036153	0.800000000000001	0.798695887685496	1.01822111087751	0.807562460795865
0.884692346173087	0.800000000000001	0.800060813680533	1.01780829451116	0.809278282940496	0.800000000000001	0.798819085097150	1.01901143045339	0.807696063389160
0.885442721360680	0.800000000000001	0.800058292333410	1.01861164851359	0.809443945217034	0.800000000000001	0.798934136883439	1.01980240398138	0.807831728309125
0.886193096548274	0.800000000000001	0.800055870165625	1.01941500251601	0.809611481173728	0.800000000000001	0.799041086796425	1.02059337750936	0.807969138278640
0.886943471735868	0.800000000000001	0.800053543505460	1.02021849461402	0.809780887970960	0.800000000000001	0.799140047058523	1.02138435103735	0.808108206976708
0.887693846923462	0.800000000000001	0.800051308807842	1.02102307586757	0.809952162111961	0.800000000000001	0.799231195253351	1.02217629125143	0.808248937077731
0.888444222111056	0.800000000000001	0.800049162650318	1.02182765712111	0.810125788239725	0.800000000000001	0.799314769487570	1.02296837057595	0.808391330500294
0.889194597298649	0.800000000000001	0.800047101729157	1.02263223837466	0.810301469097271	0.800000000000001	0.799391060938220	1.02376044990047	0.808535914127219
0.889944972486243	0.800000000000000	0.800045122855551	1.02343745844558	0.810479029838515	0.800000000000000	0.799460405423958	1.02455284845614	0.808682280531189
0.890695347673837	0.800000000000000	0.800043222951936	1.02424321927285	0.810658464549067	0.800000000000000	0.799523174604094	1.02534598572483	0.808830343703555
0.891445722861431	0.800000000000000	0.800041399048421	1.02504898010012	0.810839785665271	0.800000000000000	0.799579766511484	1.02613912299352	0.808980103333932
0.892196098049025	0.800000000000000	0.800039648279313	1.02585474092738	0.811023695399057	0.800000000000001	0.799630596076049	1.02693226026221	0.809131708703521
0.892946473236618	0.800000000000000	0.800037967879751	1.02666158518252	0.811209486486157	0.800000000000000	0.799676086414287	1.02772612059990	0.809285568686756
0.893696848424212	0.800000000000000	0.800036355182440	1.02746847766421	0.811397150578206	0.800000000000000	0.799716660654800	1.02852026766521	0.809441154400860
0.894447223611806	0.800000000000000	0.800034807614471	1.02827537014591	0.811586678543165	0.800000000000000	0.799752734982524	1.02931441473052	0.809598462981565
0.895197598799400	0.800000000000000	0.800033322694250	1.02908265324195	0.811778555714543	0.800000000000000	0.799784712900286	1.03010867478591	0.809757490593120
0.895947973986994	0.800000000000000	0.800031898028504	1.02989062958759	0.811972628578847	0.800000000000000	0.799812980624200	1.03090378318658	0.809918912224413
0.896698349174587	0.800000000000000	0.800030531309384	1.03069860593322	0.812168565273963	0.800000000000000	0.799837903591795	1.03169889158726	0.810082190210385
0.897448724362181	0.800000000000000	0.800029220311652	1.03150658227886	0.812366354037299	0.800000000000000	0.799859824102683	1.03249399998793	0.810247209625913
0.898199099549775	0.800000000000000	0.800027962889957	1.03231533626531	0.812566364115371	0.800000000000000	0.799879059942075	1.03328957069267	0.810413963662864
0.898949474737369	0.800000000000000	0.800026756976179	1.03312434807134	0.812768743618923	0.800000000000000	0.799895903804998	1.03408559163406	0.810583093155686
0.899699849924962	0.800000000000000	0.800025600576873	1.03393335987737	0.812972969247388	0.800000000000000	0.799910623382667	1.03488161257544	0.810754209590017
0.900450225112556	0.800000000000000	0.800024491770771	1.03474249970031	0.813179026558164	0.800000000000000	0.799923461964804	1.03567763351683	0.810927077041283
0.901200600300150	0.800000000000000	0.800023428706372	1.03555249871328	0.813387348279952	0.800000000000000	0.799934639439689	1.03647441745571	0.811101685412564
0.901950975487744	0.800000000000000	0.800022409599601	1.03636249772625	0.813598031447769	0.800000000000000	0.799944353561859	1.03727130178868	0.811278821793684
0.902701350675338	0.800000000000000	0.800021432731538	1.03717249673921	0.813810534167921	0.800000000000000	0.799952781404918	1.03806818612166	0.811457895408837
0.903451725862931	0.800000000000000	0.800020496446222	1.03798296207687	0.814024839229171	0.800000000000000	0.799960080909342	1.03886527335747	0.811638719538384
0.904202101050525	0.800000000000000	0.800019599148515	1.03879389968234	0.814241645103064	0.800000000000000	0.799966392464795	1.03966297155591	0.811821360388968
0.904952476238119	0.800000000000000	0.800018739302037	1.03960483728782	0.814460599854656	0.800000000000000	0.799971840478420	1.04046066975434	0.812006723494863
0.905702851425713	0.800000000000000	0.800017915427162	1.04041577489330	0.814681338385974	0.800000000000000	0.799976534893237	1.04125836795278	0.812193841711175
0.906453226613307	0.800000000000000	0.800017126099080	1.04122747123071	0.814903892960634	0.800000000000000	0.799980572633415	1.04205652743780	0.812382698787096
0.907203601800900	0.800000000000000	0.800016369945914	1.04203929838547	0.815129296411582	0.800000000000000	0.799984038960014	1.04285498957473	0.812573845562414
0.907953976988494	0.800000000000000	0.800015645646902	1.04285112554024	0.815356460501687	0.800000000000000	0.799987008728157	1.04365345171166	0.812767325398989
0.908704352176088	0.800000000000000	0.800014951930626	1.04366311951170	0.815585363153675	0.800000000000000	0.799989547541551	1.04445191384859	0.812962540594297
0.909454727363682	0.800000000000000	0.800014287573311	1.04447578722618	0.815816673545540	0.800000000000000	0.799991712804607	1.04525105228274	0.813159523082311
0.910205102551276	0.800000000000000	0.800013651397166	1.04528845494065	0.816050244943934	0.800000000000000	0.799993554674729	1.04605022800499	0.813359420322585
0.910955477738869	0.800000000000000	0.800013042268780	1.04610112265513	0.816285524963520	0.800000000000000	0.799995116919384	1.04684940372724	0.813561043532310
0.911705852926463	0.800000000000000	0.800012459097573	1.04691421268948	0.816522758077329	0.800000000000000	0.799996437683732	1.04764876604828	0.813764369568683
0.912456228114057	0.800000000000000	0.800011900834294	1.04772767145995	0.816762707817428	0.800000000000000	0.799997550175332	1.04844860454938	0.813970350195921
0.913206603301651	0.800000000000000	0.800011366469565	1.04854113023041	0.817004331454581	0.800000000000000	0.799998483272677	1.04924844305048	0.814178418310340
0.913956978489245	0.800000000000000	0.800010855032474	1.04935458900088	0.817247601968072	0.800000000000000	0.799999262064400	1.05004828155158	0.814388170672785
0.914707353676838	0.800000000000000	0.800010365589215	1.05016868488211	0.817493840741058	0.800000000000000	0.799999908325732	1.05084849043109	0.814600310525221
0.915457728864432	0.800000000000000	0.800009897241766	1.05098288477644	0.817741763319150	0.800000000000000	0.800000440938567	1.05164894042254	0.814814846587739
0.916208104052026	0.800000000000000	0.800009449126619	1.05179708467077	0.817991291286705	0.800000000000000	0.800000876261037	1.05244939041399	0.815031041711686
0.916958479239620	0.800000000000000	0.800009020413543	1.05261140641872	0.818243610746079	0.800000000000000	0.800001228452075	1.05324984040544	0.815249466512415
0.917708854427214	0.800000000000000	0.800008610304390	1.05342629742464	0.818497776533999	0.800000000000000	0.800001509756013	1.05405080571249	0.815470478945759
0.918459229614807	0.800000000000000	0.800008218031945	1.05424118843056	0.818753501272151	0.800000000000000	0.800001730751763	1.05485181539378	0.815693118403643
0.919209604802401	0.800000000000000	0.800007842858805	1.05505607943648	0.819011959764340	0.800000000000000	0.800001900570736	1.05565282507506	0.815917951088587
0.919959979989995	0.800000000000000	0.800007484076303	1.05587128070212	0.819272301750265	0.800000000000000	0.800002027087199	1.05645394997582	0.816145433000450
0.920710355177589	0.800000000000000	0.800007141003464	1.05668681226750	0.819534151344489	0.800000000000000	0.800002117084385	1.05725546700132	0.816374502854209
0.921460730365183	0.800000000000000	0.800006812985996	1.05750234383289	0.819798804105410	0.800000000000000	0.800002176399314	1.05805698402681	0.816605863102624
0.922211105552776	0.800000000000000	0.800006499395313	1.05831787539827	0.820065243928978	0.800000000000000	0.800002210048957	1.05885850105230	0.816839791686349
0.922961480740370	0.800000000000000	0.800006199627599	1.05913386926621	0.820333135135798	0.800000000000000	0.800002222340052	1.05966025681911	0.817075261942341
0.923711855927964	0.800000000000000	0.800005913102889	1.05994999027887	0.820604034176895	0.800000000000000	0.800002216964622	1.06046222826447	0.817313265707113
0.924462231115558	0.800000000000000	0.800005639264196	1.06076611129153	0.820876482117186	0.800000000000000	0.800002197083019	1.06126419970983	0.817553601749836
0.925212606303152	0.800000000000000	0.800005377576658	1.06158227355803	0.821150522623022	0.800000000000000	0.800002165396049	1.06206617115519	0.817795425924377
0.925962981490745	0.800000000000000	0.800005127526715	1.06239893266971	0.821427514209149	0.800000000000000	0.800002124207613	1.06286846974403	0.818040184955993
0.926713356678339	0.800000000000000	0.800004888621321	1.06321559178138	0.821705869302890	0.800000000000000	0.800002075479046	1.06367084206961	0.818286872467597
0.927463731865933	0.800000000000000	0.800004660387175	1.06403225089306	0.821986227457555	0.800000000000000	0.800002020876256	1.06447321439520	0.818535049597549
0.928214107053527	0.800000000000000	0.800004442369981	1.06484908602368	0.822269082410205	0.800000000000000	0.800001961810574	1.06527562128596	0.818786608658451
0.928964482241121	0.800000000000000	0.800004234133735	1.06566623137898	0.822553232365444	0.800000000000000	0.800001899474156	1.06607834029826	0.819039574630326
0.929714857428714	0.800000000000000	0.800004035260036	1.06648337673428	0.822839951499549	0.800000000000000	0.800001834870632	1.06688105931055	0.819294665747145
0.930465232616308	0.800000000000000	0.800003845347420	1.06730052208958	0.823128550779902	0.800000000000000	0.800001768841631	1.06768377832285	0.819552485493976
0.931215607803902	0.800000000000000	0.800003664010717	1.06811794537650	0.823418465477177	0.800000000000000	0.800001702089728	1.06848660729631	0.819811639799323
0.931965982991496	0.800000000000000	0.800003490880434	1.06893552443051	0.823711491459754	0.800000000000000	0.800001635198286	1.06928961810706	0.820073744100852
0.932716358179090	0.800000000000000	0.800003325602153	1.06975310348451	0.824005705270660	0.800000000000000	0.800001568648595	1.07009262891781	0.820337724431649
0.933466733366683	0.800000000000000	0.800003167835959	1.07057068253852	0.824302038427392	0.800000000000000	0.800001502834676	1.07089563972855	0.820603370723261
0.934217108554277	0.800000000000000	0.800003017255880	1.07138860936859	0.824600618376255	0.800000000000000	0.800001438076062	1.07169880358659	0.820872170742514
0.934967483741871	0.800000000000000	0.800002873549351	1.07220656902496	0.824900305869165	0.800000000000000	0.800001374628815	1.07250205056895	0.821142194461750
0.935717858929465	0.800000000000000	0.800002736416696	1.07302452868133	0.825203091102262	0.800000000000000	0.800001312695027	1.07330529755131	0.821414991685980
0.936468234117059	0.800000000000000	0.800002605570632	1.07384254763526	0.825507077756608	0.800000000000000	0.800001252431005	1.07410854453367	0.821689791548664
0.937218609304652	0.800000000000000	0.800002480735785	1.07466083436349	0.825813100161163	0.800000000000000	0.800001193954309	1.07491195579196	0.821966196097753
0.937968984492246	0.800000000000000	0.800002361648224	1.07547912109171	0.826121353742617	0.800000000000000	0.800001137349816	1.07571538253624	0.822245756654464
0.938719359679840	0.800000000000000	0.800002248055019	1.07629740781993	0.826430620250859	0.800000000000000	0.800001082674920	1.07651880928051	0.822526412433231
0.939469734867434	0.800000000000000	0.800002139713806	1.07711581567476	0.826743106315099	0.800000000000000	0.800001029964001	1.07732225744972	0.822810091113913
0.940220110055028	0.800000000000000	0.800002036392374	1.07793437517605	0.827056532354169	0.800000000000000	0.800000979232254	1.07812580671191	0.823095448325765
0.940970485242621	0.800000000000000	0.800001937868265	1.07875293467734	0.827372304968134	0.800000000000000	0.800000930478978	1.07892935597410	0.823382792043802
0.941720860430215	0.800000000000000	0.800001843928385	1.07957149417863	0.827689883163226	0.800000000000000	0.800000883690374	1.07973290523629	0.823672826132943
0.942471235617809	0.800000000000000	0.800001754368638	1.08039020660400	0.828008916793287	0.800000000000000	0.800000838841948	1.08053648229419	0.823963852318482
0.943221610805403	0.800000000000000	0.800001668993563	1.08120898375629	0.828330607258067	0.800000000000000	0.800000795900556	1.08134009594639	0.824258535411354
0.943971985992997	0.800000000000000	0.800001587615995	1.08202776090859	0.828653098307313	0.800000000000000	0.800000754826144	1.08214370959859	0.824554121848982
0.944722361180590	0.800000000000000	0.800001510056729	1.08284653806088	0.828978667109492	0.800000000000000	0.800000715573228	1.08294732325078	0.824852561468510
0.945472736368184	0.800000000000000	0.800001436144202	1.08366547017797	0.829305180765143	0.800000000000000	0.800000678092145	1.08375094054843	0.825152716722869
0.946223111555778	0.800000000000000	0.800001365714187	1.08448440916350	0.829634022500821	0.800000000000000	0.800000642330119	1.08455455952351	0.825454885360320
0.946973486743372	0.800000000000000	0.800001298609496	1.08530334814903	0.829964513432117	0.800000000000000	0.800000608232147	1.08535817849858	0.825759572707981
0.947723861930966	0.800000000000000	0.800001234679693	1.08612230920045	0.830296630851034	0.800000000000000	0.800000575741756	1.08616179747366	0.826065483899432
0.948474237118559	0.800000000000000	0.800001173780826	1.08694135351157	0.830631051712900	0.800000000000000	0.800000544801630	1.08696536526394	0.826374663409955
0.949224612306153	0.800000000000000	0.800001115775158	1.08776039782268	0.830966447007923	0.800000000000000	0.800000515354131	1.08776892949812	0.826684525448324
0.949974987493747	0.800000000000000	0.800001060530915	1.08857944213379	0.831304748637626	0.800000000000000	0.800000487341733	1.08857249373231	0.826997958245595
0.950725362681341	0.800000000000000	0.800001007922041	1.08939850840239	0.831643599510513	0.800000000000000	0.800000460707381	1.08937603678576	0.827312212722356
0.951475737868935	0.800000000000000	0.800000957827968	1.09021760054550	0.831985554615514	0.800000000000000	0.800000435394782	1.09017948515834	0.827629422475256
0.952226113056528	0.800000000000000	0.800000910133384	1.09103669268862	0.832328181812189	0.800000000000000	0.800000411348642	1.09098293353092	0.827948021188196
0.952976488244122	0.800000000000000	0.800000864728019	1.09185578483174	0.832673417603887	0.800000000000000	0.800000388514855	1.09178638190349	0.828269017240880
0.953726863431716	0.800000000000000	0.800000821506438	1.09267486940342	0.833019767147808	0.800000000000000	0.800000366840664	1.09258975390530	0.828591909004821
0.954477238619310	0.800000000000000	0.800000780367838	1.09349395083483	0.833368283343030	0.800000000000000	0.800000346274780	1.09339302417673	0.828916699616245
0.955227613806904	0.800000000000000	0.800000741215857	1.09431303226623	0.833718299468469	0.800000000000000	0.800000326767491	1.09419629444817	0.829243830332307
0.955977988994497	0.800000000000000	0.800000703958387	1.09513211369764	0.834070095070234	0.800000000000000	0.800000308270763	1.09499956471961	0.829572422661704
0.956728364182091	0.800000000000000	0.800000668507396	1.09595112818293	0.834423720298667	0.800000000000000	0.800000290738343	1.09580267228821	0.829903735393907
0.957478739369685	0.800000000000000	0.800000634778761	1.09677013940216	0.834778793698382	0.800000000000000	0.800000274125907	1.09660570103676	0.830236135490611
0.958229114557279	0.800000000000000	0.800000602692098	1.09758915062140	0.835135968967587	0.800000000000000	0.800000258391271	1.09740872978531	0.830571570550759
0.958979489744873	0.800000000000000	0.800000572170608	1.09840813575621	0.835494317929951	0.800000000000000	0.800000243494748	1.09821175853385	0.830907783344168
0.959729864932466	0.800000000000000	0.800000543140925	1.09922701631128	0.835854982616167	0.800000000000000	0.800000229399764	1.09901450620422	0.831247278380702
0.960480240120060	0.800000000000000	0.800000515532968	1.10004589686635	0.836216604238431	0.800000000000000	0.800000216073926	1.09981722876578	0.831587307669117
0.961230615307654	0.800000000000000	0.800000489279806	1.10086477742142	0.836580696202779	0.800000000000000	0.800000203490888	1.10061995132734	0.831930797765968
0.961980990495248	0.800000000000000	0.800000464317517	1.10168357218512	0.836945586916499	0.800000000000000	0.800000191633598	1.10142261342340	0.832274646211414
0.962731365682842	0.800000000000000	0.800000440585068	1.10250226035049	0.837313042577649	0.800000000000000	0.800000180499921	1.10222496383893	0.832622063990727
0.963481740870435	0.800000000000000	0.800000418024182	1.10332094851585	0.837681198152266	0.800000000000000	0.800000170112289	1.10302731425445	0.832969733110974
0.964232116058029	0.800000000000000	0.800000396579228	1.10413963668121	0.838051952556894	0.800000000000000	0.800000160533999	1.10382966466998	0.833321008843665
0.964982491245623	0.800000000000000	0.800000376197100	1.10495814778062	0.838423368097727	0.800000000000000	0.800000152083133	1.10463183590261	0.833672499008352
0.965732866433217	0.800000000000000	0.800000356827113	1.10577658044889	0.838797354989805	0.800000000000000	0.800000144915515	1.10543374688465	0.834027560728435
0.966483241620811	0.800000000000000	0.800000338420894	1.10659501311715	0.839172024933970	0.800000000000000	0.800000138407409	1.10623565786668	0.834382871153936
0.967233616808404	0.800000000000000	0.800000320932287	1.10741344578542	0.839549176827073	0.800000000000000	0.800000132004678	1.10703756884872	0.834741644781671
0.967983991995998	0.800000000000000	0.800000304317251	1.10823157721778	0.839927094940340	0.800000000000000	0.800000125818914	1.10783914731596	0.835100773531037
0.968734367183592	0.800000000000000	0.800000288533769	1.10904968996511	0.840307343193753	0.800000000000000	0.800000120194966	1.10864055025643	0.835463182997263
0.969484742371186	0.800000000000000	0.800000273541763	1.10986780271244	0.840688502568504	0.800000000000000	0.800000114818735	1.10944195319689	0.835826126976899
0.970235117558779	0.800000000000000	0.800000259303004	1.11068584130071	0.841071777465792	0.800000000000000	0.800000109676074	1.11024335613736	0.836192094355850
0.970985492746373	0.800000000000000	0.800000245781035	1.11150356841718	0.841456170518445	0.800000000000000	0.800000104753267	1.11104423703054	0.836558849317910
0.971735867933967	0.800000000000000	0.800000232941089	1.11232129553366	0.841842401348335	0.800000000000000	0.800000100036944	1.11184506209131	0.836928294963276
0.972486243121561	0.800000000000000	0.800000220750017	1.11313902265014	0.842230019816157	0.800000000000000	0.800000095515449	1.11264588715208	0.837298855507767
0.973236618309155	0.800000000000000	0.800000209176215	1.11395654778669	0.842619134963775	0.800000000000000	0.800000091072163	1.11344661161165	0.837671698191658
0.973986993496748	0.800000000000000	0.800000198189555	1.11477382186910	0.843009969917989	0.800000000000000	0.800000086782479	1.11424678798063	0.838046057768055
0.974737368684342	0.800000000000000	0.800000187761322	1.11559109595151	0.843401896961267	0.800000000000000	0.800000082880582	1.11504696434962	0.838422214825413
0.975487743871936	0.800000000000000	0.800000177864148	1.11640837003391	0.843795938825114	0.800000000000000	0.800000079152005	1.11584714071860	0.838800365738952
0.976238119059530	0.800000000000000	0.800000168471950	1.11722527699469	0.844190604615196	0.800000000000000	0.800000075586707	1.11664702172137	0.839179753214849
0.976988494247124	0.800000000000000	0.800000159559878	1.11804202876652	0.844587843099809	0.800000000000000	0.800000072175000	1.11744647819529	0.839561686632237
0.977738869434717	0.800000000000000	0.800000151104255	1.11885878053835	0.844985173830909	0.800000000000000	0.800000068907482	1.11824593466920	0.839944219431843
0.978489244622311	0.800000000000000	0.800000143082525	1.11967553231018	0.845385597955491	0.800000000000000	0.800000065775968	1.11904539114312	0.840329925388845
0.979239619809905	0.800000000000000	0.800000135473204	1.12049171199539	0.845786022080074	0.800000000000000	0.800000062701305	1.11984431837657	0.840715631345846
0.979989994997499	0.800000000000000	0.800000128255830	1.12130787039405	0.846189117420687	0.800000000000000	0.800000059734320	1.12064298459151	0.841104984840219
0.980740370185093	0.800000000000000	0.800000121410914	1.12212402879272	0.846592715579542	0.800000000000000	0.800000057033218	1.12144165080645	0.841494452250430
0.981490745372686	0.800000000000000	0.800000114919901	1.12294003376891	0.846998314419710	0.800000000000000	0.800000054452577	1.12224031702138	0.841886765872942
0.982241120560280	0.800000000000000	0.800000108765124	1.12375552592387	0.847405074296681	0.800000000000000	0.800000051985431	1.12303818252320	0.842279982537843
0.982991495747874	0.800000000000000	0.800000102929764	1.12457101807883	0.847813100868866	0.800000000000000	0.800000049625069	1.12383599147555	0.842675167596626
0.983741870935468	0.800000000000000	0.800000097397811	1.12538651023379	0.848223009589403	0.800000000000000	0.800000047364991	1.12463380042790	0.843072120217669
0.984492246123062	0.800000000000000	0.800000092154027	1.12620163011437	0.848633387880635	0.800000000000000	0.800000045199533	1.12543142257535	0.843470087514212
0.985242621310655	0.800000000000000	0.800000087183909	1.12701638076193	0.849046431811926	0.800000000000000	0.800000043075400	1.12622831581450	0.843870761704888
0.985992996498249	0.800000000000000	0.800000082473657	1.12783113140949	0.849459475743217	0.800000000000000	0.800000041026621	1.12702520905365	0.844271435895564
0.986743371685843	0.800000000000000	0.800000078010142	1.12864588205706	0.849875250489403	0.800000000000000	0.800000039159279	1.12782210229280	0.844675801993752
0.987493746873437	0.800000000000000	0.800000073780872	1.12945999342016	0.850291415344721	0.800000000000000	0.800000037375504	1.12861853687278	0.845080182294288
0.988244122061031	0.800000000000000	0.800000069773964	1.13027392463642	0.850709374476530	0.800000000000000	0.800000035670498	1.12941447523318	0.845487134832418
0.988994497248624	0.800000000000000	0.800000065978115	1.13108785585269	0.851128645344139	0.800000000000000	0.800000034039645	1.13021041359359	0.845895204724952
0.989744872436218	0.800000000000000	0.800000062382577	1.13190172829491	0.851548712097487	0.800000000000000	0.800000032478477	1.13100635195400	0.846304652898236
0.990495247623812	0.800000000000000	0.800000058977128	1.13271475973054	0.851971073520985	0.800000000000000	0.800000030983092	1.13180156344653	0.846716394823054
0.991245622811406	0.800000000000000	0.800000055752047	1.13352779116616	0.852393434944484	0.800000000000000	0.800000029517879	1.13259655014563	0.847128247973415
0.991995997999000	0.800000000000000	0.800000052698095	1.13434082260178	0.852818607039741	0.800000000000000	0.800000028105419	1.13339153684474	0.847543643347038
0.992746373186593	0.800000000000000	0.800000049806487	1.13515350181843	0.853244042749005	0.800000000000000	0.800000026816258	1.13418647641255	0.847959038720660
0.993496748374187	0.800000000000000	0.800000047068873	1.13596555015536	0.853671152714181	0.800000000000000	0.800000025585038	1.13498060859079	0.848376840355050
0.994247123561781	0.800000000000000	0.800000044477317	1.13677759849229	0.854099645927303	0.800000000000000	0.800000024408461	1.13577474076904	0.848795869589005
0.994997498749375	0.800000000000000	0.800000042024278	1.13758964682922	0.854528617217970	0.800000000000000	0.800000023283359	1.13656887294728	0.849215875380886
0.995747873936969	0.800000000000000	0.800000039702589	1.13840098903712	0.854960150579385	0.800000000000000	0.800000022206671	1.13736281194606	0.849638517901089
0.996498249124562	0.800000000000000	0.800000037505443	1.13921196708547	0.855391683940800	0.800000000000000	0.800000021175713	1.13815640038562	0.850061160421291
0.997248624312156	0.800000000000000	0.800000035426370	1.14002294513382	0.855825462561194	0.800000000000000	0.800000020166866	1.13894998882518	0.850486871877060
0.997998999499750	0.800000000000000	0.800000033459228	1.14083392318216	0.856260017924248	0.800000000000000	0.800000019194973	1.13974357726474	0.850913106145597
0.998749374687344	0.800000000000000	0.800000031598180	1.14164377403456	0.856695487741592	0.800000000000000	0.800000018306537	1.14053732936337	0.851340819582992
0.999499749874938	0.800000000000000	0.800000029837684	1.14245359063510	0.857133046624065	0.800000000000000	0.800000017458255	1.14133116386053	0.851770623119569
1.00025012506253	0.800000000000000	0.800000028172478	1.14326340723564	0.857570605506539	0.800000000000000	0.800000016647865	1.14212499835770	0.852200426656146
1.00100050025013	0.800000000000000	0.800000026597564	1.14407285770489	0.858010675405816	0.800000000000000	0.800000015873194	1.14291883285486	0.852633598506468
1.00175087543772	0.800000000000000	0.800000025108200	1.14488141735922	0.858451218443427	0.800000000000000	0.800000015132149	1.14371451945949	0.853066947910114
1.00250125062531	0.800000000000000	0.800000023699883	1.14568997701356	0.858892809920476	0.800000000000000	0.800000014422885	1.14451023257153	0.853501919681921
1.00325162581291	0.800000000000000	0.800000022368337	1.14649853666789	0.859336317466615	0.800000000000000	0.800000013729852	1.14530594568357	0.853938790659153
1.00400200100050	0.800000000000000	0.800000021109507	1.14730624989754	0.859779825012753	0.800000000000000	0.800000013062710	1.14610293782312	0.854375661636385
1.00475237618809	0.800000000000000	0.800000019919543	1.14811345058603	0.860225807965709	0.800000000000000	0.800000012451833	1.14690265727222	0.854815841783358
1.00550275137569	0.800000000000000	0.800000018794793	1.14892065127453	0.860672259512162	0.800000000000000	0.800000011868763	1.14770237672133	0.855256209165117
1.00625312656328	0.800000000000000	0.800000017731792	1.14972785196302	0.861119595869571	0.800000000000000	0.800000011311947	1.14850209617043	0.855697988731895
1.00700350175088	0.800000000000000	0.800000016727251	1.15053363417445	0.861568970657513	0.800000000000000	0.800000010779899	1.14930664013323	0.856141826508670
1.00775387693847	0.800000000000000	0.800000015778053	1.15133936638275	0.862018345445455	0.800000000000000	0.800000010271187	1.15011358600693	0.856585664285446
1.00850425212606	0.800000000000000	0.800000014881241	1.15214509859104	0.862469864384533	0.800000000000000	0.800000009784542	1.15092053188063	0.857032401022387
1.00925462731366	0.800000000000000	0.800000014034010	1.15295032076443	0.862922140801983	0.800000000000000	0.800000009309809	1.15172792861995	0.857479682360228
1.01000500250125	0.800000000000000	0.800000013233700	1.15375446591287	0.863374847350300	0.800000000000000	0.800000008853202	1.15254799674834	0.857927820972218
1.01075537768884	0.800000000000000	0.800000012477790	1.15455861106130	0.863830003537217	0.800000000000000	0.800000008434375	1.15336806487672	0.858378518248256
1.01150575287644	0.800000000000000	0.800000011763891	1.15536275620974	0.864285159724135	0.800000000000000	0.800000008034778	1.15418813300511	0.858829215524293
1.01225612806403	0.800000000000000	0.800000011089735	1.15616571455767	0.864741840710527	0.800000000000000	0.800000007653349	1.15501739373843	0.859282060512830
1.01300650325163	0.800000000000000	0.800000010453175	1.15696813942880	0.865199854116162	0.800000000000000	0.800000007289071	1.15585912104753	0.859736145337609
1.01375687843922	0.800000000000000	0.800000009852176	1.15777056429992	0.865657867521798	0.800000000000000	0.800000006940963	1.15670084835662	0.860190230162389
1.01450725362681	0.800000000000000	0.800000009284810	1.15857285385345	0.866118407850133	0.800000000000000	0.800000006608156	1.15754257566572	0.860647642198799
1.01525762881441	0.800000000000000	0.800000008749248	1.15937340684912	0.866579255414962	0.800000000000000	0.800000006284066	1.15841062426703	0.861105085444994
1.01600800400200	0.800000000000000	0.800000008243760	1.16017395984479	0.867040729485751	0.800000000000000	0.800000005972648	1.15928348928505	0.861563596574320
1.01675837918959	0.800000000000000	0.800000007766706	1.16097451284045	0.867504387825164	0.800000000000000	0.800000005686492	1.16015635430307	0.862024368406496
1.01750875437719	0.800000000000000	0.800000007316531	1.16177410310521	0.867968046164577	0.800000000000000	0.800000005413609	1.16104090884310	0.862485140238672
1.01825912956478	0.800000000000000	0.800000006891765	1.16257260497970	0.868433173987321	0.800000000000000	0.800000005153273	1.16195176629401	0.862947970375079
1.01900950475238	0.800000000000000	0.800000006491015	1.16337110685419	0.868899619084135	0.800000000000000	0.800000004904788	1.16286262374492	0.863412040278482
1.01975987993997	0.800000000000000	0.800000006112961	1.16416960872868	0.869366064180950	0.800000000000000	0.800000004667484	1.16377348119583	0.863876110181885
1.02051025512756	0.800000000000000	0.800000005756355	1.16496610466551	0.869834731780804	0.800000000000000	0.800000004440766	1.16471611891429	0.864343121187795
1.02126063031516	0.800000000000000	0.800000005420013	1.16576233204977	0.870303939159272	0.800000000000000	0.800000004220399	1.16566550370836	0.864810457996872
1.02201100550275	0.800000000000000	0.800000005102817	1.16655855943403	0.870773295697187	0.800000000000000	0.800000004008866	1.16661488850243	0.865278277196603
1.02276138069035	0.800000000000000	0.800000004803707	1.16735399132301	0.871245240541406	0.800000000000000	0.800000003814154	1.16757731977863	0.865748849124844
1.02351175587794	0.800000000000000	0.800000004521681	1.16814765909252	0.871717185385624	0.800000000000000	0.800000003628579	1.16855841401254	0.866219421053085
1.02426213106553	0.800000000000000	0.800000004255790	1.16894132686203	0.872189880863059	0.800000000000000	0.800000003451645	1.16953950824646	0.866691179174461
1.02501250625313	0.800000000000000	0.800000004005137	1.16973499463154	0.872664537903598	0.800000000000000	0.800000003282877	1.17052217470616	0.867164953844692
1.02576288144072	0.800000000000000	0.800000003768873	1.17052642819374	0.873139194944136	0.800000000000000	0.800000003121818	1.17152270568893	0.867638728514924
1.02651325662831	0.800000000000000	0.800000003546193	1.17131714368999	0.873615117774909	0.800000000000000	0.800000002968060	1.17252323667169	0.868114290338053
1.02726363181591	0.800000000000000	0.800000003336339	1.17210785918625	0.874092461283400	0.800000000000000	0.800000002818901	1.17352376765446	0.868591234812225
1.02801400700350	0.800000000000000	0.800000003138591	1.17289780166312	0.874569804791890	0.800000000000000	0.800000002675881	1.17452798109747	0.869068179286397
1.02876438219110	0.800000000000000	0.800000002952271	1.17368501527438	0.875048844231799	0.800000000000000	0.800000002544009	1.17553287469634	0.869547410742436
1.02951475737869	0.800000000000000	0.800000002776736	1.17447222888565	0.875528848086452	0.800000000000000	0.800000002418407	1.17653776829521	0.870027491551887
1.03026513256628	0.800000000000000	0.800000002611379	1.17525944249691	0.876008851941105	0.800000000000000	0.800000002298735	1.17753436780471	0.870507572361338
1.03101550775388	0.800000000000000	0.800000002455624	1.17604361352445	0.876490898275391	0.800000000000000	0.800000002184669	1.17852755777431	0.870990340718954
1.03176588294147	0.800000000000000	0.800000002308931	1.17682650265098	0.876973535990371	0.800000000000000	0.800000002075899	1.17952074774392	0.871473523894680
1.03251625812906	0.800000000000000	0.800000002170784	1.17760939177751	0.877456173705351	0.800000000000000	0.800000001972146	1.18049495459219	0.871956707070405
1.03326663331666	0.800000000000000	0.800000002040701	1.17839113405744	0.877941118381435	0.800000000000000	0.800000001871698	1.18146019720532	0.872442881114890
1.03401700850425	0.800000000000000	0.800000001918222	1.17916846073823	0.878426363121370	0.800000000000000	0.800000001775498	1.18242543981845	0.872929132217824
1.03476738369185	0.800000000000000	0.800000001802914	1.17994578741903	0.878911607861304	0.800000000000000	0.800000001686653	1.18335723413798	0.873415549374271
1.03551775887944	0.800000000000000	0.800000001694370	1.18072311409983	0.879399343596496	0.800000000000000	0.800000001602091	1.18427834838130	0.873904833525756
1.03626813406703	0.800000000000000	0.800000001592202	1.18149495105780	0.879887168179652	0.800000000000000	0.800000001521583	1.18519946262462	0.874394117677241
1.03701850925463	0.800000000000000	0.800000001496046	1.18226475281024	0.880375036744517	0.800000000000000	0.800000001444907	1.18606363874285	0.874883718607844
1.03776888444222	0.800000000000000	0.800000001405557	1.18303455456269	0.880865413655083	0.800000000000000	0.800000001371853	1.18692451556003	0.875376000519285
1.03851925962982	0.800000000000000	0.800000001320411	1.18380144325634	0.881355790565648	0.800000000000000	0.800000001302230	1.18776707387448	0.875868282430726
1.03926963481741	0.800000000000000	0.800000001240299	1.18456064149757	0.881846267715285	0.800000000000000	0.800000001234963	1.18855164512780	0.876360941847330
1.04002001000500	0.800000000000000	0.800000001164931	1.18531983973879	0.882339169123011	0.800000000000000	0.800000001170621	1.18933621638112	0.876856185850760
1.04077038519260	0.800000000000000	0.800000001094035	1.18607903798002	0.882832070530736	0.800000000000000	0.800000001111106	1.19006161052571	0.877351429854190
1.04152076038019	0.800000000000000	0.800000001027351	1.18682503775281	0.883325053772106	0.800000000000000	0.800000001054505	1.19075381411130	0.877847024593220
1.04227113556778	0.800000000000000	0.800000000964635	1.18756857854526	0.883820451551418	0.800000000000000	0.800000001000660	1.19143033981146	0.878345194670783
1.04302151075538	0.800000000000000	0.800000000905658	1.18831211933771	0.884315849330731	0.800000000000000	0.800000000949422	1.19201413083608	0.878843364748348
1.04377188594297	0.800000000000000	0.800000000850202	1.18904529273259	0.884811247110044	0.800000000000000	0.800000000900649	1.19259792186070	0.879341773909224
1.04452226113057	0.800000000000000	0.800000000798063	1.18976503595363	0.885309103621237	0.800000000000000	0.800000000854210	1.19308850675248	0.879842833722748
1.04527263631816	0.800000000000000	0.800000000749046	1.19048477917468	0.885806969367093	0.800000000000000	0.800000000809436	1.19354787227717	0.880343893536272
1.04602301150575	0.800000000000000	0.800000000702970	1.19120248343196	0.886304835112950	0.800000000000000	0.800000000766663	1.19394392284936	0.880844998611483
1.04677338669335	0.800000000000000	0.800000000659662	1.19188488823933	0.886804969274330	0.800000000000000	0.800000000727043	1.19426292008836	0.881348911531541
1.04752376188094	0.800000000000000	0.800000000618961	1.19256729304670	0.887305274315544	0.800000000000000	0.800000000689394	1.19454328580894	0.881852824451598
1.04827413706853	0.800000000000000	0.800000000580713	1.19324969785407	0.887805579356757	0.800000000000000	0.800000000653609	1.19470610535004	0.882356737371655
1.04902451225613	0.800000000000000	0.800000000544774	1.19388967449205	0.888307893838794	0.800000000000000	0.800000000619587	1.19484577499007	0.882863238582760
1.04977488744372	0.800000000000000	0.800000000511009	1.19451165571172	0.888810609254840	0.800000000000000	0.800000000587233	1.19483678121646	0.883369967717652
1.05052526263132	0.800000000000000	0.800000000479288	1.19513363693140	0.889313324670887	0.800000000000000	0.800000000556458	1.19480719923430	0.883876696852544
1.05127563781891	0.800000000000000	0.800000000449492	1.19571726105800	0.889817724163834	0.800000000000000	0.800000000526848	1.19461099708659	0.884385627492661
1.05202601300650	0.800000000000000	0.800000000421506	1.19623873355159	0.890322820812467	0.800000000000000	0.800000000498598	1.19438043089596	0.884895135716794
1.05277638819410	0.800000000000000	0.800000000395223	1.19676020604518	0.890827917461101	0.800000000000000	0.800000000472397	1.19398191817665	0.885404643940927
1.05352676338169	0.800000000000000	0.800000000370541	1.19726507120528	0.891334308770649	0.800000000000000	0.800000000447520	1.19351585058824	0.885915893167940
1.05427713856928	0.800000000000000	0.800000000347367	1.19761663495347	0.891841757320987	0.800000000000000	0.800000000423897	1.19290028226961	0.886428143149579
1.05502751375688	0.800000000000000	0.800000000325609	1.19796819870167	0.892349205871326	0.800000000000000	0.800000000401459	1.19216184118880	0.886940393131217
1.05577788894447	0.800000000000000	0.800000000305184	1.19831976244986	0.892857497990216	0.800000000000000	0.800000000380142	1.19131488032451	0.887453852955649
1.05652826413207	0.800000000000000	0.800000000286011	1.19846353056974	0.893367268917402	0.800000000000000	0.800000000359887	1.19026526630029	0.887968807184552
1.05727863931966	0.800000000000000	0.800000000268016	1.19857287033419	0.893877039844588	0.800000000000000	0.800000000340439	1.18912287992090	0.888483761413454
1.05802901450725	0.800000000000000	0.800000000251127	1.19868221009864	0.894387144024363	0.800000000000000	0.800000000321909	1.18777198351803	0.888999326783922
1.05877938969485	0.800000000000000	0.800000000235280	1.19858209311292	0.894899207613707	0.800000000000000	0.800000000304702	1.18624973846715	0.889516947598110
1.05952976488244	0.800000000000000	0.800000000220410	1.19838016514334	0.895411271203051	0.800000000000000	0.800000000288381	1.18458895184338	0.890034568412298
1.06028014007004	0.800000000000000	0.800000000206459	1.19817823717377	0.895923334792395	0.800000000000000	0.800000000272896	1.18268285281188	0.890552189226486
1.06103051525763	0.800000000000000	0.800000000193372	1.19769095788968	0.896437427323012	0.800000000000000	0.800000000258203	1.18056889191021	0.891072386904607
1.06178089044522	0.800000000000000	0.800000000181097	1.19697559746234	0.896951753613941	0.800000000000000	0.800000000244258	1.17826516745316	0.891592636516965
1.06253126563282	0.800000000000000	0.800000000169583	1.19626023703500	0.897466079904870	0.800000000000000	0.800000000231022	1.17575005313967	0.892112886129323
1.06328164082041	0.800000000000000	0.800000000158785	1.19513190075375	0.897981783981858	0.800000000000000	0.800000000218340	1.17292582686186	0.892634950476521
1.06403201600800	0.800000000000000	0.800000000148660	1.19362906190408	0.898498342966399	0.800000000000000	0.800000000206273	1.16985062157241	0.893157791000007
1.06478239119560	0.800000000000000	0.800000000139166	1.19212622305441	0.899014901950940	0.800000000000000	0.800000000195055	1.16650926107913	0.893680631523493
1.06553276638319	0.800000000000000	0.800000000130266	1.18995771903250	0.899532135910438	0.800000000000000	0.800000000184425	1.16287877240730	0.894204466654354
1.06628314157079	0.800000000000000	0.800000000121922	1.18735659859490	0.900050897505356	0.800000000000000	0.800000000174350	1.15893609758697	0.894729860127491
1.06703351675838	0.800000000000000	0.800000000114101	1.18475547815729	0.900569659100274	0.800000000000000	0.800000000164800	1.15465836948705	0.895255253600629
1.06778389194597	0.800000000000000	0.800000000106771	1.18095572783319	0.901088420695193	0.800000000000000	0.800000000155746	1.15002315796815	0.895780766848189
1.06853426713357	0.800000000000000	0.800000000099902	1.17692088087667	0.901609277642020	0.800000000000000	0.800000000147161	1.14500873731176	0.896308675259081
1.06928464232116	0.800000000000000	0.800000000093465	1.17244268422897	0.902130211466814	0.800000000000000	0.800000000138952	1.13959430123824	0.896836583669973
1.07003501750875	0.800000000000000	0.800000000087434	1.16667107373176	0.902651145291607	0.800000000000000	0.800000000131152	1.13376016581796	0.897364492080864
1.07078539269635	0.800000000000000	0.800000000081783	1.16089946323455	0.903173345984458	0.800000000000000	0.800000000123895	1.12748795566197	0.897894070937499
1.07153576788394	0.800000000000000	0.800000000076490	1.15340703632237	0.903696421676073	0.800000000000000	0.800000000117024	1.12070973930602	0.898424456246208
1.07228614307154	0.800000000000000	0.800000000071532	1.14573462906260	0.904219497367688	0.800000000000000	0.800000000110519	1.11340855433365	0.898954841554916
1.07303651825913	0.800000000000000	0.800000000066888	1.13651823651597	0.904742967795144	0.800000000000000	0.800000000104359	1.10559239801595	0.899485884968973
1.07378689344672	0.800000000000000	0.800000000062540	1.12693467805759	0.905268154968398	0.800000000000000	0.800000000098525	1.09714963365340	0.900018709132329
1.07453726863432	0.800000000000000	0.800000000058468	1.11568701641810	0.905793342141651	0.800000000000000	0.800000000093000	1.08809321646918	0.900551533295685
1.07528764382191	0.800000000000000	0.800000000054655	1.10375405014031	0.906318529314905	0.800000000000000	0.800000000087728	1.08079064648124	0.901084357459041
1.07603801900950	0.800000000000000	0.800000000051085	1.09086998756033	0.906845278991657	0.800000000000000	0.800000000082725	1.07885919893623	0.901619183495981
1.07678839419710	0.800000000000000	0.800000000047744	1.07700921307254	0.907372546951355	0.800000000000000	0.800000000078067	1.06467075273519	0.902154408494309
1.07753876938469	0.800000000000000	0.800000000044617	1.06232978080591	0.907899814911052	0.800000000000000	0.800000000073661	1.04775612041670	0.902689633492636
1.07828914457229	0.800000000000000	0.800000000041689	1.04699765177627	0.908427663756754	0.800000000000000	0.800000000069494	1.01687395178279	0.903225723930084
1.07903951975988	0.800000000000000	0.800000000038950	1.03114995745789	0.908956982075180	0.800000000000000	0.800000000065552	1.01724745777922	0.903763311773734
1.07978989494747	0.800000000000000	0.800000000036387	1.01498325470583	0.909486300393607	0.800000000000000	0.800000000061823	0.990441394845502	0.904300899617383
1.08054027013507	0.800000000000000	0.800000000033989	0.998706933107888	0.910015618712033	0.800000000000000	0.800000000058295	0.971611582433273	0.904838487461032
1.08129064532266	0.800000000000000	0.800000000031745	0.982531974175523	0.910546520426730	0.800000000000000	0.800000000054936	0.960613249565292	0.905378091253261
1.08204102051026	0.800000000000000	0.800000000029646	0.966661617764989	0.911077858279451	0.800000000000000	0.800000000051753	0.956041683454071	0.905918004019933
1.08279139569785	0.800000000000000	0.800000000027683	0.951284934796594	0.911609196132174	0.800000000000000	0.800000000048787	0.946531450108405	0.906457916786606
1.08354177088544	0.800000000000000	0.800000000025847	0.936562660044293	0.912141037298595	0.800000000000000	0.800000000045984	0.937593971446105	0.906998598601061
1.08429214607304	0.800000000000000	0.800000000024130	0.922623798046191	0.912674364171845	0.800000000000000	0.800000000043336	0.929199409539540	0.907540798445840
1.08504252126063	0.800000000000000	0.800000000022525	0.909577923743904	0.913207691045094	0.800000000000000	0.800000000040834	0.921292433139909	0.908082998290619
1.08579289644822	0.800000000000000	0.800000000021023	0.897479923684350	0.913741017918343	0.800000000000000	0.800000000038470	0.913844025175384	0.908625198135398
1.08654327163582	0.800000000000000	0.800000000019620	0.886367249173730	0.914275696461706	0.800000000000000	0.800000000036236	0.906825259927788	0.909169138236672
1.08729364682341	0.800000000000000	0.800000000018308	0.876213827322734	0.914810981509079	0.800000000000000	0.800000000034113	0.900207590003866	0.909713587413975
1.08804402201101	0.800000000000000	0.800000000017082	0.867093312355380	0.915346266556452	0.800000000000000	0.800000000032104	0.893963060438709	0.910258036591278
1.08879439719860	0.800000000000000	0.800000000015936	0.858846166264594	0.915881736010131	0.800000000000000	0.800000000030230	0.888064590630601	0.910802882359836
1.08954477238619	0.800000000000000	0.800000000014866	0.851549901294747	0.916418948606081	0.800000000000000	0.800000000028462	0.882501496915549	0.911349543240509
1.09029514757379	0.800000000000000	0.800000000013865	0.845020299418112	0.916956161202030	0.800000000000000	0.800000000026794	0.877243053080765	0.911896204121182
1.09104552276138	0.800000000000000	0.800000000012931	0.839260857936687	0.917493373797980	0.800000000000000	0.800000000025219	0.872279850257918	0.912442865001854
1.09179589794897	0.800000000000000	0.800000000012057	0.834233554733128	0.918031476406766	0.800000000000000	0.800000000023732	0.867584058835214	0.912990728517159
1.09254627313657	0.800000000000000	0.800000000011242	0.829806632096817	0.918570585851766	0.800000000000000	0.800000000022329	0.863153726963132	0.913539563606224
1.09329664832416	0.800000000000000	0.800000000010480	0.825925143742315	0.919109695296766	0.800000000000000	0.800000000020999	0.858966761697625	0.914088398695289
1.09404702351176	0.800000000000000	0.800000000009768	0.822534934928248	0.919648804741766	0.800000000000000	0.800000000019741	0.855008321680222	0.914637233784355
1.09479739869935	0.800000000000000	0.800000000009103	0.819595167523600	0.920189427295625	0.800000000000000	0.800000000018568	0.851267133231156	0.915187981620203
1.09554777388694	0.800000000000000	0.800000000008483	0.817066375774309	0.920730402798721	0.800000000000000	0.800000000017462	0.847732264187120	0.915738953573243
1.09629814907454	0.800000000000000	0.800000000007904	0.814870900311805	0.921271378301816	0.800000000000000	0.800000000016419	0.844393141488422	0.916289925526284
1.09704852426213	0.800000000000000	0.800000000007363	0.812968128304001	0.921812575188229	0.800000000000000	0.800000000015436	0.841239565536543	0.916841328434794
1.09779889944973	0.800000000000000	0.800000000006858	0.811321399623244	0.922355386163354	0.800000000000000	0.800000000014510	0.838261722165084	0.917394400073000
1.09854927463732	0.800000000000000	0.800000000006387	0.809897867048994	0.922898197138479	0.800000000000000	0.800000000013636	0.835450191659666	0.917947471711205
1.09929964982491	0.800000000000000	0.800000000005947	0.808668289237671	0.923441008113603	0.800000000000000	0.800000000012809	0.832795954625627	0.918500543349410
1.10005002501251	0.800000000000000	0.800000000005537	0.807606794949762	0.923984538263711	0.800000000000000	0.800000000012029	0.830290396741551	0.919054612343176
1.10080040020010	0.800000000000000	0.800000000005154	0.806690636369056	0.924529154073447	0.800000000000000	0.800000000011300	0.827925309739187	0.919609746668276
1.10155077538769	0.800000000000000	0.800000000004797	0.805899915639216	0.925073769883183	0.800000000000000	0.800000000010614	0.825696649606143	0.920164880993376
1.10230115057529	0.800000000000000	0.800000000004464	0.805217296432085	0.925618385692919	0.800000000000000	0.800000000009968	0.823599978808050	0.920720015318476
1.10305152576288	0.800000000000000	0.800000000004153	0.804627723043188	0.926164144869062	0.800000000000000	0.800000000009360	0.821622197391108	0.921276628444206
1.10380190095048	0.800000000000000	0.800000000003863	0.804118156176088	0.926710534874950	0.800000000000000	0.800000000008787	0.819756543394726	0.921833788652419
1.10455227613807	0.800000000000000	0.800000000003593	0.803677329324356	0.927256924880837	0.800000000000000	0.800000000008248	0.818007855354552	0.922390948860633
1.10530265132566	0.800000000000000	0.800000000003340	0.803295527152957	0.927803314886725	0.800000000000000	0.800000000007738	0.816361044329112	0.922948109068846
1.10605302651326	0.800000000000000	0.800000000003105	0.802964385909508	0.928351201890623	0.800000000000000	0.800000000007258	0.814810113757274	0.923507148283663
1.10680340170085	0.800000000000000	0.800000000002886	0.802677547760382	0.928899335535376	0.800000000000000	0.800000000006810	0.813361078400949	0.924066297778300
1.10755377688844	0.800000000000000	0.800000000002681	0.802427916081078	0.929447469180129	0.800000000000000	0.800000000006388	0.811995741227321	0.924625447272938
1.10830415207604	0.800000000000000	0.800000000002491	0.802210030450609	0.929995672765862	0.800000000000000	0.800000000005991	0.810720977169968	0.925184845539982
1.10905452726363	0.800000000000000	0.800000000002313	0.802019420243874	0.930545519596286	0.800000000000000	0.800000000005618	0.809524324098416	0.925745947943506
1.10980490245123	0.800000000000000	0.800000000002147	0.801852251803764	0.931095366426710	0.800000000000000	0.800000000005267	0.808407534980839	0.926307050347031
1.11055527763882	0.800000000000000	0.800000000001993	0.801705239602655	0.931645213257134	0.800000000000000	0.800000000004937	0.807362516736775	0.926868152750556
1.11130565282641	0.800000000000000	0.800000000001849	0.801575569245419	0.932195382035713	0.800000000000000	0.800000000004626	0.806389955009227	0.927429788910291
1.11205602801401	0.800000000000000	0.800000000001715	0.801460830855404	0.932746911639990	0.800000000000000	0.800000000004333	0.805480976115725	0.927992808075734
1.11280640320160	0.800000000000000	0.800000000001590	0.801358961545702	0.933298441244266	0.800000000000000	0.800000000004059	0.804639781367996	0.928555827241177
1.11355677838919	0.800000000000000	0.800000000001474	0.801268195818345	0.933849970848543	0.800000000000000	0.800000000003802	0.803853579517430	0.929118846406620
1.11430715357679	0.800000000000000	0.800000000001366	0.801187022862359	0.934402012856844	0.800000000000000	0.800000000003561	0.803130817334022	0.929682613905828
1.11505752876438	0.800000000000000	0.800000000001265	0.801114149839843	0.934955194884264	0.800000000000000	0.800000000003334	0.802459040663470	0.930247513927200
1.11580790395198	0.800000000000000	0.800000000001171	0.801048470357556	0.935508376911683	0.800000000000000	0.800000000003120	0.801839034419077	0.930812413948571
1.11655827913957	0.800000000000000	0.800000000001083	0.800989037419896	0.936061558939103	0.800000000000000	0.800000000002920	0.801270827016089	0.931377313969943
1.11730865432716	0.800000000000000	0.800000000001002	0.800935040247794	0.936615385314096	0.800000000000000	0.800000000002732	0.800746203803022	0.931943110132865
1.11805902951476	0.800000000000000	0.800000000000926	0.800885784427283	0.937170189502773	0.800000000000000	0.800000000002555	0.800267766333248	0.932509855354458
1.11880940470235	0.800000000000000	0.800000000000856	0.800840674921869	0.937724993691450	0.800000000000000	0.800000000002389	0.799832418986863	0.933076600576051
1.11955977988995	0.800000000000000	0.800000000000790	0.800799201544983	0.938279797880127	0.800000000000000	0.800000000002234	0.799434749326699	0.933643345797645
1.12031015507754	0.800000000000000	0.800000000000729	0.800760926543398	0.938835322879194	0.800000000000000	0.800000000002088	0.799075503771085	0.934211071804780
1.12106053026513	0.800000000000000	0.800000000000672	0.800725473990257	0.939391719053256	0.800000000000000	0.800000000001951	0.798754231581141	0.934779626830353
1.12181090545273	0.800000000000000	0.800000000000619	0.800692520728054	0.939948115227317	0.800000000000000	0.800000000001823	0.798465255608903	0.935348181855926
1.12256128064032	0.800000000000000	0.800000000000570	0.800661788638194	0.940504511401378	0.800000000000000	0.800000000001703	0.798207071379856	0.935916736881498
1.12331165582791	0.800000000000000	0.800000000000524	0.800633038045215	0.941061652397994	0.800000000000000	0.800000000001589	0.797981629515493	0.936486297742500
1.12406203101551	0.800000000000000	0.800000000000481	0.800606062090987	0.941619610475958	0.800000000000000	0.800000000001484	0.797784889557734	0.937056627442418
1.12481240620310	0.800000000000000	0.800000000000442	0.800580681937525	0.942177568553922	0.800000000000000	0.800000000001384	0.797614174658836	0.937626957142335
1.12556278139070	0.800000000000000	0.800000000000405	0.800556742677294	0.942735526631885	0.800000000000000	0.800000000001291	0.797468140794589	0.938197286842252
1.12631315657829	0.800000000000000	0.800000000000371	0.800534109847330	0.943294204114764	0.800000000000000	0.800000000001204	0.797346867319241	0.938768591364189
1.12706353176588	0.800000000000000	0.800000000000339	0.800512666458612	0.943853694115068	0.800000000000000	0.800000000001122	0.797249253959082	0.939340660884026
1.12781390695348	0.800000000000000	0.800000000000309	0.800492310464868	0.944413184115372	0.800000000000000	0.800000000001046	0.797172102612486	0.939912730403863
1.12856428214107	0.800000000000000	0.800000000000282	0.800472952606046	0.944972674115676	0.800000000000000	0.800000000000974	0.797114210337366	0.940484799923700
1.12931465732866	0.800000000000000	0.800000000000256	0.800454514571118	0.945532811682044	0.800000000000000	0.800000000000907	0.797074402014625	0.941057760673536
1.13006503251626	0.800000000000000	0.800000000000232	0.800436927432998	0.946093803727260	0.800000000000000	0.800000000000844	0.797051686584835	0.941631535438368
1.13081540770385	0.800000000000000	0.800000000000211	0.800420130315163	0.946654795772475	0.800000000000000	0.800000000000785	0.797046402387271	0.942205310203199
1.13156578289145	0.800000000000000	0.800000000000190	0.800404069255560	0.947215787817690	0.800000000000000	0.800000000000730	0.797055551206644	0.942779084968031
1.13231615807904	0.800000000000000	0.800000000000171	0.800388696238592	0.947777312161599	0.800000000000000	0.800000000000678	0.797078073892107	0.943353618231322
1.13306653326663	0.800000000000000	0.800000000000153	0.800373968370195	0.948339776479331	0.800000000000000	0.800000000000630	0.797112933543173	0.943929063953328
1.13381690845423	0.800000000000000	0.800000000000137	0.800359847174672	0.948902240797063	0.800000000000000	0.800000000000585	0.797159114858835	0.944504509675334
1.13456728364182	0.800000000000000	0.800000000000122	0.800346297995124	0.949464705114795	0.800000000000000	0.800000000000542	0.797215622968398	0.945079955397339
1.13531765882941	0.800000000000000	0.800000000000108	0.800333289482039	0.950027546013260	0.800000000000000	0.800000000000502	0.797281482512747	0.945655981133033
1.13606803401701	0.800000000000000	0.800000000000094	0.800320793156886	0.950591452943010	0.800000000000000	0.800000000000465	0.797356245111226	0.946233063815181
1.13681840920460	0.800000000000000	0.800000000000082	0.800308783039503	0.951155359872760	0.800000000000000	0.800000000000431	0.797438470229095	0.946810146497328
1.13756878439220	0.800000000000000	0.800000000000071	0.800297235329770	0.951719266802510	0.800000000000000	0.800000000000398	0.797527073209896	0.947387229179475
1.13831915957979	0.800000000000000	0.800000000000060	0.800286128135459	0.952283357100772	0.800000000000000	0.800000000000368	0.797621166685563	0.947964670970405
1.13906953476738	0.800000000000000	0.800000000000050	0.800275441239346	0.952848677099229	0.800000000000000	0.800000000000340	0.797719881535133	0.948543356911082
1.13981990995498	0.800000000000000	0.800000000000041	0.800265155899757	0.953413997097686	0.800000000000000	0.800000000000313	0.797822368291276	0.949122042851759
1.14057028514257	0.800000000000000	0.800000000000033	0.800255254679527	0.953979317096142	0.800000000000000	0.800000000000288	0.797927798590485	0.949700728792436
1.14132066033017	0.800000000000000	0.800000000000025	0.800245721299159	0.954544637094599	0.800000000000000	0.800000000000265	0.798035365692176	0.950279513793066
1.14207103551776	0.800000000000000	0.800000000000018	0.800236540510577	0.955111296296848	0.800000000000000	0.800000000000243	0.798144286310630	0.950859769589127
1.14282141070535	0.800000000000000	0.800000000000011	0.800227697988394	0.955677999903629	0.800000000000000	0.800000000000223	0.798253804769448	0.951440025385187
1.14357178589295	0.800000000000000	0.800000000000005	0.800219180236123	0.956244703510410	0.800000000000000	0.800000000000204	0.798363194323958	0.952020281181248
1.14432216108054	0.800000000000000	0.799999999999999	0.800210974505093	0.956811407117191	0.800000000000000	0.800000000000187	0.798471760802755	0.952600536977309
1.14507253626813	0.800000000000000	0.799999999999993	0.800203068724208	0.957379161182630	0.800000000000000	0.800000000000170	0.798578848548140	0.953182132611974
1.14582291145573	0.800000000000000	0.799999999999988	0.800195451438954	0.957947219068595	0.800000000000000	0.800000000000155	0.798683814167575	0.953763925161843
1.14657328664332	0.800000000000000	0.799999999999983	0.800188111758286	0.958515276954561	0.800000000000000	0.800000000000140	0.798786019698593	0.954345717711711
1.14732366183092	0.800000000000000	0.799999999999979	0.800181039308249	0.959083334840526	0.800000000000000	0.800000000000127	0.798885020806292	0.954927510261580
1.14807403701851	0.800000000000000	0.799999999999975	0.800174224191366	0.959652125819089	0.800000000000000	0.800000000000114	0.798980365049755	0.955510281107387
1.14882441220610	0.800000000000000	0.799999999999971	0.800167656950942	0.960221508810165	0.800000000000000	0.800000000000103	0.799071658721884	0.956093577613071
1.14957478739370	0.800000000000000	0.799999999999967	0.800161328539587	0.960790891801242	0.800000000000000	0.800000000000092	0.799158572130458	0.956676874118755
1.15032516258129	0.800000000000000	0.799999999999964	0.800155230291355	0.961360274792319	0.800000000000000	0.800000000000081	0.799240840540815	0.957260170624439
1.15107553776888	0.800000000000000	0.799999999999961	0.800149353896996	0.961930047705664	0.800000000000000	0.800000000000072	0.799318267648171	0.957844054513197
1.15182591295648	0.800000000000000	0.799999999999958	0.800143691381866	0.962500726737682	0.800000000000000	0.800000000000063	0.799390723669498	0.958428822480988
1.15257628814407	0.800000000000000	0.799999999999955	0.800138235086149	0.963071405769700	0.800000000000000	0.800000000000055	0.799458145671403	0.959013590448779
1.15332666333167	0.800000000000000	0.799999999999953	0.800132977647063	0.963642084801717	0.800000000000000	0.800000000000047	0.799520533761375	0.959598358416571
1.15407703851926	0.800000000000000	0.799999999999951	0.800127911982778	0.964212787613773	0.800000000000000	0.800000000000040	0.799577946455424	0.960183296517024
1.15482741370685	0.800000000000000	0.799999999999949	0.800123031277831	0.964784733687023	0.800000000000000	0.800000000000033	0.799630495786563	0.960769503759384
1.15557778889445	0.800000000000000	0.799999999999947	0.800118328969831	0.965356679760273	0.800000000000000	0.800000000000027	0.799678340155072	0.961355711001743
1.15632816408204	0.800000000000000	0.799999999999945	0.800113798737297	0.965928625833523	0.800000000000000	0.800000000000021	0.799721676652322	0.961941918244103
1.15707853926963	0.800000000000000	0.799999999999943	0.800109434488476	0.966500571906773	0.800000000000000	0.800000000000016	0.799760733437487	0.962528125486462
1.15782891445723	0.800000000000000	0.799999999999941	0.800105230351031	0.967073393643347	0.800000000000000	0.800000000000011	0.799795761949408	0.963115469632713
1.15857928964482	0.800000000000000	0.799999999999940	0.800101180662492	0.967646577885675	0.800000000000000	0.800000000000006	0.799827029143103	0.963703084267477
1.15932966483242	0.800000000000000	0.799999999999939	0.800097279961368	0.968219762128004	0.800000000000000	0.800000000000002	0.799854810630029	0.964290698902242
1.16008004002001	0.800000000000000	0.799999999999937	0.800093522978872	0.968792946370332	0.800000000000000	0.799999999999998	0.799879384293175	0.964878313537007
1.16083041520760	0.800000000000000	0.799999999999936	0.800089904631159	0.969366573894388	0.800000000000000	0.799999999999994	0.799901024943696	0.965466572408391
1.16158079039520	0.800000000000000	0.799999999999935	0.800086420012049	0.969940967650396	0.800000000000000	0.799999999999990	0.799919999971023	0.966055562858473
1.16233116558279	0.800000000000000	0.799999999999934	0.800083064386167	0.970515361406404	0.800000000000000	0.799999999999987	0.799936565880879	0.966644553308556
1.16308154077039	0.800000000000000	0.799999999999934	0.800079833182474	0.971089755162412	0.800000000000000	0.799999999999984	0.799950965677947	0.967233543758638
1.16383191595798	0.800000000000000	0.799999999999933	0.800076721988135	0.971664148918420	0.800000000000000	0.799999999999981	0.799963427098304	0.967822668448873
1.16458229114557	0.800000000000000	0.799999999999932	0.800073726542705	0.972239719810038	0.800000000000000	0.799999999999978	0.799974161567474	0.968413003441592
1.16533266633317	0.800000000000000	0.799999999999931	0.800070842732606	0.972815294399131	0.800000000000000	0.799999999999976	0.799983363739045	0.969003338434311
1.16608304152076	0.800000000000000	0.799999999999931	0.800068066585859	0.973390868988224	0.800000000000000	0.799999999999974	0.799991211508290	0.969593673427031
1.16683341670835	0.800000000000000	0.799999999999930	0.800065394267061	0.973966443577317	0.800000000000000	0.799999999999972	0.799997866393054	0.970184008419750
1.16758379189595	0.800000000000000	0.799999999999930	0.800062822072587	0.974542708011199	0.800000000000000	0.799999999999970	0.800003474195299	0.970775266666741
1.16833416708354	0.800000000000000	0.799999999999929	0.800060346425997	0.975119434944593	0.800000000000000	0.799999999999968	0.800008165850405	0.971366915231367
1.16908454227114	0.800000000000000	0.799999999999929	0.800057963873632	0.975696161877987	0.800000000000000	0.799999999999966	0.800012058405849	0.971958563795992
1.16983491745873	0.800000000000000	0.799999999999928	0.800055671080395	0.976272888811382	0.800000000000000	0.799999999999964	0.800015256065741	0.972550212360618
1.17058529264632	0.800000000000000	0.799999999999928	0.800053464825693	0.976849809230530	0.800000000000000	0.799999999999963	0.800017851259356	0.973142217091863
1.17133566783392	0.800000000000000	0.799999999999927	0.800051341999546	0.977427660161467	0.800000000000000	0.799999999999962	0.800019925700060	0.973735148558337
1.17208604302151	0.800000000000000	0.799999999999927	0.800049299598834	0.978005511092405	0.800000000000000	0.799999999999960	0.800021551410185	0.974328080024811
1.17283641820910	0.800000000000000	0.799999999999927	0.800047334723693	0.978583362023342	0.800000000000000	0.799999999999959	0.800022791696050	0.974921011491284
1.17358679339670	0.800000000000000	0.799999999999927	0.800045444574037	0.979161212954280	0.800000000000000	0.799999999999958	0.800023702062094	0.975513942957758
1.17433716858429	0.800000000000000	0.799999999999926	0.800043626446210	0.979739850210803	0.800000000000000	0.799999999999957	0.800024331058011	0.976107907105287
1.17508754377189	0.800000000000000	0.799999999999926	0.800041877729756	0.980318796776296	0.800000000000000	0.799999999999956	0.800024721056301	0.976702091100616
1.17583791895948	0.800000000000000	0.799999999999926	0.800040195904303	0.980897743341788	0.800000000000000	0.799999999999955	0.800024908960459	0.977296275095945
1.17658829414707	0.800000000000000	0.799999999999925	0.800038578536557	0.981476689907281	0.800000000000000	0.799999999999954	0.800024926845649	0.977890459091275
1.17733866933467	0.800000000000000	0.799999999999925	0.800037023277396	0.982055888029060	0.800000000000000	0.799999999999953	0.800024802535031	0.978485063314831
1.17808904452226	0.800000000000000	0.799999999999925	0.800035527859068	0.982635902139543	0.800000000000000	0.799999999999953	0.800024560115708	0.979080469760188
1.17883941970985	0.800000000000000	0.799999999999925	0.800034090092481	0.983215916250026	0.800000000000000	0.799999999999952	0.800024220398722	0.979675876205545
1.17958979489745	0.800000000000000	0.799999999999924	0.800032707864585	0.983795930360510	0.800000000000000	0.799999999999952	0.800023801327717	0.980271282650902
1.18034017008504	0.800000000000000	0.799999999999924	0.800031379135844	0.984375944470993	0.800000000000000	0.799999999999951	0.800023318340853	0.980866689096259
1.18109054527264	0.800000000000000	0.799999999999924	0.800030101937787	0.984956713540507	0.800000000000000	0.799999999999951	0.800022784690487	0.981463092411124
1.18184092046023	0.800000000000000	0.799999999999923	0.800028874370642	0.985537767029676	0.800000000000000	0.799999999999950	0.800022211724864	0.982059691517962
1.18259129564782	0.800000000000000	0.799999999999923	0.800027694601055	0.986118820518846	0.800000000000000	0.799999999999950	0.800021609135833	0.982656290624800
1.18334167083542	0.800000000000000	0.799999999999923	0.800026560859870	0.986699874008015	0.800000000000000	0.799999999999949	0.800020985176268	0.983252889731637
1.18409204602301	0.800000000000000	0.799999999999923	0.800025471439994	0.987281119897930	0.800000000000000	0.799999999999949	0.800020346850598	0.983849839051490
1.18484242121061	0.800000000000000	0.799999999999923	0.800024424694327	0.987863184860790	0.800000000000000	0.799999999999949	0.800019700081525	0.984447601317360
1.18559279639820	0.800000000000000	0.799999999999922	0.800023419033756	0.988445249823650	0.800000000000000	0.799999999999948	0.800019049855698	0.985045363583231
1.18634317158579	0.800000000000000	0.799999999999922	0.800022452925221	0.989027314786510	0.800000000000000	0.799999999999948	0.800018400350866	0.985643125849102
1.18709354677339	0.800000000000000	0.799999999999922	0.800021524889837	0.989609379749370	0.800000000000000	0.799999999999948	0.800017755046716	0.986240888114973
1.18784392196098	0.800000000000000	0.799999999999922	0.800020633501082	0.990192061993020	0.800000000000000	0.799999999999947	0.800017116821407	0.986839489392191
1.18859429714857	0.800000000000000	0.799999999999921	0.800019777383037	0.990775110477869	0.800000000000000	0.799999999999947	0.800016488035554	0.987438385595115
1.18934467233617	0.800000000000000	0.799999999999921	0.800018955208694	0.991358158962719	0.800000000000000	0.799999999999947	0.800015870605228	0.988037281798039
1.19009504752376	0.800000000000000	0.799999999999921	0.800018165698304	0.991941207447568	0.800000000000000	0.799999999999947	0.800015266065346	0.988636178000964
1.19084542271136	0.800000000000000	0.799999999999921	0.800017407617789	0.992524293188592	0.800000000000000	0.799999999999947	0.800014675624677	0.989235242952017
1.19159579789895	0.800000000000000	0.799999999999921	0.800016679777204	0.993108297400108	0.800000000000000	0.799999999999946	0.800014100213520	0.989835244146124
1.19234617308654	0.800000000000000	0.799999999999921	0.800015981029242	0.993692301611625	0.800000000000000	0.799999999999946	0.800013540525001	0.990435245340231
1.19309654827414	0.800000000000000	0.799999999999920	0.800015310267792	0.994276305823141	0.800000000000000	0.799999999999946	0.800012997050807	0.991035246534338
1.19384692346173	0.800000000000000	0.799999999999920	0.800014666426545	0.994860310034658	0.800000000000000	0.799999999999946	0.800012470112084	0.991635247728444
1.19459729864932	0.800000000000000	0.799999999999920	0.800014048477642	0.995444708408827	0.800000000000000	0.799999999999946	0.800011959886115	0.992235830056481
1.19534767383692	0.800000000000000	0.799999999999920	0.800013455430365	0.996029640663263	0.800000000000000	0.799999999999946	0.800011466429348	0.992836907565527
1.19609804902451	0.800000000000000	0.799999999999920	0.800012886329874	0.996614572917700	0.800000000000000	0.799999999999946	0.800010989697238	0.993437985074573
1.19684842421211	0.800000000000000	0.799999999999920	0.800012340255978	0.997199505172136	0.800000000000000	0.799999999999946	0.800010529561327	0.994039062583618
1.19759879939970	0.800000000000000	0.799999999999920	0.800011816321952	0.997784437426573	0.800000000000000	0.799999999999946	0.800010085823939	0.994640140092664
1.19834917458729	0.800000000000000	0.799999999999920	0.800011313673394	0.998370076689635	0.800000000000000	0.799999999999946	0.800009658230783	0.995242162807099
1.19909954977489	0.800000000000000	0.799999999999920	0.800010831487106	0.998955909253489	0.800000000000000	0.799999999999946	0.800009246481773	0.995844288217285
1.19984992496248	0.800000000000000	0.799999999999920	0.800010368970030	0.999541741817343	0.800000000000000	0.799999999999945	0.800008850240279	0.996446413627472
1.20060030015008	0.800000000000000	0.799999999999920	0.800009925358203	1.00012757438120	0.800000000000000	0.799999999999945	0.800008469141030	0.997048539037658
1.20135067533767	0.800000000000000	0.799999999999920	0.800009499915753	1.00071351268483	0.800000000000000	0.799999999999945	0.800008102796858	0.997650908557654
1.20210105052526	0.800000000000000	0.799999999999920	0.800009091933926	1.00130021801536	0.800000000000000	0.799999999999945	0.800007750804426	0.998254053713493
1.20285142571286	0.800000000000000	0.799999999999920	0.800008700730146	1.00188692334588	0.800000000000000	0.799999999999945	0.800007412749091	0.998857198869332
1.20360180090045	0.800000000000000	0.799999999999920	0.800008325647104	1.00247362867640	0.800000000000000	0.799999999999945	0.800007088209010	0.999460344025172
1.20435217608804	0.800000000000000	0.799999999999920	0.800007966051880	1.00306033400692	0.800000000000000	0.799999999999945	0.800006776758608	1.00006348918101
1.20510255127564	0.800000000000000	0.799999999999921	0.800007621335085	1.00364740514068	0.800000000000000	0.799999999999945	0.800006477971474	1.00066718238671
1.20585292646323	0.800000000000000	0.799999999999921	0.800007290910044	1.00423495571082	0.800000000000000	0.799999999999945	0.800006191422791	1.00127131938151
1.20660330165083	0.800000000000000	0.799999999999921	0.800006974211996	1.00482250628095	0.800000000000000	0.799999999999945	0.800005916691344	1.00187545637631
1.20735367683842	0.800000000000000	0.799999999999921	0.800006670697322	1.00541005685108	0.800000000000000	0.799999999999945	0.800005653361177	1.00247959337112
1.20810405202601	0.800000000000000	0.799999999999921	0.800006379842804	1.00599760742121	0.800000000000000	0.799999999999945	0.800005401022944	1.00308373036592
1.20885442721361	0.800000000000000	0.799999999999921	0.800006101144900	1.00658574728632	0.800000000000000	0.799999999999945	0.800005159275002	1.00368867921696
1.20960480240120	0.800000000000000	0.799999999999921	0.800005834119052	1.00717411556510	0.800000000000000	0.799999999999945	0.800004927724280	1.00429378038803
1.21035517758879	0.800000000000000	0.799999999999921	0.800005578299007	1.00776248384388	0.800000000000000	0.799999999999945	0.800004705986958	1.00489888155910
1.21110555277639	0.800000000000000	0.799999999999921	0.800005333236170	1.00835085212265	0.800000000000000	0.799999999999946	0.800004493688983	1.00550398273017
1.21185592796398	0.800000000000000	0.799999999999921	0.800005098498973	1.00893922040143	0.800000000000000	0.799999999999946	0.800004290466452	1.00610918532918
1.21260630315158	0.800000000000000	0.799999999999921	0.800004873672264	1.00952836734544	0.800000000000000	0.799999999999946	0.800004095965873	1.00671522325199
1.21335667833917	0.800000000000000	0.799999999999921	0.800004658356725	1.01011752588928	0.800000000000000	0.799999999999946	0.800003909844328	1.00732126117480
1.21410705352676	0.800000000000000	0.799999999999921	0.800004452168297	1.01070668443312	0.800000000000000	0.799999999999946	0.800003731769561	1.00792729909761
1.21485742871436	0.800000000000000	0.799999999999921	0.800004254737635	1.01129584297696	0.800000000000000	0.799999999999946	0.800003561419984	1.00853333702042
1.21560780390195	0.800000000000000	0.799999999999921	0.800004065709573	1.01188517490023	0.800000000000000	0.799999999999946	0.800003398484637	1.00913969496952
1.21635817908954	0.800000000000000	0.799999999999921	0.800003884742616	1.01247509631238	0.800000000000000	0.799999999999946	0.800003242663091	1.00974664243984
1.21710855427714	0.800000000000000	0.799999999999921	0.800003711508441	1.01306501772453	0.800000000000000	0.799999999999946	0.800003093665318	1.01035358991016
1.21785892946473	0.800000000000000	0.799999999999921	0.800003545691419	1.01365493913668	0.800000000000000	0.799999999999946	0.800002951211527	1.01096053738048
1.21860930465233	0.800000000000000	0.799999999999921	0.800003386988151	1.01424486054882	0.800000000000000	0.799999999999946	0.800002815031972	1.01156748485080
1.21935967983992	0.800000000000000	0.799999999999921	0.800003235107026	1.01483511076224	0.800000000000000	0.799999999999946	0.800002684866745	1.01217493828479
1.22011005502751	0.800000000000000	0.799999999999921	0.800003089767783	1.01542576764357	0.800000000000000	0.799999999999946	0.800002560465555	1.01278276831548
1.22086043021511	0.800000000000000	0.799999999999921	0.800002950701099	1.01601642452490	0.800000000000000	0.799999999999946	0.800002441587496	1.01339059834617
1.22161080540270	0.800000000000000	0.799999999999921	0.800002817648185	1.01660708140623	0.800000000000000	0.799999999999946	0.800002328000816	1.01399842837686
1.22236118059030	0.800000000000000	0.799999999999921	0.800002690360396	1.01719773828756	0.800000000000000	0.799999999999946	0.800002219482693	1.01460625840756
1.22311155577789	0.800000000000000	0.799999999999921	0.800002568598860	1.01778885204673	0.800000000000000	0.799999999999946	0.800002115819027	1.01521475008533
1.22386193096548	0.800000000000000	0.799999999999920	0.800002452134111	1.01838021698997	0.800000000000000	0.799999999999946	0.800002016804277	1.01582343589660
1.22461230615308	0.800000000000000	0.799999999999920	0.800002340745742	1.01897158193321	0.800000000000000	0.799999999999947	0.800001922241360	1.01643212170787
1.22536268134067	0.800000000000000	0.799999999999920	0.800002234222067	1.01956294687645	0.800000000000000	0.799999999999947	0.800001831941675	1.01704080751914
1.22611305652826	0.800000000000000	0.799999999999920	0.800002132359794	1.02015431181969	0.800000000000000	0.799999999999947	0.800001745725338	1.01764949333042
1.22686343171586	0.800000000000000	0.799999999999920	0.800002034963715	1.02074623654162	0.800000000000000	0.799999999999947	0.800001663421790	1.01825896854322
1.22761380690345	0.800000000000000	0.799999999999920	0.800001941846395	1.02133828213934	0.800000000000000	0.799999999999947	0.800001584871033	1.01886848355239
1.22836418209105	0.800000000000000	0.799999999999920	0.800001852827889	1.02193032773706	0.800000000000000	0.799999999999947	0.800001509925970	1.01947799856157
1.22911455727864	0.800000000000000	0.799999999999920	0.800001767735450	1.02252237333478	0.800000000000000	0.799999999999947	0.800001438456622	1.02008751357075
1.22986493246623	0.800000000000000	0.799999999999920	0.800001686403264	1.02311441893250	0.800000000000000	0.799999999999947	0.800001370357511	1.02069711724899
1.23061530765383	0.800000000000000	0.799999999999920	0.800001608672184	1.02370710415631	0.800000000000000	0.799999999999947	0.800001305560277	1.02130743506038
1.23136568284142	0.800000000000000	0.799999999999920	0.800001534389476	1.02429980300801	0.800000000000000	0.799999999999947	0.800001244220303	1.02191775287176
1.23211605802901	0.800000000000000	0.799999999999920	0.800001463408577	1.02489250185971	0.800000000000000	0.799999999999947	0.800001186283884	1.02252807068315
1.23286643321661	0.800000000000000	0.799999999999919	0.800001395588856	1.02548520071141	0.800000000000000	0.799999999999947	0.800001131166783	1.02313838849453
1.23361680840420	0.800000000000000	0.799999999999919	0.800001330795392	1.02607797218219	0.800000000000000	0.799999999999947	0.800001078358440	1.02374889974317
1.23436718359180	0.800000000000000	0.799999999999919	0.800001268898748	1.02667129685834	0.800000000000000	0.799999999999947	0.800001027911207	1.02435999413685
1.23511755877939	0.800000000000000	0.799999999999919	0.800001209774766	1.02726462153450	0.800000000000000	0.799999999999947	0.800000979924845	1.02497108853052
1.23586793396698	0.800000000000000	0.799999999999919	0.800001153304360	1.02785794621065	0.800000000000000	0.799999999999948	0.800000934096582	1.02558218292420
1.23661830915458	0.800000000000000	0.799999999999920	0.800001099373321	1.02845127088680	0.800000000000000	0.799999999999948	0.800000890330763	1.02619327731788
1.23736868434217	0.800000000000000	0.799999999999920	0.800001047872128	1.02904473541522	0.800000000000000	0.799999999999948	0.800000848535568	1.02680464831482
1.23811905952976	0.800000000000000	0.799999999999920	0.800000998695766	1.02963865843135	0.800000000000000	0.799999999999948	0.800000808622831	1.02741649323532
1.23886943471736	0.800000000000000	0.799999999999920	0.800000951743547	1.03023258144748	0.800000000000000	0.799999999999948	0.800000770509038	1.02802833815581
1.23961980990495	0.800000000000000	0.799999999999920	0.800000906918946	1.03082650446361	0.800000000000000	0.799999999999948	0.800000734023211	1.02864018307631
1.24037018509255	0.800000000000000	0.799999999999920	0.800000864129438	1.03142042747973	0.800000000000000	0.799999999999948	0.800000699194951	1.02925202799680
1.24112056028014	0.800000000000000	0.799999999999920	0.800000823286335	1.03201454049937	0.800000000000000	0.799999999999948	0.800000666085346	1.02986421310093
1.24187093546773	0.800000000000000	0.799999999999920	0.800000784304640	1.03260903432281	0.800000000000000	0.799999999999948	0.800000634488074	1.03047678264521
1.24262131065533	0.800000000000000	0.799999999999920	0.800000747102901	1.03320352814624	0.800000000000000	0.799999999999948	0.800000604334993	1.03108935218948
1.24337168584292	0.800000000000000	0.799999999999920	0.800000711603070	1.03379802196968	0.800000000000000	0.799999999999948	0.800000575560771	1.03170192173376
1.24412206103052	0.800000000000000	0.799999999999920	0.800000677730368	1.03439251579311	0.800000000000000	0.799999999999949	0.800000548102762	1.03231449127803
1.24487243621811	0.800000000000000	0.799999999999920	0.800000645413155	1.03498723455234	0.800000000000000	0.799999999999949	0.800000521901656	1.03292744693934
1.24562281140570	0.800000000000000	0.799999999999920	0.800000614582804	1.03558227157167	0.800000000000000	0.799999999999949	0.800000496840762	1.03354071534408
1.24637318659330	0.800000000000000	0.799999999999920	0.800000585173584	1.03617730859100	0.800000000000000	0.799999999999949	0.800000472935847	1.03415398374882
1.24712356178089	0.800000000000000	0.799999999999920	0.800000557122540	1.03677234561033	0.800000000000000	0.799999999999949	0.800000450223407	1.03476725215355
1.24787393696848	0.800000000000000	0.799999999999920	0.800000530369385	1.03736738262967	0.800000000000000	0.799999999999949	0.800000428563992	1.03538052055829
1.24862431215608	0.800000000000000	0.799999999999920	0.800000504856389	1.03796266610503	0.800000000000000	0.799999999999949	0.800000407909469	1.03599420522833
1.24937468734367	0.800000000000000	0.799999999999920	0.800000480528279	1.03855821862176	0.800000000000000	0.799999999999949	0.800000388213728	1.03660814685688
1.25012506253127	0.800000000000000	0.799999999999920	0.800000457332141	1.03915377113850	0.800000000000000	0.799999999999949	0.800000369432600	1.03722208848544
1.25087543771886	0.800000000000000	0.799999999999920	0.800000435217317	1.03974932365523	0.800000000000000	0.799999999999949	0.800000351524277	1.03783603011399
1.25162581290645	0.800000000000000	0.799999999999920	0.800000414135324	1.04034487617196	0.800000000000000	0.799999999999949	0.800000334409776	1.03844997174255
1.25237618809405	0.800000000000000	0.799999999999920	0.800000394039755	1.04094068499609	0.800000000000000	0.799999999999949	0.800000318096554	1.03906434578505
1.25312656328164	0.800000000000000	0.799999999999920	0.800000374886202	1.04153672520929	0.800000000000000	0.799999999999950	0.800000302605586	1.03967893511353
1.25387693846923	0.800000000000000	0.799999999999920	0.800000356632170	1.04213276542248	0.800000000000000	0.799999999999950	0.800000287843438	1.04029352444200
1.25462731365683	0.800000000000000	0.799999999999920	0.800000339237001	1.04272880563568	0.800000000000000	0.799999999999950	0.800000273776333	1.04090811377048
1.25537768884442	0.800000000000000	0.799999999999919	0.800000322661795	1.04332484584887	0.800000000000000	0.799999999999950	0.800000260371950	1.04152270309895
1.25612806403202	0.800000000000000	0.799999999999919	0.800000306869343	1.04392114222997	0.800000000000000	0.799999999999950	0.800000247599351	1.04213772870053
1.25687843921961	0.800000000000000	0.799999999999919	0.800000291824051	1.04451764221590	0.800000000000000	0.799999999999950	0.800000235429249	1.04275294030312
1.25762881440720	0.800000000000000	0.799999999999919	0.800000277491879	1.04511414220182	0.800000000000000	0.799999999999950	0.800000223808623	1.04336815190572
1.25837918959480	0.800000000000000	0.799999999999919	0.800000263840270	1.04571064218774	0.800000000000000	0.799999999999950	0.800000212740125	1.04398336350831
1.25912956478239	0.800000000000000	0.799999999999919	0.800000250838095	1.04630714217367	0.800000000000000	0.799999999999950	0.800000202235122	1.04459857511090
1.25987993996999	0.800000000000000	0.799999999999919	0.800000238455588	1.04690388981214	0.800000000000000	0.799999999999951	0.800000192231582	1.04521421619189
1.26063031515758	0.800000000000000	0.799999999999919	0.800000226664293	1.04750082150437	0.800000000000000	0.799999999999951	0.800000182705947	1.04583002472564
1.26138069034517	0.800000000000000	0.799999999999919	0.800000215437008	1.04809775319660	0.800000000000000	0.799999999999951	0.800000173635702	1.04644583325938
1.26213106553277	0.800000000000000	0.799999999999919	0.800000204747729	1.04869468488883	0.800000000000000	0.799999999999951	0.800000164999312	1.04706164179313
1.26288144072036	0.800000000000000	0.799999999999919	0.800000194571604	1.04929161658106	0.800000000000000	0.799999999999951	0.800000156776388	1.04767745032688
1.26363181590795	0.800000000000000	0.799999999999919	0.800000184884883	1.04988878058611	0.800000000000000	0.799999999999951	0.800000148931624	1.04829367245227
1.26438219109555	0.800000000000000	0.799999999999919	0.800000175664871	1.05048611575540	0.800000000000000	0.799999999999951	0.800000141465065	1.04891005264096
1.26513256628314	0.800000000000000	0.799999999999918	0.800000166889882	1.05108345092468	0.800000000000000	0.799999999999951	0.800000134382308	1.04952643282966
1.26588294147074	0.800000000000000	0.799999999999918	0.800000158539200	1.05168078609396	0.800000000000000	0.799999999999951	0.800000127642554	1.05014281301836
1.26663331665833	0.800000000000000	0.799999999999918	0.800000150593032	1.05227812126324	0.800000000000000	0.799999999999951	0.800000121229476	1.05075919320706
1.26738369184592	0.800000000000000	0.799999999999918	0.800000143032474	1.05287566806805	0.800000000000000	0.799999999999951	0.800000115127480	1.05137596349675
1.26813406703352	0.800000000000000	0.799999999999918	0.800000135839470	1.05347337830048	0.800000000000000	0.799999999999952	0.800000109321671	1.05199289011320
1.26888444222111	0.800000000000000	0.799999999999918	0.800000128996777	1.05407108853291	0.800000000000000	0.799999999999952	0.800000103797940	1.05260981672964
1.26963481740870	0.800000000000000	0.799999999999918	0.800000122487928	1.05466879876534	0.800000000000000	0.799999999999952	0.800000098532971	1.05322674334609
1.27038519259630	0.800000000000000	0.799999999999918	0.800000116297200	1.05526650899777	0.800000000000000	0.799999999999952	0.800000093525541	1.05384366996254
1.27113556778389	0.800000000000000	0.799999999999918	0.800000110409584	1.05586440627250	0.800000000000000	0.799999999999952	0.800000088777918	1.05446095700246
1.27188594297149	0.800000000000000	0.799999999999918	0.800000104810750	1.05646246294627	0.800000000000000	0.799999999999952	0.800000084263528	1.05507840485142
1.27263631815908	0.800000000000000	0.799999999999918	0.800000099487019	1.05706051962005	0.800000000000000	0.799999999999952	0.800000079971124	1.05569585270037
1.27338669334667	0.800000000000000	0.799999999999918	0.800000094425336	1.05765857629382	0.800000000000000	0.799999999999952	0.800000075889971	1.05631330054933
1.27413706853427	0.800000000000000	0.799999999999917	0.800000089613242	1.05825663296759	0.800000000000000	0.799999999999953	0.800000072009828	1.05693074839828
1.27488744372186	0.800000000000000	0.799999999999917	0.800000085038849	1.05885484953026	0.800000000000000	0.799999999999953	0.800000068320993	1.05754852215008
1.27563781890945	0.800000000000000	0.799999999999917	0.800000080690810	1.05945322379072	0.800000000000000	0.799999999999953	0.800000064808194	1.05816646604801
1.27638819409705	0.800000000000000	0.799999999999917	0.800000076558304	1.06005159805118	0.800000000000000	0.799999999999953	0.800000061469728	1.05878440994594
1.27713856928464	0.800000000000000	0.799999999999918	0.800000072631004	1.06064997231164	0.800000000000000	0.799999999999953	0.800000058306044	1.05940235384388
1.27788894447224	0.800000000000000	0.799999999999918	0.800000068899063	1.06124834657210	0.800000000000000	0.799999999999953	0.800000055300014	1.06002029774181
1.27863931965983	0.800000000000000	0.799999999999918	0.800000065353085	1.06184685229690	0.800000000000000	0.799999999999953	0.800000052443935	1.06063852945231
1.27938969484742	0.800000000000000	0.799999999999918	0.800000061984112	1.06244551502944	0.800000000000000	0.799999999999953	0.800000049730463	1.06125694420706
1.28014007003502	0.800000000000000	0.799999999999918	0.800000058783601	1.06304417776198	0.800000000000000	0.799999999999954	0.800000047152597	1.06187535896181
1.28089044522261	0.800000000000000	0.799999999999918	0.800000055743405	1.06364284049453	0.800000000000000	0.799999999999954	0.800000044703707	1.06249377371655
1.28164082041021	0.800000000000000	0.799999999999918	0.800000052855759	1.06424150322707	0.800000000000000	0.799999999999954	0.800000042373878	1.06311218847130
1.28239119559780	0.800000000000000	0.799999999999918	0.800000050113258	1.06484026895014	0.800000000000000	0.799999999999954	0.800000040161349	1.06373085058128
1.28314157078539	0.800000000000000	0.799999999999918	0.800000047508844	1.06543919075176	0.800000000000000	0.799999999999954	0.800000038065676	1.06434971096983
1.28389194597299	0.800000000000000	0.799999999999918	0.800000045035790	1.06603811255337	0.800000000000000	0.799999999999954	0.800000036075930	1.06496857135839
1.28464232116058	0.800000000000000	0.799999999999918	0.800000042687685	1.06663703435499	0.800000000000000	0.799999999999954	0.800000034186871	1.06558743174695
1.28539269634817	0.800000000000000	0.799999999999918	0.800000040458420	1.06723595615661	0.800000000000000	0.799999999999954	0.800000032393504	1.06620629213551
1.28614307153577	0.800000000000000	0.799999999999918	0.800000038342174	1.06783495357839	0.800000000000000	0.799999999999955	0.800000030691073	1.06682535818723
1.28689344672336	0.800000000000000	0.799999999999918	0.800000036333400	1.06843410472485	0.800000000000000	0.799999999999955	0.800000029075073	1.06744463893163
1.28764382191096	0.800000000000000	0.799999999999917	0.800000034426814	1.06903325587132	0.800000000000000	0.799999999999955	0.800000027539122	1.06806391967602
1.28839419709855	0.800000000000000	0.799999999999917	0.800000032617384	1.06963240701779	0.800000000000000	0.799999999999955	0.800000026081623	1.06868320042042
1.28914457228614	0.800000000000000	0.799999999999917	0.800000030900315	1.07023155816425	0.800000000000000	0.799999999999955	0.800000024701761	1.06930248116481
1.28989494747374	0.800000000000000	0.799999999999917	0.800000029271041	1.07083075974643	0.800000000000000	0.799999999999955	0.800000023392642	1.06992192570843
1.29064532266133	0.800000000000000	0.799999999999917	0.800000027725214	1.07143011015199	0.800000000000000	0.799999999999955	0.800000022150722	1.07054160144987
1.29139569784892	0.800000000000000	0.799999999999917	0.800000026258695	1.07202946055754	0.800000000000000	0.799999999999955	0.800000020972626	1.07116127719131
1.29214607303652	0.800000000000000	0.799999999999917	0.800000024867541	1.07262881096310	0.800000000000000	0.799999999999955	0.800000019855141	1.07178095293275
1.29289644822411	0.800000000000000	0.799999999999917	0.800000023548000	1.07322816136866	0.800000000000000	0.799999999999956	0.800000018795225	1.07240062867419
1.29364682341171	0.800000000000000	0.799999999999917	0.800000022296500	1.07382754022692	0.800000000000000	0.799999999999956	0.800000017788807	1.07302042717138
1.29439719859930	0.800000000000000	0.799999999999917	0.800000021109641	1.07442705940961	0.800000000000000	0.799999999999956	0.800000016834538	1.07364047243853
1.29514757378689	0.800000000000000	0.799999999999917	0.800000019984186	1.07502657859230	0.800000000000000	0.799999999999956	0.800000015931525	1.07426051770568
1.29589794897449	0.800000000000000	0.799999999999916	0.800000018917056	1.07562609777499	0.800000000000000	0.799999999999956	0.800000015075470	1.07488056297284
1.29664832416208	0.800000000000000	0.799999999999916	0.800000017905322	1.07622561695768	0.800000000000000	0.799999999999956	0.800000014263989	1.07550060823999
1.29739869934967	0.800000000000000	0.799999999999916	0.800000016946194	1.07682514675354	0.800000000000000	0.799999999999956	0.800000013494816	1.07612073696561
1.29814907453727	0.800000000000000	0.799999999999916	0.800000016037020	1.07742480378262	0.800000000000000	0.799999999999957	0.800000012765796	1.07674112614474
1.29889944972486	0.800000000000000	0.799999999999916	0.800000015175278	1.07802446081171	0.800000000000000	0.799999999999957	0.800000012074885	1.07736151532387
1.29964982491246	0.800000000000000	0.799999999999916	0.800000014358567	1.07862411784079	0.800000000000000	0.799999999999957	0.800000011419510	1.07798190450300
1.30040020010005	0.800000000000000	0.799999999999916	0.800000013584604	1.07922377486987	0.800000000000000	0.799999999999957	0.800000010798586	1.07860229368213
1.30115057528764	0.800000000000000	0.799999999999916	0.800000012851220	1.07982343189895	0.800000000000000	0.799999999999957	0.800000010211286	1.07922272962426
1.30190095047524	0.800000000000000	0.799999999999916	0.800000012156350	1.08042319311845	0.800000000000000	0.799999999999957	0.800000009654962	1.07984343691740
1.30265132566283	0.800000000000000	0.799999999999916	0.800000011498031	1.08102295654691	0.800000000000000	0.799999999999957	0.800000009128024	1.08046414421054
1.30340170085043	0.800000000000000	0.799999999999916	0.800000010874398	1.08162271997537	0.800000000000000	0.799999999999957	0.800000008628956	1.08108485150368
1.30415207603802	0.800000000000000	0.799999999999915	0.800000010283677	1.08222248340383	0.800000000000000	0.799999999999958	0.800000008156323	1.08170555879683
1.30490245122561	0.800000000000000	0.799999999999915	0.800000009724182	1.08282224683229	0.800000000000000	0.799999999999958	0.800000007708761	1.08232627954972
1.30565282641321	0.800000000000000	0.799999999999915	0.800000009194311	1.08342207542021	0.800000000000000	0.799999999999958	0.800000007284658	1.08294727892799
1.30640320160080	0.800000000000000	0.799999999999915	0.800000008692541	1.08402191321265	0.800000000000000	0.799999999999958	0.800000006883171	1.08356827830626
1.30715357678839	0.800000000000000	0.799999999999915	0.800000008217426	1.08462175100508	0.800000000000000	0.799999999999958	0.800000006503599	1.08418927768453
1.30790395197599	0.800000000000000	0.799999999999915	0.800000007767589	1.08522158879752	0.800000000000000	0.799999999999958	0.800000006144335	1.08481027706279
1.30865432716358	0.800000000000000	0.799999999999915	0.800000007341726	1.08582142658995	0.800000000000000	0.799999999999959	0.800000005804320	1.08543127644106
1.30940470235118	0.800000000000000	0.799999999999915	0.800000006938594	1.08642129638635	0.800000000000000	0.799999999999959	0.800000005482550	1.08605252585943
1.31015507753877	0.800000000000000	0.799999999999915	0.800000006557017	1.08702117580377	0.800000000000000	0.799999999999959	0.800000005178074	1.08667379100203
1.31090545272636	0.800000000000000	0.799999999999915	0.800000006195873	1.08762105522118	0.800000000000000	0.799999999999959	0.800000004889987	1.08729505614463
1.31165582791396	0.800000000000000	0.799999999999915	0.800000005854100	1.08822093463860	0.800000000000000	0.799999999999959	0.800000004617289	1.08791632128723
1.31240620310155	0.800000000000000	0.799999999999915	0.800000005530690	1.08882081405601	0.800000000000000	0.799999999999959	0.800000004359344	1.08853758642983
1.31315657828914	0.800000000000000	0.799999999999915	0.800000005224681	1.08942069874465	0.800000000000000	0.799999999999959	0.800000004115591	1.08915905052335
1.31390695347674	0.800000000000000	0.799999999999915	0.800000004935166	1.09002058617189	0.800000000000000	0.799999999999960	0.800000003885065	1.08978055473531
1.31465732866433	0.800000000000000	0.799999999999915	0.800000004661280	1.09062047359914	0.800000000000000	0.799999999999960	0.800000003667069	1.09040205894728
1.31540770385193	0.800000000000000	0.799999999999915	0.800000004402202	1.09122036102639	0.800000000000000	0.799999999999960	0.800000003460941	1.09102356315924
1.31615807903952	0.800000000000000	0.799999999999915	0.800000004157155	1.09182024845364	0.800000000000000	0.799999999999960	0.800000003266053	1.09164506737120
1.31690845422711	0.800000000000000	0.799999999999915	0.800000003925400	1.09242012129359	0.800000000000000	0.799999999999960	0.800000003081812	1.09226672436888
1.31765882941471	0.800000000000000	0.799999999999915	0.800000003706235	1.09301998194814	0.800000000000000	0.799999999999960	0.800000002907601	1.09288844046166
1.31840920460230	0.800000000000000	0.799999999999915	0.800000003498996	1.09361984260270	0.800000000000000	0.799999999999960	0.800000002742951	1.09351015655445
1.31915957978990	0.800000000000000	0.799999999999916	0.800000003303051	1.09421970325726	0.800000000000000	0.799999999999961	0.800000002587431	1.09413187264724
1.31990995497749	0.800000000000000	0.799999999999916	0.800000003117802	1.09481956391181	0.800000000000000	0.799999999999961	0.800000002440471	1.09475358874003
1.32066033016508	0.800000000000000	0.799999999999916	0.800000002942682	1.09541939738505	0.800000000000000	0.799999999999961	0.800000002301614	1.09537541680791
1.32141070535268	0.800000000000000	0.799999999999916	0.800000002777150	1.09601919484424	0.800000000000000	0.799999999999961	0.800000002170427	1.09599731691772
1.32216108054027	0.800000000000000	0.799999999999916	0.800000002620697	1.09661899230344	0.800000000000000	0.799999999999961	0.800000002046499	1.09661921702753
1.32291145572786	0.800000000000000	0.799999999999915	0.800000002472837	1.09721878976263	0.800000000000000	0.799999999999961	0.800000001929442	1.09724111713735
1.32366183091546	0.800000000000000	0.799999999999915	0.800000002333113	1.09781858722182	0.800000000000000	0.799999999999961	0.800000001818879	1.09786301724716
1.32441220610305	0.800000000000000	0.799999999999915	0.800000002201088	1.09841835253607	0.800000000000000	0.799999999999961	0.800000001714472	1.09848499423366
1.32516258129065	0.800000000000000	0.799999999999915	0.800000002076348	1.09901804789690	0.800000000000000	0.799999999999962	0.800000001615900	1.09910704952574
1.32591295647824	0.800000000000000	0.799999999999915	0.800000001958504	1.09961774325774	0.800000000000000	0.799999999999962	0.800000001522831	1.09972910481782
1.32666333166583	0.800000000000000	0.799999999999915	0.800000001847184	1.10021743861857	0.800000000000000	0.799999999999962	0.800000001434968	1.10035116010990
1.32741370685343	0.800000000000000	0.799999999999915	0.800000001742035	1.10081713397941	0.800000000000000	0.799999999999962	0.800000001352029	1.10097321540199
1.32816408204102	0.800000000000000	0.799999999999915	0.800000001642727	1.10141680033379	0.800000000000000	0.799999999999962	0.800000001273747	1.10159531849134
1.32891445722861	0.800000000000000	0.799999999999915	0.800000001548941	1.10201635068215	0.800000000000000	0.799999999999963	0.800000001199869	1.10221749866016
1.32966483241621	0.800000000000000	0.799999999999915	0.800000001460380	1.10261590103052	0.800000000000000	0.799999999999963	0.800000001130169	1.10283967882898
1.33041520760380	0.800000000000000	0.799999999999915	0.800000001376759	1.10321545137889	0.800000000000000	0.799999999999963	0.800000001064406	1.10346185899780
1.33116558279140	0.800000000000000	0.799999999999915	0.800000001297811	1.10381500172726	0.800000000000000	0.799999999999963	0.800000001002346	1.10408403916661
1.33191595797899	0.800000000000000	0.799999999999914	0.800000001223281	1.10441453519750	0.800000000000000	0.799999999999963	0.800000000943801	1.10470624438197
1.33266633316658	0.800000000000000	0.799999999999914	0.800000001152928	1.10501389080898	0.800000000000000	0.799999999999963	0.800000000888579	1.10532851677506
1.33341670835418	0.800000000000000	0.799999999999914	0.800000001086525	1.10561324642047	0.800000000000000	0.799999999999963	0.800000000836496	1.10595078916814
1.33416708354177	0.800000000000000	0.799999999999914	0.800000001023854	1.10621260203196	0.800000000000000	0.799999999999963	0.800000000787381	1.10657306156122
1.33491745872936	0.800000000000000	0.799999999999914	0.800000000964712	1.10681195764344	0.800000000000000	0.799999999999964	0.800000000741070	1.10719533395430
1.33566783391696	0.800000000000000	0.799999999999914	0.800000000908906	1.10741131325493	0.800000000000000	0.799999999999964	0.800000000697428	1.10781761541163
1.33641820910455	0.800000000000000	0.799999999999914	0.800000000856251	1.10801041846696	0.800000000000000	0.799999999999964	0.800000000656288	1.10843994345044
1.33716858429215	0.800000000000000	0.799999999999914	0.800000000806574	1.10860951746718	0.800000000000000	0.799999999999964	0.800000000617481	1.10906227148924
1.33791895947974	0.800000000000000	0.799999999999914	0.800000000759712	1.10920861646739	0.800000000000000	0.799999999999964	0.800000000580905	1.10968459952805
1.33866933466733	0.800000000000000	0.799999999999914	0.800000000715508	1.10980771546761	0.800000000000000	0.799999999999964	0.800000000546434	1.11030692756686
1.33941970985493	0.800000000000000	0.799999999999914	0.800000000673816	1.11040681446783	0.800000000000000	0.799999999999965	0.800000000513952	1.11092925631197
1.34017008504252	0.800000000000000	0.799999999999914	0.800000000634496	1.11100561755903	0.800000000000000	0.799999999999965	0.800000000483348	1.11155159658942
1.34092046023012	0.800000000000000	0.799999999999913	0.800000000597417	1.11160437581726	0.800000000000000	0.799999999999965	0.800000000454517	1.11217393686687
1.34167083541771	0.800000000000000	0.799999999999913	0.800000000562455	1.11220313407549	0.800000000000000	0.799999999999965	0.800000000427380	1.11279627714432
1.34242121060530	0.800000000000000	0.799999999999913	0.800000000529491	1.11280189233372	0.800000000000000	0.799999999999965	0.800000000401821	1.11341861742177
1.34317158579290	0.800000000000000	0.799999999999913	0.800000000498414	1.11340065059195	0.800000000000000	0.799999999999965	0.800000000377723	1.11404095769922
1.34392196098049	0.800000000000000	0.799999999999913	0.800000000469119	1.11399905150176	0.800000000000000	0.799999999999966	0.800000000355029	1.11466325641559
1.34467233616808	0.800000000000000	0.799999999999913	0.800000000441506	1.11459734301718	0.800000000000000	0.799999999999966	0.800000000333661	1.11528555326818
1.34542271135568	0.800000000000000	0.799999999999913	0.800000000415481	1.11519563453260	0.800000000000000	0.799999999999966	0.800000000313544	1.11590785012076
1.34617308654327	0.800000000000000	0.799999999999913	0.800000000390955	1.11579392604802	0.800000000000000	0.799999999999966	0.800000000294608	1.11653014697334
1.34692346173087	0.800000000000000	0.799999999999913	0.800000000367844	1.11639221756344	0.800000000000000	0.799999999999966	0.800000000276785	1.11715244382592
1.34767383691846	0.800000000000000	0.799999999999913	0.800000000346067	1.11699005924331	0.800000000000000	0.799999999999966	0.800000000260029	1.11777463582139
1.34842421210605	0.800000000000000	0.799999999999913	0.800000000325551	1.11758767781324	0.800000000000000	0.799999999999967	0.800000000244261	1.11839681103824
1.34917458729365	0.800000000000000	0.799999999999913	0.800000000306222	1.11818529638316	0.800000000000000	0.799999999999967	0.800000000229401	1.11901898625510
1.34992496248124	0.800000000000000	0.799999999999913	0.800000000288016	1.11878291495309	0.800000000000000	0.799999999999967	0.800000000215421	1.11964116147195
1.35067533766883	0.800000000000000	0.799999999999913	0.800000000270867	1.11938053352301	0.800000000000000	0.799999999999967	0.800000000202269	1.12026333668880
1.35142571285643	0.800000000000000	0.799999999999913	0.800000000254716	1.11997755366795	0.800000000000000	0.799999999999967	0.800000000189898	1.12088532453239
1.35217608804402	0.800000000000000	0.799999999999913	0.800000000239506	1.12057413697565	0.800000000000000	0.799999999999967	0.800000000178263	1.12150725757741
1.35292646323162	0.800000000000000	0.799999999999913	0.800000000225184	1.12117072028336	0.800000000000000	0.799999999999967	0.800000000167324	1.12212919062243
1.35367683841921	0.800000000000000	0.799999999999913	0.800000000211699	1.12176730359107	0.800000000000000	0.799999999999968	0.800000000157051	1.12275112366744
1.35442721360680	0.800000000000000	0.799999999999914	0.800000000199003	1.12236388689877	0.800000000000000	0.799999999999968	0.800000000147393	1.12337305671246
1.35517758879440	0.800000000000000	0.799999999999914	0.800000000187052	1.12295962442663	0.800000000000000	0.799999999999968	0.800000000138296	1.12399468227566
1.35592796398199	0.800000000000000	0.799999999999914	0.800000000175802	1.12355450092848	0.800000000000000	0.799999999999968	0.800000000129745	1.12461617172717
1.35667833916959	0.800000000000000	0.799999999999914	0.800000000165213	1.12414937743033	0.800000000000000	0.799999999999968	0.800000000121707	1.12523766117868
1.35742871435718	0.800000000000000	0.799999999999914	0.800000000155248	1.12474425393218	0.800000000000000	0.799999999999969	0.800000000114155	1.12585915063020
1.35817908954477	0.800000000000000	0.799999999999914	0.800000000145870	1.12533913043403	0.800000000000000	0.799999999999969	0.800000000107058	1.12648064008171
1.35892946473237	0.800000000000000	0.799999999999914	0.800000000137046	1.12593273757375	0.800000000000000	0.799999999999969	0.800000000100391	1.12710163074460
1.35967983991996	0.800000000000000	0.799999999999914	0.800000000128744	1.12652460736855	0.800000000000000	0.799999999999969	0.800000000094139	1.12772231764743
1.36043021510755	0.800000000000000	0.799999999999913	0.800000000120933	1.12711647716336	0.800000000000000	0.799999999999969	0.800000000088267	1.12834300455025
1.36118059029515	0.800000000000000	0.799999999999913	0.800000000113586	1.12770834695816	0.800000000000000	0.799999999999969	0.800000000082738	1.12896369145308
1.36193096548274	0.800000000000000	0.799999999999913	0.800000000106675	1.12830021675297	0.800000000000000	0.799999999999969	0.800000000077545	1.12958437835591
1.36268134067034	0.800000000000000	0.799999999999913	0.800000000100174	1.12889006265112	0.800000000000000	0.799999999999970	0.800000000072669	1.13020423912831
1.36343171585793	0.800000000000000	0.799999999999913	0.800000000094062	1.12947630062082	0.800000000000000	0.799999999999970	0.800000000068092	1.13082345058964
1.36418209104552	0.800000000000000	0.799999999999913	0.800000000088313	1.13006253859051	0.800000000000000	0.799999999999970	0.800000000063795	1.13144266205098
1.36493246623312	0.800000000000000	0.799999999999913	0.800000000082908	1.13064877656021	0.800000000000000	0.799999999999970	0.800000000059762	1.13206187351232
1.36568284142071	0.800000000000000	0.799999999999913	0.800000000077826	1.13123501452990	0.800000000000000	0.799999999999970	0.800000000055985	1.13268108497365
1.36643321660830	0.800000000000000	0.799999999999913	0.800000000073048	1.13181781089712	0.800000000000000	0.799999999999971	0.800000000052440	1.13329887259733
1.36718359179590	0.800000000000000	0.799999999999913	0.800000000068557	1.13239290353159	0.800000000000000	0.799999999999971	0.800000000049104	1.13391529027015
1.36793396698349	0.800000000000000	0.799999999999913	0.800000000064336	1.13296799616606	0.800000000000000	0.799999999999971	0.800000000045975	1.13453170794297
1.36868434217109	0.800000000000000	0.799999999999913	0.800000000060369	1.13354308880053	0.800000000000000	0.799999999999971	0.800000000043039	1.13514812561579
1.36943471735868	0.800000000000000	0.799999999999912	0.800000000056641	1.13411818143500	0.800000000000000	0.799999999999971	0.800000000040285	1.13576454328861
1.37018509254627	0.800000000000000	0.799999999999912	0.800000000053137	1.13468695732730	0.800000000000000	0.799999999999971	0.800000000037702	1.13637836871391
1.37093546773387	0.800000000000000	0.799999999999912	0.800000000049845	1.13523888767703	0.800000000000000	0.799999999999971	0.800000000035281	1.13698929478450
1.37168584292146	0.800000000000000	0.799999999999912	0.800000000046753	1.13579081802675	0.800000000000000	0.799999999999972	0.800000000033016	1.13760022085509
1.37243621810905	0.800000000000000	0.799999999999912	0.800000000043847	1.13634274837647	0.800000000000000	0.799999999999972	0.800000000030892	1.13821114692568
1.37318659329665	0.800000000000000	0.799999999999912	0.800000000041119	1.13689467872619	0.800000000000000	0.799999999999972	0.800000000028895	1.13882207299627
1.37393696848424	0.800000000000000	0.799999999999912	0.800000000038555	1.13743371353641	0.800000000000000	0.799999999999972	0.800000000027023	1.13942794489827
1.37468734367184	0.800000000000000	0.799999999999912	0.800000000036148	1.13793499552400	0.800000000000000	0.799999999999972	0.800000000025268	1.14002760710830
1.37543771885943	0.800000000000000	0.799999999999912	0.800000000033887	1.13843627751158	0.800000000000000	0.799999999999972	0.800000000023624	1.14062726931832
1.37618809404702	0.800000000000000	0.799999999999912	0.800000000031764	1.13893755949917	0.800000000000000	0.799999999999973	0.800000000022084	1.14122693152835
1.37693846923462	0.800000000000000	0.799999999999912	0.800000000029771	1.13943884148676	0.800000000000000	0.799999999999973	0.800000000020641	1.14182659373837
1.37768884442221	0.800000000000000	0.799999999999911	0.800000000027900	1.13991085811763	0.800000000000000	0.799999999999973	0.800000000019293	1.14241571439200
1.37843921960981	0.800000000000000	0.799999999999911	0.800000000026144	1.14029983042216	0.800000000000000	0.799999999999973	0.800000000018030	1.14299151260377
1.37918959479740	0.800000000000000	0.799999999999911	0.800000000024495	1.14068880272669	0.800000000000000	0.799999999999973	0.800000000016843	1.14356731081554
1.37993996998499	0.800000000000000	0.799999999999911	0.800000000022947	1.14107777503122	0.800000000000000	0.799999999999973	0.800000000015732	1.14414310902731
1.38069034517259	0.800000000000000	0.799999999999911	0.800000000021495	1.14146674733575	0.800000000000000	0.799999999999974	0.800000000014691	1.14471890723909
1.38144072036018	0.800000000000000	0.799999999999911	0.800000000020132	1.14179343060947	0.800000000000000	0.799999999999974	0.800000000013717	1.14527265801752
1.38219109554777	0.800000000000000	0.799999999999911	0.800000000018853	1.14197652136029	0.800000000000000	0.799999999999974	0.800000000012805	1.14579991805484
1.38294147073537	0.800000000000000	0.799999999999911	0.800000000017653	1.14215961211110	0.800000000000000	0.799999999999974	0.800000000011952	1.14632717809216
1.38369184592296	0.800000000000000	0.799999999999911	0.800000000016528	1.14234270286192	0.800000000000000	0.799999999999974	0.800000000011156	1.14685443812948
1.38444222111056	0.800000000000000	0.799999999999911	0.800000000015472	1.14252579361274	0.800000000000000	0.799999999999974	0.800000000010411	1.14738169816680
1.38519259629815	0.800000000000000	0.799999999999911	0.800000000014481	1.14260282660739	0.800000000000000	0.799999999999975	0.800000000009711	1.14786912983159
1.38594297148574	0.800000000000000	0.799999999999911	0.800000000013552	1.14252291067555	0.800000000000000	0.799999999999975	0.800000000009057	1.14831533295312
1.38669334667334	0.800000000000000	0.799999999999911	0.800000000012681	1.14244299474372	0.800000000000000	0.799999999999975	0.800000000008444	1.14876153607465
1.38744372186093	0.800000000000000	0.799999999999911	0.800000000011864	1.14236307881189	0.800000000000000	0.799999999999975	0.800000000007871	1.14920773919618
1.38819409704852	0.800000000000000	0.799999999999911	0.800000000011099	1.14228316288006	0.800000000000000	0.799999999999975	0.800000000007336	1.14965394231771
1.38894447223612	0.800000000000000	0.799999999999911	0.800000000010380	1.14192937927114	0.800000000000000	0.799999999999975	0.800000000006835	1.15002668996065
1.38969484742371	0.800000000000000	0.799999999999911	0.800000000009707	1.14138790669018	0.800000000000000	0.799999999999976	0.800000000006369	1.15034206321102
1.39044522261131	0.800000000000000	0.799999999999911	0.800000000009076	1.14084643410923	0.800000000000000	0.799999999999976	0.800000000005933	1.15065743646139
1.39119559779890	0.800000000000000	0.799999999999911	0.800000000008485	1.14030496152827	0.800000000000000	0.799999999999976	0.800000000005523	1.15097280971176
1.39194597298649	0.800000000000000	0.799999999999911	0.800000000007931	1.13976348894732	0.800000000000000	0.799999999999976	0.800000000005141	1.15128818296213
1.39269634817409	0.800000000000000	0.799999999999911	0.800000000007411	1.13842587763106	0.800000000000000	0.799999999999976	0.800000000004783	1.15145330133137
1.39344672336168	0.800000000000000	0.799999999999911	0.800000000006925	1.13701589204021	0.800000000000000	0.799999999999976	0.800000000004449	1.15154666302838
1.39419709854927	0.800000000000000	0.799999999999911	0.800000000006468	1.13560590644935	0.800000000000000	0.799999999999977	0.800000000004137	1.15164002472538
1.39494747373687	0.800000000000000	0.799999999999911	0.800000000006041	1.13419592085849	0.800000000000000	0.799999999999977	0.800000000003846	1.15173338642238
1.39569784892446	0.800000000000000	0.799999999999911	0.800000000005640	1.13218853444753	0.800000000000000	0.799999999999977	0.800000000003575	1.15182674811939
1.39644822411206	0.800000000000000	0.799999999999911	0.800000000005266	1.12945145611293	0.800000000000000	0.799999999999977	0.800000000003321	1.03890914805724
1.39719859929965	0.800000000000000	0.799999999999910	0.800000000004914	1.12671437777832	0.800000000000000	0.799999999999977	0.800000000003084	1.01852218666008
1.39794897448724	0.800000000000000	0.799999999999910	0.800000000004585	1.12397729944372	0.800000000000000	0.799999999999977	0.800000000002862	1.09348162700524
1.39869934967484	0.800000000000000	0.799999999999910	0.800000000004277	1.12069649759414	0.800000000000000	0.799999999999977	0.800000000002655	1.03954412651031
1.39944972486243	0.800000000000000	0.799999999999910	0.800000000003989	1.11619070542065	0.800000000000000	0.799999999999978	0.800000000002461	1.05710907987405
1.40020010005003	0.800000000000000	0.799999999999910	0.800000000003718	1.11168491324715	0.800000000000000	0.799999999999978	0.800000000002281	1.10089075306741
1.40095047523762	0.800000000000000	0.799999999999910	0.800000000003466	1.10717912107366	0.800000000000000	0.799999999999978	0.800000000002113	0.960512909957510
1.40170085042521	0.800000000000000	0.799999999999910	0.800000000003229	1.10143999407756	0.800000000000000	0.799999999999978	0.800000000001957	1.09891522564691
1.40245122561281	0.800000000000000	0.799999999999910	0.800000000003007	1.09494536030418	0.800000000000000	0.799999999999978	0.800000000001811	0.996135768564274
1.40320160080040	0.800000000000000	0.799999999999910	0.800000000002800	1.08845072653080	0.800000000000000	0.799999999999979	0.800000000001674	0.912072282080145
1.40395197598799	0.800000000000000	0.799999999999910	0.800000000002606	1.08103153194605	0.800000000000000	0.799999999999979	0.800000000001546	0.988656485854845
1.40470235117559	0.800000000000000	0.799999999999910	0.800000000002424	1.07267769386325	0.800000000000000	0.799999999999979	0.800000000001427	1.08391499863661
1.40545272636318	0.800000000000000	0.799999999999910	0.800000000002254	1.06432385578046	0.800000000000000	0.799999999999979	0.800000000001316	0.904766691011057
1.40620310155078	0.800000000000000	0.799999999999910	0.800000000002095	1.05454594255468	0.800000000000000	0.799999999999979	0.800000000001213	1.10573291968112
1.40695347673837	0.800000000000000	0.799999999999910	0.800000000001946	1.04470515843324	0.800000000000000	0.799999999999979	0.800000000001117	0.987272404133995
1.40770385192596	0.800000000000000	0.799999999999909	0.800000000001807	1.03391220744426	0.800000000000000	0.799999999999979	0.800000000001027	1.05665746074345
1.40845422711356	0.800000000000000	0.799999999999909	0.800000000001677	1.02276856727644	0.800000000000000	0.799999999999980	0.800000000000944	1.04805189932247
1.40920460230115	0.800000000000000	0.799999999999909	0.800000000001555	1.01118839090988	0.800000000000000	0.799999999999980	0.800000000000866	1.10614664528078
1.40995497748874	0.800000000000000	0.799999999999909	0.800000000001441	0.999264179717015	0.800000000000000	0.799999999999980	0.800000000000793	1.04948361196505
1.41070535267634	0.800000000000000	0.799999999999909	0.800000000001334	0.987108618380726	0.800000000000000	0.799999999999980	0.800000000000725	1.06335660858072
1.41145572786393	0.800000000000000	0.799999999999909	0.800000000001235	0.974847076042316	0.800000000000000	0.799999999999980	0.800000000000662	0.963766515873935
1.41220610305153	0.800000000000000	0.799999999999909	0.800000000001142	0.962603535498939	0.800000000000000	0.799999999999980	0.800000000000603	1.00415030088050
1.41295647823912	0.800000000000000	0.799999999999909	0.800000000001055	0.950496695210352	0.800000000000000	0.799999999999980	0.800000000000549	0.989703278198007
1.41370685342671	0.800000000000000	0.799999999999909	0.800000000000973	0.938639251097757	0.800000000000000	0.799999999999981	0.800000000000498	0.976106694607934
1.41445722861431	0.800000000000000	0.799999999999909	0.800000000000897	0.927130819079058	0.800000000000000	0.799999999999981	0.800000000000451	0.945944754417004
1.41520760380190	0.800000000000000	0.799999999999909	0.800000000000826	0.916065349707213	0.800000000000000	0.799999999999981	0.800000000000407	0.925209440029931
1.41595797898949	0.800000000000000	0.799999999999908	0.800000000000759	0.905529142150199	0.800000000000000	0.799999999999981	0.800000000000365	0.912224015046522
1.41670835417709	0.800000000000000	0.799999999999908	0.800000000000698	0.895557285904001	0.800000000000000	0.799999999999981	0.800000000000327	0.882410978615221
1.41745872936468	0.800000000000000	0.799999999999908	0.800000000000639	0.886207048356281	0.800000000000000	0.799999999999981	0.800000000000292	0.877250709068995
1.41820910455228	0.800000000000000	0.799999999999908	0.800000000000585	0.877503517820631	0.800000000000000	0.799999999999982	0.800000000000259	0.851462622970684
1.41895947973987	0.800000000000000	0.799999999999908	0.800000000000535	0.869434368064807	0.800000000000000	0.799999999999982	0.800000000000228	0.958765883166205
1.41970985492746	0.800000000000000	0.799999999999908	0.800000000000487	0.862039254344434	0.800000000000000	0.799999999999982	0.800000000000199	0.880488154568415
1.42046023011506	0.800000000000000	0.799999999999908	0.800000000000443	0.855260788449716	0.800000000000000	0.799999999999982	0.800000000000173	0.856679206589030
1.42121060530265	0.800000000000000	0.799999999999908	0.800000000000402	0.849123760258602	0.800000000000000	0.799999999999982	0.800000000000148	0.969458071720235
1.42196098049025	0.800000000000000	0.799999999999908	0.800000000000363	0.843531184913324	0.800000000000000	0.799999999999982	0.800000000000125	0.846447200871900
1.42271135567784	0.800000000000000	0.799999999999908	0.800000000000327	0.838520699143545	0.800000000000000	0.799999999999983	0.800000000000104	1.02155721451714
1.42346173086543	0.800000000000000	0.799999999999908	0.800000000000294	0.834033534804602	0.800000000000000	0.799999999999983	0.800000000000084	0.844559281437603
1.42421210605303	0.800000000000000	0.799999999999908	0.800000000000262	0.830004809876171	0.800000000000000	0.799999999999983	0.800000000000065	0.937498076180599
1.42496248124062	0.800000000000000	0.799999999999908	0.800000000000233	0.826402653875314	0.800000000000000	0.799999999999983	0.800000000000048	0.848759090421455
1.42571285642821	0.800000000000000	0.799999999999908	0.800000000000206	0.823194036682881	0.800000000000000	0.799999999999983	0.800000000000032	0.817399374756904
1.42646323161581	0.800000000000000	0.799999999999908	0.800000000000180	0.820368495336265	0.800000000000000	0.799999999999983	0.800000000000017	0.830304839876560
1.42721360680340	0.800000000000000	0.799999999999908	0.800000000000157	0.817874178005751	0.800000000000000	0.799999999999983	0.800000000000004	0.878853891218804
1.42796398199100	0.800000000000000	0.799999999999908	0.800000000000134	0.815667935802414	0.800000000000000	0.799999999999984	0.799999999999991	0.855563325146009
1.42871435717859	0.800000000000000	0.799999999999908	0.800000000000114	0.813720747993398	0.800000000000000	0.799999999999984	0.799999999999979	0.902477106966993
1.42946473236618	0.800000000000000	0.799999999999908	0.800000000000094	0.812005531293438	0.800000000000000	0.799999999999984	0.799999999999968	0.802631159708770
1.43021510755378	0.800000000000000	0.799999999999908	0.800000000000076	0.810497237818961	0.800000000000000	0.799999999999984	0.799999999999958	0.802307910507754
1.43096548274137	0.800000000000000	0.799999999999908	0.800000000000059	0.809172886794233	0.800000000000000	0.799999999999984	0.799999999999949	0.802024447550986
1.43171585792896	0.800000000000000	0.799999999999908	0.800000000000044	0.808011553364421	0.800000000000000	0.799999999999984	0.799999999999940	0.801776072409100
1.43246623311656	0.800000000000000	0.799999999999908	0.800000000000029	0.806994320723414	0.800000000000000	0.799999999999984	0.799999999999932	0.801558468483635
1.43321660830415	0.800000000000000	0.799999999999908	0.800000000000015	0.806104187440365	0.800000000000000	0.799999999999985	0.799999999999924	0.801367973212800
1.43396698349175	0.800000000000000	0.799999999999908	0.800000000000002	0.805325944360705	0.800000000000000	0.799999999999985	0.799999999999917	0.801201319543744
1.43471735867934	0.800000000000000	0.799999999999908	0.799999999999990	0.804646038870940	0.800000000000000	0.799999999999985	0.799999999999911	0.801055602473207
1.43546773386693	0.800000000000000	0.799999999999907	0.799999999999979	0.804052434902272	0.800000000000000	0.799999999999985	0.799999999999905	0.800928246263216
1.43621810905453	0.800000000000000	0.799999999999907	0.799999999999969	0.803534473983968	0.800000000000000	0.799999999999985	0.799999999999899	0.800816972894373
1.43696848424212	0.800000000000000	0.799999999999907	0.799999999999959	0.803082740936971	0.800000000000000	0.799999999999985	0.799999999999894	0.800719772167823
1.43771885942971	0.800000000000000	0.799999999999907	0.799999999999950	0.802688936574317	0.800000000000000	0.799999999999985	0.799999999999890	0.800634873768524
1.43846923461731	0.800000000000000	0.799999999999907	0.799999999999942	0.802345758855084	0.800000000000000	0.799999999999985	0.799999999999885	0.800560721400485
1.43921960980490	0.800000000000000	0.799999999999907	0.799999999999934	0.802046793252730	0.800000000000000	0.799999999999986	0.799999999999881	0.800495949065706
1.43996998499250	0.800000000000000	0.799999999999907	0.799999999999926	0.801786412602136	0.800000000000000	0.799999999999986	0.799999999999877	0.800439359465709
1.44072036018009	0.800000000000000	0.799999999999907	0.799999999999920	0.801559686330138	0.800000000000000	0.799999999999986	0.799999999999874	0.800389904467945
1.44147073536768	0.800000000000000	0.799999999999907	0.799999999999913	0.801362298716072	0.800000000000000	0.799999999999986	0.799999999999871	0.800346667528808
1.44222111055528	0.800000000000000	0.799999999999907	0.799999999999907	0.801190475664801	0.800000000000000	0.799999999999986	0.799999999999868	0.800308847952712
1.44297148574287	0.800000000000000	0.799999999999907	0.799999999999902	0.801040919387506	0.800000000000000	0.799999999999986	0.799999999999865	0.800275746852274
1.44372186093047	0.800000000000000	0.799999999999907	0.799999999999897	0.800910750346576	0.800000000000000	0.799999999999987	0.799999999999862	0.800246754669205
1.44447223611806	0.800000000000000	0.799999999999906	0.799999999999892	0.800797455810287	0.800000000000000	0.799999999999987	0.799999999999860	0.800221340115608
1.44522261130565	0.800000000000000	0.799999999999906	0.799999999999887	0.800698844378114	0.800000000000000	0.799999999999987	0.799999999999858	0.800199040399749
1.44597298649325	0.800000000000000	0.799999999999906	0.799999999999883	0.800613005872676	0.800000000000000	0.799999999999987	0.799999999999856	0.800179452606811
1.44672336168084	0.800000000000000	0.799999999999906	0.799999999999879	0.800538276030130	0.800000000000000	0.799999999999987	0.799999999999854	0.800162226113384
1.44747373686843	0.800000000000000	0.799999999999906	0.799999999999876	0.800473205460087	0.800000000000000	0.799999999999987	0.799999999999853	0.800147055923225
1.44822411205603	0.800000000000000	0.799999999999906	0.799999999999872	0.800416532394651	0.800000000000000	0.799999999999987	0.799999999999851	0.800133676821499
1.44897448724362	0.800000000000000	0.799999999999906	0.799999999999869	0.800367158792944	0.800000000000000	0.799999999999987	0.799999999999850	0.800121858253955
1.44972486243122	0.800000000000000	0.799999999999906	0.799999999999866	0.800324129409861	0.800000000000000	0.799999999999987	0.799999999999848	0.800111399846527
1.45047523761881	0.800000000000000	0.799999999999906	0.799999999999863	0.800286613478046	0.800000000000000	0.799999999999988	0.799999999999847	0.800102127489451
1.45122561280640	0.800000000000000	0.799999999999906	0.799999999999861	0.800253888689784	0.800000000000000	0.799999999999988	0.799999999999846	0.800093889918008
1.45197598799400	0.800000000000000	0.799999999999906	0.799999999999858	0.800225327200093	0.800000000000000	0.799999999999988	0.799999999999845	0.800086555729462
1.45272636318159	0.800000000000000	0.799999999999906	0.799999999999856	0.800200383403918	0.800000000000000	0.799999999999988	0.799999999999844	0.800080010782507
1.45347673836918	0.800000000000000	0.799999999999906	0.799999999999854	0.800178583268781	0.800000000000000	0.799999999999988	0.799999999999844	0.800074155931731
1.45422711355678	0.800000000000000	0.799999999999906	0.799999999999852	0.800159515029925	0.800000000000000	0.799999999999988	0.799999999999843	0.800068905055162
1.45497748874437	0.800000000000000	0.799999999999905	0.799999999999851	0.800142821077865	0.800000000000000	0.799999999999988	0.799999999999842	0.800064183337933
1.45572786393197	0.800000000000000	0.799999999999905	0.799999999999849	0.800128190888733	0.800000000000000	0.799999999999988	0.799999999999841	0.800059925779570
1.45647823911956	0.800000000000000	0.799999999999905	0.799999999999847	0.800115354865929	0.800000000000000	0.799999999999989	0.799999999999841	0.800056075896371
1.45722861430715	0.800000000000000	0.799999999999905	0.799999999999846	0.800104078977681	0.800000000000000	0.799999999999989	0.799999999999840	0.800052584593860
1.45797898949475	0.800000000000000	0.799999999999905	0.799999999999845	0.800094160089354	0.800000000000000	0.799999999999989	0.799999999999840	0.800049409187393
1.45872936468234	0.800000000000000	0.799999999999905	0.799999999999843	0.800085421901877	0.800000000000000	0.799999999999989	0.799999999999840	0.800046512551773
1.45947973986994	0.800000000000000	0.799999999999905	0.799999999999842	0.800077711418713	0.800000000000000	0.799999999999989	0.799999999999839	0.800043862383117
1.46023011505753	0.800000000000000	0.799999999999905	0.799999999999841	0.800070895873556	0.800000000000000	0.799999999999989	0.799999999999839	0.800041430558343
1.46098049024512	0.800000000000000	0.799999999999905	0.799999999999840	0.800064860059431	0.800000000000000	0.799999999999989	0.799999999999839	0.800039192579546
1.46173086543272	0.800000000000000	0.799999999999905	0.799999999999839	0.800059504007412	0.800000000000000	0.799999999999989	0.799999999999838	0.800037127092125
1.46248124062031	0.800000000000000	0.799999999999905	0.799999999999838	0.800054740969735	0.800000000000000	0.799999999999990	0.799999999999838	0.800035215466964
1.46323161580790	0.800000000000000	0.799999999999905	0.799999999999838	0.800050495667845	0.800000000000000	0.799999999999990	0.799999999999838	0.800033441438266
1.46398199099550	0.800000000000000	0.799999999999905	0.799999999999837	0.800046702770949	0.800000000000000	0.799999999999990	0.799999999999838	0.800031790789652
1.46473236618309	0.800000000000000	0.799999999999905	0.799999999999836	0.800043305575072	0.800000000000000	0.799999999999990	0.799999999999838	0.800030251082172
1.46548274137069	0.800000000000000	0.799999999999905	0.799999999999836	0.800040254856456	0.800000000000000	0.799999999999990	0.799999999999838	0.800028811418668
1.46623311655828	0.800000000000000	0.799999999999905	0.799999999999835	0.800037507876522	0.800000000000000	0.799999999999990	0.799999999999838	0.800027462239651
1.46698349174587	0.800000000000000	0.799999999999904	0.799999999999834	0.800035027518547	0.800000000000000	0.799999999999990	0.799999999999838	0.800026195146512
1.46773386693347	0.800000000000000	0.799999999999904	0.799999999999834	0.800032781538776	0.800000000000000	0.799999999999990	0.799999999999838	0.800025002748424
1.46848424212106	0.800000000000000	0.799999999999904	0.799999999999833	0.800030741916949	0.800000000000000	0.799999999999990	0.799999999999838	0.800023878529764
1.46923461730865	0.800000000000000	0.799999999999904	0.799999999999833	0.800028884293136	0.800000000000000	0.799999999999991	0.799999999999838	0.800022816735330
1.46998499249625	0.800000000000000	0.799999999999904	0.799999999999832	0.800027187479526	0.800000000000000	0.799999999999991	0.799999999999838	0.800021812270953
1.47073536768384	0.800000000000000	0.799999999999904	0.799999999999832	0.800025633037260	0.800000000000000	0.799999999999991	0.799999999999838	0.800020860617456
1.47148574287144	0.800000000000000	0.799999999999904	0.799999999999831	0.800024204909708	0.800000000000000	0.799999999999991	0.799999999999838	0.800019957756155
1.47223611805903	0.800000000000000	0.799999999999904	0.799999999999831	0.800022889104724	0.800000000000000	0.799999999999991	0.799999999999838	0.800019100104364
1.47298649324662	0.800000000000000	0.799999999999904	0.799999999999830	0.800021673419371	0.800000000000000	0.799999999999991	0.799999999999838	0.800018284459556
1.47373686843422	0.800000000000000	0.799999999999904	0.799999999999830	0.800020547201481	0.800000000000000	0.799999999999991	0.799999999999838	0.800017507950998
1.47448724362181	0.800000000000000	0.799999999999904	0.799999999999830	0.800019501143160	0.800000000000000	0.799999999999991	0.799999999999839	0.800016767997882
1.47523761880940	0.800000000000000	0.799999999999904	0.799999999999829	0.800018527101955	0.800000000000000	0.799999999999991	0.799999999999839	0.800016062273051
1.47598799399700	0.800000000000000	0.799999999999904	0.799999999999829	0.800017617946032	0.800000000000000	0.799999999999991	0.799999999999839	0.800015388671572
1.47673836918459	0.800000000000000	0.799999999999903	0.799999999999828	0.800016767420120	0.800000000000000	0.799999999999992	0.799999999999839	0.800014745283507
1.47748874437219	0.800000000000000	0.799999999999903	0.799999999999828	0.800015970029477	0.800000000000000	0.799999999999992	0.799999999999839	0.800014130370306
1.47823911955978	0.800000000000000	0.799999999999903	0.799999999999828	0.800015220939432	0.800000000000000	0.799999999999992	0.799999999999839	0.800013542344336
1.47898949474737	0.800000000000000	0.799999999999903	0.799999999999827	0.800014515888443	0.800000000000000	0.799999999999992	0.799999999999840	0.800012979751121
1.47973986993497	0.800000000000000	0.799999999999903	0.799999999999827	0.800013851112821	0.800000000000000	0.799999999999992	0.799999999999840	0.800012441253925
1.48049024512256	0.800000000000000	0.799999999999903	0.799999999999827	0.800013223281580	0.800000000000000	0.799999999999992	0.799999999999840	0.800011925620361
1.48124062031016	0.800000000000000	0.799999999999903	0.799999999999827	0.800012629439999	0.800000000000000	0.799999999999992	0.799999999999840	0.800011431710749
1.48199099549775	0.800000000000000	0.799999999999903	0.799999999999826	0.800012066960732	0.800000000000000	0.799999999999992	0.799999999999840	0.800010958467990
1.48274137068534	0.800000000000000	0.799999999999903	0.799999999999826	0.800011533501380	0.800000000000000	0.799999999999992	0.799999999999841	0.800010504908739
1.48349174587294	0.800000000000000	0.799999999999903	0.799999999999826	0.800011026967601	0.800000000000000	0.799999999999993	0.799999999999841	0.800010070115707
1.48424212106053	0.800000000000000	0.799999999999903	0.799999999999826	0.800010545480863	0.800000000000000	0.799999999999993	0.799999999999841	0.800009653230932
1.48499249624812	0.800000000000000	0.799999999999903	0.799999999999826	0.800010087350012	0.800000000000000	0.799999999999993	0.799999999999841	0.800009253449864
1.48574287143572	0.800000000000000	0.799999999999902	0.799999999999825	0.800009651045742	0.800000000000000	0.799999999999993	0.799999999999842	0.800008870016156
1.48649324662331	0.800000000000000	0.799999999999902	0.799999999999825	0.800009235176926	0.800000000000000	0.799999999999993	0.799999999999842	0.800008502217009
1.48724362181091	0.800000000000000	0.799999999999902	0.799999999999825	0.800008838467422	0.800000000000000	0.799999999999993	0.799999999999842	0.800008149378953
1.48799399699850	0.800000000000000	0.799999999999902	0.799999999999825	0.800008459731329	0.800000000000000	0.799999999999993	0.799999999999842	0.800007810863897
1.48874437218609	0.800000000000000	0.799999999999902	0.799999999999825	0.800008097843544	0.800000000000000	0.799999999999993	0.799999999999843	0.800007486065234
1.48949474737369	0.800000000000000	0.799999999999902	0.799999999999825	0.800007751700444	0.800000000000000	0.799999999999993	0.799999999999843	0.800007174403682
1.49024512256128	0.800000000000000	0.799999999999902	0.799999999999825	0.800007420162090	0.800000000000000	0.799999999999993	0.799999999999843	0.800006875322368
1.49099549774887	0.800000000000000	0.799999999999902	0.799999999999825	0.800007101961319	0.800000000000000	0.799999999999993	0.799999999999843	0.800006588280307
1.49174587293647	0.800000000000000	0.799999999999902	0.799999999999825	0.800006795554846	0.800000000000000	0.799999999999993	0.799999999999844	0.800006312742881
1.49249624812406	0.800000000000000	0.799999999999902	0.799999999999825	0.800006498873879	0.800000000000000	0.799999999999994	0.799999999999844	0.800006048166880
1.49324662331166	0.800000000000000	0.799999999999903	0.799999999999826	0.800006208901616	0.800000000000000	0.799999999999994	0.799999999999844	0.800005793975923
1.49399699849925	0.800000000000000	0.799999999999903	0.799999999999827	0.800005920953650	0.800000000000000	0.799999999999994	0.799999999999844	0.800005549519122
1.49474737368684	0.800000000000000	0.799999999999904	0.799999999999829	0.800005627449731	0.800000000000000	0.799999999999994	0.799999999999845	0.800005314000771
1.49549774887444	0.800000000000000	0.799999999999906	0.799999999999832	0.800005315815994	0.800000000000000	0.799999999999994	0.799999999999845	0.800005086360586
1.49624812406203	0.800000000000000	0.799999999999909	0.799999999999838	0.800004964899093	0.800000000000000	0.799999999999994	0.799999999999845	0.800004865071204
1.49699849924962	0.800000000000000	0.799999999999915	0.799999999999848	0.800004538821842	0.800000000000000	0.799999999999994	0.799999999999846	0.800004646916078
1.49774887443722	0.800000000000000	0.799999999999924	0.799999999999864	0.800003976409237	0.800000000000000	0.799999999999994	0.799999999999846	0.800004424104051
1.49849924962481	0.800000000000000	0.799999999999940	0.799999999999890	0.800003172900825	0.800000000000000	0.799999999999994	0.799999999999846	0.800004204682199
1.49924962481241	0.800000000000000	0.799999999999970	0.799999999999967	0.800000004974401	0.800000000000000	0.799999999999994	0.799999999999847	0.800003996805623

==> data/Burger/burger_Lag_k=5.dat <==
0.000750375187593797	0.800064542865365	0.800000000000000	0.800000000000000	0.800000000000000	0.800064542865365	0.800000000000000	0.800000000000000	0.800000000000000
0.00150075037518759	0.800067503751543	0.800000000000000	0.800000000000000	0.800000000000000	0.800067503751543	0.800000000000000	0.800000000000000	0.800000000000000
0.00225112556278139	0.800070592517506	0.800000000000000	0.800000000000000	0.800000000000000	0.800070592517506	0.800000000000000	0.800000000000000	0.800000000000000
0.00300150075037519	0.800073814303099	0.800000000000000	0.800000000000000	0.800000000000000	0.800073814303099	0.800000000000000	0.800000000000000	0.800000000000000
0.00375187593796898	0.800077174437087	0.800000000000000	0.800000000000000	0.800000000000000	0.800077174437087	0.800000000000000	0.800000000000000	0.800000000000000
0.00450225112556278	0.800080678443321	0.800000000000000	0.800000000000000	0.800000000000000	0.800080678443322	0.800000000000000	0.800000000000000	0.800000000000000
0.00525262631315658	0.800084332047076	0.800000000000000	0.800000000000000	0.800000000000000	0.800084332047076	0.800000000000000	0.800000000000000	0.800000000000000
0.00600300150075038	0.800088141181554	0.800000000000000	0.800000000000000	0.800000000000000	0.800088141181555	0.800000000000000	0.800000000000000	0.800000000000000
0.00675337668834417	0.800092111994575	0.800000000000000	0.800000000000000	0.800000000000000	0.800092111994576	0.800000000000000	0.800000000000000	0.800000000000000
0.00750375187593797	0.800096250855433	0.800000000000000	0.800000000000000	0.800000000000000	0.800096250855433	0.800000000000000	0.800000000000000	0.800000000000000
0.00825412706353177	0.800100564361943	0.800000000000000	0.800000000000000	0.800000000000000	0.800100564361943	0.800000000000000	0.800000000000000	0.800000000000000
0.00900450225112556	0.800105059347671	0.800000000000000	0.800000000000000	0.800000000000000	0.800105059347671	0.800000000000000	0.800000000000000	0.800000000000000
0.00975487743871936	0.800109742889351	0.800000000000000	0.800000000000000	0.800000000000000	0.800109742889352	0.800000000000000	0.800000000000000	0.800000000000000
0.0105052526263132	0.800114622314498	0.800000000000000	0.800000000000000	0.800000000000000	0.800114622314498	0.800000000000000	0.800000000000000	0.800000000000000
0.0112556278139070	0.800119705209209	0.800000000000000	0.800000000000000	0.800000000000000	0.800119705209210	0.800000000000000	0.800000000000000	0.800000000000000
0.0120060030015008	0.800124999426174	0.800000000000000	0.800000000000000	0.800000000000000	0.800124999426175	0.800000000000000	0.800000000000000	0.800000000000000
0.0127563781890945	0.800130513092878	0.800000000000000	0.800000000000000	0.800000000000000	0.800130513092879	0.800000000000000	0.800000000000000	0.800000000000000
0.0135067533766883	0.800136254620014	0.800000000000000	0.800000000000000	0.800000000000000	0.800136254620015	0.800000000000000	0.800000000000000	0.800000000000000
0.0142571285642821	0.800142232710103	0.800000000000000	0.800000000000000	0.800000000000000	0.800142232710104	0.800000000000000	0.800000000000000	0.800000000000000
0.0150075037518759	0.800148456366329	0.800000000000000	0.800000000000000	0.800000000000000	0.800148456366330	0.800000000000000	0.800000000000000	0.800000000000000
0.0157578789394697	0.800154934901582	0.800000000000000	0.800000000000000	0.800000000000000	0.800154934901583	0.800000000000000	0.800000000000000	0.800000000000000
0.0165082541270635	0.800161677947728	0.800000000000000	0.800000000000000	0.800000000000000	0.800161677947729	0.800000000000000	0.800000000000000	0.800000000000000
0.0172586293146573	0.800168695465093	0.800000000000000	0.800000000000000	0.800000000000000	0.800168695465094	0.800000000000000	0.800000000000000	0.800000000000000
0.0180090045022511	0.800175997752175	0.800000000000000	0.800000000000000	0.800000000000000	0.800175997752176	0.800000000000000	0.800000000000000	0.800000000000000
0.0187593796898449	0.800183595455584	0.800000000000000	0.800000000000000	0.800000000000000	0.800183595455586	0.800000000000000	0.800000000000000	0.800000000000000
0.0195097548774387	0.800191499580212	0.800000000000000	0.800000000000000	0.800000000000000	0.800191499580213	0.800000000000000	0.800000000000000	0.800000000000000
0.0202601300650325	0.800199721499633	0.800000000000000	0.800000000000000	0.800000000000000	0.800199721499635	0.800000000000000	0.800000000000000	0.800000000000000
0.0210105052526263	0.800208272966747	0.800000000000000	0.800000000000000	0.800000000000000	0.800208272966748	0.800000000000000	0.800000000000000	0.800000000000000
0.0217608804402201	0.800217166124656	0.800000000000000	0.800000000000000	0.800000000000000	0.800217166124657	0.800000000000000	0.800000000000000	0.800000000000000
0.0225112556278139	0.800226413517786	0.800000000000000	0.800000000000000	0.800000000000000	0.800226413517787	0.800000000000000	0.800000000000000	0.800000000000000
0.0232616308154077	0.800236028103252	0.800000000000000	0.800000000000000	0.800000000000000	0.800236028103253	0.800000000000000	0.800000000000000	0.800000000000000
0.0240120060030015	0.800246023262472	0.800000000000000	0.800000000000000	0.800000000000000	0.800246023262474	0.800000000000000	0.800000000000000	0.800000000000000
0.0247623811905953	0.800256412813031	0.800000000000000	0.800000000000000	0.800000000000000	0.800256412813033	0.800000000000000	0.800000000000000	0.800000000000000
0.0255127563781891	0.800267211020793	0.800000000000000	0.800000000000000	0.800000000000000	0.800267211020795	0.800000000000000	0.800000000000000	0.800000000000000
0.0262631315657829	0.800278432612274	0.800000000000000	0.800000000000000	0.800000000000000	0.800278432612276	0.800000000000000	0.800000000000000	0.800000000000000
0.0270135067533767	0.800290092787266	0.800000000000000	0.800000000000000	0.800000000000000	0.800290092787268	0.800000000000000	0.800000000000000	0.800000000000000
0.0277638819409705	0.800302207231727	0.800000000000000	0.800000000000000	0.800000000000000	0.800302207231729	0.800000000000000	0.800000000000000	0.800000000000000
0.0285142571285643	0.800314792130922	0.800000000000000	0.800000000000000	0.800000000000000	0.800314792130924	0.800000000000000	0.800000000000000	0.800000000000000
0.0292646323161581	0.800327864182837	0.800000000000000	0.800000000000000	0.800000000000000	0.800327864182839	0.800000000000000	0.800000000000000	0.800000000000000
0.0300150075037519	0.800341440611851	0.800000000000000	0.800000000000000	0.800000000000000	0.800341440611854	0.800000000000000	0.800000000000000	0.800000000000000
0.0307653826913457	0.800355539182677	0.800000000000000	0.800000000000000	0.800000000000000	0.800355539182679	0.800000000000000	0.800000000000000	0.800000000000000
0.0315157578789395	0.800370178214568	0.800000000000000	0.800000000000000	0.800000000000000	0.800370178214571	0.800000000000000	0.800000000000000	0.800000000000000
0.0322661330665333	0.800385376595796	0.800000000000000	0.800000000000000	0.800000000000000	0.800385376595799	0.800000000000000	0.800000000000000	0.800000000000000
0.0330165082541271	0.800401153798396	0.800000000000000	0.800000000000000	0.800000000000000	0.800401153798399	0.800000000000000	0.800000000000000	0.800000000000000
0.0337668834417209	0.800417529893185	0.800000000000000	0.800000000000000	0.800000000000000	0.800417529893188	0.800000000000000	0.800000000000000	0.800000000000000
0.0345172586293147	0.800434525565050	0.800000000000000	0.800000000000000	0.800000000000000	0.800434525565053	0.800000000000000	0.800000000000000	0.800000000000000
0.0352676338169085	0.800452162128511	0.800000000000000	0.800000000000000	0.800000000000000	0.800452162128514	0.800000000000000	0.800000000000000	0.800000000000000
0.0360180090045023	0.800470461543553	0.800000000000000	0.800000000000000	0.800000000000000	0.800470461543556	0.800000000000000	0.800000000000000	0.800000000000000
0.0367683841920961	0.800489446431733	0.800000000000000	0.800000000000000	0.800000000000000	0.800489446431736	0.800000000000000	0.800000000000000	0.800000000000000
0.0375187593796899	0.800509140092561	0.800000000000000	0.800000000000000	0.800000000000000	0.800509140092565	0.800000000000000	0.800000000000000	0.800000000000000
0.0382691345672836	0.800529566520152	0.800000000000000	0.800000000000000	0.800000000000000	0.800529566520155	0.800000000000000	0.800000000000000	0.800000000000000
0.0390195097548774	0.800550750420147	0.800000000000000	0.800000000000000	0.800000000000000	0.800550750420151	0.800000000000000	0.800000000000000	0.800000000000000
0.0397698849424712	0.800572717226914	0.800000000000000	0.800000000000000	0.800000000000000	0.800572717226918	0.800000000000000	0.800000000000000	0.800000000000000
0.0405202601300650	0.800595493121010	0.800000000000000	0.800000000000000	0.800000000000000	0.800595493121013	0.800000000000000	0.800000000000000	0.800000000000000
0.0412706353176588	0.800619105046915	0.800000000000000	0.800000000000000	0.800000000000000	0.800619105046919	0.800000000000000	0.800000000000000	0.800000000000000
0.0420210105052526	0.800643580731042	0.800000000000000	0.800000000000000	0.800000000000000	0.800643580731046	0.800000000000000	0.800000000000000	0.800000000000000
0.0427713856928464	0.800668948699995	0.800000000000000	0.800000000000000	0.800000000000000	0.800668948700000	0.800000000000000	0.800000000000000	0.800000000000000
0.0435217608804402	0.800695238299113	0.800000000000000	0.800000000000000	0.800000000000000	0.800695238299117	0.800000000000000	0.800000000000000	0.800000000000000
0.0442721360680340	0.800722479711255	0.800000000000000	0.800000000000000	0.800000000000000	0.800722479711259	0.800000000000000	0.800000000000000	0.800000000000000
0.0450225112556278	0.800750703975858	0.800000000000000	0.800000000000000	0.800000000000000	0.800750703975863	0.800000000000000	0.800000000000000	0.800000000000000
0.0457728864432216	0.800779943008246	0.800000000000000	0.800000000000000	0.800000000000000	0.800779943008251	0.800000000000000	0.800000000000000	0.800000000000000
0.0465232616308154	0.800810229619191	0.800000000000000	0.800000000000000	0.800000000000000	0.800810229619196	0.800000000000000	0.800000000000000	0.800000000000000
0.0472736368184092	0.800841597534723	0.800000000000000	0.800000000000000	0.800000000000000	0.800841597534728	0.800000000000000	0.800000000000000	0.800000000000000
0.0480240120060030	0.800874081416187	0.800000000000000	0.800000000000000	0.800000000000000	0.800874081416193	0.800000000000000	0.800000000000000	0.800000000000000
0.0487743871935968	0.800907716880542	0.800000000000000	0.800000000000000	0.800000000000000	0.800907716880547	0.800000000000000	0.800000000000000	0.800000000000000
0.0495247623811906	0.800942540520890	0.800000000000000	0.800000000000000	0.800000000000000	0.800942540520896	0.800000000000000	0.800000000000000	0.800000000000000
0.0502751375687844	0.800978589927244	0.800000000000000	0.800000000000000	0.800000000000000	0.800978589927250	0.800000000000000	0.800000000000000	0.800000000000000
0.0510255127563782	0.801015903707518	0.800000000000000	0.800000000000000	0.800000000000000	0.801015903707524	0.800000000000000	0.800000000000000	0.800000000000000
0.0517758879439720	0.801054521508735	0.800000000000000	0.800000000000000	0.800000000000000	0.801054521508741	0.800000000000000	0.800000000000000	0.800000000000000
0.0525262631315658	0.801094484038452	0.800000000000000	0.800000000000000	0.800000000000000	0.801094484038459	0.800000000000000	0.800000000000000	0.800000000000000
0.0532766383191596	0.801135833086395	0.800000000000000	0.800000000000000	0.800000000000000	0.801135833086402	0.800000000000000	0.800000000000000	0.800000000000000
0.0540270135067534	0.801178611546282	0.800000000000000	0.800000000000000	0.800000000000000	0.801178611546289	0.800000000000000	0.800000000000000	0.800000000000000
0.0547773886943472	0.801222863437858	0.800000000000000	0.800000000000000	0.800000000000000	0.801222863437865	0.800000000000000	0.800000000000000	0.800000000000000
0.0555277638819410	0.801268633929095	0.800000000000000	0.800000000000000	0.800000000000000	0.801268633929103	0.800000000000000	0.800000000000000	0.800000000000000
0.0562781390695348	0.801315969358584	0.800000000000000	0.800000000000000	0.800000000000000	0.801315969358592	0.800000000000000	0.800000000000000	0.800000000000000
0.0570285142571286	0.801364917258085	0.800000000000000	0.800000000000000	0.800000000000000	0.801364917258094	0.800000000000000	0.800000000000000	0.800000000000000
0.0577788894447224	0.801415526375242	0.800000000000000	0.800000000000000	0.800000000000000	0.801415526375251	0.800000000000000	0.800000000000000	0.800000000000000
0.0585292646323162	0.801467846696440	0.800000000000000	0.800000000000000	0.800000000000000	0.801467846696449	0.800000000000000	0.800000000000000	0.800000000000000
0.0592796398199100	0.801521929469810	0.800000000000000	0.800000000000000	0.800000000000000	0.801521929469819	0.800000000000000	0.800000000000000	0.800000000000000
0.0600300150075038	0.801577827228351	0.800000000000000	0.800000000000000	0.800000000000000	0.801577827228360	0.800000000000000	0.800000000000000	0.800000000000000
0.0607803901950975	0.801635593813180	0.800000000000000	0.800000000000000	0.800000000000000	0.801635593813189	0.800000000000000	0.800000000000000	0.800000000000000
0.0615307653826913	0.801695284396876	0.800000000000000	0.800000000000000	0.800000000000000	0.801695284396886	0.800000000000000	0.800000000000000	0.800000000000000
0.0622811405702851	0.801756955506929	0.800000000000000	0.800000000000000	0.800000000000000	0.801756955506940	0.800000000000000	0.800000000000000	0.800000000000000
0.0630315157578789	0.801820665049256	0.800000000000000	0.800000000000000	0.800000000000000	0.801820665049267	0.800000000000000	0.800000000000000	0.800000000000000
0.0637818909454727	0.801886472331795	0.800000000000000	0.800000000000000	0.800000000000000	0.801886472331806	0.800000000000000	0.800000000000000	0.800000000000000
0.0645322661330665	0.801954438088144	0.800000000000000	0.800000000000000	0.800000000000000	0.801954438088156	0.800000000000000	0.800000000000000	0.800000000000000
0.0652826413206603	0.802024624501248	0.800000000000000	0.800000000000000	0.800000000000000	0.802024624501260	0.800000000000000	0.800000000000000	0.800000000000000
0.0660330165082541	0.802097095227099	0.800000000000000	0.800000000000000	0.800000000000000	0.802097095227112	0.800000000000000	0.800000000000000	0.800000000000000
0.0667833916958479	0.802171915418453	0.800000000000000	0.800000000000000	0.800000000000000	0.802171915418465	0.800000000000000	0.800000000000000	0.800000000000000
0.0675337668834417	0.802249151748534	0.800000000000000	0.800000000000000	0.800000000000000	0.802249151748547	0.800000000000000	0.800000000000000	0.800000000000000
0.0682841420710355	0.802328872434718	0.800000000000000	0.800000000000000	0.800000000000000	0.802328872434732	0.800000000000000	0.800000000000000	0.800000000000000
0.0690345172586293	0.802411147262175	0.800000000000000	0.800000000000000	0.800000000000000	0.802411147262189	0.800000000000000	0.800000000000000	0.800000000000000
0.0697848924462231	0.802496047607449	0.800000000000000	0.800000000000000	0.800000000000000	0.802496047607463	0.800000000000000	0.800000000000000	0.800000000000000
0.0705352676338169	0.802583646461962	0.800000000000000	0.800000000000000	0.800000000000000	0.802583646461977	0.800000000000000	0.800000000000000	0.800000000000000
0.0712856428214107	0.802674018455426	0.800000000000000	0.800000000000000	0.800000000000000	0.802674018455441	0.800000000000000	0.800000000000000	0.800000000000000
0.0720360180090045	0.802767239879132	0.800000000000000	0.800000000000000	0.800000000000000	0.802767239879148	0.800000000000000	0.800000000000000	0.800000000000000
0.0727863931965983	0.802863388709112	0.800000000000000	0.800000000000000	0.800000000000000	0.802863388709128	0.800000000000000	0.800000000000000	0.800000000000000
0.0735367683841921	0.802962544629135	0.800000000000000	0.800000000000000	0.800000000000000	0.802962544629152	0.800000000000000	0.800000000000000	0.800000000000000
0.0742871435717859	0.803064789053533	0.800000000000000	0.800000000000000	0.800000000000000	0.803064789053551	0.800000000000000	0.800000000000000	0.800000000000000
0.0750375187593797	0.803170205149826	0.800000000000000	0.800000000000000	0.800000000000000	0.803170205149844	0.800000000000000	0.800000000000000	0.800000000000000
0.0757878939469735	0.803278877861120	0.800000000000000	0.800000000000000	0.800000000000000	0.803278877861138	0.800000000000000	0.800000000000000	0.800000000000000
0.0765382691345673	0.803390893928267	0.800000000000000	0.800000000000000	0.800000000000000	0.803390893928286	0.800000000000000	0.800000000000000	0.800000000000000
0.0772886443221611	0.803506341911753	0.800000000000000	0.800000000000000	0.800000000000000	0.803506341911773	0.800000000000000	0.800000000000000	0.800000000000000
0.0780390195097549	0.803625312213294	0.800000000000000	0.800000000000000	0.800000000000000	0.803625312213314	0.800000000000000	0.800000000000000	0.800000000000000
0.0787893946973487	0.803747897097110	0.800000000000000	0.800000000000000	0.800000000000000	0.803747897097131	0.800000000000000	0.800000000000000	0.800000000000000
0.0795397698849425	0.803874190710863	0.800000000000000	0.800000000000000	0.800000000000000	0.803874190710884	0.800000000000000	0.800000000000000	0.800000000000000
0.0802901450725363	0.804004289106222	0.800000000000000	0.800000000000000	0.800000000000000	0.804004289106244	0.800000000000000	0.800000000000000	0.800000000000000
0.0810405202601301	0.804138290259031	0.800000000000000	0.800000000000000	0.800000000000000	0.804138290259054	0.800000000000000	0.800000000000000	0.800000000000000
0.0817908954477239	0.804276294089057	0.800000000000000	0.800000000000000	0.800000000000000	0.804276294089081	0.800000000000000	0.800000000000000	0.800000000000000
0.0825412706353177	0.804418402479285	0.800000000000000	0.800000000000000	0.800000000000000	0.804418402479309	0.800000000000000	0.800000000000000	0.800000000000000
0.0832916458229115	0.804564719294734	0.800000000000000	0.800000000000000	0.800000000000000	0.804564719294759	0.800000000000000	0.800000000000000	0.800000000000000
0.0840420210105053	0.804715350400767	0.800000000000000	0.800000000000000	0.800000000000000	0.804715350400793	0.800000000000000	0.800000000000000	0.800000000000000
0.0847923961980990	0.804870403680862	0.800000000000000	0.800000000000000	0.800000000000000	0.804870403680888	0.800000000000000	0.800000000000000	0.800000000000000
0.0855427713856928	0.805029989053815	0.800000000000000	0.800000000000000	0.800000000000000	0.805029989053842	0.800000000000000	0.800000000000000	0.800000000000000
0.0862931465732866	0.805194218490345	0.800000000000000	0.800000000000000	0.800000000000000	0.805194218490373	0.800000000000000	0.800000000000000	0.800000000000000
0.0870435217608804	0.805363206029076	0.800000000000000	0.800000000000000	0.800000000000000	0.805363206029105	0.800000000000000	0.800000000000000	0.800000000000000
0.0877938969484742	0.805537067791843	0.800000000000000	0.800000000000000	0.800000000000000	0.805537067791873	0.800000000000000	0.800000000000000	0.800000000000000
0.0885442721360680	0.805715921998327	0.800000000000000	0.800000000000000	0.800000000000000	0.805715921998358	0.800000000000000	0.800000000000000	0.800000000000000
0.0892946473236618	0.805899888979945	0.800000000000000	0.800000000000000	0.800000000000000	0.805899888979976	0.800000000000000	0.800000000000000	0.800000000000000
0.0900450225112556	0.806089091192992	0.800000000000000	0.800000000000000	0.800000000000000	0.806089091193024	0.800000000000000	0.800000000000000	0.800000000000000
0.0907953976988494	0.806283653230991	0.800000000000000	0.800000000000000	0.800000000000000	0.806283653231024	0.800000000000000	0.800000000000000	0.800000000000000
0.0915457728864432	0.806483701836211	0.800000000000000	0.800000000000000	0.800000000000000	0.806483701836245	0.800000000000000	0.800000000000000	0.800000000000000
0.0922961480740370	0.806689365910333	0.800000000000000	0.800000000000000	0.800000000000000	0.806689365910368	0.800000000000000	0.800000000000000	0.800000000000000
0.0930465232616308	0.806900776524215	0.800000000000000	0.800000000000000	0.800000000000000	0.806900776524250	0.800000000000000	0.800000000000000	0.800000000000000
0.0937968984492246	0.807118066926728	0.800000000000000	0.800000000000000	0.800000000000000	0.807118066926765	0.800000000000000	0.800000000000000	0.800000000000000
0.0945472736368184	0.807341372552629	0.800000000000000	0.800000000000000	0.800000000000000	0.807341372552667	0.800000000000000	0.800000000000000	0.800000000000000
0.0952976488244122	0.807570831029428	0.800000000000000	0.800000000000000	0.800000000000000	0.807570831029467	0.800000000000000	0.800000000000000	0.800000000000000
0.0960480240120060	0.807806582183221	0.800000000000000	0.800000000000000	0.800000000000000	0.807806582183261	0.800000000000000	0.800000000000000	0.800000000000000
0.0967983991995998	0.808048768043446	0.800000000000000	0.800000000000000	0.800000000000000	0.808048768043487	0.800000000000000	0.800000000000000	0.800000000000000
0.0975487743871936	0.808297532846528	0.800000000000000	0.800000000000000	0.800000000000000	0.808297532846570	0.800000000000000	0.800000000000000	0.800000000000000
0.0982991495747874	0.808553023038376	0.800000000000000	0.800000000000000	0.800000000000000	0.808553023038420	0.800000000000000	0.800000000000000	0.800000000000000
0.0990495247623812	0.808815387275697	0.800000000000000	0.800000000000000	0.800000000000000	0.808815387275742	0.800000000000000	0.800000000000000	0.800000000000000
0.0997998999499750	0.809084776426080	0.800000000000000	0.800000000000000	0.800000000000000	0.809084776426126	0.800000000000000	0.800000000000000	0.800000000000000
0.100550275137569	0.809361343566824	0.800000000000000	0.800000000000000	0.800000000000000	0.809361343566871	0.800000000000000	0.800000000000000	0.800000000000000
0.101300650325163	0.809645243982467	0.800000000000000	0.800000000000000	0.800000000000000	0.809645243982516	0.800000000000000	0.800000000000000	0.800000000000000
0.102051025512756	0.809936635160977	0.800000000000000	0.800000000000000	0.800000000000000	0.809936635161026	0.800000000000000	0.800000000000000	0.800000000000000
0.102801400700350	0.810235676788564	0.800000000000000	0.800000000000000	0.800000000000000	0.810235676788615	0.800000000000000	0.800000000000000	0.800000000000000
0.103551775887944	0.810542530743088	0.800000000000000	0.800000000000000	0.800000000000000	0.810542530743140	0.800000000000000	0.800000000000000	0.800000000000000
0.104302151075538	0.810857361086008	0.800000000000000	0.800000000000000	0.800000000000000	0.810857361086061	0.800000000000000	0.800000000000000	0.800000000000000
0.105052526263132	0.811180334052843	0.800000000000000	0.800000000000000	0.800000000000000	0.811180334052898	0.800000000000000	0.800000000000000	0.800000000000000
0.105802901450725	0.811511618042108	0.800000000000000	0.800000000000000	0.800000000000000	0.811511618042164	0.800000000000000	0.800000000000000	0.800000000000000
0.106553276638319	0.811851383602681	0.800000000000000	0.800000000000000	0.800000000000000	0.811851383602739	0.800000000000000	0.800000000000000	0.800000000000000
0.107303651825913	0.812199803419569	0.800000000000000	0.800000000000000	0.800000000000000	0.812199803419629	0.800000000000000	0.800000000000000	0.800000000000000
0.108054027013507	0.812557052298033	0.800000000000000	0.800000000000000	0.800000000000000	0.812557052298094	0.800000000000000	0.800000000000000	0.800000000000000
0.108804402201101	0.812923307146029	0.800000000000000	0.800000000000000	0.800000000000000	0.812923307146092	0.800000000000000	0.800000000000000	0.800000000000000
0.109554777388694	0.813298746954943	0.800000000000000	0.800000000000000	0.800000000000000	0.813298746955007	0.800000000000000	0.800000000000000	0.800000000000000
0.110305152576288	0.813683552778559	0.800000000000000	0.800000000000000	0.800000000000000	0.813683552778625	0.800000000000000	0.800000000000000	0.800000000000000
0.111055527763882	0.814077907710252	0.800000000000000	0.800000000000000	0.800000000000000	0.814077907710320	0.800000000000000	0.800000000000000	0.800000000000000
0.111805902951476	0.814481996858342	0.800000000000000	0.800000000000000	0.800000000000000	0.814481996858412	0.800000000000000	0.800000000000000	0.800000000000000
0.112556278139070	0.814896007319594	0.800000000000000	0.800000000000000	0.800000000000000	0.814896007319665	0.800000000000000	0.800000000000000	0.800000000000000
0.113306653326663	0.815320128150814	0.800000000000000	0.800000000000000	0.800000000000000	0.815320128150888	0.800000000000000	0.800000000000000	0.800000000000000
0.114057028514257	0.815754550338522	0.800000000000000	0.800000000000000	0.800000000000000	0.815754550338597	0.800000000000000	0.800000000000000	0.800000000000000
0.114807403701851	0.816199466766643	0.800000000000000	0.800000000000000	0.800000000000000	0.816199466766719	0.800000000000000	0.800000000000000	0.800000000000000
0.115557778889445	0.816655072182211	0.800000000000000	0.800000000000000	0.800000000000000	0.816655072182290	0.800000000000000	0.800000000000000	0.800000000000000
0.116308154077039	0.817121563159032	0.800000000000000	0.800000000000000	0.800000000000000	0.817121563159113	0.800000000000000	0.800000000000000	0.800000000000000
0.117058529264632	0.817599138059279	0.800000000000000	0.800000000000000	0.800000000000000	0.817599138059362	0.800000000000000	0.800000000000000	0.800000000000000
0.117808904452226	0.818087996992992	0.800000000000000	0.800000000000000	0.800000000000000	0.818087996993076	0.800000000000000	0.800000000000000	0.800000000000000
0.118559279639820	0.818588341775444	0.800000000000000	0.800000000000000	0.800000000000000	0.818588341775531	0.800000000000000	0.800000000000000	0.800000000000000
0.119309654827414	0.819100375882354	0.800000000000000	0.800000000000000	0.800000000000000	0.819100375882443	0.800000000000000	0.800000000000000	0.800000000000000
0.120060030015008	0.819624304402902	0.800000000000000	0.800000000000000	0.800000000000000	0.819624304402993	0.800000000000000	0.800000000000000	0.800000000000000
0.120810405202601	0.820160333990532	0.800000000000000	0.800000000000000	0.800000000000000	0.820160333990625	0.800000000000000	0.800000000000000	0.800000000000000
0.121560780390195	0.820708672811508	0.800000000000000	0.800000000000000	0.800000000000000	0.820708672811603	0.800000000000000	0.800000000000000	0.800000000000000
0.122311155577789	0.821269530491201	0.800000000000000	0.800000000000000	0.800000000000000	0.821269530491299	0.800000000000000	0.800000000000000	0.800000000000000
0.123061530765383	0.821843118058076	0.800000000000000	0.800000000000000	0.800000000000000	0.821843118058176	0.800000000000000	0.800000000000000	0.800000000000000
0.123811905952976	0.822429647885359	0.800000000000000	0.800000000000000	0.800000000000000	0.822429647885461	0.800000000000000	0.800000000000000	0.800000000000000
0.124562281140570	0.823029333630363	0.800000000000000	0.800000000000000	0.800000000000000	0.823029333630467	0.800000000000000	0.800000000000000	0.800000000000000
0.125312656328164	0.823642390171444	0.800000000000000	0.800000000000000	0.800000000000000	0.823642390171550	0.800000000000000	0.800000000000000	0.800000000000000
0.126063031515758	0.824269033542576	0.800000000000000	0.800000000000000	0.800000000000000	0.824269033542685	0.800000000000000	0.800000000000000	0.800000000000000
0.126813406703352	0.824909480865521	0.800000000000000	0.800000000000000	0.800000000000000	0.824909480865633	0.800000000000000	0.800000000000000	0.800000000000000
0.127563781890945	0.825563950279572	0.800000000000000	0.800000000000000	0.800000000000000	0.825563950279686	0.800000000000000	0.800000000000000	0.800000000000000
0.128314157078539	0.826232660868860	0.800000000000000	0.800000000000000	0.800000000000000	0.826232660868977	0.800000000000000	0.800000000000000	0.800000000000000
0.129064532266133	0.826915832587214	0.800000000000000	0.800000000000000	0.800000000000000	0.826915832587333	0.800000000000000	0.800000000000000	0.800000000000000
0.129814907453727	0.827613686180544	0.800000000000000	0.800000000000000	0.800000000000000	0.827613686180666	0.800000000000000	0.800000000000000	0.800000000000000
0.130565282641321	0.828326443106756	0.800000000000000	0.800000000000000	0.800000000000000	0.828326443106881	0.800000000000000	0.800000000000000	0.800000000000000
0.131315657828914	0.829054325453177	0.800000000000000	0.800000000000000	0.800000000000000	0.829054325453304	0.800000000000000	0.800000000000000	0.800000000000000
0.132066033016508	0.829797555851480	0.800000000000000	0.800000000000000	0.800000000000000	0.829797555851610	0.800000000000000	0.800000000000000	0.800000000000000
0.132816408204102	0.830556357390118	0.800000000000000	0.800000000000000	0.800000000000000	0.830556357390251	0.800000000000000	0.800000000000000	0.800000000000000
0.133566783391696	0.831330953524244	0.800000000000000	0.800000000000000	0.800000000000000	0.831330953524380	0.800000000000000	0.800000000000000	0.800000000000000
0.134317158579290	0.832121567983124	0.800000000000000	0.800000000000000	0.800000000000000	0.832121567983263	0.800000000000000	0.800000000000000	0.800000000000000
0.135067533766883	0.832928424675047	0.800000000000000	0.800000000000000	0.800000000000000	0.832928424675189	0.800000000000000	0.800000000000000	0.800000000000000
0.135817908954477	0.833751747589721	0.800000000000000	0.800000000000000	0.800000000000000	0.833751747589866	0.800000000000000	0.800000000000000	0.800000000000000
0.136568284142071	0.834591760698170	0.800000000000000	0.800000000000000	0.800000000000000	0.834591760698318	0.800000000000000	0.800000000000000	0.800000000000000
0.137318659329665	0.835448687850131	0.800000000000000	0.800000000000000	0.800000000000000	0.835448687850283	0.800000000000000	0.800000000000000	0.800000000000000
0.138069034517259	0.836322752668963	0.800000000000000	0.800000000000000	0.800000000000000	0.836322752669117	0.800000000000000	0.800000000000000	0.800000000000000
0.138819409704852	0.837214178444071	0.800000000000000	0.800000000000000	0.800000000000000	0.837214178444228	0.800000000000000	0.800000000000000	0.800000000000000
0.139569784892446	0.838123188020867	0.800000000000000	0.800000000000000	0.800000000000000	0.838123188021028	0.800000000000000	0.800000000000000	0.800000000000000
0.140320160080040	0.839050003688276	0.800000000000000	0.800000000000000	0.800000000000000	0.839050003688441	0.800000000000000	0.800000000000000	0.800000000000000
0.141070535267634	0.839994847063803	0.800000000000000	0.800000000000000	0.800000000000000	0.839994847063970	0.800000000000000	0.800000000000000	0.800000000000000
0.141820910455228	0.840957938976179	0.800000000000000	0.800000000000000	0.800000000000000	0.840957938976350	0.800000000000000	0.800000000000000	0.800000000000000
0.142571285642821	0.841939499345623	0.800000000000000	0.800000000000000	0.800000000000000	0.841939499345797	0.800000000000000	0.800000000000000	0.800000000000000
0.143321660830415	0.842939747061714	0.800000000000000	0.800000000000000	0.800000000000000	0.842939747061892	0.800000000000000	0.800000000000000	0.800000000000000
0.144072036018009	0.843958899858931	0.800000000000000	0.800000000000000	0.800000000000000	0.843958899859113	0.800000000000000	0.800000000000000	0.800000000000000
0.144822411205603	0.844997174189869	0.800000000000000	0.800000000000000	0.800000000000000	0.844997174190054	0.800000000000000	0.800000000000000	0.800000000000000
0.145572786393197	0.846054785096167	0.800000000000000	0.800000000000000	0.800000000000000	0.846054785096356	0.800000000000000	0.800000000000000	0.800000000000000
0.146323161580790	0.847131946077192	0.800000000000000	0.800000000000000	0.800000000000000	0.847131946077384	0.800000000000000	0.800000000000000	0.800000000000000
0.147073536768384	0.848228868956496	0.800000000000000	0.800000000000000	0.800000000000000	0.848228868956692	0.800000000000000	0.800000000000000	0.800000000000000
0.147823911955978	0.849345763746110	0.800000000000000	0.800000000000000	0.800000000000000	0.849345763746310	0.800000000000000	0.800000000000000	0.800000000000000
0.148574287143572	0.850482838508692	0.800000000000000	0.800000000000000	0.800000000000000	0.850482838508896	0.800000000000000	0.800000000000000	0.800000000000000
0.149324662331166	0.851640299217591	0.800000000000000	0.800000000000000	0.800000000000000	0.851640299217799	0.800000000000000	0.800000000000000	0.800000000000000
0.150075037518759	0.852818349614867	0.800000000000000	0.800000000000000	0.800000000000000	0.852818349615079	0.800000000000000	0.800000000000000	0.800000000000000
0.150825412706353	0.854017191067321	0.800000000000000	0.800000000000000	0.800000000000000	0.854017191067536	0.800000000000000	0.800000000000000	0.800000000000000
0.151575787893947	0.855237022420577	0.800000000000000	0.800000000000000	0.800000000000000	0.855237022420797	0.800000000000000	0.800000000000000	0.800000000000000
0.152326163081541	0.856478039851291	0.800000000000000	0.800000000000000	0.800000000000000	0.856478039851515	0.800000000000000	0.800000000000000	0.800000000000000
0.153076538269135	0.857740436717524	0.800000000000000	0.800000000000000	0.800000000000000	0.857740436717752	0.800000000000000	0.800000000000000	0.800000000000000
0.153826913456728	0.859024403407352	0.800000000000000	0.800000000000000	0.800000000000000	0.859024403407584	0.800000000000000	0.800000000000000	0.800000000000000
0.154577288644322	0.860330127185779	0.800000000000000	0.800000000000000	0.800000000000000	0.860330127186016	0.800000000000000	0.800000000000000	0.800000000000000
0.155327663831916	0.861657792040011	0.800000000000000	0.800000000000000	0.800000000000000	0.861657792040252	0.800000000000000	0.800000000000000	0.800000000000000
0.156078039019510	0.863007578523161	0.800000000000000	0.800000000000000	0.800000000000000	0.863007578523407	0.800000000000000	0.800000000000000	0.800000000000000
0.156828414207104	0.864379663596468	0.800000000000000	0.800000000000000	0.800000000000000	0.864379663596718	0.800000000000000	0.800000000000000	0.800000000000000
0.157578789394697	0.865774220470091	0.800000000000000	0.800000000000000	0.800000000000000	0.865774220470346	0.800000000000000	0.800000000000000	0.800000000000000
0.158329164582291	0.867191418442568	0.800000000000000	0.800000000000000	0.800000000000000	0.867191418442827	0.800000000000000	0.800000000000000	0.800000000000000
0.159079539769885	0.868631422739004	0.800000000000000	0.800000000000000	0.800000000000000	0.868631422739267	0.800000000000000	0.800000000000000	0.800000000000000
0.159829914957479	0.870094394348096	0.800000000000000	0.800000000000000	0.800000000000000	0.870094394348364	0.800000000000000	0.800000000000000	0.800000000000000
0.160580290145073	0.871580489858053	0.800000000000000	0.800000000000000	0.800000000000000	0.871580489858326	0.800000000000000	0.800000000000000	0.800000000000000
0.161330665332666	0.873089861291523	0.800000000000000	0.800000000000000	0.800000000000000	0.873089861291800	0.800000000000000	0.800000000000000	0.800000000000000
0.162081040520260	0.874622655939600	0.800000000000000	0.800000000000000	0.800000000000000	0.874622655939882	0.800000000000000	0.800000000000000	0.800000000000000
0.162831415707854	0.876179016195023	0.800000000000000	0.800000000000000	0.800000000000000	0.876179016195309	0.800000000000000	0.800000000000000	0.800000000000000
0.163581790895448	0.877759079384645	0.800000000000000	0.800000000000000	0.800000000000000	0.877759079384936	0.800000000000000	0.800000000000000	0.800000000000000
0.164332166083042	0.879362977601286	0.800000000000000	0.800000000000000	0.800000000000000	0.879362977601583	0.800000000000000	0.800000000000000	0.800000000000000
0.165082541270635	0.880990837535066	0.800000000000000	0.800000000000000	0.800000000000000	0.880990837535368	0.800000000000000	0.800000000000000	0.800000000000000
0.165832916458229	0.882642780304318	0.800000000000000	0.800000000000000	0.800000000000000	0.882642780304625	0.800000000000000	0.800000000000000	0.800000000000000
0.166583291645823	0.884318921286197	0.800000000000000	0.800000000000000	0.800000000000000	0.884318921286509	0.800000000000000	0.800000000000000	0.800000000000000
0.167333666833417	0.886019369947090	0.800000000000000	0.800000000000000	0.800000000000000	0.886019369947406	0.800000000000000	0.800000000000000	0.800000000000000
0.168084042021011	0.887744229672931	0.800000000000000	0.800000000000000	0.800000000000000	0.887744229673253	0.800000000000000	0.800000000000000	0.800000000000000
0.168834417208604	0.889493597599555	0.800000000000000	0.800000000000000	0.800000000000000	0.889493597599882	0.800000000000000	0.800000000000000	0.800000000000000
0.169584792396198	0.891267564443182	0.800000000000000	0.800000000000000	0.800000000000000	0.891267564443514	0.800000000000000	0.800000000000000	0.800000000000000
0.170335167583792	0.893066214331169	0.800000000000000	0.800000000000000	0.800000000000000	0.893066214331507	0.800000000000000	0.800000000000000	0.800000000000000
0.171085542771386	0.894889624633144	0.800000000000000	0.800000000000000	0.800000000000000	0.894889624633487	0.800000000000000	0.800000000000000	0.800000000000000
0.171835917958979	0.896737865792640	0.800000000000000	0.800000000000000	0.800000000000000	0.896737865792988	0.800000000000000	0.800000000000000	0.800000000000000
0.172586293146573	0.898611001159364	0.800000000000000	0.800000000000000	0.800000000000000	0.898611001159718	0.800000000000000	0.800000000000000	0.800000000000000
0.173336668334167	0.900509086822218	0.800000000000000	0.800000000000000	0.800000000000000	0.900509086822577	0.800000000000000	0.800000000000000	0.800000000000000
0.174087043521761	0.902432171443209	0.800000000000000	0.800000000000000	0.800000000000000	0.902432171443573	0.800000000000000	0.800000000000000	0.800000000000000
0.174837418709355	0.904380296092367	0.800000000000000	0.800000000000000	0.800000000000000	0.904380296092737	0.800000000000000	0.800000000000000	0.800000000000000
0.175587793896948	0.906353494083820	0.800000000000000	0.800000000000000	0.800000000000000	0.906353494084196	0.800000000000000	0.800000000000000	0.800000000000000
0.176338169084542	0.908351790813143	0.800000000000000	0.800000000000000	0.800000000000000	0.908351790813524	0.800000000000000	0.800000000000000	0.800000000000000
0.177088544272136	0.910375203596125	0.800000000000000	0.800000000000000	0.800000000000000	0.910375203596511	0.800000000000000	0.800000000000000	0.800000000000000
0.177838919459730	0.912423741509091	0.800000000000000	0.800000000000000	0.800000000000000	0.912423741509483	0.800000000000000	0.800000000000000	0.800000000000000
0.178589294647324	0.914497405230912	0.800000000000000	0.800000000000000	0.800000000000000	0.914497405231310	0.800000000000000	0.800000000000000	0.800000000000000
0.179339669834917	0.916596186886852	0.800000000000000	0.800000000000000	0.800000000000000	0.916596186887255	0.800000000000000	0.800000000000000	0.800000000000000
0.180090045022511	0.918720069894377	0.800000000000000	0.800000000000000	0.800000000000000	0.918720069894786	0.800000000000000	0.800000000000000	0.800000000000000
0.180840420210105	0.920869028811082	0.800000000000000	0.800000000000000	0.800000000000000	0.920869028811497	0.800000000000000	0.800000000000000	0.800000000000000
0.181590795397699	0.923043029184874	0.800000000000000	0.800000000000000	0.800000000000000	0.923043029185294	0.800000000000000	0.800000000000000	0.800000000000000
0.182341170585293	0.925242027406548	0.800000000000000	0.800000000000000	0.800000000000000	0.925242027406974	0.800000000000000	0.800000000000000	0.800000000000000
0.183091545772886	0.927465970564910	0.800000000000000	0.800000000000000	0.800000000000000	0.927465970565342	0.800000000000000	0.800000000000000	0.800000000000000
0.183841920960480	0.929714796304585	0.800000000000000	0.800000000000000	0.800000000000000	0.929714796305023	0.800000000000000	0.800000000000000	0.800000000000000
0.184592296148074	0.931988432686652	0.800000000000000	0.800000000000000	0.800000000000000	0.931988432687096	0.800000000000000	0.800000000000000	0.800000000000000
0.185342671335668	0.934286798052263	0.800000000000000	0.800000000000000	0.800000000000000	0.934286798052712	0.800000000000000	0.800000000000000	0.800000000000000
0.186093046523262	0.936609800889378	0.800000000000000	0.800000000000000	0.800000000000000	0.936609800889833	0.800000000000000	0.800000000000000	0.800000000000000
0.186843421710855	0.938957339702773	0.800000000000000	0.800000000000000	0.800000000000000	0.938957339703234	0.800000000000000	0.800000000000000	0.800000000000000
0.187593796898449	0.941329302887456	0.800000000000000	0.800000000000000	0.800000000000000	0.941329302887923	0.800000000000000	0.800000000000000	0.800000000000000
0.188344172086043	0.943725568605642	0.800000000000000	0.800000000000000	0.800000000000000	0.943725568606115	0.800000000000000	0.800000000000000	0.800000000000000
0.189094547273637	0.946146004667438	0.800000000000000	0.800000000000000	0.800000000000000	0.946146004667917	0.800000000000000	0.800000000000000	0.800000000000000
0.189844922461231	0.948590468415365	0.800000000000000	0.800000000000000	0.800000000000000	0.948590468415850	0.800000000000000	0.800000000000000	0.800000000000000
0.190595297648824	0.951058806612883	0.800000000000000	0.800000000000000	0.800000000000000	0.951058806613373	0.800000000000000	0.800000000000000	0.800000000000000
0.191345672836418	0.953550855337040	0.800000000000000	0.800000000000000	0.800000000000000	0.953550855337537	0.800000000000000	0.800000000000000	0.800000000000000
0.192096048024012	0.956066439875412	0.800000000000000	0.800000000000000	0.800000000000000	0.956066439875914	0.800000000000000	0.800000000000000	0.800000000000000
0.192846423211606	0.958605374627442	0.800000000000000	0.800000000000000	0.800000000000000	0.958605374627951	0.800000000000000	0.800000000000000	0.800000000000000
0.193596798399200	0.961167463010362	0.800000000000000	0.800000000000000	0.800000000000000	0.961167463010876	0.800000000000000	0.800000000000000	0.800000000000000
0.194347173586793	0.963752497369788	0.800000000000000	0.800000000000000	0.800000000000000	0.963752497370309	0.800000000000000	0.800000000000000	0.800000000000000
0.195097548774387	0.966360258895169	0.800000000000000	0.800000000000000	0.800000000000000	0.966360258895695	0.800000000000000	0.800000000000000	0.800000000000000
0.195847923961981	0.968990517540193	0.800000000000000	0.800000000000000	0.800000000000000	0.968990517540725	0.800000000000000	0.800000000000000	0.800000000000000
0.196598299149575	0.971643031948306	0.800000000000000	0.800000000000000	0.800000000000000	0.971643031948843	0.800000000000000	0.800000000000000	0.800000000000000
0.197348674337169	0.974317549383462	0.800000000000000	0.800000000000000	0.800000000000000	0.974317549384006	0.800000000000000	0.800000000000000	0.800000000000000
0.198099049524762	0.977013805666244	0.800000000000000	0.800000000000000	0.800000000000000	0.977013805666794	0.800000000000000	0.800000000000000	0.800000000000000
0.198849424712356	0.979731525115472	0.800000000000000	0.800000000000000	0.800000000000000	0.979731525116027	0.800000000000000	0.800000000000000	0.800000000000000
0.199599799899950	0.982470420495436	0.800000000000000	0.800000000000000	0.800000000000000	0.982470420495997	0.800000000000000	0.800000000000000	0.800000000000000
0.200350175087544	0.985230192968870	0.800000000000000	0.800000000000000	0.800000000000000	0.985230192969436	0.800000000000000	0.800000000000000	0.800000000000000
0.201100550275138	0.988010532055787	0.800000000000000	0.800000000000000	0.800000000000000	0.988010532056359	0.800000000000000	0.800000000000000	0.800000000000000
0.201850925462731	0.990811115598295	0.800000000000000	0.800000000000000	0.800000000000000	0.990811115598873	0.800000000000000	0.800000000000000	0.800000000000000
0.202601300650325	0.993631609731505	0.800000000000000	0.800000000000000	0.800000000000000	0.993631609732089	0.800000000000000	0.800000000000000	0.800000000000000
0.203351675837919	0.996471668860646	0.800000000000000	0.800000000000000	0.800000000000000	0.996471668861236	0.800000000000000	0.800000000000000	0.800000000000000
0.204102051025513	0.999330935644495	0.800000000000000	0.800000000000000	0.800000000000000	0.999330935645090	0.800000000000000	0.800000000000000	0.800000000000000
0.204852426213107	1.00220904098522	0.800000000000000	0.800000000000000	0.800000000000000	1.00220904098582	0.800000000000000	0.800000000000000	0.800000000000000
0.205602801400700	1.00510560402474	0.800000000000000	0.800000000000000	0.800000000000000	1.00510560402535	0.800000000000000	0.800000000000000	0.800000000000000
0.206353176588294	1.00802023214772	0.800000000000000	0.800000000000000	0.800000000000000	1.00802023214833	0.800000000000000	0.800000000000000	0.800000000000000
0.207103551775888	1.01095252099125	0.800000000000000	0.800000000000000	0.800000000000000	1.01095252099187	0.800000000000000	0.800000000000000	0.800000000000000
0.207853926963482	1.01390205446133	0.800000000000000	0.800000000000000	0.800000000000000	1.01390205446196	0.800000000000000	0.800000000000000	0.800000000000000
0.208604302151076	1.01686840475627	0.800000000000000	0.800000000000000	0.800000000000000	1.01686840475690	0.800000000000000	0.800000000000000	0.800000000000000
0.209354677338669	1.01985113239700	0.800000000000000	0.800000000000000	0.800000000000000	1.01985113239763	0.800000000000000	0.800000000000000	0.800000000000000
0.210105052526263	1.02284978626445	0.800000000000000	0.800000000000000	0.800000000000000	1.02284978626509	0.800000000000000	0.800000000000000	0.800000000000000
0.210855427713857	1.02586390364410	0.800000000000000	0.800000000000000	0.800000000000000	1.02586390364474	0.800000000000000	0.800000000000000	0.800000000000000
0.211605802901451	1.02889301027760	0.800000000000000	0.800000000000000	0.800000000000000	1.02889301027824	0.800000000000000	0.800000000000000	0.800000000000000
0.212356178089045	1.03193662042171	0.800000000000000	0.800000000000000	0.800000000000000	1.03193662042236	0.800000000000000	0.800000000000000	0.800000000000000
0.213106553276638	1.03499423691456	0.800000000000000	0.800000000000000	0.800000000000000	1.03499423691522	0.800000000000000	0.800000000000000	0.800000000000000
0.213856928464232	1.03806535124920	0.800000000000000	0.800000000000000	0.800000000000000	1.03806535124986	0.800000000000000	0.800000000000000	0.800000000000000
0.214607303651826	1.04114944365459	0.800000000000000	0.800000000000000	0.800000000000000	1.04114944365525	0.800000000000000	0.800000000000000	0.800000000000000
0.215357678839420	1.04424598318405	0.800000000000000	0.800000000000000	0.800000000000000	1.04424598318472	0.800000000000000	0.800000000000000	0.800000000000000
0.216108054027014	1.04735442781117	0.800000000000000	0.800000000000000	0.800000000000000	1.04735442781185	0.800000000000000	0.800000000000000	0.800000000000000
0.216858429214607	1.05047422453326	0.800000000000000	0.800000000000000	0.800000000000000	1.05047422453394	0.800000000000000	0.800000000000000	0.800000000000000
0.217608804402201	1.05360480948228	0.800000000000000	0.800000000000000	0.800000000000000	1.05360480948296	0.800000000000000	0.800000000000000	0.800000000000000
0.218359179589795	1.05674560804341	0.800000000000000	0.800000000000000	0.800000000000000	1.05674560804410	0.800000000000000	0.800000000000000	0.800000000000000
0.219109554777389	1.05989603498117	0.800000000000000	0.800000000000000	0.800000000000000	1.05989603498186	0.800000000000000	0.800000000000000	0.800000000000000
0.219859929964983	1.06305549457308	0.800000000000000	0.800000000000000	0.800000000000000	1.06305549457378	0.800000000000000	0.800000000000000	0.800000000000000
0.220610305152576	1.06622338075101	0.800000000000000	0.800000000000000	0.800000000000000	1.06622338075171	0.800000000000000	0.800000000000000	0.800000000000000
0.221360680340170	1.06939907724996	0.800000000000000	0.800000000000000	0.800000000000000	1.06939907725067	0.800000000000000	0.800000000000000	0.800000000000000
0.222111055527764	1.07258195776461	0.800000000000000	0.800000000000000	0.800000000000000	1.07258195776532	0.800000000000000	0.800000000000000	0.800000000000000
0.222861430715358	1.07577138611326	0.800000000000000	0.800000000000000	0.800000000000000	1.07577138611397	0.800000000000000	0.800000000000000	0.800000000000000
0.223611805902952	1.07896671640940	0.800000000000000	0.800000000000000	0.800000000000000	1.07896671641011	0.800000000000000	0.800000000000000	0.800000000000000
0.224362181090545	1.08216729324078	0.800000000000000	0.800000000000000	0.800000000000000	1.08216729324150	0.800000000000000	0.800000000000000	0.800000000000000
0.225112556278139	1.08537245185598	0.800000000000000	0.800000000000000	0.800000000000000	1.08537245185670	0.800000000000000	0.800000000000000	0.800000000000000
0.225862931465733	1.08858151835832	0.800000000000000	0.800000000000000	0.800000000000000	1.08858151835904	0.800000000000000	0.800000000000000	0.800000000000000
0.226613306653327	1.09179380990731	0.800000000000000	0.800000000000000	0.800000000000000	1.09179380990803	0.800000000000000	0.800000000000000	0.800000000000000
0.227363681840920	1.09500863492732	0.800000000000000	0.800000000000000	0.800000000000000	1.09500863492804	0.800000000000000	0.800000000000000	0.800000000000000
0.228114057028514	1.09822529332358	0.800000000000000	0.800000000000000	0.800000000000000	1.09822529332431	0.800000000000000	0.800000000000000	0.800000000000000
0.228864432216108	1.10144307670542	0.800000000000000	0.800000000000000	0.800000000000000	1.10144307670615	0.800000000000000	0.800000000000000	0.800000000000000
0.229614807403702	1.10466126861658	0.800000000000000	0.800000000000000	0.800000000000000	1.10466126861731	0.800000000000000	0.800000000000000	0.800000000000000
0.230365182591296	1.10787914477265	0.800000000000000	0.800000000000000	0.800000000000000	1.10787914477339	0.800000000000000	0.800000000000000	0.800000000000000
0.231115557778889	1.11109597330547	0.800000000000000	0.800000000000000	0.800000000000000	1.11109597330620	0.800000000000000	0.800000000000000	0.800000000000000
0.231865932966483	1.11431101501437	0.800000000000000	0.800000000000000	0.800000000000000	1.11431101501511	0.800000000000000	0.800000000000000	0.800000000000000
0.232616308154077	1.11752352362433	0.800000000000000	0.800000000000000	0.800000000000000	1.11752352362506	0.800000000000000	0.800000000000000	0.800000000000000
0.233366683341671	1.12073274605062	0.800000000000000	0.800000000000000	0.800000000000000	1.12073274605136	0.800000000000000	0.800000000000000	0.800000000000000
0.234117058529265	1.12393792267024	0.800000000000000	0.800000000000000	0.800000000000000	1.12393792267098	0.800000000000000	0.800000000000000	0.800000000000000
0.234867433716858	1.12713828759965	0.800000000000000	0.800000000000000	0.800000000000000	1.12713828760039	0.800000000000000	0.800000000000000	0.800000000000000
0.235617808904452	1.13033306897889	0.800000000000000	0.800000000000000	0.800000000000000	1.13033306897963	0.800000000000000	0.800000000000000	0.800000000000000
0.236368184092046	1.13352148926194	0.800000000000000	0.800000000000000	0.800000000000000	1.13352148926268	0.800000000000000	0.800000000000000	0.800000000000000
0.237118559279640	1.13670276551309	0.800000000000000	0.800000000000000	0.800000000000000	1.13670276551383	0.800000000000000	0.800000000000000	0.800000000000000
0.237868934467234	1.13987610970928	0.800000000000000	0.800000000000000	0.800000000000000	1.13987610971002	0.800000000000000	0.800000000000000	0.800000000000000
0.238619309654827	1.14304072904819	0.800000000000000	0.800000000000000	0.800000000000000	1.14304072904893	0.800000000000000	0.800000000000000	0.800000000000000
0.239369684842421	1.14619582626197	0.800000000000000	0.800000000000000	0.800000000000000	1.14619582626271	0.800000000000000	0.800000000000000	0.800000000000000
0.240120060030015	1.14934059993644	0.800000000000000	0.800000000000000	0.800000000000000	1.14934059993718	0.800000000000000	0.800000000000000	0.800000000000000
0.240870435217609	1.15247424483555	0.800000000000000	0.800000000000000	0.800000000000000	1.15247424483629	0.800000000000000	0.800000000000000	0.800000000000000
0.241620810405203	1.15559595223105	0.800000000000000	0.800000000000000	0.800000000000000	1.15559595223179	0.800000000000000	0.800000000000000	0.800000000000000
0.242371185592796	1.15870491023700	0.800000000000000	0.800000000000000	0.800000000000000	1.15870491023774	0.800000000000000	0.800000000000000	0.800000000000000
0.243121560780390	1.16180030414915	0.800000000000000	0.800000000000000	0.800000000000000	1.16180030414989	0.800000000000000	0.800000000000000	0.800000000000000
0.243871935967984	1.16488131678881	0.800000000000000	0.800000000000000	0.800000000000000	1.16488131678955	0.800000000000000	0.800000000000000	0.800000000000000
0.244622311155578	1.16794712885122	0.800000000000000	0.800000000000000	0.800000000000000	1.16794712885195	0.800000000000000	0.800000000000000	0.800000000000000
0.245372686343172	1.17099691925795	0.800000000000000	0.800000000000000	0.800000000000000	1.17099691925869	0.800000000000000	0.800000000000000	0.800000000000000
0.246123061530765	1.17402986551346	0.800000000000000	0.800000000000000	0.800000000000000	1.17402986551420	0.800000000000000	0.800000000000000	0.800000000000000
0.246873436718359	1.17704514406530	0.800000000000000	0.800000000000000	0.800000000000000	1.17704514406603	0.800000000000000	0.800000000000000	0.800000000000000
0.247623811905953	1.18004193066790	0.800000000000000	0.800000000000000	0.800000000000000	1.18004193066863	0.800000000000000	0.800000000000000	0.800000000000000
0.248374187093547	1.18301940074981	0.800000000000000	0.800000000000000	0.800000000000000	1.18301940075054	0.800000000000000	0.800000000000000	0.800000000000000
0.249124562281141	1.18597672978390	0.800000000000000	0.800000000000000	0.800000000000000	1.18597672978463	0.800000000000000	0.800000000000000	0.800000000000000
0.249874937468734	1.18891309366057	0.800000000000000	0.800000000000000	0.800000000000000	1.18891309366129	0.800000000000000	0.800000000000000	0.800000000000000
0.250625312656328	1.19182766906360	0.800000000000000	0.800000000000000	0.800000000000000	1.19182766906432	0.800000000000000	0.800000000000000	0.800000000000000
0.251375687843922	1.19471963384841	0.800000000000000	0.800000000000000	0.800000000000000	1.19471963384913	0.800000000000000	0.800000000000000	0.800000000000000
0.252126063031516	1.19758816742256	0.800000000000000	0.800000000000000	0.800000000000000	1.19758816742327	0.800000000000000	0.800000000000000	0.800000000000000
0.252876438219110	1.20043245112811	0.800000000000000	0.800000000000000	0.800000000000000	1.20043245112882	0.800000000000000	0.800000000000000	0.800000000000000
0.253626813406703	1.20325166862582	0.800000000000000	0.800000000000000	0.800000000000000	1.20325166862653	0.800000000000000	0.800000000000000	0.800000000000000
0.254377188594297	1.20604500628071	0.800000000000000	0.800000000000000	0.800000000000000	1.20604500628141	0.800000000000000	0.800000000000000	0.800000000000000
0.255127563781891	1.20881165354884	0.800000000000000	0.800000000000000	0.800000000000000	1.20881165354954	0.800000000000000	0.800000000000000	0.800000000000000
0.255877938969485	1.21155080336510	0.800000000000000	0.800000000000000	0.800000000000000	1.21155080336579	0.800000000000000	0.800000000000000	0.800000000000000
0.256628314157079	1.21426165253164	0.800000000000000	0.800000000000000	0.800000000000000	1.21426165253231	0.800000000000000	0.800000000000000	0.800000000000000
0.257378689344672	1.21694340210673	0.800000000000000	0.800000000000000	0.800000000000000	1.21694340210741	0.800000000000000	0.800000000000000	0.800000000000000
0.258129064532266	1.21959525779392	0.800000000000000	0.800000000000000	0.800000000000000	1.21959525779459	0.800000000000000	0.800000000000000	0.800000000000000
0.258879439719860	1.22221643033094	0.800000000000000	0.800000000000000	0.800000000000000	1.22221643033160	0.800000000000000	0.800000000000000	0.800000000000000
0.259629814907454	1.22480613587838	0.800000000000000	0.800000000000000	0.800000000000000	1.22480613587902	0.800000000000000	0.800000000000000	0.800000000000000
0.260380190095048	1.22736359640769	0.800000000000000	0.800000000000000	0.800000000000000	1.22736359640833	0.800000000000000	0.800000000000000	0.800000000000000
0.261130565282641	1.22988804008839	0.800000000000000	0.800000000000000	0.800000000000000	1.22988804008901	0.800000000000000	0.800000000000000	0.800000000000000
0.261880940470235	1.23237870167398	0.800000000000000	0.800000000000000	0.800000000000000	1.23237870167460	0.800000000000000	0.800000000000000	0.800000000000000
0.262631315657829	1.23483482288662	0.800000000000000	0.800000000000000	0.800000000000000	1.23483482288722	0.800000000000000	0.800000000000000	0.800000000000000
0.263381690845423	1.23725565279993	0.800000000000000	0.800000000000000	0.800000000000000	1.23725565280053	0.800000000000000	0.800000000000000	0.800000000000000
0.264132066033017	1.23964044822002	0.800000000000000	0.800000000000000	0.800000000000000	1.23964044822061	0.800000000000000	0.800000000000000	0.800000000000000
0.264882441220610	1.24198847406417	0.800000000000000	0.800000000000000	0.800000000000000	1.24198847406475	0.800000000000000	0.800000000000000	0.800000000000000
0.265632816408204	1.24429900373706	0.800000000000000	0.800000000000000	0.800000000000000	1.24429900373762	0.800000000000000	0.800000000000000	0.800000000000000
0.266383191595798	1.24657131950423	0.800000000000000	0.800000000000000	0.800000000000000	1.24657131950479	0.800000000000000	0.800000000000000	0.800000000000000
0.267133566783392	1.24880471286256	0.800016993849220	0.800000000000000	0.800000000000000	1.24880471286311	0.799995584680279	0.800000000000000	0.800000000000000
0.267883941970986	1.25099848490738	0.800029967500660	0.800000000000000	0.800000000000000	1.25099848490791	0.800012046009889	0.800000000000000	0.800000000000000
0.268634317158579	1.25315194669604	0.800043495207783	0.800000000000000	0.800000000000000	1.25315194669657	0.800028119061019	0.800000000000000	0.800000000000000
0.269384692346173	1.25526441960773	0.800057142354116	0.800000000000000	0.800000000000000	1.25526441960824	0.800044192400008	0.800000000000000	0.800000000000000
0.270135067533767	1.25733523569908	0.800070841166156	0.800000000000000	0.800000000000000	1.25733523569958	0.800060295131315	0.800000000000000	0.800000000000000
0.270885442721361	1.25936373805552	0.800084583967708	0.800000000000000	0.800000000000000	1.25936373805601	0.800076445791297	0.800000000000000	0.800000000000000
0.271635817908954	1.26134928113801	0.800098394165344	0.800000000000000	0.800000000000000	1.26134928113850	0.800092662600628	0.800000000000000	0.800000000000000
0.272386193096548	1.26329123112488	0.800112300645154	0.800000000000000	0.800000000000000	1.26329123112536	0.800108963760277	0.800000000000000	0.800000000000000
0.273136568284142	1.26518896624857	0.800126329668759	0.800000000000000	0.800000000000000	1.26518896624903	0.800125367531309	0.800000000000000	0.800000000000000
0.273886943471736	1.26704187712700	0.800140503421566	0.800000000000000	0.800000000000000	1.26704187712745	0.800141892285945	0.800000000000000	0.800000000000000
0.274637318659330	1.26884936708937	0.800154840947478	0.800000000000000	0.800000000000000	1.26884936708981	0.800158556535407	0.800000000000000	0.800000000000000
0.275387693846923	1.27061085249604	0.800169359499716	0.800000000000000	0.800000000000000	1.27061085249647	0.800175378947505	0.800000000000000	0.800000000000000
0.276138069034517	1.27232576305236	0.800184075590181	0.800000000000000	0.800000000000000	1.27232576305278	0.800192378360101	0.800000000000000	0.800000000000000
0.276888444222111	1.27399354211616	0.800199005615757	0.800000000000000	0.800000000000000	1.27399354211656	0.800209573793142	0.800000000000000	0.800000000000000
0.277638819409705	1.27561364699864	0.800214166158192	0.800000000000000	0.800000000000000	1.27561364699904	0.800226984460486	0.800000000000000	0.800000000000000
0.278389194597299	1.27718554925858	0.800229574089906	0.800000000000000	0.800000000000000	1.27718554925896	0.800244629781755	0.800000000000000	0.800000000000000
0.279139569784892	1.27870873498934	0.800245246587551	0.800000000000000	0.800000000000000	1.27870873498971	0.800262529394185	0.800000000000000	0.800000000000000
0.279889944972486	1.28018270509887	0.800261201114117	0.800000000000000	0.800000000000000	1.28018270509923	0.800280703164328	0.800000000000000	0.800000000000000
0.280640320160080	1.28160697558208	0.800277455398843	0.800000000000000	0.800000000000000	1.28160697558242	0.800299171199494	0.800000000000000	0.800000000000000
0.281390695347674	1.28298107778563	0.800294027425267	0.800000000000000	0.800000000000000	1.28298107778596	0.800317953858889	0.800000000000000	0.800000000000000
0.282141070535268	1.28430455866489	0.800310935428503	0.800000000000000	0.800000000000000	1.28430455866522	0.800337071764372	0.800000000000000	0.800000000000000
0.282891445722861	1.28557698103283	0.800328197899461	0.800000000000000	0.800000000000000	1.28557698103314	0.800356545810880	0.800000000000000	0.800000000000000
0.283641820910455	1.28679792380061	0.800345833593223	0.800000000000000	0.800000000000000	1.28679792380090	0.800376397176480	0.800000000000000	0.800000000000000
0.284392196098049	1.28796698220981	0.800363861539427	0.800000000000000	0.800000000000000	1.28796698221009	0.800396647332091	0.800000000000000	0.800000000000000
0.285142571285643	1.28908376805605	0.800382301053302	0.800000000000000	0.800000000000000	1.28908376805632	0.800417318050871	0.800000000000000	0.800000000000000
0.285892946473237	1.29014790990377	0.800401171746654	0.800000000000000	0.800000000000000	1.29014790990403	0.800438431417302	0.800000000000000	0.800000000000000
0.286643321660830	1.29115905329211	0.800420493538526	0.800000000000000	0.800000000000000	1.29115905329236	0.800460009835957	0.800000000000000	0.800000000000000
0.287393696848424	1.29211686093169	0.800440286665446	0.800000000000000	0.800000000000000	1.29211686093192	0.800482076039998	0.800000000000000	0.800000000000000
0.288144072036018	1.29302101289206	0.800460571691309	0.800000000000000	0.800000000000000	1.29302101289228	0.800504653099376	0.800000000000000	0.800000000000000
0.288894447223612	1.29387120677984	0.800481369516916	0.800000000000000	0.800000000000000	1.29387120678004	0.800527764428781	0.800000000000000	0.800000000000000
0.289644822411206	1.29466715790723	0.800502701389234	0.800000000000000	0.800000000000000	1.29466715790743	0.800551433795318	0.800000000000000	0.800000000000000
0.290395197598799	1.29540859945093	0.800524588910389	0.800000000000000	0.800000000000000	1.29540859945111	0.800575685325953	0.800000000000000	0.800000000000000
0.291145572786393	1.29609528260112	0.800547054046418	0.800000000000000	0.800000000000000	1.29609528260129	0.800600543514692	0.800000000000000	0.800000000000000
0.291895947973987	1.29672697670071	0.800570119135771	0.800000000000000	0.800000000000000	1.29672697670086	0.800626033229553	0.800000000000000	0.800000000000000
0.292646323161581	1.29730346937438	0.800593806897584	0.800000000000000	0.800000000000000	1.29730346937452	0.800652179719285	0.800000000000000	0.800000000000000
0.293396698349175	1.29782456664765	0.800618140439698	0.800000000000000	0.800000000000000	1.29782456664777	0.800679008619876	0.800000000000000	0.800000000000000
0.294147073536768	1.29829009305556	0.800643143266438	0.800000000000000	0.800000000000000	1.29829009305567	0.800706545960837	0.800000000000000	0.800000000000000
0.294897448724362	1.29869989174125	0.800668839286130	0.800000000000000	0.800000000000000	1.29869989174135	0.800734818171267	0.800000000000000	0.800000000000000
0.295647823911956	1.29905382454395	0.800695252818379	0.800000000000000	0.800000000000000	1.29905382454403	0.800763852085707	0.800000000000000	0.800000000000000
0.296398199099550	1.29935177207665	0.800722408601072	0.800000000000000	0.800000000000000	1.29935177207672	0.800793674949768	0.800000000000000	0.800000000000000
0.297148574287144	1.29959363379322	0.800750331797132	0.800000000000000	0.800000000000000	1.29959363379328	0.800824314425555	0.800000000000000	0.800000000000000
0.297898949474737	1.29977932804496	0.800779048000998	0.800000000000000	0.800000000000000	1.29977932804500	0.800855798596864	0.800000000000000	0.800000000000000
0.298649324662331	1.29990879212650	0.800808583244842	0.800000000000000	0.800000000000000	1.29990879212653	0.800888155974160	0.800000000000000	0.800000000000000
0.299399699849925	1.29998198231114	0.800838964004508	0.800000000000000	0.800000000000000	1.29998198231115	0.800921415499337	0.800000000000000	0.800000000000000
0.300150075037519	1.29999887387542	0.800870217205172	0.800000000000000	0.800000000000000	1.29999887387543	0.800955606550230	0.800000000000000	0.800000000000000
0.300900450225113	1.29995946111310	0.800902370226712	0.800000000000000	0.800000000000000	1.29995946111308	0.800990758944907	0.800000000000000	0.800000000000000
0.301650825412706	1.29986375733827	0.800935450908783	0.800000000000000	0.800000000000000	1.29986375733825	0.801026902945700	0.800000000000000	0.800000000000000
0.302401200600300	1.29971179487798	0.800969487555568	0.800000000000000	0.800000000000000	1.29971179487794	0.801064069262990	0.800000000000000	0.800000000000000
0.303151575787894	1.29950362505393	0.801004508940137	0.800000000000000	0.800000000000000	1.29950362505388	0.801102289058728	0.800000000000000	0.800000000000000
0.303901950975488	1.29923931815366	0.801040547782971	0.800000000000000	0.800000000000000	1.29923931815360	0.801141593949673	0.800000000000000	0.800000000000000
0.304652326163082	1.29891896339096	0.801077640813837	0.800000000000000	0.800000000000000	1.29891896339088	0.801182019376873	0.800000000000000	0.800000000000000
0.305402701350675	1.29854266885568	0.801115809045310	0.800000000000000	0.800000000000000	1.29854266885559	0.801223606822831	0.800000000000000	0.800000000000000
0.306153076538269	1.29811056145297	0.801155083243809	0.800000000000000	0.800000000000000	1.29811056145287	0.801266378412328	0.800000000000000	0.800000000000000
0.306903451725863	1.29762278683196	0.801195494666632	0.800000000000000	0.800000000000000	1.29762278683184	0.801310367693064	0.800000000000000	0.800000000000000
0.307653826913457	1.29707950930388	0.801237075064708	0.800000000000000	0.800000000000000	1.29707950930375	0.801355608683396	0.800000000000000	0.800000000000000
0.308404202101051	1.29648091174991	0.801279856684973	0.800000000000000	0.800000000000000	1.29648091174977	0.801402135873827	0.800000000000000	0.800000000000000
0.309154577288644	1.29582719551849	0.801323872272032	0.800000000000000	0.800000000000000	1.29582719551833	0.801449984228125	0.800000000000000	0.800000000000000
0.309904952476238	1.29511858031249	0.801369155069546	0.800000000000000	0.800000000000000	1.29511858031232	0.801499189184047	0.800000000000000	0.800000000000000
0.310655327663832	1.29435530406616	0.801415738821584	0.800000000000000	0.800000000000000	1.29435530406598	0.801549786653703	0.800000000000000	0.800000000000000
0.311405702851426	1.29353762281195	0.801463657773560	0.800000000000000	0.800000000000000	1.29353762281176	0.801601813023513	0.800000000000000	0.800000000000000
0.312156078039020	1.29266581053743	0.801512946672616	0.800000000000000	0.800000000000000	1.29266581053722	0.801655305153675	0.800000000000000	0.800000000000000
0.312906453226613	1.29174015903222	0.801563640767499	0.800000000000000	0.800000000000000	1.29174015903200	0.801710300377195	0.800000000000000	0.800000000000000
0.313656828414207	1.29076097772529	0.801615775808063	0.800000000000000	0.800000000000000	1.29076097772506	0.801766836498450	0.800000000000000	0.800000000000000
0.314407203601801	1.28972859351256	0.801669388044366	0.800000000000000	0.800000000000000	1.28972859351232	0.801824951791264	0.800000000000000	0.800000000000000
0.315157578789395	1.28864335057505	0.801724514225316	0.800000000000000	0.800000000000000	1.28864335057479	0.801884684996521	0.800000000000000	0.800000000000000
0.315907953976989	1.28750561018759	0.801781191596807	0.800000000000000	0.800000000000000	1.28750561018732	0.801946075319294	0.800000000000000	0.800000000000000
0.316658329164582	1.28631575051850	0.801839457899368	0.800000000000000	0.800000000000000	1.28631575051822	0.802009162425345	0.800000000000000	0.800000000000000
0.317408704352176	1.28507416642005	0.801899351365311	0.800000000000000	0.800000000000000	1.28507416641975	0.802073986437089	0.800000000000000	0.800000000000000
0.318159079539770	1.28378126921012	0.801960910715374	0.800000000000000	0.800000000000000	1.28378126920982	0.802140587928992	0.800000000000000	0.800000000000000
0.318909454727364	1.28243748644519	0.802024175154821	0.800000000000000	0.800000000000000	1.28243748644488	0.802209007922381	0.800000000000000	0.800000000000000
0.319659829914958	1.28104326168468	0.802089184368996	0.800000000000000	0.800000000000000	1.28104326168435	0.802279287879749	0.800000000000000	0.800000000000000
0.320410205102551	1.27959905424700	0.802155978518276	0.800000000000000	0.800000000000000	1.27959905424667	0.802351469698440	0.800000000000000	0.800000000000000
0.321160580290145	1.27810533895748	0.802224598232407	0.800000000000000	0.800000000000000	1.27810533895713	0.802425595703585	0.800000000000000	0.800000000000000
0.321910955477739	1.27656260588820	0.802295084604128	0.800000000000000	0.800000000000000	1.27656260588784	0.802501708640376	0.800000000000000	0.800000000000000
0.322661330665333	1.27497136009017	0.802367479182025	0.800000000000000	0.800000000000000	1.27497136008980	0.802579851665772	0.800000000000000	0.800000000000000
0.323411705852926	1.27333212131784	0.802441823962581	0.800000000000000	0.800000000000000	1.27333212131745	0.802660068339689	0.800000000000000	0.800000000000000
0.324162081040520	1.27164542374632	0.802518161383409	0.800000000000000	0.800000000000000	1.27164542374593	0.802742402615376	0.800000000000000	0.800000000000000
0.324912456228114	1.26991181568145	0.802596534317614	0.800000000000000	0.800000000000000	1.26991181568105	0.802826898828985	0.800000000000000	0.800000000000000
0.325662831415708	1.26813185926286	0.802676986063833	0.800000000000000	0.800000000000000	1.26813185926245	0.802913601688502	0.800000000000000	0.800000000000000
0.326413206603302	1.26630613016047	0.802759560332588	0.800000000000000	0.800000000000000	1.26630613016005	0.803002556262114	0.800000000000000	0.800000000000000
0.327163581790895	1.26443521726438	0.802844301235466	0.800000000000000	0.800000000000000	1.26443521726395	0.803093807965946	0.800000000000000	0.800000000000000
0.327913956978489	1.26251972236863	0.802931253275826	0.800000000000000	0.800000000000000	1.26251972236819	0.803187402550850	0.800000000000000	0.800000000000000
0.328664332166083	1.26056025984889	0.803020461336971	0.800000000000000	0.800000000000000	1.26056025984844	0.803283386088350	0.800000000000000	0.800000000000000
0.329414707353677	1.25855745633445	0.803111970669183	0.800000000000000	0.800000000000000	1.25855745633398	0.803381804956200	0.800000000000000	0.800000000000000
0.330165082541271	1.25651195037462	0.803205826876466	0.800000000000000	0.800000000000000	1.25651195037414	0.803482705823346	0.800000000000000	0.800000000000000
0.330915457728864	1.25442439209996	0.803302075902442	0.800000000000000	0.800000000000000	1.25442439209948	0.803586135633668	0.800000000000000	0.800000000000000
0.331665832916458	1.25229544287842	0.803400764015257	0.800000000000000	0.800000000000000	1.25229544287793	0.803692141589089	0.800000000000000	0.800000000000000
0.332416208104052	1.25012577496676	0.803501937791287	0.800000000000000	0.800000000000000	1.25012577496626	0.803800771132242	0.800000000000000	0.800000000000000
0.333166583291646	1.24791607115745	0.803605644096985	0.800000000000000	0.800000000000000	1.24791607115694	0.803912071928671	0.800000000000000	0.800000000000000
0.333916958479240	1.24566702442132	0.803711930067493	0.800000000000000	0.800000000000000	1.24566702442080	0.804026091847370	0.800000000000000	0.800000000000000
0.334667333666833	1.24337933754627	0.803820864364221	0.800000000000000	0.800000000000000	1.24337933754575	0.804142878941209	0.800000000000000	0.800000000000000
0.335417708854427	1.24105372277221	0.803932578099404	0.800000000000000	0.800000000000000	1.24105372277168	0.804262568263946	0.800000000000000	0.800000000000000
0.336168084042021	1.23869090142255	0.804047023225185	0.800000000000000	0.800000000000000	1.23869090142201	0.804385173532914	0.800000000000000	0.800000000000000
0.336918459229615	1.23629160353256	0.804164248198764	0.800000000000000	0.800000000000000	1.23629160353202	0.804510700381599	0.800000000000000	0.800000000000000
0.337668834417209	1.23385656747473	0.804284301677799	0.800000000000000	0.800000000000000	1.23385656747417	0.804639197791865	0.800000000000000	0.800000000000000
0.338419209604802	1.23138653958151	0.804407232492312	0.800000000000000	0.800000000000000	1.23138653958094	0.804770714832465	0.800000000000000	0.800000000000000
0.339169584792396	1.22888227376569	0.804533089622412	0.800000000000000	0.800000000000000	1.22888227376512	0.804905300635472	0.800000000000000	0.800000000000000
0.339919959979990	1.22634453113863	0.804661922174989	0.800000000000000	0.800000000000000	1.22634453113805	0.805043004372561	0.800000000000000	0.800000000000000
0.340670335167584	1.22377407962666	0.804793779358709	0.800000000000000	0.800000000000000	1.22377407962607	0.805183875229466	0.800000000000000	0.800000000000000
0.341420710355178	1.22117169358587	0.804928710457222	0.800000000000000	0.800000000000000	1.22117169358528	0.805327962380664	0.800000000000000	0.800000000000000
0.342171085542771	1.21853815341568	0.805066764803424	0.800000000000000	0.800000000000000	1.21853815341508	0.805475314963558	0.800000000000000	0.800000000000000
0.342921460730365	1.21587424517123	0.805207991768071	0.800000000000000	0.800000000000000	1.21587424517062	0.805625982051330	0.800000000000000	0.800000000000000
0.343671835917959	1.21318076017513	0.805352440749575	0.800000000000000	0.800000000000000	1.21318076017452	0.805780012626085	0.800000000000000	0.800000000000000
0.344422211105553	1.21045849462864	0.805500161134239	0.800000000000000	0.800000000000000	1.21045849462803	0.805937455550842	0.800000000000000	0.800000000000000
0.345172586293147	1.20770824922262	0.805651202245546	0.800000000000000	0.800000000000000	1.20770824922200	0.806098359541005	0.800000000000000	0.800000000000000
0.345922961480740	1.20493082874846	0.805805613318360	0.800000000000000	0.800000000000000	1.20493082874783	0.806262773136119	0.800000000000000	0.800000000000000
0.346673336668334	1.20212704170939	0.805963443477614	0.800000000000000	0.800000000000000	1.20212704170876	0.806430744670138	0.800000000000000	0.800000000000000
0.347423711855928	1.19929769993225	0.806124741701822	0.800000000000000	0.800000000000000	1.19929769993162	0.806602322242023	0.800000000000000	0.800000000000000
0.348174087043522	1.19644361818009	0.806289556778465	0.800000000000000	0.800000000000000	1.19644361817945	0.806777553685405	0.800000000000000	0.800000000000000
0.348924462231116	1.19356561376580	0.806458031642240	0.800000000000000	0.800000000000000	1.19356561376516	0.806956486538209	0.800000000000000	0.800000000000000
0.349674837418709	1.19066450616714	0.806630316026600	0.800000000000000	0.800000000000000	1.19066450616649	0.807139442414564	0.800000000000000	0.800000000000000
0.350425212606303	1.18774111664319	0.806806280141181	0.800000000000000	0.800000000000000	1.18774111664254	0.807326233113454	0.800000000000000	0.800000000000000
0.351175587793897	1.18479626785273	0.806985972486566	0.800000000000000	0.800000000000000	1.18479626785207	0.807516883916005	0.800000000000000	0.800000000000000
0.351925962981491	1.18183078347459	0.807169441263124	0.800000000000000	0.800000000000000	1.18183078347393	0.807711441496699	0.800000000000000	0.800000000000000
0.352676338169085	1.17884548783034	0.807356734323941	0.800000000000000	0.800000000000000	1.17884548782967	0.807909952088479	0.800000000000000	0.800000000000000
0.353426713356678	1.17584120550946	0.807547899135923	0.800000000000000	0.800000000000000	1.17584120550879	0.808112461450725	0.800000000000000	0.800000000000000
0.354177088544272	1.17281876099731	0.807742982779692	0.800000000000000	0.800000000000000	1.17281876099664	0.808319014835534	0.800000000000000	0.800000000000000
0.354927463731866	1.16977897830609	0.807942031952185	0.800000000000000	0.800000000000000	1.16977897830541	0.808529656955878	0.800000000000000	0.800000000000000
0.355677838919460	1.16672268060895	0.808145092900620	0.800000000000000	0.800000000000000	1.16672268060827	0.808744431953145	0.800000000000000	0.800000000000000
0.356428214107054	1.16365068987761	0.808352211324407	0.800000000000000	0.800000000000000	1.16365068987693	0.808963383364094	0.800000000000000	0.800000000000000
0.357178589294647	1.16056382652359	0.808563432326259	0.800000000000000	0.800000000000000	1.16056382652291	0.809186554088324	0.800000000000000	0.800000000000000
0.357928964482241	1.15746290904330	0.808778800380586	0.800000000000000	0.800000000000000	1.15746290904261	0.809413986355089	0.800000000000000	0.800000000000000
0.358679339669835	1.15434875366718	0.808998531227735	0.800000000000000	0.800000000000000	1.15434875366649	0.809645725876871	0.800000000000000	0.800000000000000
0.359429714857429	1.15122217401321	0.809222802786190	0.800000000000000	0.800000000000000	1.15122217401251	0.809882289326773	0.800000000000000	0.800000000000000
0.360180090045023	1.14808398074468	0.809451377617640	0.800000000000000	0.800000000000000	1.14808398074399	0.810123262360926	0.800000000000000	0.800000000000000
0.360930465232616	1.14493498123286	0.809684298388713	0.800000000000000	0.800000000000000	1.14493498123216	0.810368684961280	0.800000000000000	0.800000000000000
0.361680840420210	1.14177597922430	0.809921607018393	0.800000000000000	0.800000000000000	1.14177597922361	0.810618596285682	0.800000000000000	0.800000000000000
0.362431215607804	1.13860777451332	0.810163344678178	0.800000000000000	0.800000000000000	1.13860777451262	0.810873034634423	0.800000000000000	0.800000000000000
0.363181590795398	1.13543116261953	0.810409551819120	0.800000000000000	0.800000000000000	1.13543116261883	0.811132037418847	0.800000000000000	0.800000000000000
0.363931965982992	1.13224693447091	0.810660268093273	0.800000000000000	0.800000000000000	1.13224693447021	0.811395641129876	0.800000000000000	0.800000000000000
0.364682341170585	1.12905587609221	0.810915532208628	0.800000000000000	0.800000000000000	1.12905587609151	0.811663881306643	0.800000000000000	0.800000000000000
0.365432716358179	1.12585876829923	0.811175381816627	0.800000000000000	0.800000000000000	1.12585876829853	0.811936792505774	0.800000000000000	0.800000000000000
0.366183091545773	1.12265638639879	0.811440007827168	0.800000000000000	0.800000000000000	1.12265638639808	0.812214408271319	0.800000000000000	0.800000000000000
0.366933466733367	1.11944949989476	0.811709812983898	0.800000000000000	0.800000000000000	1.11944949989406	0.812497376356351	0.800000000000000	0.800000000000000
0.367683841920961	1.11623887220023	0.811984345333990	0.800000000000000	0.800000000000000	1.11623887219953	0.812785209680165	0.800000000000000	0.800000000000000
0.368434217108554	1.11302526035587	0.812263639401700	0.800000000000000	0.800000000000000	1.11302526035516	0.813077875672699	0.800000000000000	0.800000000000000
0.369184592296148	1.10980941475470	0.812547728692667	0.800000000000000	0.800000000000000	1.10980941475400	0.813375404364585	0.800000000000000	0.800000000000000
0.369934967483742	1.10659207887342	0.812836645738600	0.800000000000000	0.800000000000000	1.10659207887271	0.813677824632069	0.800000000000000	0.800000000000000
0.370685342671336	1.10337398901026	0.813130421996015	0.800000000000000	0.800000000000000	1.10337398900956	0.813985164169274	0.800000000000000	0.800000000000000
0.371435717858930	1.10015587402968	0.813429087658157	0.800000000000000	0.800000000000000	1.10015587402898	0.814297449461794	0.800000000000000	0.800000000000000
0.372186093046523	1.09693845511375	0.813732671469192	0.800000000000000	0.800000000000000	1.09693845511305	0.814614705761660	0.800000000000000	0.800000000000000
0.372936468234117	1.09372244552059	0.814041882100171	0.800000000000000	0.800000000000000	1.09372244551989	0.814937373489409	0.800000000000000	0.800000000000000
0.373686843421711	1.09050855034977	0.814356290726241	0.800000000000000	0.800000000000000	1.09050855034907	0.815265547268596	0.800000000000000	0.800000000000000
0.374437218609305	1.08729746631477	0.814675738896184	0.800000000000000	0.800000000000000	1.08729746631408	0.815598800275132	0.800000000000000	0.800000000000000
0.375187593796898	1.08408988152269	0.815000251280419	0.800000000000000	0.800000000000000	1.08408988152199	0.815937153427282	0.800000000000000	0.800000000000000
0.375937968984492	1.08088647526112	0.815329851404898	0.800000000000000	0.800000000000000	1.08088647526042	0.816280626289255	0.800000000000000	0.800000000000000
0.376688344172086	1.07768791779239	0.815664561447792	0.800000000000000	0.800000000000000	1.07768791779169	0.816629237050569	0.800000000000000	0.800000000000000
0.377438719359680	1.07449487015512	0.816004402010163	0.800000000000000	0.800000000000000	1.07449487015443	0.816983002506517	0.800000000000000	0.800000000000000
0.378189094547274	1.07130798397323	0.816349880399010	0.800000000000000	0.800000000000000	1.07130798397254	0.817342117696758	0.800000000000000	0.800000000000000
0.378939469734867	1.06812790127237	0.816701144750081	0.800000000000000	0.800000000000000	1.06812790127168	0.817707336953565	0.800000000000000	0.800000000000000
0.379689844922461	1.06495525430385	0.817057641081408	0.800000000000000	0.800000000000000	1.06495525430317	0.818077798426064	0.800000000000000	0.800000000000000
0.380440220110055	1.06179066537613	0.817419385004419	0.800000000000000	0.800000000000000	1.06179066537545	0.818453513973083	0.800000000000000	0.800000000000000
0.381190595297649	1.05863474669381	0.817786390837883	0.800000000000000	0.800000000000000	1.05863474669313	0.818834493965954	0.800000000000000	0.800000000000000
0.381940970485243	1.05548810020419	0.818158671342861	0.800000000000000	0.800000000000000	1.05548810020352	0.819220747276201	0.800000000000000	0.800000000000000
0.382691345672836	1.05235131745149	0.818536237416305	0.800000000000000	0.800000000000000	1.05235131745082	0.819612281264568	0.800000000000000	0.800000000000000
0.383441720860430	1.04922497943855	0.818920311577552	0.800000000000000	0.800000000000000	1.04922497943788	0.820009958177919	0.800000000000000	0.800000000000000
0.384192096048024	1.04610965649617	0.819309823624295	0.800000000000000	0.800000000000000	1.04610965649550	0.820413401236099	0.800000000000000	0.800000000000000
0.384942471235618	1.04300590816005	0.819704699505973	0.800000000000000	0.800000000000000	1.04300590815938	0.820822189008380	0.800000000000000	0.800000000000000
0.385692846423212	1.03991428305527	0.820104944864809	0.800000000000000	0.800000000000000	1.03991428305461	0.821236323458580	0.800000000000000	0.800000000000000
0.386443221610805	1.03683531878835	0.820510563710701	0.800000000000000	0.800000000000000	1.03683531878770	0.821655804982776	0.800000000000000	0.800000000000000
0.387193596798399	1.03376954184680	0.820921597825432	0.800000000000000	0.800000000000000	1.03376954184614	0.822080632406494	0.800000000000000	0.800000000000000
0.387943971985993	1.03071746750620	0.821339479191785	0.800000000000000	0.800000000000000	1.03071746750555	0.822511952703349	0.800000000000000	0.800000000000000
0.388694347173587	1.02767959974478	0.821762794717639	0.800000000000000	0.800000000000000	1.02767959974413	0.822949006898550	0.800000000000000	0.800000000000000
0.389444722361181	1.02465643116538	0.822191542250469	0.800000000000000	0.800000000000000	1.02465643116474	0.823391449502499	0.800000000000000	0.800000000000000
0.390195097548774	1.02164844292482	0.822625718216162	0.800000000000000	0.800000000000000	1.02164844292418	0.823839273686223	0.800000000000000	0.800000000000000
0.390945472736368	1.01865610467058	0.823065317442398	0.800000000000000	0.800000000000000	1.01865610466995	0.824292471028950	0.800000000000000	0.800000000000000
0.391695847923962	1.01567987448480	0.823511347760410	0.800000000000000	0.800000000000000	1.01567987448417	0.824751619475079	0.800000000000000	0.800000000000000
0.392446223111556	1.01272019883549	0.823963526730722	0.800000000000000	0.800000000000000	1.01272019883486	0.825217256157779	0.800000000000000	0.800000000000000
0.393196598299150	1.00977751253485	0.824421166022541	0.800000000000000	0.800000000000000	1.00977751253423	0.825688290077629	0.800000000000000	0.800000000000000
0.393946973486743	1.00685223870475	0.824884254282416	0.800000000000000	0.800000000000000	1.00685223870414	0.826164707043830	0.800000000000000	0.800000000000000
0.394697348674337	1.00394478874918	0.825352778507915	0.800000000000000	0.800000000000000	1.00394478874856	0.826646491285541	0.800000000000000	0.800000000000000
0.395447723861931	1.00105556233360	0.825827771231954	0.800000000000000	0.800000000000000	1.00105556233298	0.827134214320314	0.800000000000000	0.800000000000000
0.396198099049525	0.998184947371231	0.826309082998146	0.800000000000000	0.800000000000000	0.998184947370625	0.827628601038006	0.800000000000000	0.800000000000000
0.396948474237119	0.995333320016047	0.826795847913966	0.800000000000000	0.800000000000000	0.995333320015446	0.828128360179690	0.800000000000000	0.800000000000000
0.397698849424712	0.992501044662430	0.827288046685288	0.800000000000000	0.800000000000000	0.992501044661833	0.828633470195586	0.800000000000000	0.800000000000000
0.398449224612306	0.989688473951441	0.827785658489254	0.800000000000000	0.800000000000000	0.989688473950849	0.829143908003270	0.800000000000000	0.800000000000000
0.399199599799900	0.986895948783554	0.828290398247425	0.800000000000000	0.800000000000000	0.986895948782967	0.829660884850353	0.800000000000000	0.800000000000000
0.399949974987494	0.984123798337764	0.828800951567775	0.800000000000000	0.800000000000000	0.984123798337181	0.830184036981702	0.800000000000000	0.800000000000000
0.400700350175088	0.981372340096965	0.829316914861535	0.800000000000000	0.800000000000000	0.981372340096387	0.830712502935606	0.800000000000000	0.800000000000000
0.401450725362681	0.978641879879497	0.829838260867323	0.800000000000000	0.800000000000000	0.978641879878924	0.831246253956899	0.800000000000000	0.800000000000000
0.402201100550275	0.975932711876731	0.830365779775067	0.800000000000000	0.800000000000000	0.975932711876164	0.831785573045223	0.800000000000000	0.800000000000000
0.402951475737869	0.973245118696600	0.830900156048789	0.800000000000000	0.800000000000000	0.973245118696037	0.832332096455618	0.800000000000000	0.800000000000000
0.403701850925463	0.970579371412927	0.831439896008257	0.800000000000000	0.800000000000000	0.970579371412369	0.832883876076094	0.800000000000000	0.800000000000000
0.404452226113057	0.967935729620465	0.831984966479180	0.800000000000000	0.800000000000000	0.967935729619912	0.833440877622873	0.800000000000000	0.800000000000000
0.405202601300650	0.965314441495493	0.832535628376843	0.800000000000000	0.800000000000000	0.965314441494946	0.834003065450162	0.800000000000000	0.800000000000000
0.405952976488244	0.962715743861864	0.833093783739399	0.800000000000000	0.800000000000000	0.962715743861322	0.834572647233245	0.800000000000000	0.800000000000000
0.406703351675838	0.960139862262356	0.833657234701594	0.800000000000000	0.800000000000000	0.960139862261820	0.835147625938844	0.800000000000000	0.800000000000000
0.407453726863432	0.957587011035223	0.834225942283160	0.800000000000000	0.800000000000000	0.957587011034692	0.835727743402749	0.800000000000000	0.800000000000000
0.408204102051026	0.955057393395781	0.834800073164394	0.800000000000000	0.800000000000000	0.955057393395255	0.836312958777722	0.800000000000000	0.800000000000000
0.408954477238619	0.952551201522921	0.835381885957751	0.800000000000000	0.800000000000000	0.952551201522401	0.836905546959904	0.800000000000000	0.800000000000000
0.409704852426213	0.950068616650397	0.835968904702463	0.800000000000000	0.800000000000000	0.950068616649882	0.837503538713206	0.800000000000000	0.800000000000000
0.410455227613807	0.947609809162756	0.836561084879092	0.800000000000000	0.800000000000000	0.947609809162246	0.838106566655391	0.800000000000000	0.800000000000000
0.411205602801401	0.945174938695774	0.837158971215518	0.800000000000000	0.800000000000000	0.945174938695269	0.838714619411599	0.800000000000000	0.800000000000000
0.411955977988994	0.942764154241250	0.837764242747595	0.800000000000000	0.800000000000000	0.942764154240751	0.839330403985733	0.800000000000000	0.800000000000000
0.412706353176588	0.940377594256024	0.838374609664877	0.800000000000000	0.800000000000000	0.940377594255531	0.839951152903565	0.800000000000000	0.800000000000000
0.413456728364182	0.938015386775072	0.838990022438677	0.800000000000000	0.800000000000000	0.938015386774585	0.840576816909854	0.800000000000000	0.800000000000000
0.414207103551776	0.935677649528532	0.839611909542749	0.800000000000000	0.800000000000000	0.935677649528049	0.841208228769844	0.800000000000000	0.800000000000000
0.414957478739370	0.933364490062522	0.840240365570389	0.800000000000000	0.800000000000000	0.933364490062045	0.841846581482512	0.800000000000000	0.800000000000000
0.415707853926963	0.931076005863611	0.840873786813792	0.800000000000000	0.800000000000000	0.931076005863140	0.842489764219708	0.800000000000000	0.800000000000000
0.416458229114557	0.928812284486774	0.841512119075239	0.800000000000000	0.800000000000000	0.928812284486309	0.843137723528586	0.800000000000000	0.800000000000000
0.417208604302151	0.926573403686720	0.842158209629330	0.800000000000000	0.800000000000000	0.926573403686260	0.843792654217379	0.800000000000000	0.800000000000000
0.417958979489745	0.924359431552415	0.842809503487818	0.800000000000000	0.800000000000000	0.924359431551960	0.844453204008048	0.800000000000000	0.800000000000000
0.418709354677339	0.922170426644677	0.843465614150749	0.800000000000000	0.800000000000000	0.922170426644228	0.845118432923727	0.800000000000000	0.800000000000000
0.419459729864932	0.920006438136686	0.844127930071762	0.800000000000000	0.800000000000000	0.920006438136243	0.845789111638916	0.800000000000000	0.800000000000000
0.420210105052526	0.917867505957274	0.844796934465767	0.800000000000000	0.800000000000000	0.917867505956836	0.846466852631275	0.800000000000000	0.800000000000000
0.420960480240120	0.915753660936828	0.845470651313514	0.800000000000000	0.800000000000000	0.915753660936395	0.847149166563922	0.800000000000000	0.800000000000000
0.421710855427714	0.913664924955697	0.846149249603852	0.800000000000000	0.800000000000000	0.913664924955271	0.847835993668219	0.800000000000000	0.800000000000000
0.422461230615308	0.911601311094928	0.846835775790700	0.800000000000000	0.800000000000000	0.911601311094506	0.848530366997199	0.800000000000000	0.800000000000000
0.423211605802901	0.909562823789196	0.847526901182131	0.800000000000000	0.800000000000000	0.909562823788780	0.849229558394429	0.800000000000000	0.800000000000000
0.423961980990495	0.907549458981804	0.848222562160862	0.800000000000000	0.800000000000000	0.907549458981394	0.849933146135977	0.800000000000000	0.800000000000000
0.424712356178089	0.905561204281586	0.848925658623042	0.800000000000000	0.800000000000000	0.905561204281182	0.850643346044561	0.800000000000000	0.800000000000000
0.425462731365683	0.903598039121586	0.849633970486888	0.800000000000000	0.800000000000000	0.903598039121187	0.851359185309082	0.800000000000000	0.800000000000000
0.426213106553277	0.901659934919379	0.850346693702089	0.800000000000000	0.800000000000000	0.901659934918985	0.852079296629657	0.800000000000000	0.800000000000000
0.426963481740870	0.899746855238882	0.851066151935292	0.800000000000000	0.800000000000000	0.899746855238494	0.852805332472980	0.800000000000000	0.800000000000000
0.427713856928464	0.897858755953536	0.851791404789589	0.800000000000000	0.800000000000000	0.897858755953153	0.853537568996068	0.800000000000000	0.800000000000000
0.428464232116058	0.895995585410707	0.852520936859112	0.800000000000000	0.800000000000000	0.895995585410330	0.854273946416104	0.800000000000000	0.800000000000000
0.429214607303652	0.894157284597188	0.853256764028721	0.800000000000000	0.800000000000000	0.894157284596816	0.855015814728849	0.800000000000000	0.800000000000000
0.429964982491246	0.892343787305658	0.853998690060152	0.800000000000000	0.800000000000000	0.892343787305292	0.855764178034623	0.800000000000000	0.800000000000000
0.430715357678839	0.890555020301981	0.854744756212283	0.800000000000000	0.800000000000000	0.890555020301619	0.856516544845375	0.800000000000000	0.800000000000000
0.431465732866433	0.888790903493201	0.855496944983690	0.800000000000000	0.800000000000000	0.888790903492845	0.857274229234931	0.800000000000000	0.800000000000000
0.432216108054027	0.887051350096130	0.856255255556487	0.800000000000000	0.800000000000000	0.887051350095779	0.858038430232072	0.800000000000000	0.800000000000000
0.432966483241621	0.885336266806373	0.857017560990461	0.800000000000000	0.800000000000000	0.885336266806027	0.858806491793740	0.800000000000000	0.800000000000000
0.433716858429215	0.883645553967704	0.857786089520591	0.800000000000000	0.800000000000000	0.883645553967364	0.859579962861865	0.800000000000000	0.800000000000000
0.434467233616808	0.881979105741646	0.858560476670936	0.800000000000000	0.800000000000000	0.881979105741310	0.860359695198776	0.800000000000000	0.800000000000000
0.435217608804402	0.880336810277144	0.859338708053521	0.800000000000000	0.800000000000000	0.880336810276814	0.861143140334050	0.800000000000000	0.800000000000000
0.435967983991996	0.878718549880231	0.860123539981791	0.800000000000000	0.800000000000000	0.878718549879906	0.861932355611806	0.800000000000000	0.800000000000000
0.436718359179590	0.877124201183547	0.860913678012336	0.800000000000000	0.800000000000000	0.877124201183227	0.862727297128207	0.800000000000000	0.800000000000000
0.437468734367184	0.875553635315622	0.861707505075686	0.800000000000000	0.800000000000000	0.875553635315307	0.863525799618756	0.800000000000000	0.800000000000000
0.438219109554777	0.874006718069809	0.862508589565481	0.800000000000000	0.800000000000000	0.874006718069500	0.864330703550571	0.800000000000000	0.800000000000000
0.438969484742371	0.872483310072757	0.863314136736225	0.800000000000000	0.800000000000000	0.872483310072453	0.865140517813249	0.800000000000000	0.800000000000000
0.439719859929965	0.870983266952319	0.864123323927100	0.800000000000000	0.800000000000000	0.870983266952019	0.865953737966922	0.800000000000000	0.800000000000000
0.440470235117559	0.869506439504806	0.864940485505890	0.800000000000000	0.800000000000000	0.869506439504511	0.866774261905447	0.800000000000000	0.800000000000000
0.441220610305153	0.868052673861476	0.865761086128388	0.800000000000000	0.800000000000000	0.868052673861186	0.867598599834135	0.800000000000000	0.800000000000000
0.441970985492746	0.866621811654170	0.866586421722611	0.800000000000000	0.800000000000000	0.866621811653885	0.868426903947592	0.800000000000000	0.800000000000000
0.442721360680340	0.865213690179998	0.867418433197003	0.800000000000000	0.800000000000000	0.865213690179718	0.869262248370698	0.800000000000000	0.800000000000000
0.443471735867934	0.863828142564988	0.868253719207550	0.800000000000000	0.800000000000000	0.863828142564712	0.870100749929599	0.800000000000000	0.800000000000000
0.444222111055528	0.862464997926606	0.869095116390972	0.800000000000000	0.800000000000000	0.862464997926335	0.870944546592324	0.800000000000000	0.800000000000000
0.444972486243122	0.861124081535068	0.869941600157044	0.800000000000000	0.800000000000000	0.861124081534802	0.871793846573381	0.800000000000000	0.800000000000000
0.445722861430715	0.859805214973359	0.870791192595111	0.800000000000000	0.800000000000000	0.859805214973098	0.872646142528914	0.800000000000000	0.800000000000000
0.446473236618309	0.858508216295877	0.871648550126630	0.800000000000000	0.800000000000000	0.858508216295620	0.873505330534437	0.800000000000000	0.800000000000000
0.447223611805903	0.857232900185628	0.872509119662769	0.800000000000000	0.800000000000000	0.857232900185376	0.874368209689576	0.800000000000000	0.800000000000000
0.447973986993497	0.855979078109903	0.873374414495860	0.800000000000000	0.800000000000000	0.855979078109655	0.875235051383952	0.800000000000000	0.800000000000000
0.448724362181091	0.854746558474353	0.874245833251611	0.800000000000000	0.800000000000000	0.854746558474109	0.876108388679925	0.800000000000000	0.800000000000000
0.449474737368684	0.853535146775411	0.875120094891704	0.800000000000000	0.800000000000000	0.853535146775171	0.876984464187282	0.800000000000000	0.800000000000000
0.450225112556278	0.852344645750980	0.876001171255885	0.800000000000000	0.800000000000000	0.852344645750745	0.877866521296846	0.800000000000000	0.800000000000000
0.450975487743872	0.851174855529333	0.876886049120031	0.800000000000000	0.800000000000000	0.851174855529102	0.878752829198615	0.800000000000000	0.800000000000000
0.451725862931466	0.850025573776164	0.877774965749674	0.800000000000000	0.800000000000000	0.850025573775938	0.879642444860562	0.800000000000000	0.800000000000000
0.452476238119060	0.848896595839731	0.878670324288952	0.800000000000000	0.800000000000000	0.848896595839509	0.880538853018906	0.800000000000000	0.800000000000000
0.453226613306653	0.847787714894037	0.879568257196162	0.800000000000000	0.800000000000000	0.847787714893819	0.881437739428740	0.800000000000000	0.800000000000000
0.453976988494247	0.846698722079998	0.880472745420034	0.800000000000000	0.800000000000000	0.846698722079785	0.882342366025199	0.800000000000000	0.800000000000000
0.454727363681841	0.845629406644553	0.881380916787952	0.800000000000000	0.800000000000000	0.845629406644343	0.883251118693045	0.800000000000000	0.800000000000000
0.455477738869435	0.844579556077658	0.882293132696845	0.800000000000000	0.800000000000000	0.844579556077452	0.884163194559167	0.800000000000000	0.800000000000000
0.456228114057029	0.843548956247136	0.883211400328492	0.800000000000000	0.800000000000000	0.843548956246934	0.885081675467713	0.800000000000000	0.800000000000000
0.456978489244622	0.842537391531333	0.884131974626637	0.800000000000000	0.800000000000000	0.842537391531134	0.886002375700727	0.800000000000000	0.800000000000000
0.457728864432216	0.841544644949539	0.885059521804684	0.800000000000000	0.800000000000000	0.841544644949344	0.886929230020157	0.800000000000000	0.800000000000000
0.458479239619810	0.840570498290150	0.885989943664863	0.800000000000000	0.800000000000000	0.840570498289960	0.887859418578510	0.800000000000000	0.800000000000000
0.459229614807404	0.839614732236527	0.886925091042902	0.800000000000000	0.800000000000000	0.839614732236340	0.888793599044265	0.800000000000000	0.800000000000000
0.459979989994998	0.838677126490523	0.887865212857427	0.800000000000000	0.800000000000000	0.838677126490340	0.889733133264976	0.800000000000000	0.800000000000000
0.460730365182591	0.837757459893662	0.888807914616835	0.800000000000000	0.800000000000000	0.837757459893483	0.890674632167448	0.800000000000000	0.800000000000000
0.461480740370185	0.836855510545924	0.889757586752991	0.800000000000000	0.800000000000000	0.836855510545748	0.891623331276015	0.800000000000000	0.800000000000000
0.462231115557779	0.835971055922133	0.890709199444327	0.800000000000000	0.800000000000000	0.835971055921961	0.892573932374041	0.800000000000000	0.800000000000000
0.462981490745373	0.835103872985918	0.891666866348972	0.800000000000000	0.800000000000000	0.835103872985749	0.893529821028024	0.800000000000000	0.800000000000000
0.463731865932967	0.834253738301225	0.892627774986468	0.800000000000000	0.800000000000000	0.834253738301059	0.894489378262189	0.800000000000000	0.800000000000000
0.464482241120560	0.833420428141374	0.893592849560304	0.800000000000000	0.800000000000000	0.833420428141212	0.895452408002957	0.800000000000000	0.800000000000000
0.465232616308154	0.832603718595641	0.894562901229724	0.800000000000000	0.800000000000000	0.832603718595482	0.896420773981094	0.800000000000000	0.800000000000000
0.465982991495748	0.831803385673356	0.895535331401952	0.800000000000000	0.800000000000000	0.831803385673200	0.897390894914538	0.800000000000000	0.800000000000000
0.466733366683342	0.831019205405506	0.896514371909693	0.800000000000000	0.800000000000000	0.831019205405354	0.898367921061110	0.800000000000000	0.800000000000000
0.467483741870935	0.830250953943840	0.897494998593579	0.800000000000000	0.800000000000000	0.830250953943691	0.899346470600916	0.800000000000000	0.800000000000000
0.468234117058529	0.829498407657466	0.898481978013686	0.800000000000000	0.800000000000000	0.829498407657320	0.900330618578781	0.800000000000000	0.800000000000000
0.468984492246123	0.828761343226941	0.899471338017847	0.800000000000000	0.800000000000000	0.828761343226798	0.901317582279942	0.800000000000000	0.800000000000000
0.469734867433717	0.828039537735856	0.900465508277148	0.800000000000000	0.800000000000000	0.828039537735716	0.902308663325657	0.800000000000000	0.800000000000000
0.470485242621311	0.827332768759907	0.901463446044741	0.800000000000000	0.800000000000000	0.827332768759770	0.903303891324863	0.800000000000000	0.800000000000000
0.471235617808904	0.826640814453468	0.902464749111673	0.800000000000000	0.800000000000000	0.826640814453334	0.904301849979269	0.800000000000000	0.800000000000000
0.471985992996498	0.825963453633660	0.903471108178936	0.800000000000000	0.800000000000000	0.825963453633529	0.905305191800771	0.800000000000000	0.800000000000000
0.472736368184092	0.825300465861935	0.904479484785540	0.800000000000000	0.800000000000000	0.825300465861807	0.906309971249988	0.800000000000000	0.800000000000000
0.473486743371686	0.824651631523169	0.905494108387693	0.800000000000000	0.800000000000000	0.824651631523043	0.907321275952003	0.800000000000000	0.800000000000000
0.474237118559280	0.824016731902284	0.906509888410123	0.800000000000000	0.800000000000000	0.824016731902161	0.908333689070246	0.800000000000000	0.800000000000000
0.474987493746873	0.823395549258415	0.907532228770691	0.800000000000000	0.800000000000000	0.823395549258294	0.909351934385279	0.800000000000000	0.800000000000000
0.475737868934467	0.822787866896621	0.908556022009969	0.800000000000000	0.800000000000000	0.822787866896503	0.910372068434272	0.800000000000000	0.800000000000000
0.476488244122061	0.822193469237170	0.909585249945362	0.800000000000000	0.800000000000000	0.822193469237055	0.911396956223314	0.800000000000000	0.800000000000000
0.477238619309655	0.821612141882405	0.910616900482487	0.800000000000000	0.800000000000000	0.821612141882293	0.912424661003727	0.800000000000000	0.800000000000000
0.477988994497249	0.821043671681217	0.911652951362491	0.800000000000000	0.800000000000000	0.821043671681107	0.913456129260531	0.800000000000000	0.800000000000000
0.478739369684842	0.820487846791135	0.912692303217422	0.800000000000000	0.800000000000000	0.820487846791027	0.914491254657444	0.800000000000000	0.800000000000000
0.479489744872436	0.819944456738061	0.913735111006876	0.800000000000000	0.800000000000000	0.819944456737956	0.915529240125784	0.800000000000000	0.800000000000000
0.480240120060030	0.819413292473677	0.914782008415674	0.800000000000000	0.800000000000000	0.819413292473574	0.916571636243934	0.800000000000000	0.800000000000000
0.480990495247624	0.818894146430527	0.915831505912956	0.800000000000000	0.800000000000000	0.818894146430426	0.917616074436946	0.800000000000000	0.800000000000000
0.481740870435218	0.818386812574826	0.916885793564141	0.800000000000000	0.800000000000000	0.818386812574727	0.918665591734465	0.800000000000000	0.800000000000000
0.482491245622811	0.817891086456999	0.917941912328771	0.800000000000000	0.800000000000000	0.817891086456903	0.919716416954843	0.800000000000000	0.800000000000000
0.483241620810405	0.817406765259992	0.919003435432469	0.800000000000000	0.800000000000000	0.817406765259899	0.920772906374602	0.800000000000000	0.800000000000000
0.483991995997999	0.816933647845372	0.920066105798734	0.800000000000000	0.800000000000000	0.816933647845280	0.921830051734470	0.800000000000000	0.800000000000000
0.484742371185593	0.816471534797249	0.921134710273600	0.800000000000000	0.800000000000000	0.816471534797159	0.922893364832186	0.800000000000000	0.800000000000000
0.485492746373187	0.816020228464055	0.922203861434544	0.800000000000000	0.800000000000000	0.816020228463967	0.923957171031182	0.800000000000000	0.800000000000000
0.486243121560780	0.815579532998201	0.923279393990823	0.800000000000000	0.800000000000000	0.815579532998115	0.925026751342792	0.800000000000000	0.800000000000000
0.486993496748374	0.815149254393651	0.924355366602693	0.800000000000000	0.800000000000000	0.815149254393568	0.926097157010170	0.800000000000000	0.800000000000000
0.487743871935968	0.814729200521439	0.925437262231231	0.800000000000000	0.800000000000000	0.814729200521357	0.927172849851917	0.800000000000000	0.800000000000000
0.488494247123562	0.814319181163165	0.926519933519962	0.800000000000000	0.800000000000000	0.814319181163085	0.928249710234303	0.800000000000000	0.800000000000000
0.489244622311156	0.813919008042508	0.927608090603366	0.800000000000000	0.800000000000000	0.813919008042430	0.929331444153737	0.800000000000000	0.800000000000000
0.489994997498749	0.813528494854781	0.928697311578698	0.800000000000000	0.800000000000000	0.813528494854705	0.930414615574120	0.800000000000000	0.800000000000000
0.490745372686343	0.813147457294566	0.929791654793210	0.800000000000000	0.800000000000000	0.813147457294491	0.931502318026512	0.800000000000000	0.800000000000000
0.491495747873937	0.812775713081470	0.930887277724131	0.800000000000000	0.800000000000000	0.812775713081398	0.932591657996457	0.800000000000000	0.800000000000000
0.492246123061531	0.812413081984033	0.931987730684153	0.800000000000000	0.800000000000000	0.812413081983962	0.933685255363828	0.800000000000000	0.800000000000000
0.492996498249125	0.812059385841816	0.933089609236899	0.800000000000000	0.800000000000000	0.812059385841747	0.934780622692231	0.800000000000000	0.800000000000000
0.493746873436718	0.811714448585726	0.934196094519505	0.800000000000000	0.800000000000000	0.811714448585658	0.935880040302329	0.800000000000000	0.800000000000000
0.494497248624312	0.811378096256592	0.935304083867838	0.800000000000000	0.800000000000000	0.811378096256526	0.936981295200647	0.800000000000000	0.800000000000000
0.495247623811906	0.811050157022045	0.936416523033975	0.800000000000000	0.800000000000000	0.811050157021981	0.938086457345561	0.800000000000000	0.800000000000000
0.495997998999500	0.810730461191736	0.937530479963384	0.800000000000000	0.800000000000000	0.810730461191673	0.939193461529075	0.800000000000000	0.800000000000000
0.496748374187094	0.810418841230921	0.938648793581194	0.800000000000000	0.800000000000000	0.810418841230859	0.940304291483052	0.800000000000000	0.800000000000000
0.497498749374687	0.810115131772462	0.939768576590692	0.800000000000000	0.800000000000000	0.810115131772402	0.941416908268324	0.800000000000000	0.800000000000000
0.498249124562281	0.809819169627282	0.940892684258302	0.800000000000000	0.800000000000000	0.809819169627223	0.942533328306268	0.800000000000000	0.800000000000000
0.498999499749875	0.809530793793295	0.942018153657392	0.800000000000000	0.800000000000000	0.809530793793238	0.943651422704679	0.800000000000000	0.800000000000000
0.499749874937469	0.809249845462877	0.943147974024332	0.800000000000000	0.800000000000000	0.809249845462821	0.944773354117968	0.800000000000000	0.800000000000000
0.500500250125063	0.808976168028887	0.944278992024711	0.800000000000000	0.800000000000000	0.808976168028832	0.945896792924834	0.800000000000000	0.800000000000000
0.501250625312656	0.808709607089302	0.945414442812207	0.800000000000000	0.800000000000000	0.808709607089249	0.947024156040065	0.800000000000000	0.800000000000000
0.502001000500250	0.808450010450484	0.946550873614450	0.800000000000000	0.800000000000000	0.808450010450432	0.948152807920932	0.800000000000000	0.800000000000000
0.502751375687844	0.808197228129127	0.947691871634785	0.800000000000000	0.800000000000000	0.808197228129076	0.949285522114571	0.800000000000000	0.800000000000000
0.503501750875438	0.807951112352924	0.948833581510381	0.800000000000000	0.800000000000000	0.807951112352874	0.950419257685709	0.800000000000000	0.800000000000000
0.504252126063032	0.807711517559983	0.949980042685928	0.800000000000000	0.800000000000000	0.807711517559935	0.951557241400591	0.800000000000000	0.800000000000000
0.505002501250625	0.807478300397039	0.951126900054395	0.800000000000000	0.800000000000000	0.807478300396992	0.952695933306761	0.800000000000000	0.800000000000000
0.505752876438219	0.807251319716492	0.952278739427813	0.800000000000000	0.800000000000000	0.807251319716445	0.953839104066872	0.800000000000000	0.800000000000000
0.506503251625813	0.807030436572311	0.953430614924003	0.800000000000000	0.800000000000000	0.807030436572265	0.954982627054262	0.800000000000000	0.800000000000000
0.507253626813407	0.806815514214847	0.954587746681158	0.800000000000000	0.800000000000000	0.806815514214802	0.956130901479296	0.800000000000000	0.800000000000000
0.508004002001001	0.806606418084578	0.955744878438313	0.800000000000000	0.800000000000000	0.806606418084534	0.957279175904331	0.800000000000000	0.800000000000000
0.508754377188594	0.806403015804837	0.956906850719508	0.800000000000000	0.800000000000000	0.806403015804795	0.958432426283502	0.800000000000000	0.800000000000000
0.509504752376188	0.806205177173552	0.958069188210890	0.800000000000000	0.800000000000000	0.806205177173511	0.959585720102383	0.800000000000000	0.800000000000000
0.510255127563782	0.806012774154029	0.959235839336518	0.800000000000000	0.800000000000000	0.806012774153988	0.960743472482462	0.800000000000000	0.800000000000000
0.511005502751376	0.805825680864824	0.960403295073388	0.800000000000000	0.800000000000000	0.805825680864785	0.961901700546202	0.800000000000000	0.800000000000000
0.511755877938970	0.805643773568737	0.961574501936279	0.800000000000000	0.800000000000000	0.805643773568698	0.963063835509793	0.800000000000000	0.800000000000000
0.512506253126563	0.805466930660949	0.962746987649851	0.800000000000000	0.800000000000000	0.805466930660912	0.964226911804270	0.800000000000000	0.800000000000000
0.513256628314157	0.805295032656360	0.963922629645876	0.800000000000000	0.800000000000000	0.805295032656323	0.965393312297784	0.800000000000000	0.800000000000000
0.514007003501751	0.805127962176135	0.965100056303067	0.800000000000000	0.800000000000000	0.805127962176099	0.966561149954445	0.800000000000000	0.800000000000000
0.514757378689345	0.804965603933517	0.966280015369948	0.800000000000000	0.800000000000000	0.804965603933482	0.967731701339837	0.800000000000000	0.800000000000000
0.515507753876939	0.804807844718921	0.967462293168433	0.800000000000000	0.800000000000000	0.804807844718887	0.968904212646281	0.800000000000000	0.800000000000000
0.516258129064532	0.804654573384350	0.968646453825377	0.800000000000000	0.800000000000000	0.804654573384316	0.970078802748809	0.800000000000000	0.800000000000000
0.517008504252126	0.804505680827162	0.969833492199792	0.800000000000000	0.800000000000000	0.804505680827129	0.971255899158739	0.800000000000000	0.800000000000000
0.517758879439720	0.804361059973222	0.971021741586184	0.800000000000000	0.800000000000000	0.804361059973190	0.972434418310482	0.800000000000000	0.800000000000000
0.518509254627314	0.804220605759467	0.972213449216691	0.800000000000000	0.800000000000000	0.804220605759436	0.973616010452116	0.800000000000000	0.800000000000000
0.519259629814908	0.804084215115919	0.973405677117925	0.800000000000000	0.800000000000000	0.804084215115889	0.974798351531464	0.800000000000000	0.800000000000000
0.520010005002501	0.803951786947165	0.974601961852006	0.800000000000000	0.800000000000000	0.803951786947135	0.975984349215317	0.800000000000000	0.800000000000000
0.520760380190095	0.803823222113349	0.975798246586088	0.800000000000000	0.800000000000000	0.803823222113320	0.977170407682623	0.800000000000000	0.800000000000000
0.521510755377689	0.803698423410691	0.976998829635581	0.800000000000000	0.800000000000000	0.803698423410662	0.978360719908210	0.800000000000000	0.800000000000000
0.522261130565283	0.803577295551567	0.978199598579639	0.800000000000000	0.800000000000000	0.803577295551539	0.979551032133797	0.800000000000000	0.800000000000000
0.523011505752877	0.803459745144181	0.979403854088881	0.800000000000000	0.800000000000000	0.803459745144154	0.980744928798919	0.800000000000000	0.800000000000000
0.523761880940470	0.803345680671847	0.980609013626193	0.800000000000000	0.800000000000000	0.803345680671821	0.981939463760273	0.800000000000000	0.800000000000000
0.524512256128064	0.803235012471913	0.981816838851871	0.800000000000000	0.800000000000000	0.803235012471887	0.983136783996433	0.800000000000000	0.800000000000000
0.525262631315658	0.803127652714355	0.983026294791813	0.800000000000000	0.800000000000000	0.803127652714330	0.984335449086953	0.800000000000000	0.800000000000000
0.526013006503252	0.803023515380061	0.984237589778166	0.800000000000000	0.800000000000000	0.803023515380036	0.985536095478362	0.800000000000000	0.800000000000000
0.526763381690846	0.802922516238833	0.985451247249269	0.800000000000000	0.800000000000000	0.802922516238808	0.986738797294005	0.800000000000000	0.800000000000000
0.527513756878439	0.802824572827126	0.986665914813201	0.800000000000000	0.800000000000000	0.802824572827103	0.987942675113620	0.800000000000000	0.800000000000000
0.528264132066033	0.802729604425562	0.987883678169768	0.800000000000000	0.800000000000000	0.802729604425538	0.989149319455477	0.800000000000000	0.800000000000000
0.529014507253627	0.802637532036214	0.989101623890077	0.800000000000000	0.800000000000000	0.802637532036191	0.990356336680772	0.800000000000000	0.800000000000000
0.529764882441221	0.802548278359716	0.990323396583314	0.800000000000000	0.800000000000000	0.802548278359694	0.991566828555721	0.800000000000000	0.800000000000000
0.530515257628815	0.802461767772197	0.991545169276552	0.800000000000000	0.800000000000000	0.802461767772176	0.992777320430669	0.800000000000000	0.800000000000000
0.531265632816408	0.802377926302062	0.992770213529986	0.800000000000000	0.800000000000000	0.802377926302041	0.993991139501890	0.800000000000000	0.800000000000000
0.532016008004002	0.802296681606655	0.993995898326208	0.800000000000000	0.800000000000000	0.802296681606634	0.995205383123023	0.800000000000000	0.800000000000000
0.532766383191596	0.802217962948807	0.995223942322737	0.800000000000000	0.800000000000000	0.802217962948786	0.996422069131649	0.800000000000000	0.800000000000000
0.533516758379190	0.802141701173299	0.996453441525479	0.800038137936224	0.800000000000000	0.802141701173280	0.997639967916922	0.800017602643124	0.800000000000000
0.534267133566783	0.802067828683257	0.997684398647982	0.800062985095549	0.800000000000000	0.802067828683237	0.998859436217255	0.800045414206276	0.800000000000000
0.535017508754377	0.801996279416485	0.998917613958172	0.800087152324629	0.800000000000000	0.801996279416467	1.00008089278974	0.800072890191732	0.800000000000000
0.535767883941971	0.801926988821780	1.00015140036694	0.800111503962825	0.800000000000000	0.801926988821762	1.00130306146310	0.800100392093682	0.800000000000000
0.536518259129565	0.801859893835214	1.00138823252207	0.800136028350026	0.800000000000000	0.801859893835196	1.00252797763180	0.800127953117036	0.800000000000000
0.537268634317159	0.801794932856425	1.00262506467720	0.800160704774488	0.800000000000000	0.801794932856408	1.00375289380050	0.800155597307851	0.800000000000000
0.538019009504752	0.801732045724918	1.00386511590827	0.800185525718766	0.800000000000000	0.801732045724901	1.00498104426794	0.800183348310247	0.800000000000000
0.538769384692346	0.801671173696398	1.00510546471762	0.800210498564908	0.800000000000000	0.801671173696381	1.00620932105392	0.800211229688073	0.800000000000000
0.539519759879940	0.801612259419146	1.00634808496770	0.800235640328371	0.800000000000000	0.801612259419130	1.00743991643011	0.800239264994509	0.800000000000000
0.540270135067534	0.801555246910456	1.00759184984306	0.800260972820014	0.800000000000000	0.801555246910440	1.00867145402527	0.800267477813566	0.800000000000000
0.541020510255128	0.801500081533141	1.00883696298187	0.800286519475696	0.800000000000000	0.801500081533125	1.00990441972943	0.800295891779486	0.800000000000000
0.541770885442721	0.801446709972127	1.01008404288134	0.800312303729703	0.800000000000000	0.801446709972112	1.01113911750441	0.800324530586636	0.800000000000000
0.542521260630315	0.801395080211147	1.01133157549263	0.800338348422395	0.800000000000000	0.801395080211133	1.01237438164827	0.800353417995444	0.800000000000000
0.543271635817909	0.801345141509536	1.01258186825720	0.800364675758206	0.800000000000000	0.801345141509521	1.01361213814458	0.800382577837004	0.800000000000000
0.544022011005503	0.801296844379156	1.01383216102178	0.800391307480254	0.800000000000000	0.801296844379142	1.01484989464089	0.800412034017505	0.800000000000000
0.544772386193097	0.801250140561455	1.01508515202499	0.800418265078605	0.800000000000000	0.801250140561441	1.01609034443200	0.800441810522762	0.800000000000000
0.545522761380690	0.801204983004655	1.01633855448463	0.800445569956145	0.800000000000000	0.801204983004642	1.01733105734728	0.800471931422883	0.800000000000000
0.546273136568284	0.801161325841111	1.01759372237402	0.800473243535363	0.800000000000000	0.801161325841098	1.01857356665349	0.800502420876875	0.800000000000000
0.547023511755878	0.801119124364818	1.01885013116879	0.800501307315994	0.800000000000000	0.801119124364805	1.01981713282878	0.800533303137127	0.800000000000000
0.547773886943472	0.801078335009097	1.02010740991947	0.800529782901022	0.800000000000000	0.801078335009084	1.02106163686073	0.800564602553634	0.800000000000000
0.548524262131066	0.801038915324458	1.02136672101939	0.800558692005762	0.800000000000000	0.801038915324446	1.02230795226597	0.800596343577921	0.800000000000000
0.549274637318659	0.801000823956653	1.02262604725039	0.800588056459511	0.800000000000000	0.801000823956642	1.02355438883024	0.800628550766655	0.800000000000000
0.550025012506253	0.800964020624922	1.02388815518676	0.800617898205032	0.800000000000000	0.800964020624911	1.02480334854816	0.800661248784895	0.800000000000000
0.550775387693847	0.800928466100445	1.02515026312312	0.800648239298255	0.800000000000000	0.800928466100434	1.02605230826608	0.800694462409028	0.800000000000000
0.551525762881441	0.800894122185001	1.02641426654747	0.800679101908940	0.800000000000000	0.800894122184990	1.02730315622716	0.800728216529356	0.800000000000000
0.552276138069035	0.800860951689848	1.02767906530843	0.800710508322251	0.800000000000000	0.800860951689837	1.02855465443528	0.800762536152368	0.800000000000000
0.553026513256628	0.800828918414820	1.02894489015317	0.800742480940869	0.800000000000000	0.800828918414810	1.02980721146690	0.800797446402668	0.800000000000000
0.553776888444222	0.800797987127655	1.03021227350707	0.800775042287308	0.800000000000000	0.800797987127645	1.03106114141782	0.800832972524606	0.800000000000000
0.554527263631816	0.800768123543555	1.03147986328334	0.800808215006197	0.800000000000000	0.800768123543545	1.03231535198875	0.800869139883562	0.800000000000000
0.555277638819410	0.800739294304987	1.03274972347948	0.800842021866395	0.800000000000000	0.800739294304977	1.03357160598863	0.800905973966931	0.800000000000000
0.556028014007004	0.800711466961722	1.03401958367562	0.800876485762865	0.800000000000000	0.800711466961713	1.03482785998851	0.800943500384787	0.800000000000000
0.556778389194597	0.800684609951124	1.03529125231022	0.800911629718290	0.800000000000000	0.800684609951115	1.03608588639781	0.800981744870227	0.800000000000000
0.557528764382191	0.800658692578690	1.03656348061474	0.800947476884394	0.800000000000000	0.800658692578681	1.03734435578296	0.801020733279407	0.800000000000000
0.558279139569785	0.800633684998841	1.03783669895602	0.800984050542999	0.800000000000000	0.800633684998832	1.03860382230546	0.801060491591261	0.800000000000000
0.559029514757379	0.800609558195972	1.03911118664589	0.801021374106787	0.800000000000000	0.800609558195964	1.03986439741677	0.801101045906902	0.800000000000000
0.559779889944973	0.800586283965766	1.04038590459069	0.801059471119785	0.800000000000000	0.800586283965757	1.04112525471223	0.801142422448719	0.800000000000000
0.560530265132566	0.800563834896759	1.04166254137233	0.801098365257554	0.800000000000000	0.800563834896751	1.04238782486792	0.801184647559151	0.800000000000000
0.561280640320160	0.800542184352187	1.04293917815397	0.801138080327057	0.800000000000000	0.800542184352179	1.04365039502360	0.801227747699153	0.800000000000000
0.562031015507754	0.800521306452080	1.04421738539064	0.801178640266162	0.800000000000000	0.800521306452073	1.04491447935183	0.801271749446342	0.800000000000000
0.562781390695348	0.800501176055644	1.04549605973933	0.801220069142680	0.800000000000000	0.800501176055636	1.04617893281792	0.801316679492837	0.800000000000000
0.563531765882942	0.800481768743895	1.04677556088272	0.801262405289589	0.800000000000000	0.800481768743887	1.04744420324123	0.801362569232431	0.800000000000000
0.564282141070535	0.800463060802576	1.04805616135824	0.801305670151904	0.800000000000000	0.800463060802569	1.04871042719983	0.801409463247822	0.800000000000000
0.565032516258129	0.800445029205341	1.04933691209973	0.801349879040393	0.800000000000000	0.800445029205334	1.04997683998141	0.801457368598029	0.800000000000000
0.565782891445723	0.800427651597213	1.05061932545512	0.801395056633771	0.800000000000000	0.800427651597206	1.05124472049673	0.801506312513108	0.800000000000000
0.566533266633317	0.800410906278309	1.05190173881050	0.801441227737719	0.800000000000000	0.800410906278303	1.05251260101205	0.801556322326381	0.800000000000000
0.567283641820910	0.800394772187849	1.05318539526081	0.801488417282086	0.800000000000000	0.800394772187842	1.05378165598369	0.801607425470447	0.800000000000000
0.568034017008504	0.800379228888424	1.05446950706065	0.801536650318125	0.800000000000000	0.800379228888418	1.05505107796630	0.801659649472864	0.800000000000000
0.568784392196098	0.800364256550551	1.05575421531144	0.801585952015473	0.800000000000000	0.800364256550545	1.05632107778715	0.801713021951503	0.800000000000000
0.569534767383692	0.800349835937486	1.05703991112193	0.801636347658724	0.800000000000000	0.800349835937480	1.05759192495454	0.801767570609570	0.800000000000000
0.570285142571286	0.800335948390320	1.05832563198194	0.801687862643658	0.800000000000000	0.800335948390314	1.05886283078391	0.801823323230286	0.800000000000000
0.571035517758879	0.800322575813337	1.05961279512634	0.801740522473148	0.800000000000000	0.800322575813331	1.06013498562006	0.801880307671233	0.800000000000000
0.571785892946473	0.800309700659648	1.06089995827074	0.801794352752684	0.800000000000000	0.800309700659642	1.06140714045622	0.801938551858378	0.800000000000000
0.572536268134067	0.800297305917089	1.06218800389119	0.801849379185521	0.800000000000000	0.800297305917083	1.06268010420780	0.801998083779729	0.800000000000000
0.573286643321661	0.800285375094389	1.06347651691992	0.801905627567366	0.800000000000000	0.800285375094383	1.06395344791924	0.802058931478655	0.800000000000000
0.574037018509255	0.800273892207599	1.06476538330295	0.801963123780580	0.800000000000000	0.800273892207594	1.06522712545124	0.802121123046848	0.800000000000000
0.574787393696848	0.800262841766791	1.06605512829917	0.802021893787838	0.800000000000000	0.800262841766786	1.06650153792051	0.802184686616940	0.800000000000000
0.575537768884442	0.800252208763016	1.06734487329538	0.802081963626365	0.800000000000000	0.800252208763011	1.06777595038978	0.802249650354763	0.800000000000000
0.576288144072036	0.800241978655518	1.06863563702317	0.802143359403932	0.800000000000000	0.800241978655513	1.06905125419082	0.802316042451255	0.800000000000000
0.577038519259630	0.800232137359215	1.06992649346997	0.802206107293268	0.800000000000000	0.800232137359211	1.07032661392722	0.802383891114030	0.800000000000000
0.577788894447224	0.800222671232430	1.07121788821471	0.802270233522045	0.800000000000000	0.800222671232426	1.07160244065557	0.802453224558611	0.800000000000000
0.578539269634817	0.800213567064875	1.07250973547691	0.802335764362950	0.800000000000000	0.800213567064870	1.07287862474224	0.802524070999294	0.800000000000000
0.579289644822411	0.800204812065889	1.07380172800328	0.802402726127064	0.800000000000000	0.800204812065885	1.07415494130318	0.802596458639622	0.800000000000000
0.580040020010005	0.800196393852926	1.07509444392375	0.802471145156442	0.800000000000000	0.800196393852922	1.07543182534331	0.802670415662518	0.800000000000000
0.580790395197599	0.800188300440287	1.07638715984422	0.802541047815034	0.800000000000000	0.800188300440283	1.07670870938344	0.802745970220062	0.800000000000000
0.581540770385193	0.800180520228094	1.07768046268581	0.802612460479204	0.800000000000000	0.800180520228090	1.07798605810409	0.802823150422937	0.800000000000000
0.582291145572786	0.800173041991508	1.07897392278522	0.802685409527238	0.800000000000000	0.800173041991504	1.07926351615874	0.802901984329570	0.800000000000000
0.583041520760380	0.800165854870187	1.08026763572846	0.802759921327030	0.800000000000000	0.800165854870183	1.08054116511706	0.802982499934934	0.800000000000000
0.583791895947974	0.800158948357971	1.08156171563546	0.802836022220462	0.800000000000000	0.800158948357968	1.08181906964403	0.803064725158912	0.800000000000000
0.584542271135568	0.800152312292813	1.08285580800056	0.802913821090799	0.800000000000000	0.800152312292809	1.08309698804086	0.803148753374551	0.800000000000000
0.585292646323162	0.800145936846922	1.08415038052368	0.802993279347842	0.800000000000000	0.800145936846918	1.08437520982576	0.803234588199253	0.800000000000000
0.586043021510755	0.800139812517149	1.08544495304680	0.803074412138063	0.800000000000000	0.800139812517145	1.08565343161065	0.803322222748985	0.800000000000000
0.586793396698349	0.800133930115585	1.08673975905446	0.803157245915094	0.800000000000000	0.800133930115582	1.08693177602205	0.803411684789280	0.800000000000000
0.587543771885943	0.800128280760387	1.08803469581071	0.803241807069536	0.800000000000000	0.800128280760384	1.08821018410415	0.803503001955001	0.800000000000000
0.588294147073537	0.800122855866811	1.08932969259777	0.803328121915598	0.800000000000000	0.800122855866808	1.08948860670929	0.803596201736781	0.800000000000000
0.589044522261131	0.800117647138471	1.09062486434298	0.803416216677384	0.800000000000000	0.800117647138468	1.09076706829894	0.803691311467192	0.800000000000000
0.589794897448724	0.800112646558797	1.09192003608818	0.803506117474144	0.800000000000000	0.800112646558794	1.09204552988860	0.803788358306706	0.800000000000000
0.590545272636318	0.800107846382711	1.09321529683330	0.803597850312640	0.800000000000000	0.800107846382708	1.09332391972598	0.803887369229541	0.800000000000000
0.591295647823912	0.800103239128497	1.09451057100797	0.803691441086634	0.800000000000000	0.800103239128494	1.09460230011041	0.803988371009036	0.800000000000000
0.592046023011506	0.800098817569878	1.09580583061106	0.803786915563216	0.800000000000000	0.800098817569876	1.09588057259510	0.804091390202646	0.800000000000000
0.592796398199100	0.800094574728291	1.09710107453050	0.803884299353600	0.800000000000000	0.800094574728289	1.09715873502393	0.804196453136751	0.800000000000000
0.593546773386693	0.800090503865349	1.09839630288040	0.803983617889242	0.800000000000000	0.800090503865346	1.09843685958022	0.804303585891393	0.800000000000000
0.594297148574287	0.800086598475502	1.09969138111559	0.804084896411287	0.800000000000000	0.800086598475500	1.09971466511972	0.804412814284871	0.800000000000000
0.595047523761881	0.800082852278881	1.10098645935077	0.804188159953046	0.800000000000000	0.800082852278879	1.10099247065922	0.804524163857903	0.800000000000000
0.595797898949475	0.800079259214327	1.10228132328756	0.804293433312199	0.800000000000000	0.800079259214325	1.10226991893122	0.804637659857387	0.800000000000000
0.596548274137069	0.800075813432601	1.10357609809331	0.804400891902738	0.800000000000000	0.800075813432599	1.10354722626070	0.804753453476884	0.800000000000000
0.597298649324662	0.800072509289768	1.10487073206667	0.804510453228862	0.800000000000000	0.800072509289766	1.10482432273132	0.804871523107808	0.800000000000000
0.598049024512256	0.800069341340763	1.10616506510379	0.804622108849027	0.800000000000000	0.800069341340761	1.10610098783503	0.804991824665317	0.800000000000000
0.598799399699850	0.800066304333119	1.10745939814090	0.804735882993221	0.800000000000000	0.800066304333117	1.10737765293874	0.805114382445574	0.800000000000000
0.599549774887444	0.800063393200870	1.10875318681114	0.804851799606023	0.800000000000000	0.800063393200868	1.10865357588174	0.805239220375912	0.800000000000000
0.600300150075038	0.800060603058609	1.11004693570617	0.804969882331421	0.800000000000000	0.800060603058607	1.10992945154595	0.805366361998291	0.800000000000000
0.601050525262631	0.800057929195717	1.11134028754043	0.805090154520965	0.800000000000000	0.800057929195716	1.11120480718985	0.805495830451886	0.800000000000000
0.601800900450225	0.800055367070745	1.11263330912551	0.805212639228079	0.800000000000000	0.800055367070743	1.11247974212919	0.805627648455840	0.800000000000000
0.602551275637819	0.800052912305946	1.11392618998198	0.805337359161783	0.800000000000000	0.800052912305945	1.11375449410534	0.805761838292405	0.800000000000000
0.603301650825413	0.800050560681969	1.11521833850772	0.805464336628401	0.800000000000000	0.800050560681968	1.11502833137532	0.805898421789886	0.800000000000000
0.604052026013006	0.800048308132689	1.11651048703345	0.805593593509663	0.800000000000000	0.800048308132688	1.11630216864530	0.806037420304941	0.800000000000000
0.604802401200600	0.800046150740192	1.11780184010051	0.805725194532874	0.800000000000000	0.800046150740190	1.11757501788269	0.806178855794008	0.800000000000000
0.605552776388194	0.800044084729893	1.11909296621418	0.805859364886392	0.800000000000000	0.800044084729891	1.11884759190079	0.806323052078189	0.800000000000000
0.606303151575788	0.800042106465802	1.12038362717600	0.805995893794835	0.800000000000000	0.800042106465800	1.12011958939403	0.806469740398111	0.800000000000000
0.607053526763382	0.800040212445917	1.12167358092148	0.806134801935359	0.800000000000000	0.800040212445915	1.12139072021025	0.806618940519211	0.800000000000000
0.607803901950975	0.800038399297754	1.12296351111091	0.806276109528386	0.800000000000000	0.800038399297753	1.12266181961981	0.806770671656326	0.800000000000000
0.608554277138569	0.800036663774009	1.12425213806130	0.806419836346970	0.800000000000000	0.800036663774008	1.12393130165108	0.806924952455776	0.800000000000000
0.609304652326163	0.800035002748338	1.12554076501168	0.806566001720987	0.800000000000000	0.800035002748337	1.12520078368236	0.807081800978521	0.800000000000000
0.610055027513757	0.800033413211269	1.12682844057083	0.806714624473690	0.800000000000000	0.800033413211268	1.12646904576101	0.807241234683488	0.800000000000000
0.610805402701351	0.800031892266233	1.12811558407857	0.806865722825598	0.800000000000000	0.800031892266232	1.12773662515876	0.807403270410668	0.800000000000000
0.611555777888944	0.800030437125711	1.12940228771647	0.807019314349237	0.800000000000000	0.800030437125711	1.12900360499825	0.807567924364026	0.800000000000000
0.612306153076538	0.800029045107496	1.13068778910626	0.807175742337658	0.800000000000000	0.800029045107495	1.13026893251101	0.807735497640212	0.800000000000000
0.613056528264132	0.800027713631070	1.13197329049606	0.807334785671884	0.800000000000000	0.800027713631069	1.13153426002378	0.807905865787417	0.800000000000000
0.613806903451726	0.800026440214086	1.13325717072108	0.807496392521802	0.800000000000000	0.800026440214086	1.13279708401738	0.808078917328575	0.800000000000000
0.614557278639320	0.800025222468967	1.13454086617282	0.807660578701469	0.800000000000000	0.800025222468966	1.13405961291033	0.808254666289903	0.800000000000000
0.615307653826913	0.800024058099592	1.13582351466058	0.807827359469728	0.800000000000000	0.800024058099591	1.13532015467855	0.808433125986201	0.800000000000000
0.616058029014507	0.800022944898104	1.13710523897591	0.807996749468489	0.800000000000000	0.800022944898103	1.13657890897732	0.808614309005080	0.800000000000000
0.616808404202101	0.800021880741800	1.13838660242562	0.808168762615008	0.800000000000000	0.800021880741800	1.13783673415979	0.808798227191734	0.800000000000000
0.617558779389695	0.800020863590129	1.13966618646902	0.808343411972661	0.800000000000000	0.800020863590129	1.13908976165396	0.808984891634401	0.800000000000000
0.618309154577289	0.800019891481776	1.14094577051242	0.808521195992850	0.800000000000000	0.800019891481776	1.14034278914813	0.809174750723296	0.800000000000000
0.619059529764882	0.800018962531845	1.14222347897469	0.808701690717432	0.800000000000000	0.800018962531844	1.14158790355248	0.809367491243822	0.800000000000000
0.619809904952476	0.800018074929124	1.14350074869429	0.808884882254326	0.800000000000000	0.800018074929124	1.14283106692008	0.809563031149856	0.800000000000000
0.620560280140070	0.800017226933445	1.14477688060063	0.809070781486390	0.800000000000000	0.800017226933445	1.14406636055803	0.809761378920047	0.800000000000000
0.621310655327664	0.800016416873120	1.14605166032396	0.809259398605963	0.800000000000000	0.800016416873120	1.14529190010236	0.809962542207993	0.800000000000000
0.622061030515258	0.800015643142464	1.14732615007198	0.809450742977700	0.800000000000000	0.800015643142464	1.14651494349093	0.810166527829352	0.800000000000000
0.622811405702851	0.800014904199401	1.14859825873171	0.809644869240011	0.800000000000000	0.800014904199401	1.14771427098323	0.810373341749943	0.800000000000000
0.623561780890445	0.800014198563139	1.14987036739144	0.809842325239146	0.800000000000000	0.800014198563139	1.14891359847553	0.810583611914116	0.800000000000000
0.624312156078039	0.800013524811932	1.15114028878433	0.810042560438748	0.800000000000000	0.800013524811932	1.15008417142211	0.810796774442860	0.800000000000000
0.625062531265633	0.800012881580904	1.15240954055216	0.810245581380109	0.800000000000000	0.800012881580904	1.15124505869804	0.811012806209026	0.800000000000000
0.625812906453227	0.800012267559955	1.15367748758573	0.810451393890826	0.800000000000000	0.800012267559955	1.15238107900522	0.811231710237961	0.800000000000000
0.626563281640820	0.800011681491729	1.15494369422666	0.810660002908212	0.800000000000000	0.800011681491729	1.15348048474187	0.811453488647863	0.800000000000000
0.627313656828414	0.800011122169656	1.15620958500936	0.810871412335597	0.800000000000000	0.800011122169656	1.15457405475192	0.811678142639443	0.800000000000000
0.628064032016008	0.800010588436052	1.15747255195564	0.811086324029464	0.800000000000000	0.800010588436052	1.15558163016885	0.811906301689771	0.800000000000000
0.628814407203602	0.800010079180290	1.15873551890192	0.811304123795539	0.800000000000000	0.800010079180290	1.15658920558579	0.812137501504296	0.800000000000000
0.629564782391196	0.800009593337030	1.15999582683720	0.811524763803633	0.800000000000000	0.800009593337030	1.15751206534691	0.812371606428258	0.800000000000000
0.630315157578789	0.800009129884508	1.16125535423531	0.811748245007679	0.800000000000000	0.800009129884508	1.15840255721541	0.812608614485289	0.800000000000000
0.631065532766383	0.800008687842884	1.16251322220915	0.811974567391976	0.800000000000000	0.800008687842884	1.15924816881785	0.812848522736600	0.800000000000000
0.631815907953977	0.800008266272652	1.16376910698602	0.812204030366654	0.800000000000000	0.800008266272652	1.16002118552036	0.813091539667539	0.800000000000000
0.632566283141571	0.800007864273093	1.16502443185905	0.812436915550609	0.800000000000000	0.800007864273093	1.16079131739792	0.813338131580548	0.800000000000000
0.633316658329165	0.800007480980793	1.16627646405301	0.812672672407451	0.800000000000000	0.800007480980793	1.16148552332451	0.813587643272687	0.800000000000000
0.634067033516758	0.800007115568210	1.16752849624696	0.812911297593781	0.800000000000000	0.800007115568210	1.16217972925109	0.813840068467823	0.800000000000000
0.634817408704352	0.800006767242283	1.16877709903110	0.813152786673695	0.800000000000000	0.800006767242283	1.16286893564848	0.814095399892783	0.800000000000000
0.635567783891946	0.800006435243104	1.17002506199489	0.813397339082179	0.800000000000000	0.800006435243104	1.16355585383104	0.814353734947361	0.800000000000000
0.636318159079540	0.800006118842623	1.17127067301265	0.813645540971676	0.800000000000000	0.800006118842623	1.16426761845098	0.814615862720822	0.800000000000000
0.637068534267134	0.800005817343406	1.17251434594204	0.813896627224766	0.800000000000000	0.800005817343406	1.16502951971326	0.814880905852716	0.800000000000000
0.637818909454727	0.800005530077439	1.17375683470588	0.814150589906722	0.800000000000000	0.800005530077439	1.16579142097554	0.815148853608218	0.800000000000000
0.638569284642321	0.800005256404969	1.17499598987011	0.814407419938703	0.800000000000000	0.800005256404969	1.16669673782769	0.815419694233247	0.800000000000000
0.639319659829915	0.800004995713390	1.17623514503433	0.814667580816771	0.800000000000000	0.800004995713390	1.16760553401744	0.815693781157787	0.800000000000000
0.640070035017509	0.800004747416170	1.17746961852874	0.814931248962807	0.800000000000000	0.800004747416170	1.16863789659688	0.815971504280082	0.800000000000000
0.640820410205103	0.800004510951813	1.17870401965546	0.815197794053926	0.800000000000000	0.800004510951813	1.16974389619963	0.816252118539689	0.800000000000000
0.641570785392696	0.800004285782864	1.17993484020703	0.815467203281153	0.800000000000000	0.800004285782864	1.17091431814554	0.816535608636662	0.800000000000000
0.642321160580290	0.800004071394946	1.18116424475481	0.815739462749910	0.800000000000000	0.800004071394946	1.17224329968685	0.816821958243062	0.800000000000000
0.643071535767884	0.800003867295834	1.18239124689285	0.816015729111163	0.800000000000000	0.800003867295834	1.17357228122816	0.817112201859766	0.800000000000000
0.643821910955478	0.800003673014564	1.18361540570501	0.816294925180895	0.800000000000000	0.800003673014564	1.17511997505361	0.817405492437445	0.800000000000000
0.644572286143072	0.800003488100573	1.18483841268499	0.816576969696441	0.800000000000000	0.800003488100573	1.17667444322820	0.817701629645251	0.800000000000000
0.645322661330665	0.800003312122871	1.18605706721799	0.816861844826521	0.800000000000000	0.800003312122871	1.17836914525394	0.818000593570617	0.800000000000000
0.646073036518259	0.800003144669248	1.18727572175100	0.817150500435673	0.800000000000000	0.800003144669248	1.18013118478959	0.818303201663136	0.800000000000000
0.646823411705853	0.800002985345503	1.18848877200223	0.817442374067609	0.800000000000000	0.800002985345503	1.18196407214882	0.818609137171911	0.800000000000000
0.647573786893447	0.800002833774713	1.18970165395870	0.817737067300865	0.800000000000000	0.800002833774713	1.18389875083665	0.818917877783339	0.800000000000000
0.648324162081041	0.800002689596516	1.19091004065439	0.818034558339406	0.800000000000000	0.800002689596516	1.18585550541914	0.819229399996381	0.800000000000000
0.649074537268634	0.800002552466433	1.19211687332627	0.818335855771068	0.800000000000000	0.800002552466433	1.18791467576748	0.819544568752548	0.800000000000000
0.649824912456228	0.800002422055210	1.19332037108112	0.818640389745793	0.800000000000000	0.800002422055210	1.18997384611583	0.819863076025346	0.800000000000000
0.650575287643822	0.800002298048184	1.19452086867607	0.818947701075220	0.800000000000000	0.800002298048184	1.19209879129491	0.820184334497463	0.800000000000000
0.651325662831416	0.800002180144679	1.19571923625273	0.819257763986375	0.800000000000000	0.800002180144679	1.19422522581360	0.820508317106546	0.800000000000000
0.652076038019010	0.800002068057421	1.19691310175929	0.819571942178822	0.800000000000000	0.800002068057421	1.19635604676930	0.820836228037644	0.800000000000000
0.652826413206603	0.800001961511975	1.19810608065649	0.819889074268032	0.800000000000000	0.800001961511975	1.19848788392441	0.821167191832970	0.800000000000000
0.653576788394197	0.800001860246207	1.19929300474694	0.820208927848797	0.800000000000000	0.800001860246207	1.20058140094854	0.821500840587693	0.800000000000000
0.654327163581791	0.800001764009763	1.20047992883739	0.820531818482140	0.800000000000000	0.800001764009763	1.20265672829122	0.821837339598052	0.800000000000000
0.655077538769385	0.800001672563574	1.20165997862723	0.820858756151717	0.800000000000000	0.800001672563574	1.20466659815197	0.822177963024299	0.800000000000000
0.655827913956979	0.800001585679374	1.20283963966647	0.821188378259655	0.800000000000000	0.800001585679374	1.20662790246968	0.822521226027351	0.800000000000000
0.656578289144572	0.800001503139241	1.20401339163636	0.821520652339882	0.800000000000000	0.800001503139241	1.20850815837263	0.822867095556024	0.800000000000000
0.657328664332166	0.800001424735158	1.20518545542562	0.821856787917519	0.800000000000000	0.800001424735158	1.21030625166795	0.823216604874367	0.800000000000000
0.658079039519760	0.800001350268583	1.20635257694761	0.822196140160284	0.800000000000000	0.800001350268583	1.21201554703251	0.823569415490745	0.800000000000000
0.658829414707354	0.800001279550049	1.20751669560124	0.822538097649642	0.800000000000000	0.800001279550049	1.21361271644206	0.823924778640311	0.800000000000000
0.659579789894948	0.800001212398765	1.20867682928751	0.822883173532237	0.800000000000000	0.800001212398765	1.21511844098776	0.824283039877273	0.800000000000000
0.660330165082541	0.800001148642248	1.20983263949811	0.823232201316256	0.800000000000000	0.800001148642248	1.21649047994620	0.824645316784358	0.800000000000000
0.661080540270135	0.800001088115957	1.21098540086210	0.823583780599680	0.800000000000000	0.800001088115957	1.21777199823097	0.825010086181948	0.800000000000000
0.661830915457729	0.800001030662954	1.21213252251989	0.823937878982342	0.800000000000000	0.800001030662954	1.21890909969273	0.825377309340060	0.800000000000000
0.662581290645323	0.800000976133563	1.21327749743394	0.824296510910186	0.800000000000000	0.800000976133563	1.21995959318583	0.825748803504299	0.800000000000000
0.663331665832917	0.800000924385060	1.21441553234087	0.824657633974427	0.800000000000000	0.800000924385060	1.22086601124881	0.826122877289815	0.800000000000000
0.664082041020510	0.800000875281367	1.21555227427156	0.825021206500935	0.800000000000000	0.800000875281367	1.22169270098799	0.826499336567744	0.800000000000000
0.664832416208104	0.800000828692755	1.21668080484151	0.825388979729524	0.800000000000000	0.800000828692755	1.22238542979880	0.826879715197716	0.800000000000000
0.665582791395698	0.800000784495566	1.21780883180384	0.825759552245862	0.800000000000000	0.800000784495566	1.22300833978907	0.827262977201515	0.800000000000000
0.666333166583292	0.800000742571946	1.21892741930977	0.826132504434489	0.800000000000000	0.800000742571946	1.22351499561104	0.827648550692234	0.800000000000000
0.667083541770886	0.800000702809584	1.22004600681569	0.826509480141639	0.800000000000000	0.800000702809584	1.22396460317996	0.828037857631028	0.800000000000000
0.667833916958479	0.800000665101466	1.22115439310480	0.826889391443822	0.800000000000000	0.800000665101466	1.22432084465865	0.828430177608816	0.800000000000000
0.668584292146073	0.800000629345641	1.22226257595379	0.827271606027139	0.800000000000000	0.800000629345641	1.22463510699909	0.828824729497915	0.800000000000000
0.669334667333667	0.800000595444989	1.22336067539850	0.827657845831037	0.800000000000000	0.800000595444989	1.22488183703522	0.829223003173123	0.800000000000000
0.670085042521261	0.800000563307008	1.22445796675605	0.828046969095611	0.800000000000000	0.800000563307008	1.22510304813295	0.829624237099387	0.800000000000000
0.670835417708855	0.800000532843603	1.22554513990437	0.828438312901427	0.800000000000000	0.800000532843603	1.22528368239417	0.830027617988341	0.800000000000000
0.671585792896448	0.800000503970890	1.22663102524640	0.828833872070910	0.800000000000000	0.800000503970890	1.22545555462206	0.830434891300045	0.800000000000000
0.672336168084042	0.800000476609001	1.22770657669723	0.829232064633893	0.800000000000000	0.800000476609001	1.22561354044099	0.830844881722524	0.800000000000000
0.673086543271636	0.800000450681905	1.22878051093814	0.829632388820734	0.800000000000000	0.800000450681905	1.22577873599851	0.831256929014230	0.800000000000000
0.673836918459230	0.800000426117230	1.22984368272082	0.830037316074011	0.800000000000000	0.800000426117230	1.22595541949966	0.831673229226523	0.800000000000000
0.674587293646824	0.800000402846099	1.23090508694287	0.830444419873559	0.800000000000000	0.800000402846099	1.22615363111280	0.832091805684582	0.800000000000000
0.675337668834417	0.800000380802966	1.23195505082711	0.830854047034737	0.800000000000000	0.800000380802966	1.22638656079422	0.832512627781037	0.800000000000000
0.676088044022011	0.800000359925466	1.23300330854153	0.831267897561965	0.800000000000000	0.800000359925466	1.22665314849558	0.832937692669113	0.800000000000000
0.676838419209605	0.800000340154266	1.23403915705039	0.831683739701602	0.800000000000000	0.800000340154266	1.22697480922136	0.833364672178298	0.800000000000000
0.677588794397199	0.800000321432925	1.23507360989749	0.832102794939872	0.800000000000000	0.800000321432925	1.22733991283146	0.833794551274107	0.800000000000000
0.678339169584792	0.800000303707763	1.23609434590273	0.832525299937805	0.800000000000000	0.800000303707763	1.22777687465687	0.834227926746596	0.800000000000000
0.679089544772386	0.800000286927727	1.23711413753231	0.832949692938864	0.800000000000000	0.800000286927727	1.22826489317288	0.834663114352313	0.800000000000000
0.679839919959980	0.800000271044273	1.23811881293246	0.833378207808019	0.800000000000000	0.800000271044273	1.22883730784812	0.835102063167828	0.800000000000000
0.680590295147574	0.800000256011248	1.23912199307664	0.833809170896770	0.800000000000000	0.800000256011248	1.22946664992750	0.835543547023411	0.800000000000000
0.681340670335168	0.800000241784775	1.24011058444896	0.834242424986781	0.800000000000000	0.800000241784775	1.23018811309345	0.835987033603012	0.800000000000000
0.682091045522761	0.800000228323150	1.24109586950379	0.834679911857116	0.800000000000000	0.800000228323150	1.23097112396695	0.836434761695557	0.800000000000000
0.682841420710355	0.800000215586736	1.24206749387508	0.835119123826726	0.800000000000000	0.800000215586736	1.23184872689357	0.836884140703032	0.800000000000000
0.683591795897949	0.800000203537868	1.24303345412101	0.835561870871295	0.800000000000000	0.800000203537868	1.23279168634926	0.837336704829630	0.800000000000000
0.684342171085543	0.800000192140756	1.24398715287176	0.836007500349142	0.800000000000000	0.800000192140756	1.23382630841954	0.837792217331125	0.800000000000000
0.685092546273137	0.800000181361402	1.24493218786091	0.836454999287391	0.800000000000000	0.800000181361402	1.23492949891571	0.838249319713503	0.800000000000000
0.685842921460730	0.800000171167507	1.24586691466776	0.836906991874882	0.800000000000000	0.800000171167507	1.23611623676258	0.838710907227861	0.800000000000000
0.686593296648324	0.800000161528396	1.24678922155789	0.837360534281184	0.800000000000000	0.800000161528396	1.23737402832264	0.839173974218057	0.800000000000000
0.687343671835918	0.800000152414936	1.24770382784857	0.837817542805926	0.800000000000000	0.800000152414936	1.23870272906265	0.839640148212879	0.800000000000000
0.688094047023512	0.800000143799465	1.24860136736476	0.838277329634998	0.800000000000000	0.800000143799465	1.24010368157741	0.840109169255861	0.800000000000000
0.688844422211106	0.800000135655718	1.24949459166728	0.838739094043004	0.800000000000000	0.800000135655718	1.24155954249612	0.840579875048935	0.800000000000000
0.689594797398699	0.800000127958762	1.25036505109234	0.839205063446900	0.800000000000000	0.800000127958762	1.24308653662842	0.841054785614562	0.800000000000000
0.690345172586293	0.800000120684932	1.25123009941713	0.839672396593105	0.800000000000000	0.800000120684932	1.24465074922391	0.841530995424270	0.800000000000000
0.691095547773887	0.800000113811766	1.25207624135084	0.840143670126313	0.800000000000000	0.800000113811766	1.24628116042051	0.842010752873904	0.800000000000000
0.691845922961481	0.800000107317950	1.25291024241420	0.840617055690394	0.800000000000000	0.800000107317950	1.24793156625891	0.842492721979305	0.800000000000000
0.692596298149075	0.800000101183260	1.25373034840925	0.841093080496147	0.800000000000000	0.800000101183260	1.24963750076937	0.842976997704362	0.800000000000000
0.693346673336668	0.800000095388509	1.25452998336499	0.841572449624719	0.800000000000000	0.800000095388509	1.25135167356233	0.843464656018367	0.800000000000000
0.694097048524262	0.800000089915496	1.25532152554949	0.842053222242639	0.800000000000000	0.800000089915496	1.25309784931182	0.843953443924211	0.800000000000000
0.694847423711856	0.800000084746958	1.25608355130361	0.842538503469035	0.800000000000000	0.800000084746958	1.25484563485558	0.844446719363364	0.800000000000000
0.695597798899450	0.800000079866525	1.25683482136129	0.843024884953920	0.800000000000000	0.800000079866525	1.25659786740241	0.844941040318807	0.800000000000000
0.696348174087044	0.800000075258673	1.25756428251309	0.843515138633805	0.800000000000000	0.800000075258673	1.25833865601343	0.845438831104415	0.800000000000000
0.697098549274637	0.800000070908682	1.25827029910771	0.844007288357822	0.800000000000000	0.800000070908682	1.26006768667620	0.845938627784306	0.800000000000000
0.697848924462231	0.800000066802599	1.25896365525612	0.844502273445612	0.800000000000000	0.800000066802599	1.26175686670363	0.846440907664865	0.800000000000000
0.698599299649825	0.800000062927199	1.25961933986302	0.845000114006602	0.800000000000000	0.800000062927199	1.26342886307881	0.846946103196113	0.800000000000000
0.699349674837419	0.800000059269947	1.26025818405975	0.845499822951585	0.800000000000000	0.800000059269947	1.26502275681256	0.847452862869658	0.800000000000000
0.700100050025013	0.800000055818963	1.26087180654584	0.846003274737124	0.800000000000000	0.800000055818963	1.26657383737644	0.847963378657492	0.800000000000000
0.700850425212606	0.800000052562993	1.26144833769648	0.846507699187158	0.800000000000000	0.800000052562993	1.26805645162285	0.848474675690173	0.800000000000000
0.701600800400200	0.800000049491373	1.26200399860010	0.847016680515502	0.800000000000000	0.800000049491373	1.26943371368548	0.848990363819163	0.800000000000000
0.702351175587794	0.800000046594001	1.26252071670078	0.847526412120970	0.800000000000000	0.800000046594002	1.27074936404728	0.849506830779170	0.800000000000000
0.703101550775388	0.800000043861311	1.26299885353986	0.848040238101394	0.800000000000000	0.800000043861311	1.27192650987244	0.850026965957283	0.800000000000000
0.703851925962982	0.800000041284241	1.26344906595902	0.848555341429968	0.800000000000000	0.800000041284241	1.27298571462671	0.850548520355108	0.800000000000000
0.704602301150575	0.800000038854210	1.26384737396524	0.849073851612036	0.800000000000000	0.800000038854211	1.27394863558829	0.851073090054434	0.800000000000000
0.705352676338169	0.800000036563096	1.26419909938179	0.849594240482895	0.800000000000000	0.800000036563097	1.27471933293801	0.851599647996848	0.800000000000000
0.706103051525763	0.800000034403208	1.26451226425734	0.850117422429861	0.800000000000000	0.800000034403208	1.27533942521909	0.852128638883579	0.800000000000000
0.706853426713357	0.800000032367265	1.26476350335801	0.850643008859998	0.800000000000000	0.800000032367265	1.27582026775284	0.852660115159508	0.800000000000000
0.707603801900951	0.800000030448378	1.26494767081345	0.851170849122187	0.800000000000000	0.800000030448378	1.27609794865314	0.853193513094799	0.800000000000000
0.708354177088544	0.800000028640026	1.26507625149900	0.851701543603253	0.800000000000000	0.800000028640027	1.27615121832814	0.853729821263964	0.800000000000000
0.709104552276138	0.800000026936041	1.26513987142134	0.852234027817855	0.800000000000000	0.800000026936041	1.27601849741115	0.854267611306077	0.800000000000000
0.709854927463732	0.800000025330584	1.26510934749239	0.852769739434869	0.800000000000000	0.800000025330584	1.27568311284958	0.854808663790176	0.800000000000000
0.710605302651326	0.800000023818134	1.26500261710655	0.853306852251372	0.800000000000000	0.800000023818134	1.27509522174703	0.855350830196517	0.800000000000000
0.711355677838920	0.800000022393468	1.26481060532419	0.853847488746741	0.800000000000000	0.800000022393468	1.27422563499813	0.855896538372347	0.800000000000000
0.712106053026513	0.800000021051646	1.26451922767876	0.854389213828602	0.800000000000000	0.800000021051646	1.27310763446707	0.856443064602034	0.800000000000000
0.712856428214107	0.800000019787999	1.26407956607060	0.854934681729896	0.800000000000000	0.800000019787999	1.27172428216544	0.856993338897269	0.800000000000000
0.713606803401701	0.800000018598108	1.26351621309921	0.855481001776067	0.800000000000000	0.800000018598109	1.27005887268571	0.857544207614738	0.800000000000000
0.714357178589295	0.800000017477800	1.26281438493979	0.856031206519757	0.800000000000000	0.800000017477800	1.26809538049637	0.858098957605437	0.800000000000000
0.715107553776888	0.800000016423127	1.26195685864192	0.856582103271603	0.800000000000000	0.800000016423127	1.26581884258638	0.858654150684025	0.800000000000000
0.715857928964482	0.800000015430359	1.26092361459194	0.857136949321920	0.800000000000000	0.800000015430359	1.26321570090312	0.859213285194280	0.800000000000000
0.716608304152076	0.800000014495971	1.25967936629861	0.857692403569768	0.800000000000000	0.800000014495971	1.26027404054216	0.859772783720765	0.800000000000000
0.717358679339670	0.800000013616631	1.25819105325003	0.858251794540827	0.800000000000000	0.800000013616631	1.25698380946067	0.860336210923862	0.800000000000000
0.718109054527264	0.800000012789193	1.25645293664862	0.858811786133168	0.800000000000000	0.800000012789193	1.25333689311884	0.860899995203208	0.800000000000000
0.718859429714857	0.800000012010683	1.25443471222260	0.859375624911670	0.800000000000000	0.800000012010683	1.24932723647311	0.861467622725821	0.800000000000000
0.719609804902451	0.800000011278292	1.25210320442235	0.859940132763585	0.800000000000000	0.800000011278292	1.24495081769195	0.862035672288098	0.800000000000000
0.720360180090045	0.800000010589369	1.24942277749891	0.860508321632206	0.800000000000000	0.800000010589369	1.24020562268683	0.862607407310310	0.800000000000000
0.721110555277639	0.800000009941408	1.24635590350472	0.861077323734005	0.800000000000000	0.800000009941408	1.23508451880557	0.863179700911774	0.800000000000000
0.721860930465233	0.800000009332045	1.24286378227467	0.861649764496365	0.800000000000000	0.800000009332045	1.22953034771199	0.863755450280724	0.800000000000000
0.722611305652826	0.800000008759047	1.23886821305847	0.862223237923418	0.800000000000000	0.800000008759047	1.22360895772765	0.864331965920307	0.800000000000000
0.723361680840420	0.800000008220306	1.23432834038616	0.862799832033692	0.800000000000000	0.800000008220306	1.21727546937137	0.864911636248430	0.800000000000000
0.724112056028014	0.800000007713832	1.22923389310299	0.863377752962275	0.800000000000000	0.800000007713832	1.21054985166440	0.865492351163547	0.800000000000000
0.724862431215608	0.800000007237748	1.22354255177274	0.863958401652599	0.800000000000000	0.800000007237748	1.20340048454729	0.866075848940793	0.800000000000000
0.725612806403202	0.800000006790283	1.21710280731562	0.864540745371996	0.800000000000000	0.800000006790283	1.19585470382802	0.866660739622966	0.800000000000000
0.726363181590795	0.800000006369764	1.20998583323122	0.865125349778335	0.800000000000000	0.800000006369764	1.18790181840838	0.867247971324197	0.800000000000000
0.727113556778389	0.800000005974615	1.20208329184785	0.865712090701558	0.800000000000000	0.800000005974615	1.17954073892338	0.867837013524707	0.800000000000000
0.727863931965983	0.800000005603348	1.19335721388213	0.866300552004572	0.800000000000000	0.800000005603348	1.17077820328217	0.868427885717740	0.800000000000000
0.728614307153577	0.800000005254560	1.18379096369738	0.866891663717903	0.800000000000000	0.800000005254560	1.16161144050186	0.869021054456308	0.800000000000000
0.729364682341171	0.800000004926928	1.17336407205972	0.867483883264809	0.800000000000000	0.800000004926928	1.15204862810653	0.869615473910870	0.800000000000000
0.730115057528764	0.800000004619204	1.16208937521637	0.868079338495222	0.800000000000000	0.800000004619204	1.14208486976272	0.870212743485424	0.800000000000000
0.730865432716358	0.800000004330212	1.14997843935238	0.868675217903452	0.800000000000000	0.800000004330212	1.13173207586403	0.870810617282139	0.800000000000000
0.731615807903952	0.800000004058844	1.13707490501965	0.869274988473217	0.800000000000000	0.800000004058844	1.12099017256669	0.871411961278795	0.800000000000000
0.732366183091546	0.800000003804053	1.12344011365433	0.869874759042983	0.800000000000000	0.800000003804053	1.10986250317399	0.872013305275450	0.800000000000000
0.733116558279140	0.800000003564855	1.10916506079961	0.870478486692377	0.800000000000000	0.800000003564855	1.09835886965463	0.872618588221229	0.800000000000000
0.733866933466733	0.800000003340322	1.09436350066520	0.871082543659959	0.800000000000000	0.800000003340322	1.08650723693824	0.873223979524594	0.800000000000000
0.734617308654327	0.800000003129578	1.07916563656869	0.871689705935693	0.800000000000000	0.800000003129578	1.07448047056605	0.873832504534802	0.800000000000000
0.735367683841921	0.800000002931800	1.06371894318809	0.872298019517421	0.800000000000000	0.800000002931800	1.06293972703185	0.874441915338991	0.800000000000000
0.736118059029515	0.800000002746212	1.04817988437109	0.872908518870344	0.800000000000000	0.800000002746212	1.04954475718161	0.875053590397982	0.800000000000000
0.736868434217109	0.800000002572082	1.03270788144707	0.873521058588218	0.800000000000000	0.800000002572082	1.03671775426755	0.875666992218079	0.800000000000000
0.737618809404702	0.800000002408722	1.01745875981315	0.874134798280704	0.800000000000000	0.800000002408722	1.02438197275378	0.876281726064294	0.800000000000000
0.738369184592296	0.800000002255484	1.00257736067777	0.874751532931700	0.800000000000000	0.800000002255484	1.01247822352549	0.876899089748038	0.800000000000000
0.739119559779890	0.800000002111756	0.988192495622105	0.875368417140849	0.800000000000000	0.800000002111756	1.00097309170787	0.877516791980251	0.800000000000000
0.739869934967484	0.800000001976965	0.974414463607362	0.875989314583830	0.800000000000000	0.800000001976965	0.989845753855757	0.878138087720596	0.800000000000000
0.740620310155078	0.800000001850569	0.961324230518746	0.876610212026810	0.800000000000000	0.800000001850569	0.979084941248364	0.878759383460941	0.800000000000000
0.741370685342671	0.800000001732058	0.948989462715177	0.877234275831471	0.800000000000000	0.800000001732058	0.968685684843651	0.879383866250511	0.800000000000000
0.742121060530265	0.800000001620955	0.937455198844432	0.877859303239102	0.800000000000000	0.800000001620955	0.958643900700280	0.880009063598057	0.800000000000000
0.742871435717859	0.800000001516808	0.926725986334167	0.878486289509993	0.800000000000000	0.800000001516808	0.948956089242703	0.880636305892088	0.800000000000000
0.743621810905453	0.800000001419192	0.916808781922443	0.879115413504047	0.800000000000000	0.800000001419192	0.939621157087785	0.881265373768221	0.800000000000000
0.744372186093047	0.800000001327709	0.907670790501511	0.879745229162126	0.800000000000000	0.800000001327709	0.930641069358964	0.881895287754682	0.800000000000000
0.745122561280640	0.800000001241983	0.899326774082966	0.880378415611307	0.800000000000000	0.800000001241983	0.922013490416108	0.882528194465617	0.800000000000000
0.745872936468234	0.800000001161661	0.891696906272832	0.881011602060489	0.800000000000000	0.800000001161662	0.913731104112834	0.883161101176553	0.800000000000000
0.746623311655828	0.800000001086412	0.884748858691680	0.881648182872909	0.800000000000000	0.800000001086412	0.905804397672974	0.883797406866996	0.800000000000000
0.747373686843422	0.800000001015923	0.878440141765853	0.882285396760977	0.800000000000000	0.800000001015923	0.898213797516715	0.884434120116912	0.800000000000000
0.748124062031016	0.800000000949900	0.872720793235762	0.882924589488822	0.800000000000000	0.800000000949900	0.890978846146896	0.885072892944305	0.800000000000000
0.748874437218609	0.800000000888068	0.867537182568950	0.883565795436610	0.800000000000000	0.800000000888068	0.884080985391753	0.885713379849922	0.800000000000000
0.749624812406203	0.800000000830167	0.862835463095110	0.884207510851284	0.800000000000000	0.800000000830167	0.877517562332365	0.886354535575419	0.800000000000000
0.750375187593797	0.800000000775954	0.858579274378103	0.884852672766771	0.800000000000000	0.800000000775954	0.871285552577761	0.886998762680238	0.800000000000000
0.751125562781391	0.800000000725199	0.854737476734877	0.885497834682258	0.800000000000000	0.800000000725200	0.865380156043704	0.887642989785057	0.800000000000000
0.751875937968984	0.800000000677689	0.851235442135203	0.886145904350717	0.800000000000000	0.800000000677689	0.859794897490209	0.888290151941748	0.800000000000000
0.752626313156578	0.800000000633219	0.848069402165657	0.886794985292843	0.800000000000000	0.800000000633219	0.854521729218231	0.888938085231086	0.800000000000000
0.753376688344172	0.800000000591601	0.845183254553137	0.887445367058548	0.800000000000000	0.800000000591601	0.849553078062918	0.889587432103936	0.800000000000000
0.754127063531766	0.800000000552656	0.842557829371001	0.888098329942385	0.800000000000000	0.800000000552656	0.844901788946726	0.890239037019632	0.800000000000000
0.754877438719360	0.800000000516216	0.840157641441092	0.888751292826222	0.800000000000000	0.800000000516216	0.840536949750878	0.890890641935327	0.800000000000000
0.755627813906953	0.800000000482125	0.837968583786567	0.889407746201178	0.800000000000000	0.800000000482125	0.836445869450201	0.891545730331352	0.800000000000000
0.756378189094547	0.800000000450235	0.835949779152122	0.890064552879100	0.800000000000000	0.800000000450235	0.832653515440152	0.892200971786924	0.800000000000000
0.757128564282141	0.800000000420406	0.834110347660556	0.890723113185565	0.800000000000000	0.800000000420406	0.829117530604006	0.892858051703210	0.800000000000000
0.757878939469735	0.800000000392510	0.832404757988069	0.891383725359626	0.800000000000000	0.800000000392510	0.825847214914447	0.893516894099368	0.800000000000000
0.758629314657329	0.800000000366423	0.830831729352064	0.892044337533687	0.800000000000000	0.800000000366423	0.822828313044134	0.894175889127258	0.800000000000000
0.759379689844922	0.800000000342032	0.829379182925423	0.892708690421108	0.800000000000000	0.800000000342032	0.820053691252352	0.894838296367234	0.800000000000000
0.760130065032516	0.800000000319228	0.828024449638674	0.893373068991377	0.800000000000000	0.800000000319228	0.817509986424884	0.895500703607209	0.800000000000000
0.760880440220110	0.800000000297911	0.826765549243334	0.894039329988414	0.800000000000000	0.800000000297912	0.815200447838645	0.896165067651594	0.800000000000000
0.761630815407704	0.800000000277987	0.825594859286446	0.894707435514839	0.800000000000000	0.800000000277987	0.813089410336262	0.896831003156809	0.800000000000000
0.762381190595298	0.800000000259365	0.824496218367803	0.895375541041264	0.800000000000000	0.800000000259366	0.811209754771081	0.897497098672938	0.800000000000000
0.763131565782891	0.800000000241964	0.823463513131306	0.896047320296374	0.800000000000000	0.800000000241964	0.809515000358328	0.898166525398763	0.800000000000000
0.763881940970485	0.800000000225705	0.822499840506520	0.896719112715042	0.800000000000000	0.800000000225705	0.808001672450296	0.898835952124587	0.800000000000000
0.764632316158079	0.800000000210515	0.821590952128728	0.897392608527944	0.800000000000000	0.800000000210515	0.806686128067795	0.899507162352326	0.800000000000000
0.765382691345673	0.800000000196325	0.820731668554887	0.898068047472463	0.800000000000000	0.800000000196325	0.805531352855479	0.900180042803599	0.800000000000000
0.766133066533267	0.800000000183070	0.819918099403722	0.898743486416983	0.800000000000000	0.800000000183071	0.804530383667204	0.900852923254871	0.800000000000000
0.766883441720860	0.800000000170692	0.819151343592420	0.899422231899559	0.800000000000000	0.800000000170692	0.803692641888746	0.901529104134672	0.800000000000000
0.767633816908454	0.800000000159132	0.818424145459424	0.900101276290234	0.800000000000000	0.800000000159132	0.802999144931363	0.902205400381212	0.800000000000000
0.768384192096048	0.800000000148339	0.817732334176373	0.900781554843715	0.800000000000000	0.800000000148339	0.802435110747441	0.902883031503919	0.800000000000000
0.769134567283642	0.800000000138262	0.817073415414155	0.901464163566088	0.800000000000000	0.800000000138262	0.801993205576009	0.903562705196930	0.800000000000000
0.769884942471236	0.800000000128855	0.816445126835460	0.902146772288461	0.800000000000000	0.800000000128855	0.801671346291937	0.904242378889941	0.800000000000000
0.770635317658829	0.800000000120075	0.815848371127802	0.902832038705818	0.800000000000000	0.800000000120075	0.801465230422044	0.904924734716805	0.800000000000000
0.771385692846423	0.800000000111880	0.815278489129227	0.903518169745675	0.800000000000000	0.800000000111880	0.801356940738280	0.905607747106349	0.800000000000000
0.772136068034017	0.800000000104233	0.814733207873638	0.904204794508273	0.800000000000000	0.800000000104233	0.801339261212685	0.906291388076802	0.800000000000000
0.772886443221611	0.800000000097098	0.814211031157019	0.904894405934684	0.800000000000000	0.800000000097098	0.801405023602857	0.906977700021786	0.800000000000000
0.773636818409205	0.800000000090440	0.813710590462623	0.905584017361095	0.800000000000000	0.800000000090441	0.801547115993208	0.907664011966770	0.800000000000000
0.774387193596798	0.800000000084230	0.813230631828930	0.906275375818587	0.800000000000000	0.800000000084230	0.801760529031263	0.908352138591968	0.800000000000000
0.775137568784392	0.800000000078438	0.812771587965674	0.906968425075950	0.800000000000000	0.800000000078438	0.802039916827626	0.909041710578033	0.800000000000000
0.775887943971986	0.800000000073035	0.812331083303610	0.907661474333313	0.800000000000000	0.800000000073035	0.802373518114850	0.909731282564097	0.800000000000000
0.776638319159580	0.800000000067997	0.811907664032316	0.908357420864755	0.800000000000000	0.800000000067997	0.802754822101956	0.910423758212093	0.800000000000000
0.777388694347174	0.800000000063300	0.811500454289387	0.909053864960072	0.800000000000000	0.800000000063300	0.803177475353009	0.911116550373004	0.800000000000000
0.778139069534767	0.800000000058920	0.811108643011563	0.909750904278944	0.800000000000000	0.800000000058920	0.803635273103323	0.911810060108925	0.800000000000000
0.778889444722361	0.800000000054837	0.810731477439914	0.910450700209472	0.800000000000000	0.800000000054837	0.804122196322396	0.912506032232948	0.800000000000000
0.779639819909955	0.800000000051031	0.810368257498519	0.911150496139999	0.800000000000000	0.800000000051031	0.804632424180475	0.913202004356970	0.800000000000000
0.780390195097549	0.800000000047484	0.810018373304743	0.911851881959763	0.800000000000000	0.800000000047485	0.805160324827845	0.913899635477245	0.800000000000000
0.781140570285143	0.800000000044179	0.809682231552651	0.912554986190953	0.800000000000000	0.800000000044179	0.805700468896442	0.914598747026600	0.800000000000000
0.781890945472736	0.800000000041099	0.809358094161857	0.913258090422144	0.800000000000000	0.800000000041099	0.806247649530120	0.915297858575956	0.800000000000000
0.782641320660330	0.800000000038230	0.809045438595850	0.913963683373977	0.800000000000000	0.800000000038230	0.806796778888323	0.915999480058407	0.800000000000000
0.783391695847924	0.800000000035557	0.808743774279329	0.914670051997957	0.800000000000000	0.800000000035557	0.807342787329267	0.916701690183367	0.800000000000000
0.784142071035518	0.800000000033067	0.808452639930430	0.915376494621250	0.800000000000000	0.800000000033067	0.807881192311002	0.917404115530969	0.800000000000000
0.784892446223112	0.800000000030747	0.808171601009159	0.916086083649435	0.800000000000000	0.800000000030748	0.808407777863359	0.918109383083875	0.800000000000000
0.785642821410705	0.800000000028588	0.807900247360516	0.916795672677621	0.800000000000000	0.800000000028588	0.808918562686032	0.918814650636782	0.800000000000000
0.786393196598299	0.800000000026577	0.807638191312254	0.917506094931513	0.800000000000000	0.800000000026577	0.809409807530070	0.919520851686126	0.800000000000000
0.787143571785893	0.800000000024705	0.807385066048647	0.918218860109511	0.800000000000000	0.800000000024705	0.809878016686329	0.920229135235753	0.800000000000000
0.787893946973487	0.800000000022962	0.807140524050811	0.918931625287508	0.800000000000000	0.800000000022962	0.810319943173710	0.920937418785380	0.800000000000000
0.788644322161081	0.800000000021339	0.806904509935215	0.919645895026099	0.800000000000000	0.800000000021339	0.810732584714065	0.921647270918988	0.800000000000000
0.789394697348674	0.800000000019829	0.806676663070191	0.920361791764771	0.800000000000000	0.800000000019829	0.811113187039747	0.922358528764364	0.800000000000000
0.790145072536268	0.800000000018424	0.806456412193469	0.921077688503442	0.800000000000000	0.800000000018424	0.811459248105707	0.923069786609740	0.800000000000000
0.790895447723862	0.800000000017117	0.806243477557604	0.921795675913879	0.800000000000000	0.800000000017117	0.811768520238738	0.923783167415895	0.800000000000000
0.791645822911456	0.800000000015900	0.806037592536207	0.922514659382108	0.800000000000000	0.800000000015900	0.812039005512076	0.924497357599528	0.800000000000000
0.792396198099050	0.800000000014768	0.805838502748064	0.923233642850338	0.800000000000000	0.800000000014768	0.812268955400767	0.925211547783160	0.800000000000000
0.793146573286643	0.800000000013715	0.805645965284915	0.923955220667587	0.800000000000000	0.800000000013716	0.812456867489773	0.925928337135672	0.800000000000000
0.793896948474237	0.800000000012736	0.805459748000827	0.924677245873591	0.800000000000000	0.800000000012736	0.812601487145039	0.926645417456922	0.800000000000000
0.794647323661831	0.800000000011826	0.805279628798017	0.925399292898368	0.800000000000000	0.800000000011826	0.812701810015084	0.927362649883769	0.800000000000000
0.795397698849425	0.800000000010979	0.805105394995574	0.926124314702006	0.800000000000000	0.800000000010979	0.812757079220469	0.928082577911300	0.800000000000000
0.796148074037019	0.800000000010192	0.804936842825793	0.926849336505644	0.800000000000000	0.800000000010192	0.812766779216242	0.928802505938831	0.800000000000000
0.796898449224612	0.800000000009460	0.804773776961423	0.927574772726786	0.800000000000000	0.800000000009460	0.812730633781943	0.929522956460998	0.800000000000000
0.797648824412206	0.800000000008780	0.804616010048323	0.928302745798705	0.800000000000000	0.800000000008780	0.812648602005262	0.930245689545169	0.800000000000000
0.798399199599800	0.800000000008147	0.804463362268486	0.929030718870625	0.800000000000000	0.800000000008148	0.812520875270808	0.930968422629340	0.800000000000000
0.799149574787394	0.800000000007560	0.804315660935651	0.929759425234676	0.800000000000000	0.800000000007560	0.812347872869037	0.931691978614824	0.800000000000000
0.799899949974988	0.800000000007014	0.804172740118123	0.930490304060322	0.800067993247544	0.800000000007014	0.812130237957056	0.932417473899484	0.800026783351451
0.800650325162581	0.800000000006507	0.804034472871272	0.931221182885968	0.800106466382624	0.800000000006507	0.811868832393967	0.933142969184144	0.800067421888767
0.801400700350175	0.800000000006035	0.803900818782532	0.931953043094821	0.800143246971188	0.800000000006035	0.811564730851472	0.933869520546933	0.800107950258060
0.802151075537769	0.800000000005598	0.803771468595360	0.932686782012541	0.800179650498270	0.800000000005598	0.811219214708049	0.934597734980619	0.800148473343346
0.802901450725363	0.800000000005191	0.803646281255676	0.933420520930262	0.800216108209430	0.800000000005191	0.810833764254905	0.935325949414305	0.800189023765218
0.803651825912957	0.800000000004813	0.803525120901161	0.934155421522583	0.800252746022418	0.800000000004813	0.810410051646918	0.936055388671178	0.800229628805780
0.804402201100550	0.800000000004463	0.803407856609214	0.934891974742365	0.800289591042732	0.800000000004463	0.809949932134688	0.936786279018077	0.800270314118422
0.805152576288144	0.800000000004137	0.803294362166573	0.935628527962147	0.800326645769249	0.800000000004137	0.809455435572668	0.937517169364977	0.800311104602949
0.805902951475738	0.800000000003835	0.803184515855516	0.936366358364961	0.800363912341214	0.800000000003835	0.808928756584050	0.938249391687939	0.800352024902991
0.806653326663332	0.800000000003554	0.803078200254024	0.937105679976148	0.800401398527773	0.800000000003554	0.808372244412484	0.938982914538204	0.800393099652988
0.807403701850926	0.800000000003294	0.802975302048335	0.937845001587335	0.800439117627153	0.800000000003294	0.807788392206011	0.939716437388468	0.800434353567425
0.808154077038519	0.800000000003052	0.802875711856495	0.938585654157992	0.800477086825856	0.800000000003052	0.807179825191759	0.940451340652713	0.800475811452784
0.808904452226113	0.800000000002828	0.802779324061606	0.939327698143322	0.800515325592684	0.800000000002828	0.806549288171840	0.941187452432350	0.800517498188706
0.809654827413707	0.800000000002620	0.802686036656636	0.940069742128653	0.800553854529686	0.800000000002620	0.805899633244591	0.941923564211986	0.800559438704621
0.810405202601301	0.800000000002427	0.802595751098726	0.940813112195889	0.800592694681350	0.800000000002427	0.805233805370885	0.942661049039447	0.800601657961612
0.811155577788895	0.800000000002248	0.802508372163648	0.941557832443490	0.800631867180143	0.800000000002248	0.804554829270200	0.943399706019435	0.800644180940974
0.811905952976488	0.800000000002082	0.802423807808349	0.942302552691091	0.800671393099424	0.800000000002082	0.803865793063759	0.944138362999423	0.800687032638326
0.812656328164082	0.800000000001928	0.802341969049601	0.943048538589653	0.800711293415401	0.800000000001928	0.803169835461046	0.944878332797836	0.800730238060599
0.813406703351676	0.800000000001785	0.802262769848402	0.943795888903255	0.800751589015256	0.800000000001785	0.802470127524262	0.945619491102425	0.800773822224623
0.814157078539270	0.800000000001652	0.802186126996202	0.944543239216857	0.800792300718957	0.800000000001652	0.801769858529821	0.946360649407015	0.800817810155972
0.814907453726864	0.800000000001530	0.802111960006229	0.945291742317332	0.800833449300988	0.800000000001530	0.801072318493469	0.947103010405527	0.800862226887549
0.815657828914457	0.800000000001416	0.802040191010325	0.946041676426780	0.800875055505012	0.800000000001416	0.800380789940106	0.947846626021427	0.800907097457844
0.816408204102051	0.800000000001310	0.801970744660937	0.946791610536229	0.800917140050113	0.800000000001310	0.799698392769317	0.948590241637327	0.800952446908593
0.817158579289645	0.800000000001212	0.801903548037870	0.947542535270083	0.800959723632724	0.800000000001213	0.799028223877955	0.949334902917586	0.800998300282120
0.817908954477239	0.800000000001122	0.801838530559469	0.948295006839512	0.801002826926423	0.800000000001122	0.798373313661127	0.950080931700280	0.801044682618188
0.818659329664833	0.800000000001038	0.801775623897940	0.949047478408941	0.801046470580088	0.800000000001038	0.797736606357028	0.950826960482974	0.801091618950580
0.819409704852426	0.800000000000960	0.801714761898530	0.949800732288410	0.801090675215423	0.800000000000960	0.797120948031130	0.951573834006200	0.801139134303310
0.820160080040020	0.800000000000888	0.801655880502344	0.950555694923003	0.801135461424334	0.800000000000888	0.796529066548073	0.952322231687485	0.801187253686607
0.820910455227614	0.800000000000821	0.801598917672561	0.951310657557596	0.801180849766294	0.800000000000821	0.795963560182981	0.953070629368770	0.801236002092561
0.821660830415208	0.800000000000760	0.801543813323919	0.952066151193487	0.801226860765766	0.800000000000760	0.795426880754181	0.953819629999546	0.801285404490561
0.822411205602802	0.800000000000702	0.801490509255251	0.952823558455203	0.801273514909665	0.800000000000702	0.794921321594394	0.954570352193592	0.801335485822443
0.823161580790395	0.800000000000649	0.801438949084853	0.953580965716919	0.801320832644932	0.800000000000649	0.794449004266585	0.955321074387639	0.801386270997539
0.823911955977989	0.800000000000600	0.801389078188460	0.954338612833987	0.801368842744389	0.800000000000600	0.794011867450687	0.956072119913785	0.801437784887325
0.824662331165583	0.800000000000555	0.801340843639834	0.955098418238083	0.801417579640599	0.800000000000555	0.793611656371140	0.956825122122844	0.801490072319331
0.825412706353177	0.800000000000513	0.801294194154018	0.955858223642178	0.801467043756253	0.800000000000513	0.793249914075827	0.957578124331904	0.801543153263583
0.826163081540770	0.800000000000474	0.801249080033039	0.956618029046274	0.801517255442156	0.800000000000474	0.792927973150306	0.958331135481022	0.801597040366458
0.826913456728364	0.800000000000438	0.801205453113322	0.957380098070206	0.801568234996031	0.800000000000438	0.792646950149567	0.959086373100219	0.801651758407574
0.827663831915958	0.800000000000405	0.801163266714809	0.958142255056878	0.801620002659681	0.800000000000405	0.792407739727922	0.959841610719416	0.801707332103564
0.828414207103552	0.800000000000374	0.801122475592533	0.958904412043551	0.801672578615428	0.800000000000374	0.792211012465839	0.960596848338613	0.801763786101747
0.829164582291146	0.800000000000345	0.801083035890247	0.959668424756924	0.801725982982396	0.800000000000345	0.792057211496429	0.961353939493547	0.801821144973608
0.829914957478739	0.800000000000319	0.801044914174930	0.960432886754832	0.801780235812636	0.800000000000319	0.791946553876944	0.962111367815088	0.801879433208114
0.830665332666333	0.800000000000295	0.801008065208247	0.961197348752741	0.801835357087052	0.800000000000295	0.791879029798026	0.962868796136629	0.801938675204885
0.831415707853927	0.800000000000272	0.800972442639471	0.961963228236376	0.801891366711137	0.800000000000272	0.791854407389374	0.963627658431687	0.801998895267229
0.832166083041521	0.800000000000251	0.800938007834244	0.962729948687541	0.801948284510646	0.800000000000251	0.791872234568450	0.964387232648965	0.802060117595023
0.832916458229115	0.800000000000232	0.800904723333981	0.963496669138705	0.802006130228010	0.800000000000232	0.791931846864018	0.965146806866243	0.802122366277422
0.833666833416708	0.800000000000214	0.800872552818981	0.964264341616664	0.802064923518857	0.800000000000214	0.792033515396434	0.965907369818736	0.802185665285419
0.834417208604302	0.800000000000197	0.800841461072998	0.965033273971316	0.802124683946712	0.800000000000198	0.792175368721309	0.966669045028679	0.802250038464242
0.835167583791896	0.800000000000182	0.800811413949110	0.965802206325968	0.802185430976514	0.800000000000182	0.792355671726425	0.967430720238623	0.802315509525607
0.835917958979490	0.800000000000168	0.800782378336811	0.966571601141853	0.802247183969135	0.800000000000168	0.792572968088095	0.968192916342354	0.802382102039811
0.836668334167084	0.800000000000155	0.800754322130254	0.967342698792172	0.802309962176309	0.800000000000155	0.792825636199618	0.968956647547710	0.802449839427668
0.837418709354677	0.800000000000143	0.800727214197581	0.968113796442490	0.802373784734860	0.800000000000143	0.793111902252468	0.969720378753066	0.802518744952290
0.838169084542271	0.800000000000132	0.800701024351309	0.968884894092809	0.802438670660268	0.800000000000132	0.793429852818420	0.970484143479286	0.802588841710794
0.838919459729865	0.800000000000122	0.800675723319711	0.969658062271136	0.802504638839214	0.800000000000122	0.793777448665137	0.971249885590305	0.802660152625956
0.839669834917459	0.800000000000112	0.800651282719158	0.970431278498232	0.802571746488750	0.800000000000113	0.794152538757481	0.972015627701324	0.802732700917968
0.840420210105053	0.800000000000104	0.800627675027378	0.971204494725329	0.802640016353756	0.800000000000104	0.794552874592087	0.972781369812343	0.802806598131790
0.841170585292646	0.800000000000096	0.800604873557599	0.971979206506581	0.802709429574400	0.800000000000096	0.794976124583500	0.973548607332337	0.802881783216117
0.841920960480240	0.800000000000088	0.800582852433533	0.972754494639647	0.802780004666281	0.800000000000088	0.795419888936904	0.974316315167418	0.802958278515602
0.842671335667834	0.800000000000081	0.800561586565174	0.973529782772712	0.802851759993294	0.800000000000081	0.795881713889446	0.975084023002499	0.803036106160664
0.843421710855428	0.800000000000075	0.800541051625379	0.974305976838985	0.802924713759931	0.800000000000075	0.796359106316489	0.975852663738017	0.803115288057967
0.844172086043022	0.800000000000069	0.800521224027192	0.975083290334568	0.802998884003536	0.800000000000069	0.796849547749785	0.976622292023629	0.803195845881017
0.844922461230615	0.800000000000064	0.800502080901892	0.975860603830151	0.803074288589739	0.800000000000064	0.797350508195225	0.977391920309241	0.803277801060862
0.845672836418209	0.800000000000059	0.800483600077726	0.976638221921434	0.803150945212616	0.800000000000059	0.797859459700658	0.978161908553061	0.803361174776042
0.846423211605803	0.800000000000054	0.800465760059318	0.977417514106982	0.803228871389143	0.800000000000054	0.798373888819967	0.978933411923115	0.803445987942354
0.847173586793397	0.800000000000050	0.800448540007704	0.978196806292530	0.803308084443227	0.800000000000050	0.798891309331906	0.979704915293169	0.803532261202571
0.847923961980991	0.800000000000046	0.800431919720993	0.978976098478078	0.803388601489364	0.800000000000046	0.799409273634451	0.980476418663222	0.803620014915947
0.848674337168584	0.800000000000042	0.800415879615617	0.979757017237557	0.803470439425540	0.800000000000042	0.799925384192980	0.981249531288931	0.803709269147687
0.849424712356178	0.800000000000039	0.800400400708154	0.980538241272898	0.803553614924036	0.800000000000039	0.800437303155092	0.982022864283083	0.803800043658803
0.850175087543772	0.800000000000036	0.800385464597703	0.981319465308238	0.803638189167608	0.800000000000036	0.800942763272216	0.982796197277235	0.803892357895994
0.850925462731366	0.800000000000033	0.800371053448792	0.982101653941813	0.803724229837833	0.800000000000033	0.801439575303375	0.983570509299668	0.803986379292911
0.851675837918960	0.800000000000030	0.800357149974795	0.982884763269581	0.803811664855627	0.800000000000031	0.801925637497178	0.984345626361241	0.804081997867934
0.852426213106553	0.800000000000028	0.800343737421851	0.983667872597349	0.803900510214588	0.800000000000028	0.802398942394901	0.985120743422814	0.804179222031437
0.853176588294147	0.800000000000026	0.800330799553255	0.984451281947351	0.803990781654142	0.800000000000026	0.802857583904603	0.985896207872289	0.804278070142740
0.853926963481741	0.800000000000024	0.800318320634310	0.985236229882601	0.804082494652122	0.800000000000024	0.803299763802476	0.986673063344980	0.804378560196061
0.854677338669335	0.800000000000022	0.800306285417634	0.986021177817851	0.804175664430878	0.800000000000022	0.803723796054677	0.987449918817671	0.804480709809434
0.855427713856929	0.800000000000020	0.800294679128878	0.986806125753101	0.804270305953304	0.800000000000020	0.804128113262231	0.988226774290362	0.804584536212529
0.856178089044522	0.800000000000019	0.800283487452887	0.987592501369882	0.804366433895013	0.800000000000019	0.804511269158456	0.989005039765468	0.804690056234345
0.856928464232116	0.800000000000017	0.800272696520237	0.988379240994444	0.804464062608800	0.800000000000017	0.804871943340509	0.989783587889650	0.804797286291393
0.857678839419710	0.800000000000016	0.800262292894185	0.989165980619007	0.804563206113580	0.800000000000016	0.805208944111392	0.990562136013832	0.804906242376694
0.858429214607304	0.800000000000014	0.800252263557977	0.989953440774515	0.804663975299956	0.800000000000015	0.805521210934496	0.991341422843594	0.805016972445435
0.859179589794898	0.800000000000013	0.800242595902535	0.990741925550762	0.804766399346935	0.800000000000013	0.805807817941880	0.992121617751224	0.805129663923988
0.859929964982491	0.800000000000012	0.800233277714487	0.991530410327009	0.804870389486106	0.800000000000012	0.806067973711772	0.992901812658853	0.805244139126587
0.860680340170085	0.800000000000011	0.800224297164549	0.992318914757987	0.804975958749550	0.800000000000011	0.806301024057859	0.993682082462582	0.805360412564249
0.861430715357679	0.800000000000010	0.800215642796229	0.993109097757249	0.805083119831165	0.800000000000010	0.806506453634709	0.994463878172099	0.805478498271458
0.862181090545273	0.800000000000010	0.800207303514858	0.993899280756511	0.805191885099272	0.800000000000010	0.806683885598335	0.995245673881616	0.805598409794967
0.862931465732866	0.800000000000009	0.800199268576933	0.994689463755773	0.805302266570857	0.800000000000009	0.806833082716279	0.996027469591133	0.805720160180481
0.863681840920460	0.800000000000008	0.800191527579761	0.995480626399931	0.805414275862585	0.800000000000008	0.806953947498512	0.996810241549244	0.805843761959924
0.864432216108054	0.800000000000007	0.800184070451391	0.996272460820522	0.805527924146586	0.800000000000008	0.807046523020688	0.997593591959195	0.805969227140850
0.865182591295648	0.800000000000007	0.800176887440841	0.997064295241113	0.805643382913973	0.800000000000007	0.807110991947470	0.998376942369146	0.806096655678243
0.865932966483242	0.800000000000006	0.800169969108590	0.997856383342518	0.805760625262572	0.800000000000006	0.807147676247518	0.999160582874498	0.806226201250419
0.866683341670835	0.800000000000006	0.800163306317344	0.998649822433607	0.805879551818957	0.800000000000006	0.807157037421009	0.999945441758379	0.806357658271016
0.867433716858429	0.800000000000005	0.800156890223059	0.999443261524696	0.806000172485228	0.800000000000005	0.807139676322268	1.00073030064226	0.806491036898550
0.868184092046023	0.800000000000005	0.800150712266219	1.00023670061579	0.806122496774948	0.800000000000005	0.807096330679060	1.00151515952614	0.806626346719212
0.868934467233617	0.800000000000004	0.800144764163355	1.00103124015472	0.806246533781925	0.800000000000005	0.807027873565399	1.00230110069806	0.806763596732767
0.869684842421211	0.800000000000004	0.800139037898803	1.00182623683576	0.806372292116020	0.800000000000004	0.806935311038968	1.00308742169277	0.806902795340844
0.870435217608804	0.800000000000004	0.800133525716697	1.00262123351679	0.806499779817551	0.800000000000004	0.806819779192399	1.00387374268747	0.807043950338130
0.871185592796398	0.800000000000004	0.800128220113180	1.00341659096005	0.806629348896923	0.800000000000004	0.806682542796727	1.00466044870734	0.807187348120417
0.871935967983992	0.800000000000003	0.800123113828841	1.00421309848042	0.806760684531732	0.800000000000003	0.806524990158492	1.00544818530193	0.807332846883094
0.872686343171586	0.800000000000003	0.800118199841355	1.00500960600078	0.806893788043082	0.800000000000003	0.806348626353808	1.00623592189652	0.807480339723944
0.873436718359180	0.800000000000003	0.800113471358340	1.00580611352115	0.807028666008151	0.800000000000003	0.806155065149022	1.00702365849111	0.807629832289521
0.874187093546773	0.800000000000003	0.800108921810403	1.00660372639988	0.807165324525482	0.800000000000003	0.805946023713623	1.00781247371036	0.807781329575009
0.874937468734367	0.800000000000002	0.800104544844390	1.00740169749876	0.807303769140586	0.800000000000002	0.805723312820238	1.00860157923892	0.807934835915193
0.875687843921961	0.800000000000002	0.800100334316820	1.00819966859763	0.807444126892653	0.800000000000002	0.805488820257907	1.00939068476747	0.808090371293921
0.876438219109555	0.800000000000002	0.800096284287510	1.00899800269862	0.807586590530020	0.800000000000002	0.805244499158690	1.01018017157695	0.808248387403549
0.877188594297149	0.800000000000002	0.800092389013367	1.00979739051553	0.807730873016823	0.800000000000002	0.804992353487626	1.01097059920689	0.808408441689255
0.877938969484742	0.800000000000002	0.800088642942373	1.01059677833244	0.807876978096033	0.800000000000002	0.804734414131017	1.01176102683683	0.808570536139816
0.878689344672336	0.800000000000002	0.800085040707719	1.01139616614935	0.808024908992379	0.800000000000002	0.804472720320019	1.01255145446677	0.808734672051969
0.879439719859930	0.800000000000001	0.800081577122121	1.01219657009901	0.808174668331428	0.800000000000002	0.804209296089996	1.01334286865582	0.808900850021249
0.880190095047524	0.800000000000001	0.800078247172287	1.01299732721432	0.808326397129763	0.800000000000001	0.803946122736897	1.01413457137951	0.809069091856910
0.880940470235118	0.800000000000001	0.800075046013546	1.01379808432963	0.808480330075566	0.800000000000001	0.803685114421486	1.01492627410320	0.809239917730771
0.881690845422711	0.800000000000001	0.800071968964625	1.01459912330256	0.808636117727685	0.800000000000001	0.803428088615724	1.01571827675792	0.809412805457323
0.882441220610305	0.800000000000001	0.800069011502576	1.01540120264518	0.808793760711557	0.800000000000001	0.803176740794716	1.01651120737675	0.809587753133110
0.883191595797899	0.800000000000001	0.800066169257847	1.01620328198780	0.808953259027572	0.800000000000001	0.802932618098672	1.01730413799559	0.809764758127887
0.883941970985493	0.800000000000001	0.800063438009495	1.01700536133042	0.809114612036153	0.800000000000001	0.802697097546174	1.01809706861442	0.809943817083092
0.884692346173087	0.800000000000001	0.800060813680533	1.01780829451116	0.809278282940496	0.800000000000001	0.802471364926400	1.01889082605949	0.810125292223569
0.885442721360680	0.800000000000001	0.800058292333410	1.01861164851359	0.809443945217034	0.800000000000001	0.802256404016759	1.01968493716994	0.810309106846192
0.886193096548274	0.800000000000001	0.800055870165625	1.01941500251601	0.809611481173728	0.800000000000001	0.802052984105345	1.02047904828039	0.810494985307389
0.886943471735868	0.800000000000001	0.800053543505460	1.02021849461402	0.809780887970960	0.800000000000001	0.801861660600455	1.02127332085616	0.810682921644665
0.887693846923462	0.800000000000001	0.800051308807842	1.02102307586757	0.809952162111961	0.800000000000001	0.801682779177289	1.02206856483460	0.810872909156496
0.888444222111056	0.800000000000001	0.800049162650318	1.02182765712111	0.810125788239725	0.800000000000001	0.801516483529433	1.02286380881305	0.811065318513315
0.889194597298649	0.800000000000001	0.800047101729157	1.02263223837466	0.810301469097271	0.800000000000001	0.801362732101175	1.02365905279150	0.811260128184576
0.889944972486243	0.800000000000000	0.800045122855551	1.02343745844558	0.810479029838515	0.800000000000000	0.801221318442194	1.02445491632541	0.811456990501726
0.890695347673837	0.800000000000000	0.800043222951936	1.02424321927285	0.810658464549067	0.800000000000000	0.801091893269989	1.02525124531197	0.811655896109148
0.891445722861431	0.800000000000000	0.800041399048421	1.02504898010012	0.810839785665271	0.800000000000000	0.800973988852701	1.02604757429852	0.811856834911763
0.892196098049025	0.800000000000000	0.800039648279313	1.02585474092738	0.811023695399057	0.800000000000001	0.800867044848515	1.02684390328508	0.812060458752927
0.892946473236618	0.800000000000000	0.800037967879751	1.02666158518252	0.811209486486157	0.800000000000000	0.800770432268761	1.02764125493030	0.812266264047627
0.893696848424212	0.800000000000000	0.800036355182440	1.02746847766421	0.811397150578206	0.800000000000000	0.800683476896210	1.02843862081129	0.812474095438771
0.894447223611806	0.800000000000000	0.800034807614471	1.02827537014591	0.811586678543165	0.800000000000000	0.800605479861839	1.02923598669228	0.812683940171654
0.895197598799400	0.800000000000000	0.800033322694250	1.02908265324195	0.811778555714543	0.800000000000000	0.800535735273263	1.03003373681585	0.812896141806021
0.895947973986994	0.800000000000000	0.800031898028504	1.02989062958759	0.811972628578847	0.800000000000000	0.800473545065378	1.03083209120513	0.813110875012177
0.896698349174587	0.800000000000000	0.800030531309384	1.03069860593322	0.812168565273963	0.800000000000000	0.800418231074210	1.03163044559440	0.813327607761997
0.897448724362181	0.800000000000000	0.800029220311652	1.03150658227886	0.812366354037299	0.800000000000000	0.800369144149302	1.03242879998367	0.813546324655793
0.898199099549775	0.800000000000000	0.800027962889957	1.03231533626531	0.812566364115371	0.800000000000000	0.800325670610037	1.03322788626970	0.813767233332701
0.898949474737369	0.800000000000000	0.800026756976179	1.03312434807134	0.812768743618923	0.800000000000000	0.800287236511323	1.03402718048876	0.813990847116006
0.899699849924962	0.800000000000000	0.800025600576873	1.03393335987737	0.812972969247388	0.800000000000000	0.800253310029665	1.03482647470782	0.814216424564774
0.900450225112556	0.800000000000000	0.800024491770771	1.03474249970031	0.813179026558164	0.800000000000000	0.800223402343204	1.03562590864618	0.814443947676470
0.901200600300150	0.800000000000000	0.800023428706372	1.03555249871328	0.813387348279952	0.800000000000000	0.800197067282257	1.03642609370291	0.814673679786511
0.901950975487744	0.800000000000000	0.800022409599601	1.03636249772625	0.813598031447769	0.800000000000000	0.800173900101523	1.03722627875963	0.814906094614584
0.902701350675338	0.800000000000000	0.800021432731538	1.03717249673921	0.813810534167921	0.800000000000000	0.800153535577883	1.03802646381635	0.815140428020032
0.903451725862931	0.800000000000000	0.800020496446222	1.03798296207687	0.814024839229171	0.800000000000000	0.800135645680145	1.03882708932892	0.815376659461117
0.904202101050525	0.800000000000000	0.800019599148515	1.03879389968234	0.814241645103064	0.800000000000000	0.800119936976345	1.03962811589483	0.815615318260925
0.904952476238119	0.800000000000000	0.800018739302037	1.03960483728782	0.814460599854656	0.800000000000000	0.800106147915257	1.04042914246073	0.815856422741816
0.905702851425713	0.800000000000000	0.800017915427162	1.04041577489330	0.814681338385974	0.800000000000000	0.800094046088531	1.04123016902663	0.816099391692425
0.906453226613307	0.800000000000000	0.800017126099080	1.04122747123071	0.814903892960634	0.800000000000000	0.800083425545508	1.04203189154279	0.816344202116681
0.907203601800900	0.800000000000000	0.800016369945914	1.04203929838547	0.815129296411582	0.800000000000000	0.800074104216181	1.04283370992901	0.816591877537500
0.907953976988494	0.800000000000000	0.800015645646902	1.04285112554024	0.815356460501687	0.800000000000000	0.800065921477824	1.04363552831523	0.816841529016067
0.908704352176088	0.800000000000000	0.800014951930626	1.04366311951170	0.815585363153675	0.800000000000000	0.800058735887598	1.04443751273696	0.817092982100722
0.909454727363682	0.800000000000000	0.800014287573311	1.04447578722618	0.815816673545540	0.800000000000000	0.800052423091172	1.04524007286862	0.817346711930586
0.910205102551276	0.800000000000000	0.800013651397166	1.04528845494065	0.816050244943934	0.800000000000000	0.800046873910647	1.04604263300029	0.817602979987902
0.910955477738869	0.800000000000000	0.800013042268780	1.04610112265513	0.816285524963520	0.800000000000000	0.800041992608999	1.04684519313195	0.817861005375194
0.911705852926463	0.800000000000000	0.800012459097573	1.04691421268948	0.816522758077329	0.800000000000000	0.800037695324241	1.04764813943299	0.818120819632742
0.912456228114057	0.800000000000000	0.800011900834294	1.04772767145995	0.816762707817428	0.800000000000000	0.800033908663909	1.04845139082192	0.818383627567851
0.913206603301651	0.800000000000000	0.800011366469565	1.04854113023041	0.817004331454581	0.800000000000000	0.800030568448922	1.04925464221086	0.818648144261369
0.913956978489245	0.800000000000000	0.800010855032474	1.04935458900088	0.817247601968072	0.800000000000000	0.800027618595118	1.05005789359979	0.818914341098975
0.914707353676838	0.800000000000000	0.800010365589215	1.05016868488211	0.817493840741058	0.800000000000000	0.800025010120554	1.05086171092345	0.819183329582384
0.915457728864432	0.800000000000000	0.800009897241766	1.05098288477644	0.817741763319150	0.800000000000000	0.800022700266824	1.05166560263915	0.819454246203256
0.916208104052026	0.800000000000000	0.800009449126619	1.05179708467077	0.817991291286705	0.800000000000000	0.800020651723164	1.05246949435484	0.819726788697111
0.916958479239620	0.800000000000000	0.800009020413543	1.05261140641872	0.818243610746079	0.800000000000000	0.800018831942744	1.05327350377470	0.820001919280181
0.917708854427214	0.800000000000000	0.800008610304390	1.05342629742464	0.818497776533999	0.800000000000000	0.800017212541281	1.05407798441392	0.820279134362026
0.918459229614807	0.800000000000000	0.800008218031945	1.05424118843056	0.818753501272151	0.800000000000000	0.800015768768889	1.05488246505315	0.820557917097372
0.919209604802401	0.800000000000000	0.800007842858805	1.05505607943648	0.819011959764340	0.800000000000000	0.800014479046902	1.05568694569237	0.820839205962645
0.919959979989995	0.800000000000000	0.800007484076303	1.05587128070212	0.819272301750265	0.800000000000000	0.800013324562156	1.05649169874793	0.821122608268823
0.920710355177589	0.800000000000000	0.800007141003464	1.05668681226750	0.819534151344489	0.800000000000000	0.800012288911997	1.05729671640140	0.821407516221340
0.921460730365183	0.800000000000000	0.800006812985996	1.05750234383289	0.819798804105410	0.800000000000000	0.800011357793966	1.05810173405487	0.821694975669948
0.922211105552776	0.800000000000000	0.800006499395313	1.05831787539827	0.820065243928978	0.800000000000000	0.800010518734753	1.05890675170834	0.821984444542241
0.922961480740370	0.800000000000000	0.800006199627599	1.05913386926621	0.820333135135798	0.800000000000000	0.800009760853657	1.05971216020597	0.822275353436611
0.923711855927964	0.800000000000000	0.800005913102889	1.05994999027887	0.820604034176895	0.800000000000000	0.800009074656258	1.06051766242418	0.822568991928638
0.924462231115558	0.800000000000000	0.800005639264196	1.06076611129153	0.820876482117186	0.800000000000000	0.800008451854588	1.06132316464240	0.822864397660408
0.925212606303152	0.800000000000000	0.800005377576658	1.06158227355803	0.821150522623022	0.800000000000000	0.800007885210455	1.06212870928786	0.823161174356075
0.925962981490745	0.800000000000000	0.800005127526715	1.06239893266971	0.821427514209149	0.800000000000000	0.800007368399013	1.06293464304398	0.823460996563602
0.926713356678339	0.800000000000000	0.800004888621321	1.06321559178138	0.821705869302890	0.800000000000000	0.800006895890013	1.06374057680010	0.823762200793085
0.927463731865933	0.800000000000000	0.800004660387175	1.06403225089306	0.821986227457555	0.800000000000000	0.800006462844481	1.06454651055622	0.824065115440812
0.928214107053527	0.800000000000000	0.800004442369981	1.06484908602368	0.822269082410205	0.800000000000000	0.800006065024852	1.06535258904659	0.824370710548056
0.928964482241121	0.800000000000000	0.800004234133735	1.06566623137898	0.822553232365444	0.800000000000000	0.800005698716822	1.06615890069718	0.824677566672802
0.929714857428714	0.800000000000000	0.800004035260036	1.06648337673428	0.822839951499549	0.800000000000000	0.800005360661426	1.06696521234776	0.824986665061871
0.930465232616308	0.800000000000000	0.800003845347420	1.06730052208958	0.823128550779902	0.800000000000000	0.800005047995993	1.06777152399835	0.825297834894634
0.931215607803902	0.800000000000000	0.800003664010717	1.06811794537650	0.823418465477177	0.800000000000000	0.800004758202856	1.06857804960563	0.825610188505800
0.931965982991496	0.800000000000000	0.800003490880434	1.06893552443051	0.823711491459754	0.800000000000000	0.800004489064773	1.06938468484885	0.825925466083781
0.932716358179090	0.800000000000000	0.800003325602153	1.06975310348451	0.824005705270660	0.800000000000000	0.800004238626223	1.07019132009206	0.826242051605850
0.933466733366683	0.800000000000000	0.800003167835959	1.07057068253852	0.824302038427392	0.800000000000000	0.800004005159772	1.07099795533527	0.826560415946721
0.934217108554277	0.800000000000000	0.800003017255880	1.07138860936859	0.824600618376255	0.800000000000000	0.800003787136874	1.07180484128947	0.826881189575040
0.934967483741871	0.800000000000000	0.800002873549351	1.07220656902496	0.824900305869165	0.800000000000000	0.800003583202498	1.07261174512013	0.827203024639034
0.935717858929465	0.800000000000000	0.800002736416696	1.07302452868133	0.825203091102262	0.800000000000000	0.800003392153110	1.07341864895079	0.827527554634514
0.936468234117059	0.800000000000000	0.800002605570632	1.07384254763526	0.825507077756608	0.800000000000000	0.800003212917530	1.07422559541648	0.827853489088328
0.937218609304652	0.800000000000000	0.800002480735785	1.07466083436349	0.825813100161163	0.800000000000000	0.800003044540323	1.07503271207989	0.828181097101829
0.937968984492246	0.800000000000000	0.800002361648224	1.07547912109171	0.826121353742617	0.800000000000000	0.800002886167358	1.07583982874330	0.828511083179634
0.938719359679840	0.800000000000000	0.800002248055019	1.07629740781993	0.826430620250859	0.800000000000000	0.800002737033266	1.07664694540670	0.828842001702361
0.939469734867434	0.800000000000000	0.800002139713806	1.07711581567476	0.826743106315099	0.800000000000000	0.800002596450543	1.07745413433255	0.829175753978989
0.940220110055028	0.800000000000000	0.800002036392374	1.07793437517605	0.827056532354169	0.800000000000000	0.800002463800075	1.07826140727120	0.829510629103752
0.940970485242621	0.800000000000000	0.800001937868265	1.07875293467734	0.827372304968134	0.800000000000000	0.800002338522899	1.07906868020984	0.829847446773838
0.941720860430215	0.800000000000000	0.800001843928385	1.07957149417863	0.827689883163226	0.800000000000000	0.800002220113041	1.07987595314848	0.830186227103730
0.942471235617809	0.800000000000000	0.800001754368638	1.08039020660400	0.828008916793287	0.800000000000000	0.800002108111276	1.08068329729500	0.830526105116845
0.943221610805403	0.800000000000000	0.800001668993563	1.08120898375629	0.828330607258067	0.800000000000000	0.800002002099700	1.08149066909534	0.830868737984340
0.943971985992997	0.800000000000000	0.800001587615995	1.08202776090859	0.828653098307313	0.800000000000000	0.800001901697003	1.08229804089567	0.831212120494868
0.944722361180590	0.800000000000000	0.800001510056729	1.08284653806088	0.828978667109492	0.800000000000000	0.800001806554343	1.08310541269600	0.831558102378406
0.945472736368184	0.800000000000000	0.800001436144202	1.08366547017797	0.829305180765143	0.800000000000000	0.800001716351748	1.08391282399608	0.831905234725692
0.946223111555778	0.800000000000000	0.800001365714187	1.08448440916350	0.829634022500821	0.800000000000000	0.800001630794977	1.08472023632831	0.832254259313531
0.946973486743372	0.800000000000000	0.800001298609496	1.08530334814903	0.829964513432117	0.800000000000000	0.800001549612773	1.08552764866053	0.832605085664029
0.947723861930966	0.800000000000000	0.800001234679693	1.08612230920045	0.830296630851034	0.800000000000000	0.800001472554460	1.08633505675273	0.832957146263573
0.948474237118559	0.800000000000000	0.800001173780826	1.08694135351157	0.830631051712900	0.800000000000000	0.800001399387843	1.08714245030551	0.833311609674780
0.949224612306153	0.800000000000000	0.800001115775158	1.08776039782268	0.830966447007923	0.800000000000000	0.800001329897352	1.08794984385830	0.833666699186347
0.949974987493747	0.800000000000000	0.800001060530915	1.08857944213379	0.831304748637626	0.800000000000000	0.800001263882432	1.08875723741109	0.834024741651891
0.950725362681341	0.800000000000000	0.800001007922041	1.08939850840239	0.831643599510513	0.800000000000000	0.800001201156103	1.08956459339927	0.834383290617494
0.951475737868935	0.800000000000000	0.800000957827968	1.09021760054550	0.831985554615514	0.800000000000000	0.800001141543707	1.09037190780661	0.834744415071404
0.952226113056528	0.800000000000000	0.800000910133384	1.09103669268862	0.832328181812189	0.800000000000000	0.800001084881790	1.09117922221395	0.835106432340214
0.952976488244122	0.800000000000000	0.800000864728019	1.09185578483174	0.832673417603887	0.800000000000000	0.800001031017107	1.09198653662129	0.835470562032039
0.953726863431716	0.800000000000000	0.800000821506438	1.09267486940342	0.833019767147808	0.800000000000000	0.800000979805733	1.09279374952213	0.835835987054836
0.954477238619310	0.800000000000000	0.800000780367838	1.09349395083483	0.833368283343030	0.800000000000000	0.800000931112252	1.09360092327982	0.836203113309855
0.955227613806904	0.800000000000000	0.800000741215857	1.09431303226623	0.833718299468469	0.800000000000000	0.800000884809012	1.09440809703752	0.836571884647722
0.955977988994497	0.800000000000000	0.800000703958387	1.09513211369764	0.834070095070234	0.800000000000000	0.800000840775394	1.09521527079521	0.836941998400371
0.956728364182091	0.800000000000000	0.800000668507396	1.09595112818293	0.834423720298667	0.800000000000000	0.800000798897082	1.09602224774560	0.837314053771393
0.957478739369685	0.800000000000000	0.800000634778761	1.09677013940216	0.834778793698382	0.800000000000000	0.800000759065239	1.09682921811037	0.837687145575185
0.958229114557279	0.800000000000000	0.800000602692098	1.09758915062140	0.835135968967587	0.800000000000000	0.800000721175498	1.09763618847514	0.838062421901693
0.958979489744873	0.800000000000000	0.800000572170608	1.09840813575621	0.835494317929951	0.800000000000000	0.800000685126580	1.09844310185190	0.838438481925700
0.959729864932466	0.800000000000000	0.800000543140925	1.09922701631128	0.835854982616167	0.800000000000000	0.800000650818220	1.09924980471464	0.838816915379417
0.960480240120060	0.800000000000000	0.800000515532968	1.10004589686635	0.836216604238431	0.800000000000000	0.800000618147870	1.10005650757739	0.839195933411519
0.961230615307654	0.800000000000000	0.800000489279806	1.10086477742142	0.836580696202779	0.800000000000000	0.800000587005240	1.10086321044013	0.839577459465186
0.961980990495248	0.800000000000000	0.800000464317517	1.10168357218512	0.836945586916499	0.800000000000000	0.800000557263092	1.10166976052201	0.839959424917525
0.962731365682842	0.800000000000000	0.800000440585068	1.10250226035049	0.837313042577649	0.800000000000000	0.800000528761576	1.10247613023450	0.840343978394742
0.963481740870435	0.800000000000000	0.800000418024182	1.10332094851585	0.837681198152266	0.800000000000000	0.800000501281591	1.10328249994699	0.840728880305606
0.964232116058029	0.800000000000000	0.800000396579228	1.10413963668121	0.838051952556894	0.800000000000000	0.800000474500007	1.10408886965947	0.841116395427200
0.964982491245623	0.800000000000000	0.800000376197100	1.10495814778062	0.838423368097727	0.800000000000000	0.800000447457892	1.10489495697484	0.841504222459291
0.965732866433217	0.800000000000000	0.800000356827113	1.10577658044889	0.838797354989805	0.800000000000000	0.800000419389247	1.10570092609419	0.841894632898713
0.966483241620811	0.800000000000000	0.800000338420894	1.10659501311715	0.839172024933970	0.800000000000000	0.800000391940227	1.10650689521354	0.842285373346772
0.967233616808404	0.800000000000000	0.800000320932287	1.10741344578542	0.839549176827073	0.800000000000000	0.800000366582300	1.10731286433289	0.842678612277657
0.967983991995998	0.800000000000000	0.800000304317251	1.10823157721778	0.839927094940340	0.800000000000000	0.800000343074978	1.10811838542820	0.843072254064913
0.968734367183592	0.800000000000000	0.800000288533769	1.10904968996511	0.840307343193753	0.800000000000000	0.800000320126981	1.10892388430983	0.843468254218727
0.969484742371186	0.800000000000000	0.800000273541763	1.10986780271244	0.840688502568504	0.800000000000000	0.800000298577154	1.10972938319146	0.843864784905214
0.970235117558779	0.800000000000000	0.800000259303004	1.11068584130071	0.841071777465792	0.800000000000000	0.800000278356021	1.11053477204880	0.844263478622162
0.970985492746373	0.800000000000000	0.800000245781035	1.11150356841718	0.841456170518445	0.800000000000000	0.800000259398010	1.11133972815341	0.844662885402506
0.971735867933967	0.800000000000000	0.800000232941089	1.11232129553366	0.841842401348335	0.800000000000000	0.800000241641423	1.11214468425802	0.845064204686623
0.972486243121561	0.800000000000000	0.800000220750017	1.11313902265014	0.842230019816157	0.800000000000000	0.800000225025084	1.11294964036263	0.845466474393026
0.973236618309155	0.800000000000000	0.800000209176215	1.11395654778669	0.842619134963775	0.800000000000000	0.800000209725601	1.11375431432894	0.845870350969249
0.973986993496748	0.800000000000000	0.800000198189555	1.11477382186910	0.843009969917989	0.800000000000000	0.800000195588846	1.11455865098082	0.846275470075492
0.974737368684342	0.800000000000000	0.800000187761322	1.11559109595151	0.843401896961267	0.800000000000000	0.800000181792139	1.11536298763270	0.846681835445529
0.975487743871936	0.800000000000000	0.800000177864148	1.11640837003391	0.843795938825114	0.800000000000000	0.800000168870180	1.11616732428458	0.847089790066622
0.976238119059530	0.800000000000000	0.800000168471950	1.11722527699469	0.844190604615196	0.800000000000000	0.800000156778171	1.11697116089942	0.847498575566679
0.976988494247124	0.800000000000000	0.800000159559878	1.11804202876652	0.844587843099809	0.800000000000000	0.800000145473801	1.11777479497671	0.847909351462415
0.977738869434717	0.800000000000000	0.800000151104255	1.11885878053835	0.844985173830909	0.800000000000000	0.800000134917268	1.11857842905400	0.848320488322426
0.978489244622311	0.800000000000000	0.800000143082525	1.11967553231018	0.845385597955491	0.800000000000000	0.800000125069096	1.11938206313128	0.848734070899996
0.979239619809905	0.800000000000000	0.800000135473204	1.12049171199539	0.845786022080074	0.800000000000000	0.800000116038628	1.12018492280965	0.849147653477566
0.979989994997499	0.800000000000000	0.800000128255830	1.12130787039405	0.846189117420687	0.800000000000000	0.800000107728024	1.12098776032165	0.849563864618978
0.980740370185093	0.800000000000000	0.800000121410914	1.12212402879272	0.846592715579542	0.800000000000000	0.800000099621535	1.12179059783365	0.849980238934480
0.981490745372686	0.800000000000000	0.800000114919901	1.12294003376891	0.846998314419710	0.800000000000000	0.800000092053859	1.12259321917547	0.850398648524595
0.982241120560280	0.800000000000000	0.800000108765124	1.12375552592387	0.847405074296681	0.800000000000000	0.800000084996261	1.12339514657768	0.850817799286138
0.982991495747874	0.800000000000000	0.800000102929764	1.12457101807883	0.847813100868866	0.800000000000000	0.800000078421567	1.12419707397989	0.851238338251753
0.983741870935468	0.800000000000000	0.800000097397811	1.12538651023379	0.848223009589403	0.800000000000000	0.800000072304248	1.12499900138210	0.851660249821160
0.984492246123062	0.800000000000000	0.800000092154027	1.12620163011437	0.848633387880635	0.800000000000000	0.800000066619079	1.12580038945545	0.852082849229489
0.985242621310655	0.800000000000000	0.800000087183909	1.12701638076193	0.849046431811926	0.800000000000000	0.800000061432027	1.12660125617962	0.852507505625459
0.985992996498249	0.800000000000000	0.800000082473657	1.12783113140949	0.849459475743217	0.800000000000000	0.800000056681986	1.12740212290380	0.852932162021430
0.986743371685843	0.800000000000000	0.800000078010142	1.12864588205706	0.849875250489403	0.800000000000000	0.800000052052181	1.12820298962797	0.853359481648651
0.987493746873437	0.800000000000000	0.800000073780872	1.12945999342016	0.850291415344721	0.800000000000000	0.800000047747642	1.12900284682629	0.853786866549905
0.988244122061031	0.800000000000000	0.800000069773964	1.13027392463642	0.850709374476530	0.800000000000000	0.800000043750184	1.12980242876140	0.854216092771084
0.988994497248624	0.800000000000000	0.800000065978115	1.13108785585269	0.851128645344139	0.800000000000000	0.800000040042598	1.13060201069651	0.854646189519428
0.989744872436218	0.800000000000000	0.800000062382577	1.13190172829491	0.851548712097487	0.800000000000000	0.800000036608728	1.13140147617238	0.855077253870802
0.990495247623812	0.800000000000000	0.800000058977128	1.13271475973054	0.851971073520985	0.800000000000000	0.800000033432692	1.13219939614457	0.855510045472176
0.991245622811406	0.800000000000000	0.800000055752047	1.13352779116616	0.852393434944484	0.800000000000000	0.800000030553111	1.13299731611676	0.855942879890696
0.991995997999000	0.800000000000000	0.800000052698095	1.13434082260178	0.852818607039741	0.800000000000000	0.800000027932603	1.13379523608895	0.856378349021005
0.992746373186593	0.800000000000000	0.800000049806487	1.13515350181843	0.853244042749005	0.800000000000000	0.800000025381344	1.13459229631227	0.856813818151314
0.993496748374187	0.800000000000000	0.800000047068873	1.13596555015536	0.853671152714181	0.800000000000000	0.800000023021743	1.13538784238028	0.857251014918231
0.994247123561781	0.800000000000000	0.800000044477317	1.13677759849229	0.854099645927303	0.800000000000000	0.800000020842474	1.13618338844829	0.857689143926166
0.994997498749375	0.800000000000000	0.800000042024278	1.13758964682922	0.854528617217970	0.800000000000000	0.800000018832842	1.13697893451630	0.858127958124674
0.995747873936969	0.800000000000000	0.800000039702589	1.13840098903712	0.854960150579385	0.800000000000000	0.800000016982798	1.13777192754399	0.858568729033341
0.996498249124562	0.800000000000000	0.800000037505443	1.13921196708547	0.855391683940800	0.800000000000000	0.800000015282513	1.13856362150281	0.859009499942008
0.997248624312156	0.800000000000000	0.800000035426370	1.14002294513382	0.855825462561194	0.800000000000000	0.800000013753753	1.13935531546163	0.859452488392171
0.997998999499750	0.800000000000000	0.800000033459228	1.14083392318216	0.856260017924248	0.800000000000000	0.800000012374216	1.14014700942045	0.859895882905886
0.998749374687344	0.800000000000000	0.800000031598180	1.14164377403456	0.856695487741592	0.800000000000000	0.800000011033541	1.14093184611963	0.860340337275678
0.999499749874938	0.800000000000000	0.800000029837684	1.14245359063510	0.857133046624065	0.800000000000000	0.800000009802527	1.14171648963967	0.860786336781456
1.00025012506253	0.800000000000000	0.800000028172478	1.14326340723564	0.857570605506539	0.800000000000000	0.800000008674258	1.14250113315971	0.861232336287234
1.00100050025013	0.800000000000000	0.800000026597564	1.14407285770489	0.858010675405816	0.800000000000000	0.800000007642221	1.14328196054048	0.861680776955105
1.00175087543772	0.800000000000000	0.800000025108200	1.14488141735922	0.858451218443427	0.800000000000000	0.800000006700297	1.14405355328897	0.862129362529355
1.00250125062531	0.800000000000000	0.800000023699883	1.14568997701356	0.858892809920476	0.800000000000000	0.800000005842526	1.14482514603747	0.862579119313046
1.00325162581291	0.800000000000000	0.800000022368337	1.14649853666789	0.859336317466615	0.800000000000000	0.800000005080553	1.14559673878596	0.863030271722704
1.00400200100050	0.800000000000000	0.800000021109507	1.14730624989754	0.859779825012753	0.800000000000000	0.800000004401475	1.14635627093192	0.863481424132361
1.00475237618809	0.800000000000000	0.800000019919543	1.14811345058603	0.860225807965709	0.800000000000000	0.800000003743564	1.14710850178118	0.863934980023945
1.00550275137569	0.800000000000000	0.800000018794793	1.14892065127453	0.860672259512162	0.800000000000000	0.800000003146127	1.14786073263045	0.864388679735501
1.00625312656328	0.800000000000000	0.800000017731792	1.14972785196302	0.861119595869571	0.800000000000000	0.800000002605034	1.14861296347971	0.864843404235618
1.00700350175088	0.800000000000000	0.800000016727251	1.15053363417445	0.861568970657513	0.800000000000000	0.800000002116409	1.14933784974587	0.865299631411224
1.00775387693847	0.800000000000000	0.800000015778053	1.15133936638275	0.862018345445455	0.800000000000000	0.800000001676618	1.15006173720249	0.865755858586830
1.00850425212606	0.800000000000000	0.800000014881241	1.15214509859104	0.862469864384533	0.800000000000000	0.800000001282137	1.15078562465910	0.866214196395110
1.00925462731366	0.800000000000000	0.800000014034010	1.15295032076443	0.862922140801983	0.800000000000000	0.800000000938721	1.15149490988527	0.866672930914878
1.01000500250125	0.800000000000000	0.800000013233700	1.15375446591287	0.863374847350300	0.800000000000000	0.800000000639194	1.15217295759191	0.867132292716513
1.01075537768884	0.800000000000000	0.800000012477790	1.15455861106130	0.863830003537217	0.800000000000000	0.800000000350807	1.15285100529855	0.867593514162629
1.01150575287644	0.800000000000000	0.800000011763891	1.15536275620974	0.864285159724135	0.800000000000000	0.800000000094170	1.15352905300519	0.868054735608745
1.01225612806403	0.800000000000000	0.800000011089735	1.15616571455767	0.864741840710527	0.800000000000000	0.799999999866887	1.15416016688956	0.868517526942294
1.01300650325163	0.800000000000000	0.800000010453175	1.15696813942880	0.865199854116162	0.800000000000000	0.799999999666713	1.15476967067947	0.868981214620640
1.01375687843922	0.800000000000000	0.800000009852176	1.15777056429992	0.865657867521798	0.800000000000000	0.799999999491549	1.15537917446938	0.869444902298985
1.01450725362681	0.800000000000000	0.800000009284810	1.15857285385345	0.866118407850133	0.800000000000000	0.799999999339375	1.15598321379903	0.869911021748736
1.01525762881441	0.800000000000000	0.800000008749248	1.15937340684912	0.866579255414962	0.800000000000000	0.799999999212662	1.15650674577089	0.870377154687631
1.01600800400200	0.800000000000000	0.800000008243760	1.16017395984479	0.867040729485751	0.800000000000000	0.799999999107625	1.15703027774276	0.870844077290108
1.01675837918959	0.800000000000000	0.800000007766706	1.16097451284045	0.867504387825164	0.800000000000000	0.799999999008222	1.15755380971462	0.871312634247113
1.01750875437719	0.800000000000000	0.800000007316531	1.16177410310521	0.867968046164577	0.800000000000000	0.799999998924340	1.15804011584890	0.871781191204119
1.01825912956478	0.800000000000000	0.800000006891765	1.16257260497970	0.868433173987321	0.800000000000000	0.799999998854638	1.15848182986372	0.872251262098187
1.01900950475238	0.800000000000000	0.800000006491015	1.16337110685419	0.868899619084135	0.800000000000000	0.799999998797857	1.15892354387853	0.872722221567630
1.01975987993997	0.800000000000000	0.800000006112961	1.16416960872868	0.869366064180950	0.800000000000000	0.799999998752827	1.15936525789335	0.873193181037074
1.02051025512756	0.800000000000000	0.800000005756355	1.16496610466551	0.869834731780804	0.800000000000000	0.799999998718433	1.15976845946769	0.873666300741342
1.02126063031516	0.800000000000000	0.800000005420013	1.16576233204977	0.870303939159272	0.800000000000000	0.799999998695423	1.16016530856405	0.874139640959507
1.02201100550275	0.800000000000000	0.800000005102817	1.16655855943403	0.870773295697187	0.800000000000000	0.799999998681950	1.16056215766042	0.874613351984576
1.02276138069035	0.800000000000000	0.800000004803707	1.16735399132301	0.871245240541406	0.800000000000000	0.799999998671199	1.16096400257858	0.875089050936543
1.02351175587794	0.800000000000000	0.800000004521681	1.16814765909252	0.871717185385624	0.800000000000000	0.799999998667184	1.16137917294247	0.875564749888511
1.02426213106553	0.800000000000000	0.800000004255790	1.16894132686203	0.872189880863059	0.800000000000000	0.799999998669183	1.16179434330636	0.876041335283962
1.02501250625313	0.800000000000000	0.800000004005137	1.16973499463154	0.872664537903598	0.800000000000000	0.799999998676526	1.16220951367024	0.876519370711071
1.02576288144072	0.800000000000000	0.800000003768873	1.17052642819374	0.873139194944136	0.800000000000000	0.799999998688586	1.16268525498081	0.876997406138180
1.02651325662831	0.800000000000000	0.800000003546193	1.17131714368999	0.873615117774909	0.800000000000000	0.799999998704779	1.16318741489639	0.877476769095759
1.02726363181591	0.800000000000000	0.800000003336339	1.17210785918625	0.874092461283400	0.800000000000000	0.799999998725024	1.16368957481197	0.877957118502434
1.02801400700350	0.800000000000000	0.800000003138591	1.17289780166312	0.874569804791890	0.800000000000000	0.799999998748540	1.16420978992581	0.878437467909110
1.02876438219110	0.800000000000000	0.800000002952271	1.17368501527438	0.875048844231799	0.800000000000000	0.799999998773307	1.16485298457541	0.878919512594830
1.02951475737869	0.800000000000000	0.800000002776736	1.17447222888565	0.875528848086452	0.800000000000000	0.799999998800323	1.16549617922501	0.879402153255230
1.03026513256628	0.800000000000000	0.800000002611379	1.17525944249691	0.876008851941105	0.800000000000000	0.799999998829224	1.16613937387461	0.879884793915630
1.03101550775388	0.800000000000000	0.800000002455624	1.17604361352445	0.876490898275391	0.800000000000000	0.799999998859674	1.16687879860337	0.880369425552718
1.03176588294147	0.800000000000000	0.800000002308931	1.17682650265098	0.876973535990371	0.800000000000000	0.799999998891358	1.16769154581198	0.880854334518549
1.03251625812906	0.800000000000000	0.800000002170784	1.17760939177751	0.877456173705351	0.800000000000000	0.799999998923990	1.16850429302058	0.881339243484380
1.03326663331666	0.800000000000000	0.800000002040701	1.17839113405744	0.877941118381435	0.800000000000000	0.799999998957157	1.16931980953530	0.881826368434744
1.03401700850425	0.800000000000000	0.800000001918222	1.17916846073823	0.878426363121370	0.800000000000000	0.799999998990628	1.17030270276573	0.882313522542271
1.03476738369185	0.800000000000000	0.800000001802914	1.17994578741903	0.878911607861304	0.800000000000000	0.799999999024648	1.17128559599616	0.882800826616448
1.03551775887944	0.800000000000000	0.800000001694370	1.18072311409983	0.879399343596496	0.800000000000000	0.799999999058824	1.17226848922659	0.883290202494084
1.03626813406703	0.800000000000000	0.800000001592202	1.18149495105780	0.879887168179652	0.800000000000000	0.799999999092989	1.17332075766241	0.883779578371720
1.03701850925463	0.800000000000000	0.800000001496046	1.18226475281024	0.880375036744517	0.800000000000000	0.799999999126990	1.17444888594312	0.884269215789727
1.03776888444222	0.800000000000000	0.800000001405557	1.18303455456269	0.880865413655083	0.800000000000000	0.799999999160684	1.17557701422382	0.884760789866705
1.03851925962982	0.800000000000000	0.800000001320411	1.18380144325634	0.881355790565648	0.800000000000000	0.799999999193946	1.17670514250453	0.885252363943683
1.03926963481741	0.800000000000000	0.800000001240299	1.18456064149757	0.881846267715285	0.800000000000000	0.799999999226287	1.17792827594398	0.885744245151243
1.04002001000500	0.800000000000000	0.800000001164931	1.18531983973879	0.882339169123011	0.800000000000000	0.799999999257729	1.17915562140055	0.886237993664160
1.04077038519260	0.800000000000000	0.800000001094035	1.18607903798002	0.882832070530736	0.800000000000000	0.799999999289412	1.18038296685712	0.886731742177078
1.04152076038019	0.800000000000000	0.800000001027351	1.18682503775281	0.883325053772106	0.800000000000000	0.799999999320425	1.18162743458221	0.887225779061148
1.04227113556778	0.800000000000000	0.800000000964635	1.18756857854526	0.883820451551418	0.800000000000000	0.799999999350704	1.18289168489733	0.887721678062495
1.04302151075538	0.800000000000000	0.800000000905658	1.18831211933771	0.884315849330731	0.800000000000000	0.799999999380192	1.18415593521246	0.888217577063842
1.04377188594297	0.800000000000000	0.800000000850202	1.18904529273259	0.884811247110044	0.800000000000000	0.799999999408836	1.18541992515360	0.888713683026086
1.04452226113057	0.800000000000000	0.800000000798063	1.18976503595363	0.885309103621237	0.800000000000000	0.799999999436593	1.18664700165763	0.889211708391827
1.04527263631816	0.800000000000000	0.800000000749046	1.19048477917468	0.885806969367093	0.800000000000000	0.799999999463012	1.18787407816166	0.889709733757568
1.04602301150575	0.800000000000000	0.800000000702970	1.19120248343196	0.886304835112950	0.800000000000000	0.799999999488216	1.18910115466569	0.890207823784889
1.04677338669335	0.800000000000000	0.800000000659662	1.19188488823933	0.886804969274330	0.800000000000000	0.799999999513537	1.19025697520626	0.890707951222981
1.04752376188094	0.800000000000000	0.800000000618961	1.19256729304670	0.887305274315544	0.800000000000000	0.799999999537987	1.19136498625092	0.891208078661072
1.04827413706853	0.800000000000000	0.800000000580713	1.19324969785407	0.887805579356757	0.800000000000000	0.799999999561554	1.19247299729557	0.891708206099164
1.04902451225613	0.800000000000000	0.800000000544774	1.19388967449205	0.888307893838794	0.800000000000000	0.799999999584225	1.19352935817646	0.892210274452538
1.04977488744372	0.800000000000000	0.800000000511009	1.19451165571172	0.888810609254840	0.800000000000000	0.799999999605989	1.19443184547401	0.892712479510485
1.05052526263132	0.800000000000000	0.800000000479288	1.19513363693140	0.889313324670887	0.800000000000000	0.799999999626844	1.19533433277155	0.893214684568432
1.05127563781891	0.800000000000000	0.800000000449492	1.19571726105800	0.889817724163834	0.800000000000000	0.799999999646418	1.19623682006910	0.893718547384128
1.05202601300650	0.800000000000000	0.800000000421506	1.19623873355159	0.890322820812467	0.800000000000000	0.799999999664858	1.19685145876650	0.894222805456865
1.05277638819410	0.800000000000000	0.800000000395223	1.19676020604518	0.890827917461101	0.800000000000000	0.799999999683373	1.19746000055075	0.894727063529602
1.05352676338169	0.800000000000000	0.800000000370541	1.19726507120528	0.891334308770649	0.800000000000000	0.799999999701091	1.19806854233500	0.895232640808173
1.05427713856928	0.800000000000000	0.800000000347367	1.19761663495347	0.891841757320987	0.800000000000000	0.799999999718019	1.19837270107918	0.895738927146351
1.05502751375688	0.800000000000000	0.800000000325609	1.19796819870167	0.892349205871326	0.800000000000000	0.799999999734164	1.19859896162849	0.896245213484528
1.05577788894447	0.800000000000000	0.800000000305184	1.19831976244986	0.892857497990216	0.800000000000000	0.799999999749535	1.19882522217780	0.896752427079485
1.05652826413207	0.800000000000000	0.800000000286011	1.19846353056974	0.893367268917402	0.800000000000000	0.799999999764142	1.19871568289190	0.897260716797114
1.05727863931966	0.800000000000000	0.800000000268016	1.19857287033419	0.893877039844588	0.800000000000000	0.799999999777704	1.19847286115228	0.897769006514744
1.05802901450725	0.800000000000000	0.800000000251127	1.19868221009864	0.894387144024363	0.800000000000000	0.799999999790352	1.19823003941267	0.898277780191206
1.05877938969485	0.800000000000000	0.800000000235280	1.19858209311292	0.894899207613707	0.800000000000000	0.799999999803064	1.19757168094647	0.898788048273723
1.05952976488244	0.800000000000000	0.800000000220410	1.19838016514334	0.895411271203051	0.800000000000000	0.799999999815143	1.19677562943054	0.899298316356241
1.06028014007004	0.800000000000000	0.800000000206459	1.19817823717377	0.895923334792395	0.800000000000000	0.799999999826604	1.19597957791462	0.899808584438759
1.06103051525763	0.800000000000000	0.800000000193372	1.19769095788968	0.896437427323012	0.800000000000000	0.799999999837461	1.19460414148153	0.900320797159873
1.06178089044522	0.800000000000000	0.800000000181097	1.19697559746234	0.896951753613941	0.800000000000000	0.799999999847727	1.19317405473909	0.900833018472846
1.06253126563282	0.800000000000000	0.800000000169583	1.19626023703500	0.897466079904870	0.800000000000000	0.799999999857416	1.19159154196809	0.901345239785820
1.06328164082041	0.800000000000000	0.800000000158785	1.19513190075375	0.897981783981858	0.800000000000000	0.799999999866325	1.18945047295739	0.901858840827046
1.06403201600800	0.800000000000000	0.800000000148660	1.19362906190408	0.898498342966399	0.800000000000000	0.799999999874558	1.18730940394668	0.902372990122284
1.06478239119560	0.800000000000000	0.800000000139166	1.19212622305441	0.899014901950940	0.800000000000000	0.799999999882851	1.18464969179349	0.902887139417523
1.06553276638319	0.800000000000000	0.800000000130266	1.18995771903250	0.899532135910438	0.800000000000000	0.799999999890684	1.18172474847727	0.903402058498312
1.06628314157079	0.800000000000000	0.800000000121922	1.18735659859490	0.900050897505356	0.800000000000000	0.799999999898072	1.17857595307702	0.903918110422207
1.06703351675838	0.800000000000000	0.800000000114101	1.18475547815729	0.900569659100274	0.800000000000000	0.799999999905027	1.17479834929361	0.904434162346103
1.06778389194597	0.800000000000000	0.800000000106771	1.18095572783319	0.901088420695193	0.800000000000000	0.799999999911563	1.17100043921941	0.904950331312473
1.06853426713357	0.800000000000000	0.800000000099902	1.17692088087667	0.901609277642020	0.800000000000000	0.799999999917693	1.16630545549718	0.905468260413355
1.06928464232116	0.800000000000000	0.800000000093465	1.17244268422897	0.902130211466814	0.800000000000000	0.799999999923276	1.16161047177494	0.905986189514237
1.07003501750875	0.800000000000000	0.800000000087434	1.16667107373176	0.902651145291607	0.800000000000000	0.799999999928388	1.15599237655387	0.906504118615118
1.07078539269635	0.800000000000000	0.800000000081783	1.16089946323455	0.903173345984458	0.800000000000000	0.799999999933557	1.15028999585991	0.907023323122512
1.07153576788394	0.800000000000000	0.800000000076490	1.15340703632237	0.903696421676073	0.800000000000000	0.799999999938411	1.14358087527356	0.907543103862834
1.07228614307154	0.800000000000000	0.800000000071532	1.14573462906260	0.904219497367688	0.800000000000000	0.799999999942962	1.13657182427917	0.908062884603155
1.07303651825913	0.800000000000000	0.800000000066888	1.13651823651597	0.904742967795144	0.800000000000000	0.799999999947222	1.12877229791300	0.908583183621229
1.07378689344672	0.800000000000000	0.800000000062540	1.12693467805759	0.905268154968398	0.800000000000000	0.799999999951200	1.12019308001106	0.909104790373171
1.07453726863432	0.800000000000000	0.800000000058468	1.11568701641810	0.905793342141651	0.800000000000000	0.799999999954908	1.11095719323859	0.909626397125112
1.07528764382191	0.800000000000000	0.800000000054655	1.10375405014031	0.906318529314905	0.800000000000000	0.799999999958250	1.10082099505840	0.910148003877054
1.07603801900950	0.800000000000000	0.800000000051085	1.09086998756033	0.906845278991657	0.800000000000000	0.799999999961280	1.08948866528871	0.910671136120763
1.07678839419710	0.800000000000000	0.800000000047744	1.07700921307254	0.907372546951355	0.800000000000000	0.799999999964360	1.07704255983486	0.911194543180351
1.07753876938469	0.800000000000000	0.800000000044617	1.06232978080591	0.907899814911052	0.800000000000000	0.799999999967236	1.06325542296074	0.911717950239940
1.07828914457229	0.800000000000000	0.800000000041689	1.04699765177627	0.908427663756754	0.800000000000000	0.799999999969916	1.04759029689272	0.912242030334925
1.07903951975988	0.800000000000000	0.800000000038950	1.03114995745789	0.908956982075180	0.800000000000000	0.799999999972408	1.02954736778260	0.912767211935363
1.07978989494747	0.800000000000000	0.800000000036387	1.01498325470583	0.909486300393607	0.800000000000000	0.799999999974721	1.02561088060068	0.913292393535801
1.08054027013507	0.800000000000000	0.800000000033989	0.998706933107888	0.910015618712033	0.800000000000000	0.799999999976861	0.994363906889204	0.913817575136239
1.08129064532266	0.800000000000000	0.800000000031745	0.982531974175523	0.910546520426730	0.800000000000000	0.799999999978767	0.976629674789806	0.914344294762252
1.08204102051026	0.800000000000000	0.800000000029646	0.966661617764989	0.911077858279451	0.800000000000000	0.799999999980474	0.960363879343878	0.914871225069971
1.08279139569785	0.800000000000000	0.800000000027683	0.951284934796594	0.911609196132174	0.800000000000000	0.799999999982224	0.945914651172209	0.915398155377690
1.08354177088544	0.800000000000000	0.800000000025847	0.936562660044293	0.912141037298595	0.800000000000000	0.799999999983847	0.932876415392575	0.915925685277352
1.08429214607304	0.800000000000000	0.800000000024130	0.922623798046191	0.912674364171845	0.800000000000000	0.799999999985349	0.921030581166280	0.916454338402006
1.08504252126063	0.800000000000000	0.800000000022525	0.909577923743904	0.913207691045094	0.800000000000000	0.799999999986736	0.910191026071745	0.916982991526661
1.08579289644822	0.800000000000000	0.800000000021023	0.897479923684350	0.913741017918343	0.800000000000000	0.799999999988013	0.900262458103834	0.917511644651315
1.08654327163582	0.800000000000000	0.800000000019620	0.886367249173730	0.914275696461706	0.800000000000000	0.799999999989185	0.891118991094346	0.918041629389111
1.08729364682341	0.800000000000000	0.800000000018308	0.876213827322734	0.914810981509079	0.800000000000000	0.799999999990212	0.882683705859867	0.918571979392230
1.08804402201101	0.800000000000000	0.800000000017082	0.867093312355380	0.915346266556452	0.800000000000000	0.799999999991118	0.874894744517125	0.919102329395349
1.08879439719860	0.800000000000000	0.800000000015936	0.858846166264594	0.915881736010131	0.800000000000000	0.799999999992058	0.867724313991508	0.919632996224560
1.08954477238619	0.800000000000000	0.800000000014866	0.851549901294747	0.916418948606081	0.800000000000000	0.799999999992923	0.861083144223557	0.920165017122048
1.09029514757379	0.800000000000000	0.800000000013865	0.845020299418112	0.916956161202030	0.800000000000000	0.799999999993717	0.854931961189003	0.920697038019535
1.09104552276138	0.800000000000000	0.800000000012931	0.839260857936687	0.917493373797980	0.800000000000000	0.799999999994443	0.849279348930342	0.921229058917022
1.09179589794897	0.800000000000000	0.800000000012057	0.834233554733128	0.918031476406766	0.800000000000000	0.799999999995104	0.844026841582672	0.921762005238111
1.09254627313657	0.800000000000000	0.800000000011242	0.829806632096817	0.918570585851766	0.800000000000000	0.799999999995705	0.839215982671422	0.922295671007941
1.09329664832416	0.800000000000000	0.800000000010480	0.825925143742315	0.919109695296766	0.800000000000000	0.799999999996219	0.834760527948102	0.922829336777770
1.09404702351176	0.800000000000000	0.800000000009768	0.822534934928248	0.919648804741766	0.800000000000000	0.799999999996663	0.830664721958430	0.923363002547600
1.09479739869935	0.800000000000000	0.800000000009103	0.819595167523600	0.920189427295625	0.800000000000000	0.799999999997133	0.826914743280714	0.923898131257522
1.09554777388694	0.800000000000000	0.800000000008483	0.817066375774309	0.920730402798721	0.800000000000000	0.799999999997560	0.823458720025763	0.924433415845111
1.09629814907454	0.800000000000000	0.800000000007904	0.814870900311805	0.921271378301816	0.800000000000000	0.799999999997947	0.820300121834939	0.924968700432700
1.09704852426213	0.800000000000000	0.800000000007363	0.812968128304001	0.921812575188229	0.800000000000000	0.799999999998296	0.817435040675362	0.925504324106622
1.09779889944973	0.800000000000000	0.800000000006858	0.811321399623244	0.922355386163354	0.800000000000000	0.799999999998610	0.814818754989349	0.926041201428365
1.09854927463732	0.800000000000000	0.800000000006387	0.809897867048994	0.922898197138479	0.800000000000000	0.799999999998889	0.812438999689679	0.926578078750107
1.09929964982491	0.800000000000000	0.800000000005947	0.808668289237671	0.923441008113603	0.800000000000000	0.799999999999120	0.810286822597429	0.927114956071850
1.10005002501251	0.800000000000000	0.800000000005537	0.807606794949762	0.923984538263711	0.800000000000000	0.799999999999311	0.808371797097463	0.927652601309079
1.10080040020010	0.800000000000000	0.800000000005154	0.806690636369056	0.924529154073447	0.800000000000000	0.799999999999521	0.806654623614692	0.928191045258819
1.10155077538769	0.800000000000000	0.800000000004797	0.805899915639216	0.925073769883183	0.800000000000000	0.799999999999708	0.805124610593194	0.928729489208560
1.10230115057529	0.800000000000000	0.800000000004464	0.805217296432085	0.925618385692919	0.800000000000000	0.799999999999875	0.803771366871233	0.929267933158300
1.10305152576288	0.800000000000000	0.800000000004153	0.804627723043188	0.926164144869062	0.800000000000000	0.800000000000021	0.802584798642386	0.929807510218291
1.10380190095048	0.800000000000000	0.800000000003863	0.804118156176088	0.926710534874950	0.800000000000000	0.800000000000149	0.801555104193615	0.930347494671371
1.10455227613807	0.800000000000000	0.800000000003593	0.803677329324356	0.927256924880837	0.800000000000000	0.800000000000259	0.800674188901090	0.930887479124450
1.10530265132566	0.800000000000000	0.800000000003340	0.803295527152957	0.927803314886725	0.800000000000000	0.800000000000342	0.799940287430985	0.931427463577530
1.10605302651326	0.800000000000000	0.800000000003105	0.802964385909508	0.928351201890623	0.800000000000000	0.800000000000403	0.799333575197557	0.931968885226319
1.10680340170085	0.800000000000000	0.800000000002886	0.802677547760382	0.928899335535376	0.800000000000000	0.800000000000479	0.798845557345546	0.932510384043559
1.10755377688844	0.800000000000000	0.800000000002681	0.802427916081078	0.929447469180129	0.800000000000000	0.800000000000544	0.798467992044832	0.933051882860799
1.10830415207604	0.800000000000000	0.800000000002491	0.802210030450609	0.929995672765862	0.800000000000000	0.800000000000599	0.798192888373541	0.933593576182658
1.10905452726363	0.800000000000000	0.800000000002313	0.802019420243874	0.930545519596286	0.800000000000000	0.800000000000643	0.798012499428745	0.934136563214409
1.10980490245123	0.800000000000000	0.800000000002147	0.801852251803764	0.931095366426710	0.800000000000000	0.800000000000678	0.797919319169436	0.934679550246160
1.11055527763882	0.800000000000000	0.800000000001993	0.801705239602655	0.931645213257134	0.800000000000000	0.800000000000706	0.797906077303158	0.935222537277911
1.11130565282641	0.800000000000000	0.800000000001849	0.801575569245419	0.932195382035713	0.800000000000000	0.800000000000719	0.797965735856469	0.935765934498363
1.11205602801401	0.800000000000000	0.800000000001715	0.801460830855404	0.932746911639990	0.800000000000000	0.800000000000721	0.798091485357506	0.936310383587690
1.11280640320160	0.800000000000000	0.800000000001590	0.801358961545702	0.933298441244266	0.800000000000000	0.800000000000734	0.798276741429456	0.936854832677017
1.11355677838919	0.800000000000000	0.800000000001474	0.801268195818345	0.933849970848543	0.800000000000000	0.800000000000741	0.798515142031059	0.937399281766344
1.11430715357679	0.800000000000000	0.800000000001366	0.801187022862359	0.934402012856844	0.800000000000000	0.800000000000744	0.798800544849427	0.937944303318898
1.11505752876438	0.800000000000000	0.800000000001265	0.801114149839843	0.934955194884264	0.800000000000000	0.800000000000743	0.799127025400281	0.938490188305397
1.11580790395198	0.800000000000000	0.800000000001171	0.801048470357556	0.935508376911683	0.800000000000000	0.800000000000738	0.799488874603342	0.939036073291896
1.11655827913957	0.800000000000000	0.800000000001083	0.800989037419896	0.936061558939103	0.800000000000000	0.800000000000729	0.799880599023942	0.939581958278395
1.11730865432716	0.800000000000000	0.800000000001002	0.800935040247794	0.936615385314096	0.800000000000000	0.800000000000714	0.800296918007660	0.940128527186327
1.11805902951476	0.800000000000000	0.800000000000926	0.800885784427283	0.937170189502773	0.800000000000000	0.800000000000694	0.800732765072163	0.940675821908625
1.11880940470235	0.800000000000000	0.800000000000856	0.800840674921869	0.937724993691450	0.800000000000000	0.800000000000680	0.801183286871684	0.941223116630923
1.11955977988995	0.800000000000000	0.800000000000790	0.800799201544983	0.938279797880127	0.800000000000000	0.800000000000665	0.801643844239507	0.941770411353221
1.12031015507754	0.800000000000000	0.800000000000729	0.800760926543398	0.938835322879194	0.800000000000000	0.800000000000649	0.802110013395449	0.942318453243769
1.12106053026513	0.800000000000000	0.800000000000672	0.800725473990257	0.939391719053256	0.800000000000000	0.800000000000631	0.802577585919434	0.942867131542282
1.12181090545273	0.800000000000000	0.800000000000619	0.800692520728054	0.939948115227317	0.800000000000000	0.800000000000611	0.803042572603657	0.943415809840795
1.12256128064032	0.800000000000000	0.800000000000570	0.800661788638194	0.940504511401378	0.800000000000000	0.800000000000591	0.803501203157685	0.943964488139308
1.12331165582791	0.800000000000000	0.800000000000524	0.800633038045215	0.941061652397994	0.800000000000000	0.800000000000568	0.803949930172792	0.944513931255408
1.12406203101551	0.800000000000000	0.800000000000481	0.800606062090987	0.941619610475958	0.800000000000000	0.800000000000543	0.804385431339264	0.945063966974411
1.12481240620310	0.800000000000000	0.800000000000442	0.800580681937525	0.942177568553922	0.800000000000000	0.800000000000522	0.804804612221234	0.945614002693415
1.12556278139070	0.800000000000000	0.800000000000405	0.800556742677294	0.942735526631885	0.800000000000000	0.800000000000501	0.805204611210577	0.946164038412418
1.12631315657829	0.800000000000000	0.800000000000371	0.800534109847330	0.943294204114764	0.800000000000000	0.800000000000481	0.805582800136852	0.946714813621209
1.12706353176588	0.800000000000000	0.800000000000339	0.800512666458612	0.943853694115068	0.800000000000000	0.800000000000460	0.805936789550496	0.947266180609810
1.12781390695348	0.800000000000000	0.800000000000309	0.800492310464868	0.944413184115372	0.800000000000000	0.800000000000439	0.806264432925215	0.947817547598411
1.12856428214107	0.800000000000000	0.800000000000282	0.800472952606046	0.944972674115676	0.800000000000000	0.800000000000418	0.806563828538227	0.948368914587012
1.12931465732866	0.800000000000000	0.800000000000256	0.800454514571118	0.945532811682044	0.800000000000000	0.800000000000395	0.806833323757251	0.948920955387078
1.13006503251626	0.800000000000000	0.800000000000232	0.800436927432998	0.946093803727260	0.800000000000000	0.800000000000373	0.807071517898411	0.949473627502465
1.13081540770385	0.800000000000000	0.800000000000211	0.800420130315163	0.946654795772475	0.800000000000000	0.800000000000353	0.807277266160409	0.950026299617851
1.13156578289145	0.800000000000000	0.800000000000190	0.800404069255560	0.947215787817690	0.800000000000000	0.800000000000334	0.807449681277340	0.950578971733238
1.13231615807904	0.800000000000000	0.800000000000171	0.800388696238592	0.947777312161599	0.800000000000000	0.800000000000315	0.807588135497478	0.951132214258639
1.13306653326663	0.800000000000000	0.800000000000153	0.800373968370195	0.948339776479331	0.800000000000000	0.800000000000297	0.807692263351527	0.951686165365286
1.13381690845423	0.800000000000000	0.800000000000137	0.800359847174672	0.948902240797063	0.800000000000000	0.800000000000279	0.807761963453316	0.952240116471932
1.13456728364182	0.800000000000000	0.800000000000122	0.800346297995124	0.949464705114795	0.800000000000000	0.800000000000262	0.807797396451523	0.952794067578578
1.13531765882941	0.800000000000000	0.800000000000108	0.800333289482039	0.950027546013260	0.800000000000000	0.800000000000244	0.807798984161212	0.953348450600566
1.13606803401701	0.800000000000000	0.800000000000094	0.800320793156886	0.950591452943010	0.800000000000000	0.800000000000226	0.807767406697007	0.953903654571843
1.13681840920460	0.800000000000000	0.800000000000082	0.800308783039503	0.951155359872760	0.800000000000000	0.800000000000211	0.807703598136457	0.954458858543120
1.13756878439220	0.800000000000000	0.800000000000071	0.800297235329770	0.951719266802510	0.800000000000000	0.800000000000195	0.807608744083960	0.955014062514396
1.13831915957979	0.800000000000000	0.800000000000060	0.800286128135459	0.952283357100772	0.800000000000000	0.800000000000181	0.807484272582283	0.955569527441789
1.13906953476738	0.800000000000000	0.800000000000050	0.800275441239346	0.952848677099229	0.800000000000000	0.800000000000167	0.807331842654783	0.956125958160256
1.13981990995498	0.800000000000000	0.800000000000041	0.800265155899757	0.953413997097686	0.800000000000000	0.800000000000153	0.807153329977633	0.956682388878723
1.14057028514257	0.800000000000000	0.800000000000033	0.800255254679527	0.953979317096142	0.800000000000000	0.800000000000140	0.806950817027603	0.957238819597190
1.14132066033017	0.800000000000000	0.800000000000025	0.800245721299159	0.954544637094599	0.800000000000000	0.800000000000127	0.806726573567330	0.957795310474413
1.14207103551776	0.800000000000000	0.800000000000018	0.800236540510577	0.955111296296848	0.800000000000000	0.800000000000114	0.806483029116601	0.958352941831329
1.14282141070535	0.800000000000000	0.800000000000011	0.800227697988394	0.955677999903629	0.800000000000000	0.800000000000102	0.806222753390773	0.958910573188246
1.14357178589295	0.800000000000000	0.800000000000005	0.800219180236123	0.956244703510410	0.800000000000000	0.800000000000091	0.805948428437201	0.959468204545162
1.14432216108054	0.800000000000000	0.799999999999999	0.800210974505093	0.956811407117191	0.800000000000000	0.800000000000081	0.805662809281968	0.960025835902078
1.14507253626813	0.800000000000000	0.799999999999993	0.800203068724208	0.957379161182630	0.800000000000000	0.800000000000071	0.805368696077329	0.960584473943696
1.14582291145573	0.800000000000000	0.799999999999988	0.800195451438954	0.957947219068595	0.800000000000000	0.800000000000061	0.805068889977651	0.961143279839067
1.14657328664332	0.800000000000000	0.799999999999983	0.800188111758286	0.958515276954561	0.800000000000000	0.800000000000052	0.804766155766309	0.961702085734437
1.14732366183092	0.800000000000000	0.799999999999979	0.800181039308249	0.959083334840526	0.800000000000000	0.800000000000043	0.804463177587523	0.962260891629807
1.14807403701851	0.800000000000000	0.799999999999975	0.800174224191366	0.959652125819089	0.800000000000000	0.800000000000034	0.804162518749380	0.962820425507440
1.14882441220610	0.800000000000000	0.799999999999971	0.800167656950942	0.960221508810165	0.800000000000000	0.800000000000027	0.803866578877089	0.963380379848176
1.14957478739370	0.800000000000000	0.799999999999967	0.800161328539587	0.960790891801242	0.800000000000000	0.800000000000019	0.803577559817239	0.963940334188912
1.15032516258129	0.800000000000000	0.799999999999964	0.800155230291355	0.961360274792319	0.800000000000000	0.800000000000012	0.803297428137994	0.964500288529647
1.15107553776888	0.800000000000000	0.799999999999961	0.800149353896996	0.961930047705664	0.800000000000000	0.800000000000005	0.803027891956869	0.965060670172258
1.15182591295648	0.800000000000000	0.799999999999958	0.800143691381866	0.962500726737682	0.800000000000000	0.799999999999998	0.802770380030790	0.965621746872208
1.15257628814407	0.800000000000000	0.799999999999955	0.800138235086149	0.963071405769700	0.800000000000000	0.799999999999992	0.802526028956163	0.966182823572159
1.15332666333167	0.800000000000000	0.799999999999953	0.800132977647063	0.963642084801717	0.800000000000000	0.799999999999986	0.802295685044948	0.966743900272109
1.15407703851926	0.800000000000000	0.799999999999951	0.800127911982778	0.964212787613773	0.800000000000000	0.799999999999981	0.802079908727619	0.967305084218857
1.15482741370685	0.800000000000000	0.799999999999949	0.800123031277831	0.964784733687023	0.800000000000000	0.799999999999975	0.801878988444681	0.967867257196614
1.15557778889445	0.800000000000000	0.799999999999947	0.800118328969831	0.965356679760273	0.800000000000000	0.799999999999971	0.801692964440761	0.968429430174371
1.15632816408204	0.800000000000000	0.799999999999945	0.800113798737297	0.965928625833523	0.800000000000000	0.799999999999966	0.801521656549881	0.968991603152128
1.15707853926963	0.800000000000000	0.799999999999943	0.800109434488476	0.966500571906773	0.800000000000000	0.799999999999961	0.801364694137034	0.969553776129886
1.15782891445723	0.800000000000000	0.799999999999941	0.800105230351031	0.967073393643347	0.800000000000000	0.799999999999957	0.801221550206833	0.970116789718585
1.15857928964482	0.800000000000000	0.799999999999940	0.800101180662492	0.967646577885675	0.800000000000000	0.799999999999953	0.801091574762758	0.970680032894289
1.15932966483242	0.800000000000000	0.799999999999939	0.800097279961368	0.968219762128004	0.800000000000000	0.799999999999950	0.800974027148251	0.971243276069993
1.16008004002001	0.800000000000000	0.799999999999937	0.800093522978872	0.968792946370332	0.800000000000000	0.799999999999946	0.800868106391586	0.971806519245698
1.16083041520760	0.800000000000000	0.799999999999936	0.800089904631159	0.969366573894388	0.800000000000000	0.799999999999943	0.800772977678437	0.972370225927772
1.16158079039520	0.800000000000000	0.799999999999935	0.800086420012049	0.969940967650396	0.800000000000000	0.799999999999940	0.800687794983090	0.972934513221740
1.16233116558279	0.800000000000000	0.799999999999934	0.800083064386167	0.970515361406404	0.800000000000000	0.799999999999937	0.800611720107657	0.973498800515707
1.16308154077039	0.800000000000000	0.799999999999934	0.800079833182474	0.971089755162412	0.800000000000000	0.799999999999934	0.800543937907525	0.974063087809675
1.16383191595798	0.800000000000000	0.799999999999933	0.800076721988135	0.971664148918420	0.800000000000000	0.799999999999931	0.800483667661069	0.974627449889798
1.16458229114557	0.800000000000000	0.799999999999932	0.800073726542705	0.972239719810038	0.800000000000000	0.799999999999929	0.800430171160124	0.975192755220052
1.16533266633317	0.800000000000000	0.799999999999931	0.800070842732606	0.972815294399131	0.800000000000000	0.799999999999927	0.800382757992823	0.975758060550307
1.16608304152076	0.800000000000000	0.799999999999931	0.800068066585859	0.973390868988224	0.800000000000000	0.799999999999924	0.800340788523354	0.976323365880561
1.16683341670835	0.800000000000000	0.799999999999930	0.800065394267061	0.973966443577317	0.800000000000000	0.799999999999922	0.800303674944725	0.976888671210815
1.16758379189595	0.800000000000000	0.799999999999930	0.800062822072587	0.974542708011199	0.800000000000000	0.799999999999920	0.800270880872781	0.977454645503655
1.16833416708354	0.800000000000000	0.799999999999929	0.800060346425997	0.975119434944593	0.800000000000000	0.799999999999918	0.800241919826240	0.978020942780674
1.16908454227114	0.800000000000000	0.799999999999929	0.800057963873632	0.975696161877987	0.800000000000000	0.799999999999917	0.800216352908566	0.978587240057694
1.16983491745873	0.800000000000000	0.799999999999928	0.800055671080395	0.976272888811382	0.800000000000000	0.799999999999915	0.800193785972174	0.979153537334714
1.17058529264632	0.800000000000000	0.799999999999928	0.800053464825693	0.976849809230530	0.800000000000000	0.799999999999914	0.800173866469436	0.979720073210900
1.17133566783392	0.800000000000000	0.799999999999927	0.800051341999546	0.977427660161467	0.800000000000000	0.799999999999912	0.800156280161408	0.980287336336145
1.17208604302151	0.800000000000000	0.799999999999927	0.800049299598834	0.978005511092405	0.800000000000000	0.799999999999911	0.800140747806182	0.980854599461389
1.17283641820910	0.800000000000000	0.799999999999927	0.800047334723693	0.978583362023342	0.800000000000000	0.799999999999910	0.800127021917409	0.981421862586633
1.17358679339670	0.800000000000000	0.799999999999927	0.800045444574037	0.979161212954280	0.800000000000000	0.799999999999908	0.800114883657307	0.981989125711877
1.17433716858429	0.800000000000000	0.799999999999926	0.800043626446210	0.979739850210803	0.800000000000000	0.799999999999907	0.800104139907313	0.982557132844171
1.17508754377189	0.800000000000000	0.799999999999926	0.800041877729756	0.980318796776296	0.800000000000000	0.799999999999906	0.800094620540999	0.983125335703559
1.17583791895948	0.800000000000000	0.799999999999926	0.800040195904303	0.980897743341788	0.800000000000000	0.799999999999905	0.800086175911273	0.983693538562946
1.17658829414707	0.800000000000000	0.799999999999925	0.800038578536557	0.981476689907281	0.800000000000000	0.799999999999904	0.800078674554993	0.984261741422333
1.17733866933467	0.800000000000000	0.799999999999925	0.800037023277396	0.982055888029060	0.800000000000000	0.799999999999903	0.800072001111034	0.984830226399061
1.17808904452226	0.800000000000000	0.799999999999925	0.800035527859068	0.982635902139543	0.800000000000000	0.799999999999903	0.800066054443142	0.985399342859934
1.17883941970985	0.800000000000000	0.799999999999925	0.800034090092481	0.983215916250026	0.800000000000000	0.799999999999902	0.800060745955916	0.985968459320808
1.17958979489745	0.800000000000000	0.799999999999924	0.800032707864585	0.983795930360510	0.800000000000000	0.799999999999901	0.800055998090482	0.986537575781681
1.18034017008504	0.800000000000000	0.799999999999924	0.800031379135844	0.984375944470993	0.800000000000000	0.799999999999900	0.800051742985590	0.987106692242555
1.18109054527264	0.800000000000000	0.799999999999924	0.800030101937787	0.984956713540507	0.800000000000000	0.799999999999900	0.800047921289647	0.987676517441846
1.18184092046023	0.800000000000000	0.799999999999923	0.800028874370642	0.985537767029676	0.800000000000000	0.799999999999899	0.800044481109485	0.988246521346839
1.18259129564782	0.800000000000000	0.799999999999923	0.800027694601055	0.986118820518846	0.800000000000000	0.799999999999899	0.800041377082322	0.988816525251833
1.18334167083542	0.800000000000000	0.799999999999923	0.800026560859870	0.986699874008015	0.800000000000000	0.799999999999898	0.800038569558124	0.989386529156826
1.18409204602301	0.800000000000000	0.799999999999923	0.800025471439994	0.987281119897930	0.800000000000000	0.799999999999898	0.800036023880496	0.989956758363947
1.18484242121061	0.800000000000000	0.799999999999923	0.800024424694327	0.987863184860790	0.800000000000000	0.799999999999897	0.800033709755218	0.990527623526522
1.18559279639820	0.800000000000000	0.799999999999922	0.800023419033756	0.988445249823650	0.800000000000000	0.799999999999897	0.800031600696462	0.991098488689097
1.18634317158579	0.800000000000000	0.799999999999922	0.800022452925221	0.989027314786510	0.800000000000000	0.799999999999896	0.800029673541731	0.991669353851672
1.18709354677339	0.800000000000000	0.799999999999922	0.800021524889837	0.989609379749370	0.800000000000000	0.799999999999896	0.800027908027420	0.992240219014247
1.18784392196098	0.800000000000000	0.799999999999922	0.800020633501082	0.990192061993020	0.800000000000000	0.799999999999896	0.800026286417756	0.992811667110631
1.18859429714857	0.800000000000000	0.799999999999921	0.800019777383037	0.990775110477869	0.800000000000000	0.799999999999896	0.800024793180683	0.993383367305886
1.18934467233617	0.800000000000000	0.799999999999921	0.800018955208694	0.991358158962719	0.800000000000000	0.799999999999895	0.800023414704929	0.993955067501142
1.19009504752376	0.800000000000000	0.799999999999921	0.800018165698304	0.991941207447568	0.800000000000000	0.799999999999895	0.800022139053201	0.994526767696397
1.19084542271136	0.800000000000000	0.799999999999921	0.800017407617789	0.992524293188592	0.800000000000000	0.799999999999895	0.800020955746997	0.995098555676908
1.19159579789895	0.800000000000000	0.799999999999921	0.800016679777204	0.993108297400108	0.800000000000000	0.799999999999895	0.800019855579090	0.995671064638569
1.19234617308654	0.800000000000000	0.799999999999921	0.800015981029242	0.993692301611625	0.800000000000000	0.799999999999895	0.800018830450180	0.996243573600230
1.19309654827414	0.800000000000000	0.799999999999920	0.800015310267792	0.994276305823141	0.800000000000000	0.799999999999895	0.800017873226668	0.996816082561891
1.19384692346173	0.800000000000000	0.799999999999920	0.800014666426545	0.994860310034658	0.800000000000000	0.799999999999895	0.800016977616851	0.997388591523551
1.19459729864932	0.800000000000000	0.799999999999920	0.800014048477642	0.995444708408827	0.800000000000000	0.799999999999895	0.800016138063185	0.997961486515508
1.19534767383692	0.800000000000000	0.799999999999920	0.800013455430365	0.996029640663263	0.800000000000000	0.799999999999895	0.800015349648556	0.998534777927533
1.19609804902451	0.800000000000000	0.799999999999920	0.800012886329874	0.996614572917700	0.800000000000000	0.799999999999895	0.800014608014750	0.999108069339557
1.19684842421211	0.800000000000000	0.799999999999920	0.800012340255978	0.997199505172136	0.800000000000000	0.799999999999895	0.800013909291544	0.999681360751581
1.19759879939970	0.800000000000000	0.799999999999920	0.800011816321952	0.997784437426573	0.800000000000000	0.799999999999895	0.800013250035044	1.00025465216361
1.19834917458729	0.800000000000000	0.799999999999920	0.800011313673394	0.998370076689635	0.800000000000000	0.799999999999895	0.800012627174067	1.00082858851141
1.19909954977489	0.800000000000000	0.799999999999920	0.800010831487106	0.998955909253489	0.800000000000000	0.799999999999895	0.800012037963522	1.00140263600511
1.19984992496248	0.800000000000000	0.799999999999920	0.800010368970030	0.999541741817343	0.800000000000000	0.799999999999895	0.800011479943869	1.00197668349881
1.20060030015008	0.800000000000000	0.799999999999920	0.800009925358203	1.00012757438120	0.800000000000000	0.799999999999895	0.800010950905867	1.00255073099250
1.20135067533767	0.800000000000000	0.799999999999920	0.800009499915753	1.00071351268483	0.800000000000000	0.799999999999895	0.800010448859918	1.00312491559580
1.20210105052526	0.800000000000000	0.799999999999920	0.800009091933926	1.00130021801536	0.800000000000000	0.799999999999895	0.800009972009396	1.00369969273178
1.20285142571286	0.800000000000000	0.799999999999920	0.800008700730146	1.00188692334588	0.800000000000000	0.799999999999895	0.800009518727455	1.00427446986777
1.20360180090045	0.800000000000000	0.799999999999920	0.800008325647104	1.00247362867640	0.800000000000000	0.799999999999895	0.800009087536830	1.00484924700375
1.20435217608804	0.800000000000000	0.799999999999920	0.800007966051880	1.00306033400692	0.800000000000000	0.799999999999895	0.800008677092270	1.00542402413974
1.20510255127564	0.800000000000000	0.799999999999921	0.800007621335085	1.00364740514068	0.800000000000000	0.799999999999895	0.800008286165230	1.00599915184585
1.20585292646323	0.800000000000000	0.799999999999921	0.800007290910044	1.00423495571082	0.800000000000000	0.799999999999895	0.800007913630533	1.00657463211073
1.20660330165083	0.800000000000000	0.799999999999921	0.800006974211996	1.00482250628095	0.800000000000000	0.799999999999895	0.800007558454748	1.00715011237560
1.20735367683842	0.800000000000000	0.799999999999921	0.800006670697322	1.00541005685108	0.800000000000000	0.799999999999895	0.800007219686047	1.00772559264047
1.20810405202601	0.800000000000000	0.799999999999921	0.800006379842804	1.00599760742121	0.800000000000000	0.799999999999896	0.800006896445354	1.00830107290534
1.20885442721361	0.800000000000000	0.799999999999921	0.800006101144900	1.00658574728632	0.800000000000000	0.799999999999896	0.800006587918609	1.00887708459194
1.20960480240120	0.800000000000000	0.799999999999921	0.800005834119052	1.00717411556510	0.800000000000000	0.799999999999896	0.800006293350006	1.00945324138906
1.21035517758879	0.800000000000000	0.799999999999921	0.800005578299007	1.00776248384388	0.800000000000000	0.799999999999896	0.800006012036072	1.01002939818618
1.21110555277639	0.800000000000000	0.799999999999921	0.800005333236170	1.00835085212265	0.800000000000000	0.799999999999896	0.800005743320476	1.01060555498331
1.21185592796398	0.800000000000000	0.799999999999921	0.800005098498973	1.00893922040143	0.800000000000000	0.799999999999896	0.800005486589480	1.01118174374657
1.21260630315158	0.800000000000000	0.799999999999921	0.800004873672264	1.00952836734544	0.800000000000000	0.799999999999896	0.800005241267930	1.01175855038400
1.21335667833917	0.800000000000000	0.799999999999921	0.800004658356725	1.01011752588928	0.800000000000000	0.799999999999897	0.800005006815741	1.01233535702142
1.21410705352676	0.800000000000000	0.799999999999921	0.800004452168297	1.01070668443312	0.800000000000000	0.799999999999897	0.800004782724788	1.01291216365885
1.21485742871436	0.800000000000000	0.799999999999921	0.800004254737635	1.01129584297696	0.800000000000000	0.799999999999897	0.800004568516160	1.01348897029628
1.21560780390195	0.800000000000000	0.799999999999921	0.800004065709573	1.01188517490023	0.800000000000000	0.799999999999897	0.800004363737735	1.01406595771674
1.21635817908954	0.800000000000000	0.799999999999921	0.800003884742616	1.01247509631238	0.800000000000000	0.799999999999897	0.800004167962024	1.01464338740137
1.21710855427714	0.800000000000000	0.799999999999921	0.800003711508441	1.01306501772453	0.800000000000000	0.799999999999897	0.800003980784250	1.01522081708599
1.21785892946473	0.800000000000000	0.799999999999921	0.800003545691419	1.01365493913668	0.800000000000000	0.799999999999897	0.800003801820640	1.01579824677062
1.21860930465233	0.800000000000000	0.799999999999921	0.800003386988151	1.01424486054882	0.800000000000000	0.799999999999898	0.800003630706888	1.01637567645525
1.21935967983992	0.800000000000000	0.799999999999921	0.800003235107026	1.01483511076224	0.800000000000000	0.799999999999898	0.800003467096770	1.01695340954894
1.22011005502751	0.800000000000000	0.799999999999921	0.800003089767783	1.01542576764357	0.800000000000000	0.799999999999898	0.800003310660883	1.01753143537244
1.22086043021511	0.800000000000000	0.799999999999921	0.800002950701099	1.01601642452490	0.800000000000000	0.799999999999898	0.800003161085487	1.01810946119594
1.22161080540270	0.800000000000000	0.799999999999921	0.800002817648185	1.01660708140623	0.800000000000000	0.799999999999898	0.800003018071401	1.01868748701944
1.22236118059030	0.800000000000000	0.799999999999921	0.800002690360396	1.01719773828756	0.800000000000000	0.799999999999899	0.800002881332931	1.01926551284294
1.22311155577789	0.800000000000000	0.799999999999921	0.800002568598860	1.01778885204673	0.800000000000000	0.799999999999899	0.800002750596741	1.01984394053461
1.22386193096548	0.800000000000000	0.799999999999920	0.800002452134111	1.01838021698997	0.800000000000000	0.799999999999899	0.800002625600591	1.02042253546164
1.22461230615308	0.800000000000000	0.799999999999920	0.800002340745742	1.01897158193321	0.800000000000000	0.799999999999899	0.800002506091751	1.02100113038867
1.22536268134067	0.800000000000000	0.799999999999920	0.800002234222067	1.01956294687645	0.800000000000000	0.799999999999899	0.800002391824804	1.02157972531570
1.22611305652826	0.800000000000000	0.799999999999920	0.800002132359794	1.02015431181969	0.800000000000000	0.799999999999900	0.800002282558362	1.02215832024273
1.22686343171586	0.800000000000000	0.799999999999920	0.800002034963715	1.02074623654162	0.800000000000000	0.799999999999900	0.800002178049815	1.02273739330826
1.22761380690345	0.800000000000000	0.799999999999920	0.800001941846395	1.02133828213934	0.800000000000000	0.799999999999900	0.800002078046660	1.02331653016352
1.22836418209105	0.800000000000000	0.799999999999920	0.800001852827889	1.02193032773706	0.800000000000000	0.799999999999900	0.800001982271890	1.02389566701879
1.22911455727864	0.800000000000000	0.799999999999920	0.800001767735450	1.02252237333478	0.800000000000000	0.799999999999900	0.800001890399199	1.02447480387406
1.22986493246623	0.800000000000000	0.799999999999920	0.800001686403264	1.02311441893250	0.800000000000000	0.799999999999900	0.800001802010945	1.02505396028146
1.23061530765383	0.800000000000000	0.799999999999920	0.800001608672184	1.02370710415631	0.800000000000000	0.799999999999901	0.800001716528010	1.02563361173733
1.23136568284142	0.800000000000000	0.799999999999920	0.800001534389476	1.02429980300801	0.800000000000000	0.799999999999901	0.800001631892690	1.02621326319320
1.23211605802901	0.800000000000000	0.799999999999920	0.800001463408577	1.02489250185971	0.800000000000000	0.799999999999901	0.800001548613739	1.02679291464908
1.23286643321661	0.800000000000000	0.799999999999919	0.800001395588856	1.02548520071141	0.800000000000000	0.799999999999901	0.800001468845853	1.02737256610495
1.23361680840420	0.800000000000000	0.799999999999919	0.800001330795392	1.02607797218219	0.800000000000000	0.799999999999901	0.800001394148826	1.02795230224969
1.23436718359180	0.800000000000000	0.799999999999919	0.800001268898748	1.02667129685834	0.800000000000000	0.799999999999902	0.800001322517626	1.02853244081151
1.23511755877939	0.800000000000000	0.799999999999919	0.800001209774766	1.02726462153450	0.800000000000000	0.799999999999902	0.800001253921080	1.02911257937333
1.23586793396698	0.800000000000000	0.799999999999919	0.800001153304360	1.02785794621065	0.800000000000000	0.799999999999902	0.800001188789489	1.02969271793516
1.23661830915458	0.800000000000000	0.799999999999920	0.800001099373321	1.02845127088680	0.800000000000000	0.799999999999902	0.800001126966161	1.03027285649698
1.23736868434217	0.800000000000000	0.799999999999920	0.800001047872128	1.02904473541522	0.800000000000000	0.799999999999902	0.800001068302236	1.03085312852995
1.23811905952976	0.800000000000000	0.799999999999920	0.800000998695766	1.02963865843135	0.800000000000000	0.799999999999903	0.800001012655943	1.03143372652129
1.23886943471736	0.800000000000000	0.799999999999920	0.800000951743547	1.03023258144748	0.800000000000000	0.799999999999903	0.800000959884898	1.03201432451264
1.23961980990495	0.800000000000000	0.799999999999920	0.800000906918946	1.03082650446361	0.800000000000000	0.799999999999903	0.800000910467607	1.03259492250399
1.24037018509255	0.800000000000000	0.799999999999920	0.800000864129438	1.03142042747973	0.800000000000000	0.799999999999904	0.800000863134524	1.03317552049533
1.24112056028014	0.800000000000000	0.799999999999920	0.800000823286335	1.03201454049937	0.800000000000000	0.799999999999904	0.800000817858503	1.03375628618772
1.24187093546773	0.800000000000000	0.799999999999920	0.800000784304640	1.03260903432281	0.800000000000000	0.799999999999904	0.800000774901352	1.03433731573502
1.24262131065533	0.800000000000000	0.799999999999920	0.800000747102901	1.03320352814624	0.800000000000000	0.799999999999904	0.800000734156076	1.03491834528231
1.24337168584292	0.800000000000000	0.799999999999920	0.800000711603070	1.03379802196968	0.800000000000000	0.799999999999904	0.800000695520977	1.03549937482961
1.24412206103052	0.800000000000000	0.799999999999920	0.800000677730368	1.03439251579311	0.800000000000000	0.799999999999904	0.800000658899169	1.03608040437690
1.24487243621811	0.800000000000000	0.799999999999920	0.800000645413155	1.03498723455234	0.800000000000000	0.799999999999905	0.800000624193778	1.03666162305478
1.24562281140570	0.800000000000000	0.799999999999920	0.800000614582804	1.03558227157167	0.800000000000000	0.799999999999905	0.800000591689742	1.03724305607030
1.24637318659330	0.800000000000000	0.799999999999920	0.800000585173584	1.03617730859100	0.800000000000000	0.799999999999905	0.800000560597531	1.03782448908582
1.24712356178089	0.800000000000000	0.799999999999920	0.800000557122540	1.03677234561033	0.800000000000000	0.799999999999905	0.800000530893687	1.03840592210135
1.24787393696848	0.800000000000000	0.799999999999920	0.800000530369385	1.03736738262967	0.800000000000000	0.799999999999906	0.800000502732223	1.03898735511687
1.24862431215608	0.800000000000000	0.799999999999920	0.800000504856389	1.03796266610503	0.800000000000000	0.799999999999906	0.800000476040261	1.03956898759329
1.24937468734367	0.800000000000000	0.799999999999920	0.800000480528279	1.03855821862176	0.800000000000000	0.799999999999906	0.800000450748453	1.04015079575747
1.25012506253127	0.800000000000000	0.799999999999920	0.800000457332141	1.03915377113850	0.800000000000000	0.799999999999906	0.800000426790824	1.04073260392166
1.25087543771886	0.800000000000000	0.799999999999920	0.800000435217317	1.03974932365523	0.800000000000000	0.799999999999906	0.800000404101795	1.04131441208584
1.25162581290645	0.800000000000000	0.799999999999920	0.800000414135324	1.04034487617196	0.800000000000000	0.799999999999906	0.800000382844503	1.04189622025003
1.25237618809405	0.800000000000000	0.799999999999920	0.800000394039755	1.04094068499609	0.800000000000000	0.799999999999907	0.800000362538971	1.04247822875544
1.25312656328164	0.800000000000000	0.799999999999920	0.800000374886202	1.04153672520929	0.800000000000000	0.799999999999907	0.800000343165585	1.04306038349840
1.25387693846923	0.800000000000000	0.799999999999920	0.800000356632170	1.04213276542248	0.800000000000000	0.799999999999907	0.800000324810952	1.04364253824135
1.25462731365683	0.800000000000000	0.799999999999920	0.800000339237001	1.04272880563568	0.800000000000000	0.799999999999907	0.800000307425761	1.04422469298430
1.25537768884442	0.800000000000000	0.799999999999919	0.800000322661795	1.04332484584887	0.800000000000000	0.799999999999908	0.800000290963062	1.04480684772726
1.25612806403202	0.800000000000000	0.799999999999919	0.800000306869343	1.04392114222997	0.800000000000000	0.799999999999908	0.800000275378199	1.04538919583767
1.25687843921961	0.800000000000000	0.799999999999919	0.800000291824051	1.04451764221590	0.800000000000000	0.799999999999908	0.800000260627104	1.04597166831925
1.25762881440720	0.800000000000000	0.799999999999919	0.800000277491879	1.04511414220182	0.800000000000000	0.799999999999908	0.800000246798323	1.04655414080082
1.25837918959480	0.800000000000000	0.799999999999919	0.800000263840270	1.04571064218774	0.800000000000000	0.799999999999908	0.800000233608039	1.04713661328240
1.25912956478239	0.800000000000000	0.799999999999919	0.800000250838095	1.04630714217367	0.800000000000000	0.799999999999908	0.800000221040357	1.04771908576398
1.25987993996999	0.800000000000000	0.799999999999919	0.800000238455588	1.04690388981214	0.800000000000000	0.799999999999909	0.800000209140914	1.04830173832649
1.26063031515758	0.800000000000000	0.799999999999919	0.800000226664293	1.04750082150437	0.800000000000000	0.799999999999909	0.800000197876588	1.04888449941515
1.26138069034517	0.800000000000000	0.799999999999919	0.800000215437008	1.04809775319660	0.800000000000000	0.799999999999909	0.800000187215850	1.04946726050380
1.26213106553277	0.800000000000000	0.799999999999919	0.800000204747729	1.04869468488883	0.800000000000000	0.799999999999909	0.800000177128687	1.05005002159246
1.26288144072036	0.800000000000000	0.799999999999919	0.800000194571604	1.04929161658106	0.800000000000000	0.799999999999909	0.800000167585709	1.05063278268111
1.26363181590795	0.800000000000000	0.799999999999919	0.800000184884883	1.04988878058611	0.800000000000000	0.799999999999909	0.800000158631217	1.05121570573694
1.26438219109555	0.800000000000000	0.799999999999919	0.800000175664871	1.05048611575540	0.800000000000000	0.799999999999909	0.800000150103116	1.05179872598717
1.26513256628314	0.800000000000000	0.799999999999918	0.800000166889882	1.05108345092468	0.800000000000000	0.799999999999910	0.800000141988856	1.05238174623740
1.26588294147074	0.800000000000000	0.799999999999918	0.800000158539200	1.05168078609396	0.800000000000000	0.799999999999910	0.800000134310055	1.05296476648763
1.26663331665833	0.800000000000000	0.799999999999918	0.800000150593032	1.05227812126324	0.800000000000000	0.799999999999910	0.800000127044622	1.05354778673786
1.26738369184592	0.800000000000000	0.799999999999918	0.800000143032474	1.05287566806805	0.800000000000000	0.799999999999910	0.800000120171546	1.05413094744294
1.26813406703352	0.800000000000000	0.799999999999918	0.800000135839470	1.05347337830048	0.800000000000000	0.799999999999910	0.800000113670823	1.05471419707198
1.26888444222111	0.800000000000000	0.799999999999918	0.800000128996777	1.05407108853291	0.800000000000000	0.799999999999910	0.800000107522991	1.05529744670102
1.26963481740870	0.800000000000000	0.799999999999918	0.800000122487928	1.05466879876534	0.800000000000000	0.799999999999910	0.800000101747170	1.05588069633006
1.27038519259630	0.800000000000000	0.799999999999918	0.800000116297200	1.05526650899777	0.800000000000000	0.799999999999911	0.800000096254922	1.05646394595910
1.27113556778389	0.800000000000000	0.799999999999918	0.800000110409584	1.05586440627250	0.800000000000000	0.799999999999911	0.800000091036563	1.05704731250101
1.27188594297149	0.800000000000000	0.799999999999918	0.800000104810750	1.05646246294627	0.800000000000000	0.799999999999911	0.800000086100283	1.05763076136234
1.27263631815908	0.800000000000000	0.799999999999918	0.800000099487019	1.05706051962005	0.800000000000000	0.799999999999911	0.800000081431451	1.05821421022367
1.27338669334667	0.800000000000000	0.799999999999918	0.800000094425336	1.05765857629382	0.800000000000000	0.799999999999911	0.800000077016164	1.05879765908500
1.27413706853427	0.800000000000000	0.799999999999917	0.800000089613242	1.05825663296759	0.800000000000000	0.799999999999911	0.800000072841193	1.05938110794633
1.27488744372186	0.800000000000000	0.799999999999917	0.800000085038849	1.05885484953026	0.800000000000000	0.799999999999911	0.800000068893746	1.05996464945851
1.27563781890945	0.800000000000000	0.799999999999917	0.800000080690810	1.05945322379072	0.800000000000000	0.799999999999911	0.800000065179408	1.06054826701548
1.27638819409705	0.800000000000000	0.799999999999917	0.800000076558304	1.06005159805118	0.800000000000000	0.799999999999911	0.800000061652985	1.06113188457246
1.27713856928464	0.800000000000000	0.799999999999918	0.800000072631004	1.06064997231164	0.800000000000000	0.799999999999912	0.800000058307147	1.06171550212943
1.27788894447224	0.800000000000000	0.799999999999918	0.800000068899063	1.06124834657210	0.800000000000000	0.799999999999912	0.800000055143079	1.06229911968641
1.27863931965983	0.800000000000000	0.799999999999918	0.800000065353085	1.06184685229690	0.800000000000000	0.799999999999912	0.800000052151158	1.06288280615868
1.27938969484742	0.800000000000000	0.799999999999918	0.800000061984112	1.06244551502944	0.800000000000000	0.799999999999912	0.800000049322247	1.06346656145468
1.28014007003502	0.800000000000000	0.799999999999918	0.800000058783601	1.06304417776198	0.800000000000000	0.799999999999912	0.800000046647656	1.06405031675069
1.28089044522261	0.800000000000000	0.799999999999918	0.800000055743405	1.06364284049453	0.800000000000000	0.799999999999912	0.800000044119042	1.06463407204669
1.28164082041021	0.800000000000000	0.799999999999918	0.800000052855759	1.06424150322707	0.800000000000000	0.799999999999912	0.800000041735340	1.06521782734270
1.28239119559780	0.800000000000000	0.799999999999918	0.800000050113258	1.06484026895014	0.800000000000000	0.799999999999912	0.800000039475783	1.06580162952747
1.28314157078539	0.800000000000000	0.799999999999918	0.800000047508844	1.06543919075176	0.800000000000000	0.799999999999912	0.800000037334916	1.06638549115415
1.28389194597299	0.800000000000000	0.799999999999918	0.800000045035790	1.06603811255337	0.800000000000000	0.799999999999912	0.800000035310673	1.06696935278082
1.28464232116058	0.800000000000000	0.799999999999918	0.800000042687685	1.06663703435499	0.800000000000000	0.799999999999912	0.800000033396769	1.06755321440749
1.28539269634817	0.800000000000000	0.799999999999918	0.800000040458420	1.06723595615661	0.800000000000000	0.799999999999912	0.800000031587233	1.06813707603417
1.28614307153577	0.800000000000000	0.799999999999918	0.800000038342174	1.06783495357839	0.800000000000000	0.799999999999912	0.800000029876395	1.06872096534837
1.28689344672336	0.800000000000000	0.799999999999918	0.800000036333400	1.06843410472485	0.800000000000000	0.799999999999912	0.800000028258847	1.06930490141087
1.28764382191096	0.800000000000000	0.799999999999917	0.800000034426814	1.06903325587132	0.800000000000000	0.799999999999912	0.800000026730778	1.06988883747338
1.28839419709855	0.800000000000000	0.799999999999917	0.800000032617384	1.06963240701779	0.800000000000000	0.799999999999912	0.800000025284514	1.07047277353588
1.28914457228614	0.800000000000000	0.799999999999917	0.800000030900315	1.07023155816425	0.800000000000000	0.799999999999912	0.800000023916064	1.07105670959839
1.28989494747374	0.800000000000000	0.799999999999917	0.800000029271041	1.07083075974643	0.800000000000000	0.799999999999912	0.800000022622193	1.07164065802000
1.29064532266133	0.800000000000000	0.799999999999917	0.800000027725214	1.07143011015199	0.800000000000000	0.799999999999912	0.800000021398823	1.07222463609768
1.29139569784892	0.800000000000000	0.799999999999917	0.800000026258695	1.07202946055754	0.800000000000000	0.799999999999912	0.800000020242074	1.07280861417537
1.29214607303652	0.800000000000000	0.799999999999917	0.800000024867541	1.07262881096310	0.800000000000000	0.799999999999912	0.800000019148265	1.07339259225306
1.29289644822411	0.800000000000000	0.799999999999917	0.800000023548000	1.07322816136866	0.800000000000000	0.799999999999912	0.800000018113911	1.07397657033075
1.29364682341171	0.800000000000000	0.799999999999917	0.800000022296500	1.07382754022692	0.800000000000000	0.799999999999912	0.800000017134527	1.07456055028984
1.29439719859930	0.800000000000000	0.799999999999917	0.800000021109641	1.07442705940961	0.800000000000000	0.799999999999912	0.800000016208935	1.07514453739492
1.29514757378689	0.800000000000000	0.799999999999917	0.800000019984186	1.07502657859230	0.800000000000000	0.799999999999912	0.800000015334259	1.07572852450000
1.29589794897449	0.800000000000000	0.799999999999916	0.800000018917056	1.07562609777499	0.800000000000000	0.799999999999912	0.800000014507174	1.07631251160508
1.29664832416208	0.800000000000000	0.799999999999916	0.800000017905322	1.07622561695768	0.800000000000000	0.799999999999912	0.800000013725047	1.07689649871016
1.29739869934967	0.800000000000000	0.799999999999916	0.800000016946194	1.07682514675354	0.800000000000000	0.799999999999912	0.800000012985368	1.07748048297370
1.29814907453727	0.800000000000000	0.799999999999916	0.800000016037020	1.07742480378262	0.800000000000000	0.799999999999912	0.800000012285760	1.07806444549670
1.29889944972486	0.800000000000000	0.799999999999916	0.800000015175278	1.07802446081171	0.800000000000000	0.799999999999912	0.800000011623986	1.07864840801969
1.29964982491246	0.800000000000000	0.799999999999916	0.800000014358567	1.07862411784079	0.800000000000000	0.799999999999912	0.800000010995881	1.07923237054268
1.30040020010005	0.800000000000000	0.799999999999916	0.800000013584604	1.07922377486987	0.800000000000000	0.799999999999912	0.800000010403087	1.07981633306567
1.30115057528764	0.800000000000000	0.799999999999916	0.800000012851220	1.07982343189895	0.800000000000000	0.799999999999912	0.800000009843560	1.08040029461143
1.30190095047524	0.800000000000000	0.799999999999916	0.800000012156350	1.08042319311845	0.800000000000000	0.799999999999912	0.800000009314376	1.08098419826231
1.30265132566283	0.800000000000000	0.799999999999916	0.800000011498031	1.08102295654691	0.800000000000000	0.799999999999912	0.800000008813839	1.08156810191320
1.30340170085043	0.800000000000000	0.799999999999916	0.800000010874398	1.08162271997537	0.800000000000000	0.799999999999911	0.800000008340335	1.08215200556408
1.30415207603802	0.800000000000000	0.799999999999915	0.800000010283677	1.08222248340383	0.800000000000000	0.799999999999911	0.800000007892332	1.08273590921497
1.30490245122561	0.800000000000000	0.799999999999915	0.800000009724182	1.08282224683229	0.800000000000000	0.799999999999911	0.800000007468400	1.08331981286585
1.30565282641321	0.800000000000000	0.799999999999915	0.800000009194311	1.08342207542021	0.800000000000000	0.799999999999911	0.800000007065081	1.08390363082846
1.30640320160080	0.800000000000000	0.799999999999915	0.800000008692541	1.08402191321265	0.800000000000000	0.799999999999911	0.800000006684908	1.08448744055681
1.30715357678839	0.800000000000000	0.799999999999915	0.800000008217426	1.08462175100508	0.800000000000000	0.799999999999911	0.800000006326448	1.08507125028516
1.30790395197599	0.800000000000000	0.799999999999915	0.800000007767589	1.08522158879752	0.800000000000000	0.799999999999911	0.800000005987340	1.08565506001351
1.30865432716358	0.800000000000000	0.799999999999915	0.800000007341726	1.08582142658995	0.800000000000000	0.799999999999911	0.800000005666494	1.08623886974186
1.30940470235118	0.800000000000000	0.799999999999915	0.800000006938594	1.08642129638635	0.800000000000000	0.799999999999910	0.800000005362875	1.08682257511757
1.31015507753877	0.800000000000000	0.799999999999915	0.800000006557017	1.08702117580377	0.800000000000000	0.799999999999910	0.800000005075500	1.08740625500579
1.31090545272636	0.800000000000000	0.799999999999915	0.800000006195873	1.08762105522118	0.800000000000000	0.799999999999910	0.800000004803456	1.08798993489401
1.31165582791396	0.800000000000000	0.799999999999915	0.800000005854100	1.08822093463860	0.800000000000000	0.799999999999910	0.800000004544063	1.08857361478224
1.31240620310155	0.800000000000000	0.799999999999915	0.800000005530690	1.08882081405601	0.800000000000000	0.799999999999910	0.800000004299821	1.08915729467046
1.31315657828914	0.800000000000000	0.799999999999915	0.800000005224681	1.08942069874465	0.800000000000000	0.799999999999910	0.800000004069741	1.08974085920585
1.31390695347674	0.800000000000000	0.799999999999915	0.800000004935166	1.09002058617189	0.800000000000000	0.799999999999910	0.800000003852019	1.09032437231398
1.31465732866433	0.800000000000000	0.799999999999915	0.800000004661280	1.09062047359914	0.800000000000000	0.799999999999909	0.800000003645958	1.09090788542210
1.31540770385193	0.800000000000000	0.799999999999915	0.800000004402202	1.09122036102639	0.800000000000000	0.799999999999909	0.800000003450894	1.09149139853023
1.31615807903952	0.800000000000000	0.799999999999915	0.800000004157155	1.09182024845364	0.800000000000000	0.799999999999909	0.800000003266198	1.09207491163835
1.31690845422711	0.800000000000000	0.799999999999915	0.800000003925400	1.09242012129359	0.800000000000000	0.799999999999909	0.800000003091285	1.09265830644966
1.31765882941471	0.800000000000000	0.799999999999915	0.800000003706235	1.09301998194814	0.800000000000000	0.799999999999908	0.800000002924182	1.09324161457660
1.31840920460230	0.800000000000000	0.799999999999915	0.800000003498996	1.09361984260270	0.800000000000000	0.799999999999908	0.800000002766984	1.09382492270354
1.31915957978990	0.800000000000000	0.799999999999916	0.800000003303051	1.09421970325726	0.800000000000000	0.799999999999908	0.800000002619014	1.09440823083048
1.31990995497749	0.800000000000000	0.799999999999916	0.800000003117802	1.09481956391181	0.800000000000000	0.799999999999908	0.800000002478955	1.09499153895743
1.32066033016508	0.800000000000000	0.799999999999916	0.800000002942682	1.09541939738505	0.800000000000000	0.799999999999908	0.800000002346359	1.09557473420213
1.32141070535268	0.800000000000000	0.799999999999916	0.800000002777150	1.09601919484424	0.800000000000000	0.799999999999907	0.800000002220802	1.09615779749383
1.32216108054027	0.800000000000000	0.799999999999916	0.800000002620697	1.09661899230344	0.800000000000000	0.799999999999907	0.800000002101879	1.09674086078553
1.32291145572786	0.800000000000000	0.799999999999915	0.800000002472837	1.09721878976263	0.800000000000000	0.799999999999907	0.800000001989220	1.09732392407722
1.32366183091546	0.800000000000000	0.799999999999915	0.800000002333113	1.09781858722182	0.800000000000000	0.799999999999907	0.800000001881420	1.09790698736892
1.32441220610305	0.800000000000000	0.799999999999915	0.800000002201088	1.09841835253607	0.800000000000000	0.799999999999906	0.800000001780088	1.09848995180100
1.32516258129065	0.800000000000000	0.799999999999915	0.800000002076348	1.09901804789690	0.800000000000000	0.799999999999906	0.800000001684763	1.09907272808504
1.32591295647824	0.800000000000000	0.799999999999915	0.800000001958504	1.09961774325774	0.800000000000000	0.799999999999906	0.800000001594516	1.09965550436907
1.32666333166583	0.800000000000000	0.799999999999915	0.800000001847184	1.10021743861857	0.800000000000000	0.799999999999906	0.800000001509060	1.10023828065311
1.32741370685343	0.800000000000000	0.799999999999915	0.800000001742035	1.10081713397941	0.800000000000000	0.799999999999905	0.800000001428122	1.10082105693715
1.32816408204102	0.800000000000000	0.799999999999915	0.800000001642727	1.10141680033379	0.800000000000000	0.799999999999905	0.800000001351444	1.10140375727659
1.32891445722861	0.800000000000000	0.799999999999915	0.800000001548941	1.10201635068215	0.800000000000000	0.799999999999905	0.800000001278788	1.10198620088564
1.32966483241621	0.800000000000000	0.799999999999915	0.800000001460380	1.10261590103052	0.800000000000000	0.799999999999904	0.800000001209191	1.10256864449469
1.33041520760380	0.800000000000000	0.799999999999915	0.800000001376759	1.10321545137889	0.800000000000000	0.799999999999904	0.800000001143806	1.10315108810374
1.33116558279140	0.800000000000000	0.799999999999915	0.800000001297811	1.10381500172726	0.800000000000000	0.799999999999904	0.800000001082329	1.10373353171279
1.33191595797899	0.800000000000000	0.799999999999914	0.800000001223281	1.10441453519750	0.800000000000000	0.799999999999904	0.800000001024120	1.10431593171831
1.33266633316658	0.800000000000000	0.799999999999914	0.800000001152928	1.10501389080898	0.800000000000000	0.799999999999903	0.800000000968995	1.10489799136172
1.33341670835418	0.800000000000000	0.799999999999914	0.800000001086525	1.10561324642047	0.800000000000000	0.799999999999903	0.800000000916780	1.10548005100513
1.33416708354177	0.800000000000000	0.799999999999914	0.800000001023854	1.10621260203196	0.800000000000000	0.799999999999903	0.800000000867308	1.10606211064854
1.33491745872936	0.800000000000000	0.799999999999914	0.800000000964712	1.10681195764344	0.800000000000000	0.799999999999902	0.800000000820428	1.10664417029195
1.33566783391696	0.800000000000000	0.799999999999914	0.800000000908906	1.10741131325493	0.800000000000000	0.799999999999902	0.800000000775496	1.10722622935966
1.33641820910455	0.800000000000000	0.799999999999914	0.800000000856251	1.10801041846696	0.800000000000000	0.799999999999902	0.800000000733302	1.10780784419499
1.33716858429215	0.800000000000000	0.799999999999914	0.800000000806574	1.10860951746718	0.800000000000000	0.799999999999901	0.800000000693644	1.10838945903033
1.33791895947974	0.800000000000000	0.799999999999914	0.800000000759712	1.10920861646739	0.800000000000000	0.799999999999901	0.800000000656096	1.10897107386567
1.33866933466733	0.800000000000000	0.799999999999914	0.800000000715508	1.10980771546761	0.800000000000000	0.799999999999901	0.800000000620539	1.10955268870101
1.33941970985493	0.800000000000000	0.799999999999914	0.800000000673816	1.11040681446783	0.800000000000000	0.799999999999900	0.800000000586860	1.11013430353634
1.34017008504252	0.800000000000000	0.799999999999914	0.800000000634496	1.11100561755903	0.800000000000000	0.799999999999900	0.800000000554953	1.11071545197871
1.34092046023012	0.800000000000000	0.799999999999913	0.800000000597417	1.11160437581726	0.800000000000000	0.799999999999900	0.800000000524721	1.11129654425380
1.34167083541771	0.800000000000000	0.799999999999913	0.800000000562455	1.11220313407549	0.800000000000000	0.799999999999899	0.800000000495743	1.11187763652889
1.34242121060530	0.800000000000000	0.799999999999913	0.800000000529491	1.11280189233372	0.800000000000000	0.799999999999899	0.800000000468540	1.11245872880398
1.34317158579290	0.800000000000000	0.799999999999913	0.800000000498414	1.11340065059195	0.800000000000000	0.799999999999898	0.800000000442980	1.11303982107907
1.34392196098049	0.800000000000000	0.799999999999913	0.800000000469119	1.11399905150176	0.800000000000000	0.799999999999898	0.800000000418784	1.11362041580735
1.34467233616808	0.800000000000000	0.799999999999913	0.800000000441506	1.11459734301718	0.800000000000000	0.799999999999898	0.800000000395875	1.11420087689513
1.34542271135568	0.800000000000000	0.799999999999913	0.800000000415481	1.11519563453260	0.800000000000000	0.799999999999897	0.800000000374181	1.11478133798290
1.34617308654327	0.800000000000000	0.799999999999913	0.800000000390955	1.11579392604802	0.800000000000000	0.799999999999897	0.800000000353634	1.11536179907067
1.34692346173087	0.800000000000000	0.799999999999913	0.800000000367844	1.11639221756344	0.800000000000000	0.799999999999897	0.800000000334171	1.11594226015845
1.34767383691846	0.800000000000000	0.799999999999913	0.800000000346067	1.11699005924331	0.800000000000000	0.799999999999896	0.800000000315524	1.11652217127085
1.34842421210605	0.800000000000000	0.799999999999913	0.800000000325551	1.11758767781324	0.800000000000000	0.799999999999896	0.800000000298024	1.11710183486426
1.34917458729365	0.800000000000000	0.799999999999913	0.800000000306222	1.11818529638316	0.800000000000000	0.799999999999896	0.800000000281584	1.11768149845768
1.34992496248124	0.800000000000000	0.799999999999913	0.800000000288016	1.11878291495309	0.800000000000000	0.799999999999895	0.800000000266027	1.11826116205109
1.35067533766883	0.800000000000000	0.799999999999913	0.800000000270867	1.11938053352301	0.800000000000000	0.799999999999895	0.800000000251303	1.11884082564451
1.35142571285643	0.800000000000000	0.799999999999913	0.800000000254716	1.11997755366795	0.800000000000000	0.799999999999894	0.800000000237365	1.11941984759181
1.35217608804402	0.800000000000000	0.799999999999913	0.800000000239506	1.12057413697565	0.800000000000000	0.799999999999894	0.800000000224170	1.11999843762504
1.35292646323162	0.800000000000000	0.799999999999913	0.800000000225184	1.12117072028336	0.800000000000000	0.799999999999894	0.800000000211677	1.12057702765826
1.35367683841921	0.800000000000000	0.799999999999913	0.800000000211699	1.12176730359107	0.800000000000000	0.799999999999893	0.800000000199719	1.12115561769148
1.35442721360680	0.800000000000000	0.799999999999914	0.800000000199003	1.12236388689877	0.800000000000000	0.799999999999893	0.800000000188499	1.12173420772471
1.35517758879440	0.800000000000000	0.799999999999914	0.800000000187052	1.12295962442663	0.800000000000000	0.799999999999893	0.800000000177961	1.12231199558717
1.35592796398199	0.800000000000000	0.799999999999914	0.800000000175802	1.12355450092848	0.800000000000000	0.799999999999892	0.800000000167993	1.12288902361646
1.35667833916959	0.800000000000000	0.799999999999914	0.800000000165213	1.12414937743033	0.800000000000000	0.799999999999892	0.800000000158564	1.12346605164575
1.35742871435718	0.800000000000000	0.799999999999914	0.800000000155248	1.12474425393218	0.800000000000000	0.799999999999891	0.800000000149644	1.12404307967504
1.35817908954477	0.800000000000000	0.799999999999914	0.800000000145870	1.12533913043403	0.800000000000000	0.799999999999891	0.800000000141205	1.12462010770432
1.35892946473237	0.800000000000000	0.799999999999914	0.800000000137046	1.12593273757375	0.800000000000000	0.799999999999891	0.800000000133219	1.12519605332763
1.35967983991996	0.800000000000000	0.799999999999914	0.800000000128744	1.12652460736855	0.800000000000000	0.799999999999890	0.800000000125587	1.12577061251159
1.36043021510755	0.800000000000000	0.799999999999913	0.800000000120933	1.12711647716336	0.800000000000000	0.799999999999890	0.800000000118426	1.12634517169555
1.36118059029515	0.800000000000000	0.799999999999913	0.800000000113586	1.12770834695816	0.800000000000000	0.799999999999889	0.800000000111702	1.12691973087950
1.36193096548274	0.800000000000000	0.799999999999913	0.800000000106675	1.12830021675297	0.800000000000000	0.799999999999889	0.800000000105346	1.12749429006346
1.36268134067034	0.800000000000000	0.799999999999913	0.800000000100174	1.12889006265112	0.800000000000000	0.799999999999889	0.800000000099338	1.12806727271832
1.36343171585793	0.800000000000000	0.799999999999913	0.800000000094062	1.12947630062082	0.800000000000000	0.799999999999888	0.800000000093658	1.12863761180019
1.36418209104552	0.800000000000000	0.799999999999913	0.800000000088313	1.13006253859051	0.800000000000000	0.799999999999888	0.800000000088289	1.12920795088205
1.36493246623312	0.800000000000000	0.799999999999913	0.800000000082908	1.13064877656021	0.800000000000000	0.799999999999888	0.800000000083212	1.12977828996391
1.36568284142071	0.800000000000000	0.799999999999913	0.800000000077826	1.13123501452990	0.800000000000000	0.799999999999887	0.800000000078369	1.13034862904578
1.36643321660830	0.800000000000000	0.799999999999913	0.800000000073048	1.13181781089712	0.800000000000000	0.799999999999887	0.800000000073825	1.13091649056379
1.36718359179590	0.800000000000000	0.799999999999913	0.800000000068557	1.13239290353159	0.800000000000000	0.799999999999886	0.800000000069559	1.13147909800528
1.36793396698349	0.800000000000000	0.799999999999913	0.800000000064336	1.13296799616606	0.800000000000000	0.799999999999886	0.800000000065530	1.13204170544678
1.36868434217109	0.800000000000000	0.799999999999913	0.800000000060369	1.13354308880053	0.800000000000000	0.799999999999886	0.800000000061725	1.13260431288828
1.36943471735868	0.800000000000000	0.799999999999912	0.800000000056641	1.13411818143500	0.800000000000000	0.799999999999885	0.800000000058131	1.13316692032978
1.37018509254627	0.800000000000000	0.799999999999912	0.800000000053137	1.13468695732730	0.800000000000000	0.799999999999885	0.800000000054737	1.13372529775920
1.37093546773387	0.800000000000000	0.799999999999912	0.800000000049845	1.13523888767703	0.800000000000000	0.799999999999885	0.800000000051530	1.13427284066293
1.37168584292146	0.800000000000000	0.799999999999912	0.800000000046753	1.13579081802675	0.800000000000000	0.799999999999884	0.800000000048478	1.13482038356667
1.37243621810905	0.800000000000000	0.799999999999912	0.800000000043847	1.13634274837647	0.800000000000000	0.799999999999884	0.800000000045615	1.13536792647040
1.37318659329665	0.800000000000000	0.799999999999912	0.800000000041119	1.13689467872619	0.800000000000000	0.799999999999884	0.800000000042928	1.13591546937414
1.37393696848424	0.800000000000000	0.799999999999912	0.800000000038555	1.13743371353641	0.800000000000000	0.799999999999883	0.800000000040392	1.13645503059336
1.37468734367184	0.800000000000000	0.799999999999912	0.800000000036148	1.13793499552400	0.800000000000000	0.799999999999883	0.800000000037999	1.13697151792295
1.37543771885943	0.800000000000000	0.799999999999912	0.800000000033887	1.13843627751158	0.800000000000000	0.799999999999883	0.800000000035741	1.13748800525255
1.37618809404702	0.800000000000000	0.799999999999912	0.800000000031764	1.13893755949917	0.800000000000000	0.799999999999882	0.800000000033611	1.13800449258214
1.37693846923462	0.800000000000000	0.799999999999912	0.800000000029771	1.13943884148676	0.800000000000000	0.799999999999882	0.800000000031601	1.13852097991173
1.37768884442221	0.800000000000000	0.799999999999911	0.800000000027900	1.13991085811763	0.800000000000000	0.799999999999882	0.800000000029693	1.13902065563444
1.37843921960981	0.800000000000000	0.799999999999911	0.800000000026144	1.14029983042216	0.800000000000000	0.799999999999881	0.800000000027903	1.13947064572117
1.37918959479740	0.800000000000000	0.799999999999911	0.800000000024495	1.14068880272669	0.800000000000000	0.799999999999881	0.800000000026223	1.13992063580790
1.37993996998499	0.800000000000000	0.799999999999911	0.800000000022947	1.14107777503122	0.800000000000000	0.799999999999881	0.800000000024640	1.14037062589463
1.38069034517259	0.800000000000000	0.799999999999911	0.800000000021495	1.14146674733575	0.800000000000000	0.799999999999880	0.800000000023147	1.14082061598136
1.38144072036018	0.800000000000000	0.799999999999911	0.800000000020132	1.14179343060947	0.800000000000000	0.799999999999880	0.800000000021741	1.14123331024834
1.38219109554777	0.800000000000000	0.799999999999911	0.800000000018853	1.14197652136029	0.800000000000000	0.799999999999880	0.800000000020415	1.14154755595666
1.38294147073537	0.800000000000000	0.799999999999911	0.800000000017653	1.14215961211110	0.800000000000000	0.799999999999879	0.800000000019166	1.14186180166499
1.38369184592296	0.800000000000000	0.799999999999911	0.800000000016528	1.14234270286192	0.800000000000000	0.799999999999879	0.800000000017983	1.14217604737331
1.38444222111056	0.800000000000000	0.799999999999911	0.800000000015472	1.14252579361274	0.800000000000000	0.799999999999879	0.800000000016874	1.14249029308164
1.38519259629815	0.800000000000000	0.799999999999911	0.800000000014481	1.14260282660739	0.800000000000000	0.799999999999878	0.800000000015833	1.14273021108097
1.38594297148574	0.800000000000000	0.799999999999911	0.800000000013552	1.14252291067555	0.800000000000000	0.799999999999878	0.800000000014853	1.14282267059902
1.38669334667334	0.800000000000000	0.799999999999911	0.800000000012681	1.14244299474372	0.800000000000000	0.799999999999878	0.800000000013931	1.14291513011707
1.38744372186093	0.800000000000000	0.799999999999911	0.800000000011864	1.14236307881189	0.800000000000000	0.799999999999878	0.800000000013062	1.14300758963512
1.38819409704852	0.800000000000000	0.799999999999911	0.800000000011099	1.14228316288006	0.800000000000000	0.799999999999878	0.800000000012245	1.14310004915317
1.38894447223612	0.800000000000000	0.799999999999911	0.800000000010380	1.14192937927114	0.800000000000000	0.799999999999877	0.800000000011476	1.14303133286450
1.38969484742371	0.800000000000000	0.799999999999911	0.800000000009707	1.14138790669018	0.800000000000000	0.799999999999877	0.800000000010749	1.14276925879284
1.39044522261131	0.800000000000000	0.799999999999911	0.800000000009076	1.14084643410923	0.800000000000000	0.799999999999877	0.800000000010068	1.14250718472118
1.39119559779890	0.800000000000000	0.799999999999911	0.800000000008485	1.14030496152827	0.800000000000000	0.799999999999876	0.800000000009429	1.14224511064951
1.39194597298649	0.800000000000000	0.799999999999911	0.800000000007931	1.13976348894732	0.800000000000000	0.799999999999876	0.800000000008829	1.14198303657785
1.39269634817409	0.800000000000000	0.799999999999911	0.800000000007411	1.13842587763106	0.800000000000000	0.799999999999876	0.800000000008264	1.14131409838138
1.39344672336168	0.800000000000000	0.799999999999911	0.800000000006925	1.13701589204021	0.800000000000000	0.799999999999876	0.800000000007733	1.14043889574134
1.39419709854927	0.800000000000000	0.799999999999911	0.800000000006468	1.13560590644935	0.800000000000000	0.799999999999876	0.800000000007234	1.13956369310131
1.39494747373687	0.800000000000000	0.799999999999911	0.800000000006041	1.13419592085849	0.800000000000000	0.799999999999876	0.800000000006765	1.13868849046128
1.39569784892446	0.800000000000000	0.799999999999911	0.800000000005640	1.13218853444753	0.800000000000000	0.799999999999875	0.800000000006324	1.13780329265444
1.39644822411206	0.800000000000000	0.799999999999911	0.800000000005266	1.12945145611293	0.800000000000000	0.799999999999875	0.800000000005910	1.13590711259868
1.39719859929965	0.800000000000000	0.799999999999910	0.800000000004914	1.12671437777832	0.800000000000000	0.799999999999875	0.800000000005522	1.13401093254291
1.39794897448724	0.800000000000000	0.799999999999910	0.800000000004585	1.12397729944372	0.800000000000000	0.799999999999875	0.800000000005157	1.13211475248715
1.39869934967484	0.800000000000000	0.799999999999910	0.800000000004277	1.12069649759414	0.800000000000000	0.799999999999875	0.800000000004815	1.13021857243139
1.39944972486243	0.800000000000000	0.799999999999910	0.800000000003989	1.11619070542065	0.800000000000000	0.799999999999874	0.800000000004494	1.12743100861693
1.40020010005003	0.800000000000000	0.799999999999910	0.800000000003718	1.11168491324715	0.800000000000000	0.799999999999874	0.800000000004192	1.12396758812902
1.40095047523762	0.800000000000000	0.799999999999910	0.800000000003466	1.10717912107366	0.800000000000000	0.799999999999874	0.800000000003910	1.12050416764111
1.40170085042521	0.800000000000000	0.799999999999910	0.800000000003229	1.10143999407756	0.800000000000000	0.799999999999874	0.800000000003644	1.11704074715320
1.40245122561281	0.800000000000000	0.799999999999910	0.800000000003007	1.09494536030418	0.800000000000000	0.799999999999874	0.800000000003395	1.11259521301363
1.40320160080040	0.800000000000000	0.799999999999910	0.800000000002800	1.08845072653080	0.800000000000000	0.799999999999874	0.800000000003162	1.10693128661567
1.40395197598799	0.800000000000000	0.799999999999910	0.800000000002606	1.08103153194605	0.800000000000000	0.799999999999874	0.800000000002943	1.10126736021772
1.40470235117559	0.800000000000000	0.799999999999910	0.800000000002424	1.07267769386325	0.800000000000000	0.799999999999874	0.800000000002738	1.09560343381976
1.40545272636318	0.800000000000000	0.799999999999910	0.800000000002254	1.06432385578046	0.800000000000000	0.799999999999874	0.800000000002546	1.08773583650092
1.40620310155078	0.800000000000000	0.799999999999910	0.800000000002095	1.05454594255468	0.800000000000000	0.799999999999874	0.800000000002366	1.07919778141318
1.40695347673837	0.800000000000000	0.799999999999910	0.800000000001946	1.04470515843324	0.800000000000000	0.799999999999873	0.800000000002197	1.07065972632545
1.40770385192596	0.800000000000000	0.799999999999909	0.800000000001807	1.03391220744426	0.800000000000000	0.799999999999873	0.800000000002039	1.05976652636494
1.40845422711356	0.800000000000000	0.799999999999909	0.800000000001677	1.02276856727644	0.800000000000000	0.799999999999873	0.800000000001891	1.04757909360926
1.40920460230115	0.800000000000000	0.799999999999909	0.800000000001555	1.01118839090988	0.800000000000000	0.799999999999874	0.800000000001752	1.02920329005609
1.40995497748874	0.800000000000000	0.799999999999909	0.800000000001441	0.999264179717015	0.800000000000000	0.799999999999873	0.800000000001623	1.02309960598108
1.41070535267634	0.800000000000000	0.799999999999909	0.800000000001334	0.987108618380726	0.800000000000000	0.799999999999873	0.800000000001501	1.00712253538294
1.41145572786393	0.800000000000000	0.799999999999909	0.800000000001235	0.974847076042316	0.800000000000000	0.799999999999873	0.800000000001388	0.978285808249447
1.41220610305153	0.800000000000000	0.799999999999909	0.800000000001142	0.962603535498939	0.800000000000000	0.799999999999873	0.800000000001281	0.928460240369099
1.41295647823912	0.800000000000000	0.799999999999909	0.800000000001055	0.950496695210352	0.800000000000000	0.799999999999873	0.800000000001182	0.937113320265273
1.41370685342671	0.800000000000000	0.799999999999909	0.800000000000973	0.938639251097757	0.800000000000000	0.799999999999873	0.800000000001089	0.908762462685834
1.41445722861431	0.800000000000000	0.799999999999909	0.800000000000897	0.927130819079058	0.800000000000000	0.799999999999874	0.800000000001002	0.896248544162067
1.41520760380190	0.800000000000000	0.799999999999909	0.800000000000826	0.916065349707213	0.800000000000000	0.799999999999874	0.800000000000921	0.885215875265358
1.41595797898949	0.800000000000000	0.799999999999908	0.800000000000759	0.905529142150199	0.800000000000000	0.799999999999874	0.800000000000845	0.875513105767503
1.41670835417709	0.800000000000000	0.799999999999908	0.800000000000698	0.895557285904001	0.800000000000000	0.799999999999874	0.800000000000774	0.866849270519372
1.41745872936468	0.800000000000000	0.799999999999908	0.800000000000639	0.886207048356281	0.800000000000000	0.799999999999874	0.800000000000707	0.859186732552018
1.41820910455228	0.800000000000000	0.799999999999908	0.800000000000585	0.877503517820631	0.800000000000000	0.799999999999874	0.800000000000645	0.852304796567565
1.41895947973987	0.800000000000000	0.799999999999908	0.800000000000535	0.869434368064807	0.800000000000000	0.799999999999874	0.800000000000588	0.846204099036559
1.41970985492746	0.800000000000000	0.799999999999908	0.800000000000487	0.862039254344434	0.800000000000000	0.799999999999874	0.800000000000534	0.840790283030501
1.42046023011506	0.800000000000000	0.799999999999908	0.800000000000443	0.855260788449716	0.800000000000000	0.799999999999874	0.800000000000483	0.835953284751161
1.42121060530265	0.800000000000000	0.799999999999908	0.800000000000402	0.849123760258602	0.800000000000000	0.799999999999874	0.800000000000436	0.831642215061937
1.42196098049025	0.800000000000000	0.799999999999908	0.800000000000363	0.843531184913324	0.800000000000000	0.799999999999874	0.800000000000392	0.827809092138740
1.42271135567784	0.800000000000000	0.799999999999908	0.800000000000327	0.838520699143545	0.800000000000000	0.799999999999875	0.800000000000351	0.824432303720275
1.42346173086543	0.800000000000000	0.799999999999908	0.800000000000294	0.834033534804602	0.800000000000000	0.799999999999875	0.800000000000313	0.821454555901846
1.42421210605303	0.800000000000000	0.799999999999908	0.800000000000262	0.830004809876171	0.800000000000000	0.799999999999875	0.800000000000278	0.818819005219857
1.42496248124062	0.800000000000000	0.799999999999908	0.800000000000233	0.826402653875314	0.800000000000000	0.799999999999875	0.800000000000245	0.816490776671836
1.42571285642821	0.800000000000000	0.799999999999908	0.800000000000206	0.823194036682881	0.800000000000000	0.799999999999875	0.800000000000214	0.814437673495140
1.42646323161581	0.800000000000000	0.799999999999908	0.800000000000180	0.820368495336265	0.800000000000000	0.799999999999876	0.800000000000185	0.812630140143649
1.42721360680340	0.800000000000000	0.799999999999908	0.800000000000157	0.817874178005751	0.800000000000000	0.799999999999876	0.800000000000158	0.811041185549467
1.42796398199100	0.800000000000000	0.799999999999908	0.800000000000134	0.815667935802414	0.800000000000000	0.799999999999876	0.800000000000133	0.809646279037778
1.42871435717859	0.800000000000000	0.799999999999908	0.800000000000114	0.813720747993398	0.800000000000000	0.799999999999876	0.800000000000110	0.808423230835954
1.42946473236618	0.800000000000000	0.799999999999908	0.800000000000094	0.812005531293438	0.800000000000000	0.799999999999876	0.800000000000088	0.807352058431584
1.43021510755378	0.800000000000000	0.799999999999908	0.800000000000076	0.810497237818961	0.800000000000000	0.799999999999877	0.800000000000068	0.806414838357883
1.43096548274137	0.800000000000000	0.799999999999908	0.800000000000059	0.809172886794233	0.800000000000000	0.799999999999877	0.800000000000050	0.805595551714136
1.43171585792896	0.800000000000000	0.799999999999908	0.800000000000044	0.808011553364421	0.800000000000000	0.799999999999877	0.800000000000032	0.804879928109702
1.43246623311656	0.800000000000000	0.799999999999908	0.800000000000029	0.806994320723414	0.800000000000000	0.799999999999878	0.800000000000016	0.804255292487834
1.43321660830415	0.800000000000000	0.799999999999908	0.800000000000015	0.806104187440365	0.800000000000000	0.799999999999878	0.800000000000001	0.803710416104330
1.43396698349175	0.800000000000000	0.799999999999908	0.800000000000002	0.805325944360705	0.800000000000000	0.799999999999878	0.799999999999987	0.803235375078255
1.43471735867934	0.800000000000000	0.799999999999908	0.799999999999990	0.804646038870940	0.800000000000000	0.799999999999878	0.799999999999974	0.802821417003194
1.43546773386693	0.800000000000000	0.799999999999907	0.799999999999979	0.804052434902272	0.800000000000000	0.799999999999879	0.799999999999962	0.802460836917710
1.43621810905453	0.800000000000000	0.799999999999907	0.799999999999969	0.803534473983968	0.800000000000000	0.799999999999879	0.799999999999951	0.802146863112762
1.43696848424212	0.800000000000000	0.799999999999907	0.799999999999959	0.803082740936971	0.800000000000000	0.799999999999880	0.799999999999941	0.801873552753892
1.43771885942971	0.800000000000000	0.799999999999907	0.799999999999950	0.802688936574317	0.800000000000000	0.799999999999880	0.799999999999931	0.801635697234539
1.43846923461731	0.800000000000000	0.799999999999907	0.799999999999942	0.802345758855084	0.800000000000000	0.799999999999880	0.799999999999922	0.801428736754333
1.43921960980490	0.800000000000000	0.799999999999907	0.799999999999934	0.802046793252730	0.800000000000000	0.799999999999881	0.799999999999914	0.801248683632101
1.43996998499250	0.800000000000000	0.799999999999907	0.799999999999926	0.801786412602136	0.800000000000000	0.799999999999881	0.799999999999907	0.801092053738008
1.44072036018009	0.800000000000000	0.799999999999907	0.799999999999920	0.801559686330138	0.800000000000000	0.799999999999881	0.799999999999900	0.800955805433391
1.44147073536768	0.800000000000000	0.799999999999907	0.799999999999913	0.801362298716072	0.800000000000000	0.799999999999882	0.799999999999894	0.800837285348241
1.44222111055528	0.800000000000000	0.799999999999907	0.799999999999907	0.801190475664801	0.800000000000000	0.799999999999882	0.799999999999888	0.800734180366432
1.44297148574287	0.800000000000000	0.799999999999907	0.799999999999902	0.801040919387506	0.800000000000000	0.799999999999883	0.799999999999882	0.800644475210592
1.44372186093047	0.800000000000000	0.799999999999907	0.799999999999897	0.800910750346576	0.800000000000000	0.799999999999883	0.799999999999877	0.800566415051369
1.44447223611806	0.800000000000000	0.799999999999906	0.799999999999892	0.800797455810287	0.800000000000000	0.799999999999884	0.799999999999872	0.800498472605104
1.44522261130565	0.800000000000000	0.799999999999906	0.799999999999887	0.800698844378114	0.800000000000000	0.799999999999884	0.799999999999868	0.800439319227329
1.44597298649325	0.800000000000000	0.799999999999906	0.799999999999883	0.800613005872676	0.800000000000000	0.799999999999884	0.799999999999865	0.800387799552360
1.44672336168084	0.800000000000000	0.799999999999906	0.799999999999879	0.800538276030130	0.800000000000000	0.799999999999885	0.799999999999861	0.800342909271677
1.44747373686843	0.800000000000000	0.799999999999906	0.799999999999876	0.800473205460087	0.800000000000000	0.799999999999885	0.799999999999858	0.800303775683277
1.44822411205603	0.800000000000000	0.799999999999906	0.799999999999872	0.800416532394651	0.800000000000000	0.799999999999886	0.799999999999855	0.800269640683330
1.44897448724362	0.800000000000000	0.799999999999906	0.799999999999869	0.800367158792944	0.800000000000000	0.799999999999886	0.799999999999852	0.800239845906478
1.44972486243122	0.800000000000000	0.799999999999906	0.799999999999866	0.800324129409861	0.800000000000000	0.799999999999887	0.799999999999850	0.800213819753447
1.45047523761881	0.800000000000000	0.799999999999906	0.799999999999863	0.800286613478046	0.800000000000000	0.799999999999888	0.799999999999848	0.800191066074277
1.45122561280640	0.800000000000000	0.799999999999906	0.799999999999861	0.800253888689784	0.800000000000000	0.799999999999888	0.799999999999846	0.800171154302146
1.45197598799400	0.800000000000000	0.799999999999906	0.799999999999858	0.800225327200093	0.800000000000000	0.799999999999888	0.799999999999844	0.800153710856843
1.45272636318159	0.800000000000000	0.799999999999906	0.799999999999856	0.800200383403918	0.800000000000000	0.799999999999889	0.799999999999843	0.800138411658482
1.45347673836918	0.800000000000000	0.799999999999906	0.799999999999854	0.800178583268781	0.800000000000000	0.799999999999890	0.799999999999841	0.800124975611229
1.45422711355678	0.800000000000000	0.799999999999906	0.799999999999852	0.800159515029925	0.800000000000000	0.799999999999890	0.799999999999840	0.800113158933922
1.45497748874437	0.800000000000000	0.799999999999905	0.799999999999851	0.800142821077865	0.800000000000000	0.799999999999891	0.799999999999839	0.800102750229554
1.45572786393197	0.800000000000000	0.799999999999905	0.799999999999849	0.800128190888733	0.800000000000000	0.799999999999891	0.799999999999838	0.800093566276320
1.45647823911956	0.800000000000000	0.799999999999905	0.799999999999847	0.800115354865929	0.800000000000000	0.799999999999892	0.799999999999838	0.800085448916007
1.45722861430715	0.800000000000000	0.799999999999905	0.799999999999846	0.800104078977681	0.800000000000000	0.799999999999892	0.799999999999837	0.800078259229621
1.45797898949475	0.800000000000000	0.799999999999905	0.799999999999845	0.800094160089354	0.800000000000000	0.799999999999893	0.799999999999836	0.800071877823807
1.45872936468234	0.800000000000000	0.799999999999905	0.799999999999843	0.800085421901877	0.800000000000000	0.799999999999894	0.799999999999836	0.800066201177289
1.45947973986994	0.800000000000000	0.799999999999905	0.799999999999842	0.800077711418713	0.800000000000000	0.799999999999894	0.799999999999836	0.800061139526559
1.46023011505753	0.800000000000000	0.799999999999905	0.799999999999841	0.800070895873556	0.800000000000000	0.799999999999895	0.799999999999836	0.800056615031063
1.46098049024512	0.800000000000000	0.799999999999905	0.799999999999840	0.800064860059431	0.800000000000000	0.799999999999896	0.799999999999836	0.800052560181364
1.46173086543272	0.800000000000000	0.799999999999905	0.799999999999839	0.800059504007412	0.800000000000000	0.799999999999896	0.799999999999835	0.800048916418475
1.46248124062031	0.800000000000000	0.799999999999905	0.799999999999838	0.800054740969735	0.800000000000000	0.799999999999897	0.799999999999836	0.800045632936661
1.46323161580790	0.800000000000000	0.799999999999905	0.799999999999838	0.800050495667845	0.800000000000000	0.799999999999897	0.799999999999836	0.800042665645553
1.46398199099550	0.800000000000000	0.799999999999905	0.799999999999837	0.800046702770949	0.800000000000000	0.799999999999898	0.799999999999836	0.800039976270618
1.46473236618309	0.800000000000000	0.799999999999905	0.799999999999836	0.800043305575072	0.800000000000000	0.799999999999899	0.799999999999836	0.800037531573684
1.46548274137069	0.800000000000000	0.799999999999905	0.799999999999836	0.800040254856456	0.800000000000000	0.799999999999899	0.799999999999836	0.800035302677656
1.46623311655828	0.800000000000000	0.799999999999905	0.799999999999835	0.800037507876522	0.800000000000000	0.799999999999900	0.799999999999837	0.800033264481609
1.46698349174587	0.800000000000000	0.799999999999904	0.799999999999834	0.800035027518547	0.800000000000000	0.799999999999901	0.799999999999837	0.800031395154263
1.46773386693347	0.800000000000000	0.799999999999904	0.799999999999834	0.800032781538776	0.800000000000000	0.799999999999901	0.799999999999837	0.800029675695419
1.46848424212106	0.800000000000000	0.799999999999904	0.799999999999833	0.800030741916949	0.800000000000000	0.799999999999902	0.799999999999838	0.800028089556292
1.46923461730865	0.800000000000000	0.799999999999904	0.799999999999833	0.800028884293136	0.800000000000000	0.799999999999903	0.799999999999838	0.800026622310907
1.46998499249625	0.800000000000000	0.799999999999904	0.799999999999832	0.800027187479526	0.800000000000000	0.799999999999904	0.799999999999839	0.800025261371716
1.47073536768384	0.800000000000000	0.799999999999904	0.799999999999832	0.800025633037260	0.800000000000000	0.799999999999904	0.799999999999839	0.800023995743522
1.47148574287144	0.800000000000000	0.799999999999904	0.799999999999831	0.800024204909708	0.800000000000000	0.799999999999905	0.799999999999840	0.800022815810597
1.47223611805903	0.800000000000000	0.799999999999904	0.799999999999831	0.800022889104724	0.800000000000000	0.799999999999906	0.799999999999841	0.800021713152509
1.47298649324662	0.800000000000000	0.799999999999904	0.799999999999830	0.800021673419371	0.800000000000000	0.799999999999906	0.799999999999841	0.800020680384829
1.47373686843422	0.800000000000000	0.799999999999904	0.799999999999830	0.800020547201481	0.800000000000000	0.799999999999907	0.799999999999842	0.800019711021355
1.47448724362181	0.800000000000000	0.799999999999904	0.799999999999830	0.800019501143160	0.800000000000000	0.799999999999908	0.799999999999842	0.800018799354960
1.47523761880940	0.800000000000000	0.799999999999904	0.799999999999829	0.800018527101955	0.800000000000000	0.799999999999908	0.799999999999843	0.800017940354552
1.47598799399700	0.800000000000000	0.799999999999904	0.799999999999829	0.800017617946032	0.800000000000000	0.799999999999909	0.799999999999844	0.800017129575970
1.47673836918459	0.800000000000000	0.799999999999903	0.799999999999828	0.800016767420120	0.800000000000000	0.799999999999910	0.799999999999845	0.800016363084934
1.47748874437219	0.800000000000000	0.799999999999903	0.799999999999828	0.800015970029477	0.800000000000000	0.799999999999910	0.799999999999846	0.800015637390412
1.47823911955978	0.800000000000000	0.799999999999903	0.799999999999828	0.800015220939432	0.800000000000000	0.799999999999911	0.799999999999847	0.800014949387005
1.47898949474737	0.800000000000000	0.799999999999903	0.799999999999827	0.800014515888443	0.800000000000000	0.799999999999912	0.799999999999847	0.800014296305107
1.47973986993497	0.800000000000000	0.799999999999903	0.799999999999827	0.800013851112821	0.800000000000000	0.799999999999913	0.799999999999848	0.800013675667807
1.48049024512256	0.800000000000000	0.799999999999903	0.799999999999827	0.800013223281580	0.800000000000000	0.799999999999913	0.799999999999849	0.800013085253597
1.48124062031016	0.800000000000000	0.799999999999903	0.799999999999827	0.800012629439999	0.800000000000000	0.799999999999914	0.799999999999850	0.800012523064106
1.48199099549775	0.800000000000000	0.799999999999903	0.799999999999826	0.800012066960732	0.800000000000000	0.799999999999915	0.799999999999851	0.800011987296166
1.48274137068534	0.800000000000000	0.799999999999903	0.799999999999826	0.800011533501380	0.800000000000000	0.799999999999915	0.799999999999852	0.800011476317615
1.48349174587294	0.800000000000000	0.799999999999903	0.799999999999826	0.800011026967601	0.800000000000000	0.799999999999916	0.799999999999853	0.800010988646323
1.48424212106053	0.800000000000000	0.799999999999903	0.799999999999826	0.800010545480863	0.800000000000000	0.799999999999917	0.799999999999854	0.800010522931964
1.48499249624812	0.800000000000000	0.799999999999903	0.799999999999826	0.800010087350012	0.800000000000000	0.799999999999918	0.799999999999855	0.800010077940147
1.48574287143572	0.800000000000000	0.799999999999902	0.799999999999825	0.800009651045742	0.800000000000000	0.799999999999919	0.799999999999856	0.800009652538511
1.48649324662331	0.800000000000000	0.799999999999902	0.799999999999825	0.800009235176926	0.800000000000000	0.799999999999919	0.799999999999857	0.800009245684405
1.48724362181091	0.800000000000000	0.799999999999902	0.799999999999825	0.800008838467422	0.800000000000000	0.799999999999920	0.799999999999858	0.800008856413781
1.48799399699850	0.800000000000000	0.799999999999902	0.799999999999825	0.800008459731329	0.800000000000000	0.799999999999921	0.799999999999860	0.800008483830786
1.48874437218609	0.800000000000000	0.799999999999902	0.799999999999825	0.800008097843544	0.800000000000000	0.799999999999922	0.799999999999861	0.800008127097452
1.48949474737369	0.800000000000000	0.799999999999902	0.799999999999825	0.800007751700444	0.800000000000000	0.799999999999922	0.799999999999862	0.800007785422504
1.49024512256128	0.800000000000000	0.799999999999902	0.799999999999825	0.800007420162090	0.800000000000000	0.799999999999923	0.799999999999863	0.800007458047776
1.49099549774887	0.800000000000000	0.799999999999902	0.799999999999825	0.800007101961319	0.800000000000000	0.799999999999924	0.799999999999864	0.800007144229720
1.49174587293647	0.800000000000000	0.799999999999902	0.799999999999825	0.800006795554846	0.800000000000000	0.799999999999925	0.799999999999865	0.800006843211730
1.49249624812406	0.800000000000000	0.799999999999902	0.799999999999825	0.800006498873879	0.800000000000000	0.799999999999925	0.799999999999866	0.800006554179888
1.49324662331166	0.800000000000000	0.799999999999903	0.799999999999826	0.800006208901616	0.800000000000000	0.799999999999926	0.799999999999868	0.800006276189482
1.49399699849925	0.800000000000000	0.799999999999903	0.799999999999827	0.800005920953650	0.800000000000000	0.799999999999927	0.799999999999869	0.800006008040455
1.49474737368684	0.800000000000000	0.799999999999904	0.799999999999829	0.800005627449731	0.800000000000000	0.799999999999927	0.799999999999870	0.800005748064649
1.49549774887444	0.800000000000000	0.799999999999906	0.799999999999832	0.800005315815994	0.800000000000000	0.799999999999928	0.799999999999871	0.800005493762069
1.49624812406203	0.800000000000000	0.799999999999909	0.799999999999838	0.800004964899093	0.800000000000000	0.799999999999929	0.799999999999872	0.800005241182883
1.49699849924962	0.800000000000000	0.799999999999915	0.799999999999848	0.800004538821842	0.800000000000000	0.799999999999930	0.799999999999874	0.800004983460253
1.49774887443722	0.800000000000000	0.799999999999924	0.799999999999864	0.800003976409237	0.800000000000000	0.799999999999930	0.799999999999875	0.800004689009676
1.49849924962481	0.800000000000000	0.799999999999940	0.799999999999890	0.800003172900825	0.800000000000000	0.799999999999931	0.799999999999876	0.800004385091439
1.49924962481241	0.800000000000000	0.799999999999970	0.799999999999967	0.800000004974401	0.800000000000000	0.799999999999932	0.799999999999877	0.800004100554009

==> data/Burgers_EulerianDiffusionBC/Burgers_EulwEulDiff_BC_g0.001.dat <==
NumM	Error1	Error2	Error3	Error4	Error5	Error6 Error7 Error8 
1 7.137180e-05 9.279983e-02 3.314464e-01 4.637377e-01 2.386414e-01 2.072333e-13 9.948377e-09 2.852017e+02 
2 6.227498e-05 1.046528e-01 3.219605e-01 4.064455e-01 2.106280e-01 2.075224e-13 9.625135e-09 2.488508e+02 
3 4.902791e-05 7.799681e-02 3.164743e-01 3.466978e-01 1.869653e-01 2.083228e-13 9.463460e-09 1.959155e+02 
4 3.724547e-05 6.522788e-02 2.933784e-01 2.933784e-01 1.728478e-01 2.069768e-13 8.674793e-09 1.488329e+02 
5 3.115335e-05 5.598684e-02 2.860475e-01 2.860475e-01 1.618798e-01 2.060297e-13 8.465437e-09 1.244888e+02 
6 2.620510e-05 4.807344e-02 2.643356e-01 2.643356e-01 1.462276e-01 1.974073e-13 7.628168e-09 1.047156e+02 
7 2.387547e-05 4.560173e-02 2.578702e-01 2.578702e-01 1.407164e-01 1.943570e-13 7.438896e-09 9.540639e+01 
8 2.096603e-05 4.070737e-02 2.364659e-01 2.364659e-01 1.335393e-01 1.816239e-13 6.588295e-09 8.378024e+01 
9 1.933804e-05 3.889301e-02 2.294131e-01 2.294131e-01 1.277311e-01 1.766715e-13 6.401011e-09 7.727481e+01 
10 1.733314e-05 3.418993e-02 2.096771e-01 2.096771e-01 1.172683e-01 1.625275e-13 5.641519e-09 6.926323e+01 
11 1.613208e-05 3.257763e-02 2.034538e-01 2.034538e-01 1.128958e-01 1.562605e-13 5.481820e-09 6.446381e+01 
12 1.457201e-05 2.886383e-02 1.862699e-01 1.862699e-01 1.054156e-01 1.441041e-13 4.879360e-09 5.822974e+01 
13 1.356182e-05 2.731247e-02 1.815496e-01 1.815496e-01 9.990186e-02 1.374238e-13 4.754422e-09 5.419304e+01 
14 1.229487e-05 2.404116e-02 1.674251e-01 1.674251e-01 9.244598e-02 1.283041e-13 4.301409e-09 4.913031e+01 
15 1.141665e-05 2.261942e-02 1.641888e-01 1.641888e-01 8.885051e-02 1.216697e-13 4.199541e-09 4.562093e+01 
16 1.035873e-05 1.986760e-02 1.525592e-01 1.525592e-01 8.119142e-02 1.144727e-13 3.835189e-09 4.139350e+01 
17 9.599459e-06 1.858525e-02 1.503342e-01 1.503342e-01 7.745991e-02 1.079699e-13 3.744801e-09 3.835944e+01 
18 8.714013e-06 1.629925e-02 1.402110e-01 1.402110e-01 7.116654e-02 1.012804e-13 3.413243e-09 3.482120e+01 
19 8.069459e-06 1.521691e-02 1.382667e-01 1.382667e-01 6.721786e-02 9.520459e-14 3.334712e-09 3.224556e+01 
20 7.331637e-06 1.337680e-02 1.287039e-01 1.287039e-01 6.209846e-02 8.850065e-14 3.013126e-09 2.929722e+01 


==> data/Burgers_EulerianDiffusionBC/Burgers_EulwEulDiff_BC_g0.01.dat <==
NumM	Error1	Error2	Error3	Error4	Error5	Error6 Error7 Error8 
1 4.930867e-05 7.255867e-02 1.820611e-01 3.572257e-01 1.957690e-01 2.713997e-07 1.068954e-05 1.970374e+02 
2 3.706823e-05 6.433538e-02 1.476984e-01 2.612552e-01 1.430428e-01 2.683895e-07 9.696780e-06 1.481246e+02 
3 2.492939e-05 4.616733e-02 1.237619e-01 1.951159e-01 1.003243e-01 2.593401e-07 8.831123e-06 9.961784e+01 
4 1.568650e-05 3.214072e-02 8.704023e-02 1.248701e-01 5.915759e-02 2.395462e-07 7.443283e-06 6.268327e+01 
5 1.064651e-05 2.284808e-02 7.001411e-02 9.053941e-02 4.374554e-02 2.138246e-07 6.450939e-06 4.254345e+01 
6 6.973766e-06 1.585151e-02 4.898578e-02 6.170690e-02 3.468655e-02 1.812281e-07 5.273822e-06 2.786717e+01 
7 4.822418e-06 1.167391e-02 3.833075e-02 4.578790e-02 2.508045e-02 1.513884e-07 4.383415e-06 1.927038e+01 
8 3.214840e-06 8.224164e-03 2.708796e-02 3.208069e-02 1.855569e-02 1.214411e-07 3.517015e-06 1.284650e+01 
9 2.230073e-06 5.981673e-03 2.064342e-02 2.380117e-02 1.281846e-02 9.578196e-08 2.802171e-06 8.911372e+00 
10 1.506825e-06 4.267381e-03 1.468334e-02 1.681074e-02 9.031601e-03 7.388926e-08 2.200602e-06 6.021274e+00 
11 1.050406e-06 3.063778e-03 1.097196e-02 1.244331e-02 6.412753e-03 5.626773e-08 1.691375e-06 4.197422e+00 
12 7.171124e-07 2.210326e-03 7.849434e-03 8.807682e-03 4.503186e-03 4.287567e-08 1.306387e-06 2.865581e+00 
13 5.016035e-07 1.572694e-03 5.785876e-03 6.494298e-03 3.286064e-03 3.217663e-08 9.770500e-07 2.004408e+00 
14 3.447955e-07 1.141447e-03 4.153451e-03 4.590105e-03 2.249384e-03 2.415328e-08 7.461050e-07 1.377803e+00 
15 2.416612e-07 8.090794e-04 3.027854e-03 3.372642e-03 1.596391e-03 1.781277e-08 5.465346e-07 9.656782e-01 
16 1.668411e-07 5.876106e-04 2.173429e-03 2.377741e-03 1.068921e-03 1.320503e-08 4.140900e-07 6.666969e-01 
17 1.170767e-07 4.154139e-04 1.567873e-03 1.742669e-03 7.430881e-04 9.616255e-09 2.982880e-07 4.678386e-01 
18 8.106379e-08 3.016266e-04 1.122439e-03 1.225110e-03 4.890911e-04 7.065618e-09 2.247332e-07 3.239309e-01 
19 5.693682e-08 2.127792e-04 8.022064e-04 8.963940e-04 3.350006e-04 5.098907e-09 1.595987e-07 2.275195e-01 
20 3.950552e-08 1.544841e-04 5.772217e-04 6.287977e-04 2.343015e-04 3.722794e-09 1.197520e-07 1.578641e-01 


==> data/Burgers_EulerianDiffusionBC/Burgers_LagwEulDiff_BC_g0.001.dat <==
NumM_x	NumM_u	NumM	Error1	Error2	Error3	Error4	Error5	Error6 Error7 Error8 
1 1 2 2.055059e-05 2.070824e-02 1.843414e-01 2.720276e-01 3.006716e-01 4.941851e-04 1.420444e-05 3.110778e+01 
2 2 4 1.062697e-05 2.212992e-02 1.573416e-01 1.873369e-01 1.580901e-01 7.642745e-05 2.100797e-06 1.532625e+01 
3 3 6 6.428570e-06 1.852751e-02 1.624987e-01 1.784647e-01 1.242470e-01 2.174814e-05 6.913016e-07 1.077017e+01 
4 4 8 4.326102e-06 1.295143e-02 1.122560e-01 2.011741e-01 1.726258e-01 8.117450e-06 2.266431e-07 7.303134e+00 
5 5 10 3.998340e-06 1.526635e-02 1.819633e-01 3.373867e-01 1.472944e-01 3.852112e-06 1.195910e-07 5.083356e+00 
6 6 12 4.637489e-06 7.880186e-03 9.273441e-02 5.381475e-01 3.864074e-01 2.720193e-06 7.391234e-08 3.749715e+00 

==> data/Burgers_EulerianDiffusionBC/Burgers_LagwEulDiff_BC_g0.01.dat <==
NumM_x	NumM_u	NumM	Error1	Error2	Error3	Error4	Error5	Error6 Error7 Error8 
1 1 2 7.495166e-06 1.850262e-02 1.014777e-01 1.024590e-01 1.221204e-01 4.583353e-04 1.253174e-05 1.873292e+01 
2 2 4 1.755598e-06 4.494120e-03 2.529304e-02 2.529304e-02 1.535233e-02 5.723063e-05 1.647185e-06 5.218052e+00 
3 3 6 6.959051e-07 3.787743e-03 2.094647e-02 2.094647e-02 8.090726e-03 1.563880e-05 4.867829e-07 2.219628e+00 
4 4 8 4.520035e-07 3.812429e-03 1.985267e-02 1.985267e-02 6.220861e-03 8.030855e-06 2.305137e-07 1.447051e+00 
5 5 10 3.225214e-07 1.988717e-03 3.580067e-02 3.580067e-02 1.740749e-03 3.663088e-06 1.922476e-07 9.687562e-01 
6 6 12 2.737444e-07 1.567632e-03 3.522493e-02 3.522493e-02 1.827622e-03 2.692286e-06 1.163268e-07 7.291286e-01 

==> data/ConvDiff_PureLag/ConvDiff_EulwLagDiff_BC_g0.001.dat <==
NumM	Error1	Error2	Error3	Error4	Error5	Error6 Error7 Error8 
1 1.493044e-04 3.710292e-02 2.222303e-01 4.223430e-01 2.376568e-01 1.830375e-29 9.605389e-17 3.717679e+01 
2 1.542368e-04 4.864632e-02 2.150901e-01 3.972684e-01 2.330570e-01 1.474197e-29 9.901386e-17 3.840496e+01 
3 1.298974e-04 3.942374e-02 2.000151e-01 3.717136e-01 2.259543e-01 1.352767e-29 8.743467e-17 3.234446e+01 
4 1.179210e-04 4.045678e-02 1.689836e-01 3.329402e-01 2.093224e-01 1.101336e-29 6.944827e-17 2.936232e+01 
5 9.768964e-05 3.447250e-02 1.639383e-01 2.960889e-01 1.920894e-01 1.081501e-29 6.535234e-17 2.432472e+01 
6 8.010742e-05 3.273286e-02 1.678671e-01 2.479307e-01 1.646521e-01 7.362488e-30 4.334794e-17 1.994675e+01 
7 6.472599e-05 2.681310e-02 1.229820e-01 2.081075e-01 1.412354e-01 7.397350e-30 4.203614e-17 1.611677e+01 
8 4.959985e-05 2.289940e-02 1.248353e-01 1.643272e-01 1.110876e-01 3.897460e-30 2.453527e-17 1.235036e+01 
9 3.863129e-05 1.825738e-02 8.381388e-02 1.310486e-01 8.892583e-02 4.432350e-30 2.456744e-17 9.619191e+00 
10 2.813282e-05 1.454892e-02 7.979413e-02 9.855893e-02 6.482495e-02 2.054780e-30 1.321234e-17 7.005071e+00 
11 2.099148e-05 1.118423e-02 5.155562e-02 7.473863e-02 4.897404e-02 1.936773e-30 1.104897e-17 5.226879e+00 
12 1.463358e-05 8.498946e-03 4.464115e-02 5.407003e-02 3.431853e-02 1.139854e-30 7.132913e-18 3.643760e+00 
13 1.045095e-05 6.295111e-03 2.875058e-02 3.916798e-02 2.510421e-02 9.327811e-31 5.543461e-18 2.602287e+00 
14 7.010385e-06 4.578419e-03 2.222249e-02 2.736966e-02 1.701132e-02 5.021643e-31 3.219963e-18 1.745586e+00 
15 4.807660e-06 3.264026e-03 1.460721e-02 1.899331e-02 1.172541e-02 4.127657e-31 2.541880e-18 1.197107e+00 
16 3.116468e-06 2.271145e-03 1.007547e-02 1.284745e-02 7.544046e-03 1.656043e-31 1.439531e-18 7.760006e-01 
17 2.060037e-06 1.555440e-03 6.806661e-03 8.605741e-03 4.872089e-03 1.520698e-31 1.186125e-18 5.129492e-01 
18 1.293752e-06 1.036916e-03 4.285350e-03 5.654511e-03 2.947454e-03 1.247204e-31 9.140088e-19 3.221443e-01 
19 8.263543e-07 6.817913e-04 2.927866e-03 3.639912e-03 1.801848e-03 8.611828e-32 6.041078e-19 2.057622e-01 
20 5.033881e-07 4.381031e-04 1.797652e-03 2.303523e-03 1.077034e-03 4.596854e-32 3.645179e-19 1.253436e-01 


==> data/ConvDiff_PureLag/ConvDiff_EulwLagDiff_BC_g0.01.dat <==
NumM	Error1	Error2	Error3	Error4	Error5	Error6 Error7 Error8 
1 8.934900e-05 3.280570e-02 9.342384e-02 2.924531e-01 1.574275e-01 1.224269e-13 1.484391e-08 2.224790e+01 
2 7.373660e-05 2.901495e-02 8.033448e-02 2.467761e-01 1.368017e-01 1.222131e-13 1.443905e-08 1.836041e+01 
3 5.415188e-05 2.507276e-02 7.042576e-02 2.009381e-01 1.111217e-01 1.233721e-13 1.402800e-08 1.348382e+01 
4 3.721306e-05 1.994505e-02 6.080540e-02 1.396069e-01 7.802150e-02 1.259738e-13 1.343091e-08 9.266052e+00 
5 2.524001e-05 1.435588e-02 4.252811e-02 9.881867e-02 5.223653e-02 1.229766e-13 1.259516e-08 6.284763e+00 
6 1.540427e-05 1.011835e-02 3.221547e-02 6.214004e-02 3.121813e-02 1.201589e-13 1.154713e-08 3.835664e+00 
7 9.577104e-06 6.674933e-03 1.940962e-02 4.022850e-02 1.789920e-02 1.114166e-13 1.032458e-08 2.384699e+00 
8 5.435302e-06 4.286390e-03 1.276372e-02 2.468426e-02 9.551909e-03 1.027447e-13 9.183467e-09 1.353390e+00 
9 3.154092e-06 2.608017e-03 7.501184e-03 1.446213e-02 5.161186e-03 9.000121e-14 7.899334e-09 7.853689e-01 
10 1.704127e-06 1.552156e-03 4.386356e-03 8.491715e-03 2.727202e-03 7.761139e-14 6.773952e-09 4.243277e-01 
11 9.374741e-07 8.871836e-04 2.419621e-03 4.666766e-03 1.983735e-03 6.371437e-14 5.578544e-09 2.334311e-01 
12 4.867090e-07 4.974873e-04 1.339312e-03 2.596396e-03 9.240495e-04 5.137774e-14 4.584850e-09 1.211905e-01 
13 2.561274e-07 2.702172e-04 7.226188e-04 1.379374e-03 6.121141e-04 3.968677e-14 3.614932e-09 6.377571e-02 
14 1.284568e-07 1.440968e-04 3.815949e-04 7.158706e-04 2.651349e-04 3.016126e-14 2.846230e-09 3.198575e-02 
15 6.505528e-08 7.485911e-05 1.977416e-04 3.704632e-04 1.581104e-04 2.218306e-14 2.149673e-09 1.619876e-02 
16 3.163329e-08 3.820461e-05 1.003101e-04 1.819470e-04 6.553158e-05 1.613313e-14 1.620111e-09 7.876690e-03 
17 1.548625e-08 1.908536e-05 4.980455e-05 9.264927e-05 3.665959e-05 1.146470e-14 1.171204e-09 3.856076e-03 
18 7.321453e-09 9.379039e-06 2.437219e-05 4.326568e-05 1.452300e-05 8.020816e-15 8.438356e-10 1.823042e-03 
19 3.476922e-09 4.518492e-06 1.166541e-05 2.157879e-05 7.813367e-06 5.438453e-15 5.832346e-10 8.657535e-04 
20 1.601923e-09 2.145913e-06 5.523700e-06 9.452513e-06 3.131282e-06 3.628216e-15 4.012187e-10 3.988787e-04 


==> data/ConvDiff_PureLag/ConvDiff_LagwLagDiff_BC_g0.001.dat <==
NumM_x	NumM_u	NumM	Error1	Error2	Error3	Error4	Error5	Error6 Error7 Error8 
1 1 2 2.753689e-06 9.004702e-04 1.088936e-02 1.088936e-02 1.233824e-03 7.621758e-15 2.973661e-16 7.479464e-01 
2 2 4 2.475429e-07 1.031399e-04 1.027526e-03 1.027526e-03 3.434343e-04 7.621537e-15 2.967886e-16 6.771936e-02 
3 3 6 2.463049e-08 1.224945e-05 1.097440e-04 1.097440e-04 1.539479e-05 7.621533e-15 2.967662e-16 6.737736e-03 
4 4 8 2.554687e-09 1.458671e-06 1.159588e-05 1.159588e-05 3.667325e-06 7.621537e-15 2.966980e-16 6.983050e-04 
5 5 10 2.707091e-10 1.724565e-07 1.298556e-06 1.298556e-06 2.204947e-07 7.621322e-15 2.966704e-16 7.389706e-05 
6 6 12 2.901408e-11 2.024187e-08 1.411303e-07 1.411303e-07 4.274568e-08 7.479466e-15 2.914257e-16 7.907478e-06 
7 7 14 3.124451e-12 2.345223e-09 1.575237e-08 1.575237e-08 2.964519e-09 7.195141e-15 2.811515e-16 8.498463e-07 
8 8 16 3.352586e-13 2.658109e-10 1.728287e-09 1.728287e-09 5.072567e-10 7.194700e-15 2.811387e-16 9.087481e-08 
9 9 18 3.555361e-14 2.930762e-11 1.934358e-10 1.934358e-10 4.053785e-11 7.193436e-15 2.811157e-16 9.543986e-09 
10 10 20 3.867591e-15 3.182484e-12 2.468179e-11 2.468179e-11 8.369271e-12 7.091319e-15 2.773499e-16 9.936477e-10 
11 11 22 5.636148e-16 3.893910e-13 3.916374e-12 3.916596e-12 2.799812e-12 6.997430e-15 2.737623e-16 1.111248e-10 
12 12 24 1.968947e-16 6.376629e-14 1.551727e-12 1.577617e-12 2.377612e-12 6.985947e-15 2.734758e-16 1.378961e-11 
13 13 26 1.582736e-16 2.535035e-14 1.243783e-12 1.249381e-12 2.383774e-12 6.849677e-15 2.683789e-16 4.021922e-12 
14 14 28 1.577742e-16 2.239388e-14 1.278699e-12 1.288391e-12 2.472557e-12 6.634393e-15 2.605127e-16 3.715546e-12 
15 15 30 1.581314e-16 2.193253e-14 1.295686e-12 1.301164e-12 2.509229e-12 6.521423e-15 2.565365e-16 3.680374e-12 
16 16 32 1.582074e-16 2.170479e-14 1.300127e-12 1.308492e-12 2.518472e-12 6.407280e-15 2.525067e-16 3.639396e-12 
17 17 34 1.582337e-16 2.152825e-14 1.300543e-12 1.308866e-12 2.519353e-12 6.217211e-15 2.454789e-16 3.581333e-12 
18 18 36 1.582329e-16 2.151600e-14 1.300571e-12 1.308894e-12 2.519360e-12 4.202753e-15 1.688100e-16 3.581318e-12 
19 19 38 1.583079e-16 2.174377e-14 1.300432e-12 1.308755e-12 2.519311e-12 4.202753e-15 1.688244e-16 3.581459e-12 
20 20 40 1.583796e-16 2.200679e-14 1.300765e-12 1.309088e-12 2.519436e-12 4.202753e-15 1.688183e-16 3.616656e-12 


==> data/ConvDiff_PureLag/ConvDiff_LagwLagDiff_BC_g0.01.dat <==
NumM_x	NumM_u	NumM	Error1	Error2	Error3	Error4	Error5	Error6 Error7 Error8 
1 1 2 1.528097e-05 4.672032e-03 3.057702e-02 4.839422e-02 1.885618e-02 7.621758e-15 3.080200e-16 4.288321e+00 
2 2 4 3.423598e-06 1.241319e-03 8.097228e-03 1.420059e-02 3.002071e-03 7.621537e-15 2.988340e-16 9.565573e-01 
3 3 6 9.193344e-07 4.087757e-04 2.626219e-03 3.869971e-03 5.829814e-04 7.621533e-15 2.976820e-16 2.542309e-01 
4 4 8 2.791405e-07 1.277312e-04 9.296706e-04 1.238717e-03 3.020876e-04 7.621537e-15 2.974870e-16 7.820210e-02 
5 5 10 7.167615e-08 3.244850e-05 1.924547e-04 3.719064e-04 4.172935e-05 7.621322e-15 2.973925e-16 2.006546e-02 
6 6 12 1.825855e-08 9.588689e-06 7.175497e-05 1.006105e-04 1.784725e-05 7.479466e-15 2.919493e-16 4.889885e-03 
7 7 14 5.960689e-09 3.493694e-06 1.934953e-05 3.175537e-05 4.450580e-06 7.195141e-15 2.816847e-16 1.600732e-03 
8 8 16 1.516250e-09 8.861462e-07 5.591933e-06 9.687827e-06 1.508347e-06 7.194700e-15 2.816701e-16 4.086620e-04 
9 9 18 4.556446e-10 3.182886e-07 1.687019e-06 2.639058e-06 4.311261e-07 7.193436e-15 2.815866e-16 1.188959e-04 
10 10 20 1.266946e-10 8.228359e-08 4.359626e-07 9.279943e-07 1.345180e-07 7.091319e-15 2.778119e-16 3.373496e-05 
11 11 22 3.614733e-11 2.761881e-08 1.333233e-07 2.430420e-07 3.445173e-08 6.997430e-15 2.742261e-16 9.245510e-06 
12 12 24 1.044470e-11 7.794597e-09 3.730194e-08 7.276093e-08 1.213756e-08 6.985947e-15 2.739248e-16 2.727746e-06 
13 13 26 3.136319e-12 2.719730e-09 1.263775e-08 2.126200e-08 4.304693e-09 6.849677e-15 2.688201e-16 8.018752e-07 
14 14 28 8.683803e-13 6.964098e-10 3.359836e-09 6.929811e-09 1.092358e-09 6.634393e-15 2.609578e-16 2.275988e-07 
15 15 30 2.596271e-13 2.158867e-10 9.299749e-10 2.121552e-09 4.356040e-10 6.521423e-15 2.569809e-16 6.713101e-08 
16 16 32 6.476521e-14 5.527045e-11 2.676518e-10 5.174120e-10 7.509401e-11 6.407280e-15 2.529348e-16 1.630583e-08 
17 17 34 2.039504e-14 1.784388e-11 8.582735e-11 1.704856e-10 2.660791e-11 6.217211e-15 2.459023e-16 5.046005e-09 
18 18 36 5.724708e-15 5.487346e-12 2.230596e-11 4.750778e-11 1.096669e-11 4.202753e-15 1.692304e-16 1.380998e-09 
19 19 38 1.703658e-15 1.389840e-12 7.378230e-12 1.540444e-11 5.226916e-12 4.202753e-15 1.692182e-16 3.949691e-10 
20 20 40 5.900719e-16 4.454021e-13 3.069147e-12 4.645945e-12 2.957523e-12 4.202753e-15 1.692178e-16 1.074516e-10 


==> data/Motivation/R_motivation_exact.dat <==
   3.7509377e-04   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.0147055e-03   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6543172e-03   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.2939289e-03   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.9335406e-03   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.5731522e-03   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.2127639e-03   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.8523756e-03   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.4919873e-03   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.1315990e-03   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.7712107e-03   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.4108224e-03   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.0504341e-03   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.6900458e-03   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   9.3296575e-03   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   9.9692692e-03   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.0608881e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.1248493e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.1888104e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.2527716e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.3167328e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.3806939e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.4446551e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5086163e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5725774e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6365386e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7004998e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7644610e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8284221e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8923833e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9563445e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.0203056e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.0842668e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.1482280e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.2121891e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.2761503e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.3401115e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.4040726e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.4680338e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.5319950e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.5959562e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.6599173e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.7238785e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.7878397e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.8518008e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.9157620e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.9797232e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.0436843e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.1076455e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.1716067e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.2355679e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.2995290e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.3634902e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.4274514e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.4914125e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.5553737e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.6193349e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.6832960e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.7472572e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.8112184e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.8751795e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.9391407e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.0031019e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.0670631e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.1310242e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.1949854e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.2589466e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.3229077e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.3868689e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.4508301e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.5147912e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.5787524e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.6427136e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.7066747e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.7706359e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.8345971e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.8985583e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.9625194e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.0264806e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.0904418e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.1544029e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.2183641e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.2823253e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.3462864e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.4102476e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.4742088e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.5381700e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.6021311e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.6660923e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.7300535e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.7940146e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.8579758e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.9219370e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.9858981e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.0498593e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.1138205e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.1777816e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.2417428e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.3057040e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.3696652e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.4336263e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.4975875e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.5615487e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.6255098e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.6894710e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.7534322e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.8173933e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.8813545e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.9453157e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.0092768e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.0732380e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.1371992e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.2011604e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.2651215e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.3290827e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.3930439e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.4570050e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.5209662e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.5849274e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.6488885e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.7128497e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.7768109e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.8407721e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.9047332e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.9686944e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.0326556e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.0966167e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.1605779e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.2245391e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.2885002e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.3524614e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.4164226e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.4803837e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.5443449e-02   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.6083061e-02   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.6722673e-02   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.7362284e-02   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.8001896e-02   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.8641508e-02   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.9281119e-02   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.9920731e-02   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   9.0560343e-02   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   9.1199954e-02   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   9.1839566e-02   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   9.2479178e-02   8.0000002e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   9.3118790e-02   8.0000002e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   9.3758401e-02   8.0000002e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   9.4398013e-02   8.0000002e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   9.5037625e-02   8.0000003e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   9.5677236e-02   8.0000003e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   9.6316848e-02   8.0000003e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   9.6956460e-02   8.0000003e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   9.7596071e-02   8.0000004e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   9.8235683e-02   8.0000004e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   9.8875295e-02   8.0000005e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   9.9514906e-02   8.0000005e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.0015452e-01   8.0000006e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.0079413e-01   8.0000006e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.0143374e-01   8.0000007e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.0207335e-01   8.0000008e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.0271296e-01   8.0000009e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.0335258e-01   8.0000010e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.0399219e-01   8.0000011e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.0463180e-01   8.0000012e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.0527141e-01   8.0000013e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.0591102e-01   8.0000014e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.0655064e-01   8.0000016e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.0719025e-01   8.0000017e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.0782986e-01   8.0000019e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.0846947e-01   8.0000021e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.0910908e-01   8.0000023e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.0974869e-01   8.0000026e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.1038831e-01   8.0000028e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.1102792e-01   8.0000031e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.1166753e-01   8.0000034e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.1230714e-01   8.0000038e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.1294675e-01   8.0000042e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.1358636e-01   8.0000046e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.1422598e-01   8.0000051e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.1486559e-01   8.0000056e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.1550520e-01   8.0000061e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.1614481e-01   8.0000067e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.1678442e-01   8.0000074e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.1742403e-01   8.0000081e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.1806365e-01   8.0000089e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.1870326e-01   8.0000098e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.1934287e-01   8.0000107e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.1998248e-01   8.0000117e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.2062209e-01   8.0000129e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.2126170e-01   8.0000141e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.2190132e-01   8.0000154e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.2254093e-01   8.0000169e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.2318054e-01   8.0000185e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.2382015e-01   8.0000203e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.2445976e-01   8.0000222e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.2509937e-01   8.0000243e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.2573899e-01   8.0000265e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.2637860e-01   8.0000290e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.2701821e-01   8.0000317e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.2765782e-01   8.0000346e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.2829743e-01   8.0000378e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.2893704e-01   8.0000413e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.2957666e-01   8.0000450e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.3021627e-01   8.0000491e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.3085588e-01   8.0000536e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.3149549e-01   8.0000584e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.3213510e-01   8.0000637e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.3277471e-01   8.0000694e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.3341433e-01   8.0000756e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.3405394e-01   8.0000823e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.3469355e-01   8.0000895e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.3533316e-01   8.0000974e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.3597277e-01   8.0001060e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.3661238e-01   8.0001152e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.3725200e-01   8.0001252e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.3789161e-01   8.0001361e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.3853122e-01   8.0001479e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.3917083e-01   8.0001605e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.3981044e-01   8.0001743e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.4045005e-01   8.0001892e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.4108967e-01   8.0002052e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.4172928e-01   8.0002226e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.4236889e-01   8.0002413e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.4300850e-01   8.0002615e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.4364811e-01   8.0002833e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.4428773e-01   8.0003069e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.4492734e-01   8.0003323e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.4556695e-01   8.0003597e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.4620656e-01   8.0003892e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.4684617e-01   8.0004211e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.4748578e-01   8.0004553e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.4812540e-01   8.0004921e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.4876501e-01   8.0005319e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.4940462e-01   8.0005745e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5004423e-01   8.0006203e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5068384e-01   8.0006698e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5132345e-01   8.0007229e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5196307e-01   8.0007798e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5260268e-01   8.0008411e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5324229e-01   8.0009069e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5388190e-01   8.0009774e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5452151e-01   8.0010530e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5516112e-01   8.0011344e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5580074e-01   8.0012214e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5644035e-01   8.0013146e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5707996e-01   8.0014147e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5771957e-01   8.0015218e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5835918e-01   8.0016364e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5899879e-01   8.0017590e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5963841e-01   8.0018905e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6027802e-01   8.0020309e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6091763e-01   8.0021807e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6155724e-01   8.0023415e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6219685e-01   8.0025131e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6283646e-01   8.0026959e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6347608e-01   8.0028915e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6411569e-01   8.0031005e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6475530e-01   8.0033230e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6539491e-01   8.0035602e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6603452e-01   8.0038139e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6667413e-01   8.0040839e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6731375e-01   8.0043709e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6795336e-01   8.0046777e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6859297e-01   8.0050041e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6923258e-01   8.0053508e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6987219e-01   8.0057200e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7051180e-01   8.0061134e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7115142e-01   8.0065310e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7179103e-01   8.0069739e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7243064e-01   8.0074466e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7307025e-01   8.0079478e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7370986e-01   8.0084789e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7434947e-01   8.0090437e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7498909e-01   8.0096433e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7562870e-01   8.0102781e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7626831e-01   8.0109509e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7690792e-01   8.0116659e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7754753e-01   8.0124223e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7818714e-01   8.0132219e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7882676e-01   8.0140711e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7946637e-01   8.0149693e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8010598e-01   8.0159179e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8074559e-01   8.0169220e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8138520e-01   8.0179851e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8202482e-01   8.0191069e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8266443e-01   8.0202904e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8330404e-01   8.0215448e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8394365e-01   8.0228670e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8458326e-01   8.0242601e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8522287e-01   8.0257327e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8586249e-01   8.0272861e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8650210e-01   8.0289211e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8714171e-01   8.0306439e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8778132e-01   8.0324630e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8842093e-01   8.0343757e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8906054e-01   8.0363860e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8970016e-01   8.0385080e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9033977e-01   8.0407382e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9097938e-01   8.0430799e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9161899e-01   8.0455438e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9225860e-01   8.0481357e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9289821e-01   8.0508544e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9353783e-01   8.0537062e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9417744e-01   8.0567085e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9481705e-01   8.0598545e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9545666e-01   8.0631495e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9609627e-01   8.0666110e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9673588e-01   8.0702393e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9737550e-01   8.0740356e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9801511e-01   8.0780118e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9865472e-01   8.0821825e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9929433e-01   8.0865418e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9993394e-01   8.0910962e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.0057355e-01   8.0958728e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.0121317e-01   8.1008619e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.0185278e-01   8.1060688e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.0249239e-01   8.1115138e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.0313200e-01   8.1172045e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.0377161e-01   8.1231374e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.0441122e-01   8.1293240e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.0505084e-01   8.1357932e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.0569045e-01   8.1425306e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.0633006e-01   8.1495445e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.0696967e-01   8.1568662e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.0760928e-01   8.1644912e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.0824889e-01   8.1724207e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.0888851e-01   8.1806752e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.0952812e-01   8.1892754e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.1016773e-01   8.1982094e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.1080734e-01   8.2074862e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.1144695e-01   8.2171517e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.1208656e-01   8.2271829e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.1272618e-01   8.2375878e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.1336579e-01   8.2483993e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.1400540e-01   8.2596237e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.1464501e-01   8.2712535e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.1528462e-01   8.2833061e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.1592423e-01   8.2958222e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.1656385e-01   8.3087759e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.1720346e-01   8.3221771e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.1784307e-01   8.3360744e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.1848268e-01   8.3504523e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.1912229e-01   8.3653103e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.1976191e-01   8.3806788e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.2040152e-01   8.3965813e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.2104113e-01   8.4129963e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.2168074e-01   8.4299336e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.2232035e-01   8.4474598e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.2295996e-01   8.4655304e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.2359958e-01   8.4841547e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.2423919e-01   8.5033785e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.2487880e-01   8.5232004e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.2551841e-01   8.5436061e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.2615802e-01   8.5646179e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.2679763e-01   8.5862821e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.2743725e-01   8.6085584e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.2807686e-01   8.6314550e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.2871647e-01   8.6550346e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.2935608e-01   8.6792639e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.2999569e-01   8.7041385e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.3063530e-01   8.7296948e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.3127492e-01   8.7559509e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.3191453e-01   8.7828739e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.3255414e-01   8.8104722e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.3319375e-01   8.8388181e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.3383336e-01   8.8678487e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.3447297e-01   8.8975687e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.3511259e-01   8.9280291e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.3575220e-01   8.9592133e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.3639181e-01   8.9910986e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.3703142e-01   9.0237062e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.3767103e-01   9.0570748e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.3831064e-01   9.0911508e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.3895026e-01   9.1259350e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.3958987e-01   9.1614912e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.4022948e-01   9.1977655e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.4086909e-01   9.2347463e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.4150870e-01   9.2724660e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.4214831e-01   9.3109264e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.4278793e-01   9.3500848e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.4342754e-01   9.3899426e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.4406715e-01   9.4305554e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.4470676e-01   9.4718503e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.4534637e-01   9.5138210e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.4598598e-01   9.5565074e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.4662560e-01   9.5998744e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.4726521e-01   9.6438910e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.4790482e-01   9.6885665e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.4854443e-01   9.7339162e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.4918404e-01   9.7798809e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.4982365e-01   9.8264484e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.5046327e-01   9.8736592e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.5110288e-01   9.9214482e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.5174249e-01   9.9697941e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.5238210e-01   1.0018709e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.5302171e-01   1.0068171e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.5366132e-01   1.0118136e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.5430094e-01   1.0168590e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.5494055e-01   1.0219549e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.5558016e-01   1.0270946e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.5621977e-01   1.0322762e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.5685938e-01   1.0375000e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.5749900e-01   1.0427617e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.5813861e-01   1.0480576e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.5877822e-01   1.0533864e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.5941783e-01   1.0587461e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.6005744e-01   1.0641318e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.6069705e-01   1.0695408e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.6133667e-01   1.0749719e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.6197628e-01   1.0804201e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.6261589e-01   1.0858823e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.6325550e-01   1.0913559e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.6389511e-01   1.0968371e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.6453472e-01   1.1023223e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.6517434e-01   1.1078083e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.6581395e-01   1.1132911e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.6645356e-01   1.1187673e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.6709317e-01   1.1242335e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.6773278e-01   1.1296848e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.6837239e-01   1.1351181e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.6901201e-01   1.1405302e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.6965162e-01   1.1459163e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.7029123e-01   1.1512716e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.7093084e-01   1.1565940e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.7157045e-01   1.1618799e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.7221006e-01   1.1671210e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.7284968e-01   1.1723173e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.7348929e-01   1.1774652e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.7412890e-01   1.1825575e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.7476851e-01   1.1875907e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.7540812e-01   1.1925636e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.7604773e-01   1.1974710e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.7668735e-01   1.2023044e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.7732696e-01   1.2070654e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.7796657e-01   1.2117504e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.7860618e-01   1.2163489e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.7924579e-01   1.2208616e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.7988540e-01   1.2252868e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.8052502e-01   1.2296169e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.8116463e-01   1.2338461e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.8180424e-01   1.2379765e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.8244385e-01   1.2420047e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.8308346e-01   1.2459163e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.8372307e-01   1.2497186e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.8436269e-01   1.2534085e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.8500230e-01   1.2569750e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.8564191e-01   1.2604179e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.8628152e-01   1.2637386e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.8692113e-01   1.2669314e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.8756074e-01   1.2699859e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.8820036e-01   1.2729096e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.8883997e-01   1.2756999e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.8947958e-01   1.2783424e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.9011919e-01   1.2808441e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.9075880e-01   1.2832050e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.9139841e-01   1.2854164e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.9203803e-01   1.2874744e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.9267764e-01   1.2893855e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.9331725e-01   1.2911471e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.9395686e-01   1.2927434e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.9459647e-01   1.2941879e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.9523609e-01   1.2954791e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.9587570e-01   1.2966052e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.9651531e-01   1.2975703e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.9715492e-01   1.2983790e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.9779453e-01   1.2990261e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.9843414e-01   1.2995033e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.9907376e-01   1.2998222e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.9971337e-01   1.2999826e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.0035298e-01   1.2999697e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.0099259e-01   1.2997960e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.0163220e-01   1.2994639e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.0227181e-01   1.2989654e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.0291143e-01   1.2983007e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.0355104e-01   1.2974790e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.0419065e-01   1.2964993e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.0483026e-01   1.2953494e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.0546987e-01   1.2940454e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.0610948e-01   1.2925881e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.0674910e-01   1.2909681e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.0738871e-01   1.2891932e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.0802832e-01   1.2872698e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.0866793e-01   1.2851948e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.0930754e-01   1.2829647e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.0994715e-01   1.2805919e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.1058677e-01   1.2780785e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.1122638e-01   1.2754137e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.1186599e-01   1.2726122e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.1250560e-01   1.2696774e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.1314521e-01   1.2666050e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.1378482e-01   1.2633987e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.1442444e-01   1.2600676e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.1506405e-01   1.2566130e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.1570366e-01   1.2530290e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.1634327e-01   1.2493296e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.1698288e-01   1.2455180e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.1762249e-01   1.2415892e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.1826211e-01   1.2375522e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.1890172e-01   1.2334134e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.1954133e-01   1.2291725e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.2018094e-01   1.2248307e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.2082055e-01   1.2203981e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.2146016e-01   1.2158781e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.2209978e-01   1.2112664e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.2273939e-01   1.2065749e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.2337900e-01   1.2018077e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.2401861e-01   1.1969643e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.2465822e-01   1.1920501e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.2529783e-01   1.1870721e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.2593745e-01   1.1820328e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.2657706e-01   1.1769327e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.2721667e-01   1.1717806e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.2785628e-01   1.1665804e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.2849589e-01   1.1613324e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.2913550e-01   1.1560434e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.2977512e-01   1.1507181e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.3041473e-01   1.1453589e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.3105434e-01   1.1399696e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.3169395e-01   1.1345556e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.3233356e-01   1.1291206e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.3297318e-01   1.1236667e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.3361279e-01   1.1181997e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.3425240e-01   1.1127228e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.3489201e-01   1.1072393e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.3553162e-01   1.1017533e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.3617123e-01   1.0962683e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.3681085e-01   1.0907876e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.3745046e-01   1.0853153e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.3809007e-01   1.0798542e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.3872968e-01   1.0744073e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.3936929e-01   1.0689792e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.4000890e-01   1.0635721e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.4064852e-01   1.0581885e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.4128813e-01   1.0528323e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.4192774e-01   1.0475072e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.4256735e-01   1.0422140e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.4320696e-01   1.0369554e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.4384657e-01   1.0317376e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.4448619e-01   1.0265595e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.4512580e-01   1.0214233e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.4576541e-01   1.0163343e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.4640502e-01   1.0112934e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.4704463e-01   1.0063011e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.4768424e-01   1.0013604e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.4832386e-01   9.9647623e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.4896347e-01   9.9164625e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.4960308e-01   9.8687204e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.5024269e-01   9.8216042e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.5088230e-01   9.7750869e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.5152191e-01   9.7291730e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.5216153e-01   9.6839055e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.5280114e-01   9.6393025e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.5344075e-01   9.5953399e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.5408036e-01   9.5520325e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.5471997e-01   9.5094491e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.5535958e-01   9.4675347e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.5599920e-01   9.4262964e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.5663881e-01   9.3857898e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.5727842e-01   9.3459954e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.5791803e-01   9.3068952e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.5855764e-01   9.2685145e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.5919725e-01   9.2308880e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.5983687e-01   9.1939662e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.6047648e-01   9.1577510e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.6111609e-01   9.1223101e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.6175570e-01   9.0875851e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.6239531e-01   9.0535682e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.6303492e-01   9.0202960e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.6367454e-01   8.9877659e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.6431415e-01   8.9559393e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.6495376e-01   8.9248219e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.6559337e-01   8.8944664e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.6623298e-01   8.8648042e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.6687259e-01   8.8358311e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.6751221e-01   8.8075936e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.6815182e-01   8.7800541e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.6879143e-01   8.7531871e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.6943104e-01   8.7270094e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.7007065e-01   8.7015372e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.7071027e-01   8.6767168e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.7134988e-01   8.6525413e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.7198949e-01   8.6290647e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.7262910e-01   8.6062201e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.7326871e-01   8.5839954e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.7390832e-01   8.5624165e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.7454794e-01   8.5414677e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.7518755e-01   8.5211112e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.7582716e-01   8.5013471e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.7646677e-01   8.4822067e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.7710638e-01   8.4636289e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.7774599e-01   8.4456044e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.7838561e-01   8.4281657e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.7902522e-01   8.4112722e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.7966483e-01   8.3949005e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.8030444e-01   8.3790600e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.8094405e-01   8.3637529e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.8158366e-01   8.3489354e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.8222328e-01   8.3345974e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.8286289e-01   8.3207756e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.8350250e-01   8.3074120e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.8414211e-01   8.2944954e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.8478172e-01   8.2820418e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.8542133e-01   8.2700317e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.8606095e-01   8.2584362e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.8670056e-01   8.2472534e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.8734017e-01   8.2364973e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.8797978e-01   8.2261239e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.8861939e-01   8.2161237e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.8925900e-01   8.2065164e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.8989862e-01   8.1972684e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.9053823e-01   8.1883628e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.9117784e-01   8.1798040e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.9181745e-01   8.1715876e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.9245706e-01   8.1636839e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.9309667e-01   8.1560846e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.9373629e-01   8.1488096e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.9437590e-01   8.1418191e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.9501551e-01   8.1351045e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.9565512e-01   8.1286745e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.9629473e-01   8.1225125e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.9693434e-01   8.1166001e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.9757396e-01   8.1109352e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.9821357e-01   8.1055219e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.9885318e-01   8.1003334e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.9949279e-01   8.0953624e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.0013240e-01   8.0906193e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.0077201e-01   8.0860814e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.0141163e-01   8.0817382e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.0205124e-01   8.0775915e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.0269085e-01   8.0736358e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.0333046e-01   8.0698538e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.0397007e-01   8.0662403e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.0460968e-01   8.0628036e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.0524930e-01   8.0595212e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.0588891e-01   8.0563876e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.0652852e-01   8.0534066e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.0716813e-01   8.0505673e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.0780774e-01   8.0478594e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.0844736e-01   8.0452814e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.0908697e-01   8.0428334e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.0972658e-01   8.0405012e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.1036619e-01   8.0382802e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.1100580e-01   8.0361752e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.1164541e-01   8.0341731e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.1228503e-01   8.0322684e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.1292464e-01   8.0304616e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.1356425e-01   8.0287485e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.1420386e-01   8.0271205e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.1484347e-01   8.0255746e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.1548308e-01   8.0241136e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.1612270e-01   8.0227265e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.1676231e-01   8.0214101e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.1740192e-01   8.0201661e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.1804153e-01   8.0189881e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.1868114e-01   8.0178714e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.1932075e-01   8.0168149e-01   8.0000001e-01   8.0000000e-01   8.0000000e-01
   4.1996037e-01   8.0158178e-01   8.0000001e-01   8.0000000e-01   8.0000000e-01
   4.2059998e-01   8.0148735e-01   8.0000001e-01   8.0000000e-01   8.0000000e-01
   4.2123959e-01   8.0139795e-01   8.0000001e-01   8.0000000e-01   8.0000000e-01
   4.2187920e-01   8.0131379e-01   8.0000001e-01   8.0000000e-01   8.0000000e-01
   4.2251881e-01   8.0123419e-01   8.0000001e-01   8.0000000e-01   8.0000000e-01
   4.2315842e-01   8.0115891e-01   8.0000001e-01   8.0000000e-01   8.0000000e-01
   4.2379804e-01   8.0108797e-01   8.0000001e-01   8.0000000e-01   8.0000000e-01
   4.2443765e-01   8.0102110e-01   8.0000001e-01   8.0000000e-01   8.0000000e-01
   4.2507726e-01   8.0095791e-01   8.0000001e-01   8.0000000e-01   8.0000000e-01
   4.2571687e-01   8.0089829e-01   8.0000002e-01   8.0000000e-01   8.0000000e-01
   4.2635648e-01   8.0084229e-01   8.0000002e-01   8.0000000e-01   8.0000000e-01
   4.2699609e-01   8.0078943e-01   8.0000002e-01   8.0000000e-01   8.0000000e-01
   4.2763571e-01   8.0073956e-01   8.0000002e-01   8.0000000e-01   8.0000000e-01
   4.2827532e-01   8.0069274e-01   8.0000002e-01   8.0000000e-01   8.0000000e-01
   4.2891493e-01   8.0064866e-01   8.0000003e-01   8.0000000e-01   8.0000000e-01
   4.2955454e-01   8.0060712e-01   8.0000003e-01   8.0000000e-01   8.0000000e-01
   4.3019415e-01   8.0056806e-01   8.0000003e-01   8.0000000e-01   8.0000000e-01
   4.3083376e-01   8.0053142e-01   8.0000004e-01   8.0000000e-01   8.0000000e-01
   4.3147338e-01   8.0049691e-01   8.0000004e-01   8.0000000e-01   8.0000000e-01
   4.3211299e-01   8.0046444e-01   8.0000005e-01   8.0000000e-01   8.0000000e-01
   4.3275260e-01   8.0043407e-01   8.0000005e-01   8.0000000e-01   8.0000000e-01
   4.3339221e-01   8.0040551e-01   8.0000006e-01   8.0000000e-01   8.0000000e-01
   4.3403182e-01   8.0037866e-01   8.0000006e-01   8.0000000e-01   8.0000000e-01
   4.3467143e-01   8.0035351e-01   8.0000007e-01   8.0000000e-01   8.0000000e-01
   4.3531105e-01   8.0032994e-01   8.0000008e-01   8.0000000e-01   8.0000000e-01
   4.3595066e-01   8.0030781e-01   8.0000009e-01   8.0000000e-01   8.0000000e-01
   4.3659027e-01   8.0028705e-01   8.0000009e-01   8.0000000e-01   8.0000000e-01
   4.3722988e-01   8.0026766e-01   8.0000010e-01   8.0000000e-01   8.0000000e-01
   4.3786949e-01   8.0024947e-01   8.0000012e-01   8.0000000e-01   8.0000000e-01
   4.3850910e-01   8.0023241e-01   8.0000013e-01   8.0000000e-01   8.0000000e-01
   4.3914872e-01   8.0021649e-01   8.0000014e-01   8.0000000e-01   8.0000000e-01
   4.3978833e-01   8.0020159e-01   8.0000016e-01   8.0000000e-01   8.0000000e-01
   4.4042794e-01   8.0018763e-01   8.0000017e-01   8.0000000e-01   8.0000000e-01
   4.4106755e-01   8.0017459e-01   8.0000019e-01   8.0000000e-01   8.0000000e-01
   4.4170716e-01   8.0016242e-01   8.0000021e-01   8.0000000e-01   8.0000000e-01
   4.4234677e-01   8.0015103e-01   8.0000023e-01   8.0000000e-01   8.0000000e-01
   4.4298639e-01   8.0014038e-01   8.0000025e-01   8.0000000e-01   8.0000000e-01
   4.4362600e-01   8.0013047e-01   8.0000028e-01   8.0000000e-01   8.0000000e-01
   4.4426561e-01   8.0012121e-01   8.0000031e-01   8.0000000e-01   8.0000000e-01
   4.4490522e-01   8.0011256e-01   8.0000034e-01   8.0000000e-01   8.0000000e-01
   4.4554483e-01   8.0010450e-01   8.0000037e-01   8.0000000e-01   8.0000000e-01
   4.4618445e-01   8.0009699e-01   8.0000041e-01   8.0000000e-01   8.0000000e-01
   4.4682406e-01   8.0008998e-01   8.0000045e-01   8.0000000e-01   8.0000000e-01
   4.4746367e-01   8.0008345e-01   8.0000050e-01   8.0000000e-01   8.0000000e-01
   4.4810328e-01   8.0007738e-01   8.0000055e-01   8.0000000e-01   8.0000000e-01
   4.4874289e-01   8.0007172e-01   8.0000060e-01   8.0000000e-01   8.0000000e-01
   4.4938250e-01   8.0006644e-01   8.0000066e-01   8.0000000e-01   8.0000000e-01
   4.5002212e-01   8.0006155e-01   8.0000073e-01   8.0000000e-01   8.0000000e-01
   4.5066173e-01   8.0005700e-01   8.0000080e-01   8.0000000e-01   8.0000000e-01
   4.5130134e-01   8.0005276e-01   8.0000088e-01   8.0000000e-01   8.0000000e-01
   4.5194095e-01   8.0004882e-01   8.0000096e-01   8.0000000e-01   8.0000000e-01
   4.5258056e-01   8.0004516e-01   8.0000106e-01   8.0000000e-01   8.0000000e-01
   4.5322017e-01   8.0004176e-01   8.0000116e-01   8.0000000e-01   8.0000000e-01
   4.5385979e-01   8.0003860e-01   8.0000127e-01   8.0000000e-01   8.0000000e-01
   4.5449940e-01   8.0003568e-01   8.0000139e-01   8.0000000e-01   8.0000000e-01
   4.5513901e-01   8.0003296e-01   8.0000152e-01   8.0000000e-01   8.0000000e-01
   4.5577862e-01   8.0003044e-01   8.0000167e-01   8.0000000e-01   8.0000000e-01
   4.5641823e-01   8.0002810e-01   8.0000183e-01   8.0000000e-01   8.0000000e-01
   4.5705784e-01   8.0002594e-01   8.0000200e-01   8.0000000e-01   8.0000000e-01
   4.5769746e-01   8.0002393e-01   8.0000219e-01   8.0000000e-01   8.0000000e-01
   4.5833707e-01   8.0002207e-01   8.0000239e-01   8.0000000e-01   8.0000000e-01
   4.5897668e-01   8.0002035e-01   8.0000262e-01   8.0000000e-01   8.0000000e-01
   4.5961629e-01   8.0001876e-01   8.0000286e-01   8.0000000e-01   8.0000000e-01
   4.6025590e-01   8.0001728e-01   8.0000313e-01   8.0000000e-01   8.0000000e-01
   4.6089551e-01   8.0001592e-01   8.0000342e-01   8.0000000e-01   8.0000000e-01
   4.6153513e-01   8.0001466e-01   8.0000373e-01   8.0000000e-01   8.0000000e-01
   4.6217474e-01   8.0001349e-01   8.0000407e-01   8.0000000e-01   8.0000000e-01
   4.6281435e-01   8.0001242e-01   8.0000445e-01   8.0000000e-01   8.0000000e-01
   4.6345396e-01   8.0001142e-01   8.0000485e-01   8.0000000e-01   8.0000000e-01
   4.6409357e-01   8.0001051e-01   8.0000529e-01   8.0000000e-01   8.0000000e-01
   4.6473318e-01   8.0000966e-01   8.0000577e-01   8.0000000e-01   8.0000000e-01
   4.6537280e-01   8.0000888e-01   8.0000629e-01   8.0000000e-01   8.0000000e-01
   4.6601241e-01   8.0000815e-01   8.0000685e-01   8.0000000e-01   8.0000000e-01
   4.6665202e-01   8.0000749e-01   8.0000746e-01   8.0000000e-01   8.0000000e-01
   4.6729163e-01   8.0000688e-01   8.0000812e-01   8.0000000e-01   8.0000000e-01
   4.6793124e-01   8.0000631e-01   8.0000884e-01   8.0000000e-01   8.0000000e-01
   4.6857085e-01   8.0000579e-01   8.0000962e-01   8.0000000e-01   8.0000000e-01
   4.6921047e-01   8.0000531e-01   8.0001046e-01   8.0000000e-01   8.0000000e-01
   4.6985008e-01   8.0000487e-01   8.0001138e-01   8.0000000e-01   8.0000000e-01
   4.7048969e-01   8.0000446e-01   8.0001237e-01   8.0000000e-01   8.0000000e-01
   4.7112930e-01   8.0000409e-01   8.0001344e-01   8.0000000e-01   8.0000000e-01
   4.7176891e-01   8.0000375e-01   8.0001460e-01   8.0000000e-01   8.0000000e-01
   4.7240852e-01   8.0000343e-01   8.0001586e-01   8.0000000e-01   8.0000000e-01
   4.7304814e-01   8.0000314e-01   8.0001722e-01   8.0000000e-01   8.0000000e-01
   4.7368775e-01   8.0000287e-01   8.0001869e-01   8.0000000e-01   8.0000000e-01
   4.7432736e-01   8.0000263e-01   8.0002028e-01   8.0000000e-01   8.0000000e-01
   4.7496697e-01   8.0000240e-01   8.0002199e-01   8.0000000e-01   8.0000000e-01
   4.7560658e-01   8.0000220e-01   8.0002384e-01   8.0000000e-01   8.0000000e-01
   4.7624619e-01   8.0000201e-01   8.0002584e-01   8.0000000e-01   8.0000000e-01
   4.7688581e-01   8.0000184e-01   8.0002800e-01   8.0000000e-01   8.0000000e-01
   4.7752542e-01   8.0000168e-01   8.0003033e-01   8.0000000e-01   8.0000000e-01
   4.7816503e-01   8.0000153e-01   8.0003284e-01   8.0000000e-01   8.0000000e-01
   4.7880464e-01   8.0000140e-01   8.0003555e-01   8.0000000e-01   8.0000000e-01
   4.7944425e-01   8.0000127e-01   8.0003847e-01   8.0000000e-01   8.0000000e-01
   4.8008386e-01   8.0000116e-01   8.0004161e-01   8.0000000e-01   8.0000000e-01
   4.8072348e-01   8.0000106e-01   8.0004500e-01   8.0000000e-01   8.0000000e-01
   4.8136309e-01   8.0000097e-01   8.0004865e-01   8.0000000e-01   8.0000000e-01
   4.8200270e-01   8.0000088e-01   8.0005256e-01   8.0000000e-01   8.0000000e-01
   4.8264231e-01   8.0000080e-01   8.0005679e-01   8.0000000e-01   8.0000000e-01
   4.8328192e-01   8.0000073e-01   8.0006134e-01   8.0000000e-01   8.0000000e-01
   4.8392153e-01   8.0000066e-01   8.0006622e-01   8.0000000e-01   8.0000000e-01
   4.8456115e-01   8.0000060e-01   8.0007147e-01   8.0000000e-01   8.0000000e-01
   4.8520076e-01   8.0000055e-01   8.0007711e-01   8.0000000e-01   8.0000000e-01
   4.8584037e-01   8.0000050e-01   8.0008317e-01   8.0000000e-01   8.0000000e-01
   4.8647998e-01   8.0000045e-01   8.0008966e-01   8.0000000e-01   8.0000000e-01
   4.8711959e-01   8.0000041e-01   8.0009666e-01   8.0000000e-01   8.0000000e-01
   4.8775921e-01   8.0000038e-01   8.0010415e-01   8.0000000e-01   8.0000000e-01
   4.8839882e-01   8.0000034e-01   8.0011217e-01   8.0000000e-01   8.0000000e-01
   4.8903843e-01   8.0000031e-01   8.0012080e-01   8.0000000e-01   8.0000000e-01
   4.8967804e-01   8.0000028e-01   8.0013004e-01   8.0000000e-01   8.0000000e-01
   4.9031765e-01   8.0000026e-01   8.0013992e-01   8.0000000e-01   8.0000000e-01
   4.9095726e-01   8.0000023e-01   8.0015052e-01   8.0000000e-01   8.0000000e-01
   4.9159688e-01   8.0000021e-01   8.0016188e-01   8.0000000e-01   8.0000000e-01
   4.9223649e-01   8.0000019e-01   8.0017403e-01   8.0000000e-01   8.0000000e-01
   4.9287610e-01   8.0000017e-01   8.0018699e-01   8.0000000e-01   8.0000000e-01
   4.9351571e-01   8.0000016e-01   8.0020093e-01   8.0000000e-01   8.0000000e-01
   4.9415532e-01   8.0000014e-01   8.0021580e-01   8.0000000e-01   8.0000000e-01
   4.9479493e-01   8.0000013e-01   8.0023167e-01   8.0000000e-01   8.0000000e-01
   4.9543455e-01   8.0000012e-01   8.0024865e-01   8.0000000e-01   8.0000000e-01
   4.9607416e-01   8.0000010e-01   8.0026681e-01   8.0000000e-01   8.0000000e-01
   4.9671377e-01   8.0000009e-01   8.0028616e-01   8.0000000e-01   8.0000000e-01
   4.9735338e-01   8.0000009e-01   8.0030680e-01   8.0000000e-01   8.0000000e-01
   4.9799299e-01   8.0000008e-01   8.0032889e-01   8.0000000e-01   8.0000000e-01
   4.9863260e-01   8.0000007e-01   8.0035242e-01   8.0000000e-01   8.0000000e-01
   4.9927222e-01   8.0000006e-01   8.0037746e-01   8.0000000e-01   8.0000000e-01
   4.9991183e-01   8.0000006e-01   8.0040423e-01   8.0000000e-01   8.0000000e-01
   5.0055144e-01   8.0000005e-01   8.0043274e-01   8.0000000e-01   8.0000000e-01
   5.0119105e-01   8.0000005e-01   8.0046305e-01   8.0000000e-01   8.0000000e-01
   5.0183066e-01   8.0000004e-01   8.0049535e-01   8.0000000e-01   8.0000000e-01
   5.0247027e-01   8.0000004e-01   8.0052979e-01   8.0000000e-01   8.0000000e-01
   5.0310989e-01   8.0000003e-01   8.0056637e-01   8.0000000e-01   8.0000000e-01
   5.0374950e-01   8.0000003e-01   8.0060521e-01   8.0000000e-01   8.0000000e-01
   5.0438911e-01   8.0000003e-01   8.0064669e-01   8.0000000e-01   8.0000000e-01
   5.0502872e-01   8.0000002e-01   8.0069070e-01   8.0000000e-01   8.0000000e-01
   5.0566833e-01   8.0000002e-01   8.0073737e-01   8.0000000e-01   8.0000000e-01
   5.0630794e-01   8.0000002e-01   8.0078704e-01   8.0000000e-01   8.0000000e-01
   5.0694756e-01   8.0000002e-01   8.0083982e-01   8.0000000e-01   8.0000000e-01
   5.0758717e-01   8.0000002e-01   8.0089573e-01   8.0000000e-01   8.0000000e-01
   5.0822678e-01   8.0000001e-01   8.0095503e-01   8.0000000e-01   8.0000000e-01
   5.0886639e-01   8.0000001e-01   8.0101811e-01   8.0000000e-01   8.0000000e-01
   5.0950600e-01   8.0000001e-01   8.0108488e-01   8.0000000e-01   8.0000000e-01
   5.1014561e-01   8.0000001e-01   8.0115552e-01   8.0000000e-01   8.0000000e-01
   5.1078523e-01   8.0000001e-01   8.0123061e-01   8.0000000e-01   8.0000000e-01
   5.1142484e-01   8.0000001e-01   8.0131008e-01   8.0000000e-01   8.0000000e-01
   5.1206445e-01   8.0000001e-01   8.0139408e-01   8.0000000e-01   8.0000000e-01
   5.1270406e-01   8.0000001e-01   8.0148306e-01   8.0000000e-01   8.0000000e-01
   5.1334367e-01   8.0000001e-01   8.0157735e-01   8.0000000e-01   8.0000000e-01
   5.1398328e-01   8.0000001e-01   8.0167691e-01   8.0000000e-01   8.0000000e-01
   5.1462290e-01   8.0000000e-01   8.0178202e-01   8.0000000e-01   8.0000000e-01
   5.1526251e-01   8.0000000e-01   8.0189353e-01   8.0000000e-01   8.0000000e-01
   5.1590212e-01   8.0000000e-01   8.0201115e-01   8.0000000e-01   8.0000000e-01
   5.1654173e-01   8.0000000e-01   8.0213517e-01   8.0000000e-01   8.0000000e-01
   5.1718134e-01   8.0000000e-01   8.0226637e-01   8.0000000e-01   8.0000000e-01
   5.1782095e-01   8.0000000e-01   8.0240488e-01   8.0000000e-01   8.0000000e-01
   5.1846057e-01   8.0000000e-01   8.0255078e-01   8.0000000e-01   8.0000000e-01
   5.1910018e-01   8.0000000e-01   8.0270462e-01   8.0000000e-01   8.0000000e-01
   5.1973979e-01   8.0000000e-01   8.0286719e-01   8.0000000e-01   8.0000000e-01
   5.2037940e-01   8.0000000e-01   8.0303827e-01   8.0000000e-01   8.0000000e-01
   5.2101901e-01   8.0000000e-01   8.0321820e-01   8.0000000e-01   8.0000000e-01
   5.2165862e-01   8.0000000e-01   8.0340828e-01   8.0000000e-01   8.0000000e-01
   5.2229824e-01   8.0000000e-01   8.0360822e-01   8.0000000e-01   8.0000000e-01
   5.2293785e-01   8.0000000e-01   8.0381831e-01   8.0000000e-01   8.0000000e-01
   5.2357746e-01   8.0000000e-01   8.0403952e-01   8.0000000e-01   8.0000000e-01
   5.2421707e-01   8.0000000e-01   8.0427243e-01   8.0000000e-01   8.0000000e-01
   5.2485668e-01   8.0000000e-01   8.0451691e-01   8.0000000e-01   8.0000000e-01
   5.2549630e-01   8.0000000e-01   8.0477355e-01   8.0000000e-01   8.0000000e-01
   5.2613591e-01   8.0000000e-01   8.0504397e-01   8.0000000e-01   8.0000000e-01
   5.2677552e-01   8.0000000e-01   8.0532754e-01   8.0000000e-01   8.0000000e-01
   5.2741513e-01   8.0000000e-01   8.0562476e-01   8.0000000e-01   8.0000000e-01
   5.2805474e-01   8.0000000e-01   8.0593726e-01   8.0000000e-01   8.0000000e-01
   5.2869435e-01   8.0000000e-01   8.0626508e-01   8.0000000e-01   8.0000000e-01
   5.2933397e-01   8.0000000e-01   8.0660833e-01   8.0000000e-01   8.0000000e-01
   5.2997358e-01   8.0000000e-01   8.0696813e-01   8.0000000e-01   8.0000000e-01
   5.3061319e-01   8.0000000e-01   8.0734585e-01   8.0000000e-01   8.0000000e-01
   5.3125280e-01   8.0000000e-01   8.0774095e-01   8.0000000e-01   8.0000000e-01
   5.3189241e-01   8.0000000e-01   8.0815404e-01   8.0000000e-01   8.0000000e-01
   5.3253202e-01   8.0000000e-01   8.0858765e-01   8.0000000e-01   8.0000000e-01
   5.3317164e-01   8.0000000e-01   8.0904090e-01   8.0000000e-01   8.0000000e-01
   5.3381125e-01   8.0000000e-01   8.0951431e-01   8.0000000e-01   8.0000000e-01
   5.3445086e-01   8.0000000e-01   8.1000976e-01   8.0000000e-01   8.0000000e-01
   5.3509047e-01   8.0000000e-01   8.1052799e-01   8.0000000e-01   8.0000000e-01
   5.3573008e-01   8.0000000e-01   8.1106870e-01   8.0000000e-01   8.0000000e-01
   5.3636969e-01   8.0000000e-01   8.1163296e-01   8.0000000e-01   8.0000000e-01
   5.3700931e-01   8.0000000e-01   8.1222351e-01   8.0000000e-01   8.0000000e-01
   5.3764892e-01   8.0000000e-01   8.1283901e-01   8.0000000e-01   8.0000000e-01
   5.3828853e-01   8.0000000e-01   8.1348027e-01   8.0000000e-01   8.0000000e-01
   5.3892814e-01   8.0000000e-01   8.1415022e-01   8.0000000e-01   8.0000000e-01
   5.3956775e-01   8.0000000e-01   8.1484851e-01   8.0000000e-01   8.0000000e-01
   5.4020736e-01   8.0000000e-01   8.1557523e-01   8.0000000e-01   8.0000000e-01
   5.4084698e-01   8.0000000e-01   8.1633235e-01   8.0000000e-01   8.0000000e-01
   5.4148659e-01   8.0000000e-01   8.1712185e-01   8.0000000e-01   8.0000000e-01
   5.4212620e-01   8.0000000e-01   8.1794263e-01   8.0000000e-01   8.0000000e-01
   5.4276581e-01   8.0000000e-01   8.1879558e-01   8.0000000e-01   8.0000000e-01
   5.4340542e-01   8.0000000e-01   8.1968503e-01   8.0000000e-01   8.0000000e-01
   5.4404503e-01   8.0000000e-01   8.2060888e-01   8.0000000e-01   8.0000000e-01
   5.4468465e-01   8.0000000e-01   8.2156789e-01   8.0000000e-01   8.0000000e-01
   5.4532426e-01   8.0000000e-01   8.2256521e-01   8.0000000e-01   8.0000000e-01
   5.4596387e-01   8.0000000e-01   8.2360150e-01   8.0000000e-01   8.0000000e-01
   5.4660348e-01   8.0000000e-01   8.2467606e-01   8.0000000e-01   8.0000000e-01
   5.4724309e-01   8.0000000e-01   8.2579058e-01   8.0000000e-01   8.0000000e-01
   5.4788270e-01   8.0000000e-01   8.2694898e-01   8.0000000e-01   8.0000000e-01
   5.4852232e-01   8.0000000e-01   8.2814885e-01   8.0000000e-01   8.0000000e-01
   5.4916193e-01   8.0000000e-01   8.2939116e-01   8.0000000e-01   8.0000000e-01
   5.4980154e-01   8.0000000e-01   8.3068056e-01   8.0000000e-01   8.0000000e-01
   5.5044115e-01   8.0000000e-01   8.3201568e-01   8.0000000e-01   8.0000000e-01
   5.5108076e-01   8.0000000e-01   8.3339649e-01   8.0000000e-01   8.0000000e-01
   5.5172037e-01   8.0000000e-01   8.3482594e-01   8.0000000e-01   8.0000000e-01
   5.5235999e-01   8.0000000e-01   8.3630635e-01   8.0000000e-01   8.0000000e-01
   5.5299960e-01   8.0000000e-01   8.3783571e-01   8.0000000e-01   8.0000000e-01
   5.5363921e-01   8.0000000e-01   8.3941503e-01   8.0000000e-01   8.0000000e-01
   5.5427882e-01   8.0000000e-01   8.4105072e-01   8.0000000e-01   8.0000000e-01
   5.5491843e-01   8.0000000e-01   8.4273862e-01   8.0000000e-01   8.0000000e-01
   5.5555804e-01   8.0000000e-01   8.4447968e-01   8.0000000e-01   8.0000000e-01
   5.5619766e-01   8.0000000e-01   8.4627833e-01   8.0000000e-01   8.0000000e-01
   5.5683727e-01   8.0000000e-01   8.4813456e-01   8.0000000e-01   8.0000000e-01
   5.5747688e-01   8.0000000e-01   8.5004706e-01   8.0000000e-01   8.0000000e-01
   5.5811649e-01   8.0000000e-01   8.5201802e-01   8.0000000e-01   8.0000000e-01
   5.5875610e-01   8.0000000e-01   8.5405204e-01   8.0000000e-01   8.0000000e-01
   5.5939571e-01   8.0000000e-01   8.5614528e-01   8.0000000e-01   8.0000000e-01
   5.6003533e-01   8.0000000e-01   8.5829863e-01   8.0000000e-01   8.0000000e-01
   5.6067494e-01   8.0000000e-01   8.6051821e-01   8.0000000e-01   8.0000000e-01
   5.6131455e-01   8.0000000e-01   8.6280095e-01   8.0000000e-01   8.0000000e-01
   5.6195416e-01   8.0000000e-01   8.6514647e-01   8.0000000e-01   8.0000000e-01
   5.6259377e-01   8.0000000e-01   8.6755840e-01   8.0000000e-01   8.0000000e-01
   5.6323339e-01   8.0000000e-01   8.7003865e-01   8.0000000e-01   8.0000000e-01
   5.6387300e-01   8.0000000e-01   8.7258408e-01   8.0000000e-01   8.0000000e-01
   5.6451261e-01   8.0000000e-01   8.7519560e-01   8.0000000e-01   8.0000000e-01
   5.6515222e-01   8.0000000e-01   8.7788044e-01   8.0000000e-01   8.0000000e-01
   5.6579183e-01   8.0000000e-01   8.8063253e-01   8.0000000e-01   8.0000000e-01
   5.6643144e-01   8.0000000e-01   8.8345243e-01   8.0000000e-01   8.0000000e-01
   5.6707106e-01   8.0000000e-01   8.8634526e-01   8.0000000e-01   8.0000000e-01
   5.6771067e-01   8.0000000e-01   8.8930958e-01   8.0000000e-01   8.0000000e-01
   5.6835028e-01   8.0000000e-01   8.9234322e-01   8.0000000e-01   8.0000000e-01
   5.6898989e-01   8.0000000e-01   8.9544837e-01   8.0000000e-01   8.0000000e-01
   5.6962950e-01   8.0000000e-01   8.9862909e-01   8.0000000e-01   8.0000000e-01
   5.7026911e-01   8.0000000e-01   9.0188016e-01   8.0000000e-01   8.0000000e-01
   5.7090873e-01   8.0000000e-01   9.0520179e-01   8.0000000e-01   8.0000000e-01
   5.7154834e-01   8.0000000e-01   9.0860045e-01   8.0000000e-01   8.0000000e-01
   5.7218795e-01   8.0000000e-01   9.1207101e-01   8.0000000e-01   8.0000000e-01
   5.7282756e-01   8.0000000e-01   9.1561239e-01   8.0000000e-01   8.0000000e-01
   5.7346717e-01   8.0000000e-01   9.1922800e-01   8.0000000e-01   8.0000000e-01
   5.7410678e-01   8.0000000e-01   9.2291823e-01   8.0000000e-01   8.0000000e-01
   5.7474640e-01   8.0000000e-01   9.2667895e-01   8.0000000e-01   8.0000000e-01
   5.7538601e-01   8.0000000e-01   9.3051041e-01   8.0000000e-01   8.0000000e-01
   5.7602562e-01   8.0000000e-01   9.3441852e-01   8.0000000e-01   8.0000000e-01
   5.7666523e-01   8.0000000e-01   9.3839606e-01   8.0000000e-01   8.0000000e-01
   5.7730484e-01   8.0000000e-01   9.4244254e-01   8.0000000e-01   8.0000000e-01
   5.7794445e-01   8.0000000e-01   9.4656222e-01   8.0000000e-01   8.0000000e-01
   5.7858407e-01   8.0000000e-01   9.5075181e-01   8.0000000e-01   8.0000000e-01
   5.7922368e-01   8.0000000e-01   9.5500830e-01   8.0000000e-01   8.0000000e-01
   5.7986329e-01   8.0000000e-01   9.5933286e-01   8.0000000e-01   8.0000000e-01
   5.8050290e-01   8.0000000e-01   9.6372736e-01   8.0000000e-01   8.0000000e-01
   5.8114251e-01   8.0000000e-01   9.6818591e-01   8.0000000e-01   8.0000000e-01
   5.8178212e-01   8.0000000e-01   9.7270745e-01   8.0000000e-01   8.0000000e-01
   5.8242174e-01   8.0000000e-01   9.7729651e-01   8.0000000e-01   8.0000000e-01
   5.8306135e-01   8.0000000e-01   9.8194660e-01   8.0000000e-01   8.0000000e-01
   5.8370096e-01   8.0000000e-01   9.8665573e-01   8.0000000e-01   8.0000000e-01
   5.8434057e-01   8.0000000e-01   9.9142543e-01   8.0000000e-01   8.0000000e-01
   5.8498018e-01   8.0000000e-01   9.9625392e-01   8.0000000e-01   8.0000000e-01
   5.8561979e-01   8.0000000e-01   1.0011366e+00   8.0000000e-01   8.0000000e-01
   5.8625941e-01   8.0000000e-01   1.0060724e+00   8.0000000e-01   8.0000000e-01
   5.8689902e-01   8.0000000e-01   1.0110635e+00   8.0000000e-01   8.0000000e-01
   5.8753863e-01   8.0000000e-01   1.0161030e+00   8.0000000e-01   8.0000000e-01
   5.8817824e-01   8.0000000e-01   1.0211891e+00   8.0000000e-01   8.0000000e-01
   5.8881785e-01   8.0000000e-01   1.0263228e+00   8.0000000e-01   8.0000000e-01
   5.8945746e-01   8.0000000e-01   1.0314998e+00   8.0000000e-01   8.0000000e-01
   5.9009708e-01   8.0000000e-01   1.0367164e+00   8.0000000e-01   8.0000000e-01
   5.9073669e-01   8.0000000e-01   1.0419717e+00   8.0000000e-01   8.0000000e-01
   5.9137630e-01   8.0000000e-01   1.0472640e+00   8.0000000e-01   8.0000000e-01
   5.9201591e-01   8.0000000e-01   1.0525883e+00   8.0000000e-01   8.0000000e-01
   5.9265552e-01   8.0000000e-01   1.0579420e+00   8.0000000e-01   8.0000000e-01
   5.9329513e-01   8.0000000e-01   1.0633248e+00   8.0000000e-01   8.0000000e-01
   5.9393475e-01   8.0000000e-01   1.0687313e+00   8.0000000e-01   8.0000000e-01
   5.9457436e-01   8.0000000e-01   1.0741584e+00   8.0000000e-01   8.0000000e-01
   5.9521397e-01   8.0000000e-01   1.0796042e+00   8.0000000e-01   8.0000000e-01
   5.9585358e-01   8.0000000e-01   1.0850650e+00   8.0000000e-01   8.0000000e-01
   5.9649319e-01   8.0000000e-01   1.0905369e+00   8.0000000e-01   8.0000000e-01
   5.9713280e-01   8.0000000e-01   1.0960170e+00   8.0000000e-01   8.0000000e-01
   5.9777242e-01   8.0000000e-01   1.1015020e+00   8.0000000e-01   8.0000000e-01
   5.9841203e-01   8.0000000e-01   1.1069880e+00   8.0000000e-01   8.0000000e-01
   5.9905164e-01   8.0000000e-01   1.1124717e+00   8.0000000e-01   8.0000000e-01
   5.9969125e-01   8.0000000e-01   1.1179491e+00   8.0000000e-01   8.0000000e-01
   6.0033086e-01   8.0000000e-01   1.1234165e+00   8.0000000e-01   8.0000000e-01
   6.0097048e-01   8.0000000e-01   1.1288708e+00   8.0000000e-01   8.0000000e-01
   6.0161009e-01   8.0000000e-01   1.1343075e+00   8.0000000e-01   8.0000000e-01
   6.0224970e-01   8.0000000e-01   1.1397222e+00   8.0000000e-01   8.0000000e-01
   6.0288931e-01   8.0000000e-01   1.1451122e+00   8.0000000e-01   8.0000000e-01
   6.0352892e-01   8.0000000e-01   1.1504741e+00   8.0000000e-01   8.0000000e-01
   6.0416853e-01   8.0000000e-01   1.1558005e+00   8.0000000e-01   8.0000000e-01
   6.0480815e-01   8.0000000e-01   1.1610906e+00   8.0000000e-01   8.0000000e-01
   6.0544776e-01   8.0000000e-01   1.1663406e+00   8.0000000e-01   8.0000000e-01
   6.0608737e-01   8.0000000e-01   1.1715442e+00   8.0000000e-01   8.0000000e-01
   6.0672698e-01   8.0000000e-01   1.1766976e+00   8.0000000e-01   8.0000000e-01
   6.0736659e-01   8.0000000e-01   1.1817991e+00   8.0000000e-01   8.0000000e-01
   6.0800620e-01   8.0000000e-01   1.1868439e+00   8.0000000e-01   8.0000000e-01
   6.0864582e-01   8.0000000e-01   1.1918238e+00   8.0000000e-01   8.0000000e-01
   6.0928543e-01   8.0000000e-01   1.1967397e+00   8.0000000e-01   8.0000000e-01
   6.0992504e-01   8.0000000e-01   1.2015881e+00   8.0000000e-01   8.0000000e-01
   6.1056465e-01   8.0000000e-01   1.2063590e+00   8.0000000e-01   8.0000000e-01
   6.1120426e-01   8.0000000e-01   1.2110526e+00   8.0000000e-01   8.0000000e-01
   6.1184387e-01   8.0000000e-01   1.2156669e+00   8.0000000e-01   8.0000000e-01
   6.1248349e-01   8.0000000e-01   1.2201945e+00   8.0000000e-01   8.0000000e-01
   6.1312310e-01   8.0000000e-01   1.2246297e+00   8.0000000e-01   8.0000000e-01
   6.1376271e-01   8.0000000e-01   1.2289740e+00   8.0000000e-01   8.0000000e-01
   6.1440232e-01   8.0000000e-01   1.2332239e+00   8.0000000e-01   8.0000000e-01
   6.1504193e-01   8.0000000e-01   1.2373656e+00   8.0000000e-01   8.0000000e-01
   6.1568154e-01   8.0000000e-01   1.2414054e+00   8.0000000e-01   8.0000000e-01
   6.1632116e-01   8.0000000e-01   1.2453400e+00   8.0000000e-01   8.0000000e-01
   6.1696077e-01   8.0000000e-01   1.2491591e+00   8.0000000e-01   8.0000000e-01
   6.1760038e-01   8.0000000e-01   1.2528616e+00   8.0000000e-01   8.0000000e-01
   6.1823999e-01   8.0000000e-01   1.2564487e+00   8.0000000e-01   8.0000000e-01
   6.1887960e-01   8.0000000e-01   1.2599147e+00   8.0000000e-01   8.0000000e-01
   6.1951921e-01   8.0000000e-01   1.2632492e+00   8.0000000e-01   8.0000000e-01
   6.2015883e-01   8.0000000e-01   1.2664590e+00   8.0000000e-01   8.0000000e-01
   6.2079844e-01   8.0000000e-01   1.2695414e+00   8.0000000e-01   8.0000000e-01
   6.2143805e-01   8.0000000e-01   1.2724820e+00   8.0000000e-01   8.0000000e-01
   6.2207766e-01   8.0000000e-01   1.2752873e+00   8.0000000e-01   8.0000000e-01
   6.2271727e-01   8.0000000e-01   1.2779570e+00   8.0000000e-01   8.0000000e-01
   6.2335688e-01   8.0000000e-01   1.2804823e+00   8.0000000e-01   8.0000000e-01
   6.2399650e-01   8.0000000e-01   1.2828590e+00   8.0000000e-01   8.0000000e-01
   6.2463611e-01   8.0000000e-01   1.2850931e+00   8.0000000e-01   8.0000000e-01
   6.2527572e-01   8.0000000e-01   1.2871818e+00   8.0000000e-01   8.0000000e-01
   6.2591533e-01   8.0000000e-01   1.2891093e+00   8.0000000e-01   8.0000000e-01
   6.2655494e-01   8.0000000e-01   1.2908882e+00   8.0000000e-01   8.0000000e-01
   6.2719455e-01   8.0000000e-01   1.2925172e+00   8.0000000e-01   8.0000000e-01
   6.2783417e-01   8.0000000e-01   1.2939840e+00   8.0000000e-01   8.0000000e-01
   6.2847378e-01   8.0000000e-01   1.2952923e+00   8.0000000e-01   8.0000000e-01
   6.2911339e-01   8.0000000e-01   1.2964464e+00   8.0000000e-01   8.0000000e-01
   6.2975300e-01   8.0000000e-01   1.2974408e+00   8.0000000e-01   8.0000000e-01
   6.3039261e-01   8.0000000e-01   1.2982669e+00   8.0000000e-01   8.0000000e-01
   6.3103222e-01   8.0000000e-01   1.2989359e+00   8.0000000e-01   8.0000000e-01
   6.3167184e-01   8.0000000e-01   1.2994472e+00   8.0000000e-01   8.0000000e-01
   6.3231145e-01   8.0000000e-01   1.2997858e+00   8.0000000e-01   8.0000000e-01
   6.3295106e-01   8.0000000e-01   1.2999638e+00   8.0000000e-01   8.0000000e-01
   6.3359067e-01   8.0000000e-01   1.2999831e+00   8.0000000e-01   8.0000000e-01
   6.3423028e-01   8.0000000e-01   1.2998357e+00   8.0000000e-01   8.0000000e-01
   6.3486989e-01   8.0000000e-01   1.2995211e+00   8.0000000e-01   8.0000000e-01
   6.3550951e-01   8.0000000e-01   1.2990483e+00   8.0000000e-01   8.0000000e-01
   6.3614912e-01   8.0000000e-01   1.2984161e+00   8.0000000e-01   8.0000000e-01
   6.3678873e-01   8.0000000e-01   1.2976117e+00   8.0000000e-01   8.0000000e-01
   6.3742834e-01   8.0000000e-01   1.2966509e+00   8.0000000e-01   8.0000000e-01
   6.3806795e-01   8.0000000e-01   1.2955345e+00   8.0000000e-01   8.0000000e-01
   6.3870757e-01   8.0000000e-01   1.2942523e+00   8.0000000e-01   8.0000000e-01
   6.3934718e-01   8.0000000e-01   1.2928121e+00   8.0000000e-01   8.0000000e-01
   6.3998679e-01   8.0000000e-01   1.2912199e+00   8.0000000e-01   8.0000000e-01
   6.4062640e-01   8.0000000e-01   1.2894724e+00   8.0000000e-01   8.0000000e-01
   6.4126601e-01   8.0000000e-01   1.2875654e+00   8.0000000e-01   8.0000000e-01
   6.4190562e-01   8.0000000e-01   1.2855115e+00   8.0000000e-01   8.0000000e-01
   6.4254524e-01   8.0000000e-01   1.2833124e+00   8.0000000e-01   8.0000000e-01
   6.4318485e-01   8.0000000e-01   1.2809566e+00   8.0000000e-01   8.0000000e-01
   6.4382446e-01   8.0000000e-01   1.2784587e+00   8.0000000e-01   8.0000000e-01
   6.4446407e-01   8.0000000e-01   1.2758224e+00   8.0000000e-01   8.0000000e-01
   6.4510368e-01   8.0000000e-01   1.2730425e+00   8.0000000e-01   8.0000000e-01
   6.4574329e-01   8.0000000e-01   1.2701224e+00   8.0000000e-01   8.0000000e-01
   6.4638291e-01   8.0000000e-01   1.2670715e+00   8.0000000e-01   8.0000000e-01
   6.4702252e-01   8.0000000e-01   1.2638906e+00   8.0000000e-01   8.0000000e-01
   6.4766213e-01   8.0000000e-01   1.2605732e+00   8.0000000e-01   8.0000000e-01
   6.4830174e-01   8.0000000e-01   1.2571338e+00   8.0000000e-01   8.0000000e-01
   6.4894135e-01   8.0000000e-01   1.2535751e+00   8.0000000e-01   8.0000000e-01
   6.4958096e-01   8.0000000e-01   1.2498914e+00   8.0000000e-01   8.0000000e-01
   6.5022058e-01   8.0000000e-01   1.2460922e+00   8.0000000e-01   8.0000000e-01
   6.5086019e-01   8.0000000e-01   1.2421836e+00   8.0000000e-01   8.0000000e-01
   6.5149980e-01   8.0000000e-01   1.2381652e+00   8.0000000e-01   8.0000000e-01
   6.5213941e-01   8.0000000e-01   1.2340375e+00   8.0000000e-01   8.0000000e-01
   6.5277902e-01   8.0000000e-01   1.2298111e+00   8.0000000e-01   8.0000000e-01
   6.5341863e-01   8.0000000e-01   1.2254893e+00   8.0000000e-01   8.0000000e-01
   6.5405825e-01   8.0000000e-01   1.2210669e+00   8.0000000e-01   8.0000000e-01
   6.5469786e-01   8.0000000e-01   1.2165565e+00   8.0000000e-01   8.0000000e-01
   6.5533747e-01   8.0000000e-01   1.2119621e+00   8.0000000e-01   8.0000000e-01
   6.5597708e-01   8.0000000e-01   1.2072828e+00   8.0000000e-01   8.0000000e-01
   6.5661669e-01   8.0000000e-01   1.2025238e+00   8.0000000e-01   8.0000000e-01
   6.5725630e-01   8.0000000e-01   1.1976925e+00   8.0000000e-01   8.0000000e-01
   6.5789592e-01   8.0000000e-01   1.1927913e+00   8.0000000e-01   8.0000000e-01
   6.5853553e-01   8.0000000e-01   1.1878201e+00   8.0000000e-01   8.0000000e-01
   6.5917514e-01   8.0000000e-01   1.1827885e+00   8.0000000e-01   8.0000000e-01
   6.5981475e-01   8.0000000e-01   1.1777001e+00   8.0000000e-01   8.0000000e-01
   6.6045436e-01   8.0000000e-01   1.1725547e+00   8.0000000e-01   8.0000000e-01
   6.6109397e-01   8.0000000e-01   1.1673597e+00   8.0000000e-01   8.0000000e-01
   6.6173359e-01   8.0000000e-01   1.1621199e+00   8.0000000e-01   8.0000000e-01
   6.6237320e-01   8.0000000e-01   1.1568376e+00   8.0000000e-01   8.0000000e-01
   6.6301281e-01   8.0000000e-01   1.1515161e+00   8.0000000e-01   8.0000000e-01
   6.6365242e-01   8.0000000e-01   1.1461618e+00   8.0000000e-01   8.0000000e-01
   6.6429203e-01   8.0000000e-01   1.1407781e+00   8.0000000e-01   8.0000000e-01
   6.6493164e-01   8.0000000e-01   1.1353667e+00   8.0000000e-01   8.0000000e-01
   6.6557126e-01   8.0000000e-01   1.1299339e+00   8.0000000e-01   8.0000000e-01
   6.6621087e-01   8.0000000e-01   1.1244834e+00   8.0000000e-01   8.0000000e-01
   6.6685048e-01   8.0000000e-01   1.1190180e+00   8.0000000e-01   8.0000000e-01
   6.6749009e-01   8.0000000e-01   1.1135421e+00   8.0000000e-01   8.0000000e-01
   6.6812970e-01   8.0000000e-01   1.1080595e+00   8.0000000e-01   8.0000000e-01
   6.6876931e-01   8.0000000e-01   1.1025736e+00   8.0000000e-01   8.0000000e-01
   6.6940893e-01   8.0000000e-01   1.0970883e+00   8.0000000e-01   8.0000000e-01
   6.7004854e-01   8.0000000e-01   1.0916069e+00   8.0000000e-01   8.0000000e-01
   6.7068815e-01   8.0000000e-01   1.0861327e+00   8.0000000e-01   8.0000000e-01
   6.7132776e-01   8.0000000e-01   1.0806698e+00   8.0000000e-01   8.0000000e-01
   6.7196737e-01   8.0000000e-01   1.0752212e+00   8.0000000e-01   8.0000000e-01
   6.7260698e-01   8.0000000e-01   1.0697895e+00   8.0000000e-01   8.0000000e-01
   6.7324660e-01   8.0000000e-01   1.0643786e+00   8.0000000e-01   8.0000000e-01
   6.7388621e-01   8.0000000e-01   1.0589923e+00   8.0000000e-01   8.0000000e-01
   6.7452582e-01   8.0000000e-01   1.0536319e+00   8.0000000e-01   8.0000000e-01
   6.7516543e-01   8.0000000e-01   1.0483002e+00   8.0000000e-01   8.0000000e-01
   6.7580504e-01   8.0000000e-01   1.0430033e+00   8.0000000e-01   8.0000000e-01
   6.7644466e-01   8.0000000e-01   1.0377406e+00   8.0000000e-01   8.0000000e-01
   6.7708427e-01   8.0000000e-01   1.0325147e+00   8.0000000e-01   8.0000000e-01
   6.7772388e-01   8.0000000e-01   1.0273305e+00   8.0000000e-01   8.0000000e-01
   6.7836349e-01   8.0000000e-01   1.0221895e+00   8.0000000e-01   8.0000000e-01
   6.7900310e-01   8.0000000e-01   1.0170925e+00   8.0000000e-01   8.0000000e-01
   6.7964271e-01   8.0000000e-01   1.0120426e+00   8.0000000e-01   8.0000000e-01
   6.8028233e-01   8.0000000e-01   1.0070447e+00   8.0000000e-01   8.0000000e-01
   6.8092194e-01   8.0000000e-01   1.0020971e+00   8.0000000e-01   8.0000000e-01
   6.8156155e-01   8.0000000e-01   9.9720145e-01   8.0000000e-01   8.0000000e-01
   6.8220116e-01   8.0000000e-01   9.9236448e-01   8.0000000e-01   8.0000000e-01
   6.8284077e-01   8.0000000e-01   9.8758403e-01   8.0000000e-01   8.0000000e-01
   6.8348038e-01   8.0000000e-01   9.8286077e-01   8.0000000e-01   8.0000000e-01
   6.8412000e-01   8.0000000e-01   9.7819903e-01   8.0000000e-01   8.0000000e-01
   6.8475961e-01   8.0000000e-01   9.7360087e-01   8.0000000e-01   8.0000000e-01
   6.8539922e-01   8.0000000e-01   9.6906422e-01   8.0000000e-01   8.0000000e-01
   6.8603883e-01   8.0000000e-01   9.6459069e-01   8.0000000e-01   8.0000000e-01
   6.8667844e-01   8.0000000e-01   9.6018723e-01   8.0000000e-01   8.0000000e-01
   6.8731805e-01   8.0000000e-01   9.5584874e-01   8.0000000e-01   8.0000000e-01
   6.8795767e-01   8.0000000e-01   9.5157609e-01   8.0000000e-01   8.0000000e-01
   6.8859728e-01   8.0000000e-01   9.4737490e-01   8.0000000e-01   8.0000000e-01
   6.8923689e-01   8.0000000e-01   9.4324353e-01   8.0000000e-01   8.0000000e-01
   6.8987650e-01   8.0000000e-01   9.3918038e-01   8.0000000e-01   8.0000000e-01
   6.9051611e-01   8.0000000e-01   9.3518808e-01   8.0000000e-01   8.0000000e-01
   6.9115572e-01   8.0000000e-01   9.3127032e-01   8.0000000e-01   8.0000000e-01
   6.9179534e-01   8.0000000e-01   9.2742236e-01   8.0000000e-01   8.0000000e-01
   6.9243495e-01   8.0000000e-01   9.2364454e-01   8.0000000e-01   8.0000000e-01
   6.9307456e-01   8.0000000e-01   9.1994373e-01   8.0000000e-01   8.0000000e-01
   6.9371417e-01   8.0000000e-01   9.1631436e-01   8.0000000e-01   8.0000000e-01
   6.9435378e-01   8.0000000e-01   9.1275575e-01   8.0000000e-01   8.0000000e-01
   6.9499339e-01   8.0000000e-01   9.0927169e-01   8.0000000e-01   8.0000000e-01
   6.9563301e-01   8.0000000e-01   9.0586214e-01   8.0000000e-01   8.0000000e-01
   6.9627262e-01   8.0000000e-01   9.0252333e-01   8.0000000e-01   8.0000000e-01
   6.9691223e-01   8.0000000e-01   8.9925592e-01   8.0000000e-01   8.0000000e-01
   6.9755184e-01   8.0000000e-01   8.9606546e-01   8.0000000e-01   8.0000000e-01
   6.9819145e-01   8.0000000e-01   8.9294511e-01   8.0000000e-01   8.0000000e-01
   6.9883106e-01   8.0000000e-01   8.8989456e-01   8.0000000e-01   8.0000000e-01
   6.9947068e-01   8.0000000e-01   8.8691862e-01   8.0000000e-01   8.0000000e-01
   7.0011029e-01   8.0000000e-01   8.8401367e-01   8.0000000e-01   8.0000000e-01
   7.0074990e-01   8.0000000e-01   8.8117720e-01   8.0000000e-01   8.0000000e-01
   7.0138951e-01   8.0000000e-01   8.7841098e-01   8.0000000e-01   8.0000000e-01
   7.0202912e-01   8.0000000e-01   8.7571685e-01   8.0000000e-01   8.0000000e-01
   7.0266873e-01   8.0000000e-01   8.7308941e-01   8.0000000e-01   8.0000000e-01
   7.0330835e-01   8.0000000e-01   8.7052804e-01   8.0000000e-01   8.0000000e-01
   7.0394796e-01   8.0000000e-01   8.6803835e-01   8.0000000e-01   8.0000000e-01
   7.0458757e-01   8.0000000e-01   8.6561366e-01   8.0000000e-01   8.0000000e-01
   7.0522718e-01   8.0000000e-01   8.6325275e-01   8.0000000e-01   8.0000000e-01
   7.0586679e-01   8.0000000e-01   8.6095837e-01   8.0000000e-01   8.0000000e-01
   7.0650640e-01   8.0000000e-01   8.5872905e-01   8.0000000e-01   8.0000000e-01
   7.0714602e-01   8.0000000e-01   8.5656095e-01   8.0000000e-01   8.0000000e-01
   7.0778563e-01   8.0000000e-01   8.5445412e-01   8.0000000e-01   8.0000000e-01
   7.0842524e-01   8.0000000e-01   8.5241195e-01   8.0000000e-01   8.0000000e-01
   7.0906485e-01   8.0000000e-01   8.5042816e-01   8.0000000e-01   8.0000000e-01
   7.0970446e-01   8.0000000e-01   8.4850186e-01   8.0000000e-01   8.0000000e-01
   7.1034407e-01   8.0000000e-01   8.4663647e-01   8.0000000e-01   8.0000000e-01
   7.1098369e-01   8.0000000e-01   8.4482791e-01   8.0000000e-01   8.0000000e-01
   7.1162330e-01   8.0000000e-01   8.4307376e-01   8.0000000e-01   8.0000000e-01
   7.1226291e-01   8.0000000e-01   8.4137506e-01   8.0000000e-01   8.0000000e-01
   7.1290252e-01   8.0000000e-01   8.3973216e-01   8.0000000e-01   8.0000000e-01
   7.1354213e-01   8.0000000e-01   8.3814050e-01   8.0000000e-01   8.0000000e-01
   7.1418175e-01   8.0000000e-01   8.3659911e-01   8.0000000e-01   8.0000000e-01
   7.1482136e-01   8.0000000e-01   8.3511185e-01   8.0000000e-01   8.0000000e-01
   7.1546097e-01   8.0000000e-01   8.3367275e-01   8.0000000e-01   8.0000000e-01
   7.1610058e-01   8.0000000e-01   8.3228067e-01   8.0000000e-01   8.0000000e-01
   7.1674019e-01   8.0000000e-01   8.3093731e-01   8.0000000e-01   8.0000000e-01
   7.1737980e-01   8.0000000e-01   8.2964073e-01   8.0000000e-01   8.0000000e-01
   7.1801942e-01   8.0000000e-01   8.2838792e-01   8.0000000e-01   8.0000000e-01
   7.1865903e-01   8.0000000e-01   8.2717868e-01   8.0000000e-01   8.0000000e-01
   7.1929864e-01   8.0000000e-01   8.2601459e-01   8.0000000e-01   8.0000000e-01
   7.1993825e-01   8.0000000e-01   8.2489104e-01   8.0000000e-01   8.0000000e-01
   7.2057786e-01   8.0000000e-01   8.2380704e-01   8.0000000e-01   8.0000000e-01
   7.2121747e-01   8.0000000e-01   8.2276471e-01   8.0000000e-01   8.0000000e-01
   7.2185709e-01   8.0000000e-01   8.2176058e-01   8.0000000e-01   8.0000000e-01
   7.2249670e-01   8.0000000e-01   8.2079286e-01   8.0000000e-01   8.0000000e-01
   7.2313631e-01   8.0000000e-01   8.1986204e-01   8.0000000e-01   8.0000000e-01
   7.2377592e-01   8.0000000e-01   8.1896773e-01   8.0000000e-01   8.0000000e-01
   7.2441553e-01   8.0000000e-01   8.1810678e-01   8.0000000e-01   8.0000000e-01
   7.2505514e-01   8.0000000e-01   8.1727833e-01   8.0000000e-01   8.0000000e-01
   7.2569476e-01   8.0000000e-01   8.1648455e-01   8.0000000e-01   8.0000000e-01
   7.2633437e-01   8.0000000e-01   8.1572122e-01   8.0000000e-01   8.0000000e-01
   7.2697398e-01   8.0000000e-01   8.1498746e-01   8.0000000e-01   8.0000000e-01
   7.2761359e-01   8.0000000e-01   8.1428418e-01   8.0000000e-01   8.0000000e-01
   7.2825320e-01   8.0000000e-01   8.1360970e-01   8.0000000e-01   8.0000000e-01
   7.2889281e-01   8.0000000e-01   8.1296203e-01   8.0000000e-01   8.0000000e-01
   7.2953243e-01   8.0000000e-01   8.1234097e-01   8.0000000e-01   8.0000000e-01
   7.3017204e-01   8.0000000e-01   8.1174701e-01   8.0000000e-01   8.0000000e-01
   7.3081165e-01   8.0000000e-01   8.1117728e-01   8.0000000e-01   8.0000000e-01
   7.3145126e-01   8.0000000e-01   8.1063100e-01   8.0000000e-01   8.0000000e-01
   7.3209087e-01   8.0000000e-01   8.1010933e-01   8.0000000e-01   8.0000000e-01
   7.3273048e-01   8.0000000e-01   8.0960984e-01   8.0000000e-01   8.0000000e-01
   7.3337010e-01   8.0000000e-01   8.0913141e-01   8.0000000e-01   8.0000000e-01
   7.3400971e-01   8.0000000e-01   8.0867427e-01   8.0000000e-01   8.0000000e-01
   7.3464932e-01   8.0000000e-01   8.0823782e-01   8.0000000e-01   8.0000000e-01
   7.3528893e-01   8.0000000e-01   8.0782022e-01   8.0000000e-01   8.0000000e-01
   7.3592854e-01   8.0000000e-01   8.0742092e-01   8.0000000e-01   8.0000000e-01
   7.3656815e-01   8.0000000e-01   8.0704084e-01   8.0000000e-01   8.0000000e-01
   7.3720777e-01   8.0000000e-01   8.0667755e-01   8.0000000e-01   8.0000000e-01
   7.3784738e-01   8.0000000e-01   8.0633046e-01   8.0000000e-01   8.0000000e-01
   7.3848699e-01   8.0000000e-01   8.0600001e-01   8.0000000e-01   8.0000000e-01
   7.3912660e-01   8.0000000e-01   8.0568501e-01   8.0000000e-01   8.0000000e-01
   7.3976621e-01   8.0000000e-01   8.0538438e-01   8.0000000e-01   8.0000000e-01
   7.4040582e-01   8.0000000e-01   8.0509793e-01   8.0000000e-01   8.0000000e-01
   7.4104544e-01   8.0000000e-01   8.0482571e-01   8.0000000e-01   8.0000000e-01
   7.4168505e-01   8.0000000e-01   8.0456617e-01   8.0000000e-01   8.0000000e-01
   7.4232466e-01   8.0000000e-01   8.0431882e-01   8.0000000e-01   8.0000000e-01
   7.4296427e-01   8.0000000e-01   8.0408419e-01   8.0000000e-01   8.0000000e-01
   7.4360388e-01   8.0000000e-01   8.0386087e-01   8.0000000e-01   8.0000000e-01
   7.4424349e-01   8.0000000e-01   8.0364825e-01   8.0000000e-01   8.0000000e-01
   7.4488311e-01   8.0000000e-01   8.0344640e-01   8.0000000e-01   8.0000000e-01
   7.4552272e-01   8.0000000e-01   8.0325486e-01   8.0000000e-01   8.0000000e-01
   7.4616233e-01   8.0000000e-01   8.0307270e-01   8.0000000e-01   8.0000000e-01
   7.4680194e-01   8.0000000e-01   8.0289960e-01   8.0000000e-01   8.0000000e-01
   7.4744155e-01   8.0000000e-01   8.0273587e-01   8.0000000e-01   8.0000000e-01
   7.4808116e-01   8.0000000e-01   8.0258031e-01   8.0000000e-01   8.0000000e-01
   7.4872078e-01   8.0000000e-01   8.0243257e-01   8.0000000e-01   8.0000000e-01
   7.4936039e-01   8.0000000e-01   8.0229283e-01   8.0000000e-01   8.0000000e-01
   7.5000000e-01   8.0000000e-01   8.0216042e-01   8.0000000e-01   8.0000000e-01
   7.5063961e-01   8.0000000e-01   8.0203479e-01   8.0000000e-01   8.0000000e-01
   7.5127922e-01   8.0000000e-01   8.0191585e-01   8.0000000e-01   8.0000000e-01
   7.5191884e-01   8.0000000e-01   8.0180351e-01   8.0000000e-01   8.0000000e-01
   7.5255845e-01   8.0000000e-01   8.0169704e-01   8.0000001e-01   8.0000000e-01
   7.5319806e-01   8.0000000e-01   8.0159616e-01   8.0000001e-01   8.0000000e-01
   7.5383767e-01   8.0000000e-01   8.0150111e-01   8.0000001e-01   8.0000000e-01
   7.5447728e-01   8.0000000e-01   8.0141116e-01   8.0000001e-01   8.0000000e-01
   7.5511689e-01   8.0000000e-01   8.0132603e-01   8.0000001e-01   8.0000000e-01
   7.5575651e-01   8.0000000e-01   8.0124572e-01   8.0000001e-01   8.0000000e-01
   7.5639612e-01   8.0000000e-01   8.0116998e-01   8.0000001e-01   8.0000000e-01
   7.5703573e-01   8.0000000e-01   8.0109836e-01   8.0000001e-01   8.0000000e-01
   7.5767534e-01   8.0000000e-01   8.0103072e-01   8.0000001e-01   8.0000000e-01
   7.5831495e-01   8.0000000e-01   8.0096714e-01   8.0000001e-01   8.0000000e-01
   7.5895456e-01   8.0000000e-01   8.0090709e-01   8.0000002e-01   8.0000000e-01
   7.5959418e-01   8.0000000e-01   8.0085039e-01   8.0000002e-01   8.0000000e-01
   7.6023379e-01   8.0000000e-01   8.0079711e-01   8.0000002e-01   8.0000000e-01
   7.6087340e-01   8.0000000e-01   8.0074691e-01   8.0000002e-01   8.0000000e-01
   7.6151301e-01   8.0000000e-01   8.0069956e-01   8.0000002e-01   8.0000000e-01
   7.6215262e-01   8.0000000e-01   8.0065502e-01   8.0000003e-01   8.0000000e-01
   7.6279223e-01   8.0000000e-01   8.0061320e-01   8.0000003e-01   8.0000000e-01
   7.6343185e-01   8.0000000e-01   8.0057379e-01   8.0000003e-01   8.0000000e-01
   7.6407146e-01   8.0000000e-01   8.0053667e-01   8.0000004e-01   8.0000000e-01
   7.6471107e-01   8.0000000e-01   8.0050193e-01   8.0000004e-01   8.0000000e-01
   7.6535068e-01   8.0000000e-01   8.0046924e-01   8.0000005e-01   8.0000000e-01
   7.6599029e-01   8.0000000e-01   8.0043847e-01   8.0000005e-01   8.0000000e-01
   7.6662990e-01   8.0000000e-01   8.0040964e-01   8.0000006e-01   8.0000000e-01
   7.6726952e-01   8.0000000e-01   8.0038260e-01   8.0000006e-01   8.0000000e-01
   7.6790913e-01   8.0000000e-01   8.0035718e-01   8.0000007e-01   8.0000000e-01
   7.6854874e-01   8.0000000e-01   8.0033332e-01   8.0000008e-01   8.0000000e-01
   7.6918835e-01   8.0000000e-01   8.0031103e-01   8.0000008e-01   8.0000000e-01
   7.6982796e-01   8.0000000e-01   8.0029010e-01   8.0000009e-01   8.0000000e-01
   7.7046757e-01   8.0000000e-01   8.0027045e-01   8.0000010e-01   8.0000000e-01
   7.7110719e-01   8.0000000e-01   8.0025211e-01   8.0000011e-01   8.0000000e-01
   7.7174680e-01   8.0000000e-01   8.0023492e-01   8.0000013e-01   8.0000000e-01
   7.7238641e-01   8.0000000e-01   8.0021880e-01   8.0000014e-01   8.0000000e-01
   7.7302602e-01   8.0000000e-01   8.0020374e-01   8.0000015e-01   8.0000000e-01
   7.7366563e-01   8.0000000e-01   8.0018967e-01   8.0000017e-01   8.0000000e-01
   7.7430524e-01   8.0000000e-01   8.0017650e-01   8.0000019e-01   8.0000000e-01
   7.7494486e-01   8.0000000e-01   8.0016416e-01   8.0000021e-01   8.0000000e-01
   7.7558447e-01   8.0000000e-01   8.0015269e-01   8.0000023e-01   8.0000000e-01
   7.7622408e-01   8.0000000e-01   8.0014195e-01   8.0000025e-01   8.0000000e-01
   7.7686369e-01   8.0000000e-01   8.0013190e-01   8.0000028e-01   8.0000000e-01
   7.7750330e-01   8.0000000e-01   8.0012255e-01   8.0000030e-01   8.0000000e-01
   7.7814291e-01   8.0000000e-01   8.0011382e-01   8.0000033e-01   8.0000000e-01
   7.7878253e-01   8.0000000e-01   8.0010567e-01   8.0000037e-01   8.0000000e-01
   7.7942214e-01   8.0000000e-01   8.0009807e-01   8.0000041e-01   8.0000000e-01
   7.8006175e-01   8.0000000e-01   8.0009100e-01   8.0000045e-01   8.0000000e-01
   7.8070136e-01   8.0000000e-01   8.0008441e-01   8.0000049e-01   8.0000000e-01
   7.8134097e-01   8.0000000e-01   8.0007825e-01   8.0000054e-01   8.0000000e-01
   7.8198058e-01   8.0000000e-01   8.0007254e-01   8.0000059e-01   8.0000000e-01
   7.8262020e-01   8.0000000e-01   8.0006722e-01   8.0000065e-01   8.0000000e-01
   7.8325981e-01   8.0000000e-01   8.0006226e-01   8.0000072e-01   8.0000000e-01
   7.8389942e-01   8.0000000e-01   8.0005765e-01   8.0000079e-01   8.0000000e-01
   7.8453903e-01   8.0000000e-01   8.0005337e-01   8.0000086e-01   8.0000000e-01
   7.8517864e-01   8.0000000e-01   8.0004939e-01   8.0000095e-01   8.0000000e-01
   7.8581825e-01   8.0000000e-01   8.0004568e-01   8.0000104e-01   8.0000000e-01
   7.8645787e-01   8.0000000e-01   8.0004226e-01   8.0000114e-01   8.0000000e-01
   7.8709748e-01   8.0000000e-01   8.0003907e-01   8.0000125e-01   8.0000000e-01
   7.8773709e-01   8.0000000e-01   8.0003610e-01   8.0000137e-01   8.0000000e-01
   7.8837670e-01   8.0000000e-01   8.0003335e-01   8.0000150e-01   8.0000000e-01
   7.8901631e-01   8.0000000e-01   8.0003081e-01   8.0000165e-01   8.0000000e-01
   7.8965593e-01   8.0000000e-01   8.0002844e-01   8.0000180e-01   8.0000000e-01
   7.9029554e-01   8.0000000e-01   8.0002625e-01   8.0000197e-01   8.0000000e-01
   7.9093515e-01   8.0000000e-01   8.0002422e-01   8.0000216e-01   8.0000000e-01
   7.9157476e-01   8.0000000e-01   8.0002234e-01   8.0000236e-01   8.0000000e-01
   7.9221437e-01   8.0000000e-01   8.0002060e-01   8.0000258e-01   8.0000000e-01
   7.9285398e-01   8.0000000e-01   8.0001899e-01   8.0000282e-01   8.0000000e-01
   7.9349360e-01   8.0000000e-01   8.0001750e-01   8.0000309e-01   8.0000000e-01
   7.9413321e-01   8.0000000e-01   8.0001612e-01   8.0000337e-01   8.0000000e-01
   7.9477282e-01   8.0000000e-01   8.0001484e-01   8.0000368e-01   8.0000000e-01
   7.9541243e-01   8.0000000e-01   8.0001366e-01   8.0000402e-01   8.0000000e-01
   7.9605204e-01   8.0000000e-01   8.0001257e-01   8.0000439e-01   8.0000000e-01
   7.9669165e-01   8.0000000e-01   8.0001157e-01   8.0000479e-01   8.0000000e-01
   7.9733127e-01   8.0000000e-01   8.0001064e-01   8.0000522e-01   8.0000000e-01
   7.9797088e-01   8.0000000e-01   8.0000978e-01   8.0000569e-01   8.0000000e-01
   7.9861049e-01   8.0000000e-01   8.0000899e-01   8.0000620e-01   8.0000000e-01
   7.9925010e-01   8.0000000e-01   8.0000826e-01   8.0000676e-01   8.0000000e-01
   7.9988971e-01   8.0000000e-01   8.0000759e-01   8.0000737e-01   8.0000000e-01
   8.0052932e-01   8.0000000e-01   8.0000696e-01   8.0000802e-01   8.0000000e-01
   8.0116894e-01   8.0000000e-01   8.0000639e-01   8.0000873e-01   8.0000000e-01
   8.0180855e-01   8.0000000e-01   8.0000587e-01   8.0000950e-01   8.0000000e-01
   8.0244816e-01   8.0000000e-01   8.0000538e-01   8.0001033e-01   8.0000000e-01
   8.0308777e-01   8.0000000e-01   8.0000493e-01   8.0001124e-01   8.0000000e-01
   8.0372738e-01   8.0000000e-01   8.0000452e-01   8.0001222e-01   8.0000000e-01
   8.0436699e-01   8.0000000e-01   8.0000414e-01   8.0001328e-01   8.0000000e-01
   8.0500661e-01   8.0000000e-01   8.0000380e-01   8.0001442e-01   8.0000000e-01
   8.0564622e-01   8.0000000e-01   8.0000348e-01   8.0001567e-01   8.0000000e-01
   8.0628583e-01   8.0000000e-01   8.0000318e-01   8.0001701e-01   8.0000000e-01
   8.0692544e-01   8.0000000e-01   8.0000291e-01   8.0001846e-01   8.0000000e-01
   8.0756505e-01   8.0000000e-01   8.0000266e-01   8.0002003e-01   8.0000000e-01
   8.0820466e-01   8.0000000e-01   8.0000244e-01   8.0002173e-01   8.0000000e-01
   8.0884428e-01   8.0000000e-01   8.0000223e-01   8.0002356e-01   8.0000000e-01
   8.0948389e-01   8.0000000e-01   8.0000204e-01   8.0002553e-01   8.0000000e-01
   8.1012350e-01   8.0000000e-01   8.0000186e-01   8.0002767e-01   8.0000000e-01
   8.1076311e-01   8.0000000e-01   8.0000170e-01   8.0002997e-01   8.0000000e-01
   8.1140272e-01   8.0000000e-01   8.0000155e-01   8.0003245e-01   8.0000000e-01
   8.1204233e-01   8.0000000e-01   8.0000142e-01   8.0003513e-01   8.0000000e-01
   8.1268195e-01   8.0000000e-01   8.0000129e-01   8.0003802e-01   8.0000000e-01
   8.1332156e-01   8.0000000e-01   8.0000118e-01   8.0004113e-01   8.0000000e-01
   8.1396117e-01   8.0000000e-01   8.0000107e-01   8.0004447e-01   8.0000000e-01
   8.1460078e-01   8.0000000e-01   8.0000098e-01   8.0004808e-01   8.0000000e-01
   8.1524039e-01   8.0000000e-01   8.0000089e-01   8.0005197e-01   8.0000000e-01
   8.1588000e-01   8.0000000e-01   8.0000081e-01   8.0005614e-01   8.0000000e-01
   8.1651962e-01   8.0000000e-01   8.0000074e-01   8.0006063e-01   8.0000000e-01
   8.1715923e-01   8.0000000e-01   8.0000067e-01   8.0006547e-01   8.0000000e-01
   8.1779884e-01   8.0000000e-01   8.0000061e-01   8.0007066e-01   8.0000000e-01
   8.1843845e-01   8.0000000e-01   8.0000056e-01   8.0007623e-01   8.0000000e-01
   8.1907806e-01   8.0000000e-01   8.0000051e-01   8.0008224e-01   8.0000000e-01
   8.1971767e-01   8.0000000e-01   8.0000046e-01   8.0008867e-01   8.0000000e-01
   8.2035729e-01   8.0000000e-01   8.0000042e-01   8.0009557e-01   8.0000000e-01
   8.2099690e-01   8.0000000e-01   8.0000038e-01   8.0010299e-01   8.0000000e-01
   8.2163651e-01   8.0000000e-01   8.0000035e-01   8.0011095e-01   8.0000000e-01
   8.2227612e-01   8.0000000e-01   8.0000031e-01   8.0011947e-01   8.0000000e-01
   8.2291573e-01   8.0000000e-01   8.0000029e-01   8.0012860e-01   8.0000000e-01
   8.2355534e-01   8.0000000e-01   8.0000026e-01   8.0013841e-01   8.0000000e-01
   8.2419496e-01   8.0000000e-01   8.0000023e-01   8.0014890e-01   8.0000000e-01
   8.2483457e-01   8.0000000e-01   8.0000021e-01   8.0016011e-01   8.0000000e-01
   8.2547418e-01   8.0000000e-01   8.0000019e-01   8.0017216e-01   8.0000000e-01
   8.2611379e-01   8.0000000e-01   8.0000018e-01   8.0018503e-01   8.0000000e-01
   8.2675340e-01   8.0000000e-01   8.0000016e-01   8.0019877e-01   8.0000000e-01
   8.2739302e-01   8.0000000e-01   8.0000014e-01   8.0021350e-01   8.0000000e-01
   8.2803263e-01   8.0000000e-01   8.0000013e-01   8.0022925e-01   8.0000000e-01
   8.2867224e-01   8.0000000e-01   8.0000012e-01   8.0024605e-01   8.0000000e-01
   8.2931185e-01   8.0000000e-01   8.0000011e-01   8.0026398e-01   8.0000000e-01
   8.2995146e-01   8.0000000e-01   8.0000010e-01   8.0028319e-01   8.0000000e-01
   8.3059107e-01   8.0000000e-01   8.0000009e-01   8.0030366e-01   8.0000000e-01
   8.3123069e-01   8.0000000e-01   8.0000008e-01   8.0032546e-01   8.0000000e-01
   8.3187030e-01   8.0000000e-01   8.0000007e-01   8.0034879e-01   8.0000000e-01
   8.3250991e-01   8.0000000e-01   8.0000006e-01   8.0037366e-01   8.0000000e-01
   8.3314952e-01   8.0000000e-01   8.0000006e-01   8.0040011e-01   8.0000000e-01
   8.3378913e-01   8.0000000e-01   8.0000005e-01   8.0042832e-01   8.0000000e-01
   8.3442874e-01   8.0000000e-01   8.0000005e-01   8.0045842e-01   8.0000000e-01
   8.3506836e-01   8.0000000e-01   8.0000004e-01   8.0049042e-01   8.0000000e-01
   8.3570797e-01   8.0000000e-01   8.0000004e-01   8.0052442e-01   8.0000000e-01
   8.3634758e-01   8.0000000e-01   8.0000003e-01   8.0056076e-01   8.0000000e-01
   8.3698719e-01   8.0000000e-01   8.0000003e-01   8.0059934e-01   8.0000000e-01
   8.3762680e-01   8.0000000e-01   8.0000003e-01   8.0064029e-01   8.0000000e-01
   8.3826641e-01   8.0000000e-01   8.0000003e-01   8.0068390e-01   8.0000000e-01
   8.3890603e-01   8.0000000e-01   8.0000002e-01   8.0073027e-01   8.0000000e-01
   8.3954564e-01   8.0000000e-01   8.0000002e-01   8.0077944e-01   8.0000000e-01
   8.4018525e-01   8.0000000e-01   8.0000002e-01   8.0083163e-01   8.0000000e-01
   8.4082486e-01   8.0000000e-01   8.0000002e-01   8.0088718e-01   8.0000000e-01
   8.4146447e-01   8.0000000e-01   8.0000001e-01   8.0094603e-01   8.0000000e-01
   8.4210408e-01   8.0000000e-01   8.0000001e-01   8.0100834e-01   8.0000000e-01
   8.4274370e-01   8.0000000e-01   8.0000001e-01   8.0107462e-01   8.0000000e-01
   8.4338331e-01   8.0000000e-01   8.0000001e-01   8.0114482e-01   8.0000000e-01
   8.4402292e-01   8.0000000e-01   8.0000001e-01   8.0121908e-01   8.0000000e-01
   8.4466253e-01   8.0000000e-01   8.0000001e-01   8.0129780e-01   8.0000000e-01
   8.4530214e-01   8.0000000e-01   8.0000001e-01   8.0138129e-01   8.0000000e-01
   8.4594175e-01   8.0000000e-01   8.0000001e-01   8.0146951e-01   8.0000000e-01
   8.4658137e-01   8.0000000e-01   8.0000001e-01   8.0156271e-01   8.0000000e-01
   8.4722098e-01   8.0000000e-01   8.0000001e-01   8.0166167e-01   8.0000000e-01
   8.4786059e-01   8.0000000e-01   8.0000001e-01   8.0176613e-01   8.0000000e-01
   8.4850020e-01   8.0000000e-01   8.0000000e-01   8.0187636e-01   8.0000000e-01
   8.4913981e-01   8.0000000e-01   8.0000000e-01   8.0199306e-01   8.0000000e-01
   8.4977942e-01   8.0000000e-01   8.0000000e-01   8.0211636e-01   8.0000000e-01
   8.5041904e-01   8.0000000e-01   8.0000000e-01   8.0224633e-01   8.0000000e-01
   8.5105865e-01   8.0000000e-01   8.0000000e-01   8.0238348e-01   8.0000000e-01
   8.5169826e-01   8.0000000e-01   8.0000000e-01   8.0252853e-01   8.0000000e-01
   8.5233787e-01   8.0000000e-01   8.0000000e-01   8.0268129e-01   8.0000000e-01
   8.5297748e-01   8.0000000e-01   8.0000000e-01   8.0284208e-01   8.0000000e-01
   8.5361709e-01   8.0000000e-01   8.0000000e-01   8.0301206e-01   8.0000000e-01
   8.5425671e-01   8.0000000e-01   8.0000000e-01   8.0319100e-01   8.0000000e-01
   8.5489632e-01   8.0000000e-01   8.0000000e-01   8.0337917e-01   8.0000000e-01
   8.5553593e-01   8.0000000e-01   8.0000000e-01   8.0357746e-01   8.0000000e-01
   8.5617554e-01   8.0000000e-01   8.0000000e-01   8.0378639e-01   8.0000000e-01
   8.5681515e-01   8.0000000e-01   8.0000000e-01   8.0400588e-01   8.0000000e-01
   8.5745476e-01   8.0000000e-01   8.0000000e-01   8.0423644e-01   8.0000000e-01
   8.5809438e-01   8.0000000e-01   8.0000000e-01   8.0447960e-01   8.0000000e-01
   8.5873399e-01   8.0000000e-01   8.0000000e-01   8.0473477e-01   8.0000000e-01
   8.5937360e-01   8.0000000e-01   8.0000000e-01   8.0500244e-01   8.0000000e-01
   8.6001321e-01   8.0000000e-01   8.0000000e-01   8.0528408e-01   8.0000000e-01
   8.6065282e-01   8.0000000e-01   8.0000000e-01   8.0557976e-01   8.0000000e-01
   8.6129243e-01   8.0000000e-01   8.0000000e-01   8.0588961e-01   8.0000000e-01
   8.6193205e-01   8.0000000e-01   8.0000000e-01   8.0621464e-01   8.0000000e-01
   8.6257166e-01   8.0000000e-01   8.0000000e-01   8.0655614e-01   8.0000000e-01
   8.6321127e-01   8.0000000e-01   8.0000000e-01   8.0691362e-01   8.0000000e-01
   8.6385088e-01   8.0000000e-01   8.0000000e-01   8.0728768e-01   8.0000000e-01
   8.6449049e-01   8.0000000e-01   8.0000000e-01   8.0768062e-01   8.0000000e-01
   8.6513011e-01   8.0000000e-01   8.0000000e-01   8.0809170e-01   8.0000000e-01
   8.6576972e-01   8.0000000e-01   8.0000000e-01   8.0852139e-01   8.0000000e-01
   8.6640933e-01   8.0000000e-01   8.0000000e-01   8.0897143e-01   8.0000000e-01
   8.6704894e-01   8.0000000e-01   8.0000000e-01   8.0944257e-01   8.0000000e-01
   8.6768855e-01   8.0000000e-01   8.0000000e-01   8.0993452e-01   8.0000000e-01
   8.6832816e-01   8.0000000e-01   8.0000000e-01   8.1044828e-01   8.0000000e-01
   8.6896778e-01   8.0000000e-01   8.0000000e-01   8.1098644e-01   8.0000000e-01
   8.6960739e-01   8.0000000e-01   8.0000000e-01   8.1154778e-01   8.0000000e-01
   8.7024700e-01   8.0000000e-01   8.0000000e-01   8.1213305e-01   8.0000000e-01
   8.7088661e-01   8.0000000e-01   8.0000000e-01   8.1274502e-01   8.0000000e-01
   8.7152622e-01   8.0000000e-01   8.0000000e-01   8.1338339e-01   8.0000000e-01
   8.7216583e-01   8.0000000e-01   8.0000000e-01   8.1404827e-01   8.0000000e-01
   8.7280545e-01   8.0000000e-01   8.0000000e-01   8.1474151e-01   8.0000000e-01
   8.7344506e-01   8.0000000e-01   8.0000000e-01   8.1546502e-01   8.0000000e-01
   8.7408467e-01   8.0000000e-01   8.0000000e-01   8.1621778e-01   8.0000000e-01
   8.7472428e-01   8.0000000e-01   8.0000000e-01   8.1700066e-01   8.0000000e-01
   8.7536389e-01   8.0000000e-01   8.0000000e-01   8.1781772e-01   8.0000000e-01
   8.7600350e-01   8.0000000e-01   8.0000000e-01   8.1866707e-01   8.0000000e-01
   8.7664312e-01   8.0000000e-01   8.0000000e-01   8.1954945e-01   8.0000000e-01
   8.7728273e-01   8.0000000e-01   8.0000000e-01   8.2046783e-01   8.0000000e-01
   8.7792234e-01   8.0000000e-01   8.0000000e-01   8.2142289e-01   8.0000000e-01
   8.7856195e-01   8.0000000e-01   8.0000000e-01   8.2241401e-01   8.0000000e-01
   8.7920156e-01   8.0000000e-01   8.0000000e-01   8.2344280e-01   8.0000000e-01
   8.7984117e-01   8.0000000e-01   8.0000000e-01   8.2451304e-01   8.0000000e-01
   8.8048079e-01   8.0000000e-01   8.0000000e-01   8.2562248e-01   8.0000000e-01
   8.8112040e-01   8.0000000e-01   8.0000000e-01   8.2677208e-01   8.0000000e-01
   8.8176001e-01   8.0000000e-01   8.0000000e-01   8.2796627e-01   8.0000000e-01
   8.8239962e-01   8.0000000e-01   8.0000000e-01   8.2920383e-01   8.0000000e-01
   8.8303923e-01   8.0000000e-01   8.0000000e-01   8.3048479e-01   8.0000000e-01
   8.8367884e-01   8.0000000e-01   8.0000000e-01   8.3181194e-01   8.0000000e-01
   8.8431846e-01   8.0000000e-01   8.0000000e-01   8.3318762e-01   8.0000000e-01
   8.8495807e-01   8.0000000e-01   8.0000000e-01   8.3460995e-01   8.0000000e-01
   8.8559768e-01   8.0000000e-01   8.0000000e-01   8.3607993e-01   8.0000000e-01
   8.8623729e-01   8.0000000e-01   8.0000000e-01   8.3760371e-01   8.0000000e-01
   8.8687690e-01   8.0000000e-01   8.0000000e-01   8.3917745e-01   8.0000000e-01
   8.8751651e-01   8.0000000e-01   8.0000000e-01   8.4080209e-01   8.0000000e-01
   8.8815613e-01   8.0000000e-01   8.0000000e-01   8.4248190e-01   8.0000000e-01
   8.8879574e-01   8.0000000e-01   8.0000000e-01   8.4421701e-01   8.0000000e-01
   8.8943535e-01   8.0000000e-01   8.0000000e-01   8.4600618e-01   8.0000000e-01
   8.9007496e-01   8.0000000e-01   8.0000000e-01   8.4785158e-01   8.0000000e-01
   8.9071457e-01   8.0000000e-01   8.0000000e-01   8.4975776e-01   8.0000000e-01
   8.9135418e-01   8.0000000e-01   8.0000000e-01   8.5172108e-01   8.0000000e-01
   8.9199380e-01   8.0000000e-01   8.0000000e-01   8.5374246e-01   8.0000000e-01
   8.9263341e-01   8.0000000e-01   8.0000000e-01   8.5582788e-01   8.0000000e-01
   8.9327302e-01   8.0000000e-01   8.0000000e-01   8.5797451e-01   8.0000000e-01
   8.9391263e-01   8.0000000e-01   8.0000000e-01   8.6018205e-01   8.0000000e-01
   8.9455224e-01   8.0000000e-01   8.0000000e-01   8.6245406e-01   8.0000000e-01
   8.9519185e-01   8.0000000e-01   8.0000000e-01   8.6479257e-01   8.0000000e-01
   8.9583147e-01   8.0000000e-01   8.0000000e-01   8.6719458e-01   8.0000000e-01
   8.9647108e-01   8.0000000e-01   8.0000000e-01   8.6966104e-01   8.0000000e-01
   8.9711069e-01   8.0000000e-01   8.0000000e-01   8.7219917e-01   8.0000000e-01
   8.9775030e-01   8.0000000e-01   8.0000000e-01   8.7480314e-01   8.0000000e-01
   8.9838991e-01   8.0000000e-01   8.0000000e-01   8.7747357e-01   8.0000000e-01
   8.9902952e-01   8.0000000e-01   8.0000000e-01   8.8021557e-01   8.0000000e-01
   8.9966914e-01   8.0000000e-01   8.0000000e-01   8.8302792e-01   8.0000000e-01
   9.0030875e-01   8.0000000e-01   8.0000000e-01   8.8590855e-01   8.0000000e-01
   9.0094836e-01   8.0000000e-01   8.0000000e-01   8.8885972e-01   8.0000000e-01
   9.0158797e-01   8.0000000e-01   8.0000000e-01   8.9188563e-01   8.0000000e-01
   9.0222758e-01   8.0000000e-01   8.0000000e-01   8.9498122e-01   8.0000000e-01
   9.0286720e-01   8.0000000e-01   8.0000000e-01   8.9814681e-01   8.0000000e-01
   9.0350681e-01   8.0000000e-01   8.0000000e-01   9.0138895e-01   8.0000000e-01
   9.0414642e-01   8.0000000e-01   8.0000000e-01   9.0470273e-01   8.0000000e-01
   9.0478603e-01   8.0000000e-01   8.0000000e-01   9.0808721e-01   8.0000000e-01
   9.0542564e-01   8.0000000e-01   8.0000000e-01   9.1154588e-01   8.0000000e-01
   9.0606525e-01   8.0000000e-01   8.0000000e-01   9.1507940e-01   8.0000000e-01
   9.0670487e-01   8.0000000e-01   8.0000000e-01   9.1868372e-01   8.0000000e-01
   9.0734448e-01   8.0000000e-01   8.0000000e-01   9.2235923e-01   8.0000000e-01
   9.0798409e-01   8.0000000e-01   8.0000000e-01   9.2611213e-01   8.0000000e-01
   9.0862370e-01   8.0000000e-01   8.0000000e-01   9.2993527e-01   8.0000000e-01
   9.0926331e-01   8.0000000e-01   8.0000000e-01   9.3382835e-01   8.0000000e-01
   9.0990292e-01   8.0000000e-01   8.0000000e-01   9.3779585e-01   8.0000000e-01
   9.1054254e-01   8.0000000e-01   8.0000000e-01   9.4183469e-01   8.0000000e-01
   9.1118215e-01   8.0000000e-01   8.0000000e-01   9.4594197e-01   8.0000000e-01
   9.1182176e-01   8.0000000e-01   8.0000000e-01   9.5011904e-01   8.0000000e-01
   9.1246137e-01   8.0000000e-01   8.0000000e-01   9.5436815e-01   8.0000000e-01
   9.1310098e-01   8.0000000e-01   8.0000000e-01   9.5868341e-01   8.0000000e-01
   9.1374059e-01   8.0000000e-01   8.0000000e-01   9.6306398e-01   8.0000000e-01
   9.1438021e-01   8.0000000e-01   8.0000000e-01   9.6751476e-01   8.0000000e-01
   9.1501982e-01   8.0000000e-01   8.0000000e-01   9.7202933e-01   8.0000000e-01
   9.1565943e-01   8.0000000e-01   8.0000000e-01   9.7660585e-01   8.0000000e-01
   9.1629904e-01   8.0000000e-01   8.0000000e-01   9.8124619e-01   8.0000000e-01
   9.1693865e-01   8.0000000e-01   8.0000000e-01   9.8594883e-01   8.0000000e-01
   9.1757826e-01   8.0000000e-01   8.0000000e-01   9.9070919e-01   8.0000000e-01
   9.1821788e-01   8.0000000e-01   8.0000000e-01   9.9552641e-01   8.0000000e-01
   9.1885749e-01   8.0000000e-01   8.0000000e-01   1.0004032e+00   8.0000000e-01
   9.1949710e-01   8.0000000e-01   8.0000000e-01   1.0053326e+00   8.0000000e-01
   9.2013671e-01   8.0000000e-01   8.0000000e-01   1.0103129e+00   8.0000000e-01
   9.2077632e-01   8.0000000e-01   8.0000000e-01   1.0153458e+00   8.0000000e-01
   9.2141593e-01   8.0000000e-01   8.0000000e-01   1.0204268e+00   8.0000000e-01
   9.2205555e-01   8.0000000e-01   8.0000000e-01   1.0255524e+00   8.0000000e-01
   9.2269516e-01   8.0000000e-01   8.0000000e-01   1.0307220e+00   8.0000000e-01
   9.2333477e-01   8.0000000e-01   8.0000000e-01   1.0359343e+00   8.0000000e-01
   9.2397438e-01   8.0000000e-01   8.0000000e-01   1.0411842e+00   8.0000000e-01
   9.2461399e-01   8.0000000e-01   8.0000000e-01   1.0464693e+00   8.0000000e-01
   9.2525360e-01   8.0000000e-01   8.0000000e-01   1.0517900e+00   8.0000000e-01
   9.2589322e-01   8.0000000e-01   8.0000000e-01   1.0571406e+00   8.0000000e-01
   9.2653283e-01   8.0000000e-01   8.0000000e-01   1.0625181e+00   8.0000000e-01
   9.2717244e-01   8.0000000e-01   8.0000000e-01   1.0679211e+00   8.0000000e-01
   9.2781205e-01   8.0000000e-01   8.0000000e-01   1.0733460e+00   8.0000000e-01
   9.2845166e-01   8.0000000e-01   8.0000000e-01   1.0787890e+00   8.0000000e-01
   9.2909127e-01   8.0000000e-01   8.0000000e-01   1.0842472e+00   8.0000000e-01
   9.2973089e-01   8.0000000e-01   8.0000000e-01   1.0897181e+00   8.0000000e-01
   9.3037050e-01   8.0000000e-01   8.0000000e-01   1.0951973e+00   8.0000000e-01
   9.3101011e-01   8.0000000e-01   8.0000000e-01   1.1006817e+00   8.0000000e-01
   9.3164972e-01   8.0000000e-01   8.0000000e-01   1.1061678e+00   8.0000000e-01
   9.3228933e-01   8.0000000e-01   8.0000000e-01   1.1116519e+00   8.0000000e-01
   9.3292894e-01   8.0000000e-01   8.0000000e-01   1.1171306e+00   8.0000000e-01
   9.3356856e-01   8.0000000e-01   8.0000000e-01   1.1226001e+00   8.0000000e-01
   9.3420817e-01   8.0000000e-01   8.0000000e-01   1.1280560e+00   8.0000000e-01
   9.3484778e-01   8.0000000e-01   8.0000000e-01   1.1334954e+00   8.0000000e-01
   9.3548739e-01   8.0000000e-01   8.0000000e-01   1.1389149e+00   8.0000000e-01
   9.3612700e-01   8.0000000e-01   8.0000000e-01   1.1443081e+00   8.0000000e-01
   9.3676661e-01   8.0000000e-01   8.0000000e-01   1.1496732e+00   8.0000000e-01
   9.3740623e-01   8.0000000e-01   8.0000000e-01   1.1550067e+00   8.0000000e-01
   9.3804584e-01   8.0000000e-01   8.0000000e-01   1.1603028e+00   8.0000000e-01
   9.3868545e-01   8.0000000e-01   8.0000000e-01   1.1655575e+00   8.0000000e-01
   9.3932506e-01   8.0000000e-01   8.0000000e-01   1.1707688e+00   8.0000000e-01
   9.3996467e-01   8.0000000e-01   8.0000000e-01   1.1759320e+00   8.0000000e-01
   9.4060429e-01   8.0000000e-01   8.0000000e-01   1.1810396e+00   8.0000000e-01
   9.4124390e-01   8.0000000e-01   8.0000000e-01   1.1860917e+00   8.0000000e-01
   9.4188351e-01   8.0000000e-01   8.0000000e-01   1.1910848e+00   8.0000000e-01
   9.4252312e-01   8.0000000e-01   8.0000000e-01   1.1960096e+00   8.0000000e-01
   9.4316273e-01   8.0000000e-01   8.0000000e-01   1.2008656e+00   8.0000000e-01
   9.4380234e-01   8.0000000e-01   8.0000000e-01   1.2056507e+00   8.0000000e-01
   9.4444196e-01   8.0000000e-01   8.0000000e-01   1.2103578e+00   8.0000000e-01
   9.4508157e-01   8.0000000e-01   8.0000000e-01   1.2149811e+00   8.0000000e-01
   9.4572118e-01   8.0000000e-01   8.0000000e-01   1.2195216e+00   8.0000000e-01
   9.4636079e-01   8.0000000e-01   8.0000000e-01   1.2239759e+00   8.0000000e-01
   9.4700040e-01   8.0000000e-01   8.0000000e-01   1.2283306e+00   8.0000000e-01
   9.4764001e-01   8.0000000e-01   8.0000000e-01   1.2325911e+00   8.0000000e-01
   9.4827963e-01   8.0000000e-01   8.0000000e-01   1.2367542e+00   8.0000000e-01
   9.4891924e-01   8.0000000e-01   8.0000000e-01   1.2408097e+00   8.0000000e-01
   9.4955885e-01   8.0000000e-01   8.0000000e-01   1.2447562e+00   8.0000000e-01
   9.5019846e-01   8.0000000e-01   8.0000000e-01   1.2485946e+00   8.0000000e-01
   9.5083807e-01   8.0000000e-01   8.0000000e-01   1.2523190e+00   8.0000000e-01
   9.5147768e-01   8.0000000e-01   8.0000000e-01   1.2559191e+00   8.0000000e-01
   9.5211730e-01   8.0000000e-01   8.0000000e-01   1.2594012e+00   8.0000000e-01
   9.5275691e-01   8.0000000e-01   8.0000000e-01   1.2627622e+00   8.0000000e-01
   9.5339652e-01   8.0000000e-01   8.0000000e-01   1.2659883e+00   8.0000000e-01
   9.5403613e-01   8.0000000e-01   8.0000000e-01   1.2690849e+00   8.0000000e-01
   9.5467574e-01   8.0000000e-01   8.0000000e-01   1.2720516e+00   8.0000000e-01
   9.5531535e-01   8.0000000e-01   8.0000000e-01   1.2748797e+00   8.0000000e-01
   9.5595497e-01   8.0000000e-01   8.0000000e-01   1.2775646e+00   8.0000000e-01
   9.5659458e-01   8.0000000e-01   8.0000000e-01   1.2801117e+00   8.0000000e-01
   9.5723419e-01   8.0000000e-01   8.0000000e-01   1.2825182e+00   8.0000000e-01
   9.5787380e-01   8.0000000e-01   8.0000000e-01   1.2847683e+00   8.0000000e-01
   9.5851341e-01   8.0000000e-01   8.0000000e-01   1.2868739e+00   8.0000000e-01
   9.5915302e-01   8.0000000e-01   8.0000000e-01   1.2888332e+00   8.0000000e-01
   9.5979264e-01   8.0000000e-01   8.0000000e-01   1.2906342e+00   8.0000000e-01
   9.6043225e-01   8.0000000e-01   8.0000000e-01   1.2922798e+00   8.0000000e-01
   9.6107186e-01   8.0000000e-01   8.0000000e-01   1.2937740e+00   8.0000000e-01
   9.6171147e-01   8.0000000e-01   8.0000000e-01   1.2951113e+00   8.0000000e-01
   9.6235108e-01   8.0000000e-01   8.0000000e-01   1.2962826e+00   8.0000000e-01
   9.6299069e-01   8.0000000e-01   8.0000000e-01   1.2972986e+00   8.0000000e-01
   9.6363031e-01   8.0000000e-01   8.0000000e-01   1.2981585e+00   8.0000000e-01
   9.6426992e-01   8.0000000e-01   8.0000000e-01   1.2988471e+00   8.0000000e-01
   9.6490953e-01   8.0000000e-01   8.0000000e-01   1.2993759e+00   8.0000000e-01
   9.6554914e-01   8.0000000e-01   8.0000000e-01   1.2997466e+00   8.0000000e-01
   9.6618875e-01   8.0000000e-01   8.0000000e-01   1.2999509e+00   8.0000000e-01
   9.6682836e-01   8.0000000e-01   8.0000000e-01   1.2999879e+00   8.0000000e-01
   9.6746798e-01   8.0000000e-01   8.0000000e-01   1.2998661e+00   8.0000000e-01
   9.6810759e-01   8.0000000e-01   8.0000000e-01   1.2995842e+00   8.0000000e-01
   9.6874720e-01   8.0000000e-01   8.0000000e-01   1.2991289e+00   8.0000000e-01
   9.6938681e-01   8.0000000e-01   8.0000000e-01   1.2985157e+00   8.0000000e-01
   9.7002642e-01   8.0000000e-01   8.0000000e-01   1.2977452e+00   8.0000000e-01
   9.7066603e-01   8.0000000e-01   8.0000000e-01   1.2968067e+00   8.0000000e-01
   9.7130565e-01   8.0000000e-01   8.0000000e-01   1.2957076e+00   8.0000000e-01
   9.7194526e-01   8.0000000e-01   8.0000000e-01   1.2944538e+00   8.0000000e-01
   9.7258487e-01   8.0000000e-01   8.0000000e-01   1.2930416e+00   8.0000000e-01
   9.7322448e-01   8.0000000e-01   8.0000000e-01   1.2914663e+00   8.0000000e-01
   9.7386409e-01   8.0000000e-01   8.0000000e-01   1.2897403e+00   8.0000000e-01
   9.7450370e-01   8.0000000e-01   8.0000000e-01   1.2878651e+00   8.0000000e-01
   9.7514332e-01   8.0000000e-01   8.0000000e-01   1.2858288e+00   8.0000000e-01
   9.7578293e-01   8.0000000e-01   8.0000000e-01   1.2836457e+00   8.0000000e-01
   9.7642254e-01   8.0000000e-01   8.0000000e-01   1.2813193e+00   8.0000000e-01
   9.7706215e-01   8.0000000e-01   8.0000000e-01   1.2788441e+00   8.0000000e-01
   9.7770176e-01   8.0000000e-01   8.0000000e-01   1.2762230e+00   8.0000000e-01
   9.7834138e-01   8.0000000e-01   8.0000000e-01   1.2734655e+00   8.0000000e-01
   9.7898099e-01   8.0000000e-01   8.0000000e-01   1.2705722e+00   8.0000000e-01
   9.7962060e-01   8.0000000e-01   8.0000000e-01   1.2675356e+00   8.0000000e-01
   9.8026021e-01   8.0000000e-01   8.0000000e-01   1.2643707e+00   8.0000000e-01
   9.8089982e-01   8.0000000e-01   8.0000000e-01   1.2610800e+00   8.0000000e-01
   9.8153943e-01   8.0000000e-01   8.0000000e-01   1.2576573e+00   8.0000000e-01
   9.8217905e-01   8.0000000e-01   8.0000000e-01   1.2541117e+00   8.0000000e-01
   9.8281866e-01   8.0000000e-01   8.0000000e-01   1.2504497e+00   8.0000000e-01
   9.8345827e-01   8.0000000e-01   8.0000000e-01   1.2466704e+00   8.0000000e-01
   9.8409788e-01   8.0000000e-01   8.0000000e-01   1.2427738e+00   8.0000000e-01
   9.8473749e-01   8.0000000e-01   8.0000000e-01   1.2387709e+00   8.0000000e-01
   9.8537710e-01   8.0000000e-01   8.0000000e-01   1.2346649e+00   8.0000000e-01
   9.8601672e-01   8.0000000e-01   8.0000000e-01   1.2304497e+00   8.0000000e-01
   9.8665633e-01   8.0000000e-01   8.0000000e-01   1.2261384e+00   8.0000000e-01
   9.8729594e-01   8.0000000e-01   8.0000000e-01   1.2217350e+00   8.0000000e-01
   9.8793555e-01   8.0000000e-01   8.0000000e-01   1.2172381e+00   8.0000000e-01
   9.8857516e-01   8.0000000e-01   8.0000000e-01   1.2126528e+00   8.0000000e-01
   9.8921477e-01   8.0000000e-01   8.0000000e-01   1.2079869e+00   8.0000000e-01
   9.8985439e-01   8.0000000e-01   8.0000000e-01   1.2032427e+00   8.0000000e-01
   9.9049400e-01   8.0000000e-01   8.0000000e-01   1.1984191e+00   8.0000000e-01
   9.9113361e-01   8.0000000e-01   8.0000000e-01   1.1935267e+00   8.0000000e-01
   9.9177322e-01   8.0000000e-01   8.0000000e-01   1.1885690e+00   8.0000000e-01
   9.9241283e-01   8.0000000e-01   8.0000000e-01   1.1835452e+00   8.0000000e-01
   9.9305244e-01   8.0000000e-01   8.0000000e-01   1.1784630e+00   8.0000000e-01
   9.9369206e-01   8.0000000e-01   8.0000000e-01   1.1733275e+00   8.0000000e-01
   9.9433167e-01   8.0000000e-01   8.0000000e-01   1.1681406e+00   8.0000000e-01
   9.9497128e-01   8.0000000e-01   8.0000000e-01   1.1629056e+00   8.0000000e-01
   9.9561089e-01   8.0000000e-01   8.0000000e-01   1.1576293e+00   8.0000000e-01
   9.9625050e-01   8.0000000e-01   8.0000000e-01   1.1523154e+00   8.0000000e-01
   9.9689011e-01   8.0000000e-01   8.0000000e-01   1.1469644e+00   8.0000000e-01
   9.9752973e-01   8.0000000e-01   8.0000000e-01   1.1415840e+00   8.0000000e-01
   9.9816934e-01   8.0000000e-01   8.0000000e-01   1.1361776e+00   8.0000000e-01
   9.9880895e-01   8.0000000e-01   8.0000000e-01   1.1307478e+00   8.0000000e-01
   9.9944856e-01   8.0000000e-01   8.0000000e-01   1.1252991e+00   8.0000000e-01
   1.0000882e+00   8.0000000e-01   8.0000000e-01   1.1198360e+00   8.0000000e-01
   1.0007278e+00   8.0000000e-01   8.0000000e-01   1.1143616e+00   8.0000000e-01
   1.0013674e+00   8.0000000e-01   8.0000000e-01   1.1088795e+00   8.0000000e-01
   1.0020070e+00   8.0000000e-01   8.0000000e-01   1.1033940e+00   8.0000000e-01
   1.0026466e+00   8.0000000e-01   8.0000000e-01   1.0979082e+00   8.0000000e-01
   1.0032862e+00   8.0000000e-01   8.0000000e-01   1.0924260e+00   8.0000000e-01
   1.0039258e+00   8.0000000e-01   8.0000000e-01   1.0869509e+00   8.0000000e-01
   1.0045655e+00   8.0000000e-01   8.0000000e-01   1.0814858e+00   8.0000000e-01
   1.0052051e+00   8.0000000e-01   8.0000000e-01   1.0760345e+00   8.0000000e-01
   1.0058447e+00   8.0000000e-01   8.0000000e-01   1.0706008e+00   8.0000000e-01
   1.0064843e+00   8.0000000e-01   8.0000000e-01   1.0651867e+00   8.0000000e-01
   1.0071239e+00   8.0000000e-01   8.0000000e-01   1.0597951e+00   8.0000000e-01
   1.0077635e+00   8.0000000e-01   8.0000000e-01   1.0544316e+00   8.0000000e-01
   1.0084031e+00   8.0000000e-01   8.0000000e-01   1.0490966e+00   8.0000000e-01
   1.0090427e+00   8.0000000e-01   8.0000000e-01   1.0437926e+00   8.0000000e-01
   1.0096823e+00   8.0000000e-01   8.0000000e-01   1.0385246e+00   8.0000000e-01
   1.0103220e+00   8.0000000e-01   8.0000000e-01   1.0332945e+00   8.0000000e-01
   1.0109616e+00   8.0000000e-01   8.0000000e-01   1.0281032e+00   8.0000000e-01
   1.0116012e+00   8.0000000e-01   8.0000000e-01   1.0229541e+00   8.0000000e-01
   1.0122408e+00   8.0000000e-01   8.0000000e-01   1.0178521e+00   8.0000000e-01
   1.0128804e+00   8.0000000e-01   8.0000000e-01   1.0127958e+00   8.0000000e-01
   1.0135200e+00   8.0000000e-01   8.0000000e-01   1.0077874e+00   8.0000000e-01
   1.0141596e+00   8.0000000e-01   8.0000000e-01   1.0028332e+00   8.0000000e-01
   1.0147992e+00   8.0000000e-01   8.0000000e-01   9.9793172e-01   8.0000000e-01
   1.0154389e+00   8.0000000e-01   8.0000000e-01   9.9308384e-01   8.0000000e-01
   1.0160785e+00   8.0000000e-01   8.0000000e-01   9.8829389e-01   8.0000000e-01
   1.0167181e+00   8.0000000e-01   8.0000000e-01   9.8356420e-01   8.0000000e-01
   1.0173577e+00   8.0000000e-01   8.0000000e-01   9.7889304e-01   8.0000000e-01
   1.0179973e+00   8.0000000e-01   8.0000000e-01   9.7428218e-01   8.0000000e-01
   1.0186369e+00   8.0000000e-01   8.0000000e-01   9.6973860e-01   8.0000000e-01
   1.0192765e+00   8.0000000e-01   8.0000000e-01   9.6525762e-01   8.0000000e-01
   1.0199161e+00   8.0000000e-01   8.0000000e-01   9.6084030e-01   8.0000000e-01
   1.0205557e+00   8.0000000e-01   8.0000000e-01   9.5649229e-01   8.0000000e-01
   1.0211954e+00   8.0000000e-01   8.0000000e-01   9.5221229e-01   8.0000000e-01
   1.0218350e+00   8.0000000e-01   8.0000000e-01   9.4799891e-01   8.0000000e-01
   1.0224746e+00   8.0000000e-01   8.0000000e-01   9.4385489e-01   8.0000000e-01
   1.0231142e+00   8.0000000e-01   8.0000000e-01   9.3978412e-01   8.0000000e-01
   1.0237538e+00   8.0000000e-01   8.0000000e-01   9.3578211e-01   8.0000000e-01
   1.0243934e+00   8.0000000e-01   8.0000000e-01   9.3184935e-01   8.0000000e-01
   1.0250330e+00   8.0000000e-01   8.0000000e-01   9.2799279e-01   8.0000000e-01
   1.0256726e+00   8.0000000e-01   8.0000000e-01   9.2420717e-01   8.0000000e-01
   1.0263123e+00   8.0000000e-01   8.0000000e-01   9.2049194e-01   8.0000000e-01
   1.0269519e+00   8.0000000e-01   8.0000000e-01   9.1685099e-01   8.0000000e-01
   1.0275915e+00   8.0000000e-01   8.0000000e-01   9.1328452e-01   8.0000000e-01
   1.0282311e+00   8.0000000e-01   8.0000000e-01   9.0978887e-01   8.0000000e-01
   1.0288707e+00   8.0000000e-01   8.0000000e-01   9.0636483e-01   8.0000000e-01
   1.0295103e+00   8.0000000e-01   8.0000000e-01   9.0301817e-01   8.0000000e-01
   1.0301499e+00   8.0000000e-01   8.0000000e-01   8.9974212e-01   8.0000000e-01
   1.0307895e+00   8.0000000e-01   8.0000000e-01   8.9653651e-01   8.0000000e-01
   1.0314291e+00   8.0000000e-01   8.0000000e-01   8.9340628e-01   8.0000000e-01
   1.0320688e+00   8.0000000e-01   8.0000000e-01   8.9034799e-01   8.0000000e-01
   1.0327084e+00   8.0000000e-01   8.0000000e-01   8.8735917e-01   8.0000000e-01
   1.0333480e+00   8.0000000e-01   8.0000000e-01   8.8444170e-01   8.0000000e-01
   1.0339876e+00   8.0000000e-01   8.0000000e-01   8.8159765e-01   8.0000000e-01
   1.0346272e+00   8.0000000e-01   8.0000000e-01   8.7882159e-01   8.0000000e-01
   1.0352668e+00   8.0000000e-01   8.0000000e-01   8.7611301e-01   8.0000000e-01
   1.0359064e+00   8.0000000e-01   8.0000000e-01   8.7347771e-01   8.0000000e-01
   1.0365460e+00   8.0000000e-01   8.0000000e-01   8.7090901e-01   8.0000000e-01
   1.0371857e+00   8.0000000e-01   8.0000000e-01   8.6840576e-01   8.0000000e-01
   1.0378253e+00   8.0000000e-01   8.0000000e-01   8.6597083e-01   8.0000000e-01
   1.0384649e+00   8.0000000e-01   8.0000000e-01   8.6360287e-01   8.0000000e-01
   1.0391045e+00   8.0000000e-01   8.0000000e-01   8.6129798e-01   8.0000000e-01
   1.0397441e+00   8.0000000e-01   8.0000000e-01   8.5905630e-01   8.0000000e-01
   1.0403837e+00   8.0000000e-01   8.0000000e-01   8.5688145e-01   8.0000000e-01
   1.0410233e+00   8.0000000e-01   8.0000000e-01   8.5476701e-01   8.0000000e-01
   1.0416629e+00   8.0000000e-01   8.0000000e-01   8.5271212e-01   8.0000000e-01
   1.0423025e+00   8.0000000e-01   8.0000000e-01   8.5072041e-01   8.0000000e-01
   1.0429422e+00   8.0000000e-01   8.0000000e-01   8.4878775e-01   8.0000000e-01
   1.0435818e+00   8.0000000e-01   8.0000000e-01   8.4691170e-01   8.0000000e-01
   1.0442214e+00   8.0000000e-01   8.0000000e-01   8.4509336e-01   8.0000000e-01
   1.0448610e+00   8.0000000e-01   8.0000000e-01   8.4333323e-01   8.0000000e-01
   1.0455006e+00   8.0000000e-01   8.0000000e-01   8.4162661e-01   8.0000000e-01
   1.0461402e+00   8.0000000e-01   8.0000000e-01   8.3997253e-01   8.0000000e-01
   1.0467798e+00   8.0000000e-01   8.0000000e-01   8.3837508e-01   8.0000000e-01
   1.0474194e+00   8.0000000e-01   8.0000000e-01   8.3682813e-01   8.0000000e-01
   1.0480590e+00   8.0000000e-01   8.0000000e-01   8.3533050e-01   8.0000000e-01
   1.0486987e+00   8.0000000e-01   8.0000000e-01   8.3388402e-01   8.0000000e-01
   1.0493383e+00   8.0000000e-01   8.0000000e-01   8.3248677e-01   8.0000000e-01
   1.0499779e+00   8.0000000e-01   8.0000000e-01   8.3113558e-01   8.0000000e-01
   1.0506175e+00   8.0000000e-01   8.0000000e-01   8.2983030e-01   8.0000000e-01
   1.0512571e+00   8.0000000e-01   8.0000000e-01   8.2857269e-01   8.0000000e-01
   1.0518967e+00   8.0000000e-01   8.0000000e-01   8.2735790e-01   8.0000000e-01
   1.0525363e+00   8.0000000e-01   8.0000000e-01   8.2618494e-01   8.0000000e-01
   1.0531759e+00   8.0000000e-01   8.0000000e-01   8.2505608e-01   8.0000000e-01
   1.0538156e+00   8.0000000e-01   8.0000000e-01   8.2396772e-01   8.0000000e-01
   1.0544552e+00   8.0000000e-01   8.0000000e-01   8.2291799e-01   8.0000000e-01
   1.0550948e+00   8.0000000e-01   8.0000000e-01   8.2190744e-01   8.0000000e-01
   1.0557344e+00   8.0000000e-01   8.0000000e-01   8.2093573e-01   8.0000000e-01
   1.0563740e+00   8.0000000e-01   8.0000000e-01   8.1999953e-01   8.0000000e-01
   1.0570136e+00   8.0000000e-01   8.0000000e-01   8.1909794e-01   8.0000000e-01
   1.0576532e+00   8.0000000e-01   8.0000000e-01   8.1823336e-01   8.0000000e-01
   1.0582928e+00   8.0000000e-01   8.0000000e-01   8.1740128e-01   8.0000000e-01
   1.0589324e+00   8.0000000e-01   8.0000000e-01   8.1660080e-01   8.0000000e-01
   1.0595721e+00   8.0000000e-01   8.0000000e-01   8.1583294e-01   8.0000000e-01
   1.0602117e+00   8.0000000e-01   8.0000000e-01   8.1509593e-01   8.0000000e-01
   1.0608513e+00   8.0000000e-01   8.0000000e-01   8.1438767e-01   8.0000000e-01
   1.0614909e+00   8.0000000e-01   8.0000000e-01   8.1370795e-01   8.0000000e-01
   1.0621305e+00   8.0000000e-01   8.0000000e-01   8.1305736e-01   8.0000000e-01
   1.0627701e+00   8.0000000e-01   8.0000000e-01   8.1243282e-01   8.0000000e-01
   1.0634097e+00   8.0000000e-01   8.0000000e-01   8.1183353e-01   8.0000000e-01
   1.0640493e+00   8.0000000e-01   8.0000000e-01   8.1126074e-01   8.0000000e-01
   1.0646890e+00   8.0000000e-01   8.0000000e-01   8.1071189e-01   8.0000000e-01
   1.0653286e+00   8.0000000e-01   8.0000000e-01   8.1018578e-01   8.0000000e-01
   1.0659682e+00   8.0000000e-01   8.0000000e-01   8.0968265e-01   8.0000000e-01
   1.0666078e+00   8.0000000e-01   8.0000000e-01   8.0920193e-01   8.0000000e-01
   1.0672474e+00   8.0000000e-01   8.0000000e-01   8.0874162e-01   8.0000000e-01
   1.0678870e+00   8.0000000e-01   8.0000000e-01   8.0830112e-01   8.0000000e-01
   1.0685266e+00   8.0000000e-01   8.0000000e-01   8.0788148e-01   8.0000000e-01
   1.0691662e+00   8.0000000e-01   8.0000000e-01   8.0748008e-01   8.0000000e-01
   1.0698058e+00   8.0000000e-01   8.0000000e-01   8.0709628e-01   8.0000000e-01
   1.0704455e+00   8.0000000e-01   8.0000000e-01   8.0673057e-01   8.0000000e-01
   1.0710851e+00   8.0000000e-01   8.0000000e-01   8.0638171e-01   8.0000000e-01
   1.0717247e+00   8.0000000e-01   8.0000000e-01   8.0604849e-01   8.0000000e-01
   1.0723643e+00   8.0000000e-01   8.0000000e-01   8.0573074e-01   8.0000000e-01
   1.0730039e+00   8.0000000e-01   8.0000000e-01   8.0542854e-01   8.0000000e-01
   1.0736435e+00   8.0000000e-01   8.0000000e-01   8.0514020e-01   8.0000000e-01
   1.0742831e+00   8.0000000e-01   8.0000000e-01   8.0486518e-01   8.0000000e-01
   1.0749227e+00   8.0000000e-01   8.0000000e-01   8.0460410e-01   8.0000000e-01
   1.0755624e+00   8.0000000e-01   8.0000000e-01   8.0435541e-01   8.0000000e-01
   1.0762020e+00   8.0000000e-01   8.0000000e-01   8.0411846e-01   8.0000000e-01
   1.0768416e+00   8.0000000e-01   8.0000000e-01   8.0389332e-01   8.0000000e-01
   1.0774812e+00   8.0000000e-01   8.0000000e-01   8.0367954e-01   8.0000000e-01
   1.0781208e+00   8.0000000e-01   8.0000000e-01   8.0347605e-01   8.0000000e-01
   1.0787604e+00   8.0000000e-01   8.0000000e-01   8.0328254e-01   8.0000000e-01
   1.0794000e+00   8.0000000e-01   8.0000000e-01   8.0309936e-01   8.0000000e-01
   1.0800396e+00   8.0000000e-01   8.0000000e-01   8.0292519e-01   8.0000000e-01
   1.0806792e+00   8.0000000e-01   8.0000000e-01   8.0275965e-01   8.0000000e-01
   1.0813189e+00   8.0000000e-01   8.0000000e-01   8.0260295e-01   8.0000000e-01
   1.0819585e+00   8.0000000e-01   8.0000000e-01   8.0245435e-01   8.0000000e-01
   1.0825981e+00   8.0000000e-01   8.0000000e-01   8.0231327e-01   8.0000000e-01
   1.0832377e+00   8.0000000e-01   8.0000000e-01   8.0217958e-01   8.0000000e-01
   1.0838773e+00   8.0000000e-01   8.0000000e-01   8.0205322e-01   8.0000000e-01
   1.0845169e+00   8.0000000e-01   8.0000000e-01   8.0193336e-01   8.0000000e-01
   1.0851565e+00   8.0000000e-01   8.0000000e-01   8.0181972e-01   8.0000000e-01
   1.0857961e+00   8.0000000e-01   8.0000000e-01   8.0171256e-01   8.0000001e-01
   1.0864358e+00   8.0000000e-01   8.0000000e-01   8.0161107e-01   8.0000001e-01
   1.0870754e+00   8.0000000e-01   8.0000000e-01   8.0151494e-01   8.0000001e-01
   1.0877150e+00   8.0000000e-01   8.0000000e-01   8.0142420e-01   8.0000001e-01
   1.0883546e+00   8.0000000e-01   8.0000000e-01   8.0133854e-01   8.0000001e-01
   1.0889942e+00   8.0000000e-01   8.0000000e-01   8.0125749e-01   8.0000001e-01
   1.0896338e+00   8.0000000e-01   8.0000000e-01   8.0118088e-01   8.0000001e-01
   1.0902734e+00   8.0000000e-01   8.0000000e-01   8.0110882e-01   8.0000001e-01
   1.0909130e+00   8.0000000e-01   8.0000000e-01   8.0104070e-01   8.0000001e-01
   1.0915526e+00   8.0000000e-01   8.0000000e-01   8.0097634e-01   8.0000001e-01
   1.0921923e+00   8.0000000e-01   8.0000000e-01   8.0091581e-01   8.0000002e-01
   1.0928319e+00   8.0000000e-01   8.0000000e-01   8.0085874e-01   8.0000002e-01
   1.0934715e+00   8.0000000e-01   8.0000000e-01   8.0080487e-01   8.0000002e-01
   1.0941111e+00   8.0000000e-01   8.0000000e-01   8.0075415e-01   8.0000002e-01
   1.0947507e+00   8.0000000e-01   8.0000000e-01   8.0070650e-01   8.0000002e-01
   1.0953903e+00   8.0000000e-01   8.0000000e-01   8.0066156e-01   8.0000003e-01
   1.0960299e+00   8.0000000e-01   8.0000000e-01   8.0061920e-01   8.0000003e-01
   1.0966695e+00   8.0000000e-01   8.0000000e-01   8.0057952e-01   8.0000003e-01
   1.0973092e+00   8.0000000e-01   8.0000000e-01   8.0054216e-01   8.0000004e-01
   1.0979488e+00   8.0000000e-01   8.0000000e-01   8.0050697e-01   8.0000004e-01
   1.0985884e+00   8.0000000e-01   8.0000000e-01   8.0047396e-01   8.0000004e-01
   1.0992280e+00   8.0000000e-01   8.0000000e-01   8.0044299e-01   8.0000005e-01
   1.0998676e+00   8.0000000e-01   8.0000000e-01   8.0041385e-01   8.0000006e-01
   1.1005072e+00   8.0000000e-01   8.0000000e-01   8.0038648e-01   8.0000006e-01
   1.1011468e+00   8.0000000e-01   8.0000000e-01   8.0036089e-01   8.0000007e-01
   1.1017864e+00   8.0000000e-01   8.0000000e-01   8.0033684e-01   8.0000007e-01
   1.1024260e+00   8.0000000e-01   8.0000000e-01   8.0031424e-01   8.0000008e-01
   1.1030657e+00   8.0000000e-01   8.0000000e-01   8.0029313e-01   8.0000009e-01
   1.1037053e+00   8.0000000e-01   8.0000000e-01   8.0027334e-01   8.0000010e-01
   1.1043449e+00   8.0000000e-01   8.0000000e-01   8.0025477e-01   8.0000011e-01
   1.1049845e+00   8.0000000e-01   8.0000000e-01   8.0023739e-01   8.0000012e-01
   1.1056241e+00   8.0000000e-01   8.0000000e-01   8.0022116e-01   8.0000014e-01
   1.1062637e+00   8.0000000e-01   8.0000000e-01   8.0020594e-01   8.0000015e-01
   1.1069033e+00   8.0000000e-01   8.0000000e-01   8.0019168e-01   8.0000017e-01
   1.1075429e+00   8.0000000e-01   8.0000000e-01   8.0017841e-01   8.0000018e-01
   1.1081825e+00   8.0000000e-01   8.0000000e-01   8.0016598e-01   8.0000020e-01
   1.1088222e+00   8.0000000e-01   8.0000000e-01   8.0015434e-01   8.0000022e-01
   1.1094618e+00   8.0000000e-01   8.0000000e-01   8.0014350e-01   8.0000025e-01
   1.1101014e+00   8.0000000e-01   8.0000000e-01   8.0013338e-01   8.0000027e-01
   1.1107410e+00   8.0000000e-01   8.0000000e-01   8.0012391e-01   8.0000030e-01
   1.1113806e+00   8.0000000e-01   8.0000000e-01   8.0011507e-01   8.0000033e-01
   1.1120202e+00   8.0000000e-01   8.0000000e-01   8.0010686e-01   8.0000036e-01
   1.1126598e+00   8.0000000e-01   8.0000000e-01   8.0009918e-01   8.0000040e-01
   1.1132994e+00   8.0000000e-01   8.0000000e-01   8.0009201e-01   8.0000044e-01
   1.1139391e+00   8.0000000e-01   8.0000000e-01   8.0008536e-01   8.0000048e-01
   1.1145787e+00   8.0000000e-01   8.0000000e-01   8.0007916e-01   8.0000053e-01
   1.1152183e+00   8.0000000e-01   8.0000000e-01   8.0007337e-01   8.0000059e-01
   1.1158579e+00   8.0000000e-01   8.0000000e-01   8.0006798e-01   8.0000064e-01
   1.1164975e+00   8.0000000e-01   8.0000000e-01   8.0006298e-01   8.0000071e-01
   1.1171371e+00   8.0000000e-01   8.0000000e-01   8.0005832e-01   8.0000078e-01
   1.1177767e+00   8.0000000e-01   8.0000000e-01   8.0005398e-01   8.0000085e-01
   1.1184163e+00   8.0000000e-01   8.0000000e-01   8.0004997e-01   8.0000094e-01
   1.1190559e+00   8.0000000e-01   8.0000000e-01   8.0004623e-01   8.0000103e-01
   1.1196956e+00   8.0000000e-01   8.0000000e-01   8.0004275e-01   8.0000113e-01
   1.1203352e+00   8.0000000e-01   8.0000000e-01   8.0003952e-01   8.0000123e-01
   1.1209748e+00   8.0000000e-01   8.0000000e-01   8.0003653e-01   8.0000135e-01
   1.1216144e+00   8.0000000e-01   8.0000000e-01   8.0003375e-01   8.0000148e-01
   1.1222540e+00   8.0000000e-01   8.0000000e-01   8.0003117e-01   8.0000162e-01
   1.1228936e+00   8.0000000e-01   8.0000000e-01   8.0002879e-01   8.0000178e-01
   1.1235332e+00   8.0000000e-01   8.0000000e-01   8.0002657e-01   8.0000195e-01
   1.1241728e+00   8.0000000e-01   8.0000000e-01   8.0002451e-01   8.0000213e-01
   1.1248125e+00   8.0000000e-01   8.0000000e-01   8.0002261e-01   8.0000233e-01
   1.1254521e+00   8.0000000e-01   8.0000000e-01   8.0002085e-01   8.0000255e-01
   1.1260917e+00   8.0000000e-01   8.0000000e-01   8.0001922e-01   8.0000279e-01
   1.1267313e+00   8.0000000e-01   8.0000000e-01   8.0001771e-01   8.0000305e-01
   1.1273709e+00   8.0000000e-01   8.0000000e-01   8.0001632e-01   8.0000333e-01
   1.1280105e+00   8.0000000e-01   8.0000000e-01   8.0001503e-01   8.0000363e-01
   1.1286501e+00   8.0000000e-01   8.0000000e-01   8.0001383e-01   8.0000397e-01
   1.1292897e+00   8.0000000e-01   8.0000000e-01   8.0001273e-01   8.0000433e-01
   1.1299293e+00   8.0000000e-01   8.0000000e-01   8.0001171e-01   8.0000473e-01
   1.1305690e+00   8.0000000e-01   8.0000000e-01   8.0001077e-01   8.0000515e-01
   1.1312086e+00   8.0000000e-01   8.0000000e-01   8.0000990e-01   8.0000562e-01
   1.1318482e+00   8.0000000e-01   8.0000000e-01   8.0000910e-01   8.0000613e-01
   1.1324878e+00   8.0000000e-01   8.0000000e-01   8.0000836e-01   8.0000668e-01
   1.1331274e+00   8.0000000e-01   8.0000000e-01   8.0000768e-01   8.0000727e-01
   1.1337670e+00   8.0000000e-01   8.0000000e-01   8.0000705e-01   8.0000792e-01
   1.1344066e+00   8.0000000e-01   8.0000000e-01   8.0000648e-01   8.0000862e-01
   1.1350462e+00   8.0000000e-01   8.0000000e-01   8.0000594e-01   8.0000938e-01
   1.1356859e+00   8.0000000e-01   8.0000000e-01   8.0000545e-01   8.0001021e-01
   1.1363255e+00   8.0000000e-01   8.0000000e-01   8.0000500e-01   8.0001110e-01
   1.1369651e+00   8.0000000e-01   8.0000000e-01   8.0000458e-01   8.0001207e-01
   1.1376047e+00   8.0000000e-01   8.0000000e-01   8.0000420e-01   8.0001311e-01
   1.1382443e+00   8.0000000e-01   8.0000000e-01   8.0000385e-01   8.0001425e-01
   1.1388839e+00   8.0000000e-01   8.0000000e-01   8.0000352e-01   8.0001547e-01
   1.1395235e+00   8.0000000e-01   8.0000000e-01   8.0000322e-01   8.0001680e-01
   1.1401631e+00   8.0000000e-01   8.0000000e-01   8.0000295e-01   8.0001824e-01
   1.1408027e+00   8.0000000e-01   8.0000000e-01   8.0000270e-01   8.0001979e-01
   1.1414424e+00   8.0000000e-01   8.0000000e-01   8.0000247e-01   8.0002146e-01
   1.1420820e+00   8.0000000e-01   8.0000000e-01   8.0000226e-01   8.0002327e-01
   1.1427216e+00   8.0000000e-01   8.0000000e-01   8.0000206e-01   8.0002523e-01
   1.1433612e+00   8.0000000e-01   8.0000000e-01   8.0000189e-01   8.0002734e-01
   1.1440008e+00   8.0000000e-01   8.0000000e-01   8.0000172e-01   8.0002961e-01
   1.1446404e+00   8.0000000e-01   8.0000000e-01   8.0000157e-01   8.0003207e-01
   1.1452800e+00   8.0000000e-01   8.0000000e-01   8.0000144e-01   8.0003472e-01
   1.1459196e+00   8.0000000e-01   8.0000000e-01   8.0000131e-01   8.0003757e-01
   1.1465593e+00   8.0000000e-01   8.0000000e-01   8.0000119e-01   8.0004065e-01
   1.1471989e+00   8.0000000e-01   8.0000000e-01   8.0000109e-01   8.0004396e-01
   1.1478385e+00   8.0000000e-01   8.0000000e-01   8.0000099e-01   8.0004752e-01
   1.1484781e+00   8.0000000e-01   8.0000000e-01   8.0000091e-01   8.0005136e-01
   1.1491177e+00   8.0000000e-01   8.0000000e-01   8.0000082e-01   8.0005550e-01
   1.1497573e+00   8.0000000e-01   8.0000000e-01   8.0000075e-01   8.0005994e-01
   1.1503969e+00   8.0000000e-01   8.0000000e-01   8.0000068e-01   8.0006471e-01
   1.1510365e+00   8.0000000e-01   8.0000000e-01   8.0000062e-01   8.0006986e-01
   1.1516761e+00   8.0000000e-01   8.0000000e-01   8.0000057e-01   8.0007538e-01
   1.1523158e+00   8.0000000e-01   8.0000000e-01   8.0000051e-01   8.0008130e-01
   1.1529554e+00   8.0000000e-01   8.0000000e-01   8.0000047e-01   8.0008768e-01
   1.1535950e+00   8.0000000e-01   8.0000000e-01   8.0000043e-01   8.0009452e-01
   1.1542346e+00   8.0000000e-01   8.0000000e-01   8.0000039e-01   8.0010185e-01
   1.1548742e+00   8.0000000e-01   8.0000000e-01   8.0000035e-01   8.0010971e-01
   1.1555138e+00   8.0000000e-01   8.0000000e-01   8.0000032e-01   8.0011816e-01
   1.1561534e+00   8.0000000e-01   8.0000000e-01   8.0000029e-01   8.0012721e-01
   1.1567930e+00   8.0000000e-01   8.0000000e-01   8.0000026e-01   8.0013688e-01
   1.1574326e+00   8.0000000e-01   8.0000000e-01   8.0000024e-01   8.0014728e-01
   1.1580723e+00   8.0000000e-01   8.0000000e-01   8.0000022e-01   8.0015841e-01
   1.1587119e+00   8.0000000e-01   8.0000000e-01   8.0000020e-01   8.0017029e-01
   1.1593515e+00   8.0000000e-01   8.0000000e-01   8.0000018e-01   8.0018304e-01
   1.1599911e+00   8.0000000e-01   8.0000000e-01   8.0000016e-01   8.0019668e-01
   1.1606307e+00   8.0000000e-01   8.0000000e-01   8.0000015e-01   8.0021124e-01
   1.1612703e+00   8.0000000e-01   8.0000000e-01   8.0000013e-01   8.0022679e-01
   1.1619099e+00   8.0000000e-01   8.0000000e-01   8.0000012e-01   8.0024347e-01
   1.1625495e+00   8.0000000e-01   8.0000000e-01   8.0000011e-01   8.0026125e-01
   1.1631892e+00   8.0000000e-01   8.0000000e-01   8.0000010e-01   8.0028021e-01
   1.1638288e+00   8.0000000e-01   8.0000000e-01   8.0000009e-01   8.0030050e-01
   1.1644684e+00   8.0000000e-01   8.0000000e-01   8.0000008e-01   8.0032215e-01
   1.1651080e+00   8.0000000e-01   8.0000000e-01   8.0000007e-01   8.0034520e-01
   1.1657476e+00   8.0000000e-01   8.0000000e-01   8.0000007e-01   8.0036980e-01
   1.1663872e+00   8.0000000e-01   8.0000000e-01   8.0000006e-01   8.0039607e-01
   1.1670268e+00   8.0000000e-01   8.0000000e-01   8.0000005e-01   8.0042402e-01
   1.1676664e+00   8.0000000e-01   8.0000000e-01   8.0000005e-01   8.0045373e-01
   1.1683060e+00   8.0000000e-01   8.0000000e-01   8.0000004e-01   8.0048551e-01
   1.1689457e+00   8.0000000e-01   8.0000000e-01   8.0000004e-01   8.0051928e-01
   1.1695853e+00   8.0000000e-01   8.0000000e-01   8.0000004e-01   8.0055515e-01
   1.1702249e+00   8.0000000e-01   8.0000000e-01   8.0000003e-01   8.0059338e-01
   1.1708645e+00   8.0000000e-01   8.0000000e-01   8.0000003e-01   8.0063406e-01
   1.1715041e+00   8.0000000e-01   8.0000000e-01   8.0000003e-01   8.0067723e-01
   1.1721437e+00   8.0000000e-01   8.0000000e-01   8.0000002e-01   8.0072307e-01
   1.1727833e+00   8.0000000e-01   8.0000000e-01   8.0000002e-01   8.0077192e-01
   1.1734229e+00   8.0000000e-01   8.0000000e-01   8.0000002e-01   8.0082371e-01
   1.1740626e+00   8.0000000e-01   8.0000000e-01   8.0000002e-01   8.0087857e-01
   1.1747022e+00   8.0000000e-01   8.0000000e-01   8.0000002e-01   8.0093698e-01
   1.1753418e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   8.0099890e-01
   1.1759814e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   8.0106444e-01
   1.1766210e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   8.0113397e-01
   1.1772606e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   8.0120777e-01
   1.1779002e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   8.0128581e-01
   1.1785398e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   8.0136832e-01
   1.1791794e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   8.0145600e-01
   1.1798191e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   8.0154862e-01
   1.1804587e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   8.0164643e-01
   1.1810983e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   8.0175006e-01
   1.1817379e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0185964e-01
   1.1823775e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0197523e-01
   1.1830171e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0209730e-01
   1.1836567e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0222651e-01
   1.1842963e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0236268e-01
   1.1849360e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0250612e-01
   1.1855756e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0265788e-01
   1.1862152e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0281777e-01
   1.1868548e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0298602e-01
   1.1874944e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0316346e-01
   1.1881340e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0335058e-01
   1.1887736e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0354729e-01
   1.1894132e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0375409e-01
   1.1900528e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0397237e-01
   1.1906925e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0420161e-01
   1.1913321e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0444225e-01
   1.1919717e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0469565e-01
   1.1926113e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0496191e-01
   1.1932509e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0524112e-01
   1.1938905e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0553424e-01
   1.1945301e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0584248e-01
   1.1951697e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0616539e-01
   1.1958094e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0650352e-01
   1.1964490e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0685902e-01
   1.1970886e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0723122e-01
   1.1977282e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0762056e-01
   1.1983678e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0802867e-01
   1.1990074e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0845625e-01
   1.1996470e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0890307e-01
   1.2002866e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0937006e-01
   1.2009262e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0985964e-01
   1.2015659e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1037071e-01
   1.2022055e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1090398e-01
   1.2028451e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1146202e-01
   1.2034847e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1204461e-01
   1.2041243e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1265187e-01
   1.2047639e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1328552e-01
   1.2054035e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1394741e-01
   1.2060431e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1463659e-01
   1.2066828e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1535390e-01
   1.2073224e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1610318e-01
   1.2079620e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1688268e-01
   1.2086016e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1769314e-01
   1.2092412e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1853733e-01
   1.2098808e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1941600e-01
   1.2105204e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2032856e-01
   1.2111600e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2127655e-01
   1.2117996e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2226360e-01
   1.2124393e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2328761e-01
   1.2130789e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2434954e-01
   1.2137185e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2545358e-01
   1.2143581e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2659869e-01
   1.2149977e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2778489e-01
   1.2156373e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2901488e-01
   1.2162769e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.3029096e-01
   1.2169165e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.3161137e-01
   1.2175561e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.3297711e-01
   1.2181958e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.3439410e-01
   1.2188354e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.3585876e-01
   1.2194750e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.3737200e-01
   1.2201146e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.3893798e-01
   1.2207542e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4055691e-01
   1.2213938e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4222766e-01
   1.2220334e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4395233e-01
   1.2226730e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4573543e-01
   1.2233127e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4757351e-01
   1.2239523e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4946750e-01
   1.2245919e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.5142324e-01
   1.2252315e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.5343814e-01
   1.2258711e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.5551193e-01
   1.2265107e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.5764814e-01
   1.2271503e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.5984886e-01
   1.2277899e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6211127e-01
   1.2284295e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6443632e-01
   1.2290692e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6683121e-01
   1.2297088e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6929033e-01
   1.2303484e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7181438e-01
   1.2309880e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7440843e-01
   1.2316276e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7707145e-01
   1.2322672e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7980151e-01
   1.2329068e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.8260087e-01
   1.2335464e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.8547389e-01
   1.2341861e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.8841565e-01
   1.2348257e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.9142659e-01
   1.2354653e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.9451329e-01
   1.2361049e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.9767109e-01
   1.2367445e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0089915e-01
   1.2373841e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0420105e-01
   1.2380237e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0757767e-01
   1.2386633e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.1102508e-01
   1.2393029e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.1454378e-01
   1.2399426e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.1814024e-01
   1.2405822e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.2180741e-01
   1.2412218e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.2554512e-01
   1.2418614e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.2935807e-01
   1.2425010e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.3324339e-01
   1.2431406e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.3719829e-01
   1.2437802e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.4122431e-01
   1.2444198e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.4532402e-01
   1.2450595e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.4949159e-01
   1.2456991e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.5372632e-01
   1.2463387e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.5803352e-01
   1.2469783e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.6240685e-01
   1.2476179e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.6684459e-01
   1.2482575e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.7134893e-01
   1.2488971e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.7591863e-01
   1.2495367e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.8054913e-01
   1.2501763e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.8523978e-01
   1.2508160e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.8999384e-01
   1.2514556e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.9480423e-01
   1.2520952e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.9966941e-01
   1.2527348e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0045915e+00
   1.2533744e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0095663e+00
   1.2540140e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0145902e+00
   1.2546536e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0196628e+00
   1.2552932e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0247836e+00
   1.2559329e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0299471e+00
   1.2565725e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0351511e+00
   1.2572121e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0403967e+00
   1.2578517e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0456780e+00
   1.2584913e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0509921e+00
   1.2591309e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0563382e+00
   1.2597705e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0617128e+00
   1.2604101e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0671119e+00
   1.2610497e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0725330e+00
   1.2616894e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0779742e+00
   1.2623290e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0834306e+00
   1.2629686e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0888992e+00
   1.2636082e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0943776e+00
   1.2642478e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0998615e+00
   1.2648874e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1053475e+00
   1.2655270e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1108323e+00
   1.2661666e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1163118e+00
   1.2668062e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1217827e+00
   1.2674459e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1272418e+00
   1.2680855e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1326834e+00
   1.2687251e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1381052e+00
   1.2693647e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1435037e+00
   1.2700043e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1488735e+00
   1.2706439e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1542107e+00
   1.2712835e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1595130e+00
   1.2719231e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1647759e+00
   1.2725628e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1699923e+00
   1.2732024e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1751618e+00
   1.2738420e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1802807e+00
   1.2744816e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1853406e+00
   1.2751212e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1903404e+00
   1.2757608e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1952776e+00
   1.2764004e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2001458e+00
   1.2770400e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2049389e+00
   1.2776796e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2096576e+00
   1.2783193e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2142983e+00
   1.2789589e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2188484e+00
   1.2795985e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2233123e+00
   1.2802381e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2276867e+00
   1.2808777e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2319619e+00
   1.2815173e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2361360e+00
   1.2821569e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2402094e+00
   1.2827965e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2441765e+00
   1.2834362e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2480270e+00
   1.2840758e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2517665e+00
   1.2847154e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2553917e+00
   1.2853550e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2588893e+00
   1.2859946e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2622638e+00
   1.2866342e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2655147e+00
   1.2872738e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2686332e+00
   1.2879134e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2716145e+00
   1.2885530e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2744635e+00
   1.2891927e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2771773e+00
   1.2898323e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2797399e+00
   1.2904719e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2821627e+00
   1.2911115e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2844436e+00
   1.2917511e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2865707e+00
   1.2923907e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2885463e+00
   1.2930303e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2903740e+00
   1.2936699e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2920481e+00
   1.2943096e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2935592e+00
   1.2949492e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2949177e+00
   1.2955888e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2961223e+00
   1.2962284e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2971578e+00
   1.2968680e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2980351e+00
   1.2975076e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2987555e+00
   1.2981472e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2993106e+00
   1.2987868e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2996988e+00
   1.2994264e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2999287e+00
   1.3000661e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2999985e+00
   1.3007057e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2998943e+00
   1.3013453e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2996315e+00
   1.3019849e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2992103e+00
   1.3026245e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2986198e+00
   1.3032641e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2978667e+00
   1.3039037e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2969569e+00
   1.3045433e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2958864e+00
   1.3051830e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2946497e+00
   1.3058226e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2932594e+00
   1.3064622e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2917167e+00
   1.3071018e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2900088e+00
   1.3077414e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2881502e+00
   1.3083810e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2861441e+00
   1.3090206e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2839844e+00
   1.3096602e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2816738e+00
   1.3102998e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2792218e+00
   1.3109395e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2766286e+00
   1.3115791e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2738861e+00
   1.3122187e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2710094e+00
   1.3128583e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2680009e+00
   1.3134979e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2648536e+00
   1.3141375e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2615768e+00
   1.3147771e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2581769e+00
   1.3154167e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2546526e+00
   1.3160563e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2510034e+00
   1.3166960e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2472406e+00
   1.3173356e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2433673e+00
   1.3179752e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2393765e+00
   1.3186148e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2352819e+00
   1.3192544e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2310873e+00
   1.3198940e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2267908e+00
   1.3205336e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2223975e+00
   1.3211732e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2179154e+00
   1.3218129e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2133465e+00
   1.3224525e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2086893e+00
   1.3230921e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2039548e+00
   1.3237317e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1991466e+00
   1.3243713e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1942632e+00
   1.3250109e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1893127e+00
   1.3256505e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1843003e+00
   1.3262901e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1792278e+00
   1.3269297e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1740980e+00
   1.3275694e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1689185e+00
   1.3282090e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1636928e+00
   1.3288486e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1584209e+00
   1.3294882e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1531110e+00
   1.3301278e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1477670e+00
   1.3307674e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1423907e+00
   1.3314070e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1369871e+00
   1.3320466e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1315609e+00
   1.3326863e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1261153e+00
   1.3333259e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1206536e+00
   1.3339655e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1151806e+00
   1.3346051e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1096997e+00
   1.3352447e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1042143e+00
   1.3358843e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0987285e+00
   1.3365239e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0932454e+00
   1.3371635e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0877688e+00
   1.3378031e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0823024e+00
   1.3384428e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0768489e+00
   1.3390824e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0714113e+00
   1.3397220e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0659948e+00
   1.3403616e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0606006e+00
   1.3410012e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0552314e+00
   1.3416408e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0498919e+00
   1.3422804e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0445844e+00
   1.3429200e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0393102e+00
   1.3435597e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0340729e+00
   1.3441993e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0288772e+00
   1.3448389e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0237224e+00
   1.3454785e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0186107e+00
   1.3461181e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0135485e+00
   1.3467577e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0085346e+00
   1.3473973e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0035704e+00
   1.3480369e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.9865999e-01
   1.3486765e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.9380606e-01
   1.3493162e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.8900726e-01
   1.3499558e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.8426547e-01
   1.3505954e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.7958771e-01
   1.3512350e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.7496974e-01
   1.3518746e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.7041284e-01
   1.3525142e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.6592264e-01
   1.3531538e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.6149821e-01
   1.3537934e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.5713839e-01
   1.3544331e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.5284602e-01
   1.3550727e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.4862519e-01
   1.3557123e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.4447168e-01
   1.3563519e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.4038616e-01
   1.3569915e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.3637563e-01
   1.3576311e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.3243516e-01
   1.3582707e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.2856436e-01
   1.3589103e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.2476719e-01
   1.3595499e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.2104413e-01
   1.3601896e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.1739166e-01
   1.3608292e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.1381066e-01
   1.3614688e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.1030714e-01
   1.3621084e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0687446e-01
   1.3627480e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0351255e-01
   1.3633876e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0022651e-01
   1.3640272e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.9701308e-01
   1.3646668e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.9386986e-01
   1.3653065e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.9079885e-01
   1.3659461e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.8780233e-01
   1.3665857e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.8487490e-01
   1.3672253e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.8201611e-01
   1.3678649e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7923201e-01
   1.3685045e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7651594e-01
   1.3691441e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7386678e-01
   1.3697837e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7128757e-01
   1.3704233e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6877708e-01
   1.3710630e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6633137e-01
   1.3717026e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6395065e-01
   1.3723422e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6163882e-01
   1.3729818e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.5938930e-01
   1.3736214e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.5720130e-01
   1.3742610e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.5507863e-01
   1.3749006e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.5301716e-01
   1.3755402e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.5101440e-01
   1.3761798e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4907156e-01
   1.3768195e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4718927e-01
   1.3774591e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4536270e-01
   1.3780987e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4359091e-01
   1.3787383e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4187821e-01
   1.3793779e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4021832e-01
   1.3800175e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.3861004e-01
   1.3806571e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.3705533e-01
   1.3812967e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.3555227e-01
   1.3819364e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.3409759e-01
   1.3825760e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.3269115e-01
   1.3832156e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.3133492e-01
   1.3838552e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.3002381e-01
   1.3844948e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2875683e-01
   1.3851344e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2753641e-01
   1.3857740e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2635883e-01
   1.3864136e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2522215e-01
   1.3870532e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2412697e-01
   1.3876929e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2307300e-01
   1.3883325e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2205676e-01
   1.3889721e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2107728e-01
   1.3896117e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2013721e-01
   1.3902513e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1923177e-01
   1.3908909e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1836004e-01
   1.3915305e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1752311e-01
   1.3921701e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1671916e-01
   1.3928098e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1594598e-01
   1.3934494e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1520334e-01
   1.3940890e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1449194e-01
   1.3947286e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1380850e-01
   1.3953682e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1315218e-01
   1.3960078e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1252435e-01
   1.3966474e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1192228e-01
   1.3972870e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1134472e-01
   1.3979266e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1079193e-01
   1.3985663e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1026334e-01
   1.3992059e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0975680e-01
   1.3998455e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0927168e-01
   1.4004851e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0880915e-01
   1.4011247e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0836639e-01
   1.4017643e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0794272e-01
   1.4024039e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0753868e-01
   1.4030435e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0715295e-01
   1.4036832e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0678424e-01
   1.4043228e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0643237e-01
   1.4049624e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0609745e-01
   1.4056020e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0577764e-01
   1.4062416e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0547238e-01
   1.4068812e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0518235e-01
   1.4075208e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0490587e-01
   1.4081604e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0464224e-01
   1.4088000e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0439156e-01
   1.4094397e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0415333e-01
   1.4100793e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0392641e-01
   1.4107189e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0371044e-01
   1.4113585e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0350585e-01
   1.4119981e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0331116e-01
   1.4126377e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0312598e-01
   1.4132773e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0295055e-01
   1.4139169e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0278407e-01
   1.4145566e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0262588e-01
   1.4151962e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0247586e-01
   1.4158358e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0233396e-01
   1.4164754e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0219926e-01
   1.4171150e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0207146e-01
   1.4177546e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0195084e-01
   1.4183942e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0183652e-01
   1.4190338e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0172816e-01
   1.4196734e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0162578e-01
   1.4203131e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0152907e-01
   1.4209527e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0143750e-01
   1.4215923e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0135088e-01
   1.4222319e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0126933e-01
   1.4228715e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0119219e-01
   1.4235111e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0111925e-01
   1.4241507e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0105059e-01
   1.4247903e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0098582e-01
   1.4254299e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0092463e-01
   1.4260696e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0086697e-01
   1.4267092e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0081276e-01
   1.4273488e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0076160e-01
   1.4279884e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0071334e-01
   1.4286280e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0066810e-01
   1.4292676e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0062546e-01
   1.4299072e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0058528e-01
   1.4305468e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0054756e-01
   1.4311865e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0051213e-01
   1.4318261e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0047879e-01
   1.4324657e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0044744e-01
   1.4331053e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0041810e-01
   1.4337449e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0039051e-01
   1.4343845e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0036458e-01
   1.4350241e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0034032e-01
   1.4356637e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0031757e-01
   1.4363033e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0029620e-01
   1.4369430e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0027619e-01
   1.4375826e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0025749e-01
   1.4382222e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0023994e-01
   1.4388618e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0022348e-01
   1.4395014e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0020815e-01
   1.4401410e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0019379e-01
   1.4407806e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0018033e-01
   1.4414202e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0016777e-01
   1.4420599e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0015605e-01
   1.4426995e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0014508e-01
   1.4433391e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0013482e-01
   1.4439787e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0012529e-01
   1.4446183e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0011637e-01
   1.4452579e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0010804e-01
   1.4458975e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0010029e-01
   1.4465371e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0009307e-01
   1.4471767e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0008632e-01
   1.4478164e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0008005e-01
   1.4484560e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0007421e-01
   1.4490956e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0006877e-01
   1.4497352e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0006370e-01
   1.4503748e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0005900e-01
   1.4510144e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0005462e-01
   1.4516540e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0005055e-01
   1.4522936e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0004677e-01
   1.4529333e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0004326e-01
   1.4535729e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0003999e-01
   1.4542125e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0003696e-01
   1.4548521e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0003416e-01
   1.4554917e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0003155e-01
   1.4561313e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0002913e-01
   1.4567709e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0002689e-01
   1.4574105e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0002481e-01
   1.4580501e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0002289e-01
   1.4586898e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0002111e-01
   1.4593294e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001946e-01
   1.4599690e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001793e-01
   1.4606086e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001652e-01
   1.4612482e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001521e-01
   1.4618878e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001401e-01
   1.4625274e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001289e-01
   1.4631670e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001186e-01
   1.4638067e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001091e-01
   1.4644463e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001003e-01
   1.4650859e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000922e-01
   1.4657255e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000847e-01
   1.4663651e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000778e-01
   1.4670047e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000714e-01
   1.4676443e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000656e-01
   1.4682839e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000602e-01
   1.4689235e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000552e-01
   1.4695632e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000506e-01
   1.4702028e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000464e-01
   1.4708424e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000425e-01
   1.4714820e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000390e-01
   1.4721216e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000357e-01
   1.4727612e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000327e-01
   1.4734008e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000299e-01
   1.4740404e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000274e-01
   1.4746801e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000250e-01
   1.4753197e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000229e-01
   1.4759593e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000209e-01
   1.4765989e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000191e-01
   1.4772385e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000175e-01
   1.4778781e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000159e-01
   1.4785177e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000146e-01
   1.4791573e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000133e-01
   1.4797969e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000121e-01
   1.4804366e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000110e-01
   1.4810762e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000101e-01
   1.4817158e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000092e-01
   1.4823554e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000084e-01
   1.4829950e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000076e-01
   1.4836346e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000069e-01
   1.4842742e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000063e-01
   1.4849138e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000057e-01
   1.4855534e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000052e-01
   1.4861931e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000047e-01
   1.4868327e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000043e-01
   1.4874723e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000039e-01
   1.4881119e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000036e-01
   1.4887515e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000032e-01
   1.4893911e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000029e-01
   1.4900307e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000027e-01
   1.4906703e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000024e-01
   1.4913100e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000022e-01
   1.4919496e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000020e-01
   1.4925892e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000018e-01
   1.4932288e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000016e-01
   1.4938684e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000015e-01
   1.4945080e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000013e-01
   1.4951476e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000012e-01
   1.4957872e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000011e-01
   1.4964268e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000010e-01
   1.4970665e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000009e-01
   1.4977061e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000008e-01
   1.4983457e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000007e-01
   1.4989853e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000007e-01
   1.4996249e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000006e-01


==> data/Motivation/R_motivation_k10.dat <==
   3.7509377e-04   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.0147055e-03   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6543172e-03   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.2939289e-03   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.9335406e-03   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.5731522e-03   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.2127639e-03   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.8523756e-03   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.4919873e-03   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.1315990e-03   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.7712107e-03   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.4108224e-03   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.0504341e-03   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.6900458e-03   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   9.3296575e-03   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   9.9692692e-03   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.0608881e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.1248493e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.1888104e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.2527716e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.3167328e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.3806939e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.4446551e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5086163e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5725774e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6365386e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7004998e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7644610e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8284221e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8923833e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9563445e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.0203056e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.0842668e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.1482280e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.2121891e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.2761503e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.3401115e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.4040726e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.4680338e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.5319950e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.5959562e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.6599173e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.7238785e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.7878397e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.8518008e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.9157620e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.9797232e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.0436843e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.1076455e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.1716067e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.2355679e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.2995290e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.3634902e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.4274514e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.4914125e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.5553737e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.6193349e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.6832960e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.7472572e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.8112184e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.8751795e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.9391407e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.0031019e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.0670631e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.1310242e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.1949854e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.2589466e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.3229077e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.3868689e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.4508301e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.5147912e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.5787524e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.6427136e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.7066747e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.7706359e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.8345971e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.8985583e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.9625194e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.0264806e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.0904418e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.1544029e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.2183641e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.2823253e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.3462864e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.4102476e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.4742088e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.5381700e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.6021311e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.6660923e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.7300535e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.7940146e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.8579758e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.9219370e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.9858981e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.0498593e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.1138205e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.1777816e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.2417428e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.3057040e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.3696652e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.4336263e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.4975875e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.5615487e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.6255098e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.6894710e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.7534322e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.8173933e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.8813545e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.9453157e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.0092768e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.0732380e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.1371992e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.2011604e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.2651215e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.3290827e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.3930439e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.4570050e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.5209662e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.5849274e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.6488885e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.7128497e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.7768109e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.8407721e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.9047332e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.9686944e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.0326556e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.0966167e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.1605779e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.2245391e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.2885002e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.3524614e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.4164226e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.4803837e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.5443449e-02   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.6083061e-02   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.6722673e-02   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.7362284e-02   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.8001896e-02   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.8641508e-02   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.9281119e-02   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.9920731e-02   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   9.0560343e-02   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   9.1199954e-02   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   9.1839566e-02   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   9.2479178e-02   8.0000002e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   9.3118790e-02   8.0000002e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   9.3758401e-02   8.0000002e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   9.4398013e-02   8.0000002e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   9.5037625e-02   8.0000003e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   9.5677236e-02   8.0000003e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   9.6316848e-02   8.0000003e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   9.6956460e-02   8.0000003e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   9.7596071e-02   8.0000004e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   9.8235683e-02   8.0000004e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   9.8875295e-02   8.0000005e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   9.9514906e-02   8.0000005e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.0015452e-01   8.0000006e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.0079413e-01   8.0000006e-01   7.9999999e-01   8.0000000e-01   8.0000000e-01
   1.0143374e-01   8.0000007e-01   7.9999999e-01   7.9999999e-01   8.0000000e-01
   1.0207335e-01   8.0000008e-01   7.9999999e-01   7.9999999e-01   8.0000000e-01
   1.0271296e-01   8.0000009e-01   7.9999999e-01   7.9999999e-01   8.0000000e-01
   1.0335258e-01   8.0000010e-01   7.9999999e-01   7.9999999e-01   8.0000000e-01
   1.0399219e-01   8.0000011e-01   7.9999999e-01   7.9999999e-01   8.0000000e-01
   1.0463180e-01   8.0000012e-01   7.9999999e-01   7.9999999e-01   8.0000000e-01
   1.0527141e-01   8.0000013e-01   7.9999999e-01   7.9999999e-01   7.9999999e-01
   1.0591102e-01   8.0000014e-01   7.9999999e-01   7.9999999e-01   7.9999999e-01
   1.0655064e-01   8.0000016e-01   7.9999999e-01   7.9999999e-01   7.9999999e-01
   1.0719025e-01   8.0000017e-01   7.9999999e-01   7.9999999e-01   7.9999999e-01
   1.0782986e-01   8.0000019e-01   7.9999998e-01   7.9999999e-01   7.9999999e-01
   1.0846947e-01   8.0000021e-01   7.9999998e-01   7.9999998e-01   7.9999999e-01
   1.0910908e-01   8.0000023e-01   7.9999998e-01   7.9999998e-01   7.9999999e-01
   1.0974869e-01   8.0000026e-01   7.9999998e-01   7.9999998e-01   7.9999999e-01
   1.1038831e-01   8.0000028e-01   7.9999998e-01   7.9999998e-01   7.9999999e-01
   1.1102792e-01   8.0000031e-01   7.9999997e-01   7.9999998e-01   7.9999999e-01
   1.1166753e-01   8.0000034e-01   7.9999997e-01   7.9999997e-01   7.9999999e-01
   1.1230714e-01   8.0000038e-01   7.9999997e-01   7.9999997e-01   7.9999998e-01
   1.1294675e-01   8.0000042e-01   7.9999997e-01   7.9999997e-01   7.9999998e-01
   1.1358636e-01   8.0000046e-01   7.9999996e-01   7.9999996e-01   7.9999998e-01
   1.1422598e-01   8.0000051e-01   7.9999996e-01   7.9999996e-01   7.9999998e-01
   1.1486559e-01   8.0000056e-01   7.9999995e-01   7.9999996e-01   7.9999998e-01
   1.1550520e-01   8.0000061e-01   7.9999995e-01   7.9999995e-01   7.9999997e-01
   1.1614481e-01   8.0000067e-01   7.9999995e-01   7.9999995e-01   7.9999997e-01
   1.1678442e-01   8.0000074e-01   7.9999994e-01   7.9999994e-01   7.9999997e-01
   1.1742403e-01   8.0000081e-01   7.9999993e-01   7.9999994e-01   7.9999997e-01
   1.1806365e-01   8.0000089e-01   7.9999993e-01   7.9999993e-01   7.9999996e-01
   1.1870326e-01   8.0000098e-01   7.9999992e-01   7.9999993e-01   7.9999996e-01
   1.1934287e-01   8.0000107e-01   7.9999991e-01   7.9999992e-01   7.9999996e-01
   1.1998248e-01   8.0000117e-01   7.9999990e-01   7.9999991e-01   7.9999995e-01
   1.2062209e-01   8.0000129e-01   7.9999990e-01   7.9999990e-01   7.9999995e-01
   1.2126170e-01   8.0000141e-01   7.9999988e-01   7.9999989e-01   7.9999994e-01
   1.2190132e-01   8.0000154e-01   7.9999987e-01   7.9999988e-01   7.9999994e-01
   1.2254093e-01   8.0000169e-01   7.9999986e-01   7.9999987e-01   7.9999993e-01
   1.2318054e-01   8.0000185e-01   7.9999985e-01   7.9999986e-01   7.9999992e-01
   1.2382015e-01   8.0000203e-01   7.9999983e-01   7.9999984e-01   7.9999992e-01
   1.2445976e-01   8.0000222e-01   7.9999982e-01   7.9999983e-01   7.9999991e-01
   1.2509937e-01   8.0000243e-01   7.9999980e-01   7.9999981e-01   7.9999990e-01
   1.2573899e-01   8.0000265e-01   7.9999978e-01   7.9999980e-01   7.9999989e-01
   1.2637860e-01   8.0000290e-01   7.9999976e-01   7.9999978e-01   7.9999988e-01
   1.2701821e-01   8.0000317e-01   7.9999974e-01   7.9999976e-01   7.9999987e-01
   1.2765782e-01   8.0000346e-01   7.9999972e-01   7.9999973e-01   7.9999986e-01
   1.2829743e-01   8.0000378e-01   7.9999969e-01   7.9999971e-01   7.9999984e-01
   1.2893704e-01   8.0000413e-01   7.9999966e-01   7.9999968e-01   7.9999983e-01
   1.2957666e-01   8.0000450e-01   7.9999963e-01   7.9999965e-01   7.9999981e-01
   1.3021627e-01   8.0000491e-01   7.9999960e-01   7.9999962e-01   7.9999980e-01
   1.3085588e-01   8.0000536e-01   7.9999956e-01   7.9999959e-01   7.9999978e-01
   1.3149549e-01   8.0000584e-01   7.9999952e-01   7.9999955e-01   7.9999976e-01
   1.3213510e-01   8.0000637e-01   7.9999948e-01   7.9999951e-01   7.9999974e-01
   1.3277471e-01   8.0000694e-01   7.9999943e-01   7.9999947e-01   7.9999971e-01
   1.3341433e-01   8.0000756e-01   7.9999938e-01   7.9999942e-01   7.9999969e-01
   1.3405394e-01   8.0000823e-01   7.9999933e-01   7.9999937e-01   7.9999966e-01
   1.3469355e-01   8.0000895e-01   7.9999927e-01   7.9999931e-01   7.9999963e-01
   1.3533316e-01   8.0000974e-01   7.9999921e-01   7.9999925e-01   7.9999959e-01
   1.3597277e-01   8.0001060e-01   7.9999914e-01   7.9999919e-01   7.9999956e-01
   1.3661238e-01   8.0001152e-01   7.9999906e-01   7.9999912e-01   7.9999952e-01
   1.3725200e-01   8.0001252e-01   7.9999898e-01   7.9999904e-01   7.9999948e-01
   1.3789161e-01   8.0001361e-01   7.9999889e-01   7.9999895e-01   7.9999943e-01
   1.3853122e-01   8.0001479e-01   7.9999880e-01   7.9999886e-01   7.9999938e-01
   1.3917083e-01   8.0001605e-01   7.9999869e-01   7.9999877e-01   7.9999933e-01
   1.3981044e-01   8.0001743e-01   7.9999858e-01   7.9999866e-01   7.9999927e-01
   1.4045005e-01   8.0001892e-01   7.9999846e-01   7.9999855e-01   7.9999921e-01
   1.4108967e-01   8.0002052e-01   7.9999833e-01   7.9999842e-01   7.9999914e-01
   1.4172928e-01   8.0002226e-01   7.9999819e-01   7.9999829e-01   7.9999907e-01
   1.4236889e-01   8.0002413e-01   7.9999804e-01   7.9999815e-01   7.9999899e-01
   1.4300850e-01   8.0002615e-01   7.9999787e-01   7.9999799e-01   7.9999891e-01
   1.4364811e-01   8.0002833e-01   7.9999769e-01   7.9999782e-01   7.9999882e-01
   1.4428773e-01   8.0003069e-01   7.9999750e-01   7.9999764e-01   7.9999872e-01
   1.4492734e-01   8.0003323e-01   7.9999730e-01   7.9999745e-01   7.9999861e-01
   1.4556695e-01   8.0003597e-01   7.9999707e-01   7.9999724e-01   7.9999850e-01
   1.4620656e-01   8.0003892e-01   7.9999683e-01   7.9999701e-01   7.9999837e-01
   1.4684617e-01   8.0004211e-01   7.9999657e-01   7.9999677e-01   7.9999824e-01
   1.4748578e-01   8.0004553e-01   7.9999630e-01   7.9999650e-01   7.9999810e-01
   1.4812540e-01   8.0004921e-01   7.9999600e-01   7.9999622e-01   7.9999794e-01
   1.4876501e-01   8.0005319e-01   7.9999567e-01   7.9999592e-01   7.9999778e-01
   1.4940462e-01   8.0005745e-01   7.9999533e-01   7.9999559e-01   7.9999760e-01
   1.5004423e-01   8.0006203e-01   7.9999495e-01   7.9999524e-01   7.9999741e-01
   1.5068384e-01   8.0006698e-01   7.9999455e-01   7.9999486e-01   7.9999720e-01
   1.5132345e-01   8.0007229e-01   7.9999412e-01   7.9999445e-01   7.9999697e-01
   1.5196307e-01   8.0007798e-01   7.9999366e-01   7.9999401e-01   7.9999674e-01
   1.5260268e-01   8.0008411e-01   7.9999316e-01   7.9999354e-01   7.9999648e-01
   1.5324229e-01   8.0009069e-01   7.9999263e-01   7.9999304e-01   7.9999620e-01
   1.5388190e-01   8.0009774e-01   7.9999205e-01   7.9999250e-01   7.9999591e-01
   1.5452151e-01   8.0010530e-01   7.9999144e-01   7.9999192e-01   7.9999559e-01
   1.5516112e-01   8.0011344e-01   7.9999078e-01   7.9999129e-01   7.9999525e-01
   1.5580074e-01   8.0012214e-01   7.9999007e-01   7.9999062e-01   7.9999488e-01
   1.5644035e-01   8.0013146e-01   7.9998932e-01   7.9998991e-01   7.9999449e-01
   1.5707996e-01   8.0014147e-01   7.9998850e-01   7.9998914e-01   7.9999407e-01
   1.5771957e-01   8.0015218e-01   7.9998763e-01   7.9998832e-01   7.9999361e-01
   1.5835918e-01   8.0016364e-01   7.9998670e-01   7.9998744e-01   7.9999313e-01
   1.5899879e-01   8.0017590e-01   7.9998571e-01   7.9998649e-01   7.9999261e-01
   1.5963841e-01   8.0018905e-01   7.9998464e-01   7.9998548e-01   7.9999206e-01
   1.6027802e-01   8.0020309e-01   7.9998350e-01   7.9998441e-01   7.9999147e-01
   1.6091763e-01   8.0021807e-01   7.9998229e-01   7.9998326e-01   7.9999084e-01
   1.6155724e-01   8.0023415e-01   7.9998098e-01   7.9998202e-01   7.9999016e-01
   1.6219685e-01   8.0025131e-01   7.9997959e-01   7.9998070e-01   7.9998943e-01
   1.6283646e-01   8.0026959e-01   7.9997811e-01   7.9997930e-01   7.9998866e-01
   1.6347608e-01   8.0028915e-01   7.9997652e-01   7.9997780e-01   7.9998783e-01
   1.6411569e-01   8.0031005e-01   7.9997483e-01   7.9997619e-01   7.9998695e-01
   1.6475530e-01   8.0033230e-01   7.9997302e-01   7.9997448e-01   7.9998601e-01
   1.6539491e-01   8.0035602e-01   7.9997110e-01   7.9997266e-01   7.9998501e-01
   1.6603452e-01   8.0038139e-01   7.9996905e-01   7.9997071e-01   7.9998393e-01
   1.6667413e-01   8.0040839e-01   7.9996686e-01   7.9996864e-01   7.9998279e-01
   1.6731375e-01   8.0043709e-01   7.9996453e-01   7.9996644e-01   7.9998158e-01
   1.6795336e-01   8.0046777e-01   7.9996205e-01   7.9996408e-01   7.9998028e-01
   1.6859297e-01   8.0050041e-01   7.9995940e-01   7.9996158e-01   7.9997889e-01
   1.6923258e-01   8.0053508e-01   7.9995659e-01   7.9995891e-01   7.9997742e-01
   1.6987219e-01   8.0057200e-01   7.9995361e-01   7.9995608e-01   7.9997586e-01
   1.7051180e-01   8.0061134e-01   7.9995042e-01   7.9995306e-01   7.9997419e-01
   1.7115142e-01   8.0065310e-01   7.9994704e-01   7.9994985e-01   7.9997241e-01
   1.7179103e-01   8.0069739e-01   7.9994345e-01   7.9994645e-01   7.9997053e-01
   1.7243064e-01   8.0074466e-01   7.9993963e-01   7.9994282e-01   7.9996852e-01
   1.7307025e-01   8.0079478e-01   7.9993557e-01   7.9993897e-01   7.9996639e-01
   1.7370986e-01   8.0084789e-01   7.9993128e-01   7.9993489e-01   7.9996413e-01
   1.7434947e-01   8.0090437e-01   7.9992671e-01   7.9993055e-01   7.9996173e-01
   1.7498909e-01   8.0096433e-01   7.9992186e-01   7.9992595e-01   7.9995918e-01
   1.7562870e-01   8.0102781e-01   7.9991672e-01   7.9992107e-01   7.9995647e-01
   1.7626831e-01   8.0109509e-01   7.9991128e-01   7.9991591e-01   7.9995361e-01
   1.7690792e-01   8.0116659e-01   7.9990550e-01   7.9991042e-01   7.9995056e-01
   1.7754753e-01   8.0124223e-01   7.9989939e-01   7.9990461e-01   7.9994733e-01
   1.7818714e-01   8.0132219e-01   7.9989293e-01   7.9989847e-01   7.9994392e-01
   1.7882676e-01   8.0140711e-01   7.9988606e-01   7.9989195e-01   7.9994030e-01
   1.7946637e-01   8.0149693e-01   7.9987881e-01   7.9988505e-01   7.9993646e-01
   1.8010598e-01   8.0159179e-01   7.9987114e-01   7.9987776e-01   7.9993241e-01
   1.8074559e-01   8.0169220e-01   7.9986304e-01   7.9987005e-01   7.9992811e-01
   1.8138520e-01   8.0179851e-01   7.9985445e-01   7.9986189e-01   7.9992356e-01
   1.8202482e-01   8.0191069e-01   7.9984539e-01   7.9985327e-01   7.9991876e-01
   1.8266443e-01   8.0202904e-01   7.9983584e-01   7.9984418e-01   7.9991369e-01
   1.8330404e-01   8.0215448e-01   7.9982572e-01   7.9983455e-01   7.9990832e-01
   1.8394365e-01   8.0228670e-01   7.9981505e-01   7.9982439e-01   7.9990265e-01
   1.8458326e-01   8.0242601e-01   7.9980381e-01   7.9981369e-01   7.9989667e-01
   1.8522287e-01   8.0257327e-01   7.9979193e-01   7.9980238e-01   7.9989035e-01
   1.8586249e-01   8.0272861e-01   7.9977941e-01   7.9979045e-01   7.9988368e-01
   1.8650210e-01   8.0289211e-01   7.9976623e-01   7.9977790e-01   7.9987665e-01
   1.8714171e-01   8.0306439e-01   7.9975234e-01   7.9976467e-01   7.9986924e-01
   1.8778132e-01   8.0324630e-01   7.9973768e-01   7.9975069e-01   7.9986142e-01
   1.8842093e-01   8.0343757e-01   7.9972227e-01   7.9973600e-01   7.9985318e-01
   1.8906054e-01   8.0363860e-01   7.9970607e-01   7.9972056e-01   7.9984452e-01
   1.8970016e-01   8.0385080e-01   7.9968899e-01   7.9970427e-01   7.9983537e-01
   1.9033977e-01   8.0407382e-01   7.9967103e-01   7.9968714e-01   7.9982575e-01
   1.9097938e-01   8.0430799e-01   7.9965218e-01   7.9966915e-01   7.9981564e-01
   1.9161899e-01   8.0455438e-01   7.9963235e-01   7.9965023e-01   7.9980500e-01
   1.9225860e-01   8.0481357e-01   7.9961149e-01   7.9963032e-01   7.9979380e-01
   1.9289821e-01   8.0508544e-01   7.9958962e-01   7.9960944e-01   7.9978204e-01
   1.9353783e-01   8.0537062e-01   7.9956669e-01   7.9958753e-01   7.9976970e-01
   1.9417744e-01   8.0567085e-01   7.9954255e-01   7.9956447e-01   7.9975669e-01
   1.9481705e-01   8.0598545e-01   7.9951726e-01   7.9954031e-01   7.9974306e-01
   1.9545666e-01   8.0631495e-01   7.9949079e-01   7.9951500e-01   7.9972877e-01
   1.9609627e-01   8.0666110e-01   7.9946298e-01   7.9948841e-01   7.9971374e-01
   1.9673588e-01   8.0702393e-01   7.9943384e-01   7.9946054e-01   7.9969798e-01
   1.9737550e-01   8.0740356e-01   7.9940335e-01   7.9943138e-01   7.9968148e-01
   1.9801511e-01   8.0780118e-01   7.9937144e-01   7.9940084e-01   7.9966418e-01
   1.9865472e-01   8.0821825e-01   7.9933797e-01   7.9936880e-01   7.9964602e-01
   1.9929433e-01   8.0865418e-01   7.9930299e-01   7.9933532e-01   7.9962703e-01
   1.9993394e-01   8.0910962e-01   7.9926647e-01   7.9930033e-01   7.9960717e-01
   2.0057355e-01   8.0958728e-01   7.9922817e-01   7.9926364e-01   7.9958632e-01
   2.0121317e-01   8.1008619e-01   7.9918818e-01   7.9922532e-01   7.9956453e-01
   2.0185278e-01   8.1060688e-01   7.9914646e-01   7.9918532e-01   7.9954177e-01
   2.0249239e-01   8.1115138e-01   7.9910284e-01   7.9914350e-01   7.9951795e-01
   2.0313200e-01   8.1172045e-01   7.9905727e-01   7.9909978e-01   7.9949303e-01
   2.0377161e-01   8.1231374e-01   7.9900978e-01   7.9905421e-01   7.9946702e-01
   2.0441122e-01   8.1293240e-01   7.9896027e-01   7.9900668e-01   7.9943988e-01
   2.0505084e-01   8.1357932e-01   7.9890852e-01   7.9895699e-01   7.9941148e-01
   2.0569045e-01   8.1425306e-01   7.9885464e-01   7.9890523e-01   7.9938187e-01
   2.0633006e-01   8.1495445e-01   7.9879857e-01   7.9885135e-01   7.9935102e-01
   2.0696967e-01   8.1568662e-01   7.9874006e-01   7.9879511e-01   7.9931878e-01
   2.0760928e-01   8.1644912e-01   7.9867915e-01   7.9873653e-01   7.9928517e-01
   2.0824889e-01   8.1724207e-01   7.9861583e-01   7.9867561e-01   7.9925019e-01
   2.0888851e-01   8.1806752e-01   7.9854994e-01   7.9861220e-01   7.9921374e-01
   2.0952812e-01   8.1892754e-01   7.9848132e-01   7.9854613e-01   7.9917572e-01
   2.1016773e-01   8.1982094e-01   7.9841006e-01   7.9847750e-01   7.9913619e-01
   2.1080734e-01   8.2074862e-01   7.9833610e-01   7.9840623e-01   7.9909510e-01
   2.1144695e-01   8.2171517e-01   7.9825907e-01   7.9833197e-01   7.9905224e-01
   2.1208656e-01   8.2271829e-01   7.9817916e-01   7.9825491e-01   7.9900771e-01
   2.1272618e-01   8.2375878e-01   7.9809631e-01   7.9817497e-01   7.9896147e-01
   2.1336579e-01   8.2483993e-01   7.9801026e-01   7.9809191e-01   7.9891337e-01
   2.1400540e-01   8.2596237e-01   7.9792097e-01   7.9800567e-01   7.9886338e-01
   2.1464501e-01   8.2712535e-01   7.9782849e-01   7.9791632e-01   7.9881152e-01
   2.1528462e-01   8.2833061e-01   7.9773269e-01   7.9782372e-01   7.9875771e-01
   2.1592423e-01   8.2958222e-01   7.9763326e-01   7.9772756e-01   7.9870176e-01
   2.1656385e-01   8.3087759e-01   7.9753040e-01   7.9762803e-01   7.9864379e-01
   2.1720346e-01   8.3221771e-01   7.9742404e-01   7.9752507e-01   7.9858375e-01
   2.1784307e-01   8.3360744e-01   7.9731380e-01   7.9741829e-01   7.9852140e-01
   2.1848268e-01   8.3504523e-01   7.9719981e-01   7.9730782e-01   7.9845681e-01
   2.1912229e-01   8.3653103e-01   7.9708207e-01   7.9719366e-01   7.9838998e-01
   2.1976191e-01   8.3806788e-01   7.9696035e-01   7.9707557e-01   7.9832076e-01
   2.2040152e-01   8.3965813e-01   7.9683448e-01   7.9695338e-01   7.9824903e-01
   2.2104113e-01   8.4129963e-01   7.9670462e-01   7.9682725e-01   7.9817490e-01
   2.2168074e-01   8.4299336e-01   7.9657071e-01   7.9669711e-01   7.9809830e-01
   2.2232035e-01   8.4474598e-01   7.9643222e-01   7.9656244e-01   7.9801892e-01
   2.2295996e-01   8.4655304e-01   7.9628952e-01   7.9642358e-01   7.9793695e-01
   2.2359958e-01   8.4841547e-01   7.9614254e-01   7.9628047e-01   7.9785236e-01
   2.2423919e-01   8.5033785e-01   7.9599092e-01   7.9613275e-01   7.9776490e-01
   2.2487880e-01   8.5232004e-01   7.9583469e-01   7.9598043e-01   7.9767459e-01
   2.2551841e-01   8.5436061e-01   7.9567396e-01   7.9582362e-01   7.9758147e-01
   2.2615802e-01   8.5646179e-01   7.9550856e-01   7.9566216e-01   7.9748544e-01
   2.2679763e-01   8.5862821e-01   7.9533816e-01   7.9549567e-01   7.9738625e-01
   2.2743725e-01   8.6085584e-01   7.9516306e-01   7.9532448e-01   7.9728410e-01
   2.2807686e-01   8.6314550e-01   7.9498322e-01   7.9514853e-01   7.9717893e-01
   2.2871647e-01   8.6550346e-01   7.9479815e-01   7.9496732e-01   7.9707043e-01
   2.2935608e-01   8.6792639e-01   7.9460813e-01   7.9478111e-01   7.9695874e-01
   2.2999569e-01   8.7041385e-01   7.9441320e-01   7.9458994e-01   7.9684389e-01
   2.3063530e-01   8.7296948e-01   7.9421309e-01   7.9439353e-01   7.9672566e-01
   2.3127492e-01   8.7559509e-01   7.9400767e-01   7.9419174e-01   7.9660397e-01
   2.3191453e-01   8.7828739e-01   7.9379721e-01   7.9398481e-01   7.9647896e-01
   2.3255414e-01   8.8104722e-01   7.9358164e-01   7.9377270e-01   7.9635056e-01
   2.3319375e-01   8.8388181e-01   7.9336045e-01   7.9355483e-01   7.9621842e-01
   2.3383336e-01   8.8678487e-01   7.9313412e-01   7.9333170e-01   7.9608281e-01
   2.3447297e-01   8.8975687e-01   7.9290262e-01   7.9310326e-01   7.9594371e-01
   2.3511259e-01   8.9280291e-01   7.9266559e-01   7.9286913e-01   7.9580084e-01
   2.3575220e-01   8.9592133e-01   7.9242317e-01   7.9262943e-01   7.9565425e-01
   2.3639181e-01   8.9910986e-01   7.9217554e-01   7.9238433e-01   7.9550405e-01
   2.3703142e-01   9.0237062e-01   7.9192256e-01   7.9213368e-01   7.9535011e-01
   2.3767103e-01   9.0570748e-01   7.9166397e-01   7.9187717e-01   7.9519220e-01
   2.3831064e-01   9.0911508e-01   7.9140017e-01   7.9161522e-01   7.9503057e-01
   2.3895026e-01   9.1259350e-01   7.9113118e-01   7.9134782e-01   7.9486521e-01
   2.3958987e-01   9.1614912e-01   7.9085656e-01   7.9107447e-01   7.9469574e-01
   2.4022948e-01   9.1977655e-01   7.9057672e-01   7.9079560e-01   7.9452243e-01
   2.4086909e-01   9.2347463e-01   7.9029177e-01   7.9051129e-01   7.9434531e-01
   2.4150870e-01   9.2724660e-01   7.9000150e-01   7.9022129e-01   7.9416417e-01
   2.4214831e-01   9.3109264e-01   7.8970592e-01   7.8992559e-01   7.9397897e-01
   2.4278793e-01   9.3500848e-01   7.8940536e-01   7.8962451e-01   7.9378991e-01
   2.4342754e-01   9.3899426e-01   7.8909984e-01   7.8931804e-01   7.9359696e-01
   2.4406715e-01   9.4305554e-01   7.8878900e-01   7.8900576e-01   7.9339976e-01
   2.4470676e-01   9.4718503e-01   7.8847338e-01   7.8868823e-01   7.9319868e-01
   2.4534637e-01   9.5138210e-01   7.8815307e-01   7.8836548e-01   7.9299372e-01
   2.4598598e-01   9.5565074e-01   7.8782781e-01   7.8803723e-01   7.9278461e-01
   2.4662560e-01   9.5998744e-01   7.8749790e-01   7.8770372e-01   7.9257150e-01
   2.4726521e-01   9.6438910e-01   7.8716357e-01   7.8736521e-01   7.9235454e-01
   2.4790482e-01   9.6885665e-01   7.8682482e-01   7.8702162e-01   7.9213360e-01
   2.4854443e-01   9.7339162e-01   7.8648157e-01   7.8667282e-01   7.9190856e-01
   2.4918404e-01   9.7798809e-01   7.8613428e-01   7.8631929e-01   7.9167970e-01
   2.4982365e-01   9.8264484e-01   7.8578307e-01   7.8596110e-01   7.9144706e-01
   2.5046327e-01   9.8736592e-01   7.8542774e-01   7.8559794e-01   7.9121030e-01
   2.5110288e-01   9.9214482e-01   7.8506875e-01   7.8523032e-01   7.9096978e-01
   2.5174249e-01   9.9697941e-01   7.8470630e-01   7.8485840e-01   7.9072556e-01
   2.5238210e-01   1.0018709e+00   7.8434038e-01   7.8448208e-01   7.9047750e-01
   2.5302171e-01   1.0068171e+00   7.8397120e-01   7.8410152e-01   7.9022564e-01
   2.5366132e-01   1.0118136e+00   7.8359909e-01   7.8371708e-01   7.8997021e-01
   2.5430094e-01   1.0168590e+00   7.8322420e-01   7.8332886e-01   7.8971123e-01
   2.5494055e-01   1.0219549e+00   7.8284654e-01   7.8293672e-01   7.8944847e-01
   2.5558016e-01   1.0270946e+00   7.8246656e-01   7.8254118e-01   7.8918232e-01
   2.5621977e-01   1.0322762e+00   7.8208447e-01   7.8214241e-01   7.8891282e-01
   2.5685938e-01   1.0375000e+00   7.8170036e-01   7.8174034e-01   7.8863981e-01
   2.5749900e-01   1.0427617e+00   7.8131455e-01   7.8133533e-01   7.8836351e-01
   2.5813861e-01   1.0480576e+00   7.8092733e-01   7.8092766e-01   7.8808408e-01
   2.5877822e-01   1.0533864e+00   7.8053891e-01   7.8051742e-01   7.8780150e-01
   2.5941783e-01   1.0587461e+00   7.8014952e-01   7.8010476e-01   7.8751576e-01
   2.6005744e-01   1.0641318e+00   7.7975949e-01   7.7969007e-01   7.8722713e-01
   2.6069705e-01   1.0695408e+00   7.7936908e-01   7.7927355e-01   7.8693572e-01
   2.6133667e-01   1.0749719e+00   7.7897856e-01   7.7885527e-01   7.8664136e-01
   2.6197628e-01   1.0804201e+00   7.7858825e-01   7.7843564e-01   7.8634438e-01
   2.6261589e-01   1.0858823e+00   7.7819840e-01   7.7801489e-01   7.8604492e-01
   2.6325550e-01   1.0913559e+00   7.7780937e-01   7.7759321e-01   7.8574293e-01
   2.6389511e-01   1.0968371e+00   7.7742147e-01   7.7717088e-01   7.8543856e-01
   2.6453472e-01   1.1023223e+00   7.7703496e-01   7.7674820e-01   7.8513202e-01
   2.6517434e-01   1.1078083e+00   7.7665016e-01   7.7632539e-01   7.8482340e-01
   2.6581395e-01   1.1132911e+00   7.7626756e-01   7.7590277e-01   7.8451269e-01
   2.6645356e-01   1.1187673e+00   7.7588731e-01   7.7548060e-01   7.8420017e-01
   2.6709317e-01   1.1242335e+00   7.7550971e-01   7.7505913e-01   7.8388596e-01
   2.6773278e-01   1.1296848e+00   7.7513534e-01   7.7463873e-01   7.8357009e-01
   2.6837239e-01   1.1351181e+00   7.7476440e-01   7.7421964e-01   7.8325276e-01
   2.6901201e-01   1.1405302e+00   7.7439713e-01   7.7380212e-01   7.8293414e-01
   2.6965162e-01   1.1459163e+00   7.7403402e-01   7.7338651e-01   7.8261433e-01
   2.7029123e-01   1.1512716e+00   7.7367555e-01   7.7297319e-01   7.8229345e-01
   2.7093084e-01   1.1565940e+00   7.7332180e-01   7.7256231e-01   7.8197171e-01
   2.7157045e-01   1.1618799e+00   7.7297308e-01   7.7215415e-01   7.8164924e-01
   2.7221006e-01   1.1671210e+00   7.7263031e-01   7.7174934e-01   7.8132614e-01
   2.7284968e-01   1.1723173e+00   7.7229333e-01   7.7134787e-01   7.8100262e-01
   2.7348929e-01   1.1774652e+00   7.7196244e-01   7.7095004e-01   7.8067883e-01
   2.7412890e-01   1.1825575e+00   7.7163839e-01   7.7055637e-01   7.8035490e-01
   2.7476851e-01   1.1875907e+00   7.7132145e-01   7.7016712e-01   7.8003100e-01
   2.7540812e-01   1.1925636e+00   7.7101167e-01   7.6978241e-01   7.7970730e-01
   2.7604773e-01   1.1974710e+00   7.7070953e-01   7.6940262e-01   7.7938394e-01
   2.7668735e-01   1.2023044e+00   7.7041590e-01   7.6902839e-01   7.7906112e-01
   2.7732696e-01   1.2070654e+00   7.7013048e-01   7.6865961e-01   7.7873897e-01
   2.7796657e-01   1.2117504e+00   7.6985358e-01   7.6829653e-01   7.7841763e-01
   2.7860618e-01   1.2163489e+00   7.6958629e-01   7.6793997e-01   7.7809734e-01
   2.7924579e-01   1.2208616e+00   7.6932841e-01   7.6758985e-01   7.7777823e-01
   2.7988540e-01   1.2252868e+00   7.6908007e-01   7.6724632e-01   7.7746040e-01
   2.8052502e-01   1.2296169e+00   7.6884200e-01   7.6690994e-01   7.7714409e-01
   2.8116463e-01   1.2338461e+00   7.6861475e-01   7.6658117e-01   7.7682949e-01
   2.8180424e-01   1.2379765e+00   7.6839801e-01   7.6625982e-01   7.7651668e-01
   2.8244385e-01   1.2420047e+00   7.6819208e-01   7.6594616e-01   7.7620579e-01
   2.8308346e-01   1.2459163e+00   7.6799839e-01   7.6564128e-01   7.7589720e-01
   2.8372307e-01   1.2497186e+00   7.6781613e-01   7.6534463e-01   7.7559087e-01
   2.8436269e-01   1.2534085e+00   7.6764555e-01   7.6505643e-01   7.7528693e-01
   2.8500230e-01   1.2569750e+00   7.6748771e-01   7.6477750e-01   7.7498571e-01
   2.8564191e-01   1.2604179e+00   7.6734261e-01   7.6450788e-01   7.7468731e-01
   2.8628152e-01   1.2637386e+00   7.6721001e-01   7.6424744e-01   7.7439177e-01
   2.8692113e-01   1.2669314e+00   7.6709046e-01   7.6399661e-01   7.7409931e-01
   2.8756074e-01   1.2699859e+00   7.6698496e-01   7.6375618e-01   7.7381025e-01
   2.8820036e-01   1.2729096e+00   7.6689270e-01   7.6352557e-01   7.7352450e-01
   2.8883997e-01   1.2756999e+00   7.6681388e-01   7.6330498e-01   7.7324218e-01
   2.8947958e-01   1.2783424e+00   7.6674993e-01   7.6309548e-01   7.7296376e-01
   2.9011919e-01   1.2808441e+00   7.6670008e-01   7.6289656e-01   7.7268912e-01
   2.9075880e-01   1.2832050e+00   7.6666429e-01   7.6270819e-01   7.7241834e-01
   2.9139841e-01   1.2854164e+00   7.6664338e-01   7.6253103e-01   7.7215172e-01
   2.9203803e-01   1.2874744e+00   7.6663771e-01   7.6236536e-01   7.7188946e-01
   2.9267764e-01   1.2893855e+00   7.6664659e-01   7.6221070e-01   7.7163143e-01
   2.9331725e-01   1.2911471e+00   7.6667023e-01   7.6206723e-01   7.7137779e-01
   2.9395686e-01   1.2927434e+00   7.6671015e-01   7.6193611e-01   7.7112907e-01
   2.9459647e-01   1.2941879e+00   7.6676500e-01   7.6181636e-01   7.7088494e-01
   2.9523609e-01   1.2954791e+00   7.6683487e-01   7.6170805e-01   7.7064552e-01
   2.9587570e-01   1.2966052e+00   7.6692089e-01   7.6161207e-01   7.7041125e-01
   2.9651531e-01   1.2975703e+00   7.6702264e-01   7.6152810e-01   7.7018207e-01
   2.9715492e-01   1.2983790e+00   7.6713963e-01   7.6145579e-01   7.6995790e-01
   2.9779453e-01   1.2990261e+00   7.6727233e-01   7.6139552e-01   7.6973899e-01
   2.9843414e-01   1.2995033e+00   7.6742151e-01   7.6134789e-01   7.6952568e-01
   2.9907376e-01   1.2998222e+00   7.6758602e-01   7.6131202e-01   7.6931767e-01
   2.9971337e-01   1.2999826e+00   7.6776585e-01   7.6128793e-01   7.6911503e-01
   3.0035298e-01   1.2999697e+00   7.6796240e-01   7.6127671e-01   7.6891834e-01
   3.0099259e-01   1.2997960e+00   7.6817443e-01   7.6127739e-01   7.6872726e-01
   3.0163220e-01   1.2994639e+00   7.6840170e-01   7.6128981e-01   7.6854178e-01
   3.0227181e-01   1.2989654e+00   7.6864492e-01   7.6131452e-01   7.6836225e-01
   3.0291143e-01   1.2983007e+00   7.6890407e-01   7.6135151e-01   7.6818876e-01
   3.0355104e-01   1.2974790e+00   7.6917823e-01   7.6140008e-01   7.6802106e-01
   3.0419065e-01   1.2964993e+00   7.6946746e-01   7.6146029e-01   7.6785926e-01
   3.0483026e-01   1.2953494e+00   7.6977290e-01   7.6153300e-01   7.6770390e-01
   3.0546987e-01   1.2940454e+00   7.7009301e-01   7.6161703e-01   7.6755449e-01
   3.0610948e-01   1.2925881e+00   7.7042765e-01   7.6171229e-01   7.6741105e-01
   3.0674910e-01   1.2909681e+00   7.7077772e-01   7.6181946e-01   7.6727406e-01
   3.0738871e-01   1.2891932e+00   7.7114243e-01   7.6193793e-01   7.6714331e-01
   3.0802832e-01   1.2872698e+00   7.7152115e-01   7.6206722e-01   7.6701863e-01
   3.0866793e-01   1.2851948e+00   7.7191415e-01   7.6220753e-01   7.6690025e-01
   3.0930754e-01   1.2829647e+00   7.7232173e-01   7.6235909e-01   7.6678842e-01
   3.0994715e-01   1.2805919e+00   7.7274269e-01   7.6252098e-01   7.6668274e-01
   3.1058677e-01   1.2780785e+00   7.7317680e-01   7.6269301e-01   7.6658320e-01
   3.1122638e-01   1.2754137e+00   7.7362505e-01   7.6287593e-01   7.6649040e-01
   3.1186599e-01   1.2726122e+00   7.7408604e-01   7.6306867e-01   7.6640382e-01
   3.1250560e-01   1.2696774e+00   7.7455940e-01   7.6327094e-01   7.6632340e-01
   3.1314521e-01   1.2666050e+00   7.7504551e-01   7.6348302e-01   7.6624948e-01
   3.1378482e-01   1.2633987e+00   7.7554400e-01   7.6370460e-01   7.6618201e-01
   3.1442444e-01   1.2600676e+00   7.7605396e-01   7.6393501e-01   7.6612069e-01
   3.1506405e-01   1.2566130e+00   7.7657528e-01   7.6417412e-01   7.6606559e-01
   3.1570366e-01   1.2530290e+00   7.7710842e-01   7.6442230e-01   7.6601716e-01
   3.1634327e-01   1.2493296e+00   7.7765207e-01   7.6467852e-01   7.6597483e-01
   3.1698288e-01   1.2455180e+00   7.7820592e-01   7.6494254e-01   7.6593857e-01
   3.1762249e-01   1.2415892e+00   7.7877036e-01   7.6521465e-01   7.6590884e-01
   3.1826211e-01   1.2375522e+00   7.7934452e-01   7.6549416e-01   7.6588530e-01
   3.1890172e-01   1.2334134e+00   7.7992779e-01   7.6578060e-01   7.6586775e-01
   3.1954133e-01   1.2291725e+00   7.8052013e-01   7.6607394e-01   7.6585640e-01
   3.2018094e-01   1.2248307e+00   7.8112140e-01   7.6637404e-01   7.6585137e-01
   3.2082055e-01   1.2203981e+00   7.8173065e-01   7.6668017e-01   7.6585224e-01
   3.2146016e-01   1.2158781e+00   7.8234750e-01   7.6699204e-01   7.6585898e-01
   3.2209978e-01   1.2112664e+00   7.8297228e-01   7.6730987e-01   7.6587211e-01
   3.2273939e-01   1.2065749e+00   7.8360387e-01   7.6763281e-01   7.6589105e-01
   3.2337900e-01   1.2018077e+00   7.8424187e-01   7.6796054e-01   7.6591573e-01
   3.2401861e-01   1.1969643e+00   7.8488624e-01   7.6829300e-01   7.6594643e-01
   3.2465822e-01   1.1920501e+00   7.8553644e-01   7.6862979e-01   7.6598304e-01
   3.2529783e-01   1.1870721e+00   7.8619182e-01   7.6897040e-01   7.6602525e-01
   3.2593745e-01   1.1820328e+00   7.8685207e-01   7.6931459e-01   7.6607311e-01
   3.2657706e-01   1.1769327e+00   7.8751706e-01   7.6966222e-01   7.6612695e-01
   3.2721667e-01   1.1717806e+00   7.8818597e-01   7.7001268e-01   7.6618624e-01
   3.2785628e-01   1.1665804e+00   7.8885843e-01   7.7036569e-01   7.6625094e-01
   3.2849589e-01   1.1613324e+00   7.8953426e-01   7.7072108e-01   7.6632143e-01
   3.2913550e-01   1.1560434e+00   7.9021284e-01   7.7107838e-01   7.6639735e-01
   3.2977512e-01   1.1507181e+00   7.9089372e-01   7.7143724e-01   7.6647851e-01
   3.3041473e-01   1.1453589e+00   7.9157657e-01   7.7179741e-01   7.6656509e-01
   3.3105434e-01   1.1399696e+00   7.9226097e-01   7.7215855e-01   7.6665715e-01
   3.3169395e-01   1.1345556e+00   7.9294642e-01   7.7252029e-01   7.6675430e-01
   3.3233356e-01   1.1291206e+00   7.9363256e-01   7.7288235e-01   7.6685650e-01
   3.3297318e-01   1.1236667e+00   7.9431898e-01   7.7324440e-01   7.6696421e-01
   3.3361279e-01   1.1181997e+00   7.9500524e-01   7.7360612e-01   7.6707687e-01
   3.3425240e-01   1.1127228e+00   7.9569099e-01   7.7396724e-01   7.6719442e-01
   3.3489201e-01   1.1072393e+00   7.9637576e-01   7.7432739e-01   7.6731713e-01
   3.3553162e-01   1.1017533e+00   7.9705917e-01   7.7468629e-01   7.6744482e-01
   3.3617123e-01   1.0962683e+00   7.9774089e-01   7.7504370e-01   7.6757725e-01
   3.3681085e-01   1.0907876e+00   7.9842053e-01   7.7539932e-01   7.6771449e-01
   3.3745046e-01   1.0853153e+00   7.9909754e-01   7.7575272e-01   7.6785675e-01
   3.3809007e-01   1.0798542e+00   7.9977175e-01   7.7610380e-01   7.6800362e-01
   3.3872968e-01   1.0744073e+00   8.0044284e-01   7.7645232e-01   7.6815504e-01
   3.3936929e-01   1.0689792e+00   8.0111015e-01   7.7679776e-01   7.6831135e-01
   3.4000890e-01   1.0635721e+00   8.0177355e-01   7.7714006e-01   7.6847222e-01
   3.4064852e-01   1.0581885e+00   8.0243279e-01   7.7747903e-01   7.6863750e-01
   3.4128813e-01   1.0528323e+00   8.0308736e-01   7.7781428e-01   7.6880736e-01
   3.4192774e-01   1.0475072e+00   8.0373683e-01   7.7814550e-01   7.6898181e-01
   3.4256735e-01   1.0422140e+00   8.0438118e-01   7.7847270e-01   7.6916056e-01
   3.4320696e-01   1.0369554e+00   8.0502011e-01   7.7879566e-01   7.6934359e-01
   3.4384657e-01   1.0317376e+00   8.0565276e-01   7.7911373e-01   7.6953125e-01
   3.4448619e-01   1.0265595e+00   8.0627940e-01   7.7942715e-01   7.6972309e-01
   3.4512580e-01   1.0214233e+00   8.0689977e-01   7.7973574e-01   7.6991908e-01
   3.4576541e-01   1.0163343e+00   8.0751318e-01   7.8003897e-01   7.7011944e-01
   3.4640502e-01   1.0112934e+00   8.0811954e-01   7.8033680e-01   7.7032403e-01
   3.4704463e-01   1.0063011e+00   8.0871885e-01   7.8062927e-01   7.7053265e-01
   3.4768424e-01   1.0013604e+00   8.0931070e-01   7.8091607e-01   7.7074539e-01
   3.4832386e-01   9.9647623e-01   8.0989445e-01   7.8119673e-01   7.7096240e-01
   3.4896347e-01   9.9164625e-01   8.1047046e-01   7.8147157e-01   7.7118335e-01
   3.4960308e-01   9.8687204e-01   8.1103853e-01   7.8174044e-01   7.7140821e-01
   3.5024269e-01   9.8216042e-01   8.1159773e-01   7.8200268e-01   7.7163729e-01
   3.5088230e-01   9.7750869e-01   8.1214847e-01   7.8225860e-01   7.7187028e-01
   3.5152191e-01   9.7291730e-01   8.1269069e-01   7.8250820e-01   7.7210709e-01
   3.5216153e-01   9.6839055e-01   8.1322380e-01   7.8275106e-01   7.7234787e-01
   3.5280114e-01   9.6393025e-01   8.1374756e-01   7.8298701e-01   7.7259262e-01
   3.5344075e-01   9.5953399e-01   8.1426231e-01   7.8321635e-01   7.7284110e-01
   3.5408036e-01   9.5520325e-01   8.1476785e-01   7.8343895e-01   7.7309332e-01
   3.5471997e-01   9.5094491e-01   8.1526320e-01   7.8365411e-01   7.7334957e-01
   3.5535958e-01   9.4675347e-01   8.1574913e-01   7.8386244e-01   7.7360948e-01
   3.5599920e-01   9.4262964e-01   8.1622555e-01   7.8406387e-01   7.7387301e-01
   3.5663881e-01   9.3857898e-01   8.1669165e-01   7.8425786e-01   7.7414039e-01
   3.5727842e-01   9.3459954e-01   8.1714770e-01   7.8444464e-01   7.7441147e-01
   3.5791803e-01   9.3068952e-01   8.1759393e-01   7.8462438e-01   7.7468608e-01
   3.5855764e-01   9.2685145e-01   8.1802997e-01   7.8479687e-01   7.7496433e-01
   3.5919725e-01   9.2308880e-01   8.1845530e-01   7.8496175e-01   7.7524632e-01
   3.5983687e-01   9.1939662e-01   8.1887062e-01   7.8511955e-01   7.7553177e-01
   3.6047648e-01   9.1577510e-01   8.1927586e-01   7.8527026e-01   7.7582066e-01
   3.6111609e-01   9.1223101e-01   8.1967003e-01   7.8541320e-01   7.7611327e-01
   3.6175570e-01   9.0875851e-01   8.2005394e-01   7.8554898e-01   7.7640929e-01
   3.6239531e-01   9.0535682e-01   8.2042767e-01   7.8567768e-01   7.7670865e-01
   3.6303492e-01   9.0202960e-01   8.2079067e-01   7.8579895e-01   7.7701151e-01
   3.6367454e-01   8.9877659e-01   8.2114293e-01   7.8591282e-01   7.7731781e-01
   3.6431415e-01   8.9559393e-01   8.2148499e-01   7.8601969e-01   7.7762737e-01
   3.6495376e-01   8.9248219e-01   8.2181672e-01   7.8611951e-01   7.7794018e-01
   3.6559337e-01   8.8944664e-01   8.2213732e-01   7.8621175e-01   7.7825647e-01
   3.6623298e-01   8.8648042e-01   8.2244775e-01   7.8629712e-01   7.7857590e-01
   3.6687259e-01   8.8358311e-01   8.2274804e-01   7.8637565e-01   7.7889844e-01
   3.6751221e-01   8.8075936e-01   8.2303746e-01   7.8644690e-01   7.7922428e-01
   3.6815182e-01   8.7800541e-01   8.2331653e-01   7.8651125e-01   7.7955323e-01
   3.6879143e-01   8.7531871e-01   8.2358559e-01   7.8656895e-01   7.7988518e-01
   3.6943104e-01   8.7270094e-01   8.2384435e-01   7.8661984e-01   7.8022017e-01
   3.7007065e-01   8.7015372e-01   8.2409251e-01   7.8666378e-01   7.8055826e-01
   3.7071027e-01   8.6767168e-01   8.2433086e-01   7.8670131e-01   7.8089920e-01
   3.7134988e-01   8.6525413e-01   8.2455944e-01   7.8673249e-01   7.8124295e-01
   3.7198949e-01   8.6290647e-01   8.2477741e-01   7.8675680e-01   7.8158973e-01
   3.7262910e-01   8.6062201e-01   8.2498574e-01   7.8677491e-01   7.8193922e-01
   3.7326871e-01   8.5839954e-01   8.2518457e-01   7.8678696e-01   7.8229136e-01
   3.7390832e-01   8.5624165e-01   8.2537346e-01   7.8679269e-01   7.8264625e-01
   3.7454794e-01   8.5414677e-01   8.2555262e-01   7.8679226e-01   7.8300379e-01
   3.7518755e-01   8.5211112e-01   8.2572260e-01   7.8678607e-01   7.8336380e-01
   3.7582716e-01   8.5013471e-01   8.2588335e-01   7.8677411e-01   7.8372627e-01
   3.7646677e-01   8.4822067e-01   8.2603435e-01   7.8675610e-01   7.8409129e-01
   3.7710638e-01   8.4636289e-01   8.2617653e-01   7.8673265e-01   7.8445860e-01
   3.7774599e-01   8.4456044e-01   8.2630998e-01   7.8670385e-01   7.8482812e-01
   3.7838561e-01   8.4281657e-01   8.2643418e-01   7.8666941e-01   7.8519995e-01
   3.7902522e-01   8.4112722e-01   8.2654973e-01   7.8662974e-01   7.8557391e-01
   3.7966483e-01   8.3949005e-01   8.2665697e-01   7.8658507e-01   7.8594986e-01
   3.8030444e-01   8.3790600e-01   8.2675572e-01   7.8653534e-01   7.8632780e-01
   3.8094405e-01   8.3637529e-01   8.2684594e-01   7.8648055e-01   7.8670770e-01
   3.8158366e-01   8.3489354e-01   8.2692828e-01   7.8642112e-01   7.8708935e-01
   3.8222328e-01   8.3345974e-01   8.2700291e-01   7.8635718e-01   7.8747268e-01
   3.8286289e-01   8.3207756e-01   8.2706920e-01   7.8628840e-01   7.8785775e-01
   3.8350250e-01   8.3074120e-01   8.2712808e-01   7.8621536e-01   7.8824432e-01
   3.8414211e-01   8.2944954e-01   8.2717972e-01   7.8613818e-01   7.8863229e-01
   3.8478172e-01   8.2820418e-01   8.2722386e-01   7.8605674e-01   7.8902164e-01
   3.8542133e-01   8.2700317e-01   8.2726078e-01   7.8597125e-01   7.8941227e-01
   3.8606095e-01   8.2584362e-01   8.2729098e-01   7.8588200e-01   7.8980400e-01
   3.8670056e-01   8.2472534e-01   8.2731447e-01   7.8578904e-01   7.9019677e-01
   3.8734017e-01   8.2364973e-01   8.2733104e-01   7.8569228e-01   7.9059053e-01
   3.8797978e-01   8.2261239e-01   8.2734140e-01   7.8559215e-01   7.9098509e-01
   3.8861939e-01   8.2161237e-01   8.2734572e-01   7.8548876e-01   7.9138034e-01
   3.8925900e-01   8.2065164e-01   8.2734370e-01   7.8538199e-01   7.9177624e-01
   3.8989862e-01   8.1972684e-01   8.2733591e-01   7.8527216e-01   7.9217261e-01
   3.9053823e-01   8.1883628e-01   8.2732263e-01   7.8515946e-01   7.9256935e-01
   3.9117784e-01   8.1798040e-01   8.2730382e-01   7.8504389e-01   7.9296635e-01
   3.9181745e-01   8.1715876e-01   8.2727960e-01   7.8492555e-01   7.9336348e-01
   3.9245706e-01   8.1636839e-01   8.2725046e-01   7.8480471e-01   7.9376062e-01
   3.9309667e-01   8.1560846e-01   8.2721658e-01   7.8468150e-01   7.9415765e-01
   3.9373629e-01   8.1488096e-01   8.2717771e-01   7.8455580e-01   7.9455442e-01
   3.9437590e-01   8.1418191e-01   8.2713451e-01   7.8442799e-01   7.9495082e-01
   3.9501551e-01   8.1351045e-01   8.2708716e-01   7.8429817e-01   7.9534673e-01
   3.9565512e-01   8.1286745e-01   8.2703561e-01   7.8416634e-01   7.9574199e-01
   3.9629473e-01   8.1225125e-01   8.2698017e-01   7.8403269e-01   7.9613646e-01
   3.9693434e-01   8.1166001e-01   8.2692118e-01   7.8389740e-01   7.9653005e-01
   3.9757396e-01   8.1109352e-01   8.2685876e-01   7.8376055e-01   7.9692261e-01
   3.9821357e-01   8.1055219e-01   8.2679294e-01   7.8362218e-01   7.9731393e-01
   3.9885318e-01   8.1003334e-01   8.2672418e-01   7.8348252e-01   7.9770396e-01
   3.9949279e-01   8.0953624e-01   8.2665267e-01   7.8334169e-01   7.9809257e-01
   4.0013240e-01   8.0906193e-01   8.2657840e-01   7.8319969e-01   7.9847948e-01
   4.0077201e-01   8.0860814e-01   8.2650177e-01   7.8305674e-01   7.9886466e-01
   4.0141163e-01   8.0817382e-01   8.2642300e-01   7.8291295e-01   7.9924801e-01
   4.0205124e-01   8.0775915e-01   8.2634221e-01   7.8276840e-01   7.9962928e-01
   4.0269085e-01   8.0736358e-01   8.2625961e-01   7.8262319e-01   8.0000830e-01
   4.0333046e-01   8.0698538e-01   8.2617550e-01   7.8247747e-01   8.0038505e-01
   4.0397007e-01   8.0662403e-01   8.2609006e-01   7.8233134e-01   8.0075938e-01
   4.0460968e-01   8.0628036e-01   8.2600341e-01   7.8218488e-01   8.0113090e-01
   4.0524930e-01   8.0595212e-01   8.2591588e-01   7.8203823e-01   8.0149971e-01
   4.0588891e-01   8.0563876e-01   8.2582767e-01   7.8189148e-01   8.0186568e-01
   4.0652852e-01   8.0534066e-01   8.2573893e-01   7.8174472e-01   8.0222846e-01
   4.0716813e-01   8.0505673e-01   8.2564993e-01   7.8159808e-01   8.0258798e-01
   4.0780774e-01   8.0478594e-01   8.2556086e-01   7.8145164e-01   8.0294421e-01
   4.0844736e-01   8.0452814e-01   8.2547194e-01   7.8130549e-01   8.0329692e-01
   4.0908697e-01   8.0428334e-01   8.2538340e-01   7.8115977e-01   8.0364579e-01
   4.0972658e-01   8.0405012e-01   8.2529543e-01   7.8101452e-01   8.0399092e-01
   4.1036619e-01   8.0382802e-01   8.2520823e-01   7.8086985e-01   8.0433219e-01
   4.1100580e-01   8.0361752e-01   8.2512209e-01   7.8072590e-01   8.0466908e-01
   4.1164541e-01   8.0341731e-01   8.2503717e-01   7.8058271e-01   8.0500175e-01
   4.1228503e-01   8.0322684e-01   8.2495365e-01   7.8044036e-01   8.0533011e-01
   4.1292464e-01   8.0304616e-01   8.2487180e-01   7.8029897e-01   8.0565381e-01
   4.1356425e-01   8.0287485e-01   8.2479187e-01   7.8015864e-01   8.0597266e-01
   4.1420386e-01   8.0271205e-01   8.2471396e-01   7.8001940e-01   8.0628678e-01
   4.1484347e-01   8.0255746e-01   8.2463829e-01   7.7988133e-01   8.0659597e-01
   4.1548308e-01   8.0241136e-01   8.2456529e-01   7.7974462e-01   8.0689968e-01
   4.1612270e-01   8.0227265e-01   8.2449494e-01   7.7960923e-01   8.0719821e-01
   4.1676231e-01   8.0214101e-01   8.2442743e-01   7.7947524e-01   8.0749146e-01
   4.1740192e-01   8.0201661e-01   8.2436319e-01   7.7934283e-01   8.0777887e-01
   4.1804153e-01   8.0189881e-01   8.2430233e-01   7.7921200e-01   8.0806054e-01
   4.1868114e-01   8.0178714e-01   8.2424492e-01   7.7908279e-01   8.0833650e-01
   4.1932075e-01   8.0168149e-01   8.2419130e-01   7.7895531e-01   8.0860643e-01
   4.1996037e-01   8.0158178e-01   8.2414183e-01   7.7882970e-01   8.0886996e-01
   4.2059998e-01   8.0148735e-01   8.2409645e-01   7.7870590e-01   8.0912738e-01
   4.2123959e-01   8.0139795e-01   8.2405533e-01   7.7858398e-01   8.0937858e-01
   4.2187920e-01   8.0131379e-01   8.2401912e-01   7.7846419e-01   8.0962281e-01
   4.2251881e-01   8.0123419e-01   8.2398764e-01   7.7834641e-01   8.0986050e-01
   4.2315842e-01   8.0115891e-01   8.2396105e-01   7.7823069e-01   8.1009159e-01
   4.2379804e-01   8.0108797e-01   8.2393980e-01   7.7811720e-01   8.1031558e-01
   4.2443765e-01   8.0102110e-01   8.2392411e-01   7.7800599e-01   8.1053238e-01
   4.2507726e-01   8.0095791e-01   8.2391390e-01   7.7789700e-01   8.1074222e-01
   4.2571687e-01   8.0089829e-01   8.2390943e-01   7.7779032e-01   8.1094489e-01
   4.2635648e-01   8.0084229e-01   8.2391137e-01   7.7768618e-01   8.1113972e-01
   4.2699609e-01   8.0078943e-01   8.2391938e-01   7.7758442e-01   8.1132724e-01
   4.2763571e-01   8.0073956e-01   8.2393365e-01   7.7748509e-01   8.1150737e-01
   4.2827532e-01   8.0069274e-01   8.2395487e-01   7.7738841e-01   8.1167941e-01
   4.2891493e-01   8.0064866e-01   8.2398292e-01   7.7729432e-01   8.1184362e-01
   4.2955454e-01   8.0060712e-01   8.2401781e-01   7.7720279e-01   8.1200012e-01
   4.3019415e-01   8.0056806e-01   8.2405997e-01   7.7711396e-01   8.1214854e-01
   4.3083376e-01   8.0053142e-01   8.2410984e-01   7.7702794e-01   8.1228852e-01
   4.3147338e-01   8.0049691e-01   8.2416712e-01   7.7694460e-01   8.1242050e-01
   4.3211299e-01   8.0046444e-01   8.2423197e-01   7.7686397e-01   8.1254441e-01
   4.3275260e-01   8.0043407e-01   8.2430537e-01   7.7678637e-01   8.1265935e-01
   4.3339221e-01   8.0040551e-01   8.2438677e-01   7.7671156e-01   8.1276599e-01
   4.3403182e-01   8.0037866e-01   8.2447630e-01   7.7663956e-01   8.1286432e-01
   4.3467143e-01   8.0035351e-01   8.2457463e-01   7.7657057e-01   8.1295375e-01
   4.3531105e-01   8.0032994e-01   8.2468184e-01   7.7650458e-01   8.1303433e-01
   4.3595066e-01   8.0030781e-01   8.2479772e-01   7.7644150e-01   8.1310637e-01
   4.3659027e-01   8.0028705e-01   8.2492260e-01   7.7638138e-01   8.1316966e-01
   4.3722988e-01   8.0026766e-01   8.2505727e-01   7.7632447e-01   8.1322352e-01
   4.3786949e-01   8.0024947e-01   8.2520114e-01   7.7627053e-01   8.1326867e-01
   4.3850910e-01   8.0023241e-01   8.2535437e-01   7.7621957e-01   8.1330503e-01
   4.3914872e-01   8.0021649e-01   8.2551788e-01   7.7617187e-01   8.1333186e-01
   4.3978833e-01   8.0020159e-01   8.2569132e-01   7.7612726e-01   8.1334959e-01
   4.4042794e-01   8.0018763e-01   8.2587462e-01   7.7608570e-01   8.1335841e-01
   4.4106755e-01   8.0017459e-01   8.2606832e-01   7.7604731e-01   8.1335790e-01
   4.4170716e-01   8.0016242e-01   8.2627286e-01   7.7601218e-01   8.1334782e-01
   4.4234677e-01   8.0015103e-01   8.2648774e-01   7.7598013e-01   8.1332871e-01
   4.4298639e-01   8.0014038e-01   8.2671310e-01   7.7595117e-01   8.1330054e-01
   4.4362600e-01   8.0013047e-01   8.2695020e-01   7.7592562e-01   8.1326235e-01
   4.4426561e-01   8.0012121e-01   8.2719811e-01   7.7590318e-01   8.1321504e-01
   4.4490522e-01   8.0011256e-01   8.2745697e-01   7.7588384e-01   8.1315860e-01
   4.4554483e-01   8.0010450e-01   8.2772760e-01   7.7586781e-01   8.1309245e-01
   4.4618445e-01   8.0009699e-01   8.2800994e-01   7.7585501e-01   8.1301678e-01
   4.4682406e-01   8.0008998e-01   8.2830366e-01   7.7584533e-01   8.1293195e-01
   4.4746367e-01   8.0008345e-01   8.2860913e-01   7.7583882e-01   8.1283777e-01
   4.4810328e-01   8.0007738e-01   8.2892722e-01   7.7583568e-01   8.1273367e-01
   4.4874289e-01   8.0007172e-01   8.2925711e-01   7.7583564e-01   8.1262043e-01
   4.4938250e-01   8.0006644e-01   8.2959890e-01   7.7583869e-01   8.1249805e-01
   4.5002212e-01   8.0006155e-01   8.2995377e-01   7.7584510e-01   8.1236577e-01
   4.5066173e-01   8.0005700e-01   8.3032105e-01   7.7585464e-01   8.1222421e-01
   4.5130134e-01   8.0005276e-01   8.3070062e-01   7.7586725e-01   8.1207356e-01
   4.5194095e-01   8.0004882e-01   8.3109316e-01   7.7588306e-01   8.1191345e-01
   4.5258056e-01   8.0004516e-01   8.3149900e-01   7.7590209e-01   8.1174377e-01
   4.5322017e-01   8.0004176e-01   8.3191748e-01   7.7592416e-01   8.1156510e-01
   4.5385979e-01   8.0003860e-01   8.3234877e-01   7.7594924e-01   8.1137744e-01
   4.5449940e-01   8.0003568e-01   8.3279424e-01   7.7597762e-01   8.1117997e-01
   4.5513901e-01   8.0003296e-01   8.3325269e-01   7.7600898e-01   8.1097363e-01
   4.5577862e-01   8.0003044e-01   8.3372422e-01   7.7604330e-01   8.1075847e-01
   4.5641823e-01   8.0002810e-01   8.3420982e-01   7.7608075e-01   8.1053396e-01
   4.5705784e-01   8.0002594e-01   8.3470920e-01   7.7612121e-01   8.1030041e-01
   4.5769746e-01   8.0002393e-01   8.3522196e-01   7.7616457e-01   8.1005822e-01
   4.5833707e-01   8.0002207e-01   8.3574854e-01   7.7621086e-01   8.0980723e-01
   4.5897668e-01   8.0002035e-01   8.3628973e-01   7.7626020e-01   8.0954706e-01
   4.5961629e-01   8.0001876e-01   8.3684458e-01   7.7631235e-01   8.0927846e-01
   4.6025590e-01   8.0001728e-01   8.3741314e-01   7.7636728e-01   8.0900150e-01
   4.6089551e-01   8.0001592e-01   8.3799674e-01   7.7642520e-01   8.0871552e-01
   4.6153513e-01   8.0001466e-01   8.3859444e-01   7.7648587e-01   8.0842123e-01
   4.6217474e-01   8.0001349e-01   8.3920608e-01   7.7654922e-01   8.0811884e-01
   4.6281435e-01   8.0001242e-01   8.3983242e-01   7.7661534e-01   8.0780804e-01
   4.6345396e-01   8.0001142e-01   8.4047363e-01   7.7668421e-01   8.0748890e-01
   4.6409357e-01   8.0001051e-01   8.4112899e-01   7.7675566e-01   8.0716194e-01
   4.6473318e-01   8.0000966e-01   8.4179866e-01   7.7682966e-01   8.0682722e-01
   4.6537280e-01   8.0000888e-01   8.4248397e-01   7.7690640e-01   8.0648415e-01
   4.6601241e-01   8.0000815e-01   8.4318359e-01   7.7698558e-01   8.0613361e-01
   4.6665202e-01   8.0000749e-01   8.4389757e-01   7.7706718e-01   8.0577568e-01
   4.6729163e-01   8.0000688e-01   8.4462698e-01   7.7715131e-01   8.0540998e-01
   4.6793124e-01   8.0000631e-01   8.4537131e-01   7.7723785e-01   8.0503692e-01
   4.6857085e-01   8.0000579e-01   8.4613013e-01   7.7732667e-01   8.0465685e-01
   4.6921047e-01   8.0000531e-01   8.4690390e-01   7.7741779e-01   8.0426968e-01
   4.6985008e-01   8.0000487e-01   8.4769329e-01   7.7751125e-01   8.0387527e-01
   4.7048969e-01   8.0000446e-01   8.4849726e-01   7.7760686e-01   8.0347425e-01
   4.7112930e-01   8.0000409e-01   8.4931582e-01   7.7770456e-01   8.0306675e-01
   4.7176891e-01   8.0000375e-01   8.5015037e-01   7.7780448e-01   8.0265233e-01
   4.7240852e-01   8.0000343e-01   8.5099970e-01   7.7790642e-01   8.0223166e-01
   4.7304814e-01   8.0000314e-01   8.5186367e-01   7.7801030e-01   8.0180495e-01
   4.7368775e-01   8.0000287e-01   8.5274306e-01   7.7811616e-01   8.0137204e-01
   4.7432736e-01   8.0000263e-01   8.5363786e-01   7.7822395e-01   8.0093311e-01
   4.7496697e-01   8.0000240e-01   8.5454732e-01   7.7833352e-01   8.0048860e-01
   4.7560658e-01   8.0000220e-01   8.5547159e-01   7.7844484e-01   8.0003861e-01
   4.7624619e-01   8.0000201e-01   8.5641187e-01   7.7855797e-01   7.9958287e-01
   4.7688581e-01   8.0000184e-01   8.5736678e-01   7.7867272e-01   7.9912206e-01
   4.7752542e-01   8.0000168e-01   8.5833630e-01   7.7878902e-01   7.9865632e-01
   4.7816503e-01   8.0000153e-01   8.5932152e-01   7.7890693e-01   7.9818547e-01
   4.7880464e-01   8.0000140e-01   8.6032175e-01   7.7902633e-01   7.9770992e-01
   4.7944425e-01   8.0000127e-01   8.6133652e-01   7.7914710e-01   7.9722998e-01
   4.8008386e-01   8.0000116e-01   8.6236631e-01   7.7926924e-01   7.9674565e-01
   4.8072348e-01   8.0000106e-01   8.6341160e-01   7.7939273e-01   7.9625701e-01
   4.8136309e-01   8.0000097e-01   8.6447134e-01   7.7951741e-01   7.9576452e-01
   4.8200270e-01   8.0000088e-01   8.6554549e-01   7.7964324e-01   7.9526834e-01
   4.8264231e-01   8.0000080e-01   8.6663540e-01   7.7977025e-01   7.9476833e-01
   4.8328192e-01   8.0000073e-01   8.6773972e-01   7.7989828e-01   7.9426501e-01
   4.8392153e-01   8.0000066e-01   8.6885830e-01   7.8002726e-01   7.9375858e-01
   4.8456115e-01   8.0000060e-01   8.6999189e-01   7.8015719e-01   7.9324907e-01
   4.8520076e-01   8.0000055e-01   8.7114030e-01   7.8028798e-01   7.9273671e-01
   4.8584037e-01   8.0000050e-01   8.7230278e-01   7.8041953e-01   7.9222183e-01
   4.8647998e-01   8.0000045e-01   8.7347950e-01   7.8055180e-01   7.9170458e-01
   4.8711959e-01   8.0000041e-01   8.7467138e-01   7.8068475e-01   7.9118502e-01
   4.8775921e-01   8.0000038e-01   8.7587713e-01   7.8081828e-01   7.9066354e-01
   4.8839882e-01   8.0000034e-01   8.7709666e-01   7.8095232e-01   7.9014032e-01
   4.8903843e-01   8.0000031e-01   8.7833097e-01   7.8108683e-01   7.8961546e-01
   4.8967804e-01   8.0000028e-01   8.7957924e-01   7.8122173e-01   7.8908927e-01
   4.9031765e-01   8.0000026e-01   8.8084103e-01   7.8135694e-01   7.8856196e-01
   4.9095726e-01   8.0000023e-01   8.8211675e-01   7.8149242e-01   7.8803370e-01
   4.9159688e-01   8.0000021e-01   8.8340669e-01   7.8162808e-01   7.8750470e-01
   4.9223649e-01   8.0000019e-01   8.8470985e-01   7.8176387e-01   7.8697523e-01
   4.9287610e-01   8.0000017e-01   8.8602613e-01   7.8189971e-01   7.8644546e-01
   4.9351571e-01   8.0000016e-01   8.8735674e-01   7.8203554e-01   7.8591562e-01
   4.9415532e-01   8.0000014e-01   8.8870028e-01   7.8217128e-01   7.8538592e-01
   4.9479493e-01   8.0000013e-01   8.9005660e-01   7.8230689e-01   7.8485658e-01
   4.9543455e-01   8.0000012e-01   8.9142635e-01   7.8244228e-01   7.8432783e-01
   4.9607416e-01   8.0000010e-01   8.9280918e-01   7.8257739e-01   7.8379989e-01
   4.9671377e-01   8.0000009e-01   8.9420442e-01   7.8271217e-01   7.8327294e-01
   4.9735338e-01   8.0000009e-01   8.9561217e-01   7.8284654e-01   7.8274721e-01
   4.9799299e-01   8.0000008e-01   8.9703310e-01   7.8298041e-01   7.8222301e-01
   4.9863260e-01   8.0000007e-01   8.9846602e-01   7.8311375e-01   7.8170043e-01
   4.9927222e-01   8.0000006e-01   8.9991081e-01   7.8324651e-01   7.8117969e-01
   4.9991183e-01   8.0000006e-01   9.0136829e-01   7.8337857e-01   7.8066115e-01
   5.0055144e-01   8.0000005e-01   9.0283757e-01   7.8350989e-01   7.8014493e-01
   5.0119105e-01   8.0000005e-01   9.0431827e-01   7.8364044e-01   7.7963117e-01
   5.0183066e-01   8.0000004e-01   9.0581071e-01   7.8377013e-01   7.7912020e-01
   5.0247027e-01   8.0000004e-01   9.0731494e-01   7.8389886e-01   7.7861230e-01
   5.0310989e-01   8.0000003e-01   9.0883009e-01   7.8402663e-01   7.7810749e-01
   5.0374950e-01   8.0000003e-01   9.1035605e-01   7.8415339e-01   7.7760598e-01
   5.0438911e-01   8.0000003e-01   9.1189369e-01   7.8427896e-01   7.7710835e-01
   5.0502872e-01   8.0000002e-01   9.1344176e-01   7.8440340e-01   7.7661444e-01
   5.0566833e-01   8.0000002e-01   9.1500009e-01   7.8452664e-01   7.7612444e-01
   5.0630794e-01   8.0000002e-01   9.1656915e-01   7.8464856e-01   7.7563884e-01
   5.0694756e-01   8.0000002e-01   9.1814850e-01   7.8476912e-01   7.7515774e-01
   5.0758717e-01   8.0000002e-01   9.1973755e-01   7.8488832e-01   7.7468116e-01
   5.0822678e-01   8.0000001e-01   9.2133636e-01   7.8500607e-01   7.7420942e-01
   5.0886639e-01   8.0000001e-01   9.2294525e-01   7.8512223e-01   7.7374301e-01
   5.0950600e-01   8.0000001e-01   9.2456327e-01   7.8523686e-01   7.7328172e-01
   5.1014561e-01   8.0000001e-01   9.2619024e-01   7.8534992e-01   7.7282574e-01
   5.1078523e-01   8.0000001e-01   9.2782672e-01   7.8546121e-01   7.7237576e-01
   5.1142484e-01   8.0000001e-01   9.2947187e-01   7.8557078e-01   7.7193158e-01
   5.1206445e-01   8.0000001e-01   9.3112537e-01   7.8567863e-01   7.7149328e-01
   5.1270406e-01   8.0000001e-01   9.3278737e-01   7.8578462e-01   7.7106135e-01
   5.1334367e-01   8.0000001e-01   9.3445774e-01   7.8588868e-01   7.7063604e-01
   5.1398328e-01   8.0000001e-01   9.3613580e-01   7.8599086e-01   7.7021718e-01
   5.1462290e-01   8.0000000e-01   9.3782141e-01   7.8609111e-01   7.6980497e-01
   5.1526251e-01   8.0000000e-01   9.3951499e-01   7.8618920e-01   7.6940024e-01
   5.1590212e-01   8.0000000e-01   9.4121562e-01   7.8628528e-01   7.6900250e-01
   5.1654173e-01   8.0000000e-01   9.4292307e-01   7.8637931e-01   7.6861191e-01
   5.1718134e-01   8.0000000e-01   9.4463758e-01   7.8647110e-01   7.6822914e-01
   5.1782095e-01   8.0000000e-01   9.4635867e-01   7.8656068e-01   7.6785413e-01
   5.1846057e-01   8.0000000e-01   9.4808589e-01   7.8664809e-01   7.6748677e-01
   5.1910018e-01   8.0000000e-01   9.4981919e-01   7.8673322e-01   7.6712745e-01
   5.1973979e-01   8.0000000e-01   9.5155859e-01   7.8681593e-01   7.6677671e-01
   5.2037940e-01   8.0000000e-01   9.5330341e-01   7.8689635e-01   7.6643411e-01
   5.2101901e-01   8.0000000e-01   9.5505343e-01   7.8697445e-01   7.6609979e-01
   5.2165862e-01   8.0000000e-01   9.5680885e-01   7.8704998e-01   7.6577468e-01
   5.2229824e-01   8.0000000e-01   9.5856902e-01   7.8712309e-01   7.6545826e-01
   5.2293785e-01   8.0000000e-01   9.6033365e-01   7.8719378e-01   7.6515057e-01
   5.2357746e-01   8.0000000e-01   9.6210271e-01   7.8726191e-01   7.6485218e-01
   5.2421707e-01   8.0000000e-01   9.6387593e-01   7.8732742e-01   7.6456328e-01
   5.2485668e-01   8.0000000e-01   9.6565286e-01   7.8739042e-01   7.6428352e-01
   5.2549630e-01   8.0000000e-01   9.6743328e-01   7.8745087e-01   7.6401311e-01
   5.2613591e-01   8.0000000e-01   9.6921720e-01   7.8750853e-01   7.6375297e-01
   5.2677552e-01   8.0000000e-01   9.7100404e-01   7.8756360e-01   7.6350235e-01
   5.2741513e-01   8.0000000e-01   9.7279358e-01   7.8761608e-01   7.6326136e-01
   5.2805474e-01   8.0000000e-01   9.7458572e-01   7.8766575e-01   7.6303082e-01
   5.2869435e-01   8.0000000e-01   9.7638007e-01   7.8771269e-01   7.6281045e-01
   5.2933397e-01   8.0000000e-01   9.7817632e-01   7.8775698e-01   7.6260004e-01
   5.2997358e-01   8.0000000e-01   9.7997426e-01   7.8779850e-01   7.6240001e-01
   5.3061319e-01   8.0000000e-01   9.8177365e-01   7.8783715e-01   7.6221088e-01
   5.3125280e-01   8.0000000e-01   9.8357414e-01   7.8787310e-01   7.6203202e-01
   5.3189241e-01   8.0000000e-01   9.8537547e-01   7.8790633e-01   7.6186349e-01
   5.3253202e-01   8.0000000e-01   9.8717740e-01   7.8793658e-01   7.6170640e-01
   5.3317164e-01   8.0000000e-01   9.8897962e-01   7.8796407e-01   7.6155993e-01
   5.3381125e-01   8.0000000e-01   9.9078185e-01   7.8798882e-01   7.6142404e-01
   5.3445086e-01   8.0000000e-01   9.9258382e-01   7.8801068e-01   7.6129941e-01
   5.3509047e-01   8.0000000e-01   9.9438522e-01   7.8802965e-01   7.6118605e-01
   5.3573008e-01   8.0000000e-01   9.9618581e-01   7.8804587e-01   7.6108349e-01
   5.3636969e-01   8.0000000e-01   9.9798532e-01   7.8805930e-01   7.6099195e-01
   5.3700931e-01   8.0000000e-01   9.9978334e-01   7.8806972e-01   7.6091231e-01
   5.3764892e-01   8.0000000e-01   1.0015797e+00   7.8807739e-01   7.6084365e-01
   5.3828853e-01   8.0000000e-01   1.0033742e+00   7.8808230e-01   7.6078601e-01
   5.3892814e-01   8.0000000e-01   1.0051663e+00   7.8808426e-01   7.6074028e-01
   5.3956775e-01   8.0000000e-01   1.0069558e+00   7.8808341e-01   7.6070595e-01
   5.4020736e-01   8.0000000e-01   1.0087427e+00   7.8807982e-01   7.6068276e-01
   5.4084698e-01   8.0000000e-01   1.0105263e+00   7.8807341e-01   7.6067114e-01
   5.4148659e-01   8.0000000e-01   1.0123065e+00   7.8806411e-01   7.6067146e-01
   5.4212620e-01   8.0000000e-01   1.0140830e+00   7.8805210e-01   7.6068299e-01
   5.4276581e-01   8.0000000e-01   1.0158557e+00   7.8803741e-01   7.6070575e-01
   5.4340542e-01   8.0000000e-01   1.0176238e+00   7.8801977e-01   7.6074085e-01
   5.4404503e-01   8.0000000e-01   1.0193874e+00   7.8799947e-01   7.6078725e-01
   5.4468465e-01   8.0000000e-01   1.0211464e+00   7.8797653e-01   7.6084488e-01
   5.4532426e-01   8.0000000e-01   1.0229000e+00   7.8795081e-01   7.6091442e-01
   5.4596387e-01   8.0000000e-01   1.0246482e+00   7.8792239e-01   7.6099569e-01
   5.4660348e-01   8.0000000e-01   1.0263907e+00   7.8789138e-01   7.6108817e-01
   5.4724309e-01   8.0000000e-01   1.0281274e+00   7.8785778e-01   7.6119206e-01
   5.4788270e-01   8.0000000e-01   1.0298574e+00   7.8782143e-01   7.6130808e-01
   5.4852232e-01   8.0000000e-01   1.0315809e+00   7.8778258e-01   7.6143525e-01
   5.4916193e-01   8.0000000e-01   1.0332978e+00   7.8774126e-01   7.6157354e-01
   5.4980154e-01   8.0000000e-01   1.0350072e+00   7.8769730e-01   7.6172381e-01
   5.5044115e-01   8.0000000e-01   1.0367092e+00   7.8765087e-01   7.6188537e-01
   5.5108076e-01   8.0000000e-01   1.0384037e+00   7.8760206e-01   7.6205792e-01
   5.5172037e-01   8.0000000e-01   1.0400901e+00   7.8755081e-01   7.6224186e-01
   5.5235999e-01   8.0000000e-01   1.0417679e+00   7.8749711e-01   7.6243738e-01
   5.5299960e-01   8.0000000e-01   1.0434373e+00   7.8744113e-01   7.6264372e-01
   5.5363921e-01   8.0000000e-01   1.0450982e+00   7.8738291e-01   7.6286083e-01
   5.5427882e-01   8.0000000e-01   1.0467492e+00   7.8732226e-01   7.6308974e-01
   5.5491843e-01   8.0000000e-01   1.0483911e+00   7.8725946e-01   7.6332928e-01
   5.5555804e-01   8.0000000e-01   1.0500235e+00   7.8719454e-01   7.6357936e-01
   5.5619766e-01   8.0000000e-01   1.0516456e+00   7.8712742e-01   7.6384055e-01
   5.5683727e-01   8.0000000e-01   1.0532573e+00   7.8705819e-01   7.6411255e-01
   5.5747688e-01   8.0000000e-01   1.0548588e+00   7.8698697e-01   7.6439482e-01
   5.5811649e-01   8.0000000e-01   1.0564495e+00   7.8691378e-01   7.6468751e-01
   5.5875610e-01   8.0000000e-01   1.0580286e+00   7.8683854e-01   7.6499111e-01
   5.5939571e-01   8.0000000e-01   1.0595966e+00   7.8676146e-01   7.6530469e-01
   5.6003533e-01   8.0000000e-01   1.0611533e+00   7.8668259e-01   7.6562814e-01
   5.6067494e-01   8.0000000e-01   1.0626975e+00   7.8660184e-01   7.6596218e-01
   5.6131455e-01   8.0000000e-01   1.0642296e+00   7.8651936e-01   7.6630604e-01
   5.6195416e-01   8.0000000e-01   1.0657496e+00   7.8643526e-01   7.6665941e-01
   5.6259377e-01   8.0000000e-01   1.0672567e+00   7.8634951e-01   7.6702260e-01
   5.6323339e-01   8.0000000e-01   1.0687505e+00   7.8626214e-01   7.6739560e-01
   5.6387300e-01   8.0000000e-01   1.0702314e+00   7.8617331e-01   7.6777772e-01
   5.6451261e-01   8.0000000e-01   1.0716992e+00   7.8608307e-01   7.6816887e-01
   5.6515222e-01   8.0000000e-01   1.0731522e+00   7.8599134e-01   7.6856976e-01
   5.6579183e-01   8.0000000e-01   1.0745917e+00   7.8589832e-01   7.6897934e-01
   5.6643144e-01   8.0000000e-01   1.0760173e+00   7.8580408e-01   7.6939748e-01
   5.6707106e-01   8.0000000e-01   1.0774279e+00   7.8570858e-01   7.6982458e-01
   5.6771067e-01   8.0000000e-01   1.0788236e+00   7.8561195e-01   7.7026021e-01
   5.6835028e-01   8.0000000e-01   1.0802047e+00   7.8551427e-01   7.7070393e-01
   5.6898989e-01   8.0000000e-01   1.0815706e+00   7.8541558e-01   7.7115577e-01
   5.6962950e-01   8.0000000e-01   1.0829203e+00   7.8531592e-01   7.7161596e-01
   5.7026911e-01   8.0000000e-01   1.0842547e+00   7.8521540e-01   7.7208372e-01
   5.7090873e-01   8.0000000e-01   1.0855736e+00   7.8511411e-01   7.7255888e-01
   5.7154834e-01   8.0000000e-01   1.0868754e+00   7.8501203e-01   7.7304191e-01
   5.7218795e-01   8.0000000e-01   1.0881609e+00   7.8490930e-01   7.7353207e-01
   5.7282756e-01   8.0000000e-01   1.0894303e+00   7.8480600e-01   7.7402909e-01
   5.7346717e-01   8.0000000e-01   1.0906824e+00   7.8470215e-01   7.7453310e-01
   5.7410678e-01   8.0000000e-01   1.0919170e+00   7.8459785e-01   7.7504394e-01
   5.7474640e-01   8.0000000e-01   1.0931347e+00   7.8449318e-01   7.7556106e-01
   5.7538601e-01   8.0000000e-01   1.0943353e+00   7.8438820e-01   7.7608431e-01
   5.7602562e-01   8.0000000e-01   1.0955169e+00   7.8428297e-01   7.7661402e-01
   5.7666523e-01   8.0000000e-01   1.0966810e+00   7.8417759e-01   7.7714939e-01
   5.7730484e-01   8.0000000e-01   1.0978274e+00   7.8407213e-01   7.7769025e-01
   5.7794445e-01   8.0000000e-01   1.0989547e+00   7.8396665e-01   7.7823675e-01
   5.7858407e-01   8.0000000e-01   1.1000633e+00   7.8386123e-01   7.7878846e-01
   5.7922368e-01   8.0000000e-01   1.1011536e+00   7.8375595e-01   7.7934502e-01
   5.7986329e-01   8.0000000e-01   1.1022248e+00   7.8365088e-01   7.7990636e-01
   5.8050290e-01   8.0000000e-01   1.1032761e+00   7.8354612e-01   7.8047243e-01
   5.8114251e-01   8.0000000e-01   1.1043084e+00   7.8344171e-01   7.8104269e-01
   5.8178212e-01   8.0000000e-01   1.1053218e+00   7.8333773e-01   7.8161692e-01
   5.8242174e-01   8.0000000e-01   1.1063141e+00   7.8323430e-01   7.8219525e-01
   5.8306135e-01   8.0000000e-01   1.1072868e+00   7.8313145e-01   7.8277714e-01
   5.8370096e-01   8.0000000e-01   1.1082399e+00   7.8302926e-01   7.8336232e-01
   5.8434057e-01   8.0000000e-01   1.1091722e+00   7.8292783e-01   7.8395073e-01
   5.8498018e-01   8.0000000e-01   1.1100837e+00   7.8282725e-01   7.8454212e-01
   5.8561979e-01   8.0000000e-01   1.1109750e+00   7.8272755e-01   7.8513611e-01
   5.8625941e-01   8.0000000e-01   1.1118458e+00   7.8262880e-01   7.8573250e-01
   5.8689902e-01   8.0000000e-01   1.1126944e+00   7.8253118e-01   7.8633123e-01
   5.8753863e-01   8.0000000e-01   1.1135224e+00   7.8243466e-01   7.8693185e-01
   5.8817824e-01   8.0000000e-01   1.1143297e+00   7.8233931e-01   7.8753413e-01
   5.8881785e-01   8.0000000e-01   1.1151146e+00   7.8224530e-01   7.8813795e-01
   5.8945746e-01   8.0000000e-01   1.1158779e+00   7.8215266e-01   7.8874299e-01
   5.9009708e-01   8.0000000e-01   1.1166200e+00   7.8206142e-01   7.8934896e-01
   5.9073669e-01   8.0000000e-01   1.1173402e+00   7.8197169e-01   7.8995568e-01
   5.9137630e-01   8.0000000e-01   1.1180374e+00   7.8188362e-01   7.9056289e-01
   5.9201591e-01   8.0000000e-01   1.1187131e+00   7.8179716e-01   7.9117031e-01
   5.9265552e-01   8.0000000e-01   1.1193671e+00   7.8171239e-01   7.9177773e-01
   5.9329513e-01   8.0000000e-01   1.1199973e+00   7.8162955e-01   7.9238486e-01
   5.9393475e-01   8.0000000e-01   1.1206053e+00   7.8154856e-01   7.9299147e-01
   5.9457436e-01   8.0000000e-01   1.1211914e+00   7.8146947e-01   7.9359733e-01
   5.9521397e-01   8.0000000e-01   1.1217540e+00   7.8139247e-01   7.9420216e-01
   5.9585358e-01   8.0000000e-01   1.1222934e+00   7.8131761e-01   7.9480569e-01
   5.9649319e-01   8.0000000e-01   1.1228104e+00   7.8124486e-01   7.9540774e-01
   5.9713280e-01   8.0000000e-01   1.1233046e+00   7.8117433e-01   7.9600806e-01
   5.9777242e-01   8.0000000e-01   1.1237742e+00   7.8110625e-01   7.9660624e-01
   5.9841203e-01   8.0000000e-01   1.1242212e+00   7.8104049e-01   7.9720221e-01
   5.9905164e-01   8.0000000e-01   1.1246455e+00   7.8097711e-01   7.9779575e-01
   5.9969125e-01   8.0000000e-01   1.1250452e+00   7.8091638e-01   7.9838640e-01
   6.0033086e-01   8.0000000e-01   1.1254214e+00   7.8085824e-01   7.9897405e-01
   6.0097048e-01   8.0000000e-01   1.1257747e+00   7.8080267e-01   7.9955854e-01
   6.0161009e-01   8.0000000e-01   1.1261040e+00   7.8074985e-01   8.0013951e-01
   6.0224970e-01   8.0000000e-01   1.1264086e+00   7.8069992e-01   8.0071660e-01
   6.0288931e-01   8.0000000e-01   1.1266901e+00   7.8065276e-01   8.0128983e-01
   6.0352892e-01   8.0000000e-01   1.1269484e+00   7.8060844e-01   8.0185896e-01
   6.0416853e-01   8.0000000e-01   1.1271810e+00   7.8056729e-01   8.0242332e-01
   6.0480815e-01   8.0000000e-01   1.1273902e+00   7.8052912e-01   8.0298309e-01
   6.0544776e-01   8.0000000e-01   1.1275759e+00   7.8049395e-01   8.0353808e-01
   6.0608737e-01   8.0000000e-01   1.1277368e+00   7.8046203e-01   8.0408774e-01
   6.0672698e-01   8.0000000e-01   1.1278732e+00   7.8043337e-01   8.0463193e-01
   6.0736659e-01   8.0000000e-01   1.1279861e+00   7.8040790e-01   8.0517064e-01
   6.0800620e-01   8.0000000e-01   1.1280749e+00   7.8038572e-01   8.0570355e-01
   6.0864582e-01   8.0000000e-01   1.1281382e+00   7.8036710e-01   8.0623005e-01
   6.0928543e-01   8.0000000e-01   1.1281778e+00   7.8035182e-01   8.0675042e-01
   6.0992504e-01   8.0000000e-01   1.1281938e+00   7.8033993e-01   8.0726444e-01
   6.1056465e-01   8.0000000e-01   1.1281842e+00   7.8033177e-01   8.0777137e-01
   6.1120426e-01   8.0000000e-01   1.1281504e+00   7.8032716e-01   8.0827137e-01
   6.1184387e-01   8.0000000e-01   1.1280929e+00   7.8032609e-01   8.0876440e-01
   6.1248349e-01   8.0000000e-01   1.1280108e+00   7.8032874e-01   8.0924995e-01
   6.1312310e-01   8.0000000e-01   1.1279035e+00   7.8033525e-01   8.0972765e-01
   6.1376271e-01   8.0000000e-01   1.1277725e+00   7.8034542e-01   8.1019777e-01
   6.1440232e-01   8.0000000e-01   1.1276178e+00   7.8035930e-01   8.1066010e-01
   6.1504193e-01   8.0000000e-01   1.1274369e+00   7.8037731e-01   8.1111363e-01
   6.1568154e-01   8.0000000e-01   1.1272325e+00   7.8039911e-01   8.1155899e-01
   6.1632116e-01   8.0000000e-01   1.1270044e+00   7.8042474e-01   8.1199599e-01
   6.1696077e-01   8.0000000e-01   1.1267511e+00   7.8045447e-01   8.1242391e-01
   6.1760038e-01   8.0000000e-01   1.1264734e+00   7.8048825e-01   8.1284276e-01
   6.1823999e-01   8.0000000e-01   1.1261720e+00   7.8052597e-01   8.1325270e-01
   6.1887960e-01   8.0000000e-01   1.1258466e+00   7.8056773e-01   8.1365337e-01
   6.1951921e-01   8.0000000e-01   1.1254959e+00   7.8061380e-01   8.1404404e-01
   6.2015883e-01   8.0000000e-01   1.1251216e+00   7.8066390e-01   8.1442530e-01
   6.2079844e-01   8.0000000e-01   1.1247240e+00   7.8071803e-01   8.1479699e-01
   6.2143805e-01   8.0000000e-01   1.1243010e+00   7.8077660e-01   8.1515810e-01
   6.2207766e-01   8.0000000e-01   1.1238543e+00   7.8083933e-01   8.1550914e-01
   6.2271727e-01   8.0000000e-01   1.1233844e+00   7.8090617e-01   8.1585013e-01
   6.2335688e-01   8.0000000e-01   1.1228902e+00   7.8097734e-01   8.1618047e-01
   6.2399650e-01   8.0000000e-01   1.1223716e+00   7.8105292e-01   8.1649987e-01
   6.2463611e-01   8.0000000e-01   1.1218300e+00   7.8113267e-01   8.1680880e-01
   6.2527572e-01   8.0000000e-01   1.1212652e+00   7.8121663e-01   8.1710706e-01
   6.2591533e-01   8.0000000e-01   1.1206753e+00   7.8130521e-01   8.1739352e-01
   6.2655494e-01   8.0000000e-01   1.1200626e+00   7.8139801e-01   8.1766909e-01
   6.2719455e-01   8.0000000e-01   1.1194272e+00   7.8149504e-01   8.1793368e-01
   6.2783417e-01   8.0000000e-01   1.1187675e+00   7.8159660e-01   8.1818640e-01
   6.2847378e-01   8.0000000e-01   1.1180846e+00   7.8170255e-01   8.1842749e-01
   6.2911339e-01   8.0000000e-01   1.1173791e+00   7.8181276e-01   8.1865724e-01
   6.2975300e-01   8.0000000e-01   1.1166507e+00   7.8192735e-01   8.1887524e-01
   6.3039261e-01   8.0000000e-01   1.1158984e+00   7.8204652e-01   8.1908081e-01
   6.3103222e-01   8.0000000e-01   1.1151239e+00   7.8216995e-01   8.1927474e-01
   6.3167184e-01   8.0000000e-01   1.1143274e+00   7.8229764e-01   8.1945694e-01
   6.3231145e-01   8.0000000e-01   1.1135069e+00   7.8242998e-01   8.1962626e-01
   6.3295106e-01   8.0000000e-01   1.1126644e+00   7.8256662e-01   8.1978352e-01
   6.3359067e-01   8.0000000e-01   1.1118002e+00   7.8270752e-01   8.1992881e-01
   6.3423028e-01   8.0000000e-01   1.1109133e+00   7.8285287e-01   8.2006145e-01
   6.3486989e-01   8.0000000e-01   1.1100039e+00   7.8300268e-01   8.2018132e-01
   6.3550951e-01   8.0000000e-01   1.1090732e+00   7.8315671e-01   8.2028901e-01
   6.3614912e-01   8.0000000e-01   1.1081211e+00   7.8331499e-01   8.2038437e-01
   6.3678873e-01   8.0000000e-01   1.1071459e+00   7.8347786e-01   8.2046627e-01
   6.3742834e-01   8.0000000e-01   1.1061499e+00   7.8364491e-01   8.2053584e-01
   6.3806795e-01   8.0000000e-01   1.1051332e+00   7.8381613e-01   8.2059304e-01
   6.3870757e-01   8.0000000e-01   1.1040943e+00   7.8399179e-01   8.2063693e-01
   6.3934718e-01   8.0000000e-01   1.1030344e+00   7.8417170e-01   8.2066798e-01
   6.3998679e-01   8.0000000e-01   1.1019542e+00   7.8435571e-01   8.2068657e-01
   6.4062640e-01   8.0000000e-01   1.1008532e+00   7.8454393e-01   8.2069226e-01
   6.4126601e-01   8.0000000e-01   1.0997308e+00   7.8473649e-01   8.2068455e-01
   6.4190562e-01   8.0000000e-01   1.0985885e+00   7.8493307e-01   8.2066431e-01
   6.4254524e-01   8.0000000e-01   1.0974267e+00   7.8513365e-01   8.2063156e-01
   6.4318485e-01   8.0000000e-01   1.0962435e+00   7.8533857e-01   8.2058508e-01
   6.4382446e-01   8.0000000e-01   1.0950408e+00   7.8554745e-01   8.2052597e-01
   6.4446407e-01   8.0000000e-01   1.0938190e+00   7.8576024e-01   8.2045434e-01
   6.4510368e-01   8.0000000e-01   1.0925772e+00   7.8597710e-01   8.2036954e-01
   6.4574329e-01   8.0000000e-01   1.0913157e+00   7.8619797e-01   8.2027164e-01
   6.4638291e-01   8.0000000e-01   1.0900357e+00   7.8642263e-01   8.2016128e-01
   6.4702252e-01   8.0000000e-01   1.0887369e+00   7.8665109e-01   8.2003834e-01
   6.4766213e-01   8.0000000e-01   1.0874184e+00   7.8688360e-01   8.1990188e-01
   6.4830174e-01   8.0000000e-01   1.0860818e+00   7.8711977e-01   8.1975307e-01
   6.4894135e-01   8.0000000e-01   1.0847274e+00   7.8735955e-01   8.1959196e-01
   6.4958096e-01   8.0000000e-01   1.0833540e+00   7.8760319e-01   8.1941765e-01
   6.5022058e-01   8.0000000e-01   1.0819627e+00   7.8785045e-01   8.1923082e-01
   6.5086019e-01   8.0000000e-01   1.0805542e+00   7.8810119e-01   8.1903184e-01
   6.5149980e-01   8.0000000e-01   1.0791280e+00   7.8835549e-01   8.1882037e-01
   6.5213941e-01   8.0000000e-01   1.0776839e+00   7.8861339e-01   8.1859607e-01
   6.5277902e-01   8.0000000e-01   1.0762233e+00   7.8887462e-01   8.1835986e-01
   6.5341863e-01   8.0000000e-01   1.0747462e+00   7.8913911e-01   8.1811180e-01
   6.5405825e-01   8.0000000e-01   1.0732513e+00   7.8940715e-01   8.1785081e-01
   6.5469786e-01   8.0000000e-01   1.0717404e+00   7.8967836e-01   8.1757810e-01
   6.5533747e-01   8.0000000e-01   1.0702138e+00   7.8995266e-01   8.1729383e-01
   6.5597708e-01   8.0000000e-01   1.0686707e+00   7.9023020e-01   8.1699741e-01
   6.5661669e-01   8.0000000e-01   1.0671116e+00   7.9051085e-01   8.1668911e-01
   6.5725630e-01   8.0000000e-01   1.0655375e+00   7.9079442e-01   8.1636956e-01
   6.5789592e-01   8.0000000e-01   1.0639483e+00   7.9108090e-01   8.1603868e-01
   6.5853553e-01   8.0000000e-01   1.0623432e+00   7.9137042e-01   8.1569581e-01
   6.5917514e-01   8.0000000e-01   1.0607237e+00   7.9166267e-01   8.1534207e-01
   6.5981475e-01   8.0000000e-01   1.0590900e+00   7.9195759e-01   8.1497755e-01
   6.6045436e-01   8.0000000e-01   1.0574413e+00   7.9225531e-01   8.1460154e-01
   6.6109397e-01   8.0000000e-01   1.0557786e+00   7.9255563e-01   8.1421480e-01
   6.6173359e-01   8.0000000e-01   1.0541025e+00   7.9285841e-01   8.1381770e-01
   6.6237320e-01   8.0000000e-01   1.0524127e+00   7.9316368e-01   8.1341000e-01
   6.6301281e-01   8.0000000e-01   1.0507090e+00   7.9347141e-01   8.1299160e-01
   6.6365242e-01   8.0000000e-01   1.0489927e+00   7.9378140e-01   8.1256330e-01
   6.6429203e-01   8.0000000e-01   1.0472638e+00   7.9409357e-01   8.1212527e-01
   6.6493164e-01   8.0000000e-01   1.0455215e+00   7.9440807e-01   8.1167668e-01
   6.6557126e-01   8.0000000e-01   1.0437672e+00   7.9472460e-01   8.1121868e-01
   6.6621087e-01   8.0000000e-01   1.0420012e+00   7.9504309e-01   8.1075145e-01
   6.6685048e-01   8.0000000e-01   1.0402230e+00   7.9536358e-01   8.1027460e-01
   6.6749009e-01   8.0000000e-01   1.0384330e+00   7.9568595e-01   8.0978852e-01
   6.6812970e-01   8.0000000e-01   1.0366321e+00   7.9601005e-01   8.0929375e-01
   6.6876931e-01   8.0000000e-01   1.0348203e+00   7.9633584e-01   8.0879028e-01
   6.6940893e-01   8.0000000e-01   1.0329971e+00   7.9666334e-01   8.0827783e-01
   6.7004854e-01   8.0000000e-01   1.0311637e+00   7.9699234e-01   8.0775727e-01
   6.7068815e-01   8.0000000e-01   1.0293204e+00   7.9732276e-01   8.0722879e-01
   6.7132776e-01   8.0000000e-01   1.0274665e+00   7.9765464e-01   8.0669194e-01
   6.7196737e-01   8.0000000e-01   1.0256030e+00   7.9798781e-01   8.0614745e-01
   6.7260698e-01   8.0000000e-01   1.0237304e+00   7.9832215e-01   8.0559567e-01
   6.7324660e-01   8.0000000e-01   1.0218484e+00   7.9865765e-01   8.0503648e-01
   6.7388621e-01   8.0000000e-01   1.0199573e+00   7.9899424e-01   8.0447002e-01
   6.7452582e-01   8.0000000e-01   1.0180578e+00   7.9933176e-01   8.0389692e-01
   6.7516543e-01   8.0000000e-01   1.0161501e+00   7.9967016e-01   8.0331736e-01
   6.7580504e-01   8.0000000e-01   1.0142337e+00   8.0000941e-01   8.0273097e-01
   6.7644466e-01   8.0000000e-01   1.0123098e+00   8.0034937e-01   8.0213861e-01
   6.7708427e-01   8.0000000e-01   1.0103785e+00   8.0068994e-01   8.0154051e-01
   6.7772388e-01   8.0000000e-01   1.0084397e+00   8.0103109e-01   8.0093653e-01
   6.7836349e-01   8.0000000e-01   1.0064938e+00   8.0137272e-01   8.0032708e-01
   6.7900310e-01   8.0000000e-01   1.0045414e+00   8.0171472e-01   7.9971260e-01
   6.7964271e-01   8.0000000e-01   1.0025825e+00   8.0205703e-01   7.9909318e-01
   6.8028233e-01   8.0000000e-01   1.0006172e+00   8.0239957e-01   7.9846886e-01
   6.8092194e-01   8.0000000e-01   9.9864611e-01   8.0274225e-01   7.9784023e-01
   6.8156155e-01   8.0000000e-01   9.9666954e-01   8.0308498e-01   7.9720753e-01
   6.8220116e-01   8.0000000e-01   9.9468730e-01   8.0342769e-01   7.9657068e-01
   6.8284077e-01   8.0000000e-01   9.9270004e-01   8.0377029e-01   7.9593021e-01
   6.8348038e-01   8.0000000e-01   9.9070811e-01   8.0411271e-01   7.9528643e-01
   6.8412000e-01   8.0000000e-01   9.8871154e-01   8.0445486e-01   7.9463944e-01
   6.8475961e-01   8.0000000e-01   9.8671061e-01   8.0479665e-01   7.9398950e-01
   6.8539922e-01   8.0000000e-01   9.8470580e-01   8.0513802e-01   7.9333701e-01
   6.8603883e-01   8.0000000e-01   9.8269734e-01   8.0547889e-01   7.9268221e-01
   6.8667844e-01   8.0000000e-01   9.8068521e-01   8.0581914e-01   7.9202518e-01
   6.8731805e-01   8.0000000e-01   9.7867001e-01   8.0615873e-01   7.9136639e-01
   6.8795767e-01   8.0000000e-01   9.7665198e-01   8.0649761e-01   7.9070609e-01
   6.8859728e-01   8.0000000e-01   9.7463122e-01   8.0683563e-01   7.9004446e-01
   6.8923689e-01   8.0000000e-01   9.7260810e-01   8.0717274e-01   7.8938182e-01
   6.8987650e-01   8.0000000e-01   9.7058296e-01   8.0750892e-01   7.8871847e-01
   6.9051611e-01   8.0000000e-01   9.6855599e-01   8.0784404e-01   7.8805464e-01
   6.9115572e-01   8.0000000e-01   9.6652742e-01   8.0817799e-01   7.8739061e-01
   6.9179534e-01   8.0000000e-01   9.6449761e-01   8.0851078e-01   7.8672668e-01
   6.9243495e-01   8.0000000e-01   9.6246682e-01   8.0884235e-01   7.8606307e-01
   6.9307456e-01   8.0000000e-01   9.6043525e-01   8.0917249e-01   7.8540013e-01
   6.9371417e-01   8.0000000e-01   9.5840322e-01   8.0950125e-01   7.8473809e-01
   6.9435378e-01   8.0000000e-01   9.5637099e-01   8.0982858e-01   7.8407719e-01
   6.9499339e-01   8.0000000e-01   9.5433882e-01   8.1015433e-01   7.8341776e-01
   6.9563301e-01   8.0000000e-01   9.5230698e-01   8.1047843e-01   7.8276010e-01
   6.9627262e-01   8.0000000e-01   9.5027572e-01   8.1080091e-01   7.8210438e-01
   6.9691223e-01   8.0000000e-01   9.4824529e-01   8.1112168e-01   7.8145088e-01
   6.9755184e-01   8.0000000e-01   9.4621604e-01   8.1144054e-01   7.8080008e-01
   6.9819145e-01   8.0000000e-01   9.4418813e-01   8.1175759e-01   7.8015202e-01
   6.9883106e-01   8.0000000e-01   9.4216179e-01   8.1207277e-01   7.7950695e-01
   6.9947068e-01   8.0000000e-01   9.4013743e-01   8.1238589e-01   7.7886537e-01
   7.0011029e-01   8.0000000e-01   9.3811521e-01   8.1269697e-01   7.7822742e-01
   7.0074990e-01   8.0000000e-01   9.3609533e-01   8.1300601e-01   7.7759325e-01
   7.0138951e-01   8.0000000e-01   9.3407810e-01   8.1331290e-01   7.7696323e-01
   7.0202912e-01   8.0000000e-01   9.3206389e-01   8.1361750e-01   7.7633781e-01
   7.0266873e-01   8.0000000e-01   9.3005276e-01   8.1391991e-01   7.7571695e-01
   7.0330835e-01   8.0000000e-01   9.2804492e-01   8.1422009e-01   7.7510087e-01
   7.0394796e-01   8.0000000e-01   9.2604097e-01   8.1451777e-01   7.7449034e-01
   7.0458757e-01   8.0000000e-01   9.2404085e-01   8.1481311e-01   7.7388515e-01
   7.0522718e-01   8.0000000e-01   9.2204474e-01   8.1510608e-01   7.7328551e-01
   7.0586679e-01   8.0000000e-01   9.2005313e-01   8.1539651e-01   7.7269199e-01
   7.0650640e-01   8.0000000e-01   9.1806623e-01   8.1568438e-01   7.7210481e-01
   7.0714602e-01   8.0000000e-01   9.1608406e-01   8.1596976e-01   7.7152391e-01
   7.0778563e-01   8.0000000e-01   9.1410691e-01   8.1625258e-01   7.7094962e-01
   7.0842524e-01   8.0000000e-01   9.1213540e-01   8.1653262e-01   7.7038270e-01
   7.0906485e-01   8.0000000e-01   9.1016932e-01   8.1681007e-01   7.6982278e-01
   7.0970446e-01   8.0000000e-01   9.0820886e-01   8.1708491e-01   7.6927008e-01
   7.1034407e-01   8.0000000e-01   9.0625472e-01   8.1735690e-01   7.6872543e-01
   7.1098369e-01   8.0000000e-01   9.0430683e-01   8.1762615e-01   7.6818866e-01
   7.1162330e-01   8.0000000e-01   9.0236523e-01   8.1789270e-01   7.6765981e-01
   7.1226291e-01   8.0000000e-01   9.0043039e-01   8.1815643e-01   7.6713938e-01
   7.1290252e-01   8.0000000e-01   8.9850273e-01   8.1841725e-01   7.6662786e-01
   7.1354213e-01   8.0000000e-01   8.9658202e-01   8.1867531e-01   7.6612490e-01
   7.1418175e-01   8.0000000e-01   8.9466845e-01   8.1893060e-01   7.6563071e-01
   7.1482136e-01   8.0000000e-01   8.9276300e-01   8.1918283e-01   7.6514642e-01
   7.1546097e-01   8.0000000e-01   8.9086515e-01   8.1943225e-01   7.6467134e-01
   7.1610058e-01   8.0000000e-01   8.8897507e-01   8.1967887e-01   7.6420565e-01
   7.1674019e-01   8.0000000e-01   8.8709344e-01   8.1992251e-01   7.6375012e-01
   7.1737980e-01   8.0000000e-01   8.8522036e-01   8.2016320e-01   7.6330481e-01
   7.1801942e-01   8.0000000e-01   8.8335565e-01   8.2040108e-01   7.6286947e-01
   7.1865903e-01   8.0000000e-01   8.8149968e-01   8.2063608e-01   7.6244447e-01
   7.1929864e-01   8.0000000e-01   8.7965321e-01   8.2086802e-01   7.6203070e-01
   7.1993825e-01   8.0000000e-01   8.7781571e-01   8.2109715e-01   7.6162745e-01
   7.2057786e-01   8.0000000e-01   8.7598733e-01   8.2132346e-01   7.6123488e-01
   7.2121747e-01   8.0000000e-01   8.7416906e-01   8.2154675e-01   7.6085407e-01
   7.2185709e-01   8.0000000e-01   8.7236052e-01   8.2176719e-01   7.6048454e-01
   7.2249670e-01   8.0000000e-01   8.7056166e-01   8.2198485e-01   7.6012619e-01
   7.2313631e-01   8.0000000e-01   8.6877308e-01   8.2219963e-01   7.5977966e-01
   7.2377592e-01   8.0000000e-01   8.6699518e-01   8.2241150e-01   7.5944535e-01
   7.2441553e-01   8.0000000e-01   8.6522751e-01   8.2262065e-01   7.5912269e-01
   7.2505514e-01   8.0000000e-01   8.6347022e-01   8.2282710e-01   7.5881182e-01
   7.2569476e-01   8.0000000e-01   8.6172459e-01   8.2303059e-01   7.5851412e-01
   7.2633437e-01   8.0000000e-01   8.5998969e-01   8.2323144e-01   7.5822849e-01
   7.2697398e-01   8.0000000e-01   8.5826567e-01   8.2342967e-01   7.5795505e-01
   7.2761359e-01   8.0000000e-01   8.5655341e-01   8.2362515e-01   7.5769473e-01
   7.2825320e-01   8.0000000e-01   8.5485281e-01   8.2381798e-01   7.5744734e-01
   7.2889281e-01   8.0000000e-01   8.5316356e-01   8.2400829e-01   7.5721250e-01
   7.2953243e-01   8.0000000e-01   8.5148609e-01   8.2419607e-01   7.5699062e-01
   7.3017204e-01   8.0000000e-01   8.4982123e-01   8.2438122e-01   7.5678254e-01
   7.3081165e-01   8.0000000e-01   8.4816818e-01   8.2456398e-01   7.5658734e-01
   7.3145126e-01   8.0000000e-01   8.4652708e-01   8.2474441e-01   7.5640509e-01
   7.3209087e-01   8.0000000e-01   8.4489912e-01   8.2492234e-01   7.5623703e-01
   7.3273048e-01   8.0000000e-01   8.4328360e-01   8.2509799e-01   7.5608234e-01
   7.3337010e-01   8.0000000e-01   8.4168046e-01   8.2527145e-01   7.5594086e-01
   7.3400971e-01   8.0000000e-01   8.4009038e-01   8.2544269e-01   7.5581328e-01
   7.3464932e-01   8.0000000e-01   8.3851367e-01   8.2561173e-01   7.5569984e-01
   7.3528893e-01   8.0000000e-01   8.3694972e-01   8.2577876e-01   7.5559982e-01
   7.3592854e-01   8.0000000e-01   8.3539870e-01   8.2594384e-01   7.5551335e-01
   7.3656815e-01   8.0000000e-01   8.3386198e-01   8.2610684e-01   7.5544174e-01
   7.3720777e-01   8.0000000e-01   8.3233839e-01   8.2626804e-01   7.5538372e-01
   7.3784738e-01   8.0000000e-01   8.3082802e-01   8.2642749e-01   7.5533932e-01
   7.3848699e-01   8.0000000e-01   8.2933191e-01   8.2658516e-01   7.5530950e-01
   7.3912660e-01   8.0000000e-01   8.2784974e-01   8.2674118e-01   7.5529386e-01
   7.3976621e-01   8.0000000e-01   8.2638114e-01   8.2689568e-01   7.5529193e-01
   7.4040582e-01   8.0000000e-01   8.2492657e-01   8.2704870e-01   7.5530411e-01
   7.4104544e-01   8.0000000e-01   8.2348683e-01   8.2720027e-01   7.5533108e-01
   7.4168505e-01   8.0000000e-01   8.2206096e-01   8.2735057e-01   7.5537180e-01
   7.4232466e-01   8.0000000e-01   8.2064904e-01   8.2749968e-01   7.5542627e-01
   7.4296427e-01   8.0000000e-01   8.1925245e-01   8.2764759e-01   7.5549575e-01
   7.4360388e-01   8.0000000e-01   8.1787019e-01   8.2779449e-01   7.5557915e-01
   7.4424349e-01   8.0000000e-01   8.1650216e-01   8.2794049e-01   7.5567627e-01
   7.4488311e-01   8.0000000e-01   8.1514914e-01   8.2808562e-01   7.5578779e-01
   7.4552272e-01   8.0000000e-01   8.1381131e-01   8.2823000e-01   7.5591373e-01
   7.4616233e-01   8.0000000e-01   8.1248793e-01   8.2837376e-01   7.5605332e-01
   7.4680194e-01   8.0000000e-01   8.1117923e-01   8.2851700e-01   7.5620665e-01
   7.4744155e-01   8.0000000e-01   8.0988652e-01   8.2865979e-01   7.5637485e-01
   7.4808116e-01   8.0000000e-01   8.0860850e-01   8.2880228e-01   7.5655656e-01
   7.4872078e-01   8.0000000e-01   8.0734522e-01   8.2894457e-01   7.5675174e-01
   7.4936039e-01   8.0000000e-01   8.0609781e-01   8.2908677e-01   7.5696131e-01
   7.5000000e-01   8.0000000e-01   8.0486575e-01   8.2922899e-01   7.5718465e-01
   7.5063961e-01   8.0000000e-01   8.0364860e-01   8.2937135e-01   7.5742126e-01
   7.5127922e-01   8.0000000e-01   8.0244690e-01   8.2951397e-01   7.5767149e-01
   7.5191884e-01   8.0000000e-01   8.0126132e-01   8.2965699e-01   7.5793580e-01
   7.5255845e-01   8.0000000e-01   8.0009081e-01   8.2980050e-01   7.5821313e-01
   7.5319806e-01   8.0000000e-01   7.9893541e-01   8.2994462e-01   7.5850341e-01
   7.5383767e-01   8.0000000e-01   7.9779660e-01   8.3008955e-01   7.5880776e-01
   7.5447728e-01   8.0000000e-01   7.9667314e-01   8.3023535e-01   7.5912497e-01
   7.5511689e-01   8.0000000e-01   7.9556490e-01   8.3038213e-01   7.5945481e-01
   7.5575651e-01   8.0000000e-01   7.9447275e-01   8.3053009e-01   7.5979785e-01
   7.5639612e-01   8.0000000e-01   7.9339666e-01   8.3067936e-01   7.6015392e-01
   7.5703573e-01   8.0000000e-01   7.9233589e-01   8.3083000e-01   7.6052227e-01
   7.5767534e-01   8.0000000e-01   7.9129066e-01   8.3098217e-01   7.6090293e-01
   7.5831495e-01   8.0000000e-01   7.9026220e-01   8.3113613e-01   7.6129671e-01
   7.5895456e-01   8.0000000e-01   7.8924911e-01   8.3129187e-01   7.6170236e-01
   7.5959418e-01   8.0000000e-01   7.8825142e-01   8.3144953e-01   7.6211975e-01
   7.6023379e-01   8.0000000e-01   7.8727032e-01   8.3160939e-01   7.6254963e-01
   7.6087340e-01   8.0000000e-01   7.8630507e-01   8.3177152e-01   7.6299124e-01
   7.6151301e-01   8.0000000e-01   7.8535523e-01   8.3193598e-01   7.6344414e-01
   7.6215262e-01   8.0000000e-01   7.8442138e-01   8.3210300e-01   7.6390855e-01
   7.6279223e-01   8.0000000e-01   7.8350401e-01   8.3227282e-01   7.6438466e-01
   7.6343185e-01   8.0000000e-01   7.8260207e-01   8.3244541e-01   7.6487153e-01
   7.6407146e-01   8.0000000e-01   7.8171554e-01   8.3262091e-01   7.6536901e-01
   7.6471107e-01   8.0000000e-01   7.8084596e-01   8.3279976e-01   7.6587795e-01
   7.6535068e-01   8.0000000e-01   7.7999186e-01   8.3298185e-01   7.6639715e-01
   7.6599029e-01   8.0000000e-01   7.7915315e-01   8.3316729e-01   7.6692640e-01
   7.6662990e-01   8.0000000e-01   7.7833071e-01   8.3335643e-01   7.6746608e-01
   7.6726952e-01   8.0000000e-01   7.7752434e-01   8.3354939e-01   7.6801584e-01
   7.6790913e-01   8.0000000e-01   7.7673330e-01   8.3374617e-01   7.6857505e-01
   7.6854874e-01   8.0000000e-01   7.7595783e-01   8.3394696e-01   7.6914366e-01
   7.6918835e-01   8.0000000e-01   7.7519898e-01   8.3415222e-01   7.6972209e-01
   7.6982796e-01   8.0000000e-01   7.7445538e-01   8.3436175e-01   7.7030932e-01
   7.7046757e-01   8.0000000e-01   7.7372700e-01   8.3457568e-01   7.7090515e-01
   7.7110719e-01   8.0000000e-01   7.7301505e-01   8.3479456e-01   7.7151004e-01
   7.7174680e-01   8.0000000e-01   7.7231859e-01   8.3501827e-01   7.7212325e-01
   7.7238641e-01   8.0000000e-01   7.7163726e-01   8.3524687e-01   7.7274439e-01
   7.7302602e-01   8.0000000e-01   7.7097159e-01   8.3548069e-01   7.7337352e-01
   7.7366563e-01   8.0000000e-01   7.7032191e-01   8.3572005e-01   7.7401058e-01
   7.7430524e-01   8.0000000e-01   7.6968722e-01   8.3596475e-01   7.7465485e-01
   7.7494486e-01   8.0000000e-01   7.6906745e-01   8.3621495e-01   7.7530609e-01
   7.7558447e-01   8.0000000e-01   7.6846410e-01   8.3647139e-01   7.7596475e-01
   7.7622408e-01   8.0000000e-01   7.6787559e-01   8.3673366e-01   7.7662988e-01
   7.7686369e-01   8.0000000e-01   7.6730184e-01   8.3700189e-01   7.7730123e-01
   7.7750330e-01   8.0000000e-01   7.6674371e-01   8.3727663e-01   7.7797893e-01
   7.7814291e-01   8.0000000e-01   7.6620085e-01   8.3755792e-01   7.7866257e-01
   7.7878253e-01   8.0000000e-01   7.6567256e-01   8.3784565e-01   7.7935166e-01
   7.7942214e-01   8.0000000e-01   7.6515910e-01   8.3814011e-01   7.8004606e-01
   7.8006175e-01   8.0000000e-01   7.6466129e-01   8.3844188e-01   7.8074579e-01
   7.8070136e-01   8.0000000e-01   7.6417785e-01   8.3875055e-01   7.8145017e-01
   7.8134097e-01   8.0000000e-01   7.6370872e-01   8.3906628e-01   7.8215894e-01
   7.8198058e-01   8.0000000e-01   7.6325502e-01   8.3938983e-01   7.8287218e-01
   7.8262020e-01   8.0000000e-01   7.6281574e-01   8.3972090e-01   7.8358934e-01
   7.8325981e-01   8.0000000e-01   7.6239054e-01   8.4005948e-01   7.8431006e-01
   7.8389942e-01   8.0000000e-01   7.6197995e-01   8.4040606e-01   7.8503423e-01
   7.8453903e-01   8.0000000e-01   7.6158410e-01   8.4076093e-01   7.8576158e-01
   7.8517864e-01   8.0000000e-01   7.6120206e-01   8.4112378e-01   7.8649167e-01
   7.8581825e-01   8.0000000e-01   7.6083381e-01   8.4149477e-01   7.8722423e-01
   7.8645787e-01   8.0000000e-01   7.6048058e-01   8.4187487e-01   7.8795918e-01
   7.8709748e-01   8.0000000e-01   7.6014090e-01   8.4226338e-01   7.8869601e-01
   7.8773709e-01   8.0000000e-01   7.5981468e-01   8.4266046e-01   7.8943444e-01
   7.8837670e-01   8.0000000e-01   7.5950271e-01   8.4306682e-01   7.9017428e-01
   7.8901631e-01   8.0000000e-01   7.5920451e-01   8.4348237e-01   7.9091519e-01
   7.8965593e-01   8.0000000e-01   7.5891947e-01   8.4390692e-01   7.9165683e-01
   7.9029554e-01   8.0000000e-01   7.5864783e-01   8.4434083e-01   7.9239895e-01
   7.9093515e-01   8.0000000e-01   7.5839018e-01   8.4478475e-01   7.9314125e-01
   7.9157476e-01   8.0000000e-01   7.5814538e-01   8.4523810e-01   7.9388341e-01
   7.9221437e-01   8.0000000e-01   7.5791333e-01   8.4570099e-01   7.9462518e-01
   7.9285398e-01   8.0000000e-01   7.5769505e-01   8.4617443e-01   7.9536618e-01
   7.9349360e-01   8.0000000e-01   7.5748950e-01   8.4665785e-01   7.9610616e-01
   7.9413321e-01   8.0000000e-01   7.5729637e-01   8.4715122e-01   7.9684487e-01
   7.9477282e-01   8.0000000e-01   7.5711614e-01   8.4765516e-01   7.9758195e-01
   7.9541243e-01   8.0000000e-01   7.5694879e-01   8.4816990e-01   7.9831705e-01
   7.9605204e-01   8.0000000e-01   7.5679352e-01   8.4869498e-01   7.9905001e-01
   7.9669165e-01   8.0000000e-01   7.5665029e-01   8.4923059e-01   7.9978053e-01
   7.9733127e-01   8.0000000e-01   7.5652007e-01   8.4977783e-01   8.0050806e-01
   7.9797088e-01   8.0000000e-01   7.5640155e-01   8.5033578e-01   8.0123258e-01
   7.9861049e-01   8.0000000e-01   7.5629464e-01   8.5090456e-01   8.0195381e-01
   7.9925010e-01   8.0000000e-01   7.5620002e-01   8.5148506e-01   8.0267122e-01
   7.9988971e-01   8.0000000e-01   7.5611713e-01   8.5207700e-01   8.0338463e-01
   8.0052932e-01   8.0000000e-01   7.5604547e-01   8.5268011e-01   8.0409390e-01
   8.0116894e-01   8.0000000e-01   7.5598524e-01   8.5329484e-01   8.0479863e-01
   8.0180855e-01   8.0000000e-01   7.5593679e-01   8.5392182e-01   8.0549830e-01
   8.0244816e-01   8.0000000e-01   7.5589919e-01   8.5456029e-01   8.0619298e-01
   8.0308777e-01   8.0000000e-01   7.5587230e-01   8.5521037e-01   8.0688243e-01
   8.0372738e-01   8.0000000e-01   7.5585697e-01   8.5587323e-01   8.0756584e-01
   8.0436699e-01   8.0000000e-01   7.5585220e-01   8.5654803e-01   8.0824336e-01
   8.0500661e-01   8.0000000e-01   7.5585775e-01   8.5723472e-01   8.0891483e-01
   8.0564622e-01   8.0000000e-01   7.5587400e-01   8.5793401e-01   8.0957963e-01
   8.0628583e-01   8.0000000e-01   7.5590082e-01   8.5864602e-01   8.1023748e-01
   8.0692544e-01   8.0000000e-01   7.5593754e-01   8.5937019e-01   8.1088847e-01
   8.0756505e-01   8.0000000e-01   7.5598413e-01   8.6010674e-01   8.1153226e-01
   8.0820466e-01   8.0000000e-01   7.5604125e-01   8.6085676e-01   8.1216797e-01
   8.0884428e-01   8.0000000e-01   7.5610786e-01   8.6161919e-01   8.1279604e-01
   8.0948389e-01   8.0000000e-01   7.5618381e-01   8.6239410e-01   8.1341622e-01
   8.1012350e-01   8.0000000e-01   7.5626965e-01   8.6318250e-01   8.1402766e-01
   8.1076311e-01   8.0000000e-01   7.5636483e-01   8.6398389e-01   8.1463045e-01
   8.1140272e-01   8.0000000e-01   7.5646892e-01   8.6479797e-01   8.1522462e-01
   8.1204233e-01   8.0000000e-01   7.5658209e-01   8.6562522e-01   8.1580962e-01
   8.1268195e-01   8.0000000e-01   7.5670450e-01   8.6646618e-01   8.1638487e-01
   8.1332156e-01   8.0000000e-01   7.5683539e-01   8.6732001e-01   8.1695077e-01
   8.1396117e-01   8.0000000e-01   7.5697463e-01   8.6818675e-01   8.1750711e-01
   8.1460078e-01   8.0000000e-01   7.5712287e-01   8.6906772e-01   8.1805270e-01
   8.1524039e-01   8.0000000e-01   7.5727920e-01   8.6996179e-01   8.1858819e-01
   8.1588000e-01   8.0000000e-01   7.5744344e-01   8.7086891e-01   8.1911345e-01
   8.1651962e-01   8.0000000e-01   7.5761588e-01   8.7178986e-01   8.1962767e-01
   8.1715923e-01   8.0000000e-01   7.5779628e-01   8.7272457e-01   8.2013071e-01
   8.1779884e-01   8.0000000e-01   7.5798415e-01   8.7367243e-01   8.2062288e-01
   8.1843845e-01   8.0000000e-01   7.5817944e-01   8.7463368e-01   8.2110381e-01
   8.1907806e-01   8.0000000e-01   7.5838253e-01   8.7560932e-01   8.2157247e-01
   8.1971767e-01   8.0000000e-01   7.5859263e-01   8.7659818e-01   8.2202966e-01
   8.2035729e-01   8.0000000e-01   7.5880959e-01   8.7760030e-01   8.2247520e-01
   8.2099690e-01   8.0000000e-01   7.5903380e-01   8.7861671e-01   8.2290797e-01
   8.2163651e-01   8.0000000e-01   7.5926474e-01   8.7964674e-01   8.2332841e-01
   8.2227612e-01   8.0000000e-01   7.5950209e-01   8.8069004e-01   8.2373665e-01
   8.2291573e-01   8.0000000e-01   7.5974595e-01   8.8174712e-01   8.2413207e-01
   8.2355534e-01   8.0000000e-01   7.5999633e-01   8.8281836e-01   8.2451412e-01
   8.2419496e-01   8.0000000e-01   7.6025267e-01   8.8390287e-01   8.2488347e-01
   8.2483457e-01   8.0000000e-01   7.6051482e-01   8.8500064e-01   8.2523998e-01
   8.2547418e-01   8.0000000e-01   7.6078322e-01   8.8611299e-01   8.2558218e-01
   8.2611379e-01   8.0000000e-01   7.6105714e-01   8.8723861e-01   8.2591118e-01
   8.2675340e-01   8.0000000e-01   7.6133643e-01   8.8837743e-01   8.2622690e-01
   8.2739302e-01   8.0000000e-01   7.6162124e-01   8.8953023e-01   8.2652840e-01
   8.2803263e-01   8.0000000e-01   7.6191134e-01   8.9069676e-01   8.2681574e-01
   8.2867224e-01   8.0000000e-01   7.6220636e-01   8.9187640e-01   8.2708940e-01
   8.2931185e-01   8.0000000e-01   7.6250624e-01   8.9306937e-01   8.2734900e-01
   8.2995146e-01   8.0000000e-01   7.6281112e-01   8.9427649e-01   8.2759351e-01
   8.3059107e-01   8.0000000e-01   7.6312047e-01   8.9549659e-01   8.2782400e-01
   8.3123069e-01   8.0000000e-01   7.6343414e-01   8.9672963e-01   8.2804036e-01
   8.3187030e-01   8.0000000e-01   7.6375232e-01   8.9797662e-01   8.2824134e-01
   8.3250991e-01   8.0000000e-01   7.6407461e-01   8.9923671e-01   8.2842769e-01
   8.3314952e-01   8.0000000e-01   7.6440078e-01   9.0050956e-01   8.2859964e-01
   8.3378913e-01   8.0000000e-01   7.6473083e-01   9.0179564e-01   8.2875652e-01
   8.3442874e-01   8.0000000e-01   7.6506469e-01   9.0309513e-01   8.2889793e-01
   8.3506836e-01   8.0000000e-01   7.6540198e-01   9.0440717e-01   8.2902473e-01
   8.3570797e-01   8.0000000e-01   7.6574257e-01   9.0573169e-01   8.2913683e-01
   8.3634758e-01   8.0000000e-01   7.6608663e-01   9.0706988e-01   8.2923267e-01
   8.3698719e-01   8.0000000e-01   7.6643368e-01   9.0842036e-01   8.2931371e-01
   8.3762680e-01   8.0000000e-01   7.6678360e-01   9.0978304e-01   8.2937993e-01
   8.3826641e-01   8.0000000e-01   7.6713640e-01   9.1115862e-01   8.2943031e-01
   8.3890603e-01   8.0000000e-01   7.6749187e-01   9.1254669e-01   8.2946519e-01
   8.3954564e-01   8.0000000e-01   7.6784977e-01   9.1394665e-01   8.2948514e-01
   8.4018525e-01   8.0000000e-01   7.6821001e-01   9.1535869e-01   8.2948979e-01
   8.4082486e-01   8.0000000e-01   7.6857258e-01   9.1678336e-01   8.2947826e-01
   8.4146447e-01   8.0000000e-01   7.6893715e-01   9.1821959e-01   8.2945175e-01
   8.4210408e-01   8.0000000e-01   7.6930359e-01   9.1966727e-01   8.2941027e-01
   8.4274370e-01   8.0000000e-01   7.6967191e-01   9.2112725e-01   8.2935250e-01
   8.4338331e-01   8.0000000e-01   7.7004184e-01   9.2259860e-01   8.2927952e-01
   8.4402292e-01   8.0000000e-01   7.7041324e-01   9.2408102e-01   8.2919158e-01
   8.4466253e-01   8.0000000e-01   7.7078602e-01   9.2557485e-01   8.2908803e-01
   8.4530214e-01   8.0000000e-01   7.7116005e-01   9.2708009e-01   8.2896871e-01
   8.4594175e-01   8.0000000e-01   7.7153513e-01   9.2859595e-01   8.2883453e-01
   8.4658137e-01   8.0000000e-01   7.7191114e-01   9.3012236e-01   8.2868545e-01
   8.4722098e-01   8.0000000e-01   7.7228802e-01   9.3166011e-01   8.2852012e-01
   8.4786059e-01   8.0000000e-01   7.7266555e-01   9.3320802e-01   8.2834007e-01
   8.4850020e-01   8.0000000e-01   7.7304361e-01   9.3476594e-01   8.2814535e-01
   8.4913981e-01   8.0000000e-01   7.7342210e-01   9.3633437e-01   8.2793503e-01
   8.4977942e-01   8.0000000e-01   7.7380086e-01   9.3791282e-01   8.2770966e-01
   8.5041904e-01   8.0000000e-01   7.7417977e-01   9.3950076e-01   8.2746983e-01
   8.5105865e-01   8.0000000e-01   7.7455871e-01   9.4109828e-01   8.2721524e-01
   8.5169826e-01   8.0000000e-01   7.7493753e-01   9.4270563e-01   8.2694526e-01
   8.5233787e-01   8.0000000e-01   7.7531611e-01   9.4432192e-01   8.2666110e-01
   8.5297748e-01   8.0000000e-01   7.7569436e-01   9.4594699e-01   8.2636286e-01
   8.5361709e-01   8.0000000e-01   7.7607209e-01   9.4758140e-01   8.2604935e-01
   8.5425671e-01   8.0000000e-01   7.7644922e-01   9.4922428e-01   8.2572180e-01
   8.5489632e-01   8.0000000e-01   7.7682564e-01   9.5087534e-01   8.2538050e-01
   8.5553593e-01   8.0000000e-01   7.7720120e-01   9.5253476e-01   8.2502489e-01
   8.5617554e-01   8.0000000e-01   7.7757577e-01   9.5420236e-01   8.2465505e-01
   8.5681515e-01   8.0000000e-01   7.7794928e-01   9.5587750e-01   8.2427185e-01
   8.5745476e-01   8.0000000e-01   7.7832161e-01   9.5756005e-01   8.2387531e-01
   8.5809438e-01   8.0000000e-01   7.7869255e-01   9.5925038e-01   8.2346445e-01
   8.5873399e-01   8.0000000e-01   7.7906208e-01   9.6094760e-01   8.2304067e-01
   8.5937360e-01   8.0000000e-01   7.7943013e-01   9.6265148e-01   8.2260413e-01
   8.6001321e-01   8.0000000e-01   7.7979645e-01   9.6436227e-01   8.2215408e-01
   8.6065282e-01   8.0000000e-01   7.8016100e-01   9.6607946e-01   8.2169120e-01
   8.6129243e-01   8.0000000e-01   7.8052374e-01   9.6780261e-01   8.2121607e-01
   8.6193205e-01   8.0000000e-01   7.8088450e-01   9.6953168e-01   8.2072847e-01
   8.6257166e-01   8.0000000e-01   7.8124308e-01   9.7126663e-01   8.2022811e-01
   8.6321127e-01   8.0000000e-01   7.8159954e-01   9.7300682e-01   8.1971606e-01
   8.6385088e-01   8.0000000e-01   7.8195379e-01   9.7475201e-01   8.1919249e-01
   8.6449049e-01   8.0000000e-01   7.8230549e-01   9.7650239e-01   8.1865654e-01
   8.6513011e-01   8.0000000e-01   7.8265475e-01   9.7825729e-01   8.1810939e-01
   8.6576972e-01   8.0000000e-01   7.8300151e-01   9.8001643e-01   8.1755134e-01
   8.6640933e-01   8.0000000e-01   7.8334552e-01   9.8177976e-01   8.1698202e-01
   8.6704894e-01   8.0000000e-01   7.8368671e-01   9.8354698e-01   8.1640172e-01
   8.6768855e-01   8.0000000e-01   7.8402510e-01   9.8531764e-01   8.1581119e-01
   8.6832816e-01   8.0000000e-01   7.8436059e-01   9.8709153e-01   8.1521051e-01
   8.6896778e-01   8.0000000e-01   7.8469286e-01   9.8886858e-01   8.1459915e-01
   8.6960739e-01   8.0000000e-01   7.8502207e-01   9.9064825e-01   8.1397827e-01
   8.7024700e-01   8.0000000e-01   7.8534817e-01   9.9243028e-01   8.1334808e-01
   8.7088661e-01   8.0000000e-01   7.8567080e-01   9.9421455e-01   8.1270814e-01
   8.7152622e-01   8.0000000e-01   7.8599006e-01   9.9600066e-01   8.1205915e-01
   8.7216583e-01   8.0000000e-01   7.8630595e-01   9.9778827e-01   8.1140162e-01
   8.7280545e-01   8.0000000e-01   7.8661827e-01   9.9957717e-01   8.1073548e-01
   8.7344506e-01   8.0000000e-01   7.8692683e-01   1.0013671e+00   8.1006077e-01
   8.7408467e-01   8.0000000e-01   7.8723179e-01   1.0031576e+00   8.0937829e-01
   8.7472428e-01   8.0000000e-01   7.8753309e-01   1.0049485e+00   8.0868830e-01
   8.7536389e-01   8.0000000e-01   7.8783029e-01   1.0067395e+00   8.0799037e-01
   8.7600350e-01   8.0000000e-01   7.8812365e-01   1.0085302e+00   8.0728546e-01
   8.7664312e-01   8.0000000e-01   7.8841315e-01   1.0103204e+00   8.0657387e-01
   8.7728273e-01   8.0000000e-01   7.8869848e-01   1.0121098e+00   8.0585551e-01
   8.7792234e-01   8.0000000e-01   7.8897962e-01   1.0138979e+00   8.0513078e-01
   8.7856195e-01   8.0000000e-01   7.8925669e-01   1.0156846e+00   8.0440022e-01
   8.7920156e-01   8.0000000e-01   7.8952958e-01   1.0174696e+00   8.0366403e-01
   8.7984117e-01   8.0000000e-01   7.8979792e-01   1.0192523e+00   8.0292215e-01
   8.8048079e-01   8.0000000e-01   7.9006201e-01   1.0210327e+00   8.0217535e-01
   8.8112040e-01   8.0000000e-01   7.9032182e-01   1.0228104e+00   8.0142390e-01
   8.8176001e-01   8.0000000e-01   7.9057692e-01   1.0245849e+00   8.0066775e-01
   8.8239962e-01   8.0000000e-01   7.9082752e-01   1.0263560e+00   7.9990749e-01
   8.8303923e-01   8.0000000e-01   7.9107367e-01   1.0281236e+00   7.9914350e-01
   8.8367884e-01   8.0000000e-01   7.9131514e-01   1.0298871e+00   7.9837594e-01
   8.8431846e-01   8.0000000e-01   7.9155178e-01   1.0316461e+00   7.9760507e-01
   8.8495807e-01   8.0000000e-01   7.9178382e-01   1.0334006e+00   7.9683142e-01
   8.8559768e-01   8.0000000e-01   7.9201123e-01   1.0351503e+00   7.9605526e-01
   8.8623729e-01   8.0000000e-01   7.9223348e-01   1.0368942e+00   7.9527671e-01
   8.8687690e-01   8.0000000e-01   7.9245101e-01   1.0386327e+00   7.9449631e-01
   8.8751651e-01   8.0000000e-01   7.9266378e-01   1.0403653e+00   7.9371437e-01
   8.8815613e-01   8.0000000e-01   7.9287147e-01   1.0420915e+00   7.9293113e-01
   8.8879574e-01   8.0000000e-01   7.9307413e-01   1.0438109e+00   7.9214697e-01
   8.8943535e-01   8.0000000e-01   7.9327193e-01   1.0455236e+00   7.9136223e-01
   8.9007496e-01   8.0000000e-01   7.9346475e-01   1.0472291e+00   7.9057722e-01
   8.9071457e-01   8.0000000e-01   7.9365223e-01   1.0489266e+00   7.8979228e-01
   8.9135418e-01   8.0000000e-01   7.9383476e-01   1.0506164e+00   7.8900775e-01
   8.9199380e-01   8.0000000e-01   7.9401232e-01   1.0522982e+00   7.8822392e-01
   8.9263341e-01   8.0000000e-01   7.9418446e-01   1.0539709e+00   7.8744122e-01
   8.9327302e-01   8.0000000e-01   7.9435149e-01   1.0556347e+00   7.8665991e-01
   8.9391263e-01   8.0000000e-01   7.9451346e-01   1.0572896e+00   7.8588030e-01
   8.9455224e-01   8.0000000e-01   7.9467016e-01   1.0589348e+00   7.8510277e-01
   8.9519185e-01   8.0000000e-01   7.9482147e-01   1.0605698e+00   7.8432772e-01
   8.9583147e-01   8.0000000e-01   7.9496768e-01   1.0621949e+00   7.8355534e-01
   8.9647108e-01   8.0000000e-01   7.9510877e-01   1.0638097e+00   7.8278594e-01
   8.9711069e-01   8.0000000e-01   7.9524421e-01   1.0654128e+00   7.8202018e-01
   8.9775030e-01   8.0000000e-01   7.9537452e-01   1.0670051e+00   7.8125806e-01
   8.9838991e-01   8.0000000e-01   7.9549969e-01   1.0685861e+00   7.8049989e-01
   8.9902952e-01   8.0000000e-01   7.9561936e-01   1.0701550e+00   7.7974626e-01
   8.9966914e-01   8.0000000e-01   7.9573368e-01   1.0717115e+00   7.7899741e-01
   9.0030875e-01   8.0000000e-01   7.9584283e-01   1.0732559e+00   7.7825346e-01
   9.0094836e-01   8.0000000e-01   7.9594668e-01   1.0747876e+00   7.7751486e-01
   9.0158797e-01   8.0000000e-01   7.9604496e-01   1.0763055e+00   7.7678224e-01
   9.0222758e-01   8.0000000e-01   7.9613807e-01   1.0778104e+00   7.7605548e-01
   9.0286720e-01   8.0000000e-01   7.9622601e-01   1.0793019e+00   7.7533488e-01
   9.0350681e-01   8.0000000e-01   7.9630833e-01   1.0807785e+00   7.7462133e-01
   9.0414642e-01   8.0000000e-01   7.9638540e-01   1.0822410e+00   7.7391468e-01
   9.0478603e-01   8.0000000e-01   7.9645733e-01   1.0836892e+00   7.7321511e-01
   9.0542564e-01   8.0000000e-01   7.9652386e-01   1.0851222e+00   7.7252329e-01
   9.0606525e-01   8.0000000e-01   7.9658496e-01   1.0865394e+00   7.7183960e-01
   9.0670487e-01   8.0000000e-01   7.9664094e-01   1.0879415e+00   7.7116392e-01
   9.0734448e-01   8.0000000e-01   7.9669177e-01   1.0893281e+00   7.7049657e-01
   9.0798409e-01   8.0000000e-01   7.9673700e-01   1.0906974e+00   7.6983865e-01
   9.0862370e-01   8.0000000e-01   7.9677715e-01   1.0920507e+00   7.6918961e-01
   9.0926331e-01   8.0000000e-01   7.9681223e-01   1.0933877e+00   7.6854974e-01
   9.0990292e-01   8.0000000e-01   7.9684190e-01   1.0947069e+00   7.6791998e-01
   9.1054254e-01   8.0000000e-01   7.9686637e-01   1.0960087e+00   7.6730029e-01
   9.1118215e-01   8.0000000e-01   7.9688583e-01   1.0972933e+00   7.6669061e-01
   9.1182176e-01   8.0000000e-01   7.9690015e-01   1.0985600e+00   7.6609152e-01
   9.1246137e-01   8.0000000e-01   7.9690914e-01   1.0998077e+00   7.6550378e-01
   9.1310098e-01   8.0000000e-01   7.9691319e-01   1.1010374e+00   7.6492688e-01
   9.1374059e-01   8.0000000e-01   7.9691232e-01   1.1022488e+00   7.6436106e-01
   9.1438021e-01   8.0000000e-01   7.9690612e-01   1.1034401e+00   7.6380765e-01
   9.1501982e-01   8.0000000e-01   7.9689500e-01   1.1046124e+00   7.6326599e-01
   9.1565943e-01   8.0000000e-01   7.9687906e-01   1.1057656e+00   7.6273619e-01
   9.1629904e-01   8.0000000e-01   7.9685807e-01   1.1068986e+00   7.6221913e-01
   9.1693865e-01   8.0000000e-01   7.9683208e-01   1.1080110e+00   7.6171508e-01
   9.1757826e-01   8.0000000e-01   7.9680135e-01   1.1091037e+00   7.6122363e-01
   9.1821788e-01   8.0000000e-01   7.9676588e-01   1.1101761e+00   7.6074514e-01
   9.1885749e-01   8.0000000e-01   7.9672533e-01   1.1112264e+00   7.6028094e-01
   9.1949710e-01   8.0000000e-01   7.9668015e-01   1.1122561e+00   7.5983003e-01
   9.2013671e-01   8.0000000e-01   7.9663040e-01   1.1132651e+00   7.5939263e-01
   9.2077632e-01   8.0000000e-01   7.9657577e-01   1.1142516e+00   7.5896998e-01
   9.2141593e-01   8.0000000e-01   7.9651651e-01   1.1152163e+00   7.5856169e-01
   9.2205555e-01   8.0000000e-01   7.9645279e-01   1.1161595e+00   7.5816755e-01
   9.2269516e-01   8.0000000e-01   7.9638452e-01   1.1170804e+00   7.5778823e-01
   9.2333477e-01   8.0000000e-01   7.9631157e-01   1.1179779e+00   7.5742449e-01
   9.2397438e-01   8.0000000e-01   7.9623431e-01   1.1188532e+00   7.5707549e-01
   9.2461399e-01   8.0000000e-01   7.9615276e-01   1.1197064e+00   7.5674140e-01
   9.2525360e-01   8.0000000e-01   7.9606659e-01   1.1205348e+00   7.5642388e-01
   9.2589322e-01   8.0000000e-01   7.9597621e-01   1.1213404e+00   7.5612176e-01
   9.2653283e-01   8.0000000e-01   7.9588170e-01   1.1221232e+00   7.5583508e-01
   9.2717244e-01   8.0000000e-01   7.9578289e-01   1.1228815e+00   7.5556488e-01
   9.2781205e-01   8.0000000e-01   7.9567986e-01   1.1236155e+00   7.5531121e-01
   9.2845166e-01   8.0000000e-01   7.9557286e-01   1.1243260e+00   7.5507347e-01
   9.2909127e-01   8.0000000e-01   7.9546189e-01   1.1250126e+00   7.5485202e-01
   9.2973089e-01   8.0000000e-01   7.9534671e-01   1.1256733e+00   7.5464823e-01
   9.3037050e-01   8.0000000e-01   7.9522773e-01   1.1263099e+00   7.5446078e-01
   9.3101011e-01   8.0000000e-01   7.9510499e-01   1.1269225e+00   7.5428980e-01
   9.3164972e-01   8.0000000e-01   7.9497827e-01   1.1275089e+00   7.5413670e-01
   9.3228933e-01   8.0000000e-01   7.9484783e-01   1.1280701e+00   7.5400075e-01
   9.3292894e-01   8.0000000e-01   7.9471382e-01   1.1286068e+00   7.5388160e-01
   9.3356856e-01   8.0000000e-01   7.9457615e-01   1.1291178e+00   7.5378001e-01
   9.3420817e-01   8.0000000e-01   7.9443481e-01   1.1296023e+00   7.5369656e-01
   9.3484778e-01   8.0000000e-01   7.9429007e-01   1.1300617e+00   7.5363022e-01
   9.3548739e-01   8.0000000e-01   7.9414200e-01   1.1304960e+00   7.5358107e-01
   9.3612700e-01   8.0000000e-01   7.9399033e-01   1.1309025e+00   7.5355092e-01
   9.3676661e-01   8.0000000e-01   7.9383545e-01   1.1312834e+00   7.5353817e-01
   9.3740623e-01   8.0000000e-01   7.9367743e-01   1.1316389e+00   7.5354281e-01
   9.3804584e-01   8.0000000e-01   7.9351615e-01   1.1319671e+00   7.5356595e-01
   9.3868545e-01   8.0000000e-01   7.9335172e-01   1.1322685e+00   7.5360738e-01
   9.3932506e-01   8.0000000e-01   7.9318436e-01   1.1325441e+00   7.5366636e-01
   9.3996467e-01   8.0000000e-01   7.9301406e-01   1.1327932e+00   7.5374327e-01
   9.4060429e-01   8.0000000e-01   7.9284071e-01   1.1330141e+00   7.5383929e-01
   9.4124390e-01   8.0000000e-01   7.9266462e-01   1.1332088e+00   7.5395296e-01
   9.4188351e-01   8.0000000e-01   7.9248586e-01   1.1333774e+00   7.5408428e-01
   9.4252312e-01   8.0000000e-01   7.9230428e-01   1.1335175e+00   7.5423474e-01
   9.4316273e-01   8.0000000e-01   7.9212011e-01   1.1336307e+00   7.5440325e-01
   9.4380234e-01   8.0000000e-01   7.9193347e-01   1.1337175e+00   7.5458944e-01
   9.4444196e-01   8.0000000e-01   7.9174433e-01   1.1337767e+00   7.5479402e-01
   9.4508157e-01   8.0000000e-01   7.9155273e-01   1.1338077e+00   7.5501735e-01
   9.4572118e-01   8.0000000e-01   7.9135887e-01   1.1338122e+00   7.5525829e-01
   9.4636079e-01   8.0000000e-01   7.9116283e-01   1.1337900e+00   7.5551684e-01
   9.4700040e-01   8.0000000e-01   7.9096445e-01   1.1337384e+00   7.5579476e-01
   9.4764001e-01   8.0000000e-01   7.9076404e-01   1.1336601e+00   7.5609019e-01
   9.4827963e-01   8.0000000e-01   7.9056166e-01   1.1335551e+00   7.5640307e-01
   9.4891924e-01   8.0000000e-01   7.9035727e-01   1.1334216e+00   7.5673446e-01
   9.4955885e-01   8.0000000e-01   7.9015098e-01   1.1332603e+00   7.5708389e-01
   9.5019846e-01   8.0000000e-01   7.8994294e-01   1.1330723e+00   7.5745057e-01
   9.5083807e-01   8.0000000e-01   7.8973318e-01   1.1328568e+00   7.5783484e-01
   9.5147768e-01   8.0000000e-01   7.8952170e-01   1.1326124e+00   7.5823759e-01
   9.5211730e-01   8.0000000e-01   7.8930869e-01   1.1323412e+00   7.5865735e-01
   9.5275691e-01   8.0000000e-01   7.8909422e-01   1.1320433e+00   7.5909402e-01
   9.5339652e-01   8.0000000e-01   7.8887825e-01   1.1317163e+00   7.5954895e-01
   9.5403613e-01   8.0000000e-01   7.8866095e-01   1.1313621e+00   7.6002085e-01
   9.5467574e-01   8.0000000e-01   7.8844242e-01   1.1309812e+00   7.6050933e-01
   9.5531535e-01   8.0000000e-01   7.8822268e-01   1.1305725e+00   7.6101502e-01
   9.5595497e-01   8.0000000e-01   7.8800179e-01   1.1301355e+00   7.6153797e-01
   9.5659458e-01   8.0000000e-01   7.8777989e-01   1.1296720e+00   7.6207710e-01
   9.5723419e-01   8.0000000e-01   7.8755705e-01   1.1291818e+00   7.6263234e-01
   9.5787380e-01   8.0000000e-01   7.8733326e-01   1.1286625e+00   7.6320505e-01
   9.5851341e-01   8.0000000e-01   7.8710868e-01   1.1281168e+00   7.6379347e-01
   9.5915302e-01   8.0000000e-01   7.8688339e-01   1.1275447e+00   7.6439746e-01
   9.5979264e-01   8.0000000e-01   7.8665742e-01   1.1269445e+00   7.6501790e-01
   9.6043225e-01   8.0000000e-01   7.8643086e-01   1.1263172e+00   7.6565409e-01
   9.6107186e-01   8.0000000e-01   7.8620381e-01   1.1256638e+00   7.6630531e-01
   9.6171147e-01   8.0000000e-01   7.8597633e-01   1.1249836e+00   7.6697180e-01
   9.6235108e-01   8.0000000e-01   7.8574848e-01   1.1242755e+00   7.6765405e-01
   9.6299069e-01   8.0000000e-01   7.8552036e-01   1.1235415e+00   7.6835076e-01
   9.6363031e-01   8.0000000e-01   7.8529203e-01   1.1227817e+00   7.6906171e-01
   9.6426992e-01   8.0000000e-01   7.8506357e-01   1.1219940e+00   7.6978797e-01
   9.6490953e-01   8.0000000e-01   7.8483506e-01   1.1211804e+00   7.7052823e-01
   9.6554914e-01   8.0000000e-01   7.8460657e-01   1.1203414e+00   7.7128207e-01
   9.6618875e-01   8.0000000e-01   7.8437817e-01   1.1194759e+00   7.7204996e-01
   9.6682836e-01   8.0000000e-01   7.8414994e-01   1.1185838e+00   7.7283168e-01
   9.6746798e-01   8.0000000e-01   7.8392196e-01   1.1176667e+00   7.7362629e-01
   9.6810759e-01   8.0000000e-01   7.8369427e-01   1.1167245e+00   7.7443366e-01
   9.6874720e-01   8.0000000e-01   7.8346700e-01   1.1157552e+00   7.7525461e-01
   9.6938681e-01   8.0000000e-01   7.8324018e-01   1.1147613e+00   7.7608769e-01
   9.7002642e-01   8.0000000e-01   7.8301387e-01   1.1137429e+00   7.7693264e-01
   9.7066603e-01   8.0000000e-01   7.8278819e-01   1.1126985e+00   7.7779006e-01
   9.7130565e-01   8.0000000e-01   7.8256319e-01   1.1116292e+00   7.7865917e-01
   9.7194526e-01   8.0000000e-01   7.8233891e-01   1.1105360e+00   7.7953935e-01
   9.7258487e-01   8.0000000e-01   7.8211544e-01   1.1094182e+00   7.8043067e-01
   9.7322448e-01   8.0000000e-01   7.8189290e-01   1.1082751e+00   7.8133325e-01
   9.7386409e-01   8.0000000e-01   7.8167129e-01   1.1071086e+00   7.8224603e-01
   9.7450370e-01   8.0000000e-01   7.8145067e-01   1.1059189e+00   7.8316875e-01
   9.7514332e-01   8.0000000e-01   7.8123121e-01   1.1047039e+00   7.8410200e-01
   9.7578293e-01   8.0000000e-01   7.8101289e-01   1.1034659e+00   7.8504466e-01
   9.7642254e-01   8.0000000e-01   7.8079575e-01   1.1022052e+00   7.8599633e-01
   9.7706215e-01   8.0000000e-01   7.8057994e-01   1.1009209e+00   7.8695719e-01
   9.7770176e-01   8.0000000e-01   7.8036551e-01   1.0996133e+00   7.8792686e-01
   9.7834138e-01   8.0000000e-01   7.8015246e-01   1.0982836e+00   7.8890460e-01
   9.7898099e-01   8.0000000e-01   7.7994088e-01   1.0969318e+00   7.8989021e-01
   9.7962060e-01   8.0000000e-01   7.7973094e-01   1.0955566e+00   7.9088394e-01
   9.8026021e-01   8.0000000e-01   7.7952256e-01   1.0941599e+00   7.9188475e-01
   9.8089982e-01   8.0000000e-01   7.7931581e-01   1.0927422e+00   7.9289236e-01
   9.8153943e-01   8.0000000e-01   7.7911088e-01   1.0913020e+00   7.9390690e-01
   9.8217905e-01   8.0000000e-01   7.7890774e-01   1.0898406e+00   7.9492771e-01
   9.8281866e-01   8.0000000e-01   7.7870641e-01   1.0883587e+00   7.9595428e-01
   9.8345827e-01   8.0000000e-01   7.7850701e-01   1.0868561e+00   7.9698649e-01
   9.8409788e-01   8.0000000e-01   7.7830965e-01   1.0853321e+00   7.9802412e-01
   9.8473749e-01   8.0000000e-01   7.7811427e-01   1.0837885e+00   7.9906648e-01
   9.8537710e-01   8.0000000e-01   7.7792092e-01   1.0822256e+00   8.0011324e-01
   9.8601672e-01   8.0000000e-01   7.7772986e-01   1.0806416e+00   8.0116443e-01
   9.8665633e-01   8.0000000e-01   7.7754095e-01   1.0790387e+00   8.0221931e-01
   9.8729594e-01   8.0000000e-01   7.7735424e-01   1.0774171e+00   8.0327752e-01
   9.8793555e-01   8.0000000e-01   7.7716989e-01   1.0757763e+00   8.0433888e-01
   9.8857516e-01   8.0000000e-01   7.7698794e-01   1.0741165e+00   8.0540297e-01
   9.8921477e-01   8.0000000e-01   7.7680834e-01   1.0724390e+00   8.0646930e-01
   9.8985439e-01   8.0000000e-01   7.7663118e-01   1.0707437e+00   8.0753757e-01
   9.9049400e-01   8.0000000e-01   7.7645667e-01   1.0690297e+00   8.0860750e-01
   9.9113361e-01   8.0000000e-01   7.7628464e-01   1.0672988e+00   8.0967858e-01
   9.9177322e-01   8.0000000e-01   7.7611516e-01   1.0655513e+00   8.1075048e-01
   9.9241283e-01   8.0000000e-01   7.7594846e-01   1.0637862e+00   8.1182285e-01
   9.9305244e-01   8.0000000e-01   7.7578446e-01   1.0620047e+00   8.1289528e-01
   9.9369206e-01   8.0000000e-01   7.7562313e-01   1.0602075e+00   8.1396741e-01
   9.9433167e-01   8.0000000e-01   7.7546461e-01   1.0583942e+00   8.1503887e-01
   9.9497128e-01   8.0000000e-01   7.7530903e-01   1.0565649e+00   8.1610923e-01
   9.9561089e-01   8.0000000e-01   7.7515625e-01   1.0547208e+00   8.1717819e-01
   9.9625050e-01   8.0000000e-01   7.7500631e-01   1.0528622e+00   8.1824540e-01
   9.9689011e-01   8.0000000e-01   7.7485953e-01   1.0509879e+00   8.1931026e-01
   9.9752973e-01   8.0000000e-01   7.7471568e-01   1.0490998e+00   8.2037262e-01
   9.9816934e-01   8.0000000e-01   7.7457478e-01   1.0471981e+00   8.2143212e-01
   9.9880895e-01   8.0000000e-01   7.7443705e-01   1.0452824e+00   8.2248821e-01
   9.9944856e-01   8.0000000e-01   7.7430247e-01   1.0433533e+00   8.2354055e-01
   1.0000882e+00   8.0000000e-01   7.7417094e-01   1.0414115e+00   8.2458894e-01
   1.0007278e+00   8.0000000e-01   7.7404257e-01   1.0394573e+00   8.2563294e-01
   1.0013674e+00   8.0000000e-01   7.7391758e-01   1.0374901e+00   8.2667188e-01
   1.0020070e+00   8.0000000e-01   7.7379575e-01   1.0355114e+00   8.2770578e-01
   1.0026466e+00   8.0000000e-01   7.7367709e-01   1.0335214e+00   8.2873431e-01
   1.0032862e+00   8.0000000e-01   7.7356192e-01   1.0315195e+00   8.2975662e-01
   1.0039258e+00   8.0000000e-01   7.7345005e-01   1.0295068e+00   8.3077270e-01
   1.0045655e+00   8.0000000e-01   7.7334144e-01   1.0274839e+00   8.3178234e-01
   1.0052051e+00   8.0000000e-01   7.7323627e-01   1.0254506e+00   8.3278489e-01
   1.0058447e+00   8.0000000e-01   7.7313461e-01   1.0234071e+00   8.3377987e-01
   1.0064843e+00   8.0000000e-01   7.7303630e-01   1.0213544e+00   8.3476735e-01
   1.0071239e+00   8.0000000e-01   7.7294135e-01   1.0192928e+00   8.3574700e-01
   1.0077635e+00   8.0000000e-01   7.7285013e-01   1.0172217e+00   8.3671765e-01
   1.0084031e+00   8.0000000e-01   7.7276231e-01   1.0151424e+00   8.3767979e-01
   1.0090427e+00   8.0000000e-01   7.7267791e-01   1.0130552e+00   8.3863309e-01
   1.0096823e+00   8.0000000e-01   7.7259718e-01   1.0109599e+00   8.3957664e-01
   1.0103220e+00   8.0000000e-01   7.7252004e-01   1.0088572e+00   8.4051031e-01
   1.0109616e+00   8.0000000e-01   7.7244636e-01   1.0067477e+00   8.4143417e-01
   1.0116012e+00   8.0000000e-01   7.7237627e-01   1.0046314e+00   8.4234765e-01
   1.0122408e+00   8.0000000e-01   7.7230994e-01   1.0025085e+00   8.4324985e-01
   1.0128804e+00   8.0000000e-01   7.7224714e-01   1.0003798e+00   8.4414128e-01
   1.0135200e+00   8.0000000e-01   7.7218785e-01   9.9824562e-01   8.4502165e-01
   1.0141596e+00   8.0000000e-01   7.7213241e-01   9.9610584e-01   8.4588963e-01
   1.0147992e+00   8.0000000e-01   7.7208057e-01   9.9396122e-01   8.4674575e-01
   1.0154389e+00   8.0000000e-01   7.7203228e-01   9.9181216e-01   8.4758990e-01
   1.0160785e+00   8.0000000e-01   7.7198771e-01   9.8965879e-01   8.4842122e-01
   1.0167181e+00   8.0000000e-01   7.7194692e-01   9.8750148e-01   8.4923927e-01
   1.0173577e+00   8.0000000e-01   7.7190969e-01   9.8534077e-01   8.5004449e-01
   1.0179973e+00   8.0000000e-01   7.7187605e-01   9.8317696e-01   8.5083653e-01
   1.0186369e+00   8.0000000e-01   7.7184634e-01   9.8101017e-01   8.5161388e-01
   1.0192765e+00   8.0000000e-01   7.7182020e-01   9.7884103e-01   8.5237759e-01
   1.0199161e+00   8.0000000e-01   7.7179764e-01   9.7666984e-01   8.5312740e-01
   1.0205557e+00   8.0000000e-01   7.7177890e-01   9.7449684e-01   8.5386206e-01
   1.0211954e+00   8.0000000e-01   7.7176386e-01   9.7232246e-01   8.5458182e-01
   1.0218350e+00   8.0000000e-01   7.7175238e-01   9.7014707e-01   8.5528692e-01
   1.0224746e+00   8.0000000e-01   7.7174458e-01   9.6797098e-01   8.5597670e-01
   1.0231142e+00   8.0000000e-01   7.7174060e-01   9.6579454e-01   8.5665022e-01
   1.0237538e+00   8.0000000e-01   7.7174017e-01   9.6361810e-01   8.5730839e-01
   1.0243934e+00   8.0000000e-01   7.7174329e-01   9.6144200e-01   8.5795099e-01
   1.0250330e+00   8.0000000e-01   7.7175028e-01   9.5926662e-01   8.5857635e-01
   1.0256726e+00   8.0000000e-01   7.7176084e-01   9.5709228e-01   8.5918551e-01
   1.0263123e+00   8.0000000e-01   7.7177491e-01   9.5491927e-01   8.5977848e-01
   1.0269519e+00   8.0000000e-01   7.7179266e-01   9.5274800e-01   8.6035422e-01
   1.0275915e+00   8.0000000e-01   7.7181410e-01   9.5057883e-01   8.6091250e-01
   1.0282311e+00   8.0000000e-01   7.7183901e-01   9.4841199e-01   8.6145401e-01
   1.0288707e+00   8.0000000e-01   7.7186742e-01   9.4624781e-01   8.6197841e-01
   1.0295103e+00   8.0000000e-01   7.7189961e-01   9.4408686e-01   8.6248410e-01
   1.0301499e+00   8.0000000e-01   7.7193522e-01   9.4192922e-01   8.6297251e-01
   1.0307895e+00   8.0000000e-01   7.7197425e-01   9.3977517e-01   8.6344351e-01
   1.0314291e+00   8.0000000e-01   7.7201692e-01   9.3762532e-01   8.6389563e-01
   1.0320688e+00   8.0000000e-01   7.7206307e-01   9.3547984e-01   8.6432950e-01
   1.0327084e+00   8.0000000e-01   7.7211257e-01   9.3333890e-01   8.6474553e-01
   1.0333480e+00   8.0000000e-01   7.7216551e-01   9.3120297e-01   8.6514299e-01
   1.0339876e+00   8.0000000e-01   7.7222200e-01   9.2907257e-01   8.6552107e-01
   1.0346272e+00   8.0000000e-01   7.7228177e-01   9.2694763e-01   8.6588095e-01
   1.0352668e+00   8.0000000e-01   7.7234479e-01   9.2482845e-01   8.6622253e-01
   1.0359064e+00   8.0000000e-01   7.7241137e-01   9.2271592e-01   8.6654393e-01
   1.0365460e+00   8.0000000e-01   7.7248117e-01   9.2060981e-01   8.6684670e-01
   1.0371857e+00   8.0000000e-01   7.7255415e-01   9.1851035e-01   8.6713090e-01
   1.0378253e+00   8.0000000e-01   7.7263045e-01   9.1641821e-01   8.6739542e-01
   1.0384649e+00   8.0000000e-01   7.7271003e-01   9.1433366e-01   8.6764032e-01
   1.0391045e+00   8.0000000e-01   7.7279269e-01   9.1225663e-01   8.6786647e-01
   1.0397441e+00   8.0000000e-01   7.7287846e-01   9.1018750e-01   8.6807352e-01
   1.0403837e+00   8.0000000e-01   7.7296753e-01   9.0812718e-01   8.6826003e-01
   1.0410233e+00   8.0000000e-01   7.7305958e-01   9.0607522e-01   8.6842765e-01
   1.0416629e+00   8.0000000e-01   7.7315459e-01   9.0403187e-01   8.6857637e-01
   1.0423025e+00   8.0000000e-01   7.7325276e-01   9.0199811e-01   8.6870467e-01
   1.0429422e+00   8.0000000e-01   7.7335388e-01   8.9997376e-01   8.6881355e-01
   1.0435818e+00   8.0000000e-01   7.7345786e-01   8.9795883e-01   8.6890349e-01
   1.0442214e+00   8.0000000e-01   7.7356475e-01   8.9595393e-01   8.6897379e-01
   1.0448610e+00   8.0000000e-01   7.7367460e-01   8.9395964e-01   8.6902391e-01
   1.0455006e+00   8.0000000e-01   7.7378719e-01   8.9197555e-01   8.6905515e-01
   1.0461402e+00   8.0000000e-01   7.7390248e-01   8.9000188e-01   8.6906753e-01
   1.0467798e+00   8.0000000e-01   7.7402068e-01   8.8803997e-01   8.6905920e-01
   1.0474194e+00   8.0000000e-01   7.7414151e-01   8.8608903e-01   8.6903203e-01
   1.0480590e+00   8.0000000e-01   7.7426491e-01   8.8414925e-01   8.6898616e-01
   1.0486987e+00   8.0000000e-01   7.7439098e-01   8.8222154e-01   8.6892053e-01
   1.0493383e+00   8.0000000e-01   7.7451965e-01   8.8030597e-01   8.6883550e-01
   1.0499779e+00   8.0000000e-01   7.7465076e-01   8.7840226e-01   8.6873199e-01
   1.0506175e+00   8.0000000e-01   7.7478432e-01   8.7651084e-01   8.6860973e-01
   1.0512571e+00   8.0000000e-01   7.7492042e-01   8.7463275e-01   8.6846762e-01
   1.0518967e+00   8.0000000e-01   7.7505882e-01   8.7276718e-01   8.6830732e-01
   1.0525363e+00   8.0000000e-01   7.7519948e-01   8.7091432e-01   8.6812894e-01
   1.0531759e+00   8.0000000e-01   7.7534253e-01   8.6907543e-01   8.6793113e-01
   1.0538156e+00   8.0000000e-01   7.7548778e-01   8.6724996e-01   8.6771512e-01
   1.0544552e+00   8.0000000e-01   7.7563515e-01   8.6543781e-01   8.6748143e-01
   1.0550948e+00   8.0000000e-01   7.7578466e-01   8.6363972e-01   8.6722948e-01
   1.0557344e+00   8.0000000e-01   7.7593631e-01   8.6185620e-01   8.6695907e-01
   1.0563740e+00   8.0000000e-01   7.7608991e-01   8.6008657e-01   8.6667146e-01
   1.0570136e+00   8.0000000e-01   7.7624543e-01   8.5833101e-01   8.6636680e-01
   1.0576532e+00   8.0000000e-01   7.7640301e-01   8.5659116e-01   8.6604354e-01
   1.0582928e+00   8.0000000e-01   7.7656238e-01   8.5486574e-01   8.6570363e-01
   1.0589324e+00   8.0000000e-01   7.7672350e-01   8.5315490e-01   8.6534725e-01
   1.0595721e+00   8.0000000e-01   7.7688644e-01   8.5145974e-01   8.6497356e-01
   1.0602117e+00   8.0000000e-01   7.7705108e-01   8.4978009e-01   8.6458319e-01
   1.0608513e+00   8.0000000e-01   7.7721732e-01   8.4811550e-01   8.6417699e-01
   1.0614909e+00   8.0000000e-01   7.7738513e-01   8.4646647e-01   8.6375483e-01
   1.0621305e+00   8.0000000e-01   7.7755454e-01   8.4483404e-01   8.6331607e-01
   1.0627701e+00   8.0000000e-01   7.7772537e-01   8.4321711e-01   8.6286220e-01
   1.0634097e+00   8.0000000e-01   7.7789758e-01   8.4161581e-01   8.6239346e-01
   1.0640493e+00   8.0000000e-01   7.7807122e-01   8.4003163e-01   8.6190885e-01
   1.0646890e+00   8.0000000e-01   7.7824613e-01   8.3846363e-01   8.6140965e-01
   1.0653286e+00   8.0000000e-01   7.7842225e-01   8.3691164e-01   8.6089640e-01
   1.0659682e+00   8.0000000e-01   7.7859956e-01   8.3537652e-01   8.6036873e-01
   1.0666078e+00   8.0000000e-01   7.7877802e-01   8.3385860e-01   8.5982679e-01
   1.0672474e+00   8.0000000e-01   7.7895751e-01   8.3235704e-01   8.5927166e-01
   1.0678870e+00   8.0000000e-01   7.7913797e-01   8.3087201e-01   8.5870356e-01
   1.0685266e+00   8.0000000e-01   7.7931944e-01   8.2940519e-01   8.5812163e-01
   1.0691662e+00   8.0000000e-01   7.7950176e-01   8.2795503e-01   8.5752746e-01
   1.0698058e+00   8.0000000e-01   7.7968488e-01   8.2652161e-01   8.5692134e-01
   1.0704455e+00   8.0000000e-01   7.7986878e-01   8.2510617e-01   8.5630282e-01
   1.0710851e+00   8.0000000e-01   7.8005338e-01   8.2370826e-01   8.5567263e-01
   1.0717247e+00   8.0000000e-01   7.8023860e-01   8.2232734e-01   8.5503152e-01
   1.0723643e+00   8.0000000e-01   7.8042440e-01   8.2096394e-01   8.5437954e-01
   1.0730039e+00   8.0000000e-01   7.8061073e-01   8.1961900e-01   8.5371656e-01
   1.0736435e+00   8.0000000e-01   7.8079750e-01   8.1829126e-01   8.5304374e-01
   1.0742831e+00   8.0000000e-01   7.8098466e-01   8.1698076e-01   8.5236142e-01
   1.0749227e+00   8.0000000e-01   7.8117216e-01   8.1568914e-01   8.5166916e-01
   1.0755624e+00   8.0000000e-01   7.8135992e-01   8.1441511e-01   8.5096808e-01
   1.0762020e+00   8.0000000e-01   7.8154788e-01   8.1315849e-01   8.5025865e-01
   1.0768416e+00   8.0000000e-01   7.8173599e-01   8.1192017e-01   8.4954087e-01
   1.0774812e+00   8.0000000e-01   7.8192419e-01   8.1070029e-01   8.4881514e-01
   1.0781208e+00   8.0000000e-01   7.8211240e-01   8.0949791e-01   8.4808228e-01
   1.0787604e+00   8.0000000e-01   7.8230058e-01   8.0831323e-01   8.4734260e-01
   1.0794000e+00   8.0000000e-01   7.8248865e-01   8.0714778e-01   8.4659600e-01
   1.0800396e+00   8.0000000e-01   7.8267656e-01   8.0599991e-01   8.4584352e-01
   1.0806792e+00   8.0000000e-01   7.8286425e-01   8.0486962e-01   8.4508554e-01
   1.0813189e+00   8.0000000e-01   7.8305164e-01   8.0375821e-01   8.4432215e-01
   1.0819585e+00   8.0000000e-01   7.8323868e-01   8.0266497e-01   8.4355401e-01
   1.0825981e+00   8.0000000e-01   7.8342533e-01   8.0158933e-01   8.4278169e-01
   1.0832377e+00   8.0000000e-01   7.8361151e-01   8.0053184e-01   8.4200551e-01
   1.0838773e+00   8.0000000e-01   7.8379713e-01   7.9949323e-01   8.4122580e-01
   1.0845169e+00   8.0000000e-01   7.8398218e-01   7.9847219e-01   8.4044328e-01
   1.0851565e+00   8.0000000e-01   7.8416660e-01   7.9746872e-01   8.3965834e-01
   1.0857961e+00   8.0000000e-01   7.8435027e-01   7.9648446e-01   8.3887130e-01
   1.0864358e+00   8.0000000e-01   7.8453317e-01   7.9551787e-01   8.3808280e-01
   1.0870754e+00   8.0000000e-01   7.8471527e-01   7.9456878e-01   8.3729330e-01
   1.0877150e+00   8.0000000e-01   7.8489646e-01   7.9363807e-01   8.3650322e-01
   1.0883546e+00   8.0000000e-01   7.8507669e-01   7.9272566e-01   8.3571309e-01
   1.0889942e+00   8.0000000e-01   7.8525593e-01   7.9183062e-01   8.3492339e-01
   1.0896338e+00   8.0000000e-01   7.8543413e-01   7.9095314e-01   8.3413457e-01
   1.0902734e+00   8.0000000e-01   7.8561114e-01   7.9009452e-01   8.3334725e-01
   1.0909130e+00   8.0000000e-01   7.8578700e-01   7.8925311e-01   8.3256181e-01
   1.0915526e+00   8.0000000e-01   7.8596166e-01   7.8842888e-01   8.3177869e-01
   1.0921923e+00   8.0000000e-01   7.8613496e-01   7.8762305e-01   8.3099860e-01
   1.0928319e+00   8.0000000e-01   7.8630692e-01   7.8683474e-01   8.3022194e-01
   1.0934715e+00   8.0000000e-01   7.8647751e-01   7.8606340e-01   8.2944909e-01
   1.0941111e+00   8.0000000e-01   7.8664663e-01   7.8530956e-01   8.2868066e-01
   1.0947507e+00   8.0000000e-01   7.8681417e-01   7.8457370e-01   8.2791737e-01
   1.0953903e+00   8.0000000e-01   7.8698019e-01   7.8385458e-01   8.2715937e-01
   1.0960299e+00   8.0000000e-01   7.8714463e-01   7.8315212e-01   8.2640713e-01
   1.0966695e+00   8.0000000e-01   7.8730728e-01   7.8246786e-01   8.2566179e-01
   1.0973092e+00   8.0000000e-01   7.8746824e-01   7.8180018e-01   8.2492329e-01
   1.0979488e+00   8.0000000e-01   7.8762746e-01   7.8114887e-01   8.2419205e-01
   1.0985884e+00   8.0000000e-01   7.8778480e-01   7.8051480e-01   8.2346902e-01
   1.0992280e+00   8.0000000e-01   7.8794022e-01   7.7989767e-01   8.2275466e-01
   1.0998676e+00   8.0000000e-01   7.8809376e-01   7.7929661e-01   8.2204907e-01
   1.1005072e+00   8.0000000e-01   7.8824534e-01   7.7871180e-01   8.2135289e-01
   1.1011468e+00   8.0000000e-01   7.8839477e-01   7.7814425e-01   8.2066734e-01
   1.1017864e+00   8.0000000e-01   7.8854216e-01   7.7759243e-01   8.1999207e-01
   1.1024260e+00   8.0000000e-01   7.8868749e-01   7.7705625e-01   8.1932754e-01
   1.1030657e+00   8.0000000e-01   7.8883053e-01   7.7653684e-01   8.1867517e-01
   1.1037053e+00   8.0000000e-01   7.8897136e-01   7.7603317e-01   8.1803486e-01
   1.1043449e+00   8.0000000e-01   7.8910997e-01   7.7554477e-01   8.1740679e-01
   1.1049845e+00   8.0000000e-01   7.8924625e-01   7.7507210e-01   8.1679194e-01
   1.1056241e+00   8.0000000e-01   7.8938008e-01   7.7461540e-01   8.1619120e-01
   1.1062637e+00   8.0000000e-01   7.8951157e-01   7.7417357e-01   8.1560420e-01
   1.1069033e+00   8.0000000e-01   7.8964069e-01   7.7374647e-01   8.1503137e-01
   1.1075429e+00   8.0000000e-01   7.8976713e-01   7.7333547e-01   8.1447475e-01
   1.1081825e+00   8.0000000e-01   7.8989111e-01   7.7293893e-01   8.1393336e-01
   1.1088222e+00   8.0000000e-01   7.9001259e-01   7.7255670e-01   8.1340761e-01
   1.1094618e+00   8.0000000e-01   7.9013137e-01   7.7218950e-01   8.1289899e-01
   1.1101014e+00   8.0000000e-01   7.9024747e-01   7.7183690e-01   8.1240770e-01
   1.1107410e+00   8.0000000e-01   7.9036096e-01   7.7149815e-01   8.1193349e-01
   1.1113806e+00   8.0000000e-01   7.9047173e-01   7.7117339e-01   8.1147718e-01
   1.1120202e+00   8.0000000e-01   7.9057960e-01   7.7086331e-01   8.1104040e-01
   1.1126598e+00   8.0000000e-01   7.9068475e-01   7.7056661e-01   8.1062212e-01
   1.1132994e+00   8.0000000e-01   7.9078715e-01   7.7028314e-01   8.1022276e-01
   1.1139391e+00   8.0000000e-01   7.9088652e-01   7.7001384e-01   8.0984442e-01
   1.1145787e+00   8.0000000e-01   7.9098302e-01   7.6975768e-01   8.0948634e-01
   1.1152183e+00   8.0000000e-01   7.9107666e-01   7.6951426e-01   8.0914854e-01
   1.1158579e+00   8.0000000e-01   7.9116730e-01   7.6928396e-01   8.0883236e-01
   1.1164975e+00   8.0000000e-01   7.9125486e-01   7.6906679e-01   8.0853864e-01
   1.1171371e+00   8.0000000e-01   7.9133948e-01   7.6886185e-01   8.0826654e-01
   1.1177767e+00   8.0000000e-01   7.9142112e-01   7.6866900e-01   8.0801650e-01
   1.1184163e+00   8.0000000e-01   7.9149947e-01   7.6848923e-01   8.0779119e-01
   1.1190559e+00   8.0000000e-01   7.9157480e-01   7.6832115e-01   8.0758877e-01
   1.1196956e+00   8.0000000e-01   7.9164709e-01   7.6816460e-01   8.0740961e-01
   1.1203352e+00   8.0000000e-01   7.9171611e-01   7.6802014e-01   8.0725570e-01
   1.1209748e+00   8.0000000e-01   7.9178192e-01   7.6788727e-01   8.0712680e-01
   1.1216144e+00   8.0000000e-01   7.9184463e-01   7.6776538e-01   8.0702239e-01
   1.1222540e+00   8.0000000e-01   7.9190412e-01   7.6765456e-01   8.0694345e-01
   1.1228936e+00   8.0000000e-01   7.9196021e-01   7.6755520e-01   8.0689176e-01
   1.1235332e+00   8.0000000e-01   7.9201313e-01   7.6746627e-01   8.0686571e-01
   1.1241728e+00   8.0000000e-01   7.9206287e-01   7.6738759e-01   8.0686564e-01
   1.1248125e+00   8.0000000e-01   7.9210912e-01   7.6731986e-01   8.0689425e-01
   1.1254521e+00   8.0000000e-01   7.9215209e-01   7.6726215e-01   8.0695002e-01
   1.1260917e+00   8.0000000e-01   7.9219183e-01   7.6721413e-01   8.0703283e-01
   1.1267313e+00   8.0000000e-01   7.9222817e-01   7.6717607e-01   8.0714434e-01
   1.1273709e+00   8.0000000e-01   7.9226106e-01   7.6714784e-01   8.0728517e-01
   1.1280105e+00   8.0000000e-01   7.9229068e-01   7.6712872e-01   8.0745406e-01
   1.1286501e+00   8.0000000e-01   7.9231699e-01   7.6711860e-01   8.0765151e-01
   1.1292897e+00   8.0000000e-01   7.9233968e-01   7.6711807e-01   8.0788045e-01
   1.1299293e+00   8.0000000e-01   7.9235908e-01   7.6712609e-01   8.0813839e-01
   1.1305690e+00   8.0000000e-01   7.9237516e-01   7.6714246e-01   8.0842562e-01
   1.1312086e+00   8.0000000e-01   7.9238769e-01   7.6716758e-01   8.0874449e-01
   1.1318482e+00   8.0000000e-01   7.9239679e-01   7.6720094e-01   8.0909424e-01
   1.1324878e+00   8.0000000e-01   7.9240257e-01   7.6724208e-01   8.0947413e-01
   1.1331274e+00   8.0000000e-01   7.9240491e-01   7.6729105e-01   8.0988527e-01
   1.1337670e+00   8.0000000e-01   7.9240368e-01   7.6734797e-01   8.1032936e-01
   1.1344066e+00   8.0000000e-01   7.9239911e-01   7.6741209e-01   8.1080434e-01
   1.1350462e+00   8.0000000e-01   7.9239121e-01   7.6748325e-01   8.1131043e-01
   1.1356859e+00   8.0000000e-01   7.9237967e-01   7.6756187e-01   8.1185077e-01
   1.1363255e+00   8.0000000e-01   7.9236476e-01   7.6764720e-01   8.1242306e-01
   1.1369651e+00   8.0000000e-01   7.9234652e-01   7.6773898e-01   8.1302711e-01
   1.1376047e+00   8.0000000e-01   7.9232479e-01   7.6783735e-01   8.1366477e-01
   1.1382443e+00   8.0000000e-01   7.9229956e-01   7.6794210e-01   8.1433630e-01
   1.1388839e+00   8.0000000e-01   7.9227102e-01   7.6805274e-01   8.1504017e-01
   1.1395235e+00   8.0000000e-01   7.9223915e-01   7.6816915e-01   8.1577688e-01
   1.1401631e+00   8.0000000e-01   7.9220367e-01   7.6829158e-01   8.1654933e-01
   1.1408027e+00   8.0000000e-01   7.9216490e-01   7.6841932e-01   8.1735460e-01
   1.1414424e+00   8.0000000e-01   7.9212286e-01   7.6855221e-01   8.1819283e-01
   1.1420820e+00   8.0000000e-01   7.9207731e-01   7.6869042e-01   8.1906660e-01
   1.1427216e+00   8.0000000e-01   7.9202841e-01   7.6883354e-01   8.1997459e-01
   1.1433612e+00   8.0000000e-01   7.9197627e-01   7.6898125e-01   8.2091590e-01
   1.1440008e+00   8.0000000e-01   7.9192080e-01   7.6913352e-01   8.2189173e-01
   1.1446404e+00   8.0000000e-01   7.9186190e-01   7.6929031e-01   8.2290347e-01
   1.1452800e+00   8.0000000e-01   7.9179981e-01   7.6945114e-01   8.2394879e-01
   1.1459196e+00   8.0000000e-01   7.9173454e-01   7.6961585e-01   8.2502777e-01
   1.1465593e+00   8.0000000e-01   7.9166582e-01   7.6978461e-01   8.2614372e-01
   1.1471989e+00   8.0000000e-01   7.9159393e-01   7.6995691e-01   8.2729370e-01
   1.1478385e+00   8.0000000e-01   7.9151894e-01   7.7013255e-01   8.2847747e-01
   1.1484781e+00   8.0000000e-01   7.9144068e-01   7.7031154e-01   8.2969696e-01
   1.1491177e+00   8.0000000e-01   7.9135920e-01   7.7049367e-01   8.3095193e-01
   1.1497573e+00   8.0000000e-01   7.9127469e-01   7.7067863e-01   8.3224074e-01
   1.1503969e+00   8.0000000e-01   7.9118710e-01   7.7086630e-01   8.3356389e-01
   1.1510365e+00   8.0000000e-01   7.9109626e-01   7.7105669e-01   8.3492390e-01
   1.1516761e+00   8.0000000e-01   7.9100245e-01   7.7124940e-01   8.3631768e-01
   1.1523158e+00   8.0000000e-01   7.9090570e-01   7.7144428e-01   8.3774522e-01
   1.1529554e+00   8.0000000e-01   7.9080582e-01   7.7164133e-01   8.3920910e-01
   1.1535950e+00   8.0000000e-01   7.9070298e-01   7.7184026e-01   8.4070749e-01
   1.1542346e+00   8.0000000e-01   7.9059730e-01   7.7204089e-01   8.4223944e-01
   1.1548742e+00   8.0000000e-01   7.9048869e-01   7.7224311e-01   8.4380612e-01
   1.1555138e+00   8.0000000e-01   7.9037711e-01   7.7244680e-01   8.4540842e-01
   1.1561534e+00   8.0000000e-01   7.9026279e-01   7.7265171e-01   8.4704399e-01
   1.1567930e+00   8.0000000e-01   7.9014575e-01   7.7285771e-01   8.4871273e-01
   1.1574326e+00   8.0000000e-01   7.9002576e-01   7.7306473e-01   8.5041782e-01
   1.1580723e+00   8.0000000e-01   7.8990312e-01   7.7327253e-01   8.5215590e-01
   1.1587119e+00   8.0000000e-01   7.8977788e-01   7.7348098e-01   8.5392673e-01
   1.1593515e+00   8.0000000e-01   7.8964991e-01   7.7368995e-01   8.5573207e-01
   1.1599911e+00   8.0000000e-01   7.8951931e-01   7.7389930e-01   8.5757124e-01
   1.1606307e+00   8.0000000e-01   7.8938622e-01   7.7410887e-01   8.5944262e-01
   1.1612703e+00   8.0000000e-01   7.8925064e-01   7.7431853e-01   8.6134663e-01
   1.1619099e+00   8.0000000e-01   7.8911245e-01   7.7452814e-01   8.6328515e-01
   1.1625495e+00   8.0000000e-01   7.8897189e-01   7.7473757e-01   8.6525523e-01
   1.1631892e+00   8.0000000e-01   7.8882902e-01   7.7494671e-01   8.6725668e-01
   1.1638288e+00   8.0000000e-01   7.8868369e-01   7.7515538e-01   8.6929179e-01
   1.1644684e+00   8.0000000e-01   7.8853608e-01   7.7536348e-01   8.7135843e-01
   1.1651080e+00   8.0000000e-01   7.8838629e-01   7.7557091e-01   8.7345564e-01
   1.1657476e+00   8.0000000e-01   7.8823427e-01   7.7577753e-01   8.7558443e-01
   1.1663872e+00   8.0000000e-01   7.8808003e-01   7.7598317e-01   8.7774512e-01
   1.1670268e+00   8.0000000e-01   7.8792376e-01   7.7618780e-01   8.7993552e-01
   1.1676664e+00   8.0000000e-01   7.8776549e-01   7.7639130e-01   8.8215535e-01
   1.1683060e+00   8.0000000e-01   7.8760508e-01   7.7659343e-01   8.8440730e-01
   1.1689457e+00   8.0000000e-01   7.8744278e-01   7.7679422e-01   8.8668798e-01
   1.1695853e+00   8.0000000e-01   7.8727864e-01   7.7699356e-01   8.8899708e-01
   1.1702249e+00   8.0000000e-01   7.8711259e-01   7.7719126e-01   8.9133602e-01
   1.1708645e+00   8.0000000e-01   7.8694475e-01   7.7738724e-01   8.9370377e-01
   1.1715041e+00   8.0000000e-01   7.8677522e-01   7.7758148e-01   8.9609881e-01
   1.1721437e+00   8.0000000e-01   7.8660402e-01   7.7777386e-01   8.9852141e-01
   1.1727833e+00   8.0000000e-01   7.8643112e-01   7.7796415e-01   9.0097269e-01
   1.1734229e+00   8.0000000e-01   7.8625671e-01   7.7815243e-01   9.0345006e-01
   1.1740626e+00   8.0000000e-01   7.8608083e-01   7.7833862e-01   9.0595314e-01
   1.1747022e+00   8.0000000e-01   7.8590342e-01   7.7852245e-01   9.0848366e-01
   1.1753418e+00   8.0000000e-01   7.8572464e-01   7.7870398e-01   9.1103943e-01
   1.1759814e+00   8.0000000e-01   7.8554457e-01   7.7888319e-01   9.1361956e-01
   1.1766210e+00   8.0000000e-01   7.8536320e-01   7.7905988e-01   9.1622469e-01
   1.1772606e+00   8.0000000e-01   7.8518059e-01   7.7923395e-01   9.1885461e-01
   1.1779002e+00   8.0000000e-01   7.8499687e-01   7.7940548e-01   9.2150747e-01
   1.1785398e+00   8.0000000e-01   7.8481208e-01   7.7957439e-01   9.2418290e-01
   1.1791794e+00   8.0000000e-01   7.8462619e-01   7.7974036e-01   9.2688245e-01
   1.1798191e+00   8.0000000e-01   7.8443937e-01   7.7990360e-01   9.2960341e-01
   1.1804587e+00   8.0000000e-01   7.8425166e-01   7.8006405e-01   9.3234528e-01
   1.1810983e+00   8.0000000e-01   7.8406309e-01   7.8022147e-01   9.3510891e-01
   1.1817379e+00   8.0000000e-01   7.8387374e-01   7.8037589e-01   9.3789307e-01
   1.1823775e+00   8.0000000e-01   7.8368369e-01   7.8052737e-01   9.4069648e-01
   1.1830171e+00   8.0000000e-01   7.8349300e-01   7.8067578e-01   9.4351912e-01
   1.1836567e+00   8.0000000e-01   7.8330169e-01   7.8082093e-01   9.4636128e-01
   1.1842963e+00   8.0000000e-01   7.8310989e-01   7.8096300e-01   9.4922096e-01
   1.1849360e+00   8.0000000e-01   7.8291764e-01   7.8110196e-01   9.5209760e-01
   1.1855756e+00   8.0000000e-01   7.8272497e-01   7.8123749e-01   9.5499208e-01
   1.1862152e+00   8.0000000e-01   7.8253200e-01   7.8136980e-01   9.5790247e-01
   1.1868548e+00   8.0000000e-01   7.8233877e-01   7.8149890e-01   9.6082798e-01
   1.1874944e+00   8.0000000e-01   7.8214534e-01   7.8162461e-01   9.6376871e-01
   1.1881340e+00   8.0000000e-01   7.8195180e-01   7.8174688e-01   9.6672401e-01
   1.1887736e+00   8.0000000e-01   7.8175819e-01   7.8186586e-01   9.6969248e-01
   1.1894132e+00   8.0000000e-01   7.8156459e-01   7.8198152e-01   9.7267363e-01
   1.1900528e+00   8.0000000e-01   7.8137108e-01   7.8209354e-01   9.7566777e-01
   1.1906925e+00   8.0000000e-01   7.8117770e-01   7.8220223e-01   9.7867307e-01
   1.1913321e+00   8.0000000e-01   7.8098453e-01   7.8230758e-01   9.8168890e-01
   1.1919717e+00   8.0000000e-01   7.8079165e-01   7.8240934e-01   9.8471526e-01
   1.1926113e+00   8.0000000e-01   7.8059911e-01   7.8250763e-01   9.8775100e-01
   1.1932509e+00   8.0000000e-01   7.8040698e-01   7.8260255e-01   9.9079515e-01
   1.1938905e+00   8.0000000e-01   7.8021533e-01   7.8269401e-01   9.9384725e-01
   1.1945301e+00   8.0000000e-01   7.8002424e-01   7.8278186e-01   9.9690682e-01
   1.1951697e+00   8.0000000e-01   7.7983376e-01   7.8286636e-01   9.9997260e-01
   1.1958094e+00   8.0000000e-01   7.7964393e-01   7.8294750e-01   1.0030439e+00
   1.1964490e+00   8.0000000e-01   7.7945491e-01   7.8302498e-01   1.0061204e+00
   1.1970886e+00   8.0000000e-01   7.7926668e-01   7.8309910e-01   1.0092009e+00
   1.1977282e+00   8.0000000e-01   7.7907932e-01   7.8316989e-01   1.0122847e+00
   1.1983678e+00   8.0000000e-01   7.7889293e-01   7.8323721e-01   1.0153711e+00
   1.1990074e+00   8.0000000e-01   7.7870757e-01   7.8330107e-01   1.0184592e+00
   1.1996470e+00   8.0000000e-01   7.7852328e-01   7.8336167e-01   1.0215483e+00
   1.2002866e+00   8.0000000e-01   7.7834011e-01   7.8341899e-01   1.0246375e+00
   1.2009262e+00   8.0000000e-01   7.7815823e-01   7.8347279e-01   1.0277260e+00
   1.2015659e+00   8.0000000e-01   7.7797761e-01   7.8352339e-01   1.0308129e+00
   1.2022055e+00   8.0000000e-01   7.7779829e-01   7.8357084e-01   1.0338977e+00
   1.2028451e+00   8.0000000e-01   7.7762045e-01   7.8361491e-01   1.0369791e+00
   1.2034847e+00   8.0000000e-01   7.7744409e-01   7.8365580e-01   1.0400565e+00
   1.2041243e+00   8.0000000e-01   7.7726924e-01   7.8369362e-01   1.0431292e+00
   1.2047639e+00   8.0000000e-01   7.7709600e-01   7.8372831e-01   1.0461961e+00
   1.2054035e+00   8.0000000e-01   7.7692450e-01   7.8375980e-01   1.0492562e+00
   1.2060431e+00   8.0000000e-01   7.7675468e-01   7.8378835e-01   1.0523091e+00
   1.2066828e+00   8.0000000e-01   7.7658662e-01   7.8381399e-01   1.0553540e+00
   1.2073224e+00   8.0000000e-01   7.7642055e-01   7.8383650e-01   1.0583890e+00
   1.2079620e+00   8.0000000e-01   7.7625636e-01   7.8385617e-01   1.0614143e+00
   1.2086016e+00   8.0000000e-01   7.7609410e-01   7.8387308e-01   1.0644289e+00
   1.2092412e+00   8.0000000e-01   7.7593394e-01   7.8388711e-01   1.0674314e+00
   1.2098808e+00   8.0000000e-01   7.7577594e-01   7.8389836e-01   1.0704210e+00
   1.2105204e+00   8.0000000e-01   7.7562004e-01   7.8390700e-01   1.0733974e+00
   1.2111600e+00   8.0000000e-01   7.7546635e-01   7.8391304e-01   1.0763596e+00
   1.2117996e+00   8.0000000e-01   7.7531508e-01   7.8391636e-01   1.0793055e+00
   1.2124393e+00   8.0000000e-01   7.7516609e-01   7.8391725e-01   1.0822356e+00
   1.2130789e+00   8.0000000e-01   7.7501943e-01   7.8391575e-01   1.0851490e+00
   1.2137185e+00   8.0000000e-01   7.7487537e-01   7.8391174e-01   1.0880435e+00
   1.2143581e+00   8.0000000e-01   7.7473381e-01   7.8390542e-01   1.0909191e+00
   1.2149977e+00   8.0000000e-01   7.7459475e-01   7.8389690e-01   1.0937754e+00
   1.2156373e+00   8.0000000e-01   7.7445835e-01   7.8388617e-01   1.0966107e+00
   1.2162769e+00   8.0000000e-01   7.7432473e-01   7.8387324e-01   1.0994236e+00
   1.2169165e+00   8.0000000e-01   7.7419378e-01   7.8385831e-01   1.1022145e+00
   1.2175561e+00   8.0000000e-01   7.7406553e-01   7.8384145e-01   1.1049826e+00
   1.2181958e+00   8.0000000e-01   7.7394033e-01   7.8382254e-01   1.1077246e+00
   1.2188354e+00   8.0000000e-01   7.7381795e-01   7.8380183e-01   1.1104419e+00
   1.2194750e+00   8.0000000e-01   7.7369843e-01   7.8377941e-01   1.1131338e+00
   1.2201146e+00   8.0000000e-01   7.7358199e-01   7.8375523e-01   1.1157977e+00
   1.2207542e+00   8.0000000e-01   7.7346864e-01   7.8372942e-01   1.1184332e+00
   1.2213938e+00   8.0000000e-01   7.7335830e-01   7.8370210e-01   1.1210406e+00
   1.2220334e+00   8.0000000e-01   7.7325106e-01   7.8367332e-01   1.1236184e+00
   1.2226730e+00   8.0000000e-01   7.7314717e-01   7.8364308e-01   1.1261640e+00
   1.2233127e+00   8.0000000e-01   7.7304642e-01   7.8361156e-01   1.1286787e+00
   1.2239523e+00   8.0000000e-01   7.7294884e-01   7.8357885e-01   1.1311619e+00
   1.2245919e+00   8.0000000e-01   7.7285475e-01   7.8354491e-01   1.1336100e+00
   1.2252315e+00   8.0000000e-01   7.7276399e-01   7.8350991e-01   1.1360241e+00
   1.2258711e+00   8.0000000e-01   7.7267652e-01   7.8347394e-01   1.1384040e+00
   1.2265107e+00   8.0000000e-01   7.7259253e-01   7.8343703e-01   1.1407474e+00
   1.2271503e+00   8.0000000e-01   7.7251212e-01   7.8339927e-01   1.1430528e+00
   1.2277899e+00   8.0000000e-01   7.7243512e-01   7.8336078e-01   1.1453216e+00
   1.2284295e+00   8.0000000e-01   7.7236156e-01   7.8332162e-01   1.1475527e+00
   1.2290692e+00   8.0000000e-01   7.7229184e-01   7.8328183e-01   1.1497417e+00
   1.2297088e+00   8.0000000e-01   7.7222562e-01   7.8324155e-01   1.1518915e+00
   1.2303484e+00   8.0000000e-01   7.7216294e-01   7.8320085e-01   1.1540013e+00
   1.2309880e+00   8.0000000e-01   7.7210407e-01   7.8315978e-01   1.1560677e+00
   1.2316276e+00   8.0000000e-01   7.7204892e-01   7.8311845e-01   1.1580910e+00
   1.2322672e+00   8.0000000e-01   7.7199741e-01   7.8307694e-01   1.1600719e+00
   1.2329068e+00   8.0000000e-01   7.7194963e-01   7.8303532e-01   1.1620087e+00
   1.2335464e+00   8.0000000e-01   7.7190582e-01   7.8299367e-01   1.1638981e+00
   1.2341861e+00   8.0000000e-01   7.7186570e-01   7.8295208e-01   1.1657428e+00
   1.2348257e+00   8.0000000e-01   7.7182931e-01   7.8291062e-01   1.1675422e+00
   1.2354653e+00   8.0000000e-01   7.7179699e-01   7.8286939e-01   1.1692915e+00
   1.2361049e+00   8.0000000e-01   7.7176848e-01   7.8282844e-01   1.1709931e+00
   1.2367445e+00   8.0000000e-01   7.7174376e-01   7.8278787e-01   1.1726473e+00
   1.2373841e+00   8.0000000e-01   7.7172300e-01   7.8274774e-01   1.1742509e+00
   1.2380237e+00   8.0000000e-01   7.7170628e-01   7.8270816e-01   1.1758028e+00
   1.2386633e+00   8.0000000e-01   7.7169338e-01   7.8266917e-01   1.1773051e+00
   1.2393029e+00   8.0000000e-01   7.7168433e-01   7.8263084e-01   1.1787568e+00
   1.2399426e+00   8.0000000e-01   7.7167951e-01   7.8259332e-01   1.1801527e+00
   1.2405822e+00   8.0000000e-01   7.7167855e-01   7.8255660e-01   1.1814971e+00
   1.2412218e+00   8.0000000e-01   7.7168145e-01   7.8252077e-01   1.1827893e+00
   1.2418614e+00   8.0000000e-01   7.7168849e-01   7.8248594e-01   1.1840251e+00
   1.2425010e+00   8.0000000e-01   7.7169953e-01   7.8245217e-01   1.1852057e+00
   1.2431406e+00   8.0000000e-01   7.7171446e-01   7.8241948e-01   1.1863325e+00
   1.2437802e+00   8.0000000e-01   7.7173338e-01   7.8238798e-01   1.1874033e+00
   1.2444198e+00   8.0000000e-01   7.7175648e-01   7.8235779e-01   1.1884150e+00
   1.2450595e+00   8.0000000e-01   7.7178345e-01   7.8232889e-01   1.1893712e+00
   1.2456991e+00   8.0000000e-01   7.7181430e-01   7.8230133e-01   1.1902715e+00
   1.2463387e+00   8.0000000e-01   7.7184938e-01   7.8227531e-01   1.1911102e+00
   1.2469783e+00   8.0000000e-01   7.7188838e-01   7.8225078e-01   1.1918912e+00
   1.2476179e+00   8.0000000e-01   7.7193124e-01   7.8222778e-01   1.1926150e+00
   1.2482575e+00   8.0000000e-01   7.7197815e-01   7.8220645e-01   1.1932781e+00
   1.2488971e+00   8.0000000e-01   7.7202910e-01   7.8218686e-01   1.1938800e+00
   1.2495367e+00   8.0000000e-01   7.7208388e-01   7.8216897e-01   1.1944234e+00
   1.2501763e+00   8.0000000e-01   7.7214253e-01   7.8215285e-01   1.1949073e+00
   1.2508160e+00   8.0000000e-01   7.7220533e-01   7.8213871e-01   1.1953266e+00
   1.2514556e+00   8.0000000e-01   7.7227191e-01   7.8212643e-01   1.1956863e+00
   1.2520952e+00   8.0000000e-01   7.7234226e-01   7.8211606e-01   1.1959863e+00
   1.2527348e+00   8.0000000e-01   7.7241664e-01   7.8210780e-01   1.1962219e+00
   1.2533744e+00   8.0000000e-01   7.7249486e-01   7.8210159e-01   1.1963955e+00
   1.2540140e+00   8.0000000e-01   7.7257679e-01   7.8209744e-01   1.1965085e+00
   1.2546536e+00   8.0000000e-01   7.7266251e-01   7.8209544e-01   1.1965590e+00
   1.2552932e+00   8.0000000e-01   7.7275216e-01   7.8209573e-01   1.1965443e+00
   1.2559329e+00   8.0000000e-01   7.7284543e-01   7.8209819e-01   1.1964687e+00
   1.2565725e+00   8.0000000e-01   7.7294230e-01   7.8210285e-01   1.1963321e+00
   1.2572121e+00   8.0000000e-01   7.7304308e-01   7.8210998e-01   1.1961285e+00
   1.2578517e+00   8.0000000e-01   7.7314743e-01   7.8211940e-01   1.1958632e+00
   1.2584913e+00   8.0000000e-01   7.7325529e-01   7.8213112e-01   1.1955367e+00
   1.2591309e+00   8.0000000e-01   7.7336681e-01   7.8214532e-01   1.1951456e+00
   1.2597705e+00   8.0000000e-01   7.7348193e-01   7.8216200e-01   1.1946904e+00
   1.2604101e+00   8.0000000e-01   7.7360045e-01   7.8218107e-01   1.1941740e+00
   1.2610497e+00   8.0000000e-01   7.7372238e-01   7.8220260e-01   1.1935957e+00
   1.2616894e+00   8.0000000e-01   7.7384792e-01   7.8222678e-01   1.1929509e+00
   1.2623290e+00   8.0000000e-01   7.7397674e-01   7.8225342e-01   1.1922454e+00
   1.2629686e+00   8.0000000e-01   7.7410879e-01   7.8228254e-01   1.1914792e+00
   1.2636082e+00   8.0000000e-01   7.7424429e-01   7.8231434e-01   1.1906478e+00
   1.2642478e+00   8.0000000e-01   7.7438301e-01   7.8234872e-01   1.1897545e+00
   1.2648874e+00   8.0000000e-01   7.7452482e-01   7.8238562e-01   1.1888013e+00
   1.2655270e+00   8.0000000e-01   7.7466981e-01   7.8242515e-01   1.1877861e+00
   1.2661666e+00   8.0000000e-01   7.7481799e-01   7.8246738e-01   1.1867075e+00
   1.2668062e+00   8.0000000e-01   7.7496912e-01   7.8251216e-01   1.1855697e+00
   1.2674459e+00   8.0000000e-01   7.7512315e-01   7.8255949e-01   1.1843732e+00
   1.2680855e+00   8.0000000e-01   7.7528031e-01   7.8260962e-01   1.1831125e+00
   1.2687251e+00   8.0000000e-01   7.7544028e-01   7.8266232e-01   1.1817936e+00
   1.2693647e+00   8.0000000e-01   7.7560297e-01   7.8271757e-01   1.1804172e+00
   1.2700043e+00   8.0000000e-01   7.7576851e-01   7.8277552e-01   1.1789803e+00
   1.2706439e+00   8.0000000e-01   7.7593679e-01   7.8283612e-01   1.1774844e+00
   1.2712835e+00   8.0000000e-01   7.7610763e-01   7.8289926e-01   1.1759324e+00
   1.2719231e+00   8.0000000e-01   7.7628102e-01   7.8296497e-01   1.1743239e+00
   1.2725628e+00   8.0000000e-01   7.7645707e-01   7.8303340e-01   1.1726557e+00
   1.2732024e+00   8.0000000e-01   7.7663550e-01   7.8310434e-01   1.1709333e+00
   1.2738420e+00   8.0000000e-01   7.7681624e-01   7.8317776e-01   1.1691572e+00
   1.2744816e+00   8.0000000e-01   7.7699944e-01   7.8325385e-01   1.1673237e+00
   1.2751212e+00   8.0000000e-01   7.7718487e-01   7.8333245e-01   1.1654368e+00
   1.2757608e+00   8.0000000e-01   7.7737244e-01   7.8341347e-01   1.1634982e+00
   1.2764004e+00   8.0000000e-01   7.7756215e-01   7.8349701e-01   1.1615066e+00
   1.2770400e+00   8.0000000e-01   7.7775399e-01   7.8358307e-01   1.1594617e+00
   1.2776796e+00   8.0000000e-01   7.7794776e-01   7.8367149e-01   1.1573674e+00
   1.2783193e+00   8.0000000e-01   7.7814339e-01   7.8376224e-01   1.1552246e+00
   1.2789589e+00   8.0000000e-01   7.7834101e-01   7.8385553e-01   1.1530291e+00
   1.2795985e+00   8.0000000e-01   7.7854036e-01   7.8395109e-01   1.1507867e+00
   1.2802381e+00   8.0000000e-01   7.7874136e-01   7.8404889e-01   1.1484983e+00
   1.2808777e+00   8.0000000e-01   7.7894406e-01   7.8414903e-01   1.1461619e+00
   1.2815173e+00   8.0000000e-01   7.7914833e-01   7.8425143e-01   1.1437795e+00
   1.2821569e+00   8.0000000e-01   7.7935405e-01   7.8435595e-01   1.1413540e+00
   1.2827965e+00   8.0000000e-01   7.7956119e-01   7.8446262e-01   1.1388851e+00
   1.2834362e+00   8.0000000e-01   7.7976974e-01   7.8457151e-01   1.1363715e+00
   1.2840758e+00   8.0000000e-01   7.7997953e-01   7.8468242e-01   1.1338177e+00
   1.2847154e+00   8.0000000e-01   7.8019048e-01   7.8479529e-01   1.1312245e+00
   1.2853550e+00   8.0000000e-01   7.8040263e-01   7.8491025e-01   1.1285897e+00
   1.2859946e+00   8.0000000e-01   7.8061581e-01   7.8502713e-01   1.1259171e+00
   1.2866342e+00   8.0000000e-01   7.8082994e-01   7.8514585e-01   1.1232083e+00
   1.2872738e+00   8.0000000e-01   7.8104500e-01   7.8526644e-01   1.1204627e+00
   1.2879134e+00   8.0000000e-01   7.8126090e-01   7.8538887e-01   1.1176813e+00
   1.2885530e+00   8.0000000e-01   7.8147755e-01   7.8551299e-01   1.1148670e+00
   1.2891927e+00   8.0000000e-01   7.8169486e-01   7.8563876e-01   1.1120207e+00
   1.2898323e+00   8.0000000e-01   7.8191283e-01   7.8576628e-01   1.1091407e+00
   1.2904719e+00   8.0000000e-01   7.8213132e-01   7.8589533e-01   1.1062313e+00
   1.2911115e+00   8.0000000e-01   7.8235026e-01   7.8602587e-01   1.1032936e+00
   1.2917511e+00   8.0000000e-01   7.8256960e-01   7.8615795e-01   1.1003269e+00
   1.2923907e+00   8.0000000e-01   7.8278927e-01   7.8629144e-01   1.0973332e+00
   1.2930303e+00   8.0000000e-01   7.8300918e-01   7.8642626e-01   1.0943148e+00
   1.2936699e+00   8.0000000e-01   7.8322927e-01   7.8656239e-01   1.0912720e+00
   1.2943096e+00   8.0000000e-01   7.8344946e-01   7.8669982e-01   1.0882052e+00
   1.2949492e+00   8.0000000e-01   7.8366969e-01   7.8683840e-01   1.0851171e+00
   1.2955888e+00   8.0000000e-01   7.8388989e-01   7.8697808e-01   1.0820090e+00
   1.2962284e+00   8.0000000e-01   7.8410997e-01   7.8711889e-01   1.0788804e+00
   1.2968680e+00   8.0000000e-01   7.8432989e-01   7.8726070e-01   1.0757340e+00
   1.2975076e+00   8.0000000e-01   7.8454956e-01   7.8740343e-01   1.0725713e+00
   1.2981472e+00   8.0000000e-01   7.8476893e-01   7.8754708e-01   1.0693926e+00
   1.2987868e+00   8.0000000e-01   7.8498791e-01   7.8769157e-01   1.0661992e+00
   1.2994264e+00   8.0000000e-01   7.8520646e-01   7.8783681e-01   1.0629931e+00
   1.3000661e+00   8.0000000e-01   7.8542451e-01   7.8798275e-01   1.0597753e+00
   1.3007057e+00   8.0000000e-01   7.8564196e-01   7.8812938e-01   1.0565463e+00
   1.3013453e+00   8.0000000e-01   7.8585879e-01   7.8827658e-01   1.0533082e+00
   1.3019849e+00   8.0000000e-01   7.8607495e-01   7.8842429e-01   1.0500622e+00
   1.3026245e+00   8.0000000e-01   7.8629031e-01   7.8857249e-01   1.0468090e+00
   1.3032641e+00   8.0000000e-01   7.8650486e-01   7.8872110e-01   1.0435501e+00
   1.3039037e+00   8.0000000e-01   7.8671855e-01   7.8887005e-01   1.0402870e+00
   1.3045433e+00   8.0000000e-01   7.8693131e-01   7.8901929e-01   1.0370205e+00
   1.3051830e+00   8.0000000e-01   7.8714303e-01   7.8916877e-01   1.0337520e+00
   1.3058226e+00   8.0000000e-01   7.8735374e-01   7.8931841e-01   1.0304827e+00
   1.3064622e+00   8.0000000e-01   7.8756337e-01   7.8946816e-01   1.0272137e+00
   1.3071018e+00   8.0000000e-01   7.8777178e-01   7.8961797e-01   1.0239463e+00
   1.3077414e+00   8.0000000e-01   7.8797899e-01   7.8976778e-01   1.0206815e+00
   1.3083810e+00   8.0000000e-01   7.8818498e-01   7.8991752e-01   1.0174205e+00
   1.3090206e+00   8.0000000e-01   7.8838963e-01   7.9006715e-01   1.0141645e+00
   1.3096602e+00   8.0000000e-01   7.8859290e-01   7.9021660e-01   1.0109148e+00
   1.3102998e+00   8.0000000e-01   7.8879479e-01   7.9036583e-01   1.0076720e+00
   1.3109395e+00   8.0000000e-01   7.8899526e-01   7.9051479e-01   1.0044374e+00
   1.3115791e+00   8.0000000e-01   7.8919414e-01   7.9066338e-01   1.0012126e+00
   1.3122187e+00   8.0000000e-01   7.8939152e-01   7.9081160e-01   9.9799804e-01
   1.3128583e+00   8.0000000e-01   7.8958736e-01   7.9095940e-01   9.9479453e-01
   1.3134979e+00   8.0000000e-01   7.8978151e-01   7.9110668e-01   9.9160403e-01
   1.3141375e+00   8.0000000e-01   7.8997399e-01   7.9125342e-01   9.8842702e-01
   1.3147771e+00   8.0000000e-01   7.9016482e-01   7.9139958e-01   9.8526403e-01
   1.3154167e+00   8.0000000e-01   7.9035390e-01   7.9154511e-01   9.8211649e-01
   1.3160563e+00   8.0000000e-01   7.9054115e-01   7.9168992e-01   9.7898595e-01
   1.3166960e+00   8.0000000e-01   7.9072663e-01   7.9183402e-01   9.7587219e-01
   1.3173356e+00   8.0000000e-01   7.9091033e-01   7.9197737e-01   9.7277604e-01
   1.3179752e+00   8.0000000e-01   7.9109203e-01   7.9211985e-01   9.6970020e-01
   1.3186148e+00   8.0000000e-01   7.9127188e-01   7.9226147e-01   9.6664382e-01
   1.3192544e+00   8.0000000e-01   7.9144985e-01   7.9240222e-01   9.6360756e-01
   1.3198940e+00   8.0000000e-01   7.9162582e-01   7.9254200e-01   9.6059339e-01
   1.3205336e+00   8.0000000e-01   7.9179977e-01   7.9268077e-01   9.5760193e-01
   1.3211732e+00   8.0000000e-01   7.9197178e-01   7.9281855e-01   9.5463289e-01
   1.3218129e+00   8.0000000e-01   7.9214179e-01   7.9295528e-01   9.5168732e-01
   1.3224525e+00   8.0000000e-01   7.9230963e-01   7.9309085e-01   9.4876766e-01
   1.3230921e+00   8.0000000e-01   7.9247547e-01   7.9322532e-01   9.4587251e-01
   1.3237317e+00   8.0000000e-01   7.9263928e-01   7.9335867e-01   9.4300246e-01
   1.3243713e+00   8.0000000e-01   7.9280089e-01   7.9349075e-01   9.4016021e-01
   1.3250109e+00   8.0000000e-01   7.9296039e-01   7.9362161e-01   9.3734496e-01
   1.3256505e+00   8.0000000e-01   7.9311782e-01   7.9375125e-01   9.3455661e-01
   1.3262901e+00   8.0000000e-01   7.9327309e-01   7.9387959e-01   9.3179677e-01
   1.3269297e+00   8.0000000e-01   7.9342613e-01   7.9400657e-01   9.2906673e-01
   1.3275694e+00   8.0000000e-01   7.9357707e-01   7.9413225e-01   9.2636518e-01
   1.3282090e+00   8.0000000e-01   7.9372590e-01   7.9425661e-01   9.2369253e-01
   1.3288486e+00   8.0000000e-01   7.9387240e-01   7.9437947e-01   9.2105229e-01
   1.3294882e+00   8.0000000e-01   7.9401676e-01   7.9450097e-01   9.1844192e-01
   1.3301278e+00   8.0000000e-01   7.9415900e-01   7.9462107e-01   9.1586174e-01
   1.3307674e+00   8.0000000e-01   7.9429898e-01   7.9473968e-01   9.1331401e-01
   1.3314070e+00   8.0000000e-01   7.9443673e-01   7.9485680e-01   9.1079854e-01
   1.3320466e+00   8.0000000e-01   7.9457234e-01   7.9497248e-01   9.0831431e-01
   1.3326863e+00   8.0000000e-01   7.9470578e-01   7.9508667e-01   9.0586226e-01
   1.3333259e+00   8.0000000e-01   7.9483691e-01   7.9519926e-01   9.0344469e-01
   1.3339655e+00   8.0000000e-01   7.9496591e-01   7.9531037e-01   9.0105920e-01
   1.3346051e+00   8.0000000e-01   7.9509278e-01   7.9541998e-01   8.9870600e-01
   1.3352447e+00   8.0000000e-01   7.9521734e-01   7.9552795e-01   8.9638803e-01
   1.3358843e+00   8.0000000e-01   7.9533975e-01   7.9563437e-01   8.9410341e-01
   1.3365239e+00   8.0000000e-01   7.9546005e-01   7.9573927e-01   8.9185162e-01
   1.3371635e+00   8.0000000e-01   7.9557815e-01   7.9584256e-01   8.8963423e-01
   1.3378031e+00   8.0000000e-01   7.9569404e-01   7.9594423e-01   8.8745195e-01
   1.3384428e+00   8.0000000e-01   7.9580783e-01   7.9604434e-01   8.8530286e-01
   1.3390824e+00   8.0000000e-01   7.9591955e-01   7.9614290e-01   8.8318708e-01
   1.3397220e+00   8.0000000e-01   7.9602899e-01   7.9623975e-01   8.8110801e-01
   1.3403616e+00   8.0000000e-01   7.9613639e-01   7.9633505e-01   8.7906226e-01
   1.3410012e+00   8.0000000e-01   7.9624175e-01   7.9642879e-01   8.7704985e-01
   1.3416408e+00   8.0000000e-01   7.9634494e-01   7.9652087e-01   8.7507295e-01
   1.3422804e+00   8.0000000e-01   7.9644606e-01   7.9661134e-01   8.7313063e-01
   1.3429200e+00   8.0000000e-01   7.9654518e-01   7.9670026e-01   8.7122155e-01
   1.3435597e+00   8.0000000e-01   7.9664227e-01   7.9678758e-01   8.6934646e-01
   1.3441993e+00   8.0000000e-01   7.9673724e-01   7.9687324e-01   8.6750709e-01
   1.3448389e+00   8.0000000e-01   7.9683027e-01   7.9695735e-01   8.6570070e-01
   1.3454785e+00   8.0000000e-01   7.9692137e-01   7.9703993e-01   8.6392716e-01
   1.3461181e+00   8.0000000e-01   7.9701040e-01   7.9712084e-01   8.6218923e-01
   1.3467577e+00   8.0000000e-01   7.9709752e-01   7.9720021e-01   8.6048439e-01
   1.3473973e+00   8.0000000e-01   7.9718276e-01   7.9727806e-01   8.5881193e-01
   1.3480369e+00   8.0000000e-01   7.9726607e-01   7.9735433e-01   8.5717320e-01
   1.3486765e+00   8.0000000e-01   7.9734744e-01   7.9742901e-01   8.5556830e-01
   1.3493162e+00   8.0000000e-01   7.9742701e-01   7.9750222e-01   8.5399518e-01
   1.3499558e+00   8.0000000e-01   7.9750479e-01   7.9757393e-01   8.5245383e-01
   1.3505954e+00   8.0000000e-01   7.9758063e-01   7.9764403e-01   8.5094687e-01
   1.3512350e+00   8.0000000e-01   7.9765473e-01   7.9771268e-01   8.4947095e-01
   1.3518746e+00   8.0000000e-01   7.9772712e-01   7.9777989e-01   8.4802583e-01
   1.3525142e+00   8.0000000e-01   7.9779770e-01   7.9784557e-01   8.4661336e-01
   1.3531538e+00   8.0000000e-01   7.9786654e-01   7.9790979e-01   8.4523214e-01
   1.3537934e+00   8.0000000e-01   7.9793375e-01   7.9797261e-01   8.4388084e-01
   1.3544331e+00   8.0000000e-01   7.9799928e-01   7.9803400e-01   8.4256002e-01
   1.3550727e+00   8.0000000e-01   7.9806310e-01   7.9809392e-01   8.4127070e-01
   1.3557123e+00   8.0000000e-01   7.9812534e-01   7.9815248e-01   8.4001033e-01
   1.3563519e+00   8.0000000e-01   7.9818604e-01   7.9820970e-01   8.3877859e-01
   1.3569915e+00   8.0000000e-01   7.9824507e-01   7.9826548e-01   8.3757774e-01
   1.3576311e+00   8.0000000e-01   7.9830258e-01   7.9831994e-01   8.3640513e-01
   1.3582707e+00   8.0000000e-01   7.9835862e-01   7.9837310e-01   8.3526009e-01
   1.3589103e+00   8.0000000e-01   7.9841314e-01   7.9842493e-01   8.3414364e-01
   1.3595499e+00   8.0000000e-01   7.9846616e-01   7.9847544e-01   8.3305543e-01
   1.3601896e+00   8.0000000e-01   7.9851779e-01   7.9852471e-01   8.3199365e-01
   1.3608292e+00   8.0000000e-01   7.9856803e-01   7.9857275e-01   8.3095821e-01
   1.3614688e+00   8.0000000e-01   7.9861679e-01   7.9861948e-01   8.2995085e-01
   1.3621084e+00   8.0000000e-01   7.9866423e-01   7.9866503e-01   8.2896874e-01
   1.3627480e+00   8.0000000e-01   7.9871038e-01   7.9870941e-01   8.2801152e-01
   1.3633876e+00   8.0000000e-01   7.9875516e-01   7.9875257e-01   8.2708060e-01
   1.3640272e+00   8.0000000e-01   7.9879866e-01   7.9879456e-01   8.2617446e-01
   1.3646668e+00   8.0000000e-01   7.9884094e-01   7.9883546e-01   8.2529198e-01
   1.3653065e+00   8.0000000e-01   7.9888198e-01   7.9887523e-01   8.2443355e-01
   1.3659461e+00   8.0000000e-01   7.9892177e-01   7.9891385e-01   8.2359959e-01
   1.3665857e+00   8.0000000e-01   7.9896041e-01   7.9895143e-01   8.2278805e-01
   1.3672253e+00   8.0000000e-01   7.9899793e-01   7.9898798e-01   8.2199856e-01
   1.3678649e+00   8.0000000e-01   7.9903425e-01   7.9902343e-01   8.2123277e-01
   1.3685045e+00   8.0000000e-01   7.9906949e-01   7.9905788e-01   8.2048833e-01
   1.3691441e+00   8.0000000e-01   7.9910368e-01   7.9909136e-01   8.1976468e-01
   1.3697837e+00   8.0000000e-01   7.9913678e-01   7.9912384e-01   8.1906256e-01
   1.3704233e+00   8.0000000e-01   7.9916884e-01   7.9915534e-01   8.1838136e-01
   1.3710630e+00   8.0000000e-01   7.9919992e-01   7.9918593e-01   8.1771972e-01
   1.3717026e+00   8.0000000e-01   7.9923003e-01   7.9921561e-01   8.1707752e-01
   1.3723422e+00   8.0000000e-01   7.9925912e-01   7.9924434e-01   8.1645575e-01
   1.3729818e+00   8.0000000e-01   7.9928731e-01   7.9927222e-01   8.1585229e-01
   1.3736214e+00   8.0000000e-01   7.9931460e-01   7.9929927e-01   8.1526679e-01
   1.3742610e+00   8.0000000e-01   7.9934097e-01   7.9932543e-01   8.1470020e-01
   1.3749006e+00   8.0000000e-01   7.9936647e-01   7.9935077e-01   8.1415118e-01
   1.3755402e+00   8.0000000e-01   7.9939115e-01   7.9937534e-01   8.1361891e-01
   1.3761798e+00   8.0000000e-01   7.9941500e-01   7.9939912e-01   8.1310362e-01
   1.3768195e+00   8.0000000e-01   7.9943802e-01   7.9942210e-01   8.1260537e-01
   1.3774591e+00   8.0000000e-01   7.9946028e-01   7.9944436e-01   8.1212270e-01
   1.3780987e+00   8.0000000e-01   7.9948180e-01   7.9946591e-01   8.1165525e-01
   1.3787383e+00   8.0000000e-01   7.9950253e-01   7.9948671e-01   8.1120413e-01
   1.3793779e+00   8.0000000e-01   7.9952256e-01   7.9950683e-01   8.1076751e-01
   1.3800175e+00   8.0000000e-01   7.9954191e-01   7.9952629e-01   8.1034500e-01
   1.3806571e+00   8.0000000e-01   7.9956057e-01   7.9954508e-01   8.0993705e-01
   1.3812967e+00   8.0000000e-01   7.9957855e-01   7.9956322e-01   8.0954307e-01
   1.3819364e+00   8.0000000e-01   7.9959591e-01   7.9958076e-01   8.0916211e-01
   1.3825760e+00   8.0000000e-01   7.9961265e-01   7.9959770e-01   8.0879409e-01
   1.3832156e+00   8.0000000e-01   7.9962875e-01   7.9961402e-01   8.0843946e-01
   1.3838552e+00   8.0000000e-01   7.9964429e-01   7.9962978e-01   8.0809682e-01
   1.3844948e+00   8.0000000e-01   7.9965927e-01   7.9964500e-01   8.0776586e-01
   1.3851344e+00   8.0000000e-01   7.9967367e-01   7.9965965e-01   8.0744719e-01
   1.3857740e+00   8.0000000e-01   7.9968754e-01   7.9967378e-01   8.0713977e-01
   1.3864136e+00   8.0000000e-01   7.9970091e-01   7.9968741e-01   8.0684306e-01
   1.3870532e+00   8.0000000e-01   7.9971377e-01   7.9970054e-01   8.0655720e-01
   1.3876929e+00   8.0000000e-01   7.9972612e-01   7.9971318e-01   8.0628206e-01
   1.3883325e+00   8.0000000e-01   7.9973802e-01   7.9972536e-01   8.0601672e-01
   1.3889721e+00   8.0000000e-01   7.9974947e-01   7.9973710e-01   8.0576090e-01
   1.3896117e+00   8.0000000e-01   7.9976045e-01   7.9974837e-01   8.0551527e-01
   1.3902513e+00   8.0000000e-01   7.9977101e-01   7.9975923e-01   8.0527856e-01
   1.3908909e+00   8.0000000e-01   7.9978117e-01   7.9976969e-01   8.0505052e-01
   1.3915305e+00   8.0000000e-01   7.9979092e-01   7.9977974e-01   8.0483141e-01
   1.3921701e+00   8.0000000e-01   7.9980028e-01   7.9978939e-01   8.0462077e-01
   1.3928098e+00   8.0000000e-01   7.9980928e-01   7.9979868e-01   8.0441799e-01
   1.3934494e+00   8.0000000e-01   7.9981791e-01   7.9980762e-01   8.0422302e-01
   1.3940890e+00   8.0000000e-01   7.9982618e-01   7.9981618e-01   8.0403602e-01
   1.3947286e+00   8.0000000e-01   7.9983413e-01   7.9982442e-01   8.0385616e-01
   1.3953682e+00   8.0000000e-01   7.9984175e-01   7.9983233e-01   8.0368320e-01
   1.3960078e+00   8.0000000e-01   7.9984905e-01   7.9983992e-01   8.0351749e-01
   1.3966474e+00   8.0000000e-01   7.9985605e-01   7.9984720e-01   8.0335833e-01
   1.3972870e+00   8.0000000e-01   7.9986276e-01   7.9985419e-01   8.0320540e-01
   1.3979266e+00   8.0000000e-01   7.9986919e-01   7.9986090e-01   8.0305877e-01
   1.3985663e+00   8.0000000e-01   7.9987534e-01   7.9986732e-01   8.0291829e-01
   1.3992059e+00   8.0000000e-01   7.9988124e-01   7.9987348e-01   8.0278341e-01
   1.3998455e+00   8.0000000e-01   7.9988689e-01   7.9987940e-01   8.0265397e-01
   1.4004851e+00   8.0000000e-01   7.9989229e-01   7.9988505e-01   8.0253028e-01
   1.4011247e+00   8.0000000e-01   7.9989745e-01   7.9989046e-01   8.0241161e-01
   1.4017643e+00   8.0000000e-01   7.9990240e-01   7.9989566e-01   8.0229779e-01
   1.4024039e+00   8.0000000e-01   7.9990713e-01   7.9990063e-01   8.0218897e-01
   1.4030435e+00   8.0000000e-01   7.9991165e-01   7.9990538e-01   8.0208482e-01
   1.4036832e+00   8.0000000e-01   7.9991597e-01   7.9990993e-01   8.0198500e-01
   1.4043228e+00   8.0000000e-01   7.9992010e-01   7.9991429e-01   8.0188948e-01
   1.4049624e+00   8.0000000e-01   7.9992404e-01   7.9991844e-01   8.0179829e-01
   1.4056020e+00   8.0000000e-01   7.9992781e-01   7.9992242e-01   8.0171096e-01
   1.4062416e+00   8.0000000e-01   7.9993141e-01   7.9992623e-01   8.0162737e-01
   1.4068812e+00   8.0000000e-01   7.9993484e-01   7.9992986e-01   8.0154767e-01
   1.4075208e+00   8.0000000e-01   7.9993811e-01   7.9993333e-01   8.0147146e-01
   1.4081604e+00   8.0000000e-01   7.9994124e-01   7.9993665e-01   8.0139856e-01
   1.4088000e+00   8.0000000e-01   7.9994422e-01   7.9993982e-01   8.0132900e-01
   1.4094397e+00   8.0000000e-01   7.9994706e-01   7.9994283e-01   8.0126265e-01
   1.4100793e+00   8.0000000e-01   7.9994977e-01   7.9994572e-01   8.0119924e-01
   1.4107189e+00   8.0000000e-01   7.9995236e-01   7.9994847e-01   8.0113866e-01
   1.4113585e+00   8.0000000e-01   7.9995482e-01   7.9995109e-01   8.0108104e-01
   1.4119981e+00   8.0000000e-01   7.9995716e-01   7.9995359e-01   8.0102601e-01
   1.4126377e+00   8.0000000e-01   7.9995940e-01   7.9995598e-01   8.0097347e-01
   1.4132773e+00   8.0000000e-01   7.9996152e-01   7.9995825e-01   8.0092348e-01
   1.4139169e+00   8.0000000e-01   7.9996354e-01   7.9996042e-01   8.0087584e-01
   1.4145566e+00   8.0000000e-01   7.9996547e-01   7.9996248e-01   8.0083039e-01
   1.4151962e+00   8.0000000e-01   7.9996730e-01   7.9996444e-01   8.0078710e-01
   1.4158358e+00   8.0000000e-01   7.9996904e-01   7.9996631e-01   8.0074596e-01
   1.4164754e+00   8.0000000e-01   7.9997070e-01   7.9996809e-01   8.0070674e-01
   1.4171150e+00   8.0000000e-01   7.9997228e-01   7.9996978e-01   8.0066936e-01
   1.4177546e+00   8.0000000e-01   7.9997377e-01   7.9997139e-01   8.0063391e-01
   1.4183942e+00   8.0000000e-01   7.9997519e-01   7.9997292e-01   8.0060015e-01
   1.4190338e+00   8.0000000e-01   7.9997655e-01   7.9997438e-01   8.0056800e-01
   1.4196734e+00   8.0000000e-01   7.9997783e-01   7.9997576e-01   8.0053747e-01
   1.4203131e+00   8.0000000e-01   7.9997904e-01   7.9997707e-01   8.0050848e-01
   1.4209527e+00   8.0000000e-01   7.9998020e-01   7.9997832e-01   8.0048090e-01
   1.4215923e+00   8.0000000e-01   7.9998130e-01   7.9997951e-01   8.0045467e-01
   1.4222319e+00   8.0000000e-01   7.9998234e-01   7.9998063e-01   8.0042984e-01
   1.4228715e+00   8.0000000e-01   7.9998332e-01   7.9998170e-01   8.0040623e-01
   1.4235111e+00   8.0000000e-01   7.9998426e-01   7.9998272e-01   8.0038379e-01
   1.4241507e+00   8.0000000e-01   7.9998514e-01   7.9998368e-01   8.0036254e-01
   1.4247903e+00   8.0000000e-01   7.9998598e-01   7.9998459e-01   8.0034238e-01
   1.4254299e+00   8.0000000e-01   7.9998678e-01   7.9998545e-01   8.0032323e-01
   1.4260696e+00   8.0000000e-01   7.9998753e-01   7.9998627e-01   8.0030508e-01
   1.4267092e+00   8.0000000e-01   7.9998824e-01   7.9998705e-01   8.0028791e-01
   1.4273488e+00   8.0000000e-01   7.9998892e-01   7.9998779e-01   8.0027161e-01
   1.4279884e+00   8.0000000e-01   7.9998956e-01   7.9998848e-01   8.0025615e-01
   1.4286280e+00   8.0000000e-01   7.9999016e-01   7.9998914e-01   8.0024156e-01
   1.4292676e+00   8.0000000e-01   7.9999074e-01   7.9998977e-01   8.0022772e-01
   1.4299072e+00   8.0000000e-01   7.9999128e-01   7.9999036e-01   8.0021460e-01
   1.4305468e+00   8.0000000e-01   7.9999179e-01   7.9999092e-01   8.0020220e-01
   1.4311865e+00   8.0000000e-01   7.9999227e-01   7.9999145e-01   8.0019048e-01
   1.4318261e+00   8.0000000e-01   7.9999273e-01   7.9999195e-01   8.0017938e-01
   1.4324657e+00   8.0000000e-01   7.9999316e-01   7.9999242e-01   8.0016887e-01
   1.4331053e+00   8.0000000e-01   7.9999357e-01   7.9999287e-01   8.0015897e-01
   1.4337449e+00   8.0000000e-01   7.9999395e-01   7.9999329e-01   8.0014960e-01
   1.4343845e+00   8.0000000e-01   7.9999432e-01   7.9999369e-01   8.0014073e-01
   1.4350241e+00   8.0000000e-01   7.9999466e-01   7.9999406e-01   8.0013237e-01
   1.4356637e+00   8.0000000e-01   7.9999498e-01   7.9999442e-01   8.0012448e-01
   1.4363033e+00   8.0000000e-01   7.9999529e-01   7.9999476e-01   8.0011701e-01
   1.4369430e+00   8.0000000e-01   7.9999557e-01   7.9999507e-01   8.0010997e-01
   1.4375826e+00   8.0000000e-01   7.9999584e-01   7.9999537e-01   8.0010334e-01
   1.4382222e+00   8.0000000e-01   7.9999610e-01   7.9999565e-01   8.0009707e-01
   1.4388618e+00   8.0000000e-01   7.9999634e-01   7.9999592e-01   8.0009115e-01
   1.4395014e+00   8.0000000e-01   7.9999657e-01   7.9999617e-01   8.0008559e-01
   1.4401410e+00   8.0000000e-01   7.9999678e-01   7.9999640e-01   8.0008034e-01
   1.4407806e+00   8.0000000e-01   7.9999698e-01   7.9999663e-01   8.0007539e-01
   1.4414202e+00   8.0000000e-01   7.9999717e-01   7.9999684e-01   8.0007073e-01
   1.4420599e+00   8.0000000e-01   7.9999735e-01   7.9999703e-01   8.0006635e-01
   1.4426995e+00   8.0000000e-01   7.9999751e-01   7.9999722e-01   8.0006221e-01
   1.4433391e+00   8.0000000e-01   7.9999767e-01   7.9999739e-01   8.0005832e-01
   1.4439787e+00   8.0000000e-01   7.9999782e-01   7.9999756e-01   8.0005466e-01
   1.4446183e+00   8.0000000e-01   7.9999796e-01   7.9999771e-01   8.0005122e-01
   1.4452579e+00   8.0000000e-01   7.9999809e-01   7.9999786e-01   8.0004797e-01
   1.4458975e+00   8.0000000e-01   7.9999821e-01   7.9999799e-01   8.0004493e-01
   1.4465371e+00   8.0000000e-01   7.9999833e-01   7.9999812e-01   8.0004207e-01
   1.4471767e+00   8.0000000e-01   7.9999844e-01   7.9999824e-01   8.0003938e-01
   1.4478164e+00   8.0000000e-01   7.9999854e-01   7.9999836e-01   8.0003685e-01
   1.4484560e+00   8.0000000e-01   7.9999863e-01   7.9999846e-01   8.0003448e-01
   1.4490956e+00   8.0000000e-01   7.9999872e-01   7.9999856e-01   8.0003225e-01
   1.4497352e+00   8.0000000e-01   7.9999881e-01   7.9999866e-01   8.0003015e-01
   1.4503748e+00   8.0000000e-01   7.9999888e-01   7.9999874e-01   8.0002819e-01
   1.4510144e+00   8.0000000e-01   7.9999896e-01   7.9999883e-01   8.0002635e-01
   1.4516540e+00   8.0000000e-01   7.9999903e-01   7.9999890e-01   8.0002462e-01
   1.4522936e+00   8.0000000e-01   7.9999909e-01   7.9999898e-01   8.0002300e-01
   1.4529333e+00   8.0000000e-01   7.9999915e-01   7.9999904e-01   8.0002148e-01
   1.4535729e+00   8.0000000e-01   7.9999921e-01   7.9999911e-01   8.0002005e-01
   1.4542125e+00   8.0000000e-01   7.9999926e-01   7.9999917e-01   8.0001872e-01
   1.4548521e+00   8.0000000e-01   7.9999931e-01   7.9999922e-01   8.0001747e-01
   1.4554917e+00   8.0000000e-01   7.9999936e-01   7.9999927e-01   8.0001630e-01
   1.4561313e+00   8.0000000e-01   7.9999940e-01   7.9999932e-01   8.0001520e-01
   1.4567709e+00   8.0000000e-01   7.9999944e-01   7.9999937e-01   8.0001417e-01
   1.4574105e+00   8.0000000e-01   7.9999948e-01   7.9999941e-01   8.0001321e-01
   1.4580501e+00   8.0000000e-01   7.9999952e-01   7.9999945e-01   8.0001231e-01
   1.4586898e+00   8.0000000e-01   7.9999955e-01   7.9999949e-01   8.0001147e-01
   1.4593294e+00   8.0000000e-01   7.9999958e-01   7.9999952e-01   8.0001069e-01
   1.4599690e+00   8.0000000e-01   7.9999961e-01   7.9999956e-01   8.0000996e-01
   1.4606086e+00   8.0000000e-01   7.9999964e-01   7.9999959e-01   8.0000927e-01
   1.4612482e+00   8.0000000e-01   7.9999966e-01   7.9999962e-01   8.0000863e-01
   1.4618878e+00   8.0000000e-01   7.9999969e-01   7.9999964e-01   8.0000803e-01
   1.4625274e+00   8.0000000e-01   7.9999971e-01   7.9999967e-01   8.0000747e-01
   1.4631670e+00   8.0000000e-01   7.9999973e-01   7.9999969e-01   8.0000695e-01
   1.4638067e+00   8.0000000e-01   7.9999975e-01   7.9999971e-01   8.0000646e-01
   1.4644463e+00   8.0000000e-01   7.9999977e-01   7.9999973e-01   8.0000601e-01
   1.4650859e+00   8.0000000e-01   7.9999978e-01   7.9999975e-01   8.0000558e-01
   1.4657255e+00   8.0000000e-01   7.9999980e-01   7.9999977e-01   8.0000519e-01
   1.4663651e+00   8.0000000e-01   7.9999981e-01   7.9999979e-01   8.0000482e-01
   1.4670047e+00   8.0000000e-01   7.9999983e-01   7.9999980e-01   8.0000447e-01
   1.4676443e+00   8.0000000e-01   7.9999984e-01   7.9999982e-01   8.0000415e-01
   1.4682839e+00   8.0000000e-01   7.9999985e-01   7.9999983e-01   8.0000386e-01
   1.4689235e+00   8.0000000e-01   7.9999986e-01   7.9999984e-01   8.0000358e-01
   1.4695632e+00   8.0000000e-01   7.9999987e-01   7.9999985e-01   8.0000332e-01
   1.4702028e+00   8.0000000e-01   7.9999988e-01   7.9999986e-01   8.0000308e-01
   1.4708424e+00   8.0000000e-01   7.9999989e-01   7.9999987e-01   8.0000285e-01
   1.4714820e+00   8.0000000e-01   7.9999990e-01   7.9999988e-01   8.0000264e-01
   1.4721216e+00   8.0000000e-01   7.9999991e-01   7.9999989e-01   8.0000245e-01
   1.4727612e+00   8.0000000e-01   7.9999991e-01   7.9999990e-01   8.0000227e-01
   1.4734008e+00   8.0000000e-01   7.9999992e-01   7.9999991e-01   8.0000211e-01
   1.4740404e+00   8.0000000e-01   7.9999992e-01   7.9999991e-01   8.0000195e-01
   1.4746801e+00   8.0000000e-01   7.9999993e-01   7.9999992e-01   8.0000181e-01
   1.4753197e+00   8.0000000e-01   7.9999994e-01   7.9999993e-01   8.0000167e-01
   1.4759593e+00   8.0000000e-01   7.9999994e-01   7.9999993e-01   8.0000154e-01
   1.4765989e+00   8.0000000e-01   7.9999994e-01   7.9999994e-01   8.0000143e-01
   1.4772385e+00   8.0000000e-01   7.9999995e-01   7.9999994e-01   8.0000132e-01
   1.4778781e+00   8.0000000e-01   7.9999995e-01   7.9999995e-01   8.0000123e-01
   1.4785177e+00   8.0000000e-01   7.9999996e-01   7.9999995e-01   8.0000113e-01
   1.4791573e+00   8.0000000e-01   7.9999996e-01   7.9999995e-01   8.0000104e-01
   1.4797969e+00   8.0000000e-01   7.9999996e-01   7.9999996e-01   8.0000096e-01
   1.4804366e+00   8.0000000e-01   7.9999997e-01   7.9999996e-01   8.0000089e-01
   1.4810762e+00   8.0000000e-01   7.9999997e-01   7.9999996e-01   8.0000082e-01
   1.4817158e+00   8.0000000e-01   7.9999997e-01   7.9999997e-01   8.0000076e-01
   1.4823554e+00   8.0000000e-01   7.9999997e-01   7.9999997e-01   8.0000071e-01
   1.4829950e+00   8.0000000e-01   7.9999998e-01   7.9999997e-01   8.0000065e-01
   1.4836346e+00   8.0000000e-01   7.9999998e-01   7.9999997e-01   8.0000060e-01
   1.4842742e+00   8.0000000e-01   7.9999998e-01   7.9999998e-01   8.0000054e-01
   1.4849138e+00   8.0000000e-01   7.9999998e-01   7.9999998e-01   8.0000050e-01
   1.4855534e+00   8.0000000e-01   7.9999998e-01   7.9999998e-01   8.0000047e-01
   1.4861931e+00   8.0000000e-01   7.9999998e-01   7.9999998e-01   8.0000044e-01
   1.4868327e+00   8.0000000e-01   7.9999998e-01   7.9999998e-01   8.0000041e-01
   1.4874723e+00   8.0000000e-01   7.9999999e-01   7.9999998e-01   8.0000037e-01
   1.4881119e+00   8.0000000e-01   7.9999999e-01   7.9999999e-01   8.0000033e-01
   1.4887515e+00   8.0000000e-01   7.9999999e-01   7.9999999e-01   8.0000030e-01
   1.4893911e+00   8.0000000e-01   7.9999999e-01   7.9999999e-01   8.0000028e-01
   1.4900307e+00   8.0000000e-01   7.9999999e-01   7.9999999e-01   8.0000027e-01
   1.4906703e+00   8.0000000e-01   7.9999999e-01   7.9999999e-01   8.0000026e-01
   1.4913100e+00   8.0000000e-01   7.9999999e-01   7.9999999e-01   8.0000024e-01
   1.4919496e+00   8.0000000e-01   7.9999999e-01   7.9999999e-01   8.0000021e-01
   1.4925892e+00   8.0000000e-01   7.9999999e-01   7.9999999e-01   8.0000018e-01
   1.4932288e+00   8.0000000e-01   7.9999999e-01   7.9999999e-01   8.0000015e-01
   1.4938684e+00   8.0000000e-01   7.9999999e-01   7.9999999e-01   8.0000015e-01
   1.4945080e+00   8.0000000e-01   7.9999999e-01   7.9999999e-01   8.0000015e-01
   1.4951476e+00   8.0000000e-01   7.9999999e-01   7.9999999e-01   8.0000016e-01
   1.4957872e+00   8.0000000e-01   7.9999999e-01   7.9999999e-01   8.0000014e-01
   1.4964268e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000011e-01
   1.4970665e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000007e-01
   1.4977061e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000006e-01
   1.4983457e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000008e-01
   1.4989853e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000010e-01
   1.4996249e+00   8.0000000e-01   7.9999999e-01   7.9999999e-01   8.0000014e-01


==> data/Motivation/R_motivation_k5.dat <==
   3.7509377e-04   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.0147055e-03   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6543172e-03   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.2939289e-03   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.9335406e-03   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.5731522e-03   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.2127639e-03   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.8523756e-03   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.4919873e-03   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.1315990e-03   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.7712107e-03   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.4108224e-03   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.0504341e-03   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.6900458e-03   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   9.3296575e-03   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   9.9692692e-03   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.0608881e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.1248493e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.1888104e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.2527716e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.3167328e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.3806939e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.4446551e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5086163e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5725774e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6365386e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7004998e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7644610e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8284221e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8923833e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9563445e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.0203056e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.0842668e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.1482280e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.2121891e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.2761503e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.3401115e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.4040726e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.4680338e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.5319950e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.5959562e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.6599173e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.7238785e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.7878397e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.8518008e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.9157620e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.9797232e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.0436843e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.1076455e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.1716067e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.2355679e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.2995290e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.3634902e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.4274514e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.4914125e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.5553737e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.6193349e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.6832960e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.7472572e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.8112184e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.8751795e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.9391407e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.0031019e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.0670631e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.1310242e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.1949854e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.2589466e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.3229077e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.3868689e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.4508301e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.5147912e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.5787524e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.6427136e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.7066747e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.7706359e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.8345971e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.8985583e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.9625194e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.0264806e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.0904418e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.1544029e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.2183641e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.2823253e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.3462864e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.4102476e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.4742088e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.5381700e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.6021311e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.6660923e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.7300535e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.7940146e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.8579758e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.9219370e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.9858981e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.0498593e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.1138205e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.1777816e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.2417428e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.3057040e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.3696652e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.4336263e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.4975875e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.5615487e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.6255098e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.6894710e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.7534322e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.8173933e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.8813545e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.9453157e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.0092768e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.0732380e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.1371992e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.2011604e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.2651215e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.3290827e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.3930439e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.4570050e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.5209662e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.5849274e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.6488885e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.7128497e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.7768109e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.8407721e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.9047332e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.9686944e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.0326556e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.0966167e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.1605779e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.2245391e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.2885002e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.3524614e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.4164226e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.4803837e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.5443449e-02   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.6083061e-02   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.6722673e-02   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.7362284e-02   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.8001896e-02   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.8641508e-02   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.9281119e-02   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.9920731e-02   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   9.0560343e-02   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01
   9.1199954e-02   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01
   9.1839566e-02   8.0000001e-01   8.0000001e-01   8.0000000e-01   8.0000001e-01
   9.2479178e-02   8.0000002e-01   8.0000001e-01   8.0000001e-01   8.0000001e-01
   9.3118790e-02   8.0000002e-01   8.0000001e-01   8.0000001e-01   8.0000001e-01
   9.3758401e-02   8.0000002e-01   8.0000001e-01   8.0000001e-01   8.0000001e-01
   9.4398013e-02   8.0000002e-01   8.0000001e-01   8.0000001e-01   8.0000001e-01
   9.5037625e-02   8.0000003e-01   8.0000001e-01   8.0000001e-01   8.0000001e-01
   9.5677236e-02   8.0000003e-01   8.0000001e-01   8.0000001e-01   8.0000001e-01
   9.6316848e-02   8.0000003e-01   8.0000001e-01   8.0000001e-01   8.0000001e-01
   9.6956460e-02   8.0000003e-01   8.0000001e-01   8.0000001e-01   8.0000002e-01
   9.7596071e-02   8.0000004e-01   8.0000001e-01   8.0000001e-01   8.0000002e-01
   9.8235683e-02   8.0000004e-01   8.0000002e-01   8.0000001e-01   8.0000002e-01
   9.8875295e-02   8.0000005e-01   8.0000002e-01   8.0000002e-01   8.0000002e-01
   9.9514906e-02   8.0000005e-01   8.0000002e-01   8.0000002e-01   8.0000002e-01
   1.0015452e-01   8.0000006e-01   8.0000002e-01   8.0000002e-01   8.0000003e-01
   1.0079413e-01   8.0000006e-01   8.0000002e-01   8.0000002e-01   8.0000003e-01
   1.0143374e-01   8.0000007e-01   8.0000003e-01   8.0000002e-01   8.0000003e-01
   1.0207335e-01   8.0000008e-01   8.0000003e-01   8.0000003e-01   8.0000004e-01
   1.0271296e-01   8.0000009e-01   8.0000003e-01   8.0000003e-01   8.0000004e-01
   1.0335258e-01   8.0000010e-01   8.0000004e-01   8.0000003e-01   8.0000004e-01
   1.0399219e-01   8.0000011e-01   8.0000004e-01   8.0000003e-01   8.0000005e-01
   1.0463180e-01   8.0000012e-01   8.0000004e-01   8.0000004e-01   8.0000005e-01
   1.0527141e-01   8.0000013e-01   8.0000005e-01   8.0000004e-01   8.0000006e-01
   1.0591102e-01   8.0000014e-01   8.0000005e-01   8.0000005e-01   8.0000006e-01
   1.0655064e-01   8.0000016e-01   8.0000006e-01   8.0000005e-01   8.0000007e-01
   1.0719025e-01   8.0000017e-01   8.0000006e-01   8.0000006e-01   8.0000008e-01
   1.0782986e-01   8.0000019e-01   8.0000007e-01   8.0000006e-01   8.0000009e-01
   1.0846947e-01   8.0000021e-01   8.0000008e-01   8.0000007e-01   8.0000010e-01
   1.0910908e-01   8.0000023e-01   8.0000009e-01   8.0000008e-01   8.0000011e-01
   1.0974869e-01   8.0000026e-01   8.0000010e-01   8.0000008e-01   8.0000012e-01
   1.1038831e-01   8.0000028e-01   8.0000011e-01   8.0000009e-01   8.0000013e-01
   1.1102792e-01   8.0000031e-01   8.0000012e-01   8.0000010e-01   8.0000014e-01
   1.1166753e-01   8.0000034e-01   8.0000013e-01   8.0000011e-01   8.0000016e-01
   1.1230714e-01   8.0000038e-01   8.0000014e-01   8.0000012e-01   8.0000017e-01
   1.1294675e-01   8.0000042e-01   8.0000016e-01   8.0000014e-01   8.0000019e-01
   1.1358636e-01   8.0000046e-01   8.0000017e-01   8.0000015e-01   8.0000021e-01
   1.1422598e-01   8.0000051e-01   8.0000019e-01   8.0000017e-01   8.0000023e-01
   1.1486559e-01   8.0000056e-01   8.0000021e-01   8.0000018e-01   8.0000025e-01
   1.1550520e-01   8.0000061e-01   8.0000023e-01   8.0000020e-01   8.0000028e-01
   1.1614481e-01   8.0000067e-01   8.0000025e-01   8.0000022e-01   8.0000030e-01
   1.1678442e-01   8.0000074e-01   8.0000027e-01   8.0000024e-01   8.0000033e-01
   1.1742403e-01   8.0000081e-01   8.0000030e-01   8.0000026e-01   8.0000037e-01
   1.1806365e-01   8.0000089e-01   8.0000033e-01   8.0000029e-01   8.0000040e-01
   1.1870326e-01   8.0000098e-01   8.0000036e-01   8.0000032e-01   8.0000044e-01
   1.1934287e-01   8.0000107e-01   8.0000040e-01   8.0000035e-01   8.0000049e-01
   1.1998248e-01   8.0000117e-01   8.0000044e-01   8.0000038e-01   8.0000053e-01
   1.2062209e-01   8.0000129e-01   8.0000048e-01   8.0000042e-01   8.0000058e-01
   1.2126170e-01   8.0000141e-01   8.0000053e-01   8.0000046e-01   8.0000064e-01
   1.2190132e-01   8.0000154e-01   8.0000058e-01   8.0000050e-01   8.0000070e-01
   1.2254093e-01   8.0000169e-01   8.0000063e-01   8.0000055e-01   8.0000077e-01
   1.2318054e-01   8.0000185e-01   8.0000069e-01   8.0000061e-01   8.0000084e-01
   1.2382015e-01   8.0000203e-01   8.0000076e-01   8.0000066e-01   8.0000092e-01
   1.2445976e-01   8.0000222e-01   8.0000083e-01   8.0000072e-01   8.0000101e-01
   1.2509937e-01   8.0000243e-01   8.0000090e-01   8.0000079e-01   8.0000110e-01
   1.2573899e-01   8.0000265e-01   8.0000099e-01   8.0000087e-01   8.0000120e-01
   1.2637860e-01   8.0000290e-01   8.0000108e-01   8.0000095e-01   8.0000132e-01
   1.2701821e-01   8.0000317e-01   8.0000118e-01   8.0000104e-01   8.0000144e-01
   1.2765782e-01   8.0000346e-01   8.0000129e-01   8.0000113e-01   8.0000157e-01
   1.2829743e-01   8.0000378e-01   8.0000141e-01   8.0000123e-01   8.0000172e-01
   1.2893704e-01   8.0000413e-01   8.0000154e-01   8.0000135e-01   8.0000187e-01
   1.2957666e-01   8.0000450e-01   8.0000168e-01   8.0000147e-01   8.0000204e-01
   1.3021627e-01   8.0000491e-01   8.0000183e-01   8.0000160e-01   8.0000223e-01
   1.3085588e-01   8.0000536e-01   8.0000200e-01   8.0000175e-01   8.0000243e-01
   1.3149549e-01   8.0000584e-01   8.0000218e-01   8.0000191e-01   8.0000265e-01
   1.3213510e-01   8.0000637e-01   8.0000237e-01   8.0000208e-01   8.0000289e-01
   1.3277471e-01   8.0000694e-01   8.0000258e-01   8.0000226e-01   8.0000315e-01
   1.3341433e-01   8.0000756e-01   8.0000281e-01   8.0000247e-01   8.0000343e-01
   1.3405394e-01   8.0000823e-01   8.0000306e-01   8.0000269e-01   8.0000373e-01
   1.3469355e-01   8.0000895e-01   8.0000334e-01   8.0000292e-01   8.0000406e-01
   1.3533316e-01   8.0000974e-01   8.0000363e-01   8.0000318e-01   8.0000442e-01
   1.3597277e-01   8.0001060e-01   8.0000395e-01   8.0000346e-01   8.0000481e-01
   1.3661238e-01   8.0001152e-01   8.0000429e-01   8.0000376e-01   8.0000523e-01
   1.3725200e-01   8.0001252e-01   8.0000467e-01   8.0000409e-01   8.0000568e-01
   1.3789161e-01   8.0001361e-01   8.0000507e-01   8.0000444e-01   8.0000618e-01
   1.3853122e-01   8.0001479e-01   8.0000551e-01   8.0000483e-01   8.0000671e-01
   1.3917083e-01   8.0001605e-01   8.0000598e-01   8.0000524e-01   8.0000728e-01
   1.3981044e-01   8.0001743e-01   8.0000649e-01   8.0000569e-01   8.0000791e-01
   1.4045005e-01   8.0001892e-01   8.0000705e-01   8.0000618e-01   8.0000858e-01
   1.4108967e-01   8.0002052e-01   8.0000765e-01   8.0000670e-01   8.0000931e-01
   1.4172928e-01   8.0002226e-01   8.0000829e-01   8.0000727e-01   8.0001010e-01
   1.4236889e-01   8.0002413e-01   8.0000899e-01   8.0000788e-01   8.0001095e-01
   1.4300850e-01   8.0002615e-01   8.0000974e-01   8.0000854e-01   8.0001187e-01
   1.4364811e-01   8.0002833e-01   8.0001056e-01   8.0000925e-01   8.0001286e-01
   1.4428773e-01   8.0003069e-01   8.0001144e-01   8.0001002e-01   8.0001393e-01
   1.4492734e-01   8.0003323e-01   8.0001238e-01   8.0001085e-01   8.0001508e-01
   1.4556695e-01   8.0003597e-01   8.0001340e-01   8.0001174e-01   8.0001632e-01
   1.4620656e-01   8.0003892e-01   8.0001450e-01   8.0001271e-01   8.0001766e-01
   1.4684617e-01   8.0004211e-01   8.0001569e-01   8.0001375e-01   8.0001910e-01
   1.4748578e-01   8.0004553e-01   8.0001696e-01   8.0001486e-01   8.0002066e-01
   1.4812540e-01   8.0004921e-01   8.0001834e-01   8.0001607e-01   8.0002233e-01
   1.4876501e-01   8.0005319e-01   8.0001982e-01   8.0001736e-01   8.0002413e-01
   1.4940462e-01   8.0005745e-01   8.0002141e-01   8.0001876e-01   8.0002607e-01
   1.5004423e-01   8.0006203e-01   8.0002311e-01   8.0002025e-01   8.0002815e-01
   1.5068384e-01   8.0006698e-01   8.0002496e-01   8.0002187e-01   8.0003039e-01
   1.5132345e-01   8.0007229e-01   8.0002694e-01   8.0002360e-01   8.0003280e-01
   1.5196307e-01   8.0007798e-01   8.0002906e-01   8.0002546e-01   8.0003538e-01
   1.5260268e-01   8.0008411e-01   8.0003134e-01   8.0002746e-01   8.0003816e-01
   1.5324229e-01   8.0009069e-01   8.0003379e-01   8.0002961e-01   8.0004115e-01
   1.5388190e-01   8.0009774e-01   8.0003642e-01   8.0003191e-01   8.0004435e-01
   1.5452151e-01   8.0010530e-01   8.0003924e-01   8.0003438e-01   8.0004778e-01
   1.5516112e-01   8.0011344e-01   8.0004227e-01   8.0003703e-01   8.0005147e-01
   1.5580074e-01   8.0012214e-01   8.0004551e-01   8.0003988e-01   8.0005542e-01
   1.5644035e-01   8.0013146e-01   8.0004899e-01   8.0004291e-01   8.0005964e-01
   1.5707996e-01   8.0014147e-01   8.0005272e-01   8.0004618e-01   8.0006419e-01
   1.5771957e-01   8.0015218e-01   8.0005671e-01   8.0004968e-01   8.0006905e-01
   1.5835918e-01   8.0016364e-01   8.0006098e-01   8.0005342e-01   8.0007424e-01
   1.5899879e-01   8.0017590e-01   8.0006555e-01   8.0005742e-01   8.0007981e-01
   1.5963841e-01   8.0018905e-01   8.0007045e-01   8.0006171e-01   8.0008577e-01
   1.6027802e-01   8.0020309e-01   8.0007568e-01   8.0006630e-01   8.0009214e-01
   1.6091763e-01   8.0021807e-01   8.0008127e-01   8.0007119e-01   8.0009894e-01
   1.6155724e-01   8.0023415e-01   8.0008726e-01   8.0007644e-01   8.0010624e-01
   1.6219685e-01   8.0025131e-01   8.0009366e-01   8.0008203e-01   8.0011402e-01
   1.6283646e-01   8.0026959e-01   8.0010047e-01   8.0008800e-01   8.0012231e-01
   1.6347608e-01   8.0028915e-01   8.0010776e-01   8.0009439e-01   8.0013119e-01
   1.6411569e-01   8.0031005e-01   8.0011555e-01   8.0010121e-01   8.0014067e-01
   1.6475530e-01   8.0033230e-01   8.0012385e-01   8.0010847e-01   8.0015077e-01
   1.6539491e-01   8.0035602e-01   8.0013269e-01   8.0011621e-01   8.0016152e-01
   1.6603452e-01   8.0038139e-01   8.0014215e-01   8.0012449e-01   8.0017304e-01
   1.6667413e-01   8.0040839e-01   8.0015221e-01   8.0013330e-01   8.0018528e-01
   1.6731375e-01   8.0043709e-01   8.0016291e-01   8.0014267e-01   8.0019830e-01
   1.6795336e-01   8.0046777e-01   8.0017434e-01   8.0015268e-01   8.0021222e-01
   1.6859297e-01   8.0050041e-01   8.0018651e-01   8.0016333e-01   8.0022703e-01
   1.6923258e-01   8.0053508e-01   8.0019944e-01   8.0017465e-01   8.0024276e-01
   1.6987219e-01   8.0057200e-01   8.0021320e-01   8.0018670e-01   8.0025951e-01
   1.7051180e-01   8.0061134e-01   8.0022787e-01   8.0019954e-01   8.0027735e-01
   1.7115142e-01   8.0065310e-01   8.0024343e-01   8.0021316e-01   8.0029629e-01
   1.7179103e-01   8.0069739e-01   8.0025995e-01   8.0022762e-01   8.0031639e-01
   1.7243064e-01   8.0074466e-01   8.0027757e-01   8.0024304e-01   8.0033783e-01
   1.7307025e-01   8.0079478e-01   8.0029625e-01   8.0025940e-01   8.0036057e-01
   1.7370986e-01   8.0084789e-01   8.0031606e-01   8.0027673e-01   8.0038466e-01
   1.7434947e-01   8.0090437e-01   8.0033711e-01   8.0029516e-01   8.0041028e-01
   1.7498909e-01   8.0096433e-01   8.0035947e-01   8.0031472e-01   8.0043748e-01
   1.7562870e-01   8.0102781e-01   8.0038314e-01   8.0033544e-01   8.0046628e-01
   1.7626831e-01   8.0109509e-01   8.0040823e-01   8.0035739e-01   8.0049680e-01
   1.7690792e-01   8.0116659e-01   8.0043489e-01   8.0038072e-01   8.0052924e-01
   1.7754753e-01   8.0124223e-01   8.0046309e-01   8.0040540e-01   8.0056355e-01
   1.7818714e-01   8.0132219e-01   8.0049291e-01   8.0043149e-01   8.0059982e-01
   1.7882676e-01   8.0140711e-01   8.0052457e-01   8.0045920e-01   8.0063834e-01
   1.7946637e-01   8.0149693e-01   8.0055806e-01   8.0048850e-01   8.0067908e-01
   1.8010598e-01   8.0159179e-01   8.0059344e-01   8.0051945e-01   8.0072211e-01
   1.8074559e-01   8.0169220e-01   8.0063088e-01   8.0055221e-01   8.0076766e-01
   1.8138520e-01   8.0179851e-01   8.0067053e-01   8.0058690e-01   8.0081589e-01
   1.8202482e-01   8.0191069e-01   8.0071237e-01   8.0062349e-01   8.0086677e-01
   1.8266443e-01   8.0202904e-01   8.0075650e-01   8.0066210e-01   8.0092045e-01
   1.8330404e-01   8.0215448e-01   8.0080328e-01   8.0070303e-01   8.0097735e-01
   1.8394365e-01   8.0228670e-01   8.0085260e-01   8.0074616e-01   8.0103733e-01
   1.8458326e-01   8.0242601e-01   8.0090456e-01   8.0079161e-01   8.0110052e-01
   1.8522287e-01   8.0257327e-01   8.0095948e-01   8.0083964e-01   8.0116731e-01
   1.8586249e-01   8.0272861e-01   8.0101742e-01   8.0089032e-01   8.0123777e-01
   1.8650210e-01   8.0289211e-01   8.0107841e-01   8.0094365e-01   8.0131193e-01
   1.8714171e-01   8.0306439e-01   8.0114267e-01   8.0099985e-01   8.0139007e-01
   1.8778132e-01   8.0324630e-01   8.0121052e-01   8.0105919e-01   8.0147258e-01
   1.8842093e-01   8.0343757e-01   8.0128187e-01   8.0112158e-01   8.0155934e-01
   1.8906054e-01   8.0363860e-01   8.0135686e-01   8.0118715e-01   8.0165052e-01
   1.8970016e-01   8.0385080e-01   8.0143602e-01   8.0125636e-01   8.0174677e-01
   1.9033977e-01   8.0407382e-01   8.0151922e-01   8.0132911e-01   8.0184792e-01
   1.9097938e-01   8.0430799e-01   8.0160658e-01   8.0140548e-01   8.0195413e-01
   1.9161899e-01   8.0455438e-01   8.0169850e-01   8.0148584e-01   8.0206588e-01
   1.9225860e-01   8.0481357e-01   8.0179520e-01   8.0157038e-01   8.0218344e-01
   1.9289821e-01   8.0508544e-01   8.0189663e-01   8.0165904e-01   8.0230674e-01
   1.9353783e-01   8.0537062e-01   8.0200304e-01   8.0175205e-01   8.0243608e-01
   1.9417744e-01   8.0567085e-01   8.0211506e-01   8.0184996e-01   8.0257225e-01
   1.9481705e-01   8.0598545e-01   8.0223245e-01   8.0195256e-01   8.0271493e-01
   1.9545666e-01   8.0631495e-01   8.0235540e-01   8.0206001e-01   8.0286437e-01
   1.9609627e-01   8.0666110e-01   8.0248456e-01   8.0217289e-01   8.0302136e-01
   1.9673588e-01   8.0702393e-01   8.0261996e-01   8.0229120e-01   8.0318591e-01
   1.9737550e-01   8.0740356e-01   8.0276163e-01   8.0241499e-01   8.0335808e-01
   1.9801511e-01   8.0780118e-01   8.0291002e-01   8.0254465e-01   8.0353841e-01
   1.9865472e-01   8.0821825e-01   8.0306568e-01   8.0268064e-01   8.0372756e-01
   1.9929433e-01   8.0865418e-01   8.0322837e-01   8.0282278e-01   8.0392525e-01
   1.9993394e-01   8.0910962e-01   8.0339836e-01   8.0297127e-01   8.0413179e-01
   2.0057355e-01   8.0958728e-01   8.0357664e-01   8.0312701e-01   8.0434841e-01
   2.0121317e-01   8.1008619e-01   8.0376287e-01   8.0328967e-01   8.0457466e-01
   2.0185278e-01   8.1060688e-01   8.0395723e-01   8.0345943e-01   8.0481079e-01
   2.0249239e-01   8.1115138e-01   8.0416048e-01   8.0363694e-01   8.0505771e-01
   2.0313200e-01   8.1172045e-01   8.0437292e-01   8.0382246e-01   8.0531577e-01
   2.0377161e-01   8.1231374e-01   8.0459441e-01   8.0401587e-01   8.0558481e-01
   2.0441122e-01   8.1293240e-01   8.0482538e-01   8.0421754e-01   8.0586535e-01
   2.0505084e-01   8.1357932e-01   8.0506691e-01   8.0442842e-01   8.0615871e-01
   2.0569045e-01   8.1425306e-01   8.0531846e-01   8.0464803e-01   8.0646422e-01
   2.0633006e-01   8.1495445e-01   8.0558035e-01   8.0487665e-01   8.0678227e-01
   2.0696967e-01   8.1568662e-01   8.0585375e-01   8.0511530e-01   8.0711427e-01
   2.0760928e-01   8.1644912e-01   8.0613848e-01   8.0536382e-01   8.0746002e-01
   2.0824889e-01   8.1724207e-01   8.0643460e-01   8.0562226e-01   8.0781957e-01
   2.0888851e-01   8.1806752e-01   8.0674287e-01   8.0589128e-01   8.0819385e-01
   2.0952812e-01   8.1892754e-01   8.0706406e-01   8.0617156e-01   8.0858381e-01
   2.1016773e-01   8.1982094e-01   8.0739774e-01   8.0646270e-01   8.0898889e-01
   2.1080734e-01   8.2074862e-01   8.0774424e-01   8.0676501e-01   8.0940951e-01
   2.1144695e-01   8.2171517e-01   8.0810528e-01   8.0707997e-01   8.0984775e-01
   2.1208656e-01   8.2271829e-01   8.0848000e-01   8.0740684e-01   8.1030257e-01
   2.1272618e-01   8.2375878e-01   8.0886870e-01   8.0774587e-01   8.1077432e-01
   2.1336579e-01   8.2483993e-01   8.0927261e-01   8.0809813e-01   8.1126450e-01
   2.1400540e-01   8.2596237e-01   8.0969197e-01   8.0846384e-01   8.1177339e-01
   2.1464501e-01   8.2712535e-01   8.1012650e-01   8.0884273e-01   8.1230065e-01
   2.1528462e-01   8.2833061e-01   8.1057686e-01   8.0923539e-01   8.1284708e-01
   2.1592423e-01   8.2958222e-01   8.1104457e-01   8.0964313e-01   8.1341451e-01
   2.1656385e-01   8.3087759e-01   8.1152865e-01   8.1006511e-01   8.1400177e-01
   2.1720346e-01   8.3221771e-01   8.1202950e-01   8.1050164e-01   8.1460931e-01
   2.1784307e-01   8.3360744e-01   8.1254891e-01   8.1095431e-01   8.1523932e-01
   2.1848268e-01   8.3504523e-01   8.1308633e-01   8.1142262e-01   8.1589112e-01
   2.1912229e-01   8.3653103e-01   8.1364173e-01   8.1190654e-01   8.1656467e-01
   2.1976191e-01   8.3806788e-01   8.1421625e-01   8.1240707e-01   8.1726135e-01
   2.2040152e-01   8.3965813e-01   8.1481078e-01   8.1292496e-01   8.1798222e-01
   2.2104113e-01   8.4129963e-01   8.1542451e-01   8.1345952e-01   8.1872631e-01
   2.2168074e-01   8.4299336e-01   8.1605782e-01   8.1401106e-01   8.1949406e-01
   2.2232035e-01   8.4474598e-01   8.1671320e-01   8.1458174e-01   8.2028849e-01
   2.2295996e-01   8.4655304e-01   8.1738899e-01   8.1517012e-01   8.2110759e-01
   2.2359958e-01   8.4841547e-01   8.1808554e-01   8.1577650e-01   8.2195176e-01
   2.2423919e-01   8.5033785e-01   8.1880458e-01   8.1640236e-01   8.2282310e-01
   2.2487880e-01   8.5232004e-01   8.1954605e-01   8.1704765e-01   8.2372152e-01
   2.2551841e-01   8.5436061e-01   8.2030942e-01   8.1771191e-01   8.2464638e-01
   2.2615802e-01   8.5646179e-01   8.2109553e-01   8.1839587e-01   8.2559870e-01
   2.2679763e-01   8.5862821e-01   8.2190613e-01   8.1910102e-01   8.2658056e-01
   2.2743725e-01   8.6085584e-01   8.2273971e-01   8.1982604e-01   8.2759014e-01
   2.2807686e-01   8.6314550e-01   8.2359658e-01   8.2057121e-01   8.2862781e-01
   2.2871647e-01   8.6550346e-01   8.2447910e-01   8.2133856e-01   8.2969641e-01
   2.2935608e-01   8.6792639e-01   8.2538603e-01   8.2212700e-01   8.3079443e-01
   2.2999569e-01   8.7041385e-01   8.2631720e-01   8.2293638e-01   8.3192166e-01
   2.3063530e-01   8.7296948e-01   8.2727400e-01   8.2376789e-01   8.3307976e-01
   2.3127492e-01   8.7559509e-01   8.2825711e-01   8.2462210e-01   8.3426954e-01
   2.3191453e-01   8.7828739e-01   8.2926530e-01   8.2549796e-01   8.3548951e-01
   2.3255414e-01   8.8104722e-01   8.3029889e-01   8.2639571e-01   8.3674005e-01
   2.3319375e-01   8.8388181e-01   8.3136061e-01   8.2731771e-01   8.3802442e-01
   2.3383336e-01   8.8678487e-01   8.3244811e-01   8.2826191e-01   8.3933979e-01
   2.3447297e-01   8.8975687e-01   8.3356156e-01   8.2922846e-01   8.4068635e-01
   2.3511259e-01   8.9280291e-01   8.3470291e-01   8.3021901e-01   8.4206642e-01
   2.3575220e-01   8.9592133e-01   8.3587153e-01   8.3123301e-01   8.4347925e-01
   2.3639181e-01   8.9910986e-01   8.3706658e-01   8.3226972e-01   8.4492379e-01
   2.3703142e-01   9.0237062e-01   8.3828887e-01   8.3332982e-01   8.4640101e-01
   2.3767103e-01   9.0570748e-01   8.3953987e-01   8.3441456e-01   8.4791265e-01
   2.3831064e-01   9.0911508e-01   8.4081758e-01   8.3552220e-01   8.4945630e-01
   2.3895026e-01   9.1259350e-01   8.4212203e-01   8.3665276e-01   8.5103197e-01
   2.3958987e-01   9.1614912e-01   8.4345565e-01   8.3780829e-01   8.5264256e-01
   2.4022948e-01   9.1977655e-01   8.4481641e-01   8.3898704e-01   8.5428562e-01
   2.4086909e-01   9.2347463e-01   8.4620390e-01   8.4018864e-01   8.5596062e-01
   2.4150870e-01   9.2724660e-01   8.4761936e-01   8.4141411e-01   8.5766903e-01
   2.4214831e-01   9.3109264e-01   8.4906287e-01   8.4266351e-01   8.5941091e-01
   2.4278793e-01   9.3500848e-01   8.5053284e-01   8.4393545e-01   8.6118434e-01
   2.4342754e-01   9.3899426e-01   8.5202933e-01   8.4522996e-01   8.6298937e-01
   2.4406715e-01   9.4305554e-01   8.5355447e-01   8.4654883e-01   8.6482852e-01
   2.4470676e-01   9.4718503e-01   8.5510553e-01   8.4788970e-01   8.6669848e-01
   2.4534637e-01   9.5138210e-01   8.5668228e-01   8.4925235e-01   8.6859896e-01
   2.4598598e-01   9.5565074e-01   8.5828627e-01   8.5063805e-01   8.7053176e-01
   2.4662560e-01   9.5998744e-01   8.5991618e-01   8.5204566e-01   8.7249529e-01
   2.4726521e-01   9.6438910e-01   8.6157087e-01   8.5347417e-01   8.7448813e-01
   2.4790482e-01   9.6885665e-01   8.6325071e-01   8.5492387e-01   8.7651072e-01
   2.4854443e-01   9.7339162e-01   8.6495632e-01   8.5639522e-01   8.7856372e-01
   2.4918404e-01   9.7798809e-01   8.6668548e-01   8.5788632e-01   8.8064445e-01
   2.4982365e-01   9.8264484e-01   8.6843774e-01   8.5939675e-01   8.8275237e-01
   2.5046327e-01   9.8736592e-01   8.7021470e-01   8.6092780e-01   8.8488928e-01
   2.5110288e-01   9.9214482e-01   8.7201390e-01   8.6247735e-01   8.8705224e-01
   2.5174249e-01   9.9697941e-01   8.7383457e-01   8.6404471e-01   8.8924029e-01
   2.5238210e-01   1.0018709e+00   8.7567720e-01   8.6563023e-01   8.9145394e-01
   2.5302171e-01   1.0068171e+00   8.7754104e-01   8.6723323e-01   8.9369225e-01
   2.5366132e-01   1.0118136e+00   8.7942438e-01   8.6885222e-01   8.9595315e-01
   2.5430094e-01   1.0168590e+00   8.8132676e-01   8.7048676e-01   8.9823605e-01
   2.5494055e-01   1.0219549e+00   8.8324884e-01   8.7213730e-01   9.0054159e-01
   2.5558016e-01   1.0270946e+00   8.8518812e-01   8.7380173e-01   9.0286684e-01
   2.5621977e-01   1.0322762e+00   8.8714384e-01   8.7547936e-01   9.0521082e-01
   2.5685938e-01   1.0375000e+00   8.8911631e-01   8.7717031e-01   9.0757377e-01
   2.5749900e-01   1.0427617e+00   8.9110382e-01   8.7887312e-01   9.0995364e-01
   2.5813861e-01   1.0480576e+00   8.9310507e-01   8.8058666e-01   9.1234884e-01
   2.5877822e-01   1.0533864e+00   8.9511957e-01   8.8231041e-01   9.1475869e-01
   2.5941783e-01   1.0587461e+00   8.9714665e-01   8.8404369e-01   9.1718228e-01
   2.6005744e-01   1.0641318e+00   8.9918445e-01   8.8578495e-01   9.1961742e-01
   2.6069705e-01   1.0695408e+00   9.0123200e-01   8.8753330e-01   9.2206288e-01
   2.6133667e-01   1.0749719e+00   9.0328900e-01   8.8928829e-01   9.2451810e-01
   2.6197628e-01   1.0804201e+00   9.0535349e-01   8.9104830e-01   9.2698080e-01
   2.6261589e-01   1.0858823e+00   9.0742434e-01   8.9281232e-01   9.2944957e-01
   2.6325550e-01   1.0913559e+00   9.0950068e-01   8.9457946e-01   9.3192322e-01
   2.6389511e-01   1.0968371e+00   9.1158114e-01   8.9634849e-01   9.3440005e-01
   2.6453472e-01   1.1023223e+00   9.1366433e-01   8.9811823e-01   9.3687840e-01
   2.6517434e-01   1.1078083e+00   9.1574910e-01   8.9988761e-01   9.3935680e-01
   2.6581395e-01   1.1132911e+00   9.1783408e-01   9.0165528e-01   9.4183342e-01
   2.6645356e-01   1.1187673e+00   9.1991793e-01   9.0342015e-01   9.4430674e-01
   2.6709317e-01   1.1242335e+00   9.2199942e-01   9.0518114e-01   9.4677522e-01
   2.6773278e-01   1.1296848e+00   9.2407691e-01   9.0693659e-01   9.4923664e-01
   2.6837239e-01   1.1351181e+00   9.2614912e-01   9.0868547e-01   9.5168953e-01
   2.6901201e-01   1.1405302e+00   9.2821488e-01   9.1042674e-01   9.5413246e-01
   2.6965162e-01   1.1459163e+00   9.3027253e-01   9.1215885e-01   9.5656330e-01
   2.7029123e-01   1.1512716e+00   9.3232030e-01   9.1388013e-01   9.5897977e-01
   2.7093084e-01   1.1565940e+00   9.3435738e-01   9.1558999e-01   9.6138098e-01
   2.7157045e-01   1.1618799e+00   9.3638246e-01   9.1728721e-01   9.6376529e-01
   2.7221006e-01   1.1671210e+00   9.3839265e-01   9.1896904e-01   9.6612891e-01
   2.7284968e-01   1.1723173e+00   9.4038780e-01   9.2063549e-01   9.6847183e-01
   2.7348929e-01   1.1774652e+00   9.4236660e-01   9.2228538e-01   9.7079242e-01
   2.7412890e-01   1.1825575e+00   9.4432654e-01   9.2391634e-01   9.7308741e-01
   2.7476851e-01   1.1875907e+00   9.4626632e-01   9.2552724e-01   9.7535525e-01
   2.7540812e-01   1.1925636e+00   9.4818539e-01   9.2711765e-01   9.7759531e-01
   2.7604773e-01   1.1974710e+00   9.5008194e-01   9.2868589e-01   9.7980528e-01
   2.7668735e-01   1.2023044e+00   9.5195291e-01   9.3022908e-01   9.8198122e-01
   2.7732696e-01   1.2070654e+00   9.5379883e-01   9.3174786e-01   9.8412396e-01
   2.7796657e-01   1.2117504e+00   9.5561839e-01   9.3324104e-01   9.8623185e-01
   2.7860618e-01   1.2163489e+00   9.5740782e-01   9.3470507e-01   9.8830003e-01
   2.7924579e-01   1.2208616e+00   9.5916736e-01   9.3614028e-01   9.9032892e-01
   2.7988540e-01   1.2252868e+00   9.6089634e-01   9.3754608e-01   9.9231769e-01
   2.8052502e-01   1.2296169e+00   9.6259204e-01   9.3891995e-01   9.9426290e-01
   2.8116463e-01   1.2338461e+00   9.6425237e-01   9.4025997e-01   9.9616186e-01
   2.8180424e-01   1.2379765e+00   9.6587806e-01   9.4156690e-01   9.9801561e-01
   2.8244385e-01   1.2420047e+00   9.6746784e-01   9.4283959e-01   9.9982258e-01
   2.8308346e-01   1.2459163e+00   9.6901663e-01   9.4407327e-01   1.0015762e+00
   2.8372307e-01   1.2497186e+00   9.7052694e-01   9.4527038e-01   1.0032798e+00
   2.8436269e-01   1.2534085e+00   9.7199763e-01   9.4642990e-01   1.0049319e+00
   2.8500230e-01   1.2569750e+00   9.7342487e-01   9.4754825e-01   1.0065276e+00
   2.8564191e-01   1.2604179e+00   9.7480844e-01   9.4862526e-01   1.0080668e+00
   2.8628152e-01   1.2637386e+00   9.7614892e-01   9.4966152e-01   1.0095501e+00
   2.8692113e-01   1.2669314e+00   9.7744419e-01   9.5065508e-01   1.0109750e+00
   2.8756074e-01   1.2699859e+00   9.7869060e-01   9.5160253e-01   1.0123366e+00
   2.8820036e-01   1.2729096e+00   9.7989075e-01   9.5250636e-01   1.0136384e+00
   2.8883997e-01   1.2756999e+00   9.8104375e-01   9.5336576e-01   1.0148793e+00
   2.8947958e-01   1.2783424e+00   9.8214443e-01   9.5417589e-01   1.0160526e+00
   2.9011919e-01   1.2808441e+00   9.8319526e-01   9.5493910e-01   1.0171616e+00
   2.9075880e-01   1.2832050e+00   9.8419629e-01   9.5565546e-01   1.0182063e+00
   2.9139841e-01   1.2854164e+00   9.8514437e-01   9.5632204e-01   1.0191826e+00
   2.9203803e-01   1.2874744e+00   9.8603813e-01   9.5693756e-01   1.0200889e+00
   2.9267764e-01   1.2893855e+00   9.8687985e-01   9.5750419e-01   1.0209281e+00
   2.9331725e-01   1.2911471e+00   9.8766863e-01   9.5802109e-01   1.0216989e+00
   2.9395686e-01   1.2927434e+00   9.8839891e-01   9.5848304e-01   1.0223944e+00
   2.9459647e-01   1.2941879e+00   9.8907538e-01   9.5889447e-01   1.0230204e+00
   2.9523609e-01   1.2954791e+00   9.8969761e-01   9.5925497e-01   1.0235765e+00
   2.9587570e-01   1.2966052e+00   9.9026137e-01   9.5956057e-01   1.0240572e+00
   2.9651531e-01   1.2975703e+00   9.9076813e-01   9.5981266e-01   1.0244643e+00
   2.9715492e-01   1.2983790e+00   9.9121951e-01   9.6001276e-01   1.0248000e+00
   2.9779453e-01   1.2990261e+00   9.9161371e-01   9.6015916e-01   1.0250619e+00
   2.9843414e-01   1.2995033e+00   9.9194782e-01   9.6024913e-01   1.0252463e+00
   2.9907376e-01   1.2998222e+00   9.9222596e-01   9.6028651e-01   1.0253584e+00
   2.9971337e-01   1.2999826e+00   9.9244803e-01   9.6027124e-01   1.0253981e+00
   3.0035298e-01   1.2999697e+00   9.9260887e-01   9.6019840e-01   1.0253587e+00
   3.0099259e-01   1.2997960e+00   9.9271293e-01   9.6007219e-01   1.0252458e+00
   3.0163220e-01   1.2994639e+00   9.9276102e-01   9.5989333e-01   1.0250606e+00
   3.0227181e-01   1.2989654e+00   9.9275042e-01   9.5965926e-01   1.0247995e+00
   3.0291143e-01   1.2983007e+00   9.9268121e-01   9.5937001e-01   1.0244625e+00
   3.0355104e-01   1.2974790e+00   9.9255662e-01   9.5902859e-01   1.0240538e+00
   3.0419065e-01   1.2964993e+00   9.9237640e-01   9.5863474e-01   1.0235729e+00
   3.0483026e-01   1.2953494e+00   9.9213630e-01   9.5818442e-01   1.0230144e+00
   3.0546987e-01   1.2940454e+00   9.9184194e-01   9.5768289e-01   1.0223854e+00
   3.0610948e-01   1.2925881e+00   9.9149377e-01   9.5713053e-01   1.0216865e+00
   3.0674910e-01   1.2909681e+00   9.9108841e-01   9.5652410e-01   1.0209133e+00
   3.0738871e-01   1.2891932e+00   9.9062875e-01   9.5586629e-01   1.0200693e+00
   3.0802832e-01   1.2872698e+00   9.9011705e-01   9.5515918e-01   1.0191575e+00
   3.0866793e-01   1.2851948e+00   9.8955229e-01   9.5440177e-01   1.0181765e+00
   3.0930754e-01   1.2829647e+00   9.8893328e-01   9.5359285e-01   1.0171246e+00
   3.0994715e-01   1.2805919e+00   9.8826446e-01   9.5273658e-01   1.0160076e+00
   3.1058677e-01   1.2780785e+00   9.8754660e-01   9.5183364e-01   1.0148263e+00
   3.1122638e-01   1.2754137e+00   9.8677601e-01   9.5088043e-01   1.0135758e+00
   3.1186599e-01   1.2726122e+00   9.8595786e-01   9.4988182e-01   1.0122629e+00
   3.1250560e-01   1.2696774e+00   9.8509348e-01   9.4883900e-01   1.0108891e+00
   3.1314521e-01   1.2666050e+00   9.8418137e-01   9.4775047e-01   1.0094524e+00
   3.1378482e-01   1.2633987e+00   9.8322295e-01   9.4661748e-01   1.0079545e+00
   3.1442444e-01   1.2600676e+00   9.8222147e-01   9.4544308e-01   1.0063995e+00
   3.1506405e-01   1.2566130e+00   9.8117742e-01   9.4422765e-01   1.0047881e+00
   3.1570366e-01   1.2530290e+00   9.8008891e-01   9.4296926e-01   1.0031175e+00
   3.1634327e-01   1.2493296e+00   9.7896086e-01   9.4167256e-01   1.0013942e+00
   3.1698288e-01   1.2455180e+00   9.7779442e-01   9.4033858e-01   9.9961955e-01
   3.1762249e-01   1.2415892e+00   9.7658799e-01   9.3896564e-01   9.9779122e-01
   3.1826211e-01   1.2375522e+00   9.7534483e-01   9.3755679e-01   9.9591343e-01
   3.1890172e-01   1.2334134e+00   9.7406717e-01   9.3611410e-01   9.9398902e-01
   3.1954133e-01   1.2291725e+00   9.7275509e-01   9.3463751e-01   9.9201791e-01
   3.2018094e-01   1.2248307e+00   9.7140908e-01   9.3312737e-01   9.9000056e-01
   3.2082055e-01   1.2203981e+00   9.7003267e-01   9.3158702e-01   9.8794158e-01
   3.2146016e-01   1.2158781e+00   9.6862717e-01   9.3001763e-01   9.8584258e-01
   3.2209978e-01   1.2112664e+00   9.6719128e-01   9.2841773e-01   9.8370151e-01
   3.2273939e-01   1.2065749e+00   9.6572916e-01   9.2679132e-01   9.8152388e-01
   3.2337900e-01   1.2018077e+00   9.6424226e-01   9.2513970e-01   9.7931148e-01
   3.2401861e-01   1.1969643e+00   9.6273065e-01   9.2346274e-01   9.7706413e-01
   3.2465822e-01   1.1920501e+00   9.6119624e-01   9.2176220e-01   9.7478425e-01
   3.2529783e-01   1.1870721e+00   9.5964147e-01   9.2004039e-01   9.7247498e-01
   3.2593745e-01   1.1820328e+00   9.5806737e-01   9.1829819e-01   9.7013755e-01
   3.2657706e-01   1.1769327e+00   9.5647434e-01   9.1653571e-01   9.6777212e-01
   3.2721667e-01   1.1717806e+00   9.5486539e-01   9.1475593e-01   9.6538275e-01
   3.2785628e-01   1.1665804e+00   9.5324188e-01   9.1296006e-01   9.6297113e-01
   3.2849589e-01   1.1613324e+00   9.5160424e-01   9.1114823e-01   9.6053742e-01
   3.2913550e-01   1.1560434e+00   9.4995481e-01   9.0932272e-01   9.5808474e-01
   3.2977512e-01   1.1507181e+00   9.4829524e-01   9.0748508e-01   9.5561522e-01
   3.3041473e-01   1.1453589e+00   9.4662657e-01   9.0563611e-01   9.5312997e-01
   3.3105434e-01   1.1399696e+00   9.4495021e-01   9.0377701e-01   9.5063061e-01
   3.3169395e-01   1.1345556e+00   9.4326803e-01   9.0190965e-01   9.4811972e-01
   3.3233356e-01   1.1291206e+00   9.4158135e-01   9.0003521e-01   9.4559893e-01
   3.3297318e-01   1.1236667e+00   9.3989130e-01   8.9815440e-01   9.4306916e-01
   3.3361279e-01   1.1181997e+00   9.3819964e-01   8.9626911e-01   9.4053303e-01
   3.3425240e-01   1.1127228e+00   9.3650762e-01   8.9438047e-01   9.3799211e-01
   3.3489201e-01   1.1072393e+00   9.3481664e-01   8.9248955e-01   9.3544781e-01
   3.3553162e-01   1.1017533e+00   9.3312812e-01   8.9059769e-01   9.3290200e-01
   3.3617123e-01   1.0962683e+00   9.3144321e-01   8.8870606e-01   9.3035627e-01
   3.3681085e-01   1.0907876e+00   9.2976321e-01   8.8681578e-01   9.2781215e-01
   3.3745046e-01   1.0853153e+00   9.2808984e-01   8.8492820e-01   9.2527147e-01
   3.3809007e-01   1.0798542e+00   9.2642382e-01   8.8304423e-01   9.2273550e-01
   3.3872968e-01   1.0744073e+00   9.2476625e-01   8.8116488e-01   9.2020560e-01
   3.3936929e-01   1.0689792e+00   9.2311915e-01   8.7929170e-01   9.1768388e-01
   3.4000890e-01   1.0635721e+00   9.2148307e-01   8.7742542e-01   9.1517134e-01
   3.4064852e-01   1.0581885e+00   9.1985884e-01   8.7556684e-01   9.1266908e-01
   3.4128813e-01   1.0528323e+00   9.1824808e-01   8.7371730e-01   9.1017891e-01
   3.4192774e-01   1.0475072e+00   9.1665215e-01   8.7187799e-01   9.0770244e-01
   3.4256735e-01   1.0422140e+00   9.1507119e-01   8.7004923e-01   9.0524013e-01
   3.4320696e-01   1.0369554e+00   9.1350615e-01   8.6823189e-01   9.0279316e-01
   3.4384657e-01   1.0317376e+00   9.1195967e-01   8.6642806e-01   9.0036435e-01
   3.4448619e-01   1.0265595e+00   9.1043096e-01   8.6463736e-01   8.9795320e-01
   3.4512580e-01   1.0214233e+00   9.0892084e-01   8.6286054e-01   8.9556070e-01
   3.4576541e-01   1.0163343e+00   9.0743143e-01   8.6109933e-01   8.9318923e-01
   3.4640502e-01   1.0112934e+00   9.0596301e-01   8.5935410e-01   8.9083926e-01
   3.4704463e-01   1.0063011e+00   9.0451557e-01   8.5762496e-01   8.8851095e-01
   3.4768424e-01   1.0013604e+00   9.0309034e-01   8.5591298e-01   8.8620575e-01
   3.4832386e-01   9.9647623e-01   9.0168924e-01   8.5421975e-01   8.8392580e-01
   3.4896347e-01   9.9164625e-01   9.0031117e-01   8.5254454e-01   8.8167010e-01
   3.4960308e-01   9.8687204e-01   8.9895669e-01   8.5088787e-01   8.7943936e-01
   3.5024269e-01   9.8216042e-01   8.9762857e-01   8.4925202e-01   8.7723664e-01
   3.5088230e-01   9.7750869e-01   8.9632556e-01   8.4763610e-01   8.7506074e-01
   3.5152191e-01   9.7291730e-01   8.9504778e-01   8.4604028e-01   8.7291189e-01
   3.5216153e-01   9.6839055e-01   8.9379692e-01   8.4446600e-01   8.7079200e-01
   3.5280114e-01   9.6393025e-01   8.9257365e-01   8.4291386e-01   8.6870190e-01
   3.5344075e-01   9.5953399e-01   8.9137691e-01   8.4138308e-01   8.6664051e-01
   3.5408036e-01   9.5520325e-01   8.9020724e-01   8.3987417e-01   8.6460850e-01
   3.5471997e-01   9.5094491e-01   8.8906740e-01   8.3838944e-01   8.6260897e-01
   3.5535958e-01   9.4675347e-01   8.8795508e-01   8.3692705e-01   8.6063945e-01
   3.5599920e-01   9.4262964e-01   8.8687051e-01   8.3548727e-01   8.5870026e-01
   3.5663881e-01   9.3857898e-01   8.8581592e-01   8.3407197e-01   8.5679391e-01
   3.5727842e-01   9.3459954e-01   8.8479046e-01   8.3268050e-01   8.5491952e-01
   3.5791803e-01   9.3068952e-01   8.8379335e-01   8.3131228e-01   8.5307629e-01
   3.5855764e-01   9.2685145e-01   8.8282558e-01   8.2996817e-01   8.5126535e-01
   3.5919725e-01   9.2308880e-01   8.8188851e-01   8.2864936e-01   8.4948826e-01
   3.5983687e-01   9.1939662e-01   8.8098012e-01   8.2735420e-01   8.4774282e-01
   3.6047648e-01   9.1577510e-01   8.8010043e-01   8.2608276e-01   8.4602909e-01
   3.6111609e-01   9.1223101e-01   8.7925217e-01   8.2483735e-01   8.4435012e-01
   3.6175570e-01   9.0875851e-01   8.7843294e-01   8.2361601e-01   8.4270330e-01
   3.6239531e-01   9.0535682e-01   8.7764240e-01   8.2241851e-01   8.4108827e-01
   3.6303492e-01   9.0202960e-01   8.7688200e-01   8.2124610e-01   8.3950667e-01
   3.6367454e-01   8.9877659e-01   8.7615162e-01   8.2009870e-01   8.3795839e-01
   3.6431415e-01   8.9559393e-01   8.7544968e-01   8.1897504e-01   8.3644171e-01
   3.6495376e-01   8.9248219e-01   8.7477640e-01   8.1787534e-01   8.3495686e-01
   3.6559337e-01   8.8944664e-01   8.7413388e-01   8.1680139e-01   8.3350622e-01
   3.6623298e-01   8.8648042e-01   8.7351935e-01   8.1575090e-01   8.3208671e-01
   3.6687259e-01   8.8358311e-01   8.7293262e-01   8.1472374e-01   8.3069814e-01
   3.6751221e-01   8.8075936e-01   8.7237556e-01   8.1372153e-01   8.2934259e-01
   3.6815182e-01   8.7800541e-01   8.7184665e-01   8.1274302e-01   8.2801838e-01
   3.6879143e-01   8.7531871e-01   8.7134485e-01   8.1178735e-01   8.2672437e-01
   3.6943104e-01   8.7270094e-01   8.7087083e-01   8.1085513e-01   8.2546130e-01
   3.7007065e-01   8.7015372e-01   8.7042524e-01   8.0994694e-01   8.2422989e-01
   3.7071027e-01   8.6767168e-01   8.7000592e-01   8.0906098e-01   8.2302775e-01
   3.7134988e-01   8.6525413e-01   8.6961259e-01   8.0819703e-01   8.2185456e-01
   3.7198949e-01   8.6290647e-01   8.6924742e-01   8.0735699e-01   8.2071274e-01
   3.7262910e-01   8.6062201e-01   8.6890773e-01   8.0653858e-01   8.1959928e-01
   3.7326871e-01   8.5839954e-01   8.6859301e-01   8.0574143e-01   8.1851365e-01
   3.7390832e-01   8.5624165e-01   8.6830433e-01   8.0496646e-01   8.1745700e-01
   3.7454794e-01   8.5414677e-01   8.6804106e-01   8.0421316e-01   8.1642863e-01
   3.7518755e-01   8.5211112e-01   8.6780167e-01   8.0348026e-01   8.1542684e-01
   3.7582716e-01   8.5013471e-01   8.6758618e-01   8.0276781e-01   8.1445164e-01
   3.7646677e-01   8.4822067e-01   8.6739585e-01   8.0207692e-01   8.1350442e-01
   3.7710638e-01   8.4636289e-01   8.6722824e-01   8.0140552e-01   8.1258245e-01
   3.7774599e-01   8.4456044e-01   8.6708298e-01   8.0075332e-01   8.1168530e-01
   3.7838561e-01   8.4281657e-01   8.6696139e-01   8.0012149e-01   8.1081444e-01
   3.7902522e-01   8.4112722e-01   8.6686183e-01   7.9950865e-01   8.0996804e-01
   3.7966483e-01   8.3949005e-01   8.6678339e-01   7.9891404e-01   8.0914505e-01
   3.8030444e-01   8.3790600e-01   8.6672644e-01   7.9833801e-01   8.0834590e-01
   3.8094405e-01   8.3637529e-01   8.6669110e-01   7.9778070e-01   8.0757067e-01
   3.8158366e-01   8.3489354e-01   8.6667560e-01   7.9724061e-01   8.0681742e-01
   3.8222328e-01   8.3345974e-01   8.6667956e-01   7.9671743e-01   8.0608568e-01
   3.8286289e-01   8.3207756e-01   8.6670446e-01   7.9621249e-01   8.0537709e-01
   3.8350250e-01   8.3074120e-01   8.6674799e-01   7.9572380e-01   8.0468907e-01
   3.8414211e-01   8.2944954e-01   8.6680969e-01   7.9525100e-01   8.0402110e-01
   3.8478172e-01   8.2820418e-01   8.6689023e-01   7.9479472e-01   8.0337390e-01
   3.8542133e-01   8.2700317e-01   8.6698885e-01   7.9435430e-01   8.0274661e-01
   3.8606095e-01   8.2584362e-01   8.6710438e-01   7.9392877e-01   8.0213793e-01
   3.8670056e-01   8.2472534e-01   8.6723676e-01   7.9351810e-01   8.0154777e-01
   3.8734017e-01   8.2364973e-01   8.6738659e-01   7.9312286e-01   8.0097676e-01
   3.8797978e-01   8.2261239e-01   8.6755209e-01   7.9274151e-01   8.0042294e-01
   3.8861939e-01   8.2161237e-01   8.6773288e-01   7.9237375e-01   7.9988587e-01
   3.8925900e-01   8.2065164e-01   8.6792980e-01   7.9202037e-01   7.9936644e-01
   3.8989862e-01   8.1972684e-01   8.6814149e-01   7.9168019e-01   7.9886315e-01
   3.9053823e-01   8.1883628e-01   8.6836727e-01   7.9135264e-01   7.9837525e-01
   3.9117784e-01   8.1798040e-01   8.6860735e-01   7.9103795e-01   7.9790293e-01
   3.9181745e-01   8.1715876e-01   8.6886157e-01   7.9073602e-01   7.9744600e-01
   3.9245706e-01   8.1636839e-01   8.6912873e-01   7.9044580e-01   7.9700314e-01
   3.9309667e-01   8.1560846e-01   8.6940850e-01   7.9016704e-01   7.9657396e-01
   3.9373629e-01   8.1488096e-01   8.6970174e-01   7.8990055e-01   7.9615939e-01
   3.9437590e-01   8.1418191e-01   8.7000681e-01   7.8964490e-01   7.9575761e-01
   3.9501551e-01   8.1351045e-01   8.7032338e-01   7.8939982e-01   7.9536828e-01
   3.9565512e-01   8.1286745e-01   8.7065184e-01   7.8916571e-01   7.9499176e-01
   3.9629473e-01   8.1225125e-01   8.7099152e-01   7.8894200e-01   7.9462733e-01
   3.9693434e-01   8.1166001e-01   8.7134167e-01   7.8872805e-01   7.9427417e-01
   3.9757396e-01   8.1109352e-01   8.7170222e-01   7.8852384e-01   7.9393218e-01
   3.9821357e-01   8.1055219e-01   8.7207339e-01   7.8832961e-01   7.9360157e-01
   3.9885318e-01   8.1003334e-01   8.7245405e-01   7.8814436e-01   7.9328113e-01
   3.9949279e-01   8.0953624e-01   8.7284393e-01   7.8796788e-01   7.9297053e-01
   4.0013240e-01   8.0906193e-01   8.7324350e-01   7.8780066e-01   7.9267027e-01
   4.0077201e-01   8.0860814e-01   8.7365180e-01   7.8764185e-01   7.9237932e-01
   4.0141163e-01   8.0817382e-01   8.7406843e-01   7.8749111e-01   7.9209722e-01
   4.0205124e-01   8.0775915e-01   8.7449349e-01   7.8734858e-01   7.9182406e-01
   4.0269085e-01   8.0736358e-01   8.7492676e-01   7.8721411e-01   7.9155960e-01
   4.0333046e-01   8.0698538e-01   8.7536752e-01   7.8708706e-01   7.9130308e-01
   4.0397007e-01   8.0662403e-01   8.7581558e-01   7.8696727e-01   7.9105426e-01
   4.0460968e-01   8.0628036e-01   8.7627131e-01   7.8685520e-01   7.9081354e-01
   4.0524930e-01   8.0595212e-01   8.7673378e-01   7.8674995e-01   7.9057990e-01
   4.0588891e-01   8.0563876e-01   8.7720276e-01   7.8665135e-01   7.9035311e-01
   4.0652852e-01   8.0534066e-01   8.7767845e-01   7.8655967e-01   7.9013337e-01
   4.0716813e-01   8.0505673e-01   8.7816039e-01   7.8647449e-01   7.8992017e-01
   4.0780774e-01   8.0478594e-01   8.7864815e-01   7.8639543e-01   7.8971307e-01
   4.0844736e-01   8.0452814e-01   8.7914169e-01   7.8632251e-01   7.8951201e-01
   4.0908697e-01   8.0428334e-01   8.7964104e-01   7.8625583e-01   7.8931703e-01
   4.0972658e-01   8.0405012e-01   8.8014559e-01   7.8619480e-01   7.8912746e-01
   4.1036619e-01   8.0382802e-01   8.8065515e-01   7.8613927e-01   7.8894312e-01
   4.1100580e-01   8.0361752e-01   8.8116998e-01   7.8608960e-01   7.8876427e-01
   4.1164541e-01   8.0341731e-01   8.8168950e-01   7.8604520e-01   7.8859029e-01
   4.1228503e-01   8.0322684e-01   8.8221348e-01   7.8600590e-01   7.8842096e-01
   4.1292464e-01   8.0304616e-01   8.8274196e-01   7.8597181e-01   7.8825632e-01
   4.1356425e-01   8.0287485e-01   8.8327479e-01   7.8594282e-01   7.8809619e-01
   4.1420386e-01   8.0271205e-01   8.8381158e-01   7.8591854e-01   7.8794018e-01
   4.1484347e-01   8.0255746e-01   8.8435221e-01   7.8589892e-01   7.8778818e-01
   4.1548308e-01   8.0241136e-01   8.8489685e-01   7.8588422e-01   7.8764035e-01
   4.1612270e-01   8.0227265e-01   8.8544499e-01   7.8587390e-01   7.8749617e-01
   4.1676231e-01   8.0214101e-01   8.8599651e-01   7.8586787e-01   7.8735552e-01
   4.1740192e-01   8.0201661e-01   8.8655150e-01   7.8586633e-01   7.8721851e-01
   4.1804153e-01   8.0189881e-01   8.8710969e-01   7.8586902e-01   7.8708485e-01
   4.1868114e-01   8.0178714e-01   8.8767086e-01   7.8587571e-01   7.8695432e-01
   4.1932075e-01   8.0168149e-01   8.8823498e-01   7.8588645e-01   7.8682691e-01
   4.1996037e-01   8.0158178e-01   8.8880204e-01   7.8590130e-01   7.8670262e-01
   4.2059998e-01   8.0148735e-01   8.8937172e-01   7.8591990e-01   7.8658111e-01
   4.2123959e-01   8.0139795e-01   8.8994392e-01   7.8594218e-01   7.8646230e-01
   4.2187920e-01   8.0131379e-01   8.9051876e-01   7.8596842e-01   7.8634633e-01
   4.2251881e-01   8.0123419e-01   8.9109592e-01   7.8599822e-01   7.8623289e-01
   4.2315842e-01   8.0115891e-01   8.9167530e-01   7.8603150e-01   7.8612185e-01
   4.2379804e-01   8.0108797e-01   8.9225691e-01   7.8606837e-01   7.8601327e-01
   4.2443765e-01   8.0102110e-01   8.9284065e-01   7.8610874e-01   7.8590705e-01
   4.2507726e-01   8.0095791e-01   8.9342632e-01   7.8615241e-01   7.8580300e-01
   4.2571687e-01   8.0089829e-01   8.9401387e-01   7.8619935e-01   7.8570108e-01
   4.2635648e-01   8.0084229e-01   8.9460336e-01   7.8624975e-01   7.8560138e-01
   4.2699609e-01   8.0078943e-01   8.9519453e-01   7.8630329e-01   7.8550364e-01
   4.2763571e-01   8.0073956e-01   8.9578732e-01   7.8635990e-01   7.8540780e-01
   4.2827532e-01   8.0069274e-01   8.9638177e-01   7.8641977e-01   7.8531396e-01
   4.2891493e-01   8.0064866e-01   8.9697772e-01   7.8648271e-01   7.8522196e-01
   4.2955454e-01   8.0060712e-01   8.9757508e-01   7.8654860e-01   7.8513170e-01
   4.3019415e-01   8.0056806e-01   8.9817383e-01   7.8661750e-01   7.8504319e-01
   4.3083376e-01   8.0053142e-01   8.9877394e-01   7.8668946e-01   7.8495644e-01
   4.3147338e-01   8.0049691e-01   8.9937525e-01   7.8676424e-01   7.8487130e-01
   4.3211299e-01   8.0046444e-01   8.9997772e-01   7.8684182e-01   7.8478772e-01
   4.3275260e-01   8.0043407e-01   9.0058139e-01   7.8692244e-01   7.8470582e-01
   4.3339221e-01   8.0040551e-01   9.0118610e-01   7.8700579e-01   7.8462542e-01
   4.3403182e-01   8.0037866e-01   9.0179180e-01   7.8709184e-01   7.8454648e-01
   4.3467143e-01   8.0035351e-01   9.0239848e-01   7.8718072e-01   7.8446905e-01
   4.3531105e-01   8.0032994e-01   9.0300609e-01   7.8727235e-01   7.8439309e-01
   4.3595066e-01   8.0030781e-01   9.0361452e-01   7.8736660e-01   7.8431850e-01
   4.3659027e-01   8.0028705e-01   9.0422376e-01   7.8746348e-01   7.8424529e-01
   4.3722988e-01   8.0026766e-01   9.0483380e-01   7.8756315e-01   7.8417351e-01
   4.3786949e-01   8.0024947e-01   9.0544453e-01   7.8766535e-01   7.8410304e-01
   4.3850910e-01   8.0023241e-01   9.0605591e-01   7.8777007e-01   7.8403386e-01
   4.3914872e-01   8.0021649e-01   9.0666795e-01   7.8787749e-01   7.8396606e-01
   4.3978833e-01   8.0020159e-01   9.0728057e-01   7.8798744e-01   7.8389953e-01
   4.4042794e-01   8.0018763e-01   9.0789371e-01   7.8809984e-01   7.8383424e-01
   4.4106755e-01   8.0017459e-01   9.0850737e-01   7.8821478e-01   7.8377023e-01
   4.4170716e-01   8.0016242e-01   9.0912149e-01   7.8833229e-01   7.8370751e-01
   4.4234677e-01   8.0015103e-01   9.0973603e-01   7.8845219e-01   7.8364599e-01
   4.4298639e-01   8.0014038e-01   9.1035095e-01   7.8857448e-01   7.8358566e-01
   4.4362600e-01   8.0013047e-01   9.1096624e-01   7.8869938e-01   7.8352664e-01
   4.4426561e-01   8.0012121e-01   9.1158183e-01   7.8882662e-01   7.8346880e-01
   4.4490522e-01   8.0011256e-01   9.1219769e-01   7.8895620e-01   7.8341213e-01
   4.4554483e-01   8.0010450e-01   9.1281380e-01   7.8908824e-01   7.8335669e-01
   4.4618445e-01   8.0009699e-01   9.1343012e-01   7.8922268e-01   7.8330247e-01
   4.4682406e-01   8.0008998e-01   9.1404661e-01   7.8935940e-01   7.8324939e-01
   4.4746367e-01   8.0008345e-01   9.1466324e-01   7.8949845e-01   7.8319750e-01
   4.4810328e-01   8.0007738e-01   9.1527998e-01   7.8963995e-01   7.8314685e-01
   4.4874289e-01   8.0007172e-01   9.1589679e-01   7.8978369e-01   7.8309734e-01
   4.4938250e-01   8.0006644e-01   9.1651365e-01   7.8992966e-01   7.8304898e-01
   4.5002212e-01   8.0006155e-01   9.1713052e-01   7.9007804e-01   7.8300187e-01
   4.5066173e-01   8.0005700e-01   9.1774737e-01   7.9022867e-01   7.8295592e-01
   4.5130134e-01   8.0005276e-01   9.1836417e-01   7.9038150e-01   7.8291111e-01
   4.5194095e-01   8.0004882e-01   9.1898088e-01   7.9053660e-01   7.8286750e-01
   4.5258056e-01   8.0004516e-01   9.1959749e-01   7.9069400e-01   7.8282511e-01
   4.5322017e-01   8.0004176e-01   9.2021395e-01   7.9085355e-01   7.8278386e-01
   4.5385979e-01   8.0003860e-01   9.2083025e-01   7.9101526e-01   7.8274377e-01
   4.5449940e-01   8.0003568e-01   9.2144632e-01   7.9117931e-01   7.8270495e-01
   4.5513901e-01   8.0003296e-01   9.2206218e-01   7.9134547e-01   7.8266728e-01
   4.5577862e-01   8.0003044e-01   9.2267777e-01   7.9151375e-01   7.8263076e-01
   4.5641823e-01   8.0002810e-01   9.2329307e-01   7.9168426e-01   7.8259549e-01
   4.5705784e-01   8.0002594e-01   9.2390804e-01   7.9185693e-01   7.8256142e-01
   4.5769746e-01   8.0002393e-01   9.2452267e-01   7.9203166e-01   7.8252851e-01
   4.5833707e-01   8.0002207e-01   9.2513692e-01   7.9220851e-01   7.8249681e-01
   4.5897668e-01   8.0002035e-01   9.2575074e-01   7.9238756e-01   7.8246637e-01
   4.5961629e-01   8.0001876e-01   9.2636413e-01   7.9256864e-01   7.8243710e-01
   4.6025590e-01   8.0001728e-01   9.2697706e-01   7.9275174e-01   7.8240902e-01
   4.6089551e-01   8.0001592e-01   9.2758947e-01   7.9293702e-01   7.8238223e-01
   4.6153513e-01   8.0001466e-01   9.2820136e-01   7.9312433e-01   7.8235664e-01
   4.6217474e-01   8.0001349e-01   9.2881270e-01   7.9331362e-01   7.8233225e-01
   4.6281435e-01   8.0001242e-01   9.2942345e-01   7.9350497e-01   7.8230911e-01
   4.6345396e-01   8.0001142e-01   9.3003355e-01   7.9369838e-01   7.8228724e-01
   4.6409357e-01   8.0001051e-01   9.3064303e-01   7.9389374e-01   7.8226657e-01
   4.6473318e-01   8.0000966e-01   9.3125185e-01   7.9409103e-01   7.8224712e-01
   4.6537280e-01   8.0000888e-01   9.3185991e-01   7.9429043e-01   7.8222900e-01
   4.6601241e-01   8.0000815e-01   9.3246726e-01   7.9449172e-01   7.8221210e-01
   4.6665202e-01   8.0000749e-01   9.3307386e-01   7.9469490e-01   7.8219642e-01
   4.6729163e-01   8.0000688e-01   9.3367962e-01   7.9490008e-01   7.8218206e-01
   4.6793124e-01   8.0000631e-01   9.3428455e-01   7.9510718e-01   7.8216896e-01
   4.6857085e-01   8.0000579e-01   9.3488865e-01   7.9531613e-01   7.8215709e-01
   4.6921047e-01   8.0000531e-01   9.3549186e-01   7.9552696e-01   7.8214650e-01
   4.6985008e-01   8.0000487e-01   9.3609410e-01   7.9573973e-01   7.8213725e-01
   4.7048969e-01   8.0000446e-01   9.3669541e-01   7.9595431e-01   7.8212923e-01
   4.7112930e-01   8.0000409e-01   9.3729577e-01   7.9617067e-01   7.8212247e-01
   4.7176891e-01   8.0000375e-01   9.3789506e-01   7.9638896e-01   7.8211707e-01
   4.7240852e-01   8.0000343e-01   9.3849331e-01   7.9660903e-01   7.8211294e-01
   4.7304814e-01   8.0000314e-01   9.3909051e-01   7.9683083e-01   7.8211007e-01
   4.7368775e-01   8.0000287e-01   9.3968658e-01   7.9705445e-01   7.8210853e-01
   4.7432736e-01   8.0000263e-01   9.4028147e-01   7.9727986e-01   7.8210832e-01
   4.7496697e-01   8.0000240e-01   9.4087523e-01   7.9750696e-01   7.8210937e-01
   4.7560658e-01   8.0000220e-01   9.4146780e-01   7.9773575e-01   7.8211171e-01
   4.7624619e-01   8.0000201e-01   9.4205905e-01   7.9796635e-01   7.8211544e-01
   4.7688581e-01   8.0000184e-01   9.4264907e-01   7.9819859e-01   7.8212045e-01
   4.7752542e-01   8.0000168e-01   9.4323782e-01   7.9843246e-01   7.8212673e-01
   4.7816503e-01   8.0000153e-01   9.4382517e-01   7.9866805e-01   7.8213439e-01
   4.7880464e-01   8.0000140e-01   9.4441115e-01   7.9890528e-01   7.8214337e-01
   4.7944425e-01   8.0000127e-01   9.4499576e-01   7.9914408e-01   7.8215364e-01
   4.8008386e-01   8.0000116e-01   9.4557893e-01   7.9938449e-01   7.8216523e-01
   4.8072348e-01   8.0000106e-01   9.4616057e-01   7.9962654e-01   7.8217820e-01
   4.8136309e-01   8.0000097e-01   9.4674074e-01   7.9987011e-01   7.8219246e-01
   4.8200270e-01   8.0000088e-01   9.4731942e-01   8.0011518e-01   7.8220802e-01
   4.8264231e-01   8.0000080e-01   9.4789643e-01   8.0036188e-01   7.8222499e-01
   4.8328192e-01   8.0000073e-01   9.4847186e-01   8.0061005e-01   7.8224326e-01
   4.8392153e-01   8.0000066e-01   9.4904569e-01   8.0085967e-01   7.8226283e-01
   4.8456115e-01   8.0000060e-01   9.4961781e-01   8.0111080e-01   7.8228376e-01
   4.8520076e-01   8.0000055e-01   9.5018819e-01   8.0136340e-01   7.8230606e-01
   4.8584037e-01   8.0000050e-01   9.5075686e-01   8.0161739e-01   7.8232964e-01
   4.8647998e-01   8.0000045e-01   9.5132379e-01   8.0187277e-01   7.8235455e-01
   4.8711959e-01   8.0000041e-01   9.5188879e-01   8.0212962e-01   7.8238087e-01
   4.8775921e-01   8.0000038e-01   9.5245200e-01   8.0238781e-01   7.8240848e-01
   4.8839882e-01   8.0000034e-01   9.5301337e-01   8.0264731e-01   7.8243739e-01
   4.8903843e-01   8.0000031e-01   9.5357274e-01   8.0290820e-01   7.8246770e-01
   4.8967804e-01   8.0000028e-01   9.5413015e-01   8.0317040e-01   7.8249934e-01
   4.9031765e-01   8.0000026e-01   9.5468563e-01   8.0343384e-01   7.8253227e-01
   4.9095726e-01   8.0000023e-01   9.5523907e-01   8.0369857e-01   7.8256655e-01
   4.9159688e-01   8.0000021e-01   9.5579037e-01   8.0396460e-01   7.8260220e-01
   4.9223649e-01   8.0000019e-01   9.5633964e-01   8.0423181e-01   7.8263915e-01
   4.9287610e-01   8.0000017e-01   9.5688683e-01   8.0450020e-01   7.8267739e-01
   4.9351571e-01   8.0000016e-01   9.5743170e-01   8.0476985e-01   7.8271705e-01
   4.9415532e-01   8.0000014e-01   9.5797442e-01   8.0504064e-01   7.8275800e-01
   4.9479493e-01   8.0000013e-01   9.5851496e-01   8.0531254e-01   7.8280024e-01
   4.9543455e-01   8.0000012e-01   9.5905316e-01   8.0558559e-01   7.8284384e-01
   4.9607416e-01   8.0000010e-01   9.5958901e-01   8.0585976e-01   7.8288878e-01
   4.9671377e-01   8.0000009e-01   9.6012257e-01   8.0613498e-01   7.8293500e-01
   4.9735338e-01   8.0000009e-01   9.6065378e-01   8.0641124e-01   7.8298252e-01
   4.9799299e-01   8.0000008e-01   9.6118243e-01   8.0668860e-01   7.8303143e-01
   4.9863260e-01   8.0000007e-01   9.6170869e-01   8.0696694e-01   7.8308161e-01
   4.9927222e-01   8.0000006e-01   9.6223252e-01   8.0724624e-01   7.8313306e-01
   4.9991183e-01   8.0000006e-01   9.6275369e-01   8.0752656e-01   7.8318588e-01
   5.0055144e-01   8.0000005e-01   9.6327232e-01   8.0780782e-01   7.8323999e-01
   5.0119105e-01   8.0000005e-01   9.6378841e-01   8.0808997e-01   7.8329537e-01
   5.0183066e-01   8.0000004e-01   9.6430183e-01   8.0837304e-01   7.8335206e-01
   5.0247027e-01   8.0000004e-01   9.6481248e-01   8.0865702e-01   7.8341008e-01
   5.0310989e-01   8.0000003e-01   9.6532049e-01   8.0894183e-01   7.8346934e-01
   5.0374950e-01   8.0000003e-01   9.6582583e-01   8.0922746e-01   7.8352986e-01
   5.0438911e-01   8.0000003e-01   9.6632818e-01   8.0951396e-01   7.8359175e-01
   5.0502872e-01   8.0000002e-01   9.6682779e-01   8.0980122e-01   7.8365488e-01
   5.0566833e-01   8.0000002e-01   9.6732461e-01   8.1008923e-01   7.8371924e-01
   5.0630794e-01   8.0000002e-01   9.6781844e-01   8.1037801e-01   7.8378492e-01
   5.0694756e-01   8.0000002e-01   9.6830930e-01   8.1066752e-01   7.8385186e-01
   5.0758717e-01   8.0000002e-01   9.6879727e-01   8.1095771e-01   7.8392003e-01
   5.0822678e-01   8.0000001e-01   9.6928226e-01   8.1124857e-01   7.8398945e-01
   5.0886639e-01   8.0000001e-01   9.6976404e-01   8.1154012e-01   7.8406017e-01
   5.0950600e-01   8.0000001e-01   9.7024283e-01   8.1183228e-01   7.8413210e-01
   5.1014561e-01   8.0000001e-01   9.7071860e-01   8.1212504e-01   7.8420523e-01
   5.1078523e-01   8.0000001e-01   9.7119103e-01   8.1241842e-01   7.8427966e-01
   5.1142484e-01   8.0000001e-01   9.7166030e-01   8.1271235e-01   7.8435530e-01
   5.1206445e-01   8.0000001e-01   9.7212645e-01   8.1300680e-01   7.8443213e-01
   5.1270406e-01   8.0000001e-01   9.7258927e-01   8.1330179e-01   7.8451019e-01
   5.1334367e-01   8.0000001e-01   9.7304870e-01   8.1359728e-01   7.8458950e-01
   5.1398328e-01   8.0000001e-01   9.7350489e-01   8.1389323e-01   7.8466997e-01
   5.1462290e-01   8.0000000e-01   9.7395778e-01   8.1418962e-01   7.8475161e-01
   5.1526251e-01   8.0000000e-01   9.7440704e-01   8.1448647e-01   7.8483452e-01
   5.1590212e-01   8.0000000e-01   9.7485295e-01   8.1478370e-01   7.8491857e-01
   5.1654173e-01   8.0000000e-01   9.7529548e-01   8.1508131e-01   7.8500377e-01
   5.1718134e-01   8.0000000e-01   9.7573435e-01   8.1537929e-01   7.8509019e-01
   5.1782095e-01   8.0000000e-01   9.7616965e-01   8.1567761e-01   7.8517777e-01
   5.1846057e-01   8.0000000e-01   9.7660147e-01   8.1597624e-01   7.8526648e-01
   5.1910018e-01   8.0000000e-01   9.7702967e-01   8.1627515e-01   7.8535634e-01
   5.1973979e-01   8.0000000e-01   9.7745404e-01   8.1657435e-01   7.8544739e-01
   5.2037940e-01   8.0000000e-01   9.7787482e-01   8.1687378e-01   7.8553954e-01
   5.2101901e-01   8.0000000e-01   9.7829197e-01   8.1717343e-01   7.8563278e-01
   5.2165862e-01   8.0000000e-01   9.7870514e-01   8.1747330e-01   7.8572721e-01
   5.2229824e-01   8.0000000e-01   9.7911457e-01   8.1777334e-01   7.8582274e-01
   5.2293785e-01   8.0000000e-01   9.7952026e-01   8.1807353e-01   7.8591933e-01
   5.2357746e-01   8.0000000e-01   9.7992202e-01   8.1837386e-01   7.8601705e-01
   5.2421707e-01   8.0000000e-01   9.8031977e-01   8.1867430e-01   7.8611588e-01
   5.2485668e-01   8.0000000e-01   9.8071369e-01   8.1897483e-01   7.8621575e-01
   5.2549630e-01   8.0000000e-01   9.8110373e-01   8.1927543e-01   7.8631668e-01
   5.2613591e-01   8.0000000e-01   9.8148949e-01   8.1957608e-01   7.8641874e-01
   5.2677552e-01   8.0000000e-01   9.8187133e-01   8.1987675e-01   7.8652182e-01
   5.2741513e-01   8.0000000e-01   9.8224921e-01   8.2017742e-01   7.8662592e-01
   5.2805474e-01   8.0000000e-01   9.8262281e-01   8.2047807e-01   7.8673110e-01
   5.2869435e-01   8.0000000e-01   9.8299226e-01   8.2077868e-01   7.8683731e-01
   5.2933397e-01   8.0000000e-01   9.8335765e-01   8.2107923e-01   7.8694452e-01
   5.2997358e-01   8.0000000e-01   9.8371882e-01   8.2137969e-01   7.8705273e-01
   5.3061319e-01   8.0000000e-01   9.8407557e-01   8.2168004e-01   7.8716199e-01
   5.3125280e-01   8.0000000e-01   9.8442817e-01   8.2198027e-01   7.8727221e-01
   5.3189241e-01   8.0000000e-01   9.8477658e-01   8.2228036e-01   7.8738339e-01
   5.3253202e-01   8.0000000e-01   9.8512037e-01   8.2258027e-01   7.8749561e-01
   5.3317164e-01   8.0000000e-01   9.8545988e-01   8.2287999e-01   7.8760876e-01
   5.3381125e-01   8.0000000e-01   9.8579510e-01   8.2317950e-01   7.8772285e-01
   5.3445086e-01   8.0000000e-01   9.8612579e-01   8.2347878e-01   7.8783791e-01
   5.3509047e-01   8.0000000e-01   9.8645191e-01   8.2377780e-01   7.8795392e-01
   5.3573008e-01   8.0000000e-01   9.8677366e-01   8.2407655e-01   7.8807083e-01
   5.3636969e-01   8.0000000e-01   9.8709095e-01   8.2437502e-01   7.8818864e-01
   5.3700931e-01   8.0000000e-01   9.8740341e-01   8.2467316e-01   7.8830741e-01
   5.3764892e-01   8.0000000e-01   9.8771140e-01   8.2497096e-01   7.8842706e-01
   5.3828853e-01   8.0000000e-01   9.8801491e-01   8.2526843e-01   7.8854756e-01
   5.3892814e-01   8.0000000e-01   9.8831354e-01   8.2556551e-01   7.8866898e-01
   5.3956775e-01   8.0000000e-01   9.8860750e-01   8.2586219e-01   7.8879126e-01
   5.4020736e-01   8.0000000e-01   9.8889688e-01   8.2615847e-01   7.8891437e-01
   5.4084698e-01   8.0000000e-01   9.8918148e-01   8.2645431e-01   7.8903834e-01
   5.4148659e-01   8.0000000e-01   9.8946113e-01   8.2674969e-01   7.8916317e-01
   5.4212620e-01   8.0000000e-01   9.8973611e-01   8.2704461e-01   7.8928879e-01
   5.4276581e-01   8.0000000e-01   9.9000640e-01   8.2733905e-01   7.8941521e-01
   5.4340542e-01   8.0000000e-01   9.9027150e-01   8.2763295e-01   7.8954249e-01
   5.4404503e-01   8.0000000e-01   9.9053183e-01   8.2792634e-01   7.8967053e-01
   5.4468465e-01   8.0000000e-01   9.9078738e-01   8.2821919e-01   7.8979934e-01
   5.4532426e-01   8.0000000e-01   9.9103785e-01   8.2851147e-01   7.8992893e-01
   5.4596387e-01   8.0000000e-01   9.9128326e-01   8.2880315e-01   7.9005930e-01
   5.4660348e-01   8.0000000e-01   9.9152382e-01   8.2909425e-01   7.9019039e-01
   5.4724309e-01   8.0000000e-01   9.9175941e-01   8.2938473e-01   7.9032220e-01
   5.4788270e-01   8.0000000e-01   9.9198967e-01   8.2967455e-01   7.9045479e-01
   5.4852232e-01   8.0000000e-01   9.9221499e-01   8.2996373e-01   7.9058806e-01
   5.4916193e-01   8.0000000e-01   9.9243535e-01   8.3025225e-01   7.9072202e-01
   5.4980154e-01   8.0000000e-01   9.9265032e-01   8.3054006e-01   7.9085670e-01
   5.5044115e-01   8.0000000e-01   9.9286016e-01   8.3082716e-01   7.9099206e-01
   5.5108076e-01   8.0000000e-01   9.9306497e-01   8.3111355e-01   7.9112806e-01
   5.5172037e-01   8.0000000e-01   9.9326452e-01   8.3139921e-01   7.9126473e-01
   5.5235999e-01   8.0000000e-01   9.9345865e-01   8.3168408e-01   7.9140206e-01
   5.5299960e-01   8.0000000e-01   9.9364768e-01   8.3196819e-01   7.9154000e-01
   5.5363921e-01   8.0000000e-01   9.9383158e-01   8.3225155e-01   7.9167855e-01
   5.5427882e-01   8.0000000e-01   9.9400980e-01   8.3253404e-01   7.9181775e-01
   5.5491843e-01   8.0000000e-01   9.9418283e-01   8.3281573e-01   7.9195753e-01
   5.5555804e-01   8.0000000e-01   9.9435066e-01   8.3309661e-01   7.9209788e-01
   5.5619766e-01   8.0000000e-01   9.9451295e-01   8.3337662e-01   7.9223882e-01
   5.5683727e-01   8.0000000e-01   9.9466978e-01   8.3365574e-01   7.9238032e-01
   5.5747688e-01   8.0000000e-01   9.9482134e-01   8.3393401e-01   7.9252236e-01
   5.5811649e-01   8.0000000e-01   9.9496750e-01   8.3421139e-01   7.9266493e-01
   5.5875610e-01   8.0000000e-01   9.9510791e-01   8.3448781e-01   7.9280805e-01
   5.5939571e-01   8.0000000e-01   9.9524300e-01   8.3476333e-01   7.9295166e-01
   5.6003533e-01   8.0000000e-01   9.9537274e-01   8.3503794e-01   7.9309576e-01
   5.6067494e-01   8.0000000e-01   9.9549666e-01   8.3531155e-01   7.9324038e-01
   5.6131455e-01   8.0000000e-01   9.9561509e-01   8.3558420e-01   7.9338546e-01
   5.6195416e-01   8.0000000e-01   9.9572811e-01   8.3585589e-01   7.9353099e-01
   5.6259377e-01   8.0000000e-01   9.9583547e-01   8.3612658e-01   7.9367698e-01
   5.6323339e-01   8.0000000e-01   9.9593705e-01   8.3639622e-01   7.9382342e-01
   5.6387300e-01   8.0000000e-01   9.9603318e-01   8.3666488e-01   7.9397026e-01
   5.6451261e-01   8.0000000e-01   9.9612380e-01   8.3693253e-01   7.9411751e-01
   5.6515222e-01   8.0000000e-01   9.9620838e-01   8.3719906e-01   7.9426519e-01
   5.6579183e-01   8.0000000e-01   9.9628743e-01   8.3746456e-01   7.9441324e-01
   5.6643144e-01   8.0000000e-01   9.9636096e-01   8.3772903e-01   7.9456165e-01
   5.6707106e-01   8.0000000e-01   9.9642857e-01   8.3799237e-01   7.9471043e-01
   5.6771067e-01   8.0000000e-01   9.9649041e-01   8.3825461e-01   7.9485957e-01
   5.6835028e-01   8.0000000e-01   9.9654667e-01   8.3851578e-01   7.9500903e-01
   5.6898989e-01   8.0000000e-01   9.9659719e-01   8.3877584e-01   7.9515881e-01
   5.6962950e-01   8.0000000e-01   9.9664165e-01   8.3903471e-01   7.9530892e-01
   5.7026911e-01   8.0000000e-01   9.9668049e-01   8.3929248e-01   7.9545931e-01
   5.7090873e-01   8.0000000e-01   9.9671370e-01   8.3954913e-01   7.9560998e-01
   5.7154834e-01   8.0000000e-01   9.9674074e-01   8.3980456e-01   7.9576093e-01
   5.7218795e-01   8.0000000e-01   9.9676204e-01   8.4005884e-01   7.9591213e-01
   5.7282756e-01   8.0000000e-01   9.9677765e-01   8.4031197e-01   7.9606358e-01
   5.7346717e-01   8.0000000e-01   9.9678730e-01   8.4056389e-01   7.9621525e-01
   5.7410678e-01   8.0000000e-01   9.9679092e-01   8.4081458e-01   7.9636716e-01
   5.7474640e-01   8.0000000e-01   9.9678882e-01   8.4106410e-01   7.9651925e-01
   5.7538601e-01   8.0000000e-01   9.9678095e-01   8.4131243e-01   7.9667154e-01
   5.7602562e-01   8.0000000e-01   9.9676679e-01   8.4155946e-01   7.9682402e-01
   5.7666523e-01   8.0000000e-01   9.9674687e-01   8.4180528e-01   7.9697665e-01
   5.7730484e-01   8.0000000e-01   9.9672119e-01   8.4204991e-01   7.9712944e-01
   5.7794445e-01   8.0000000e-01   9.9668934e-01   8.4229323e-01   7.9728237e-01
   5.7858407e-01   8.0000000e-01   9.9665150e-01   8.4253530e-01   7.9743542e-01
   5.7922368e-01   8.0000000e-01   9.9660787e-01   8.4277613e-01   7.9758858e-01
   5.7986329e-01   8.0000000e-01   9.9655828e-01   8.4301570e-01   7.9774184e-01
   5.8050290e-01   8.0000000e-01   9.9650243e-01   8.4325393e-01   7.9789519e-01
   5.8114251e-01   8.0000000e-01   9.9644078e-01   8.4349091e-01   7.9804862e-01
   5.8178212e-01   8.0000000e-01   9.9637329e-01   8.4372664e-01   7.9820209e-01
   5.8242174e-01   8.0000000e-01   9.9629943e-01   8.4396099e-01   7.9835562e-01
   5.8306135e-01   8.0000000e-01   9.9621967e-01   8.4419405e-01   7.9850918e-01
   5.8370096e-01   8.0000000e-01   9.9613406e-01   8.4442585e-01   7.9866275e-01
   5.8434057e-01   8.0000000e-01   9.9604229e-01   8.4465630e-01   7.9881634e-01
   5.8498018e-01   8.0000000e-01   9.9594436e-01   8.4488541e-01   7.9896991e-01
   5.8561979e-01   8.0000000e-01   9.9584057e-01   8.4511322e-01   7.9912346e-01
   5.8625941e-01   8.0000000e-01   9.9573083e-01   8.4533973e-01   7.9927698e-01
   5.8689902e-01   8.0000000e-01   9.9561468e-01   8.4556482e-01   7.9943045e-01
   5.8753863e-01   8.0000000e-01   9.9549266e-01   8.4578862e-01   7.9958386e-01
   5.8817824e-01   8.0000000e-01   9.9536475e-01   8.4601110e-01   7.9973720e-01
   5.8881785e-01   8.0000000e-01   9.9523051e-01   8.4623218e-01   7.9989044e-01
   5.8945746e-01   8.0000000e-01   9.9509021e-01   8.4645191e-01   8.0004359e-01
   5.9009708e-01   8.0000000e-01   9.9494403e-01   8.4667033e-01   8.0019662e-01
   5.9073669e-01   8.0000000e-01   9.9479174e-01   8.4688738e-01   8.0034952e-01
   5.9137630e-01   8.0000000e-01   9.9463315e-01   8.4710301e-01   8.0050228e-01
   5.9201591e-01   8.0000000e-01   9.9446867e-01   8.4731733e-01   8.0065489e-01
   5.9265552e-01   8.0000000e-01   9.9429828e-01   8.4753031e-01   8.0080733e-01
   5.9329513e-01   8.0000000e-01   9.9412143e-01   8.4774184e-01   8.0095958e-01
   5.9393475e-01   8.0000000e-01   9.9393863e-01   8.4795203e-01   8.0111164e-01
   5.9457436e-01   8.0000000e-01   9.9374994e-01   8.4816089e-01   8.0126350e-01
   5.9521397e-01   8.0000000e-01   9.9355502e-01   8.4836835e-01   8.0141513e-01
   5.9585358e-01   8.0000000e-01   9.9335391e-01   8.4857440e-01   8.0156652e-01
   5.9649319e-01   8.0000000e-01   9.9314692e-01   8.4877912e-01   8.0171767e-01
   5.9713280e-01   8.0000000e-01   9.9293394e-01   8.4898248e-01   8.0186857e-01
   5.9777242e-01   8.0000000e-01   9.9271454e-01   8.4918439e-01   8.0201917e-01
   5.9841203e-01   8.0000000e-01   9.9248926e-01   8.4938496e-01   8.0216949e-01
   5.9905164e-01   8.0000000e-01   9.9225809e-01   8.4958420e-01   8.0231953e-01
   5.9969125e-01   8.0000000e-01   9.9202058e-01   8.4978200e-01   8.0246923e-01
   6.0033086e-01   8.0000000e-01   9.9177704e-01   8.4997842e-01   8.0261861e-01
   6.0097048e-01   8.0000000e-01   9.9152763e-01   8.5017352e-01   8.0276765e-01
   6.0161009e-01   8.0000000e-01   9.9127213e-01   8.5036722e-01   8.0291634e-01
   6.0224970e-01   8.0000000e-01   9.9101037e-01   8.5055951e-01   8.0306466e-01
   6.0288931e-01   8.0000000e-01   9.9074276e-01   8.5075047e-01   8.0321260e-01
   6.0352892e-01   8.0000000e-01   9.9046930e-01   8.5094010e-01   8.0336016e-01
   6.0416853e-01   8.0000000e-01   9.9018940e-01   8.5112827e-01   8.0350729e-01
   6.0480815e-01   8.0000000e-01   9.8990364e-01   8.5131510e-01   8.0365401e-01
   6.0544776e-01   8.0000000e-01   9.8961205e-01   8.5150062e-01   8.0380031e-01
   6.0608737e-01   8.0000000e-01   9.8931429e-01   8.5168474e-01   8.0394615e-01
   6.0672698e-01   8.0000000e-01   9.8901046e-01   8.5186748e-01   8.0409153e-01
   6.0736659e-01   8.0000000e-01   9.8870082e-01   8.5204891e-01   8.0423645e-01
   6.0800620e-01   8.0000000e-01   9.8838526e-01   8.5222900e-01   8.0438089e-01
   6.0864582e-01   8.0000000e-01   9.8806343e-01   8.5240767e-01   8.0452481e-01
   6.0928543e-01   8.0000000e-01   9.8773582e-01   8.5258504e-01   8.0466824e-01
   6.0992504e-01   8.0000000e-01   9.8740244e-01   8.5276111e-01   8.0481116e-01
   6.1056465e-01   8.0000000e-01   9.8706283e-01   8.5293578e-01   8.0495351e-01
   6.1120426e-01   8.0000000e-01   9.8671734e-01   8.5310913e-01   8.0509533e-01
   6.1184387e-01   8.0000000e-01   9.8636612e-01   8.5328120e-01   8.0523660e-01
   6.1248349e-01   8.0000000e-01   9.8600894e-01   8.5345193e-01   8.0537729e-01
   6.1312310e-01   8.0000000e-01   9.8564568e-01   8.5362131e-01   8.0551738e-01
   6.1376271e-01   8.0000000e-01   9.8527673e-01   8.5378941e-01   8.0565688e-01
   6.1440232e-01   8.0000000e-01   9.8490208e-01   8.5395625e-01   8.0579580e-01
   6.1504193e-01   8.0000000e-01   9.8452117e-01   8.5412170e-01   8.0593404e-01
   6.1568154e-01   8.0000000e-01   9.8413461e-01   8.5428589e-01   8.0607167e-01
   6.1632116e-01   8.0000000e-01   9.8374240e-01   8.5444884e-01   8.0620868e-01
   6.1696077e-01   8.0000000e-01   9.8334419e-01   8.5461047e-01   8.0634500e-01
   6.1760038e-01   8.0000000e-01   9.8294015e-01   8.5477082e-01   8.0648064e-01
   6.1823999e-01   8.0000000e-01   9.8253050e-01   8.5492993e-01   8.0661561e-01
   6.1887960e-01   8.0000000e-01   9.8211514e-01   8.5508780e-01   8.0674990e-01
   6.1951921e-01   8.0000000e-01   9.8169376e-01   8.5524436e-01   8.0688344e-01
   6.2015883e-01   8.0000000e-01   9.8126683e-01   8.5539971e-01   8.0701628e-01
   6.2079844e-01   8.0000000e-01   9.8083436e-01   8.5555387e-01   8.0714841e-01
   6.2143805e-01   8.0000000e-01   9.8039590e-01   8.5570673e-01   8.0727976e-01
   6.2207766e-01   8.0000000e-01   9.7995184e-01   8.5585839e-01   8.0741035e-01
   6.2271727e-01   8.0000000e-01   9.7950230e-01   8.5600888e-01   8.0754020e-01
   6.2335688e-01   8.0000000e-01   9.7904704e-01   8.5615814e-01   8.0766926e-01
   6.2399650e-01   8.0000000e-01   9.7858602e-01   8.5630619e-01   8.0779751e-01
   6.2463611e-01   8.0000000e-01   9.7811958e-01   8.5645309e-01   8.0792497e-01
   6.2527572e-01   8.0000000e-01   9.7764771e-01   8.5659884e-01   8.0805164e-01
   6.2591533e-01   8.0000000e-01   9.7716991e-01   8.5674335e-01   8.0817743e-01
   6.2655494e-01   8.0000000e-01   9.7668675e-01   8.5688674e-01   8.0830240e-01
   6.2719455e-01   8.0000000e-01   9.7619825e-01   8.5702903e-01   8.0842654e-01
   6.2783417e-01   8.0000000e-01   9.7570406e-01   8.5717013e-01   8.0854980e-01
   6.2847378e-01   8.0000000e-01   9.7520437e-01   8.5731011e-01   8.0867217e-01
   6.2911339e-01   8.0000000e-01   9.7469941e-01   8.5744901e-01   8.0879369e-01
   6.2975300e-01   8.0000000e-01   9.7418905e-01   8.5758681e-01   8.0891431e-01
   6.3039261e-01   8.0000000e-01   9.7367305e-01   8.5772347e-01   8.0903399e-01
   6.3103222e-01   8.0000000e-01   9.7315184e-01   8.5785909e-01   8.0915277e-01
   6.3167184e-01   8.0000000e-01   9.7262545e-01   8.5799366e-01   8.0927065e-01
   6.3231145e-01   8.0000000e-01   9.7209342e-01   8.5812712e-01   8.0938754e-01
   6.3295106e-01   8.0000000e-01   9.7155618e-01   8.5825955e-01   8.0950350e-01
   6.3359067e-01   8.0000000e-01   9.7101383e-01   8.5839098e-01   8.0961852e-01
   6.3423028e-01   8.0000000e-01   9.7046613e-01   8.5852137e-01   8.0973255e-01
   6.3486989e-01   8.0000000e-01   9.6991310e-01   8.5865072e-01   8.0984557e-01
   6.3550951e-01   8.0000000e-01   9.6935502e-01   8.5877911e-01   8.0995763e-01
   6.3614912e-01   8.0000000e-01   9.6879189e-01   8.5890653e-01   8.1006870e-01
   6.3678873e-01   8.0000000e-01   9.6822329e-01   8.5903292e-01   8.1017870e-01
   6.3742834e-01   8.0000000e-01   9.6764974e-01   8.5915838e-01   8.1028770e-01
   6.3806795e-01   8.0000000e-01   9.6707126e-01   8.5928293e-01   8.1039570e-01
   6.3870757e-01   8.0000000e-01   9.6648751e-01   8.5940650e-01   8.1050261e-01
   6.3934718e-01   8.0000000e-01   9.6589873e-01   8.5952916e-01   8.1060846e-01
   6.3998679e-01   8.0000000e-01   9.6530510e-01   8.5965094e-01   8.1071328e-01
   6.4062640e-01   8.0000000e-01   9.6470650e-01   8.5977182e-01   8.1081702e-01
   6.4126601e-01   8.0000000e-01   9.6410276e-01   8.5989179e-01   8.1091964e-01
   6.4190562e-01   8.0000000e-01   9.6349425e-01   8.6001093e-01   8.1102118e-01
   6.4254524e-01   8.0000000e-01   9.6288102e-01   8.6012924e-01   8.1112166e-01
   6.4318485e-01   8.0000000e-01   9.6226263e-01   8.6024666e-01   8.1122095e-01
   6.4382446e-01   8.0000000e-01   9.6163952e-01   8.6036328e-01   8.1131914e-01
   6.4446407e-01   8.0000000e-01   9.6101178e-01   8.6047912e-01   8.1141623e-01
   6.4510368e-01   8.0000000e-01   9.6037917e-01   8.6059415e-01   8.1151215e-01
   6.4574329e-01   8.0000000e-01   9.5974175e-01   8.6070839e-01   8.1160690e-01
   6.4638291e-01   8.0000000e-01   9.5909978e-01   8.6082189e-01   8.1170051e-01
   6.4702252e-01   8.0000000e-01   9.5845324e-01   8.6093466e-01   8.1179298e-01
   6.4766213e-01   8.0000000e-01   9.5780180e-01   8.6104665e-01   8.1188420e-01
   6.4830174e-01   8.0000000e-01   9.5714591e-01   8.6115795e-01   8.1197426e-01
   6.4894135e-01   8.0000000e-01   9.5648560e-01   8.6126858e-01   8.1206316e-01
   6.4958096e-01   8.0000000e-01   9.5582056e-01   8.6137849e-01   8.1215080e-01
   6.5022058e-01   8.0000000e-01   9.5515105e-01   8.6148774e-01   8.1223723e-01
   6.5086019e-01   8.0000000e-01   9.5447722e-01   8.6159635e-01   8.1232246e-01
   6.5149980e-01   8.0000000e-01   9.5379895e-01   8.6170433e-01   8.1240647e-01
   6.5213941e-01   8.0000000e-01   9.5311614e-01   8.6181166e-01   8.1248918e-01
   6.5277902e-01   8.0000000e-01   9.5242911e-01   8.6191841e-01   8.1257068e-01
   6.5341863e-01   8.0000000e-01   9.5173790e-01   8.6202459e-01   8.1265096e-01
   6.5405825e-01   8.0000000e-01   9.5104213e-01   8.6213017e-01   8.1272989e-01
   6.5469786e-01   8.0000000e-01   9.5034222e-01   8.6223520e-01   8.1280758e-01
   6.5533747e-01   8.0000000e-01   9.4963824e-01   8.6233972e-01   8.1288403e-01
   6.5597708e-01   8.0000000e-01   9.4892999e-01   8.6244370e-01   8.1295915e-01
   6.5661669e-01   8.0000000e-01   9.4821754e-01   8.6254717e-01   8.1303295e-01
   6.5725630e-01   8.0000000e-01   9.4750113e-01   8.6265018e-01   8.1310549e-01
   6.5789592e-01   8.0000000e-01   9.4678072e-01   8.6275272e-01   8.1317673e-01
   6.5853553e-01   8.0000000e-01   9.4605608e-01   8.6285479e-01   8.1324658e-01
   6.5917514e-01   8.0000000e-01   9.4532758e-01   8.6295644e-01   8.1331515e-01
   6.5981475e-01   8.0000000e-01   9.4459526e-01   8.6305768e-01   8.1338241e-01
   6.6045436e-01   8.0000000e-01   9.4385886e-01   8.6315851e-01   8.1344827e-01
   6.6109397e-01   8.0000000e-01   9.4311863e-01   8.6325897e-01   8.1351280e-01
   6.6173359e-01   8.0000000e-01   9.4237469e-01   8.6335907e-01   8.1357600e-01
   6.6237320e-01   8.0000000e-01   9.4162694e-01   8.6345882e-01   8.1363783e-01
   6.6301281e-01   8.0000000e-01   9.4087533e-01   8.6355824e-01   8.1369825e-01
   6.6365242e-01   8.0000000e-01   9.4012013e-01   8.6365736e-01   8.1375733e-01
   6.6429203e-01   8.0000000e-01   9.3936139e-01   8.6375619e-01   8.1381508e-01
   6.6493164e-01   8.0000000e-01   9.3859877e-01   8.6385474e-01   8.1387133e-01
   6.6557126e-01   8.0000000e-01   9.3783268e-01   8.6395304e-01   8.1392623e-01
   6.6621087e-01   8.0000000e-01   9.3706317e-01   8.6405111e-01   8.1397978e-01
   6.6685048e-01   8.0000000e-01   9.3629005e-01   8.6414896e-01   8.1403187e-01
   6.6749009e-01   8.0000000e-01   9.3551344e-01   8.6424660e-01   8.1408253e-01
   6.6812970e-01   8.0000000e-01   9.3473353e-01   8.6434408e-01   8.1413182e-01
   6.6876931e-01   8.0000000e-01   9.3395029e-01   8.6444139e-01   8.1417969e-01
   6.6940893e-01   8.0000000e-01   9.3316355e-01   8.6453855e-01   8.1422607e-01
   6.7004854e-01   8.0000000e-01   9.3237362e-01   8.6463559e-01   8.1427105e-01
   6.7068815e-01   8.0000000e-01   9.3158056e-01   8.6473253e-01   8.1431463e-01
   6.7132776e-01   8.0000000e-01   9.3078413e-01   8.6482937e-01   8.1435669e-01
   6.7196737e-01   8.0000000e-01   9.2998459e-01   8.6492615e-01   8.1439731e-01
   6.7260698e-01   8.0000000e-01   9.2918203e-01   8.6502289e-01   8.1443652e-01
   6.7324660e-01   8.0000000e-01   9.2837637e-01   8.6511958e-01   8.1447426e-01
   6.7388621e-01   8.0000000e-01   9.2756760e-01   8.6521627e-01   8.1451048e-01
   6.7452582e-01   8.0000000e-01   9.2675594e-01   8.6531297e-01   8.1454527e-01
   6.7516543e-01   8.0000000e-01   9.2594142e-01   8.6540969e-01   8.1457864e-01
   6.7580504e-01   8.0000000e-01   9.2512383e-01   8.6550645e-01   8.1461042e-01
   6.7644466e-01   8.0000000e-01   9.2430347e-01   8.6560328e-01   8.1464076e-01
   6.7708427e-01   8.0000000e-01   9.2348040e-01   8.6570019e-01   8.1466965e-01
   6.7772388e-01   8.0000000e-01   9.2265448e-01   8.6579721e-01   8.1469700e-01
   6.7836349e-01   8.0000000e-01   9.2182584e-01   8.6589434e-01   8.1472285e-01
   6.7900310e-01   8.0000000e-01   9.2099461e-01   8.6599162e-01   8.1474724e-01
   6.7964271e-01   8.0000000e-01   9.2016078e-01   8.6608905e-01   8.1477013e-01
   6.8028233e-01   8.0000000e-01   9.1932426e-01   8.6618666e-01   8.1479145e-01
   6.8092194e-01   8.0000000e-01   9.1848529e-01   8.6628447e-01   8.1481130e-01
   6.8156155e-01   8.0000000e-01   9.1764391e-01   8.6638249e-01   8.1482968e-01
   6.8220116e-01   8.0000000e-01   9.1679996e-01   8.6648075e-01   8.1484646e-01
   6.8284077e-01   8.0000000e-01   9.1595366e-01   8.6657927e-01   8.1486174e-01
   6.8348038e-01   8.0000000e-01   9.1510509e-01   8.6667804e-01   8.1487554e-01
   6.8412000e-01   8.0000000e-01   9.1425419e-01   8.6677712e-01   8.1488779e-01
   6.8475961e-01   8.0000000e-01   9.1340098e-01   8.6687651e-01   8.1489848e-01
   6.8539922e-01   8.0000000e-01   9.1254565e-01   8.6697623e-01   8.1490767e-01
   6.8603883e-01   8.0000000e-01   9.1168820e-01   8.6707628e-01   8.1491537e-01
   6.8667844e-01   8.0000000e-01   9.1082852e-01   8.6717673e-01   8.1492143e-01
   6.8731805e-01   8.0000000e-01   9.0996684e-01   8.6727755e-01   8.1492600e-01
   6.8795767e-01   8.0000000e-01   9.0910320e-01   8.6737876e-01   8.1492908e-01
   6.8859728e-01   8.0000000e-01   9.0823753e-01   8.6748042e-01   8.1493055e-01
   6.8923689e-01   8.0000000e-01   9.0736993e-01   8.6758251e-01   8.1493048e-01
   6.8987650e-01   8.0000000e-01   9.0650053e-01   8.6768506e-01   8.1492890e-01
   6.9051611e-01   8.0000000e-01   9.0562930e-01   8.6778808e-01   8.1492578e-01
   6.9115572e-01   8.0000000e-01   9.0475622e-01   8.6789163e-01   8.1492104e-01
   6.9179534e-01   8.0000000e-01   9.0388147e-01   8.6799568e-01   8.1491480e-01
   6.9243495e-01   8.0000000e-01   9.0300510e-01   8.6810025e-01   8.1490705e-01
   6.9307456e-01   8.0000000e-01   9.0212699e-01   8.6820540e-01   8.1489766e-01
   6.9371417e-01   8.0000000e-01   9.0124734e-01   8.6831112e-01   8.1488674e-01
   6.9435378e-01   8.0000000e-01   9.0036620e-01   8.6841741e-01   8.1487431e-01
   6.9499339e-01   8.0000000e-01   8.9948354e-01   8.6852432e-01   8.1486029e-01
   6.9563301e-01   8.0000000e-01   8.9859942e-01   8.6863188e-01   8.1484469e-01
   6.9627262e-01   8.0000000e-01   8.9771395e-01   8.6874006e-01   8.1482758e-01
   6.9691223e-01   8.0000000e-01   8.9682717e-01   8.6884889e-01   8.1480894e-01
   6.9755184e-01   8.0000000e-01   8.9593902e-01   8.6895845e-01   8.1478865e-01
   6.9819145e-01   8.0000000e-01   8.9504967e-01   8.6906869e-01   8.1476685e-01
   6.9883106e-01   8.0000000e-01   8.9415916e-01   8.6917962e-01   8.1474354e-01
   6.9947068e-01   8.0000000e-01   8.9326746e-01   8.6929132e-01   8.1471860e-01
   7.0011029e-01   8.0000000e-01   8.9237466e-01   8.6940377e-01   8.1469211e-01
   7.0074990e-01   8.0000000e-01   8.9148085e-01   8.6951698e-01   8.1466412e-01
   7.0138951e-01   8.0000000e-01   8.9058604e-01   8.6963097e-01   8.1463456e-01
   7.0202912e-01   8.0000000e-01   8.8969025e-01   8.6974580e-01   8.1460339e-01
   7.0266873e-01   8.0000000e-01   8.8879358e-01   8.6986143e-01   8.1457071e-01
   7.0330835e-01   8.0000000e-01   8.8789609e-01   8.6997788e-01   8.1453653e-01
   7.0394796e-01   8.0000000e-01   8.8699774e-01   8.7009523e-01   8.1450070e-01
   7.0458757e-01   8.0000000e-01   8.8609866e-01   8.7021345e-01   8.1446335e-01
   7.0522718e-01   8.0000000e-01   8.8519889e-01   8.7033253e-01   8.1442450e-01
   7.0586679e-01   8.0000000e-01   8.8429846e-01   8.7045254e-01   8.1438407e-01
   7.0650640e-01   8.0000000e-01   8.8339741e-01   8.7057350e-01   8.1434206e-01
   7.0714602e-01   8.0000000e-01   8.8249582e-01   8.7069537e-01   8.1429856e-01
   7.0778563e-01   8.0000000e-01   8.8159373e-01   8.7081818e-01   8.1425354e-01
   7.0842524e-01   8.0000000e-01   8.8069115e-01   8.7094202e-01   8.1420690e-01
   7.0906485e-01   8.0000000e-01   8.7978818e-01   8.7106683e-01   8.1415876e-01
   7.0970446e-01   8.0000000e-01   8.7888486e-01   8.7119262e-01   8.1410914e-01
   7.1034407e-01   8.0000000e-01   8.7798121e-01   8.7131947e-01   8.1405791e-01
   7.1098369e-01   8.0000000e-01   8.7707730e-01   8.7144736e-01   8.1400517e-01
   7.1162330e-01   8.0000000e-01   8.7617318e-01   8.7157628e-01   8.1395094e-01
   7.1226291e-01   8.0000000e-01   8.7526890e-01   8.7170627e-01   8.1389518e-01
   7.1290252e-01   8.0000000e-01   8.7436449e-01   8.7183739e-01   8.1383784e-01
   7.1354213e-01   8.0000000e-01   8.7346002e-01   8.7196958e-01   8.1377903e-01
   7.1418175e-01   8.0000000e-01   8.7255553e-01   8.7210285e-01   8.1371876e-01
   7.1482136e-01   8.0000000e-01   8.7165108e-01   8.7223734e-01   8.1365687e-01
   7.1546097e-01   8.0000000e-01   8.7074670e-01   8.7237294e-01   8.1359352e-01
   7.1610058e-01   8.0000000e-01   8.6984244e-01   8.7250967e-01   8.1352870e-01
   7.1674019e-01   8.0000000e-01   8.6893836e-01   8.7264760e-01   8.1346235e-01
   7.1737980e-01   8.0000000e-01   8.6803451e-01   8.7278675e-01   8.1339448e-01
   7.1801942e-01   8.0000000e-01   8.6713092e-01   8.7292707e-01   8.1332517e-01
   7.1865903e-01   8.0000000e-01   8.6622765e-01   8.7306859e-01   8.1325438e-01
   7.1929864e-01   8.0000000e-01   8.6532477e-01   8.7321141e-01   8.1318204e-01
   7.1993825e-01   8.0000000e-01   8.6442229e-01   8.7335544e-01   8.1310826e-01
   7.2057786e-01   8.0000000e-01   8.6352027e-01   8.7350070e-01   8.1303306e-01
   7.2121747e-01   8.0000000e-01   8.6261878e-01   8.7364730e-01   8.1295631e-01
   7.2185709e-01   8.0000000e-01   8.6171784e-01   8.7379517e-01   8.1287811e-01
   7.2249670e-01   8.0000000e-01   8.6081750e-01   8.7394431e-01   8.1279850e-01
   7.2313631e-01   8.0000000e-01   8.5991782e-01   8.7409477e-01   8.1271741e-01
   7.2377592e-01   8.0000000e-01   8.5901886e-01   8.7424661e-01   8.1263484e-01
   7.2441553e-01   8.0000000e-01   8.5812063e-01   8.7439974e-01   8.1255087e-01
   7.2505514e-01   8.0000000e-01   8.5722318e-01   8.7455419e-01   8.1246550e-01
   7.2569476e-01   8.0000000e-01   8.5632663e-01   8.7471010e-01   8.1237861e-01
   7.2633437e-01   8.0000000e-01   8.5543095e-01   8.7486735e-01   8.1229033e-01
   7.2697398e-01   8.0000000e-01   8.5453617e-01   8.7502594e-01   8.1220067e-01
   7.2761359e-01   8.0000000e-01   8.5364242e-01   8.7518598e-01   8.1210955e-01
   7.2825320e-01   8.0000000e-01   8.5274971e-01   8.7534744e-01   8.1201702e-01
   7.2889281e-01   8.0000000e-01   8.5185804e-01   8.7551029e-01   8.1192313e-01
   7.2953243e-01   8.0000000e-01   8.5096749e-01   8.7567456e-01   8.1182786e-01
   7.3017204e-01   8.0000000e-01   8.5007817e-01   8.7584035e-01   8.1173113e-01
   7.3081165e-01   8.0000000e-01   8.4919004e-01   8.7600755e-01   8.1163306e-01
   7.3145126e-01   8.0000000e-01   8.4830313e-01   8.7617617e-01   8.1153366e-01
   7.3209087e-01   8.0000000e-01   8.4741759e-01   8.7634635e-01   8.1143282e-01
   7.3273048e-01   8.0000000e-01   8.4653340e-01   8.7651800e-01   8.1133064e-01
   7.3337010e-01   8.0000000e-01   8.4565057e-01   8.7669110e-01   8.1122715e-01
   7.3400971e-01   8.0000000e-01   8.4476920e-01   8.7686574e-01   8.1112230e-01
   7.3464932e-01   8.0000000e-01   8.4388937e-01   8.7704192e-01   8.1101607e-01
   7.3528893e-01   8.0000000e-01   8.4301103e-01   8.7721959e-01   8.1090856e-01
   7.3592854e-01   8.0000000e-01   8.4213422e-01   8.7739876e-01   8.1079975e-01
   7.3656815e-01   8.0000000e-01   8.4125916e-01   8.7757957e-01   8.1068955e-01
   7.3720777e-01   8.0000000e-01   8.4038571e-01   8.7776189e-01   8.1057808e-01
   7.3784738e-01   8.0000000e-01   8.3951393e-01   8.7794572e-01   8.1046536e-01
   7.3848699e-01   8.0000000e-01   8.3864396e-01   8.7813118e-01   8.1035130e-01
   7.3912660e-01   8.0000000e-01   8.3777582e-01   8.7831823e-01   8.1023595e-01
   7.3976621e-01   8.0000000e-01   8.3690946e-01   8.7850681e-01   8.1011937e-01
   7.4040582e-01   8.0000000e-01   8.3604498e-01   8.7869698e-01   8.1000154e-01
   7.4104544e-01   8.0000000e-01   8.3518253e-01   8.7888882e-01   8.0988239e-01
   7.4168505e-01   8.0000000e-01   8.3432199e-01   8.7908221e-01   8.0976204e-01
   7.4232466e-01   8.0000000e-01   8.3346341e-01   8.7927718e-01   8.0964049e-01
   7.4296427e-01   8.0000000e-01   8.3260702e-01   8.7947385e-01   8.0951764e-01
   7.4360388e-01   8.0000000e-01   8.3175269e-01   8.7967213e-01   8.0939359e-01
   7.4424349e-01   8.0000000e-01   8.3090045e-01   8.7987199e-01   8.0926838e-01
   7.4488311e-01   8.0000000e-01   8.3005043e-01   8.8007352e-01   8.0914194e-01
   7.4552272e-01   8.0000000e-01   8.2920270e-01   8.8027673e-01   8.0901430e-01
   7.4616233e-01   8.0000000e-01   8.2835717e-01   8.8048153e-01   8.0888550e-01
   7.4680194e-01   8.0000000e-01   8.2751390e-01   8.8068796e-01   8.0875557e-01
   7.4744155e-01   8.0000000e-01   8.2667314e-01   8.8089615e-01   8.0862440e-01
   7.4808116e-01   8.0000000e-01   8.2583470e-01   8.8110596e-01   8.0849212e-01
   7.4872078e-01   8.0000000e-01   8.2499862e-01   8.8131738e-01   8.0835874e-01
   7.4936039e-01   8.0000000e-01   8.2416512e-01   8.8153054e-01   8.0822419e-01
   7.5000000e-01   8.0000000e-01   8.2333414e-01   8.8174538e-01   8.0808852e-01
   7.5063961e-01   8.0000000e-01   8.2250564e-01   8.8196185e-01   8.0795178e-01
   7.5127922e-01   8.0000000e-01   8.2167973e-01   8.8218000e-01   8.0781394e-01
   7.5191884e-01   8.0000000e-01   8.2085657e-01   8.8239991e-01   8.0767497e-01
   7.5255845e-01   8.0000000e-01   8.2003600e-01   8.8262145e-01   8.0753496e-01
   7.5319806e-01   8.0000000e-01   8.1921806e-01   8.8284464e-01   8.0739393e-01
   7.5383767e-01   8.0000000e-01   8.1840305e-01   8.8306962e-01   8.0725177e-01
   7.5447728e-01   8.0000000e-01   8.1759077e-01   8.8329627e-01   8.0710861e-01
   7.5511689e-01   8.0000000e-01   8.1678124e-01   8.8352456e-01   8.0696444e-01
   7.5575651e-01   8.0000000e-01   8.1597463e-01   8.8375459e-01   8.0681924e-01
   7.5639612e-01   8.0000000e-01   8.1517098e-01   8.8398635e-01   8.0667301e-01
   7.5703573e-01   8.0000000e-01   8.1437019e-01   8.8421976e-01   8.0652582e-01
   7.5767534e-01   8.0000000e-01   8.1357232e-01   8.8445484e-01   8.0637767e-01
   7.5831495e-01   8.0000000e-01   8.1277764e-01   8.8469172e-01   8.0622849e-01
   7.5895456e-01   8.0000000e-01   8.1198592e-01   8.8493026e-01   8.0607839e-01
   7.5959418e-01   8.0000000e-01   8.1119719e-01   8.8517045e-01   8.0592737e-01
   7.6023379e-01   8.0000000e-01   8.1041173e-01   8.8541241e-01   8.0577537e-01
   7.6087340e-01   8.0000000e-01   8.0962941e-01   8.8565607e-01   8.0562247e-01
   7.6151301e-01   8.0000000e-01   8.0885019e-01   8.8590138e-01   8.0546868e-01
   7.6215262e-01   8.0000000e-01   8.0807422e-01   8.8614840e-01   8.0531400e-01
   7.6279223e-01   8.0000000e-01   8.0730162e-01   8.8639718e-01   8.0515840e-01
   7.6343185e-01   8.0000000e-01   8.0653223e-01   8.8664760e-01   8.0500196e-01
   7.6407146e-01   8.0000000e-01   8.0576606e-01   8.8689966e-01   8.0484469e-01
   7.6471107e-01   8.0000000e-01   8.0500349e-01   8.8715353e-01   8.0468653e-01
   7.6535068e-01   8.0000000e-01   8.0424422e-01   8.8740905e-01   8.0452756e-01
   7.6599029e-01   8.0000000e-01   8.0348829e-01   8.8766620e-01   8.0436780e-01
   7.6662990e-01   8.0000000e-01   8.0273591e-01   8.8792507e-01   8.0420721e-01
   7.6726952e-01   8.0000000e-01   8.0198707e-01   8.8818566e-01   8.0404583e-01
   7.6790913e-01   8.0000000e-01   8.0124166e-01   8.8844786e-01   8.0388369e-01
   7.6854874e-01   8.0000000e-01   8.0049976e-01   8.8871172e-01   8.0372081e-01
   7.6918835e-01   8.0000000e-01   7.9976165e-01   8.8897734e-01   8.0355713e-01
   7.6982796e-01   8.0000000e-01   7.9902705e-01   8.8924457e-01   8.0339275e-01
   7.7046757e-01   8.0000000e-01   7.9829599e-01   8.8951341e-01   8.0322767e-01
   7.7110719e-01   8.0000000e-01   7.9756880e-01   8.8978398e-01   8.0306185e-01
   7.7174680e-01   8.0000000e-01   7.9684529e-01   8.9005618e-01   8.0289535e-01
   7.7238641e-01   8.0000000e-01   7.9612542e-01   8.9032998e-01   8.0272819e-01
   7.7302602e-01   8.0000000e-01   7.9540934e-01   8.9060543e-01   8.0256036e-01
   7.7366563e-01   8.0000000e-01   7.9469720e-01   8.9088256e-01   8.0239187e-01
   7.7430524e-01   8.0000000e-01   7.9398877e-01   8.9116127e-01   8.0222276e-01
   7.7494486e-01   8.0000000e-01   7.9328408e-01   8.9144154e-01   8.0205306e-01
   7.7558447e-01   8.0000000e-01   7.9258355e-01   8.9172354e-01   8.0188270e-01
   7.7622408e-01   8.0000000e-01   7.9188682e-01   8.9200709e-01   8.0171178e-01
   7.7686369e-01   8.0000000e-01   7.9119391e-01   8.9229219e-01   8.0154030e-01
   7.7750330e-01   8.0000000e-01   7.9050510e-01   8.9257892e-01   8.0136825e-01
   7.7814291e-01   8.0000000e-01   7.8982032e-01   8.9286725e-01   8.0119565e-01
   7.7878253e-01   8.0000000e-01   7.8913944e-01   8.9315710e-01   8.0102253e-01
   7.7942214e-01   8.0000000e-01   7.8846257e-01   8.9344850e-01   8.0084891e-01
   7.8006175e-01   8.0000000e-01   7.8778998e-01   8.9374152e-01   8.0067477e-01
   7.8070136e-01   8.0000000e-01   7.8712137e-01   8.9403604e-01   8.0050016e-01
   7.8134097e-01   8.0000000e-01   7.8645675e-01   8.9433205e-01   8.0032510e-01
   7.8198058e-01   8.0000000e-01   7.8579650e-01   8.9462966e-01   8.0014956e-01
   7.8262020e-01   8.0000000e-01   7.8514037e-01   8.9492876e-01   7.9997359e-01
   7.8325981e-01   8.0000000e-01   7.8448831e-01   8.9522932e-01   7.9979722e-01
   7.8389942e-01   8.0000000e-01   7.8384052e-01   8.9553139e-01   7.9962044e-01
   7.8453903e-01   8.0000000e-01   7.8319710e-01   8.9583498e-01   7.9944326e-01
   7.8517864e-01   8.0000000e-01   7.8255781e-01   8.9614000e-01   7.9926573e-01
   7.8581825e-01   8.0000000e-01   7.8192269e-01   8.9644643e-01   7.9908784e-01
   7.8645787e-01   8.0000000e-01   7.8129217e-01   8.9675441e-01   7.9890960e-01
   7.8709748e-01   8.0000000e-01   7.8066585e-01   8.9706377e-01   7.9873104e-01
   7.8773709e-01   8.0000000e-01   7.8004375e-01   8.9737451e-01   7.9855218e-01
   7.8837670e-01   8.0000000e-01   7.7942617e-01   8.9768671e-01   7.9837303e-01
   7.8901631e-01   8.0000000e-01   7.7881301e-01   8.9800031e-01   7.9819360e-01
   7.8965593e-01   8.0000000e-01   7.7820413e-01   8.9831524e-01   7.9801392e-01
   7.9029554e-01   8.0000000e-01   7.7759965e-01   8.9863154e-01   7.9783400e-01
   7.9093515e-01   8.0000000e-01   7.7699984e-01   8.9894925e-01   7.9765385e-01
   7.9157476e-01   8.0000000e-01   7.7640435e-01   8.9926826e-01   7.9747349e-01
   7.9221437e-01   8.0000000e-01   7.7581322e-01   8.9958856e-01   7.9729295e-01
   7.9285398e-01   8.0000000e-01   7.7522685e-01   8.9991024e-01   7.9711223e-01
   7.9349360e-01   8.0000000e-01   7.7464493e-01   9.0023319e-01   7.9693136e-01
   7.9413321e-01   8.0000000e-01   7.7406741e-01   9.0055738e-01   7.9675035e-01
   7.9477282e-01   8.0000000e-01   7.7349453e-01   9.0088285e-01   7.9656921e-01
   7.9541243e-01   8.0000000e-01   7.7292633e-01   9.0120960e-01   7.9638797e-01
   7.9605204e-01   8.0000000e-01   7.7236258e-01   9.0153755e-01   7.9620664e-01
   7.9669165e-01   8.0000000e-01   7.7180333e-01   9.0186668e-01   7.9602524e-01
   7.9733127e-01   8.0000000e-01   7.7124899e-01   9.0219708e-01   7.9584378e-01
   7.9797088e-01   8.0000000e-01   7.7069915e-01   9.0252863e-01   7.9566229e-01
   7.9861049e-01   8.0000000e-01   7.7015382e-01   9.0286131e-01   7.9548078e-01
   7.9925010e-01   8.0000000e-01   7.6961334e-01   9.0319518e-01   7.9529927e-01
   7.9988971e-01   8.0000000e-01   7.6907754e-01   9.0353018e-01   7.9511777e-01
   8.0052932e-01   8.0000000e-01   7.6854629e-01   9.0386625e-01   7.9493630e-01
   8.0116894e-01   8.0000000e-01   7.6801974e-01   9.0420342e-01   7.9475489e-01
   8.0180855e-01   8.0000000e-01   7.6749810e-01   9.0454170e-01   7.9457354e-01
   8.0244816e-01   8.0000000e-01   7.6698105e-01   9.0488100e-01   7.9439228e-01
   8.0308777e-01   8.0000000e-01   7.6646859e-01   9.0522131e-01   7.9421112e-01
   8.0372738e-01   8.0000000e-01   7.6596117e-01   9.0556269e-01   7.9403009e-01
   8.0436699e-01   8.0000000e-01   7.6545842e-01   9.0590505e-01   7.9384919e-01
   8.0500661e-01   8.0000000e-01   7.6496030e-01   9.0624835e-01   7.9366845e-01
   8.0564622e-01   8.0000000e-01   7.6446706e-01   9.0659263e-01   7.9348788e-01
   8.0628583e-01   8.0000000e-01   7.6397871e-01   9.0693786e-01   7.9330751e-01
   8.0692544e-01   8.0000000e-01   7.6349502e-01   9.0728398e-01   7.9312735e-01
   8.0756505e-01   8.0000000e-01   7.6301604e-01   9.0763097e-01   7.9294740e-01
   8.0820466e-01   8.0000000e-01   7.6254217e-01   9.0797889e-01   7.9276772e-01
   8.0884428e-01   8.0000000e-01   7.6207298e-01   9.0832763e-01   7.9258829e-01
   8.0948389e-01   8.0000000e-01   7.6160848e-01   9.0867717e-01   7.9240914e-01
   8.1012350e-01   8.0000000e-01   7.6114903e-01   9.0902756e-01   7.9223030e-01
   8.1076311e-01   8.0000000e-01   7.6069441e-01   9.0937872e-01   7.9205178e-01
   8.1140272e-01   8.0000000e-01   7.6024451e-01   9.0973062e-01   7.9187359e-01
   8.1204233e-01   8.0000000e-01   7.5979948e-01   9.1008327e-01   7.9169575e-01
   8.1268195e-01   8.0000000e-01   7.5935950e-01   9.1043665e-01   7.9151829e-01
   8.1332156e-01   8.0000000e-01   7.5892425e-01   9.1079071e-01   7.9134122e-01
   8.1396117e-01   8.0000000e-01   7.5849372e-01   9.1114542e-01   7.9116454e-01
   8.1460078e-01   8.0000000e-01   7.5806839e-01   9.1150081e-01   7.9098832e-01
   8.1524039e-01   8.0000000e-01   7.5764784e-01   9.1185680e-01   7.9081253e-01
   8.1588000e-01   8.0000000e-01   7.5723202e-01   9.1221338e-01   7.9063720e-01
   8.1651962e-01   8.0000000e-01   7.5682121e-01   9.1257054e-01   7.9046235e-01
   8.1715923e-01   8.0000000e-01   7.5641538e-01   9.1292826e-01   7.9028802e-01
   8.1779884e-01   8.0000000e-01   7.5601430e-01   9.1328648e-01   7.9011419e-01
   8.1843845e-01   8.0000000e-01   7.5561805e-01   9.1364519e-01   7.8994089e-01
   8.1907806e-01   8.0000000e-01   7.5522697e-01   9.1400440e-01   7.8976817e-01
   8.1971767e-01   8.0000000e-01   7.5484064e-01   9.1436404e-01   7.8959601e-01
   8.2035729e-01   8.0000000e-01   7.5445907e-01   9.1472409e-01   7.8942443e-01
   8.2099690e-01   8.0000000e-01   7.5408263e-01   9.1508455e-01   7.8925348e-01
   8.2163651e-01   8.0000000e-01   7.5371107e-01   9.1544538e-01   7.8908316e-01
   8.2227612e-01   8.0000000e-01   7.5334426e-01   9.1580653e-01   7.8891347e-01
   8.2291573e-01   8.0000000e-01   7.5298238e-01   9.1616801e-01   7.8874445e-01
   8.2355534e-01   8.0000000e-01   7.5262558e-01   9.1652978e-01   7.8857614e-01
   8.2419496e-01   8.0000000e-01   7.5227353e-01   9.1689180e-01   7.8840851e-01
   8.2483457e-01   8.0000000e-01   7.5192623e-01   9.1725405e-01   7.8824157e-01
   8.2547418e-01   8.0000000e-01   7.5158416e-01   9.1761651e-01   7.8807543e-01
   8.2611379e-01   8.0000000e-01   7.5124684e-01   9.1797915e-01   7.8791003e-01
   8.2675340e-01   8.0000000e-01   7.5091427e-01   9.1834193e-01   7.8774537e-01
   8.2739302e-01   8.0000000e-01   7.5058673e-01   9.1870484e-01   7.8758154e-01
   8.2803263e-01   8.0000000e-01   7.5026413e-01   9.1906784e-01   7.8741853e-01
   8.2867224e-01   8.0000000e-01   7.4994626e-01   9.1943090e-01   7.8725632e-01
   8.2931185e-01   8.0000000e-01   7.4963320e-01   9.1979400e-01   7.8709496e-01
   8.2995146e-01   8.0000000e-01   7.4932528e-01   9.2015710e-01   7.8693451e-01
   8.3059107e-01   8.0000000e-01   7.4902206e-01   9.2052018e-01   7.8677491e-01
   8.3123069e-01   8.0000000e-01   7.4872356e-01   9.2088321e-01   7.8661620e-01
   8.3187030e-01   8.0000000e-01   7.4843016e-01   9.2124616e-01   7.8645846e-01
   8.3250991e-01   8.0000000e-01   7.4814155e-01   9.2160899e-01   7.8630164e-01
   8.3314952e-01   8.0000000e-01   7.4785764e-01   9.2197168e-01   7.8614576e-01
   8.3378913e-01   8.0000000e-01   7.4757860e-01   9.2233420e-01   7.8599087e-01
   8.3442874e-01   8.0000000e-01   7.4730454e-01   9.2269651e-01   7.8583701e-01
   8.3506836e-01   8.0000000e-01   7.4703515e-01   9.2305860e-01   7.8568412e-01
   8.3570797e-01   8.0000000e-01   7.4677042e-01   9.2342043e-01   7.8553225e-01
   8.3634758e-01   8.0000000e-01   7.4651083e-01   9.2378194e-01   7.8538149e-01
   8.3698719e-01   8.0000000e-01   7.4625588e-01   9.2414314e-01   7.8523177e-01
   8.3762680e-01   8.0000000e-01   7.4600556e-01   9.2450399e-01   7.8508311e-01
   8.3826641e-01   8.0000000e-01   7.4576017e-01   9.2486444e-01   7.8493559e-01
   8.3890603e-01   8.0000000e-01   7.4551958e-01   9.2522447e-01   7.8478920e-01
   8.3954564e-01   8.0000000e-01   7.4528359e-01   9.2558406e-01   7.8464392e-01
   8.4018525e-01   8.0000000e-01   7.4505231e-01   9.2594317e-01   7.8449979e-01
   8.4082486e-01   8.0000000e-01   7.4482598e-01   9.2630175e-01   7.8435689e-01
   8.4146447e-01   8.0000000e-01   7.4460422e-01   9.2665979e-01   7.8421516e-01
   8.4210408e-01   8.0000000e-01   7.4438702e-01   9.2701727e-01   7.8407460e-01
   8.4274370e-01   8.0000000e-01   7.4417477e-01   9.2737410e-01   7.8393534e-01
   8.4338331e-01   8.0000000e-01   7.4396713e-01   9.2773030e-01   7.8379731e-01
   8.4402292e-01   8.0000000e-01   7.4376401e-01   9.2808584e-01   7.8366051e-01
   8.4466253e-01   8.0000000e-01   7.4356561e-01   9.2844066e-01   7.8352501e-01
   8.4530214e-01   8.0000000e-01   7.4337197e-01   9.2879472e-01   7.8339085e-01
   8.4594175e-01   8.0000000e-01   7.4318281e-01   9.2914803e-01   7.8325797e-01
   8.4658137e-01   8.0000000e-01   7.4299814e-01   9.2950055e-01   7.8312639e-01
   8.4722098e-01   8.0000000e-01   7.4281837e-01   9.2985217e-01   7.8299626e-01
   8.4786059e-01   8.0000000e-01   7.4264304e-01   9.3020295e-01   7.8286746e-01
   8.4850020e-01   8.0000000e-01   7.4247214e-01   9.3055284e-01   7.8274001e-01
   8.4913981e-01   8.0000000e-01   7.4230594e-01   9.3090175e-01   7.8261402e-01
   8.4977942e-01   8.0000000e-01   7.4214430e-01   9.3124968e-01   7.8248946e-01
   8.5041904e-01   8.0000000e-01   7.4198703e-01   9.3159663e-01   7.8236630e-01
   8.5105865e-01   8.0000000e-01   7.4183424e-01   9.3194254e-01   7.8224459e-01
   8.5169826e-01   8.0000000e-01   7.4168613e-01   9.3228733e-01   7.8212443e-01
   8.5233787e-01   8.0000000e-01   7.4154235e-01   9.3263103e-01   7.8200571e-01
   8.5297748e-01   8.0000000e-01   7.4140288e-01   9.3297362e-01   7.8188846e-01
   8.5361709e-01   8.0000000e-01   7.4126809e-01   9.3331497e-01   7.8177283e-01
   8.5425671e-01   8.0000000e-01   7.4113763e-01   9.3365511e-01   7.8165872e-01
   8.5489632e-01   8.0000000e-01   7.4101142e-01   9.3399405e-01   7.8154612e-01
   8.5553593e-01   8.0000000e-01   7.4088967e-01   9.3433167e-01   7.8143513e-01
   8.5617554e-01   8.0000000e-01   7.4077236e-01   9.3466795e-01   7.8132577e-01
   8.5681515e-01   8.0000000e-01   7.4065926e-01   9.3500290e-01   7.8121797e-01
   8.5745476e-01   8.0000000e-01   7.4055037e-01   9.3533651e-01   7.8111177e-01
   8.5809438e-01   8.0000000e-01   7.4044603e-01   9.3566859e-01   7.8100732e-01
   8.5873399e-01   8.0000000e-01   7.4034584e-01   9.3599926e-01   7.8090448e-01
   8.5937360e-01   8.0000000e-01   7.4024976e-01   9.3632848e-01   7.8080327e-01
   8.6001321e-01   8.0000000e-01   7.4015808e-01   9.3665611e-01   7.8070382e-01
   8.6065282e-01   8.0000000e-01   7.4007061e-01   9.3698217e-01   7.8060608e-01
   8.6129243e-01   8.0000000e-01   7.3998720e-01   9.3730668e-01   7.8051002e-01
   8.6193205e-01   8.0000000e-01   7.3990794e-01   9.3762956e-01   7.8041570e-01
   8.6257166e-01   8.0000000e-01   7.3983300e-01   9.3795069e-01   7.8032322e-01
   8.6321127e-01   8.0000000e-01   7.3976204e-01   9.3827017e-01   7.8023246e-01
   8.6385088e-01   8.0000000e-01   7.3969505e-01   9.3858795e-01   7.8014343e-01
   8.6449049e-01   8.0000000e-01   7.3963239e-01   9.3890385e-01   7.8005633e-01
   8.6513011e-01   8.0000000e-01   7.3957368e-01   9.3921798e-01   7.7997101e-01
   8.6576972e-01   8.0000000e-01   7.3951887e-01   9.3953031e-01   7.7988747e-01
   8.6640933e-01   8.0000000e-01   7.3946815e-01   9.3984071e-01   7.7980583e-01
   8.6704894e-01   8.0000000e-01   7.3942147e-01   9.4014916e-01   7.7972609e-01
   8.6768855e-01   8.0000000e-01   7.3937863e-01   9.4045571e-01   7.7964818e-01
   8.6832816e-01   8.0000000e-01   7.3933964e-01   9.4076030e-01   7.7957214e-01
   8.6896778e-01   8.0000000e-01   7.3930477e-01   9.4106275e-01   7.7949813e-01
   8.6960739e-01   8.0000000e-01   7.3927366e-01   9.4136319e-01   7.7942599e-01
   8.7024700e-01   8.0000000e-01   7.3924628e-01   9.4166160e-01   7.7935574e-01
   8.7088661e-01   8.0000000e-01   7.3922289e-01   9.4195778e-01   7.7928753e-01
   8.7152622e-01   8.0000000e-01   7.3920327e-01   9.4225180e-01   7.7922130e-01
   8.7216583e-01   8.0000000e-01   7.3918732e-01   9.4254367e-01   7.7915699e-01
   8.7280545e-01   8.0000000e-01   7.3917512e-01   9.4283330e-01   7.7909470e-01
   8.7344506e-01   8.0000000e-01   7.3916677e-01   9.4312056e-01   7.7903450e-01
   8.7408467e-01   8.0000000e-01   7.3916200e-01   9.4340558e-01   7.7897628e-01
   8.7472428e-01   8.0000000e-01   7.3916077e-01   9.4368832e-01   7.7892004e-01
   8.7536389e-01   8.0000000e-01   7.3916342e-01   9.4396852e-01   7.7886600e-01
   8.7600350e-01   8.0000000e-01   7.3916958e-01   9.4424635e-01   7.7881399e-01
   8.7664312e-01   8.0000000e-01   7.3917920e-01   9.4452181e-01   7.7876400e-01
   8.7728273e-01   8.0000000e-01   7.3919247e-01   9.4479471e-01   7.7871617e-01
   8.7792234e-01   8.0000000e-01   7.3920931e-01   9.4506504e-01   7.7867050e-01
   8.7856195e-01   8.0000000e-01   7.3922952e-01   9.4533288e-01   7.7862689e-01
   8.7920156e-01   8.0000000e-01   7.3925316e-01   9.4559816e-01   7.7858540e-01
   8.7984117e-01   8.0000000e-01   7.3928041e-01   9.4586067e-01   7.7854618e-01
   8.8048079e-01   8.0000000e-01   7.3931096e-01   9.4612058e-01   7.7850908e-01
   8.8112040e-01   8.0000000e-01   7.3934478e-01   9.4637787e-01   7.7847409e-01
   8.8176001e-01   8.0000000e-01   7.3938211e-01   9.4663229e-01   7.7844141e-01
   8.8239962e-01   8.0000000e-01   7.3942272e-01   9.4688394e-01   7.7841092e-01
   8.8303923e-01   8.0000000e-01   7.3946651e-01   9.4713288e-01   7.7838260e-01
   8.8367884e-01   8.0000000e-01   7.3951359e-01   9.4737894e-01   7.7835653e-01
   8.8431846e-01   8.0000000e-01   7.3956399e-01   9.4762203e-01   7.7833278e-01
   8.8495807e-01   8.0000000e-01   7.3961748e-01   9.4786228e-01   7.7831123e-01
   8.8559768e-01   8.0000000e-01   7.3967404e-01   9.4809968e-01   7.7829188e-01
   8.8623729e-01   8.0000000e-01   7.3973394e-01   9.4833388e-01   7.7827499e-01
   8.8687690e-01   8.0000000e-01   7.3979685e-01   9.4856514e-01   7.7826032e-01
   8.8751651e-01   8.0000000e-01   7.3986273e-01   9.4879344e-01   7.7824790e-01
   8.8815613e-01   8.0000000e-01   7.3993173e-01   9.4901856e-01   7.7823787e-01
   8.8879574e-01   8.0000000e-01   7.4000377e-01   9.4924051e-01   7.7823021e-01
   8.8943535e-01   8.0000000e-01   7.4007869e-01   9.4945940e-01   7.7822482e-01
   8.9007496e-01   8.0000000e-01   7.4015651e-01   9.4967513e-01   7.7822177e-01
   8.9071457e-01   8.0000000e-01   7.4023739e-01   9.4988747e-01   7.7822120e-01
   8.9135418e-01   8.0000000e-01   7.4032105e-01   9.5009664e-01   7.7822295e-01
   8.9199380e-01   8.0000000e-01   7.4040747e-01   9.5030261e-01   7.7822702e-01
   8.9263341e-01   8.0000000e-01   7.4049683e-01   9.5050507e-01   7.7823362e-01
   8.9327302e-01   8.0000000e-01   7.4058894e-01   9.5070421e-01   7.7824260e-01
   8.9391263e-01   8.0000000e-01   7.4068371e-01   9.5090005e-01   7.7825394e-01
   8.9455224e-01   8.0000000e-01   7.4078122e-01   9.5109242e-01   7.7826775e-01
   8.9519185e-01   8.0000000e-01   7.4088147e-01   9.5128122e-01   7.7828407e-01
   8.9583147e-01   8.0000000e-01   7.4098429e-01   9.5146663e-01   7.7830277e-01
   8.9647108e-01   8.0000000e-01   7.4108964e-01   9.5164860e-01   7.7832388e-01
   8.9711069e-01   8.0000000e-01   7.4119774e-01   9.5182676e-01   7.7834763e-01
   8.9775030e-01   8.0000000e-01   7.4130830e-01   9.5200143e-01   7.7837379e-01
   8.9838991e-01   8.0000000e-01   7.4142129e-01   9.5217258e-01   7.7840237e-01
   8.9902952e-01   8.0000000e-01   7.4153683e-01   9.5233994e-01   7.7843355e-01
   8.9966914e-01   8.0000000e-01   7.4165483e-01   9.5250357e-01   7.7846726e-01
   9.0030875e-01   8.0000000e-01   7.4177516e-01   9.5266359e-01   7.7850342e-01
   9.0094836e-01   8.0000000e-01   7.4189784e-01   9.5281987e-01   7.7854210e-01
   9.0158797e-01   8.0000000e-01   7.4202296e-01   9.5297217e-01   7.7858344e-01
   9.0222758e-01   8.0000000e-01   7.4215031e-01   9.5312077e-01   7.7862725e-01
   9.0286720e-01   8.0000000e-01   7.4227985e-01   9.5326562e-01   7.7867356e-01
   9.0350681e-01   8.0000000e-01   7.4241175e-01   9.5340637e-01   7.7872257e-01
   9.0414642e-01   8.0000000e-01   7.4254581e-01   9.5354325e-01   7.7877412e-01
   9.0478603e-01   8.0000000e-01   7.4268196e-01   9.5367630e-01   7.7882819e-01
   9.0542564e-01   8.0000000e-01   7.4282027e-01   9.5380531e-01   7.7888489e-01
   9.0606525e-01   8.0000000e-01   7.4296072e-01   9.5393020e-01   7.7894426e-01
   9.0670487e-01   8.0000000e-01   7.4310316e-01   9.5405116e-01   7.7900616e-01
   9.0734448e-01   8.0000000e-01   7.4324758e-01   9.5416815e-01   7.7907061e-01
   9.0798409e-01   8.0000000e-01   7.4339410e-01   9.5428077e-01   7.7913786e-01
   9.0862370e-01   8.0000000e-01   7.4354251e-01   9.5438937e-01   7.7920767e-01
   9.0926331e-01   8.0000000e-01   7.4369277e-01   9.5449394e-01   7.7928003e-01
   9.0990292e-01   8.0000000e-01   7.4384498e-01   9.5459415e-01   7.7935515e-01
   9.1054254e-01   8.0000000e-01   7.4399904e-01   9.5469012e-01   7.7943293e-01
   9.1118215e-01   8.0000000e-01   7.4415484e-01   9.5478196e-01   7.7951328e-01
   9.1182176e-01   8.0000000e-01   7.4431242e-01   9.5486953e-01   7.7959630e-01
   9.1246137e-01   8.0000000e-01   7.4447180e-01   9.5495260e-01   7.7968211e-01
   9.1310098e-01   8.0000000e-01   7.4463282e-01   9.5503146e-01   7.7977052e-01
   9.1374059e-01   8.0000000e-01   7.4479546e-01   9.5510608e-01   7.7986154e-01
   9.1438021e-01   8.0000000e-01   7.4495982e-01   9.5517604e-01   7.7995541e-01
   9.1501982e-01   8.0000000e-01   7.4512574e-01   9.5524165e-01   7.8005192e-01
   9.1565943e-01   8.0000000e-01   7.4529317e-01   9.5530295e-01   7.8015106e-01
   9.1629904e-01   8.0000000e-01   7.4546215e-01   9.5535967e-01   7.8025296e-01
   9.1693865e-01   8.0000000e-01   7.4563264e-01   9.5541179e-01   7.8035763e-01
   9.1757826e-01   8.0000000e-01   7.4580453e-01   9.5545951e-01   7.8046494e-01
   9.1821788e-01   8.0000000e-01   7.4597781e-01   9.5550276e-01   7.8057493e-01
   9.1885749e-01   8.0000000e-01   7.4615255e-01   9.5554114e-01   7.8068780e-01
   9.1949710e-01   8.0000000e-01   7.4632858e-01   9.5557504e-01   7.8080333e-01
   9.2013671e-01   8.0000000e-01   7.4650587e-01   9.5560443e-01   7.8092151e-01
   9.2077632e-01   8.0000000e-01   7.4668449e-01   9.5562897e-01   7.8104256e-01
   9.2141593e-01   8.0000000e-01   7.4686434e-01   9.5564881e-01   7.8116634e-01
   9.2205555e-01   8.0000000e-01   7.4704534e-01   9.5566408e-01   7.8129280e-01
   9.2269516e-01   8.0000000e-01   7.4722751e-01   9.5567459e-01   7.8142201e-01
   9.2333477e-01   8.0000000e-01   7.4741084e-01   9.5568015e-01   7.8155409e-01
   9.2397438e-01   8.0000000e-01   7.4759523e-01   9.5568105e-01   7.8168885e-01
   9.2461399e-01   8.0000000e-01   7.4778063e-01   9.5567729e-01   7.8182629e-01
   9.2525360e-01   8.0000000e-01   7.4796712e-01   9.5566837e-01   7.8196667e-01
   9.2589322e-01   8.0000000e-01   7.4815457e-01   9.5565470e-01   7.8210976e-01
   9.2653283e-01   8.0000000e-01   7.4834293e-01   9.5563628e-01   7.8225554e-01
   9.2717244e-01   8.0000000e-01   7.4853222e-01   9.5561283e-01   7.8240416e-01
   9.2781205e-01   8.0000000e-01   7.4872240e-01   9.5558437e-01   7.8255561e-01
   9.2845166e-01   8.0000000e-01   7.4891339e-01   9.5555109e-01   7.8270976e-01
   9.2909127e-01   8.0000000e-01   7.4910518e-01   9.5551291e-01   7.8286664e-01
   9.2973089e-01   8.0000000e-01   7.4929777e-01   9.5546945e-01   7.8302647e-01
   9.3037050e-01   8.0000000e-01   7.4949107e-01   9.5542111e-01   7.8318899e-01
   9.3101011e-01   8.0000000e-01   7.4968504e-01   9.5536788e-01   7.8335422e-01
   9.3164972e-01   8.0000000e-01   7.4987971e-01   9.5530935e-01   7.8352237e-01
   9.3228933e-01   8.0000000e-01   7.5007499e-01   9.5524575e-01   7.8369330e-01
   9.3292894e-01   8.0000000e-01   7.5027085e-01   9.5517720e-01   7.8386693e-01
   9.3356856e-01   8.0000000e-01   7.5046727e-01   9.5510349e-01   7.8404337e-01
   9.3420817e-01   8.0000000e-01   7.5066422e-01   9.5502445e-01   7.8422269e-01
   9.3484778e-01   8.0000000e-01   7.5086164e-01   9.5494040e-01   7.8440473e-01
   9.3548739e-01   8.0000000e-01   7.5105951e-01   9.5485131e-01   7.8458948e-01
   9.3612700e-01   8.0000000e-01   7.5125781e-01   9.5475667e-01   7.8477720e-01
   9.3676661e-01   8.0000000e-01   7.5145648e-01   9.5465694e-01   7.8496765e-01
   9.3740623e-01   8.0000000e-01   7.5165549e-01   9.5455212e-01   7.8516080e-01
   9.3804584e-01   8.0000000e-01   7.5185482e-01   9.5444190e-01   7.8535682e-01
   9.3868545e-01   8.0000000e-01   7.5205443e-01   9.5432633e-01   7.8555567e-01
   9.3932506e-01   8.0000000e-01   7.5225428e-01   9.5420562e-01   7.8575723e-01
   9.3996467e-01   8.0000000e-01   7.5245433e-01   9.5407966e-01   7.8596154e-01
   9.4060429e-01   8.0000000e-01   7.5265456e-01   9.5394808e-01   7.8616879e-01
   9.4124390e-01   8.0000000e-01   7.5285493e-01   9.5381133e-01   7.8637874e-01
   9.4188351e-01   8.0000000e-01   7.5305541e-01   9.5366937e-01   7.8659139e-01
   9.4252312e-01   8.0000000e-01   7.5325596e-01   9.5352176e-01   7.8680696e-01
   9.4316273e-01   8.0000000e-01   7.5345654e-01   9.5336881e-01   7.8702529e-01
   9.4380234e-01   8.0000000e-01   7.5365714e-01   9.5321061e-01   7.8724631e-01
   9.4444196e-01   8.0000000e-01   7.5385770e-01   9.5304693e-01   7.8747014e-01
   9.4508157e-01   8.0000000e-01   7.5405821e-01   9.5287765e-01   7.8769682e-01
   9.4572118e-01   8.0000000e-01   7.5425862e-01   9.5270308e-01   7.8792620e-01
   9.4636079e-01   8.0000000e-01   7.5445891e-01   9.5252321e-01   7.8815826e-01
   9.4700040e-01   8.0000000e-01   7.5465903e-01   9.5233747e-01   7.8839328e-01
   9.4764001e-01   8.0000000e-01   7.5485896e-01   9.5214640e-01   7.8863098e-01
   9.4827963e-01   8.0000000e-01   7.5505867e-01   9.5195000e-01   7.8887136e-01
   9.4891924e-01   8.0000000e-01   7.5525812e-01   9.5174791e-01   7.8911457e-01
   9.4955885e-01   8.0000000e-01   7.5545727e-01   9.5154024e-01   7.8936057e-01
   9.5019846e-01   8.0000000e-01   7.5565611e-01   9.5132720e-01   7.8960923e-01
   9.5083807e-01   8.0000000e-01   7.5585460e-01   9.5110865e-01   7.8986060e-01
   9.5147768e-01   8.0000000e-01   7.5605269e-01   9.5088427e-01   7.9011486e-01
   9.5211730e-01   8.0000000e-01   7.5625037e-01   9.5065448e-01   7.9037176e-01
   9.5275691e-01   8.0000000e-01   7.5644762e-01   9.5041929e-01   7.9063131e-01
   9.5339652e-01   8.0000000e-01   7.5664437e-01   9.5017820e-01   7.9089373e-01
   9.5403613e-01   8.0000000e-01   7.5684060e-01   9.4993159e-01   7.9115883e-01
   9.5467574e-01   8.0000000e-01   7.5703632e-01   9.4967954e-01   7.9142656e-01
   9.5531535e-01   8.0000000e-01   7.5723145e-01   9.4942179e-01   7.9169704e-01
   9.5595497e-01   8.0000000e-01   7.5742596e-01   9.4915826e-01   7.9197030e-01
   9.5659458e-01   8.0000000e-01   7.5761986e-01   9.4888928e-01   7.9224617e-01
   9.5723419e-01   8.0000000e-01   7.5781311e-01   9.4861480e-01   7.9252466e-01
   9.5787380e-01   8.0000000e-01   7.5800563e-01   9.4833430e-01   7.9280602e-01
   9.5851341e-01   8.0000000e-01   7.5819744e-01   9.4804832e-01   7.9308997e-01
   9.5915302e-01   8.0000000e-01   7.5838852e-01   9.4775685e-01   7.9337651e-01
   9.5979264e-01   8.0000000e-01   7.5857879e-01   9.4745951e-01   7.9366582e-01
   9.6043225e-01   8.0000000e-01   7.5876825e-01   9.4715647e-01   7.9395779e-01
   9.6107186e-01   8.0000000e-01   7.5895689e-01   9.4684794e-01   7.9425233e-01
   9.6171147e-01   8.0000000e-01   7.5914466e-01   9.4653374e-01   7.9454951e-01
   9.6235108e-01   8.0000000e-01   7.5933150e-01   9.4621361e-01   7.9484944e-01
   9.6299069e-01   8.0000000e-01   7.5951744e-01   9.4588797e-01   7.9515191e-01
   9.6363031e-01   8.0000000e-01   7.5970245e-01   9.4555680e-01   7.9545693e-01
   9.6426992e-01   8.0000000e-01   7.5988642e-01   9.4521962e-01   7.9576471e-01
   9.6490953e-01   8.0000000e-01   7.6006940e-01   9.4487684e-01   7.9607505e-01
   9.6554914e-01   8.0000000e-01   7.6025138e-01   9.4452853e-01   7.9638790e-01
   9.6618875e-01   8.0000000e-01   7.6043227e-01   9.4417443e-01   7.9670339e-01
   9.6682836e-01   8.0000000e-01   7.6061204e-01   9.4381449e-01   7.9702151e-01
   9.6746798e-01   8.0000000e-01   7.6079073e-01   9.4344903e-01   7.9734212e-01
   9.6810759e-01   8.0000000e-01   7.6096829e-01   9.4307799e-01   7.9766524e-01
   9.6874720e-01   8.0000000e-01   7.6114462e-01   9.4270089e-01   7.9799107e-01
   9.6938681e-01   8.0000000e-01   7.6131978e-01   9.4231826e-01   7.9831936e-01
   9.7002642e-01   8.0000000e-01   7.6149375e-01   9.4193011e-01   7.9865010e-01
   9.7066603e-01   8.0000000e-01   7.6166643e-01   9.4153604e-01   7.9898346e-01
   9.7130565e-01   8.0000000e-01   7.6183782e-01   9.4113626e-01   7.9931934e-01
   9.7194526e-01   8.0000000e-01   7.6200796e-01   9.4073096e-01   7.9965763e-01
   9.7258487e-01   8.0000000e-01   7.6217677e-01   9.4031997e-01   7.9999842e-01
   9.7322448e-01   8.0000000e-01   7.6234418e-01   9.3990306e-01   8.0034179e-01
   9.7386409e-01   8.0000000e-01   7.6251025e-01   9.3948063e-01   8.0068755e-01
   9.7450370e-01   8.0000000e-01   7.6267497e-01   9.3905270e-01   8.0103570e-01
   9.7514332e-01   8.0000000e-01   7.6283818e-01   9.3861874e-01   8.0138644e-01
   9.7578293e-01   8.0000000e-01   7.6299997e-01   9.3817922e-01   8.0173956e-01
   9.7642254e-01   8.0000000e-01   7.6316034e-01   9.3773421e-01   8.0209503e-01
   9.7706215e-01   8.0000000e-01   7.6331919e-01   9.3728342e-01   8.0245297e-01
   9.7770176e-01   8.0000000e-01   7.6347648e-01   9.3682686e-01   8.0281335e-01
   9.7834138e-01   8.0000000e-01   7.6363229e-01   9.3636482e-01   8.0317604e-01
   9.7898099e-01   8.0000000e-01   7.6378656e-01   9.3589725e-01   8.0354107e-01
   9.7962060e-01   8.0000000e-01   7.6393916e-01   9.3542370e-01   8.0390860e-01
   9.8026021e-01   8.0000000e-01   7.6409021e-01   9.3494470e-01   8.0427840e-01
   9.8089982e-01   8.0000000e-01   7.6423967e-01   9.3446025e-01   8.0465047e-01
   9.8153943e-01   8.0000000e-01   7.6438742e-01   9.3396994e-01   8.0502497e-01
   9.8217905e-01   8.0000000e-01   7.6453350e-01   9.3347405e-01   8.0540177e-01
   9.8281866e-01   8.0000000e-01   7.6467795e-01   9.3297273e-01   8.0578079e-01
   9.8345827e-01   8.0000000e-01   7.6482068e-01   9.3246581e-01   8.0616211e-01
   9.8409788e-01   8.0000000e-01   7.6496161e-01   9.3195311e-01   8.0654579e-01
   9.8473749e-01   8.0000000e-01   7.6510085e-01   9.3143502e-01   8.0693165e-01
   9.8537710e-01   8.0000000e-01   7.6523838e-01   9.3091154e-01   8.0731968e-01
   9.8601672e-01   8.0000000e-01   7.6537400e-01   9.3038216e-01   8.0771009e-01
   9.8665633e-01   8.0000000e-01   7.6550785e-01   9.2984739e-01   8.0810266e-01
   9.8729594e-01   8.0000000e-01   7.6563994e-01   9.2930728e-01   8.0849736e-01
   9.8793555e-01   8.0000000e-01   7.6577013e-01   9.2876151e-01   8.0889430e-01
   9.8857516e-01   8.0000000e-01   7.6589843e-01   9.2821018e-01   8.0929344e-01
   9.8921477e-01   8.0000000e-01   7.6602491e-01   9.2765354e-01   8.0969467e-01
   9.8985439e-01   8.0000000e-01   7.6614952e-01   9.2709151e-01   8.1009801e-01
   9.9049400e-01   8.0000000e-01   7.6627211e-01   9.2652373e-01   8.1050359e-01
   9.9113361e-01   8.0000000e-01   7.6639282e-01   9.2595069e-01   8.1091121e-01
   9.9177322e-01   8.0000000e-01   7.6651164e-01   9.2537240e-01   8.1132086e-01
   9.9241283e-01   8.0000000e-01   7.6662841e-01   9.2478844e-01   8.1173269e-01
   9.9305244e-01   8.0000000e-01   7.6674320e-01   9.2419914e-01   8.1214657e-01
   9.9369206e-01   8.0000000e-01   7.6685606e-01   9.2360464e-01   8.1256242e-01
   9.9433167e-01   8.0000000e-01   7.6696689e-01   9.2300474e-01   8.1298033e-01
   9.9497128e-01   8.0000000e-01   7.6707562e-01   9.2239933e-01   8.1340030e-01
   9.9561089e-01   8.0000000e-01   7.6718238e-01   9.2178877e-01   8.1382222e-01
   9.9625050e-01   8.0000000e-01   7.6728714e-01   9.2117307e-01   8.1424605e-01
   9.9689011e-01   8.0000000e-01   7.6738968e-01   9.2055173e-01   8.1467198e-01
   9.9752973e-01   8.0000000e-01   7.6749020e-01   9.1992528e-01   8.1509979e-01
   9.9816934e-01   8.0000000e-01   7.6758868e-01   9.1929374e-01   8.1552948e-01
   9.9880895e-01   8.0000000e-01   7.6768499e-01   9.1865684e-01   8.1596113e-01
   9.9944856e-01   8.0000000e-01   7.6777915e-01   9.1801467e-01   8.1639469e-01
   1.0000882e+00   8.0000000e-01   7.6787123e-01   9.1736749e-01   8.1683007e-01
   1.0007278e+00   8.0000000e-01   7.6796119e-01   9.1671520e-01   8.1726728e-01
   1.0013674e+00   8.0000000e-01   7.6804887e-01   9.1605751e-01   8.1770643e-01
   1.0020070e+00   8.0000000e-01   7.6813444e-01   9.1539487e-01   8.1814734e-01
   1.0026466e+00   8.0000000e-01   7.6821790e-01   9.1472729e-01   8.1859000e-01
   1.0032862e+00   8.0000000e-01   7.6829904e-01   9.1405438e-01   8.1903453e-01
   1.0039258e+00   8.0000000e-01   7.6837801e-01   9.1337649e-01   8.1948081e-01
   1.0045655e+00   8.0000000e-01   7.6845482e-01   9.1269373e-01   8.1992878e-01
   1.0052051e+00   8.0000000e-01   7.6852937e-01   9.1200591e-01   8.2037850e-01
   1.0058447e+00   8.0000000e-01   7.6860162e-01   9.1131297e-01   8.2082997e-01
   1.0064843e+00   8.0000000e-01   7.6867170e-01   9.1061525e-01   8.2128307e-01
   1.0071239e+00   8.0000000e-01   7.6873958e-01   9.0991273e-01   8.2173780e-01
   1.0077635e+00   8.0000000e-01   7.6880503e-01   9.0920499e-01   8.2219430e-01
   1.0084031e+00   8.0000000e-01   7.6886829e-01   9.0849253e-01   8.2265237e-01
   1.0090427e+00   8.0000000e-01   7.6892933e-01   9.0777538e-01   8.2311200e-01
   1.0096823e+00   8.0000000e-01   7.6898800e-01   9.0705324e-01   8.2357327e-01
   1.0103220e+00   8.0000000e-01   7.6904436e-01   9.0632629e-01   8.2403613e-01
   1.0109616e+00   8.0000000e-01   7.6909848e-01   9.0559473e-01   8.2450048e-01
   1.0116012e+00   8.0000000e-01   7.6915030e-01   9.0485846e-01   8.2496636e-01
   1.0122408e+00   8.0000000e-01   7.6919970e-01   9.0411727e-01   8.2543381e-01
   1.0128804e+00   8.0000000e-01   7.6924685e-01   9.0337156e-01   8.2590271e-01
   1.0135200e+00   8.0000000e-01   7.6929173e-01   9.0262134e-01   8.2637302e-01
   1.0141596e+00   8.0000000e-01   7.6933415e-01   9.0186625e-01   8.2684487e-01
   1.0147992e+00   8.0000000e-01   7.6937426e-01   9.0110664e-01   8.2731811e-01
   1.0154389e+00   8.0000000e-01   7.6941209e-01   9.0034263e-01   8.2779272e-01
   1.0160785e+00   8.0000000e-01   7.6944754e-01   8.9957402e-01   8.2826873e-01
   1.0167181e+00   8.0000000e-01   7.6948057e-01   8.9880082e-01   8.2874613e-01
   1.0173577e+00   8.0000000e-01   7.6951131e-01   8.9802329e-01   8.2922484e-01
   1.0179973e+00   8.0000000e-01   7.6953975e-01   8.9724144e-01   8.2970483e-01
   1.0186369e+00   8.0000000e-01   7.6956567e-01   8.9645492e-01   8.3018619e-01
   1.0192765e+00   8.0000000e-01   7.6958929e-01   8.9566418e-01   8.3066880e-01
   1.0199161e+00   8.0000000e-01   7.6961061e-01   8.9486924e-01   8.3115261e-01
   1.0205557e+00   8.0000000e-01   7.6962946e-01   8.9406985e-01   8.3163770e-01
   1.0211954e+00   8.0000000e-01   7.6964594e-01   8.9326619e-01   8.3212401e-01
   1.0218350e+00   8.0000000e-01   7.6966010e-01   8.9245844e-01   8.3261145e-01
   1.0224746e+00   8.0000000e-01   7.6967189e-01   8.9164651e-01   8.3310006e-01
   1.0231142e+00   8.0000000e-01   7.6968120e-01   8.9083025e-01   8.3358986e-01
   1.0237538e+00   8.0000000e-01   7.6968820e-01   8.9001000e-01   8.3408074e-01
   1.0243934e+00   8.0000000e-01   7.6969289e-01   8.8918580e-01   8.3457268e-01
   1.0250330e+00   8.0000000e-01   7.6969506e-01   8.8835731e-01   8.3506576e-01
   1.0256726e+00   8.0000000e-01   7.6969489e-01   8.8752490e-01   8.3555986e-01
   1.0263123e+00   8.0000000e-01   7.6969242e-01   8.8668863e-01   8.3605495e-01
   1.0269519e+00   8.0000000e-01   7.6968751e-01   8.8584836e-01   8.3655107e-01
   1.0275915e+00   8.0000000e-01   7.6968018e-01   8.8500412e-01   8.3704818e-01
   1.0282311e+00   8.0000000e-01   7.6967054e-01   8.8415614e-01   8.3754622e-01
   1.0288707e+00   8.0000000e-01   7.6965857e-01   8.8330441e-01   8.3804517e-01
   1.0295103e+00   8.0000000e-01   7.6964409e-01   8.8244869e-01   8.3854508e-01
   1.0301499e+00   8.0000000e-01   7.6962731e-01   8.8158934e-01   8.3904585e-01
   1.0307895e+00   8.0000000e-01   7.6960824e-01   8.8072641e-01   8.3954745e-01
   1.0314291e+00   8.0000000e-01   7.6958670e-01   8.7985967e-01   8.4004992e-01
   1.0320688e+00   8.0000000e-01   7.6956280e-01   8.7898932e-01   8.4055320e-01
   1.0327084e+00   8.0000000e-01   7.6953662e-01   8.7811550e-01   8.4105724e-01
   1.0333480e+00   8.0000000e-01   7.6950808e-01   8.7723814e-01   8.4156204e-01
   1.0339876e+00   8.0000000e-01   7.6947710e-01   8.7635716e-01   8.4206761e-01
   1.0346272e+00   8.0000000e-01   7.6944385e-01   8.7547283e-01   8.4257387e-01
   1.0352668e+00   8.0000000e-01   7.6940833e-01   8.7458519e-01   8.4308080e-01
   1.0359064e+00   8.0000000e-01   7.6937033e-01   8.7369397e-01   8.4358843e-01
   1.0365460e+00   8.0000000e-01   7.6933006e-01   8.7279951e-01   8.4409669e-01
   1.0371857e+00   8.0000000e-01   7.6928753e-01   8.7190187e-01   8.4460555e-01
   1.0378253e+00   8.0000000e-01   7.6924264e-01   8.7100092e-01   8.4511500e-01
   1.0384649e+00   8.0000000e-01   7.6919540e-01   8.7009672e-01   8.4562503e-01
   1.0391045e+00   8.0000000e-01   7.6914593e-01   8.6918948e-01   8.4613558e-01
   1.0397441e+00   8.0000000e-01   7.6909420e-01   8.6827917e-01   8.4664664e-01
   1.0403837e+00   8.0000000e-01   7.6904006e-01   8.6736564e-01   8.4715821e-01
   1.0410233e+00   8.0000000e-01   7.6898370e-01   8.6644918e-01   8.4767023e-01
   1.0416629e+00   8.0000000e-01   7.6892515e-01   8.6552985e-01   8.4818268e-01
   1.0423025e+00   8.0000000e-01   7.6886423e-01   8.6460746e-01   8.4869555e-01
   1.0429422e+00   8.0000000e-01   7.6880107e-01   8.6368221e-01   8.4920881e-01
   1.0435818e+00   8.0000000e-01   7.6873574e-01   8.6275422e-01   8.4972242e-01
   1.0442214e+00   8.0000000e-01   7.6866816e-01   8.6182343e-01   8.5023636e-01
   1.0448610e+00   8.0000000e-01   7.6859828e-01   8.6088981e-01   8.5075063e-01
   1.0455006e+00   8.0000000e-01   7.6852625e-01   8.5995358e-01   8.5126517e-01
   1.0461402e+00   8.0000000e-01   7.6845208e-01   8.5901480e-01   8.5177996e-01
   1.0467798e+00   8.0000000e-01   7.6837557e-01   8.5807324e-01   8.5229499e-01
   1.0474194e+00   8.0000000e-01   7.6829695e-01   8.5712921e-01   8.5281023e-01
   1.0480590e+00   8.0000000e-01   7.6821621e-01   8.5618276e-01   8.5332563e-01
   1.0486987e+00   8.0000000e-01   7.6813326e-01   8.5523379e-01   8.5384120e-01
   1.0493383e+00   8.0000000e-01   7.6804813e-01   8.5428239e-01   8.5435689e-01
   1.0499779e+00   8.0000000e-01   7.6796093e-01   8.5332872e-01   8.5487268e-01
   1.0506175e+00   8.0000000e-01   7.6787164e-01   8.5237277e-01   8.5538854e-01
   1.0512571e+00   8.0000000e-01   7.6778012e-01   8.5141446e-01   8.5590445e-01
   1.0518967e+00   8.0000000e-01   7.6768657e-01   8.5045401e-01   8.5642038e-01
   1.0525363e+00   8.0000000e-01   7.6759101e-01   8.4949148e-01   8.5693630e-01
   1.0531759e+00   8.0000000e-01   7.6749326e-01   8.4852674e-01   8.5745220e-01
   1.0538156e+00   8.0000000e-01   7.6739349e-01   8.4755998e-01   8.5796803e-01
   1.0544552e+00   8.0000000e-01   7.6729173e-01   8.4659128e-01   8.5848377e-01
   1.0550948e+00   8.0000000e-01   7.6718792e-01   8.4562061e-01   8.5899941e-01
   1.0557344e+00   8.0000000e-01   7.6708204e-01   8.4464799e-01   8.5951490e-01
   1.0563740e+00   8.0000000e-01   7.6697422e-01   8.4367359e-01   8.6003023e-01
   1.0570136e+00   8.0000000e-01   7.6686448e-01   8.4269745e-01   8.6054537e-01
   1.0576532e+00   8.0000000e-01   7.6675264e-01   8.4171944e-01   8.6106028e-01
   1.0582928e+00   8.0000000e-01   7.6663890e-01   8.4073980e-01   8.6157495e-01
   1.0589324e+00   8.0000000e-01   7.6652329e-01   8.3975858e-01   8.6208935e-01
   1.0595721e+00   8.0000000e-01   7.6640570e-01   8.3877573e-01   8.6260344e-01
   1.0602117e+00   8.0000000e-01   7.6628618e-01   8.3779134e-01   8.6311720e-01
   1.0608513e+00   8.0000000e-01   7.6616485e-01   8.3680552e-01   8.6363061e-01
   1.0614909e+00   8.0000000e-01   7.6604165e-01   8.3581829e-01   8.6414365e-01
   1.0621305e+00   8.0000000e-01   7.6591652e-01   8.3482963e-01   8.6465626e-01
   1.0627701e+00   8.0000000e-01   7.6578961e-01   8.3383969e-01   8.6516844e-01
   1.0634097e+00   8.0000000e-01   7.6566094e-01   8.3284854e-01   8.6568018e-01
   1.0640493e+00   8.0000000e-01   7.6553038e-01   8.3185612e-01   8.6619139e-01
   1.0646890e+00   8.0000000e-01   7.6539806e-01   8.3086256e-01   8.6670210e-01
   1.0653286e+00   8.0000000e-01   7.6526404e-01   8.2986794e-01   8.6721228e-01
   1.0659682e+00   8.0000000e-01   7.6512825e-01   8.2887227e-01   8.6772187e-01
   1.0666078e+00   8.0000000e-01   7.6499070e-01   8.2787559e-01   8.6823085e-01
   1.0672474e+00   8.0000000e-01   7.6485149e-01   8.2687801e-01   8.6873922e-01
   1.0678870e+00   8.0000000e-01   7.6471065e-01   8.2587958e-01   8.6924696e-01
   1.0685266e+00   8.0000000e-01   7.6456803e-01   8.2488027e-01   8.6975397e-01
   1.0691662e+00   8.0000000e-01   7.6442383e-01   8.2388023e-01   8.7026028e-01
   1.0698058e+00   8.0000000e-01   7.6427804e-01   8.2287950e-01   8.7076589e-01
   1.0704455e+00   8.0000000e-01   7.6413060e-01   8.2187810e-01   8.7127070e-01
   1.0710851e+00   8.0000000e-01   7.6398158e-01   8.2087610e-01   8.7177472e-01
   1.0717247e+00   8.0000000e-01   7.6383104e-01   8.1987359e-01   8.7227795e-01
   1.0723643e+00   8.0000000e-01   7.6367897e-01   8.1887059e-01   8.7278033e-01
   1.0730039e+00   8.0000000e-01   7.6352531e-01   8.1786715e-01   8.7328180e-01
   1.0736435e+00   8.0000000e-01   7.6337021e-01   8.1686336e-01   8.7378239e-01
   1.0742831e+00   8.0000000e-01   7.6321367e-01   8.1585926e-01   8.7428209e-01
   1.0749227e+00   8.0000000e-01   7.6305561e-01   8.1485490e-01   8.7478078e-01
   1.0755624e+00   8.0000000e-01   7.6289614e-01   8.1385035e-01   8.7527850e-01
   1.0762020e+00   8.0000000e-01   7.6273530e-01   8.1284567e-01   8.7577524e-01
   1.0768416e+00   8.0000000e-01   7.6257306e-01   8.1184090e-01   8.7627092e-01
   1.0774812e+00   8.0000000e-01   7.6240943e-01   8.1083611e-01   8.7676551e-01
   1.0781208e+00   8.0000000e-01   7.6224451e-01   8.0983135e-01   8.7725905e-01
   1.0787604e+00   8.0000000e-01   7.6207830e-01   8.0882669e-01   8.7775149e-01
   1.0794000e+00   8.0000000e-01   7.6191072e-01   8.0782219e-01   8.7824271e-01
   1.0800396e+00   8.0000000e-01   7.6174191e-01   8.0681789e-01   8.7873279e-01
   1.0806792e+00   8.0000000e-01   7.6157190e-01   8.0581385e-01   8.7922171e-01
   1.0813189e+00   8.0000000e-01   7.6140062e-01   8.0481014e-01   8.7970936e-01
   1.0819585e+00   8.0000000e-01   7.6122816e-01   8.0380683e-01   8.8019574e-01
   1.0825981e+00   8.0000000e-01   7.6105455e-01   8.0280394e-01   8.8068088e-01
   1.0832377e+00   8.0000000e-01   7.6087981e-01   8.0180156e-01   8.8116471e-01
   1.0838773e+00   8.0000000e-01   7.6070390e-01   8.0079975e-01   8.8164715e-01
   1.0845169e+00   8.0000000e-01   7.6052693e-01   7.9979855e-01   8.8212826e-01
   1.0851565e+00   8.0000000e-01   7.6034893e-01   7.9879800e-01   8.8260803e-01
   1.0857961e+00   8.0000000e-01   7.6016982e-01   7.9779824e-01   8.8308629e-01
   1.0864358e+00   8.0000000e-01   7.5998972e-01   7.9679925e-01   8.8356313e-01
   1.0870754e+00   8.0000000e-01   7.5980865e-01   7.9580110e-01   8.8403855e-01
   1.0877150e+00   8.0000000e-01   7.5962660e-01   7.9480387e-01   8.8451244e-01
   1.0883546e+00   8.0000000e-01   7.5944359e-01   7.9380764e-01   8.8498477e-01
   1.0889942e+00   8.0000000e-01   7.5925970e-01   7.9281241e-01   8.8545559e-01
   1.0896338e+00   8.0000000e-01   7.5907494e-01   7.9181824e-01   8.8592486e-01
   1.0902734e+00   8.0000000e-01   7.5888927e-01   7.9082530e-01   8.8639243e-01
   1.0909130e+00   8.0000000e-01   7.5870280e-01   7.8983353e-01   8.8685842e-01
   1.0915526e+00   8.0000000e-01   7.5851554e-01   7.8884298e-01   8.8732280e-01
   1.0921923e+00   8.0000000e-01   7.5832747e-01   7.8785382e-01   8.8778541e-01
   1.0928319e+00   8.0000000e-01   7.5813866e-01   7.8686605e-01   8.8824632e-01
   1.0934715e+00   8.0000000e-01   7.5794914e-01   7.8587968e-01   8.8870554e-01
   1.0941111e+00   8.0000000e-01   7.5775893e-01   7.8489482e-01   8.8916299e-01
   1.0947507e+00   8.0000000e-01   7.5756802e-01   7.8391158e-01   8.8961858e-01
   1.0953903e+00   8.0000000e-01   7.5737649e-01   7.8292991e-01   8.9007240e-01
   1.0960299e+00   8.0000000e-01   7.5718437e-01   7.8194988e-01   8.9052444e-01
   1.0966695e+00   8.0000000e-01   7.5699162e-01   7.8097170e-01   8.9097448e-01
   1.0973092e+00   8.0000000e-01   7.5679834e-01   7.7999528e-01   8.9142267e-01
   1.0979488e+00   8.0000000e-01   7.5660454e-01   7.7902067e-01   8.9186899e-01
   1.0985884e+00   8.0000000e-01   7.5641023e-01   7.7804802e-01   8.9231332e-01
   1.0992280e+00   8.0000000e-01   7.5621544e-01   7.7707739e-01   8.9275563e-01
   1.0998676e+00   8.0000000e-01   7.5602023e-01   7.7610873e-01   8.9319601e-01
   1.1005072e+00   8.0000000e-01   7.5582460e-01   7.7514214e-01   8.9363439e-01
   1.1011468e+00   8.0000000e-01   7.5562857e-01   7.7417783e-01   8.9407060e-01
   1.1017864e+00   8.0000000e-01   7.5543220e-01   7.7321566e-01   8.9450479e-01
   1.1024260e+00   8.0000000e-01   7.5523551e-01   7.7225570e-01   8.9493694e-01
   1.1030657e+00   8.0000000e-01   7.5503851e-01   7.7129819e-01   8.9536686e-01
   1.1037053e+00   8.0000000e-01   7.5484125e-01   7.7034305e-01   8.9579464e-01
   1.1043449e+00   8.0000000e-01   7.5464375e-01   7.6939029e-01   8.9622031e-01
   1.1049845e+00   8.0000000e-01   7.5444605e-01   7.6844006e-01   8.9664375e-01
   1.1056241e+00   8.0000000e-01   7.5424816e-01   7.6749249e-01   8.9706488e-01
   1.1062637e+00   8.0000000e-01   7.5405012e-01   7.6654746e-01   8.9748382e-01
   1.1069033e+00   8.0000000e-01   7.5385197e-01   7.6560504e-01   8.9790056e-01
   1.1075429e+00   8.0000000e-01   7.5365372e-01   7.6466556e-01   8.9831482e-01
   1.1081825e+00   8.0000000e-01   7.5345541e-01   7.6372880e-01   8.9872682e-01
   1.1088222e+00   8.0000000e-01   7.5325707e-01   7.6279481e-01   8.9913653e-01
   1.1094618e+00   8.0000000e-01   7.5305874e-01   7.6186383e-01   8.9954379e-01
   1.1101014e+00   8.0000000e-01   7.5286043e-01   7.6093586e-01   8.9994862e-01
   1.1107410e+00   8.0000000e-01   7.5266218e-01   7.6001084e-01   9.0035109e-01
   1.1113806e+00   8.0000000e-01   7.5246402e-01   7.5908888e-01   9.0075112e-01
   1.1120202e+00   8.0000000e-01   7.5226598e-01   7.5817023e-01   9.0114856e-01
   1.1126598e+00   8.0000000e-01   7.5206810e-01   7.5725469e-01   9.0154356e-01
   1.1132994e+00   8.0000000e-01   7.5187038e-01   7.5634233e-01   9.0193611e-01
   1.1139391e+00   8.0000000e-01   7.5167289e-01   7.5543345e-01   9.0232598e-01
   1.1145787e+00   8.0000000e-01   7.5147564e-01   7.5452793e-01   9.0271330e-01
   1.1152183e+00   8.0000000e-01   7.5127866e-01   7.5362574e-01   9.0309810e-01
   1.1158579e+00   8.0000000e-01   7.5108197e-01   7.5272709e-01   9.0348025e-01
   1.1164975e+00   8.0000000e-01   7.5088563e-01   7.5183209e-01   9.0385967e-01
   1.1171371e+00   8.0000000e-01   7.5068965e-01   7.5094059e-01   9.0423650e-01
   1.1177767e+00   8.0000000e-01   7.5049404e-01   7.5005266e-01   9.0461071e-01
   1.1184163e+00   8.0000000e-01   7.5029889e-01   7.4916871e-01   9.0498202e-01
   1.1190559e+00   8.0000000e-01   7.5010419e-01   7.4828842e-01   9.0535067e-01
   1.1196956e+00   8.0000000e-01   7.4990995e-01   7.4741185e-01   9.0571664e-01
   1.1203352e+00   8.0000000e-01   7.4971624e-01   7.4653930e-01   9.0607974e-01
   1.1209748e+00   8.0000000e-01   7.4952309e-01   7.4567073e-01   9.0644000e-01
   1.1216144e+00   8.0000000e-01   7.4933050e-01   7.4480604e-01   9.0679751e-01
   1.1222540e+00   8.0000000e-01   7.4913851e-01   7.4394538e-01   9.0715219e-01
   1.1228936e+00   8.0000000e-01   7.4894719e-01   7.4308903e-01   9.0750386e-01
   1.1235332e+00   8.0000000e-01   7.4875652e-01   7.4223672e-01   9.0785271e-01
   1.1241728e+00   8.0000000e-01   7.4856653e-01   7.4138851e-01   9.0819873e-01
   1.1248125e+00   8.0000000e-01   7.4837731e-01   7.4054480e-01   9.0854165e-01
   1.1254521e+00   8.0000000e-01   7.4818884e-01   7.3970537e-01   9.0888164e-01
   1.1260917e+00   8.0000000e-01   7.4800114e-01   7.3887019e-01   9.0921874e-01
   1.1267313e+00   8.0000000e-01   7.4781427e-01   7.3803952e-01   9.0955278e-01
   1.1273709e+00   8.0000000e-01   7.4762828e-01   7.3721346e-01   9.0988372e-01
   1.1280105e+00   8.0000000e-01   7.4744315e-01   7.3639181e-01   9.1021169e-01
   1.1286501e+00   8.0000000e-01   7.4725890e-01   7.3557464e-01   9.1053667e-01
   1.1292897e+00   8.0000000e-01   7.4707566e-01   7.3476243e-01   9.1085835e-01
   1.1299293e+00   8.0000000e-01   7.4689337e-01   7.3395479e-01   9.1117702e-01
   1.1305690e+00   8.0000000e-01   7.4671205e-01   7.3315175e-01   9.1149264e-01
   1.1312086e+00   8.0000000e-01   7.4653180e-01   7.3235371e-01   9.1180498e-01
   1.1318482e+00   8.0000000e-01   7.4635263e-01   7.3156055e-01   9.1211414e-01
   1.1324878e+00   8.0000000e-01   7.4617451e-01   7.3077216e-01   9.1242020e-01
   1.1331274e+00   8.0000000e-01   7.4599752e-01   7.2998872e-01   9.1272305e-01
   1.1337670e+00   8.0000000e-01   7.4582173e-01   7.2921051e-01   9.1302253e-01
   1.1344066e+00   8.0000000e-01   7.4564710e-01   7.2843722e-01   9.1331884e-01
   1.1350462e+00   8.0000000e-01   7.4547364e-01   7.2766889e-01   9.1361197e-01
   1.1356859e+00   8.0000000e-01   7.4530150e-01   7.2690603e-01   9.1390162e-01
   1.1363255e+00   8.0000000e-01   7.4513061e-01   7.2614830e-01   9.1418801e-01
   1.1369651e+00   8.0000000e-01   7.4496099e-01   7.2539568e-01   9.1447116e-01
   1.1376047e+00   8.0000000e-01   7.4479272e-01   7.2464849e-01   9.1475089e-01
   1.1382443e+00   8.0000000e-01   7.4462585e-01   7.2390677e-01   9.1502718e-01
   1.1388839e+00   8.0000000e-01   7.4446033e-01   7.2317031e-01   9.1530018e-01
   1.1395235e+00   8.0000000e-01   7.4429621e-01   7.2243920e-01   9.1556984e-01
   1.1401631e+00   8.0000000e-01   7.4413362e-01   7.2171394e-01   9.1583585e-01
   1.1408027e+00   8.0000000e-01   7.4397247e-01   7.2099408e-01   9.1609853e-01
   1.1414424e+00   8.0000000e-01   7.4381279e-01   7.2027965e-01   9.1635784e-01
   1.1420820e+00   8.0000000e-01   7.4365471e-01   7.1957112e-01   9.1661352e-01
   1.1427216e+00   8.0000000e-01   7.4349819e-01   7.1886829e-01   9.1686571e-01
   1.1433612e+00   8.0000000e-01   7.4334322e-01   7.1817103e-01   9.1711448e-01
   1.1440008e+00   8.0000000e-01   7.4318988e-01   7.1747958e-01   9.1735970e-01
   1.1446404e+00   8.0000000e-01   7.4303826e-01   7.1679420e-01   9.1760123e-01
   1.1452800e+00   8.0000000e-01   7.4288826e-01   7.1611453e-01   9.1783930e-01
   1.1459196e+00   8.0000000e-01   7.4273993e-01   7.1544061e-01   9.1807389e-01
   1.1465593e+00   8.0000000e-01   7.4259344e-01   7.1477306e-01   9.1830464e-01
   1.1471989e+00   8.0000000e-01   7.4244868e-01   7.1411139e-01   9.1853186e-01
   1.1478385e+00   8.0000000e-01   7.4230566e-01   7.1345560e-01   9.1875554e-01
   1.1484781e+00   8.0000000e-01   7.4216450e-01   7.1280606e-01   9.1897548e-01
   1.1491177e+00   8.0000000e-01   7.4202522e-01   7.1216279e-01   9.1919169e-01
   1.1497573e+00   8.0000000e-01   7.4188777e-01   7.1152553e-01   9.1940432e-01
   1.1503969e+00   8.0000000e-01   7.4175218e-01   7.1089441e-01   9.1961330e-01
   1.1510365e+00   8.0000000e-01   7.4161863e-01   7.1026992e-01   9.1981835e-01
   1.1516761e+00   8.0000000e-01   7.4148699e-01   7.0965157e-01   9.2001979e-01
   1.1523158e+00   8.0000000e-01   7.4135726e-01   7.0903939e-01   9.2021758e-01
   1.1529554e+00   8.0000000e-01   7.4122964e-01   7.0843391e-01   9.2041144e-01
   1.1535950e+00   8.0000000e-01   7.4110404e-01   7.0783485e-01   9.2060153e-01
   1.1542346e+00   8.0000000e-01   7.4098045e-01   7.0724208e-01   9.2078795e-01
   1.1548742e+00   8.0000000e-01   7.4085895e-01   7.0665588e-01   9.2097053e-01
   1.1555138e+00   8.0000000e-01   7.4073965e-01   7.0607647e-01   9.2114915e-01
   1.1561534e+00   8.0000000e-01   7.4062242e-01   7.0550347e-01   9.2132405e-01
   1.1567930e+00   8.0000000e-01   7.4050729e-01   7.0493692e-01   9.2149521e-01
   1.1574326e+00   8.0000000e-01   7.4039450e-01   7.0437749e-01   9.2166224e-01
   1.1580723e+00   8.0000000e-01   7.4028387e-01   7.0382461e-01   9.2182549e-01
   1.1587119e+00   8.0000000e-01   7.4017541e-01   7.0327829e-01   9.2198497e-01
   1.1593515e+00   8.0000000e-01   7.4006927e-01   7.0273894e-01   9.2214043e-01
   1.1599911e+00   8.0000000e-01   7.3996546e-01   7.0220652e-01   9.2229191e-01
   1.1606307e+00   8.0000000e-01   7.3986390e-01   7.0168076e-01   9.2243958e-01
   1.1612703e+00   8.0000000e-01   7.3976464e-01   7.0116182e-01   9.2258334e-01
   1.1619099e+00   8.0000000e-01   7.3966787e-01   7.0065019e-01   9.2272294e-01
   1.1625495e+00   8.0000000e-01   7.3957342e-01   7.0014532e-01   9.2285868e-01
   1.1631892e+00   8.0000000e-01   7.3948130e-01   6.9964724e-01   9.2299055e-01
   1.1638288e+00   8.0000000e-01   7.3939174e-01   6.9915655e-01   9.2311822e-01
   1.1644684e+00   8.0000000e-01   7.3930461e-01   6.9867288e-01   9.2324192e-01
   1.1651080e+00   8.0000000e-01   7.3921988e-01   6.9819610e-01   9.2336171e-01
   1.1657476e+00   8.0000000e-01   7.3913768e-01   6.9772654e-01   9.2347743e-01
   1.1663872e+00   8.0000000e-01   7.3905808e-01   6.9726436e-01   9.2358897e-01
   1.1670268e+00   8.0000000e-01   7.3898095e-01   6.9680918e-01   9.2369657e-01
   1.1676664e+00   8.0000000e-01   7.3890631e-01   6.9636101e-01   9.2380022e-01
   1.1683060e+00   8.0000000e-01   7.3883445e-01   6.9592062e-01   9.2389950e-01
   1.1689457e+00   8.0000000e-01   7.3876511e-01   6.9548730e-01   9.2399480e-01
   1.1695853e+00   8.0000000e-01   7.3869832e-01   6.9506110e-01   9.2408613e-01
   1.1702249e+00   8.0000000e-01   7.3863428e-01   6.9464247e-01   9.2417320e-01
   1.1708645e+00   8.0000000e-01   7.3857292e-01   6.9423130e-01   9.2425610e-01
   1.1715041e+00   8.0000000e-01   7.3851418e-01   6.9382732e-01   9.2433499e-01
   1.1721437e+00   8.0000000e-01   7.3845813e-01   6.9343072e-01   9.2440976e-01
   1.1727833e+00   8.0000000e-01   7.3840495e-01   6.9304195e-01   9.2448016e-01
   1.1734229e+00   8.0000000e-01   7.3835444e-01   6.9266044e-01   9.2454652e-01
   1.1740626e+00   8.0000000e-01   7.3830661e-01   6.9228623e-01   9.2460882e-01
   1.1747022e+00   8.0000000e-01   7.3826172e-01   6.9191997e-01   9.2466669e-01
   1.1753418e+00   8.0000000e-01   7.3821961e-01   6.9156118e-01   9.2472042e-01
   1.1759814e+00   8.0000000e-01   7.3818023e-01   6.9120976e-01   9.2477005e-01
   1.1766210e+00   8.0000000e-01   7.3814375e-01   6.9086606e-01   9.2481540e-01
   1.1772606e+00   8.0000000e-01   7.3811020e-01   6.9053021e-01   9.2485640e-01
   1.1779002e+00   8.0000000e-01   7.3807945e-01   6.9020180e-01   9.2489328e-01
   1.1785398e+00   8.0000000e-01   7.3805152e-01   6.8988088e-01   9.2492601e-01
   1.1791794e+00   8.0000000e-01   7.3802670e-01   6.8956819e-01   9.2495419e-01
   1.1798191e+00   8.0000000e-01   7.3800472e-01   6.8926300e-01   9.2497822e-01
   1.1804587e+00   8.0000000e-01   7.3798560e-01   6.8896533e-01   9.2499809e-01
   1.1810983e+00   8.0000000e-01   7.3796955e-01   6.8867571e-01   9.2501351e-01
   1.1817379e+00   8.0000000e-01   7.3795650e-01   6.8839393e-01   9.2502460e-01
   1.1823775e+00   8.0000000e-01   7.3794635e-01   6.8811973e-01   9.2503149e-01
   1.1830171e+00   8.0000000e-01   7.3793920e-01   6.8785334e-01   9.2503408e-01
   1.1836567e+00   8.0000000e-01   7.3793521e-01   6.8759515e-01   9.2503213e-01
   1.1842963e+00   8.0000000e-01   7.3793417e-01   6.8734460e-01   9.2502597e-01
   1.1849360e+00   8.0000000e-01   7.3793609e-01   6.8710170e-01   9.2501557e-01
   1.1855756e+00   8.0000000e-01   7.3794125e-01   6.8686717e-01   9.2500056e-01
   1.1862152e+00   8.0000000e-01   7.3794945e-01   6.8664043e-01   9.2498124e-01
   1.1868548e+00   8.0000000e-01   7.3796064e-01   6.8642139e-01   9.2495766e-01
   1.1874944e+00   8.0000000e-01   7.3797500e-01   6.8621045e-01   9.2492960e-01
   1.1881340e+00   8.0000000e-01   7.3799255e-01   6.8600767e-01   9.2489703e-01
   1.1887736e+00   8.0000000e-01   7.3801314e-01   6.8581263e-01   9.2486017e-01
   1.1894132e+00   8.0000000e-01   7.3803680e-01   6.8562542e-01   9.2481897e-01
   1.1900528e+00   8.0000000e-01   7.3806381e-01   6.8544673e-01   9.2477306e-01
   1.1906925e+00   8.0000000e-01   7.3809390e-01   6.8527583e-01   9.2472282e-01
   1.1913321e+00   8.0000000e-01   7.3812707e-01   6.8511273e-01   9.2466826e-01
   1.1919717e+00   8.0000000e-01   7.3816355e-01   6.8495800e-01   9.2460904e-01
   1.1926113e+00   8.0000000e-01   7.3820323e-01   6.8481134e-01   9.2454534e-01
   1.1932509e+00   8.0000000e-01   7.3824603e-01   6.8467252e-01   9.2447727e-01
   1.1938905e+00   8.0000000e-01   7.3829204e-01   6.8454179e-01   9.2440469e-01
   1.1945301e+00   8.0000000e-01   7.3834141e-01   6.8441949e-01   9.2432741e-01
   1.1951697e+00   8.0000000e-01   7.3839392e-01   6.8430506e-01   9.2424574e-01
   1.1958094e+00   8.0000000e-01   7.3844958e-01   6.8419849e-01   9.2415966e-01
   1.1964490e+00   8.0000000e-01   7.3850868e-01   6.8410056e-01   9.2406875e-01
   1.1970886e+00   8.0000000e-01   7.3857098e-01   6.8401059e-01   9.2397337e-01
   1.1977282e+00   8.0000000e-01   7.3863644e-01   6.8392851e-01   9.2387355e-01
   1.1983678e+00   8.0000000e-01   7.3870525e-01   6.8385477e-01   9.2376903e-01
   1.1990074e+00   8.0000000e-01   7.3877740e-01   6.8378933e-01   9.2365983e-01
   1.1996470e+00   8.0000000e-01   7.3885274e-01   6.8373182e-01   9.2354616e-01
   1.2002866e+00   8.0000000e-01   7.3893131e-01   6.8368232e-01   9.2342793e-01
   1.2009262e+00   8.0000000e-01   7.3901337e-01   6.8364148e-01   9.2330480e-01
   1.2015659e+00   8.0000000e-01   7.3909863e-01   6.8360857e-01   9.2317715e-01
   1.2022055e+00   8.0000000e-01   7.3918710e-01   6.8358360e-01   9.2304498e-01
   1.2028451e+00   8.0000000e-01   7.3927902e-01   6.8356717e-01   9.2290793e-01
   1.2034847e+00   8.0000000e-01   7.3937425e-01   6.8355890e-01   9.2276619e-01
   1.2041243e+00   8.0000000e-01   7.3947269e-01   6.8355858e-01   9.2261989e-01
   1.2047639e+00   8.0000000e-01   7.3957447e-01   6.8356648e-01   9.2246885e-01
   1.2054035e+00   8.0000000e-01   7.3967969e-01   6.8358288e-01   9.2231290e-01
   1.2060431e+00   8.0000000e-01   7.3978814e-01   6.8360723e-01   9.2215235e-01
   1.2066828e+00   8.0000000e-01   7.3989981e-01   6.8363953e-01   9.2198717e-01
   1.2073224e+00   8.0000000e-01   7.4001502e-01   6.8368056e-01   9.2181691e-01
   1.2079620e+00   8.0000000e-01   7.4013348e-01   6.8372958e-01   9.2164197e-01
   1.2086016e+00   8.0000000e-01   7.4025517e-01   6.8378654e-01   9.2146236e-01
   1.2092412e+00   8.0000000e-01   7.4038027e-01   6.8385191e-01   9.2127781e-01
   1.2098808e+00   8.0000000e-01   7.4050875e-01   6.8392559e-01   9.2108834e-01
   1.2105204e+00   8.0000000e-01   7.4064046e-01   6.8400720e-01   9.2089417e-01
   1.2111600e+00   8.0000000e-01   7.4077544e-01   6.8409688e-01   9.2069519e-01
   1.2117996e+00   8.0000000e-01   7.4091393e-01   6.8419519e-01   9.2049106e-01
   1.2124393e+00   8.0000000e-01   7.4105564e-01   6.8430142e-01   9.2028217e-01
   1.2130789e+00   8.0000000e-01   7.4120056e-01   6.8441557e-01   9.2006852e-01
   1.2137185e+00   8.0000000e-01   7.4134896e-01   6.8453826e-01   9.1984969e-01
   1.2143581e+00   8.0000000e-01   7.4150064e-01   6.8466906e-01   9.1962594e-01
   1.2149977e+00   8.0000000e-01   7.4165553e-01   6.8480774e-01   9.1939737e-01
   1.2156373e+00   8.0000000e-01   7.4181375e-01   6.8495463e-01   9.1916378e-01
   1.2162769e+00   8.0000000e-01   7.4197537e-01   6.8510992e-01   9.1892502e-01
   1.2169165e+00   8.0000000e-01   7.4214018e-01   6.8527307e-01   9.1868139e-01
   1.2175561e+00   8.0000000e-01   7.4230817e-01   6.8544409e-01   9.1843287e-01
   1.2181958e+00   8.0000000e-01   7.4247967e-01   6.8562376e-01   9.1817895e-01
   1.2188354e+00   8.0000000e-01   7.4265435e-01   6.8581129e-01   9.1792011e-01
   1.2194750e+00   8.0000000e-01   7.4283218e-01   6.8600664e-01   9.1765632e-01
   1.2201146e+00   8.0000000e-01   7.4301337e-01   6.8621029e-01   9.1738728e-01
   1.2207542e+00   8.0000000e-01   7.4319783e-01   6.8642207e-01   9.1711306e-01
   1.2213938e+00   8.0000000e-01   7.4338543e-01   6.8664163e-01   9.1683385e-01
   1.2220334e+00   8.0000000e-01   7.4357622e-01   6.8686913e-01   9.1654953e-01
   1.2226730e+00   8.0000000e-01   7.4377039e-01   6.8710502e-01   9.1625977e-01
   1.2233127e+00   8.0000000e-01   7.4396766e-01   6.8734865e-01   9.1596498e-01
   1.2239523e+00   8.0000000e-01   7.4416803e-01   6.8760000e-01   9.1566513e-01
   1.2245919e+00   8.0000000e-01   7.4437173e-01   6.8785970e-01   9.1535979e-01
   1.2252315e+00   8.0000000e-01   7.4457857e-01   6.8812724e-01   9.1504926e-01
   1.2258711e+00   8.0000000e-01   7.4478847e-01   6.8840243e-01   9.1473363e-01
   1.2265107e+00   8.0000000e-01   7.4500153e-01   6.8868559e-01   9.1441266e-01
   1.2271503e+00   8.0000000e-01   7.4521781e-01   6.8897683e-01   9.1408624e-01
   1.2277899e+00   8.0000000e-01   7.4543710e-01   6.8927566e-01   9.1375467e-01
   1.2284295e+00   8.0000000e-01   7.4565940e-01   6.8958208e-01   9.1341793e-01
   1.2290692e+00   8.0000000e-01   7.4588498e-01   6.8989682e-01   9.1307548e-01
   1.2297088e+00   8.0000000e-01   7.4611353e-01   6.9021906e-01   9.1272783e-01
   1.2303484e+00   8.0000000e-01   7.4634502e-01   6.9054880e-01   9.1237499e-01
   1.2309880e+00   8.0000000e-01   7.4657964e-01   6.9088649e-01   9.1201657e-01
   1.2316276e+00   8.0000000e-01   7.4681727e-01   6.9123189e-01   9.1165272e-01
   1.2322672e+00   8.0000000e-01   7.4705780e-01   6.9158470e-01   9.1128363e-01
   1.2329068e+00   8.0000000e-01   7.4730127e-01   6.9194506e-01   9.1090915e-01
   1.2335464e+00   8.0000000e-01   7.4754782e-01   6.9231334e-01   9.1052898e-01
   1.2341861e+00   8.0000000e-01   7.4779720e-01   6.9268892e-01   9.1014353e-01
   1.2348257e+00   8.0000000e-01   7.4804939e-01   6.9307176e-01   9.0975279e-01
   1.2354653e+00   8.0000000e-01   7.4830460e-01   6.9346248e-01   9.0935628e-01
   1.2361049e+00   8.0000000e-01   7.4856263e-01   6.9386050e-01   9.0895437e-01
   1.2367445e+00   8.0000000e-01   7.4882339e-01   6.9426568e-01   9.0854716e-01
   1.2373841e+00   8.0000000e-01   7.4908699e-01   6.9467831e-01   9.0813436e-01
   1.2380237e+00   8.0000000e-01   7.4935343e-01   6.9509841e-01   9.0771594e-01
   1.2386633e+00   8.0000000e-01   7.4962254e-01   6.9552554e-01   9.0729217e-01
   1.2393029e+00   8.0000000e-01   7.4989430e-01   6.9595971e-01   9.0686304e-01
   1.2399426e+00   8.0000000e-01   7.5016892e-01   6.9640149e-01   9.0642804e-01
   1.2405822e+00   8.0000000e-01   7.5044612e-01   6.9685016e-01   9.0598770e-01
   1.2412218e+00   8.0000000e-01   7.5072588e-01   6.9730568e-01   9.0554201e-01
   1.2418614e+00   8.0000000e-01   7.5100833e-01   6.9776846e-01   9.0509060e-01
   1.2425010e+00   8.0000000e-01   7.5129336e-01   6.9823822e-01   9.0463366e-01
   1.2431406e+00   8.0000000e-01   7.5158084e-01   6.9871467e-01   9.0417138e-01
   1.2437802e+00   8.0000000e-01   7.5187083e-01   6.9919795e-01   9.0370361e-01
   1.2444198e+00   8.0000000e-01   7.5216340e-01   6.9968830e-01   9.0323011e-01
   1.2450595e+00   8.0000000e-01   7.5245833e-01   7.0018517e-01   9.0275128e-01
   1.2456991e+00   8.0000000e-01   7.5275558e-01   7.0068850e-01   9.0226713e-01
   1.2463387e+00   8.0000000e-01   7.5305535e-01   7.0119883e-01   9.0177718e-01
   1.2469783e+00   8.0000000e-01   7.5335740e-01   7.0171558e-01   9.0128188e-01
   1.2476179e+00   8.0000000e-01   7.5366167e-01   7.0223859e-01   9.0078129e-01
   1.2482575e+00   8.0000000e-01   7.5396824e-01   7.0276814e-01   9.0027515e-01
   1.2488971e+00   8.0000000e-01   7.5427708e-01   7.0330415e-01   8.9976349e-01
   1.2495367e+00   8.0000000e-01   7.5458802e-01   7.0384624e-01   8.9924659e-01
   1.2501763e+00   8.0000000e-01   7.5490106e-01   7.0439439e-01   8.9872441e-01
   1.2508160e+00   8.0000000e-01   7.5521632e-01   7.0494903e-01   8.9819656e-01
   1.2514556e+00   8.0000000e-01   7.5553357e-01   7.0550953e-01   8.9766353e-01
   1.2520952e+00   8.0000000e-01   7.5585277e-01   7.0607580e-01   8.9712535e-01
   1.2527348e+00   8.0000000e-01   7.5617402e-01   7.0664820e-01   8.9658168e-01
   1.2533744e+00   8.0000000e-01   7.5649719e-01   7.0722639e-01   8.9603276e-01
   1.2540140e+00   8.0000000e-01   7.5682218e-01   7.0781012e-01   8.9547878e-01
   1.2546536e+00   8.0000000e-01   7.5714901e-01   7.0839949e-01   8.9491960e-01
   1.2552932e+00   8.0000000e-01   7.5747769e-01   7.0899461e-01   8.9435508e-01
   1.2559329e+00   8.0000000e-01   7.5780806e-01   7.0959502e-01   8.9378561e-01
   1.2565725e+00   8.0000000e-01   7.5814007e-01   7.1020063e-01   8.9321121e-01
   1.2572121e+00   8.0000000e-01   7.5847383e-01   7.1081185e-01   8.9263148e-01
   1.2578517e+00   8.0000000e-01   7.5880914e-01   7.1142811e-01   8.9204688e-01
   1.2584913e+00   8.0000000e-01   7.5914595e-01   7.1204929e-01   8.9145750e-01
   1.2591309e+00   8.0000000e-01   7.5948429e-01   7.1267557e-01   8.9086311e-01
   1.2597705e+00   8.0000000e-01   7.5982409e-01   7.1330681e-01   8.9026382e-01
   1.2604101e+00   8.0000000e-01   7.6016525e-01   7.1394267e-01   8.8965990e-01
   1.2610497e+00   8.0000000e-01   7.6050772e-01   7.1458314e-01   8.8905133e-01
   1.2616894e+00   8.0000000e-01   7.6085154e-01   7.1522842e-01   8.8843785e-01
   1.2623290e+00   8.0000000e-01   7.6119656e-01   7.1587802e-01   8.8781991e-01
   1.2629686e+00   8.0000000e-01   7.6154271e-01   7.1653183e-01   8.8719757e-01
   1.2636082e+00   8.0000000e-01   7.6189004e-01   7.1719007e-01   8.8657057e-01
   1.2642478e+00   8.0000000e-01   7.6223843e-01   7.1785241e-01   8.8593920e-01
   1.2648874e+00   8.0000000e-01   7.6258780e-01   7.1851863e-01   8.8530364e-01
   1.2655270e+00   8.0000000e-01   7.6293812e-01   7.1918877e-01   8.8466380e-01
   1.2661666e+00   8.0000000e-01   7.6328937e-01   7.1986281e-01   8.8401965e-01
   1.2668062e+00   8.0000000e-01   7.6364143e-01   7.2054038e-01   8.8337155e-01
   1.2674459e+00   8.0000000e-01   7.6399424e-01   7.2122138e-01   8.8271955e-01
   1.2680855e+00   8.0000000e-01   7.6434782e-01   7.2190601e-01   8.8206337e-01
   1.2687251e+00   8.0000000e-01   7.6470205e-01   7.2259383e-01   8.8140346e-01
   1.2693647e+00   8.0000000e-01   7.6505685e-01   7.2328470e-01   8.8073992e-01
   1.2700043e+00   8.0000000e-01   7.6541221e-01   7.2397869e-01   8.8007263e-01
   1.2706439e+00   8.0000000e-01   7.6576805e-01   7.2467560e-01   8.7940174e-01
   1.2712835e+00   8.0000000e-01   7.6612430e-01   7.2537520e-01   8.7872750e-01
   1.2719231e+00   8.0000000e-01   7.6648090e-01   7.2607740e-01   8.7804993e-01
   1.2725628e+00   8.0000000e-01   7.6683781e-01   7.2678222e-01   8.7736894e-01
   1.2732024e+00   8.0000000e-01   7.6719495e-01   7.2748933e-01   8.7668490e-01
   1.2738420e+00   8.0000000e-01   7.6755225e-01   7.2819860e-01   8.7599791e-01
   1.2744816e+00   8.0000000e-01   7.6790967e-01   7.2891007e-01   8.7530784e-01
   1.2751212e+00   8.0000000e-01   7.6826713e-01   7.2962346e-01   8.7461497e-01
   1.2757608e+00   8.0000000e-01   7.6862457e-01   7.3033861e-01   8.7391948e-01
   1.2764004e+00   8.0000000e-01   7.6898193e-01   7.3105545e-01   8.7322137e-01
   1.2770400e+00   8.0000000e-01   7.6933915e-01   7.3177385e-01   8.7252071e-01
   1.2776796e+00   8.0000000e-01   7.6969616e-01   7.3249360e-01   8.7181777e-01
   1.2783193e+00   8.0000000e-01   7.7005291e-01   7.3321455e-01   8.7111267e-01
   1.2789589e+00   8.0000000e-01   7.7040930e-01   7.3393667e-01   8.7040531e-01
   1.2795985e+00   8.0000000e-01   7.7076531e-01   7.3465971e-01   8.6969604e-01
   1.2802381e+00   8.0000000e-01   7.7112087e-01   7.3538354e-01   8.6898497e-01
   1.2808777e+00   8.0000000e-01   7.7147589e-01   7.3610804e-01   8.6827213e-01
   1.2815173e+00   8.0000000e-01   7.7183031e-01   7.3683305e-01   8.6755769e-01
   1.2821569e+00   8.0000000e-01   7.7218410e-01   7.3755842e-01   8.6684183e-01
   1.2827965e+00   8.0000000e-01   7.7253719e-01   7.3828400e-01   8.6612467e-01
   1.2834362e+00   8.0000000e-01   7.7288946e-01   7.3900965e-01   8.6540626e-01
   1.2840758e+00   8.0000000e-01   7.7324091e-01   7.3973521e-01   8.6468685e-01
   1.2847154e+00   8.0000000e-01   7.7359149e-01   7.4046056e-01   8.6396656e-01
   1.2853550e+00   8.0000000e-01   7.7394106e-01   7.4118551e-01   8.6324546e-01
   1.2859946e+00   8.0000000e-01   7.7428960e-01   7.4190993e-01   8.6252375e-01
   1.2866342e+00   8.0000000e-01   7.7463710e-01   7.4263370e-01   8.6180157e-01
   1.2872738e+00   8.0000000e-01   7.7498343e-01   7.4335664e-01   8.6107906e-01
   1.2879134e+00   8.0000000e-01   7.7532852e-01   7.4407857e-01   8.6035635e-01
   1.2885530e+00   8.0000000e-01   7.7567237e-01   7.4479941e-01   8.5963360e-01
   1.2891927e+00   8.0000000e-01   7.7601493e-01   7.4551903e-01   8.5891094e-01
   1.2898323e+00   8.0000000e-01   7.7635601e-01   7.4623713e-01   8.5818855e-01
   1.2904719e+00   8.0000000e-01   7.7669568e-01   7.4695372e-01   8.5746656e-01
   1.2911115e+00   8.0000000e-01   7.7703389e-01   7.4766865e-01   8.5674509e-01
   1.2917511e+00   8.0000000e-01   7.7737048e-01   7.4838167e-01   8.5602434e-01
   1.2923907e+00   8.0000000e-01   7.7770544e-01   7.4909268e-01   8.5530444e-01
   1.2930303e+00   8.0000000e-01   7.7803878e-01   7.4980161e-01   8.5458550e-01
   1.2936699e+00   8.0000000e-01   7.7837039e-01   7.5050828e-01   8.5386770e-01
   1.2943096e+00   8.0000000e-01   7.7870013e-01   7.5121241e-01   8.5315124e-01
   1.2949492e+00   8.0000000e-01   7.7902808e-01   7.5191405e-01   8.5243619e-01
   1.2955888e+00   8.0000000e-01   7.7935420e-01   7.5261308e-01   8.5172267e-01
   1.2962284e+00   8.0000000e-01   7.7967825e-01   7.5330911e-01   8.5101099e-01
   1.2968680e+00   8.0000000e-01   7.8000034e-01   7.5400221e-01   8.5030117e-01
   1.2975076e+00   8.0000000e-01   7.8032044e-01   7.5469230e-01   8.4959331e-01
   1.2981472e+00   8.0000000e-01   7.8063840e-01   7.5537910e-01   8.4888767e-01
   1.2987868e+00   8.0000000e-01   7.8095417e-01   7.5606244e-01   8.4818440e-01
   1.2994264e+00   8.0000000e-01   7.8126780e-01   7.5674238e-01   8.4748353e-01
   1.3000661e+00   8.0000000e-01   7.8157924e-01   7.5741878e-01   8.4678521e-01
   1.3007057e+00   8.0000000e-01   7.8188825e-01   7.5809120e-01   8.4608982e-01
   1.3013453e+00   8.0000000e-01   7.8219499e-01   7.5875984e-01   8.4539724e-01
   1.3019849e+00   8.0000000e-01   7.8249942e-01   7.5942461e-01   8.4470761e-01
   1.3026245e+00   8.0000000e-01   7.8280134e-01   7.6008510e-01   8.4402127e-01
   1.3032641e+00   8.0000000e-01   7.8310079e-01   7.6074135e-01   8.4333825e-01
   1.3039037e+00   8.0000000e-01   7.8339781e-01   7.6139338e-01   8.4265857e-01
   1.3045433e+00   8.0000000e-01   7.8369230e-01   7.6204094e-01   8.4198247e-01
   1.3051830e+00   8.0000000e-01   7.8398409e-01   7.6268375e-01   8.4131023e-01
   1.3058226e+00   8.0000000e-01   7.8427335e-01   7.6332201e-01   8.4064173e-01
   1.3064622e+00   8.0000000e-01   7.8456003e-01   7.6395564e-01   8.3997707e-01
   1.3071018e+00   8.0000000e-01   7.8484387e-01   7.6458407e-01   8.3931675e-01
   1.3077414e+00   8.0000000e-01   7.8512503e-01   7.6520761e-01   8.3866058e-01
   1.3083810e+00   8.0000000e-01   7.8540353e-01   7.6582623e-01   8.3800862e-01
   1.3090206e+00   8.0000000e-01   7.8567918e-01   7.6643955e-01   8.3736121e-01
   1.3096602e+00   8.0000000e-01   7.8595197e-01   7.6704749e-01   8.3671847e-01
   1.3102998e+00   8.0000000e-01   7.8622200e-01   7.6765023e-01   8.3608028e-01
   1.3109395e+00   8.0000000e-01   7.8648922e-01   7.6824763e-01   8.3544680e-01
   1.3115791e+00   8.0000000e-01   7.8675338e-01   7.6883916e-01   8.3481853e-01
   1.3122187e+00   8.0000000e-01   7.8701470e-01   7.6942525e-01   8.3419512e-01
   1.3128583e+00   8.0000000e-01   7.8727318e-01   7.7000582e-01   8.3357669e-01
   1.3134979e+00   8.0000000e-01   7.8752857e-01   7.7058038e-01   8.3296370e-01
   1.3141375e+00   8.0000000e-01   7.8778098e-01   7.7114912e-01   8.3235602e-01
   1.3147771e+00   8.0000000e-01   7.8803048e-01   7.7171213e-01   8.3175360e-01
   1.3154167e+00   8.0000000e-01   7.8827696e-01   7.7226916e-01   8.3115670e-01
   1.3160563e+00   8.0000000e-01   7.8852029e-01   7.7281992e-01   8.3056560e-01
   1.3166960e+00   8.0000000e-01   7.8876066e-01   7.7336478e-01   8.2998002e-01
   1.3173356e+00   8.0000000e-01   7.8899807e-01   7.7390368e-01   8.2940003e-01
   1.3179752e+00   8.0000000e-01   7.8923220e-01   7.7443598e-01   8.2882626e-01
   1.3186148e+00   8.0000000e-01   7.8946333e-01   7.7496219e-01   8.2825827e-01
   1.3192544e+00   8.0000000e-01   7.8969145e-01   7.7548229e-01   8.2769609e-01
   1.3198940e+00   8.0000000e-01   7.8991640e-01   7.7599589e-01   8.2714012e-01
   1.3205336e+00   8.0000000e-01   7.9013819e-01   7.7650301e-01   8.2659037e-01
   1.3211732e+00   8.0000000e-01   7.9035697e-01   7.7700392e-01   8.2604663e-01
   1.3218129e+00   8.0000000e-01   7.9057267e-01   7.7749848e-01   8.2550905e-01
   1.3224525e+00   8.0000000e-01   7.9078508e-01   7.7798620e-01   8.2497812e-01
   1.3230921e+00   8.0000000e-01   7.9099447e-01   7.7846761e-01   8.2445336e-01
   1.3237317e+00   8.0000000e-01   7.9120083e-01   7.7894269e-01   8.2393481e-01
   1.3243713e+00   8.0000000e-01   7.9140392e-01   7.7941092e-01   8.2342302e-01
   1.3250109e+00   8.0000000e-01   7.9160392e-01   7.7987262e-01   8.2291768e-01
   1.3256505e+00   8.0000000e-01   7.9180090e-01   7.8032794e-01   8.2241867e-01
   1.3262901e+00   8.0000000e-01   7.9199475e-01   7.8077661e-01   8.2192628e-01
   1.3269297e+00   8.0000000e-01   7.9218539e-01   7.8121847e-01   8.2144071e-01
   1.3275694e+00   8.0000000e-01   7.9237303e-01   7.8165392e-01   8.2096157e-01
   1.3282090e+00   8.0000000e-01   7.9255769e-01   7.8208297e-01   8.2048888e-01
   1.3288486e+00   8.0000000e-01   7.9273905e-01   7.8250494e-01   8.2002333e-01
   1.3294882e+00   8.0000000e-01   7.9291743e-01   7.8292050e-01   8.1956428e-01
   1.3301278e+00   8.0000000e-01   7.9309286e-01   7.8332967e-01   8.1911174e-01
   1.3307674e+00   8.0000000e-01   7.9326515e-01   7.8373205e-01   8.1866611e-01
   1.3314070e+00   8.0000000e-01   7.9343438e-01   7.8412778e-01   8.1822729e-01
   1.3320466e+00   8.0000000e-01   7.9360070e-01   7.8451714e-01   8.1779500e-01
   1.3326863e+00   8.0000000e-01   7.9376405e-01   7.8490003e-01   8.1736937e-01
   1.3333259e+00   8.0000000e-01   7.9392427e-01   7.8527606e-01   8.1695082e-01
   1.3339655e+00   8.0000000e-01   7.9408162e-01   7.8564579e-01   8.1653880e-01
   1.3346051e+00   8.0000000e-01   7.9423612e-01   7.8600923e-01   8.1613329e-01
   1.3352447e+00   8.0000000e-01   7.9438754e-01   7.8636590e-01   8.1573484e-01
   1.3358843e+00   8.0000000e-01   7.9453610e-01   7.8671621e-01   8.1534301e-01
   1.3365239e+00   8.0000000e-01   7.9468187e-01   7.8706034e-01   8.1495766e-01
   1.3371635e+00   8.0000000e-01   7.9482475e-01   7.8739803e-01   8.1457906e-01
   1.3378031e+00   8.0000000e-01   7.9496472e-01   7.8772923e-01   8.1420728e-01
   1.3384428e+00   8.0000000e-01   7.9510196e-01   7.8805435e-01   8.1384192e-01
   1.3390824e+00   8.0000000e-01   7.9523650e-01   7.8837341e-01   8.1348295e-01
   1.3397220e+00   8.0000000e-01   7.9536809e-01   7.8868585e-01   8.1313100e-01
   1.3403616e+00   8.0000000e-01   7.9549703e-01   7.8899234e-01   8.1278537e-01
   1.3410012e+00   8.0000000e-01   7.9562335e-01   7.8929292e-01   8.1244603e-01
   1.3416408e+00   8.0000000e-01   7.9574690e-01   7.8958725e-01   8.1211335e-01
   1.3422804e+00   8.0000000e-01   7.9586779e-01   7.8987554e-01   8.1178713e-01
   1.3429200e+00   8.0000000e-01   7.9598614e-01   7.9015807e-01   8.1146708e-01
   1.3435597e+00   8.0000000e-01   7.9610191e-01   7.9043475e-01   8.1115332e-01
   1.3441993e+00   8.0000000e-01   7.9621500e-01   7.9070532e-01   8.1084612e-01
   1.3448389e+00   8.0000000e-01   7.9632564e-01   7.9097030e-01   8.1054495e-01
   1.3454785e+00   8.0000000e-01   7.9643386e-01   7.9122974e-01   8.1024978e-01
   1.3461181e+00   8.0000000e-01   7.9653947e-01   7.9148321e-01   8.0996106e-01
   1.3467577e+00   8.0000000e-01   7.9664269e-01   7.9173118e-01   8.0967831e-01
   1.3473973e+00   8.0000000e-01   7.9674357e-01   7.9197378e-01   8.0940140e-01
   1.3480369e+00   8.0000000e-01   7.9684204e-01   7.9221084e-01   8.0913052e-01
   1.3486765e+00   8.0000000e-01   7.9693812e-01   7.9244237e-01   8.0886568e-01
   1.3493162e+00   8.0000000e-01   7.9703196e-01   7.9266874e-01   8.0860648e-01
   1.3499558e+00   8.0000000e-01   7.9712359e-01   7.9288996e-01   8.0835292e-01
   1.3505954e+00   8.0000000e-01   7.9721283e-01   7.9310566e-01   8.0810542e-01
   1.3512350e+00   8.0000000e-01   7.9729993e-01   7.9331640e-01   8.0786337e-01
   1.3518746e+00   8.0000000e-01   7.9738493e-01   7.9352223e-01   8.0762673e-01
   1.3525142e+00   8.0000000e-01   7.9746771e-01   7.9372290e-01   8.0739578e-01
   1.3531538e+00   8.0000000e-01   7.9754839e-01   7.9391864e-01   8.0717028e-01
   1.3537934e+00   8.0000000e-01   7.9762705e-01   7.9410969e-01   8.0694996e-01
   1.3544331e+00   8.0000000e-01   7.9770369e-01   7.9429599e-01   8.0673492e-01
   1.3550727e+00   8.0000000e-01   7.9777824e-01   7.9447740e-01   8.0652532e-01
   1.3557123e+00   8.0000000e-01   7.9785089e-01   7.9465434e-01   8.0632068e-01
   1.3563519e+00   8.0000000e-01   7.9792167e-01   7.9482687e-01   8.0612096e-01
   1.3569915e+00   8.0000000e-01   7.9799044e-01   7.9499467e-01   8.0592652e-01
   1.3576311e+00   8.0000000e-01   7.9805738e-01   7.9515816e-01   8.0573690e-01
   1.3582707e+00   8.0000000e-01   7.9812256e-01   7.9531746e-01   8.0555197e-01
   1.3589103e+00   8.0000000e-01   7.9818590e-01   7.9547244e-01   8.0537188e-01
   1.3595499e+00   8.0000000e-01   7.9824745e-01   7.9562316e-01   8.0519657e-01
   1.3601896e+00   8.0000000e-01   7.9830733e-01   7.9576992e-01   8.0502573e-01
   1.3608292e+00   8.0000000e-01   7.9836555e-01   7.9591274e-01   8.0485932e-01
   1.3614688e+00   8.0000000e-01   7.9842202e-01   7.9605137e-01   8.0469763e-01
   1.3621084e+00   8.0000000e-01   7.9847691e-01   7.9618626e-01   8.0454017e-01
   1.3627480e+00   8.0000000e-01   7.9853026e-01   7.9631748e-01   8.0438687e-01
   1.3633876e+00   8.0000000e-01   7.9858199e-01   7.9644482e-01   8.0423796e-01
   1.3640272e+00   8.0000000e-01   7.9863220e-01   7.9656852e-01   8.0409318e-01
   1.3646668e+00   8.0000000e-01   7.9868097e-01   7.9668876e-01   8.0395232e-01
   1.3653065e+00   8.0000000e-01   7.9872828e-01   7.9680550e-01   8.0381546e-01
   1.3659461e+00   8.0000000e-01   7.9877410e-01   7.9691868e-01   8.0368264e-01
   1.3665857e+00   8.0000000e-01   7.9881858e-01   7.9702861e-01   8.0355353e-01
   1.3672253e+00   8.0000000e-01   7.9886173e-01   7.9713536e-01   8.0342805e-01
   1.3678649e+00   8.0000000e-01   7.9890347e-01   7.9723871e-01   8.0330648e-01
   1.3685045e+00   8.0000000e-01   7.9894394e-01   7.9733899e-01   8.0318840e-01
   1.3691441e+00   8.0000000e-01   7.9898318e-01   7.9743629e-01   8.0307374e-01
   1.3697837e+00   8.0000000e-01   7.9902115e-01   7.9753053e-01   8.0296260e-01
   1.3704233e+00   8.0000000e-01   7.9905790e-01   7.9762180e-01   8.0285488e-01
   1.3710630e+00   8.0000000e-01   7.9909350e-01   7.9771029e-01   8.0275035e-01
   1.3717026e+00   8.0000000e-01   7.9912797e-01   7.9779603e-01   8.0264898e-01
   1.3723422e+00   8.0000000e-01   7.9916126e-01   7.9787890e-01   8.0255093e-01
   1.3729818e+00   8.0000000e-01   7.9919348e-01   7.9795919e-01   8.0245586e-01
   1.3736214e+00   8.0000000e-01   7.9922468e-01   7.9803697e-01   8.0236369e-01
   1.3742610e+00   8.0000000e-01   7.9925479e-01   7.9811210e-01   8.0227459e-01
   1.3749006e+00   8.0000000e-01   7.9928390e-01   7.9818478e-01   8.0218832e-01
   1.3755402e+00   8.0000000e-01   7.9931205e-01   7.9825514e-01   8.0210476e-01
   1.3761798e+00   8.0000000e-01   7.9933924e-01   7.9832314e-01   8.0202393e-01
   1.3768195e+00   8.0000000e-01   7.9936547e-01   7.9838878e-01   8.0194584e-01
   1.3774591e+00   8.0000000e-01   7.9939082e-01   7.9845227e-01   8.0187025e-01
   1.3780987e+00   8.0000000e-01   7.9941532e-01   7.9851366e-01   8.0179711e-01
   1.3787383e+00   8.0000000e-01   7.9943891e-01   7.9857282e-01   8.0172658e-01
   1.3793779e+00   8.0000000e-01   7.9946168e-01   7.9862998e-01   8.0165838e-01
   1.3800175e+00   8.0000000e-01   7.9948368e-01   7.9868522e-01   8.0159242e-01
   1.3806571e+00   8.0000000e-01   7.9950486e-01   7.9873847e-01   8.0152879e-01
   1.3812967e+00   8.0000000e-01   7.9952528e-01   7.9878982e-01   8.0146739e-01
   1.3819364e+00   8.0000000e-01   7.9954498e-01   7.9883941e-01   8.0140806e-01
   1.3825760e+00   8.0000000e-01   7.9956397e-01   7.9888724e-01   8.0135078e-01
   1.3832156e+00   8.0000000e-01   7.9958223e-01   7.9893326e-01   8.0129564e-01
   1.3838552e+00   8.0000000e-01   7.9959984e-01   7.9897766e-01   8.0124239e-01
   1.3844948e+00   8.0000000e-01   7.9961681e-01   7.9902049e-01   8.0119100e-01
   1.3851344e+00   8.0000000e-01   7.9963312e-01   7.9906167e-01   8.0114155e-01
   1.3857740e+00   8.0000000e-01   7.9964881e-01   7.9910134e-01   8.0109388e-01
   1.3864136e+00   8.0000000e-01   7.9966394e-01   7.9913958e-01   8.0104790e-01
   1.3870532e+00   8.0000000e-01   7.9967847e-01   7.9917637e-01   8.0100363e-01
   1.3876929e+00   8.0000000e-01   7.9969244e-01   7.9921173e-01   8.0096105e-01
   1.3883325e+00   8.0000000e-01   7.9970588e-01   7.9924579e-01   8.0092002e-01
   1.3889721e+00   8.0000000e-01   7.9971882e-01   7.9927858e-01   8.0088048e-01
   1.3896117e+00   8.0000000e-01   7.9973121e-01   7.9931003e-01   8.0084254e-01
   1.3902513e+00   8.0000000e-01   7.9974313e-01   7.9934029e-01   8.0080601e-01
   1.3908909e+00   8.0000000e-01   7.9975460e-01   7.9936941e-01   8.0077083e-01
   1.3915305e+00   8.0000000e-01   7.9976559e-01   7.9939735e-01   8.0073706e-01
   1.3921701e+00   8.0000000e-01   7.9977614e-01   7.9942418e-01   8.0070460e-01
   1.3928098e+00   8.0000000e-01   7.9978627e-01   7.9944998e-01   8.0067338e-01
   1.3934494e+00   8.0000000e-01   7.9979600e-01   7.9947475e-01   8.0064338e-01
   1.3940890e+00   8.0000000e-01   7.9980532e-01   7.9949848e-01   8.0061462e-01
   1.3947286e+00   8.0000000e-01   7.9981426e-01   7.9952128e-01   8.0058698e-01
   1.3953682e+00   8.0000000e-01   7.9982284e-01   7.9954318e-01   8.0056041e-01
   1.3960078e+00   8.0000000e-01   7.9983105e-01   7.9956413e-01   8.0053497e-01
   1.3966474e+00   8.0000000e-01   7.9983892e-01   7.9958423e-01   8.0051055e-01
   1.3972870e+00   8.0000000e-01   7.9984647e-01   7.9960352e-01   8.0048710e-01
   1.3979266e+00   8.0000000e-01   7.9985369e-01   7.9962200e-01   8.0046462e-01
   1.3985663e+00   8.0000000e-01   7.9986060e-01   7.9963968e-01   8.0044310e-01
   1.3992059e+00   8.0000000e-01   7.9986723e-01   7.9965664e-01   8.0042245e-01
   1.3998455e+00   8.0000000e-01   7.9987357e-01   7.9967290e-01   8.0040265e-01
   1.4004851e+00   8.0000000e-01   7.9987963e-01   7.9968841e-01   8.0038373e-01
   1.4011247e+00   8.0000000e-01   7.9988543e-01   7.9970328e-01   8.0036559e-01
   1.4017643e+00   8.0000000e-01   7.9989098e-01   7.9971753e-01   8.0034820e-01
   1.4024039e+00   8.0000000e-01   7.9989628e-01   7.9973114e-01   8.0033158e-01
   1.4030435e+00   8.0000000e-01   7.9990134e-01   7.9974415e-01   8.0031569e-01
   1.4036832e+00   8.0000000e-01   7.9990619e-01   7.9975660e-01   8.0030046e-01
   1.4043228e+00   8.0000000e-01   7.9991082e-01   7.9976851e-01   8.0028589e-01
   1.4049624e+00   8.0000000e-01   7.9991523e-01   7.9977986e-01   8.0027200e-01
   1.4056020e+00   8.0000000e-01   7.9991945e-01   7.9979072e-01   8.0025869e-01
   1.4062416e+00   8.0000000e-01   7.9992348e-01   7.9980111e-01   8.0024596e-01
   1.4068812e+00   8.0000000e-01   7.9992732e-01   7.9981100e-01   8.0023384e-01
   1.4075208e+00   8.0000000e-01   7.9993099e-01   7.9982045e-01   8.0022224e-01
   1.4081604e+00   8.0000000e-01   7.9993449e-01   7.9982949e-01   8.0021116e-01
   1.4088000e+00   8.0000000e-01   7.9993782e-01   7.9983810e-01   8.0020058e-01
   1.4094397e+00   8.0000000e-01   7.9994100e-01   7.9984630e-01   8.0019051e-01
   1.4100793e+00   8.0000000e-01   7.9994403e-01   7.9985413e-01   8.0018088e-01
   1.4107189e+00   8.0000000e-01   7.9994692e-01   7.9986161e-01   8.0017168e-01
   1.4113585e+00   8.0000000e-01   7.9994967e-01   7.9986871e-01   8.0016294e-01
   1.4119981e+00   8.0000000e-01   7.9995229e-01   7.9987549e-01   8.0015459e-01
   1.4126377e+00   8.0000000e-01   7.9995478e-01   7.9988196e-01   8.0014663e-01
   1.4132773e+00   8.0000000e-01   7.9995716e-01   7.9988810e-01   8.0013905e-01
   1.4139169e+00   8.0000000e-01   7.9995941e-01   7.9989395e-01   8.0013184e-01
   1.4145566e+00   8.0000000e-01   7.9996156e-01   7.9989953e-01   8.0012496e-01
   1.4151962e+00   8.0000000e-01   7.9996361e-01   7.9990484e-01   8.0011840e-01
   1.4158358e+00   8.0000000e-01   7.9996555e-01   7.9990988e-01   8.0011218e-01
   1.4164754e+00   8.0000000e-01   7.9996740e-01   7.9991468e-01   8.0010625e-01
   1.4171150e+00   8.0000000e-01   7.9996916e-01   7.9991925e-01   8.0010060e-01
   1.4177546e+00   8.0000000e-01   7.9997083e-01   7.9992358e-01   8.0009524e-01
   1.4183942e+00   8.0000000e-01   7.9997241e-01   7.9992770e-01   8.0009014e-01
   1.4190338e+00   8.0000000e-01   7.9997392e-01   7.9993162e-01   8.0008529e-01
   1.4196734e+00   8.0000000e-01   7.9997535e-01   7.9993534e-01   8.0008068e-01
   1.4203131e+00   8.0000000e-01   7.9997670e-01   7.9993887e-01   8.0007631e-01
   1.4209527e+00   8.0000000e-01   7.9997799e-01   7.9994223e-01   8.0007215e-01
   1.4215923e+00   8.0000000e-01   7.9997921e-01   7.9994542e-01   8.0006819e-01
   1.4222319e+00   8.0000000e-01   7.9998037e-01   7.9994843e-01   8.0006445e-01
   1.4228715e+00   8.0000000e-01   7.9998147e-01   7.9995130e-01   8.0006089e-01
   1.4235111e+00   8.0000000e-01   7.9998251e-01   7.9995402e-01   8.0005751e-01
   1.4241507e+00   8.0000000e-01   7.9998349e-01   7.9995659e-01   8.0005431e-01
   1.4247903e+00   8.0000000e-01   7.9998443e-01   7.9995904e-01   8.0005128e-01
   1.4254299e+00   8.0000000e-01   7.9998532e-01   7.9996135e-01   8.0004840e-01
   1.4260696e+00   8.0000000e-01   7.9998615e-01   7.9996355e-01   8.0004567e-01
   1.4267092e+00   8.0000000e-01   7.9998695e-01   7.9996562e-01   8.0004309e-01
   1.4273488e+00   8.0000000e-01   7.9998770e-01   7.9996759e-01   8.0004064e-01
   1.4279884e+00   8.0000000e-01   7.9998841e-01   7.9996945e-01   8.0003831e-01
   1.4286280e+00   8.0000000e-01   7.9998908e-01   7.9997121e-01   8.0003612e-01
   1.4292676e+00   8.0000000e-01   7.9998972e-01   7.9997288e-01   8.0003404e-01
   1.4299072e+00   8.0000000e-01   7.9999032e-01   7.9997446e-01   8.0003207e-01
   1.4305468e+00   8.0000000e-01   7.9999089e-01   7.9997595e-01   8.0003021e-01
   1.4311865e+00   8.0000000e-01   7.9999142e-01   7.9997735e-01   8.0002845e-01
   1.4318261e+00   8.0000000e-01   7.9999193e-01   7.9997869e-01   8.0002679e-01
   1.4324657e+00   8.0000000e-01   7.9999241e-01   7.9997995e-01   8.0002521e-01
   1.4331053e+00   8.0000000e-01   7.9999286e-01   7.9998113e-01   8.0002373e-01
   1.4337449e+00   8.0000000e-01   7.9999329e-01   7.9998226e-01   8.0002233e-01
   1.4343845e+00   8.0000000e-01   7.9999369e-01   7.9998332e-01   8.0002100e-01
   1.4350241e+00   8.0000000e-01   7.9999407e-01   7.9998432e-01   8.0001974e-01
   1.4356637e+00   8.0000000e-01   7.9999443e-01   7.9998526e-01   8.0001856e-01
   1.4363033e+00   8.0000000e-01   7.9999477e-01   7.9998616e-01   8.0001745e-01
   1.4369430e+00   8.0000000e-01   7.9999509e-01   7.9998700e-01   8.0001639e-01
   1.4375826e+00   8.0000000e-01   7.9999539e-01   7.9998779e-01   8.0001540e-01
   1.4382222e+00   8.0000000e-01   7.9999568e-01   7.9998853e-01   8.0001446e-01
   1.4388618e+00   8.0000000e-01   7.9999594e-01   7.9998924e-01   8.0001358e-01
   1.4395014e+00   8.0000000e-01   7.9999619e-01   7.9998990e-01   8.0001275e-01
   1.4401410e+00   8.0000000e-01   7.9999643e-01   7.9999053e-01   8.0001196e-01
   1.4407806e+00   8.0000000e-01   7.9999665e-01   7.9999112e-01   8.0001122e-01
   1.4414202e+00   8.0000000e-01   7.9999686e-01   7.9999167e-01   8.0001053e-01
   1.4420599e+00   8.0000000e-01   7.9999706e-01   7.9999219e-01   8.0000987e-01
   1.4426995e+00   8.0000000e-01   7.9999725e-01   7.9999268e-01   8.0000925e-01
   1.4433391e+00   8.0000000e-01   7.9999742e-01   7.9999314e-01   8.0000867e-01
   1.4439787e+00   8.0000000e-01   7.9999758e-01   7.9999358e-01   8.0000813e-01
   1.4446183e+00   8.0000000e-01   7.9999774e-01   7.9999398e-01   8.0000761e-01
   1.4452579e+00   8.0000000e-01   7.9999788e-01   7.9999437e-01   8.0000713e-01
   1.4458975e+00   8.0000000e-01   7.9999802e-01   7.9999473e-01   8.0000668e-01
   1.4465371e+00   8.0000000e-01   7.9999815e-01   7.9999507e-01   8.0000625e-01
   1.4471767e+00   8.0000000e-01   7.9999827e-01   7.9999538e-01   8.0000585e-01
   1.4478164e+00   8.0000000e-01   7.9999838e-01   7.9999568e-01   8.0000547e-01
   1.4484560e+00   8.0000000e-01   7.9999849e-01   7.9999596e-01   8.0000512e-01
   1.4490956e+00   8.0000000e-01   7.9999858e-01   7.9999623e-01   8.0000479e-01
   1.4497352e+00   8.0000000e-01   7.9999868e-01   7.9999647e-01   8.0000448e-01
   1.4503748e+00   8.0000000e-01   7.9999876e-01   7.9999670e-01   8.0000418e-01
   1.4510144e+00   8.0000000e-01   7.9999885e-01   7.9999692e-01   8.0000391e-01
   1.4516540e+00   8.0000000e-01   7.9999892e-01   7.9999712e-01   8.0000365e-01
   1.4522936e+00   8.0000000e-01   7.9999899e-01   7.9999732e-01   8.0000341e-01
   1.4529333e+00   8.0000000e-01   7.9999906e-01   7.9999749e-01   8.0000318e-01
   1.4535729e+00   8.0000000e-01   7.9999912e-01   7.9999766e-01   8.0000297e-01
   1.4542125e+00   8.0000000e-01   7.9999918e-01   7.9999782e-01   8.0000277e-01
   1.4548521e+00   8.0000000e-01   7.9999924e-01   7.9999796e-01   8.0000259e-01
   1.4554917e+00   8.0000000e-01   7.9999929e-01   7.9999810e-01   8.0000241e-01
   1.4561313e+00   8.0000000e-01   7.9999934e-01   7.9999823e-01   8.0000225e-01
   1.4567709e+00   8.0000000e-01   7.9999938e-01   7.9999835e-01   8.0000210e-01
   1.4574105e+00   8.0000000e-01   7.9999943e-01   7.9999846e-01   8.0000196e-01
   1.4580501e+00   8.0000000e-01   7.9999947e-01   7.9999857e-01   8.0000182e-01
   1.4586898e+00   8.0000000e-01   7.9999950e-01   7.9999867e-01   8.0000170e-01
   1.4593294e+00   8.0000000e-01   7.9999954e-01   7.9999876e-01   8.0000158e-01
   1.4599690e+00   8.0000000e-01   7.9999957e-01   7.9999884e-01   8.0000147e-01
   1.4606086e+00   8.0000000e-01   7.9999960e-01   7.9999892e-01   8.0000137e-01
   1.4612482e+00   8.0000000e-01   7.9999963e-01   7.9999900e-01   8.0000128e-01
   1.4618878e+00   8.0000000e-01   7.9999965e-01   7.9999907e-01   8.0000119e-01
   1.4625274e+00   8.0000000e-01   7.9999968e-01   7.9999913e-01   8.0000110e-01
   1.4631670e+00   8.0000000e-01   7.9999970e-01   7.9999920e-01   8.0000103e-01
   1.4638067e+00   8.0000000e-01   7.9999972e-01   7.9999925e-01   8.0000096e-01
   1.4644463e+00   8.0000000e-01   7.9999974e-01   7.9999931e-01   8.0000089e-01
   1.4650859e+00   8.0000000e-01   7.9999976e-01   7.9999935e-01   8.0000082e-01
   1.4657255e+00   8.0000000e-01   7.9999978e-01   7.9999940e-01   8.0000077e-01
   1.4663651e+00   8.0000000e-01   7.9999979e-01   7.9999944e-01   8.0000071e-01
   1.4670047e+00   8.0000000e-01   7.9999981e-01   7.9999948e-01   8.0000066e-01
   1.4676443e+00   8.0000000e-01   7.9999982e-01   7.9999952e-01   8.0000061e-01
   1.4682839e+00   8.0000000e-01   7.9999983e-01   7.9999956e-01   8.0000057e-01
   1.4689235e+00   8.0000000e-01   7.9999985e-01   7.9999959e-01   8.0000053e-01
   1.4695632e+00   8.0000000e-01   7.9999986e-01   7.9999962e-01   8.0000049e-01
   1.4702028e+00   8.0000000e-01   7.9999987e-01   7.9999965e-01   8.0000045e-01
   1.4708424e+00   8.0000000e-01   7.9999988e-01   7.9999967e-01   8.0000042e-01
   1.4714820e+00   8.0000000e-01   7.9999989e-01   7.9999970e-01   8.0000039e-01
   1.4721216e+00   8.0000000e-01   7.9999990e-01   7.9999972e-01   8.0000036e-01
   1.4727612e+00   8.0000000e-01   7.9999990e-01   7.9999974e-01   8.0000034e-01
   1.4734008e+00   8.0000000e-01   7.9999991e-01   7.9999976e-01   8.0000031e-01
   1.4740404e+00   8.0000000e-01   7.9999992e-01   7.9999978e-01   8.0000029e-01
   1.4746801e+00   8.0000000e-01   7.9999992e-01   7.9999979e-01   8.0000027e-01
   1.4753197e+00   8.0000000e-01   7.9999993e-01   7.9999981e-01   8.0000025e-01
   1.4759593e+00   8.0000000e-01   7.9999993e-01   7.9999982e-01   8.0000023e-01
   1.4765989e+00   8.0000000e-01   7.9999994e-01   7.9999984e-01   8.0000021e-01
   1.4772385e+00   8.0000000e-01   7.9999994e-01   7.9999985e-01   8.0000020e-01
   1.4778781e+00   8.0000000e-01   7.9999995e-01   7.9999986e-01   8.0000018e-01
   1.4785177e+00   8.0000000e-01   7.9999995e-01   7.9999987e-01   8.0000017e-01
   1.4791573e+00   8.0000000e-01   7.9999996e-01   7.9999988e-01   8.0000015e-01
   1.4797969e+00   8.0000000e-01   7.9999996e-01   7.9999989e-01   8.0000014e-01
   1.4804366e+00   8.0000000e-01   7.9999996e-01   7.9999990e-01   8.0000013e-01
   1.4810762e+00   8.0000000e-01   7.9999997e-01   7.9999991e-01   8.0000012e-01
   1.4817158e+00   8.0000000e-01   7.9999997e-01   7.9999991e-01   8.0000011e-01
   1.4823554e+00   8.0000000e-01   7.9999997e-01   7.9999992e-01   8.0000010e-01
   1.4829950e+00   8.0000000e-01   7.9999997e-01   7.9999993e-01   8.0000010e-01
   1.4836346e+00   8.0000000e-01   7.9999997e-01   7.9999993e-01   8.0000009e-01
   1.4842742e+00   8.0000000e-01   7.9999998e-01   7.9999994e-01   8.0000008e-01
   1.4849138e+00   8.0000000e-01   7.9999998e-01   7.9999994e-01   8.0000007e-01
   1.4855534e+00   8.0000000e-01   7.9999998e-01   7.9999995e-01   8.0000007e-01
   1.4861931e+00   8.0000000e-01   7.9999998e-01   7.9999995e-01   8.0000006e-01
   1.4868327e+00   8.0000000e-01   7.9999998e-01   7.9999995e-01   8.0000006e-01
   1.4874723e+00   8.0000000e-01   7.9999998e-01   7.9999996e-01   8.0000005e-01
   1.4881119e+00   8.0000000e-01   7.9999999e-01   7.9999996e-01   8.0000005e-01
   1.4887515e+00   8.0000000e-01   7.9999999e-01   7.9999997e-01   8.0000004e-01
   1.4893911e+00   8.0000000e-01   7.9999999e-01   7.9999997e-01   8.0000004e-01
   1.4900307e+00   8.0000000e-01   7.9999999e-01   7.9999997e-01   8.0000004e-01
   1.4906703e+00   8.0000000e-01   7.9999999e-01   7.9999997e-01   8.0000004e-01
   1.4913100e+00   8.0000000e-01   7.9999999e-01   7.9999997e-01   8.0000003e-01
   1.4919496e+00   8.0000000e-01   7.9999999e-01   7.9999998e-01   8.0000003e-01
   1.4925892e+00   8.0000000e-01   7.9999999e-01   7.9999998e-01   8.0000003e-01
   1.4932288e+00   8.0000000e-01   7.9999999e-01   7.9999998e-01   8.0000002e-01
   1.4938684e+00   8.0000000e-01   7.9999999e-01   7.9999998e-01   8.0000002e-01
   1.4945080e+00   8.0000000e-01   7.9999999e-01   7.9999998e-01   8.0000002e-01
   1.4951476e+00   8.0000000e-01   7.9999999e-01   7.9999998e-01   8.0000002e-01
   1.4957872e+00   8.0000000e-01   7.9999999e-01   7.9999998e-01   8.0000002e-01
   1.4964268e+00   8.0000000e-01   8.0000000e-01   7.9999999e-01   8.0000002e-01
   1.4970665e+00   8.0000000e-01   8.0000000e-01   7.9999999e-01   8.0000001e-01
   1.4977061e+00   8.0000000e-01   8.0000000e-01   7.9999999e-01   8.0000001e-01
   1.4983457e+00   8.0000000e-01   8.0000000e-01   7.9999999e-01   8.0000001e-01
   1.4989853e+00   8.0000000e-01   8.0000000e-01   7.9999999e-01   8.0000002e-01
   1.4996249e+00   8.0000000e-01   7.9999999e-01   7.9999998e-01   8.0000002e-01


==> data/Motivation/motivation_exact.dat <==
0.000375093773443361	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
0.000750187546886722	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
0.00112528132033008	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
0.00150037509377344	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
0.00187546886721680	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
0.00225056264066017	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
0.00262565641410353	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
0.00300075018754689	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
0.00337584396099025	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
0.00375093773443361	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
0.00412603150787697	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
0.00450112528132033	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
0.00487621905476369	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
0.00525131282820705	0.800000000000001	0.800000000000000	0.800000000000000	0.800000000000000
0.00562640660165041	0.800000000000001	0.800000000000000	0.800000000000000	0.800000000000000
0.00600150037509377	0.800000000000001	0.800000000000000	0.800000000000000	0.800000000000000
0.00637659414853713	0.800000000000001	0.800000000000000	0.800000000000000	0.800000000000000
0.00675168792198050	0.800000000000001	0.800000000000000	0.800000000000000	0.800000000000000
0.00712678169542386	0.800000000000001	0.800000000000000	0.800000000000000	0.800000000000000
0.00750187546886722	0.800000000000001	0.800000000000000	0.800000000000000	0.800000000000000
0.00787696924231058	0.800000000000001	0.800000000000000	0.800000000000000	0.800000000000000
0.00825206301575394	0.800000000000001	0.800000000000000	0.800000000000000	0.800000000000000
0.00862715678919730	0.800000000000001	0.800000000000000	0.800000000000000	0.800000000000000
0.00900225056264066	0.800000000000001	0.800000000000000	0.800000000000000	0.800000000000000
0.00937734433608402	0.800000000000001	0.800000000000000	0.800000000000000	0.800000000000000
0.00975243810952738	0.800000000000001	0.800000000000000	0.800000000000000	0.800000000000000
0.0101275318829707	0.800000000000001	0.800000000000000	0.800000000000000	0.800000000000000
0.0105026256564141	0.800000000000001	0.800000000000000	0.800000000000000	0.800000000000000
0.0108777194298575	0.800000000000002	0.800000000000000	0.800000000000000	0.800000000000000
0.0112528132033008	0.800000000000002	0.800000000000000	0.800000000000000	0.800000000000000
0.0116279069767442	0.800000000000002	0.800000000000000	0.800000000000000	0.800000000000000
0.0120030007501875	0.800000000000002	0.800000000000000	0.800000000000000	0.800000000000000
0.0123780945236309	0.800000000000002	0.800000000000000	0.800000000000000	0.800000000000000
0.0127531882970743	0.800000000000002	0.800000000000000	0.800000000000000	0.800000000000000
0.0131282820705176	0.800000000000003	0.800000000000000	0.800000000000000	0.800000000000000
0.0135033758439610	0.800000000000003	0.800000000000000	0.800000000000000	0.800000000000000
0.0138784696174044	0.800000000000003	0.800000000000000	0.800000000000000	0.800000000000000
0.0142535633908477	0.800000000000003	0.800000000000000	0.800000000000000	0.800000000000000
0.0146286571642911	0.800000000000004	0.800000000000000	0.800000000000000	0.800000000000000
0.0150037509377344	0.800000000000004	0.800000000000000	0.800000000000000	0.800000000000000
0.0153788447111778	0.800000000000004	0.800000000000000	0.800000000000000	0.800000000000000
0.0157539384846212	0.800000000000005	0.800000000000000	0.800000000000000	0.800000000000000
0.0161290322580645	0.800000000000005	0.800000000000000	0.800000000000000	0.800000000000000
0.0165041260315079	0.800000000000006	0.800000000000000	0.800000000000000	0.800000000000000
0.0168792198049512	0.800000000000006	0.800000000000000	0.800000000000000	0.800000000000000
0.0172543135783946	0.800000000000007	0.800000000000000	0.800000000000000	0.800000000000000
0.0176294073518380	0.800000000000007	0.800000000000000	0.800000000000000	0.800000000000000
0.0180045011252813	0.800000000000008	0.800000000000000	0.800000000000000	0.800000000000000
0.0183795948987247	0.800000000000008	0.800000000000000	0.800000000000000	0.800000000000000
0.0187546886721680	0.800000000000009	0.800000000000000	0.800000000000000	0.800000000000000
0.0191297824456114	0.800000000000010	0.800000000000000	0.800000000000000	0.800000000000000
0.0195048762190548	0.800000000000011	0.800000000000000	0.800000000000000	0.800000000000000
0.0198799699924981	0.800000000000012	0.800000000000000	0.800000000000000	0.800000000000000
0.0202550637659415	0.800000000000013	0.800000000000000	0.800000000000000	0.800000000000000
0.0206301575393848	0.800000000000014	0.800000000000000	0.800000000000000	0.800000000000000
0.0210052513128282	0.800000000000015	0.800000000000000	0.800000000000000	0.800000000000000
0.0213803450862716	0.800000000000016	0.800000000000000	0.800000000000000	0.800000000000000
0.0217554388597149	0.800000000000018	0.800000000000000	0.800000000000000	0.800000000000000
0.0221305326331583	0.800000000000019	0.800000000000000	0.800000000000000	0.800000000000000
0.0225056264066017	0.800000000000021	0.800000000000000	0.800000000000000	0.800000000000000
0.0228807201800450	0.800000000000023	0.800000000000000	0.800000000000000	0.800000000000000
0.0232558139534884	0.800000000000025	0.800000000000000	0.800000000000000	0.800000000000000
0.0236309077269317	0.800000000000027	0.800000000000000	0.800000000000000	0.800000000000000
0.0240060015003751	0.800000000000029	0.800000000000000	0.800000000000000	0.800000000000000
0.0243810952738185	0.800000000000032	0.800000000000000	0.800000000000000	0.800000000000000
0.0247561890472618	0.800000000000035	0.800000000000000	0.800000000000000	0.800000000000000
0.0251312828207052	0.800000000000038	0.800000000000000	0.800000000000000	0.800000000000000
0.0255063765941485	0.800000000000041	0.800000000000000	0.800000000000000	0.800000000000000
0.0258814703675919	0.800000000000044	0.800000000000000	0.800000000000000	0.800000000000000
0.0262565641410353	0.800000000000048	0.800000000000000	0.800000000000000	0.800000000000000
0.0266316579144786	0.800000000000052	0.800000000000000	0.800000000000000	0.800000000000000
0.0270067516879220	0.800000000000057	0.800000000000000	0.800000000000000	0.800000000000000
0.0273818454613653	0.800000000000061	0.800000000000000	0.800000000000000	0.800000000000000
0.0277569392348087	0.800000000000067	0.800000000000000	0.800000000000000	0.800000000000000
0.0281320330082521	0.800000000000072	0.800000000000000	0.800000000000000	0.800000000000000
0.0285071267816954	0.800000000000078	0.800000000000000	0.800000000000000	0.800000000000000
0.0288822205551388	0.800000000000085	0.800000000000000	0.800000000000000	0.800000000000000
0.0292573143285821	0.800000000000092	0.800000000000000	0.800000000000000	0.800000000000000
0.0296324081020255	0.800000000000100	0.800000000000000	0.800000000000000	0.800000000000000
0.0300075018754689	0.800000000000109	0.800000000000000	0.800000000000000	0.800000000000000
0.0303825956489122	0.800000000000118	0.800000000000000	0.800000000000000	0.800000000000000
0.0307576894223556	0.800000000000128	0.800000000000000	0.800000000000000	0.800000000000000
0.0311327831957990	0.800000000000138	0.800000000000000	0.800000000000000	0.800000000000000
0.0315078769692423	0.800000000000150	0.800000000000000	0.800000000000000	0.800000000000000
0.0318829707426857	0.800000000000163	0.800000000000000	0.800000000000000	0.800000000000000
0.0322580645161290	0.800000000000176	0.800000000000000	0.800000000000000	0.800000000000000
0.0326331582895724	0.800000000000191	0.800000000000000	0.800000000000000	0.800000000000000
0.0330082520630158	0.800000000000207	0.800000000000000	0.800000000000000	0.800000000000000
0.0333833458364591	0.800000000000224	0.800000000000000	0.800000000000000	0.800000000000000
0.0337584396099025	0.800000000000243	0.800000000000000	0.800000000000000	0.800000000000000
0.0341335333833458	0.800000000000263	0.800000000000000	0.800000000000000	0.800000000000000
0.0345086271567892	0.800000000000285	0.800000000000000	0.800000000000000	0.800000000000000
0.0348837209302326	0.800000000000308	0.800000000000000	0.800000000000000	0.800000000000000
0.0352588147036759	0.800000000000334	0.800000000000000	0.800000000000000	0.800000000000000
0.0356339084771193	0.800000000000361	0.800000000000000	0.800000000000000	0.800000000000000
0.0360090022505626	0.800000000000391	0.800000000000000	0.800000000000000	0.800000000000000
0.0363840960240060	0.800000000000424	0.800000000000000	0.800000000000000	0.800000000000000
0.0367591897974494	0.800000000000458	0.800000000000000	0.800000000000000	0.800000000000000
0.0371342835708927	0.800000000000496	0.800000000000000	0.800000000000000	0.800000000000000
0.0375093773443361	0.800000000000537	0.800000000000000	0.800000000000000	0.800000000000000
0.0378844711177795	0.800000000000581	0.800000000000000	0.800000000000000	0.800000000000000
0.0382595648912228	0.800000000000628	0.800000000000000	0.800000000000000	0.800000000000000
0.0386346586646662	0.800000000000679	0.800000000000000	0.800000000000000	0.800000000000000
0.0390097524381095	0.800000000000735	0.800000000000000	0.800000000000000	0.800000000000000
0.0393848462115529	0.800000000000794	0.800000000000000	0.800000000000000	0.800000000000000
0.0397599399849963	0.800000000000859	0.800000000000000	0.800000000000000	0.800000000000000
0.0401350337584396	0.800000000000929	0.800000000000000	0.800000000000000	0.800000000000000
0.0405101275318830	0.800000000001004	0.800000000000000	0.800000000000000	0.800000000000000
0.0408852213053263	0.800000000001085	0.800000000000000	0.800000000000000	0.800000000000000
0.0412603150787697	0.800000000001173	0.800000000000000	0.800000000000000	0.800000000000000
0.0416354088522131	0.800000000001268	0.800000000000000	0.800000000000000	0.800000000000000
0.0420105026256564	0.800000000001370	0.800000000000000	0.800000000000000	0.800000000000000
0.0423855963990998	0.800000000001480	0.800000000000000	0.800000000000000	0.800000000000000
0.0427606901725431	0.800000000001599	0.800000000000000	0.800000000000000	0.800000000000000
0.0431357839459865	0.800000000001727	0.800000000000000	0.800000000000000	0.800000000000000
0.0435108777194299	0.800000000001865	0.800000000000000	0.800000000000000	0.800000000000000
0.0438859714928732	0.800000000002014	0.800000000000000	0.800000000000000	0.800000000000000
0.0442610652663166	0.800000000002175	0.800000000000000	0.800000000000000	0.800000000000000
0.0446361590397599	0.800000000002348	0.800000000000000	0.800000000000000	0.800000000000000
0.0450112528132033	0.800000000002535	0.800000000000000	0.800000000000000	0.800000000000000
0.0453863465866467	0.800000000002736	0.800000000000000	0.800000000000000	0.800000000000000
0.0457614403600900	0.800000000002954	0.800000000000000	0.800000000000000	0.800000000000000
0.0461365341335334	0.800000000003188	0.800000000000000	0.800000000000000	0.800000000000000
0.0465116279069767	0.800000000003440	0.800000000000000	0.800000000000000	0.800000000000000
0.0468867216804201	0.800000000003711	0.800000000000000	0.800000000000000	0.800000000000000
0.0472618154538635	0.800000000004004	0.800000000000000	0.800000000000000	0.800000000000000
0.0476369092273068	0.800000000004319	0.800000000000000	0.800000000000000	0.800000000000000
0.0480120030007502	0.800000000004659	0.800000000000000	0.800000000000000	0.800000000000000
0.0483870967741936	0.800000000005024	0.800000000000000	0.800000000000000	0.800000000000000
0.0487621905476369	0.800000000005418	0.800000000000000	0.800000000000000	0.800000000000000
0.0491372843210803	0.800000000005842	0.800000000000000	0.800000000000000	0.800000000000000
0.0495123780945236	0.800000000006298	0.800000000000000	0.800000000000000	0.800000000000000
0.0498874718679670	0.800000000006790	0.800000000000000	0.800000000000000	0.800000000000000
0.0502625656414104	0.800000000007318	0.800000000000000	0.800000000000000	0.800000000000000
0.0506376594148537	0.800000000007887	0.800000000000000	0.800000000000000	0.800000000000000
0.0510127531882971	0.800000000008500	0.800000000000000	0.800000000000000	0.800000000000000
0.0513878469617404	0.800000000009159	0.800000000000000	0.800000000000000	0.800000000000000
0.0517629407351838	0.800000000009867	0.800000000000000	0.800000000000000	0.800000000000000
0.0521380345086272	0.800000000010630	0.800000000000000	0.800000000000000	0.800000000000000
0.0525131282820705	0.800000000011450	0.800000000000000	0.800000000000000	0.800000000000000
0.0528882220555139	0.800000000012332	0.800000000000000	0.800000000000000	0.800000000000000
0.0532633158289572	0.800000000013280	0.800000000000000	0.800000000000000	0.800000000000000
0.0536384096024006	0.800000000014300	0.800000000000000	0.800000000000000	0.800000000000000
0.0540135033758440	0.800000000015396	0.800000000000000	0.800000000000000	0.800000000000000
0.0543885971492873	0.800000000016575	0.800000000000000	0.800000000000000	0.800000000000000
0.0547636909227307	0.800000000017842	0.800000000000000	0.800000000000000	0.800000000000000
0.0551387846961740	0.800000000019203	0.800000000000000	0.800000000000000	0.800000000000000
0.0555138784696174	0.800000000020666	0.800000000000000	0.800000000000000	0.800000000000000
0.0558889722430608	0.800000000022238	0.800000000000000	0.800000000000000	0.800000000000000
0.0562640660165041	0.800000000023927	0.800000000000000	0.800000000000000	0.800000000000000
0.0566391597899475	0.800000000025741	0.800000000000000	0.800000000000000	0.800000000000000
0.0570142535633909	0.800000000027689	0.800000000000000	0.800000000000000	0.800000000000000
0.0573893473368342	0.800000000029782	0.800000000000000	0.800000000000000	0.800000000000000
0.0577644411102776	0.800000000032029	0.800000000000000	0.800000000000000	0.800000000000000
0.0581395348837209	0.800000000034442	0.800000000000000	0.800000000000000	0.800000000000000
0.0585146286571643	0.800000000037033	0.800000000000000	0.800000000000000	0.800000000000000
0.0588897224306077	0.800000000039814	0.800000000000000	0.800000000000000	0.800000000000000
0.0592648162040510	0.800000000042799	0.800000000000000	0.800000000000000	0.800000000000000
0.0596399099774944	0.800000000046002	0.800000000000000	0.800000000000000	0.800000000000000
0.0600150037509377	0.800000000049440	0.800000000000000	0.800000000000000	0.800000000000000
0.0603900975243811	0.800000000053128	0.800000000000000	0.800000000000000	0.800000000000000
0.0607651912978245	0.800000000057086	0.800000000000000	0.800000000000000	0.800000000000000
0.0611402850712678	0.800000000061331	0.800000000000000	0.800000000000000	0.800000000000000
0.0615153788447112	0.800000000065885	0.800000000000000	0.800000000000000	0.800000000000000
0.0618904726181545	0.800000000070769	0.800000000000000	0.800000000000000	0.800000000000000
0.0622655663915979	0.800000000076006	0.800000000000000	0.800000000000000	0.800000000000000
0.0626406601650413	0.800000000081621	0.800000000000000	0.800000000000000	0.800000000000000
0.0630157539384846	0.800000000087642	0.800000000000000	0.800000000000000	0.800000000000000
0.0633908477119280	0.800000000094096	0.800000000000000	0.800000000000000	0.800000000000000
0.0637659414853714	0.800000000101014	0.800000000000000	0.800000000000000	0.800000000000000
0.0641410352588147	0.800000000108429	0.800000000000000	0.800000000000000	0.800000000000000
0.0645161290322581	0.800000000116374	0.800000000000000	0.800000000000000	0.800000000000000
0.0648912228057014	0.800000000124888	0.800000000000000	0.800000000000000	0.800000000000000
0.0652663165791448	0.800000000134010	0.800000000000000	0.800000000000000	0.800000000000000
0.0656414103525882	0.800000000143782	0.800000000000000	0.800000000000000	0.800000000000000
0.0660165041260315	0.800000000154248	0.800000000000000	0.800000000000000	0.800000000000000
0.0663915978994749	0.800000000165459	0.800000000000000	0.800000000000000	0.800000000000000
0.0667666916729182	0.800000000177463	0.800000000000000	0.800000000000000	0.800000000000000
0.0671417854463616	0.800000000190318	0.800000000000000	0.800000000000000	0.800000000000000
0.0675168792198050	0.800000000204080	0.800000000000000	0.800000000000000	0.800000000000000
0.0678919729932483	0.800000000218814	0.800000000000000	0.800000000000000	0.800000000000000
0.0682670667666917	0.800000000234584	0.800000000000000	0.800000000000000	0.800000000000000
0.0686421605401350	0.800000000251463	0.800000000000000	0.800000000000000	0.800000000000000
0.0690172543135784	0.800000000269525	0.800000000000000	0.800000000000000	0.800000000000000
0.0693923480870218	0.800000000288853	0.800000000000000	0.800000000000000	0.800000000000000
0.0697674418604651	0.800000000309532	0.800000000000000	0.800000000000000	0.800000000000000
0.0701425356339085	0.800000000331654	0.800000000000000	0.800000000000000	0.800000000000000
0.0705176294073519	0.800000000355317	0.800000000000000	0.800000000000000	0.800000000000000
0.0708927231807952	0.800000000380626	0.800000000000000	0.800000000000000	0.800000000000000
0.0712678169542386	0.800000000407691	0.800000000000000	0.800000000000000	0.800000000000000
0.0716429107276819	0.800000000436632	0.800000000000000	0.800000000000000	0.800000000000000
0.0720180045011253	0.800000000467574	0.800000000000000	0.800000000000000	0.800000000000000
0.0723930982745687	0.800000000500653	0.800000000000000	0.800000000000000	0.800000000000000
0.0727681920480120	0.800000000536012	0.800000000000000	0.800000000000000	0.800000000000000
0.0731432858214554	0.800000000573803	0.800000000000000	0.800000000000000	0.800000000000000
0.0735183795948987	0.800000000614190	0.800000000000000	0.800000000000000	0.800000000000000
0.0738934733683421	0.800000000657345	0.800000000000000	0.800000000000000	0.800000000000000
0.0742685671417855	0.800000000703454	0.800000000000000	0.800000000000000	0.800000000000000
0.0746436609152288	0.800000000752712	0.800000000000000	0.800000000000000	0.800000000000000
0.0750187546886722	0.800000000805328	0.800000000000000	0.800000000000000	0.800000000000000
0.0753938484621155	0.800000000861526	0.800000000000000	0.800000000000000	0.800000000000000
0.0757689422355589	0.800000000921541	0.800000000000000	0.800000000000000	0.800000000000000
0.0761440360090023	0.800000000985626	0.800000000000000	0.800000000000000	0.800000000000000
0.0765191297824456	0.800000001054049	0.800000000000000	0.800000000000000	0.800000000000000
0.0768942235558890	0.800000001127095	0.800000000000000	0.800000000000000	0.800000000000000
0.0772693173293323	0.800000001205068	0.800000000000000	0.800000000000000	0.800000000000000
0.0776444111027757	0.800000001288290	0.800000000000000	0.800000000000000	0.800000000000000
0.0780195048762191	0.800000001377104	0.800000000000000	0.800000000000000	0.800000000000000
0.0783945986496624	0.800000001471875	0.800000000000000	0.800000000000000	0.800000000000000
0.0787696924231058	0.800000001572991	0.800000000000000	0.800000000000000	0.800000000000000
0.0791447861965492	0.800000001680865	0.800000000000000	0.800000000000000	0.800000000000000
0.0795198799699925	0.800000001795934	0.800000000000000	0.800000000000000	0.800000000000000
0.0798949737434359	0.800000001918665	0.800000000000000	0.800000000000000	0.800000000000000
0.0802700675168792	0.800000002049552	0.800000000000000	0.800000000000000	0.800000000000000
0.0806451612903226	0.800000002189122	0.800000000000000	0.800000000000000	0.800000000000000
0.0810202550637660	0.800000002337933	0.800000000000000	0.800000000000000	0.800000000000000
0.0813953488372093	0.800000002496579	0.800000000000000	0.800000000000000	0.800000000000000
0.0817704426106527	0.800000002665690	0.800000000000000	0.800000000000000	0.800000000000000
0.0821455363840960	0.800000002845935	0.800000000000000	0.800000000000000	0.800000000000000
0.0825206301575394	0.800000003038027	0.800000000000000	0.800000000000000	0.800000000000000
0.0828957239309828	0.800000003242718	0.800000000000000	0.800000000000000	0.800000000000000
0.0832708177044261	0.800000003460812	0.800000000000000	0.800000000000000	0.800000000000000
0.0836459114778695	0.800000003693158	0.800000000000000	0.800000000000000	0.800000000000000
0.0840210052513128	0.800000003940660	0.800000000000000	0.800000000000000	0.800000000000000
0.0843960990247562	0.800000004204275	0.800000000000000	0.800000000000000	0.800000000000000
0.0847711927981996	0.800000004485020	0.800000000000000	0.800000000000000	0.800000000000000
0.0851462865716429	0.800000004783973	0.800000000000000	0.800000000000000	0.800000000000000
0.0855213803450863	0.800000005102279	0.800000000000000	0.800000000000000	0.800000000000000
0.0858964741185296	0.800000005441152	0.800000000000000	0.800000000000000	0.800000000000000
0.0862715678919730	0.800000005801878	0.800000000000000	0.800000000000000	0.800000000000000
0.0866466616654164	0.800000006185822	0.800000000000000	0.800000000000000	0.800000000000000
0.0870217554388597	0.800000006594432	0.800000000000000	0.800000000000000	0.800000000000000
0.0873968492123031	0.800000007029241	0.800000000000000	0.800000000000000	0.800000000000000
0.0877719429857464	0.800000007491877	0.800000000000000	0.800000000000000	0.800000000000000
0.0881470367591898	0.800000007984063	0.800000000000000	0.800000000000000	0.800000000000000
0.0885221305326332	0.800000008507626	0.800000000000000	0.800000000000000	0.800000000000000
0.0888972243060765	0.800000009064502	0.800000000000000	0.800000000000000	0.800000000000000
0.0892723180795199	0.800000009656742	0.800000000000000	0.800000000000000	0.800000000000000
0.0896474118529632	0.800000010286518	0.800000000000000	0.800000000000000	0.800000000000000
0.0900225056264066	0.800000010956133	0.800000000000000	0.800000000000000	0.800000000000000
0.0903975993998500	0.800000011668024	0.800000000000000	0.800000000000000	0.800000000000000
0.0907726931732933	0.800000012424773	0.800000000000000	0.800000000000000	0.800000000000000
0.0911477869467367	0.800000013229113	0.800000000000000	0.800000000000000	0.800000000000000
0.0915228807201800	0.800000014083937	0.800000000000000	0.800000000000000	0.800000000000000
0.0918979744936234	0.800000014992311	0.800000000000000	0.800000000000000	0.800000000000000
0.0922730682670668	0.800000015957475	0.800000000000000	0.800000000000000	0.800000000000000
0.0926481620405101	0.800000016982863	0.800000000000000	0.800000000000000	0.800000000000000
0.0930232558139535	0.800000018072105	0.800000000000000	0.800000000000000	0.800000000000000
0.0933983495873969	0.800000019229045	0.800000000000000	0.800000000000000	0.800000000000000
0.0937734433608402	0.800000020457746	0.800000000000000	0.800000000000000	0.800000000000000
0.0941485371342836	0.800000021762510	0.800000000000000	0.800000000000000	0.800000000000000
0.0945236309077269	0.800000023147884	0.800000000000000	0.800000000000000	0.800000000000000
0.0948987246811703	0.800000024618678	0.800000000000000	0.800000000000000	0.800000000000000
0.0952738184546137	0.800000026179977	0.800000000000000	0.800000000000000	0.800000000000000
0.0956489122280570	0.800000027837160	0.800000000000000	0.800000000000000	0.800000000000000
0.0960240060015004	0.800000029595911	0.800000000000000	0.800000000000000	0.800000000000000
0.0963990997749437	0.800000031462238	0.800000000000000	0.800000000000000	0.800000000000000
0.0967741935483871	0.800000033442492	0.800000000000000	0.800000000000000	0.800000000000000
0.0971492873218305	0.800000035543383	0.800000000000000	0.800000000000000	0.800000000000000
0.0975243810952738	0.800000037772003	0.800000000000000	0.800000000000000	0.800000000000000
0.0978994748687172	0.800000040135842	0.800000000000000	0.800000000000000	0.800000000000000
0.0982745686421605	0.800000042642815	0.800000000000000	0.800000000000000	0.800000000000000
0.0986496624156039	0.800000045301280	0.800000000000000	0.800000000000000	0.800000000000000
0.0990247561890473	0.800000048120063	0.800000000000000	0.800000000000000	0.800000000000000
0.0993998499624906	0.800000051108488	0.800000000000000	0.800000000000000	0.800000000000000
0.0997749437359340	0.800000054276394	0.800000000000000	0.800000000000000	0.800000000000000
0.100150037509377	0.800000057634172	0.800000000000000	0.800000000000000	0.800000000000000
0.100525131282821	0.800000061192789	0.800000000000000	0.800000000000000	0.800000000000000
0.100900225056264	0.800000064963820	0.800000000000000	0.800000000000000	0.800000000000000
0.101275318829707	0.800000068959481	0.800000000000000	0.800000000000000	0.800000000000000
0.101650412603151	0.800000073192659	0.800000000000000	0.800000000000000	0.800000000000000
0.102025506376594	0.800000077676954	0.800000000000000	0.800000000000000	0.800000000000000
0.102400600150038	0.800000082426710	0.800000000000000	0.800000000000000	0.800000000000000
0.102775693923481	0.800000087457057	0.800000000000000	0.800000000000000	0.800000000000000
0.103150787696924	0.800000092783953	0.800000000000000	0.800000000000000	0.800000000000000
0.103525881470368	0.800000098424224	0.800000000000000	0.800000000000000	0.800000000000000
0.103900975243811	0.800000104395613	0.800000000000000	0.800000000000000	0.800000000000000
0.104276069017254	0.800000110716823	0.800000000000000	0.800000000000000	0.800000000000000
0.104651162790698	0.800000117407569	0.800000000000000	0.800000000000000	0.800000000000000
0.105026256564141	0.800000124488632	0.800000000000000	0.800000000000000	0.800000000000000
0.105401350337584	0.800000131981911	0.800000000000000	0.800000000000000	0.800000000000000
0.105776444111028	0.800000139910480	0.800000000000000	0.800000000000000	0.800000000000000
0.106151537884471	0.800000148298651	0.800000000000000	0.800000000000000	0.800000000000000
0.106526631657914	0.800000157172032	0.800000000000000	0.800000000000000	0.800000000000000
0.106901725431358	0.800000166557601	0.800000000000000	0.800000000000000	0.800000000000000
0.107276819204801	0.800000176483765	0.800000000000000	0.800000000000000	0.800000000000000
0.107651912978245	0.800000186980442	0.800000000000000	0.800000000000000	0.800000000000000
0.108027006751688	0.800000198079131	0.800000000000000	0.800000000000000	0.800000000000000
0.108402100525131	0.800000209812993	0.800000000000000	0.800000000000000	0.800000000000000
0.108777194298575	0.800000222216935	0.800000000000000	0.800000000000000	0.800000000000000
0.109152288072018	0.800000235327697	0.800000000000000	0.800000000000000	0.800000000000000
0.109527381845461	0.800000249183943	0.800000000000000	0.800000000000000	0.800000000000000
0.109902475618905	0.800000263826357	0.800000000000000	0.800000000000000	0.800000000000000
0.110277569392348	0.800000279297741	0.800000000000000	0.800000000000000	0.800000000000000
0.110652663165791	0.800000295643126	0.800000000000000	0.800000000000000	0.800000000000000
0.111027756939235	0.800000312909871	0.800000000000000	0.800000000000000	0.800000000000000
0.111402850712678	0.800000331147789	0.800000000000000	0.800000000000000	0.800000000000000
0.111777944486122	0.800000350409259	0.800000000000000	0.800000000000000	0.800000000000000
0.112153038259565	0.800000370749356	0.800000000000000	0.800000000000000	0.800000000000000
0.112528132033008	0.800000392225977	0.800000000000000	0.800000000000000	0.800000000000000
0.112903225806452	0.800000414899985	0.800000000000000	0.800000000000000	0.800000000000000
0.113278319579895	0.800000438835348	0.800000000000000	0.800000000000000	0.800000000000000
0.113653413353338	0.800000464099289	0.800000000000000	0.800000000000000	0.800000000000000
0.114028507126782	0.800000490762445	0.800000000000000	0.800000000000000	0.800000000000000
0.114403600900225	0.800000518899028	0.800000000000000	0.800000000000000	0.800000000000000
0.114778694673668	0.800000548586998	0.800000000000000	0.800000000000000	0.800000000000000
0.115153788447112	0.800000579908241	0.800000000000000	0.800000000000000	0.800000000000000
0.115528882220555	0.800000612948757	0.800000000000000	0.800000000000000	0.800000000000000
0.115903975993999	0.800000647798852	0.800000000000000	0.800000000000000	0.800000000000000
0.116279069767442	0.800000684553345	0.800000000000000	0.800000000000000	0.800000000000000
0.116654163540885	0.800000723311778	0.800000000000000	0.800000000000000	0.800000000000000
0.117029257314329	0.800000764178641	0.800000000000000	0.800000000000000	0.800000000000000
0.117404351087772	0.800000807263599	0.800000000000000	0.800000000000000	0.800000000000000
0.117779444861215	0.800000852681739	0.800000000000000	0.800000000000000	0.800000000000000
0.118154538634659	0.800000900553819	0.800000000000000	0.800000000000000	0.800000000000000
0.118529632408102	0.800000951006532	0.800000000000000	0.800000000000000	0.800000000000000
0.118904726181545	0.800001004172780	0.800000000000000	0.800000000000000	0.800000000000000
0.119279819954989	0.800001060191961	0.800000000000000	0.800000000000000	0.800000000000000
0.119654913728432	0.800001119210270	0.800000000000000	0.800000000000000	0.800000000000000
0.120030007501875	0.800001181381005	0.800000000000000	0.800000000000000	0.800000000000000
0.120405101275319	0.800001246864897	0.800000000000000	0.800000000000000	0.800000000000000
0.120780195048762	0.800001315830444	0.800000000000000	0.800000000000000	0.800000000000000
0.121155288822206	0.800001388454268	0.800000000000000	0.800000000000000	0.800000000000000
0.121530382595649	0.800001464921479	0.800000000000000	0.800000000000000	0.800000000000000
0.121905476369092	0.800001545426059	0.800000000000000	0.800000000000000	0.800000000000000
0.122280570142536	0.800001630171262	0.800000000000000	0.800000000000000	0.800000000000000
0.122655663915979	0.800001719370028	0.800000000000000	0.800000000000000	0.800000000000000
0.123030757689422	0.800001813245417	0.800000000000000	0.800000000000000	0.800000000000000
0.123405851462866	0.800001912031058	0.800000000000000	0.800000000000000	0.800000000000000
0.123780945236309	0.800002015971620	0.800000000000000	0.800000000000000	0.800000000000000
0.124156039009752	0.800002125323297	0.800000000000000	0.800000000000000	0.800000000000000
0.124531132783196	0.800002240354321	0.800000000000000	0.800000000000000	0.800000000000000
0.124906226556639	0.800002361345487	0.800000000000000	0.800000000000000	0.800000000000000
0.125281320330083	0.800002488590702	0.800000000000000	0.800000000000000	0.800000000000000
0.125656414103526	0.800002622397564	0.800000000000000	0.800000000000000	0.800000000000000
0.126031507876969	0.800002763087950	0.800000000000000	0.800000000000000	0.800000000000000
0.126406601650413	0.800002910998639	0.800000000000000	0.800000000000000	0.800000000000000
0.126781695423856	0.800003066481954	0.800000000000000	0.800000000000000	0.800000000000000
0.127156789197299	0.800003229906435	0.800000000000000	0.800000000000000	0.800000000000000
0.127531882970743	0.800003401657527	0.800000000000000	0.800000000000000	0.800000000000000
0.127906976744186	0.800003582138313	0.800000000000000	0.800000000000000	0.800000000000000
0.128282070517629	0.800003771770256	0.800000000000000	0.800000000000000	0.800000000000000
0.128657164291073	0.800003970993987	0.800000000000000	0.800000000000000	0.800000000000000
0.129032258064516	0.800004180270111	0.800000000000000	0.800000000000000	0.800000000000000
0.129407351837959	0.800004400080053	0.800000000000000	0.800000000000000	0.800000000000000
0.129782445611403	0.800004630926929	0.800000000000000	0.800000000000000	0.800000000000000
0.130157539384846	0.800004873336455	0.800000000000000	0.800000000000000	0.800000000000000
0.130532633158290	0.800005127857895	0.800000000000000	0.800000000000000	0.800000000000000
0.130907726931733	0.800005395065033	0.800000000000000	0.800000000000000	0.800000000000000
0.131282820705176	0.800005675557190	0.800000000000000	0.800000000000000	0.800000000000000
0.131657914478620	0.800005969960281	0.800000000000000	0.800000000000000	0.800000000000000
0.132033008252063	0.800006278927908	0.800000000000000	0.800000000000000	0.800000000000000
0.132408102025506	0.800006603142491	0.800000000000000	0.800000000000000	0.800000000000000
0.132783195798950	0.800006943316447	0.800000000000000	0.800000000000000	0.800000000000000
0.133158289572393	0.800007300193408	0.800000000000000	0.800000000000000	0.800000000000000
0.133533383345836	0.800007674549489	0.800000000000000	0.800000000000000	0.800000000000000
0.133908477119280	0.800008067194597	0.800000000000000	0.800000000000000	0.800000000000000
0.134283570892723	0.800008478973789	0.800000000000000	0.800000000000000	0.800000000000000
0.134658664666167	0.800008910768681	0.800000000000000	0.800000000000000	0.800000000000000
0.135033758439610	0.800009363498908	0.800000000000000	0.800000000000000	0.800000000000000
0.135408852213053	0.800009838123636	0.800000000000000	0.800000000000000	0.800000000000000
0.135783945986497	0.800010335643125	0.800000000000000	0.800000000000000	0.800000000000000
0.136159039759940	0.800010857100354	0.800000000000000	0.800000000000000	0.800000000000000
0.136534133533383	0.800011403582695	0.800000000000000	0.800000000000000	0.800000000000000
0.136909227306827	0.800011976223657	0.800000000000000	0.800000000000000	0.800000000000000
0.137284321080270	0.800012576204679	0.800000000000000	0.800000000000000	0.800000000000000
0.137659414853713	0.800013204756996	0.800000000000000	0.800000000000000	0.800000000000000
0.138034508627157	0.800013863163565	0.800000000000000	0.800000000000000	0.800000000000000
0.138409602400600	0.800014552761055	0.800000000000000	0.800000000000000	0.800000000000000
0.138784696174044	0.800015274941913	0.800000000000000	0.800000000000000	0.800000000000000
0.139159789947487	0.800016031156492	0.800000000000000	0.800000000000000	0.800000000000000
0.139534883720930	0.800016822915258	0.800000000000000	0.800000000000000	0.800000000000000
0.139909977494374	0.800017651791066	0.800000000000000	0.800000000000000	0.800000000000000
0.140285071267817	0.800018519421522	0.800000000000000	0.800000000000000	0.800000000000000
0.140660165041260	0.800019427511412	0.800000000000000	0.800000000000000	0.800000000000000
0.141035258814704	0.800020377835220	0.800000000000000	0.800000000000000	0.800000000000000
0.141410352588147	0.800021372239727	0.800000000000000	0.800000000000000	0.800000000000000
0.141785446361590	0.800022412646697	0.800000000000000	0.800000000000000	0.800000000000000
0.142160540135034	0.800023501055645	0.800000000000000	0.800000000000000	0.800000000000000
0.142535633908477	0.800024639546709	0.800000000000000	0.800000000000000	0.800000000000000
0.142910727681920	0.800025830283598	0.800000000000000	0.800000000000000	0.800000000000000
0.143285821455364	0.800027075516643	0.800000000000000	0.800000000000000	0.800000000000000
0.143660915228807	0.800028377585953	0.800000000000000	0.800000000000000	0.800000000000000
0.144036009002251	0.800029738924657	0.800000000000000	0.800000000000000	0.800000000000000
0.144411102775694	0.800031162062256	0.800000000000000	0.800000000000000	0.800000000000000
0.144786196549137	0.800032649628086	0.800000000000000	0.800000000000000	0.800000000000000
0.145161290322581	0.800034204354878	0.800000000000000	0.800000000000000	0.800000000000000
0.145536384096024	0.800035829082435	0.800000000000000	0.800000000000000	0.800000000000000
0.145911477869467	0.800037526761425	0.800000000000000	0.800000000000000	0.800000000000000
0.146286571642911	0.800039300457282	0.800000000000000	0.800000000000000	0.800000000000000
0.146661665416354	0.800041153354237	0.800000000000000	0.800000000000000	0.800000000000000
0.147036759189797	0.800043088759462	0.800000000000000	0.800000000000000	0.800000000000000
0.147411852963241	0.800045110107341	0.800000000000000	0.800000000000000	0.800000000000000
0.147786946736684	0.800047220963876	0.800000000000000	0.800000000000000	0.800000000000000
0.148162040510128	0.800049425031213	0.800000000000000	0.800000000000000	0.800000000000000
0.148537134283571	0.800051726152309	0.800000000000000	0.800000000000000	0.800000000000000
0.148912228057014	0.800054128315734	0.800000000000000	0.800000000000000	0.800000000000000
0.149287321830458	0.800056635660614	0.800000000000000	0.800000000000000	0.800000000000000
0.149662415603901	0.800059252481713	0.800000000000000	0.800000000000000	0.800000000000000
0.150037509377344	0.800061983234669	0.800000000000000	0.800000000000000	0.800000000000000
0.150412603150788	0.800064832541371	0.800000000000000	0.800000000000000	0.800000000000000
0.150787696924231	0.800067805195495	0.800000000000000	0.800000000000000	0.800000000000000
0.151162790697674	0.800070906168193	0.800000000000000	0.800000000000000	0.800000000000000
0.151537884471118	0.800074140613938	0.800000000000000	0.800000000000000	0.800000000000000
0.151912978244561	0.800077513876539	0.800000000000000	0.800000000000000	0.800000000000000
0.152288072018005	0.800081031495315	0.800000000000000	0.800000000000000	0.800000000000000
0.152663165791448	0.800084699211439	0.800000000000000	0.800000000000000	0.800000000000000
0.153038259564891	0.800088522974458	0.800000000000000	0.800000000000000	0.800000000000000
0.153413353338335	0.800092508948983	0.800000000000000	0.800000000000000	0.800000000000000
0.153788447111778	0.800096663521561	0.800000000000000	0.800000000000000	0.800000000000000
0.154163540885221	0.800100993307730	0.800000000000000	0.800000000000000	0.800000000000000
0.154538634658665	0.800105505159256	0.800000000000000	0.800000000000000	0.800000000000000
0.154913728432108	0.800110206171560	0.800000000000000	0.800000000000000	0.800000000000000
0.155288822205551	0.800115103691341	0.800000000000000	0.800000000000000	0.800000000000000
0.155663915978995	0.800120205324388	0.800000000000000	0.800000000000000	0.800000000000000
0.156039009752438	0.800125518943598	0.800000000000000	0.800000000000000	0.800000000000000
0.156414103525881	0.800131052697184	0.800000000000000	0.800000000000000	0.800000000000000
0.156789197299325	0.800136815017107	0.800000000000000	0.800000000000000	0.800000000000000
0.157164291072768	0.800142814627696	0.800000000000000	0.800000000000000	0.800000000000000
0.157539384846212	0.800149060554497	0.800000000000000	0.800000000000000	0.800000000000000
0.157914478619655	0.800155562133325	0.800000000000000	0.800000000000000	0.800000000000000
0.158289572393098	0.800162329019541	0.800000000000000	0.800000000000000	0.800000000000000
0.158664666166542	0.800169371197548	0.800000000000000	0.800000000000000	0.800000000000000
0.159039759939985	0.800176698990510	0.800000000000000	0.800000000000000	0.800000000000000
0.159414853713428	0.800184323070305	0.800000000000000	0.800000000000000	0.800000000000000
0.159789947486872	0.800192254467697	0.800000000000000	0.800000000000000	0.800000000000000
0.160165041260315	0.800200504582754	0.800000000000000	0.800000000000000	0.800000000000000
0.160540135033758	0.800209085195493	0.800000000000000	0.800000000000000	0.800000000000000
0.160915228807202	0.800218008476771	0.800000000000000	0.800000000000000	0.800000000000000
0.161290322580645	0.800227286999410	0.800000000000000	0.800000000000000	0.800000000000000
0.161665416354089	0.800236933749578	0.800000000000000	0.800000000000000	0.800000000000000
0.162040510127532	0.800246962138402	0.800000000000000	0.800000000000000	0.800000000000000
0.162415603900975	0.800257386013848	0.800000000000000	0.800000000000000	0.800000000000000
0.162790697674419	0.800268219672840	0.800000000000000	0.800000000000000	0.800000000000000
0.163165791447862	0.800279477873636	0.800000000000000	0.800000000000000	0.800000000000000
0.163540885221305	0.800291175848468	0.800000000000000	0.800000000000000	0.800000000000000
0.163915978994749	0.800303329316431	0.800000000000000	0.800000000000000	0.800000000000000
0.164291072768192	0.800315954496639	0.800000000000000	0.800000000000000	0.800000000000000
0.164666166541635	0.800329068121640	0.800000000000000	0.800000000000000	0.800000000000000
0.165041260315079	0.800342687451100	0.800000000000000	0.800000000000000	0.800000000000000
0.165416354088522	0.800356830285744	0.800000000000000	0.800000000000000	0.800000000000000
0.165791447861966	0.800371514981579	0.800000000000000	0.800000000000000	0.800000000000000
0.166166541635409	0.800386760464367	0.800000000000000	0.800000000000000	0.800000000000000
0.166541635408852	0.800402586244384	0.800000000000000	0.800000000000000	0.800000000000000
0.166916729182296	0.800419012431440	0.800000000000000	0.800000000000000	0.800000000000000
0.167291822955739	0.800436059750173	0.800000000000000	0.800000000000000	0.800000000000000
0.167666916729182	0.800453749555616	0.800000000000000	0.800000000000000	0.800000000000000
0.168042010502626	0.800472103849036	0.800000000000000	0.800000000000000	0.800000000000000
0.168417104276069	0.800491145294042	0.800000000000000	0.800000000000000	0.800000000000000
0.168792198049512	0.800510897232971	0.800000000000000	0.800000000000000	0.800000000000000
0.169167291822956	0.800531383703542	0.800000000000000	0.800000000000000	0.800000000000000
0.169542385596399	0.800552629455782	0.800000000000000	0.800000000000000	0.800000000000000
0.169917479369842	0.800574659969225	0.800000000000000	0.800000000000000	0.800000000000000
0.170292573143286	0.800597501470379	0.800000000000000	0.800000000000000	0.800000000000000
0.170667666916729	0.800621180950464	0.800000000000000	0.800000000000000	0.800000000000000
0.171042760690173	0.800645726183412	0.800000000000000	0.800000000000000	0.800000000000000
0.171417854463616	0.800671165744139	0.800000000000000	0.800000000000000	0.800000000000000
0.171792948237059	0.800697529027074	0.800000000000000	0.800000000000000	0.800000000000000
0.172168042010503	0.800724846264956	0.800000000000000	0.800000000000000	0.800000000000000
0.172543135783946	0.800753148547883	0.800000000000000	0.800000000000000	0.800000000000000
0.172918229557389	0.800782467842617	0.800000000000000	0.800000000000000	0.800000000000000
0.173293323330833	0.800812837012148	0.800000000000000	0.800000000000000	0.800000000000000
0.173668417104276	0.800844289835494	0.800000000000000	0.800000000000000	0.800000000000000
0.174043510877719	0.800876861027760	0.800000000000000	0.800000000000000	0.800000000000000
0.174418604651163	0.800910586260424	0.800000000000000	0.800000000000000	0.800000000000000
0.174793698424606	0.800945502181867	0.800000000000000	0.800000000000000	0.800000000000000
0.175168792198050	0.800981646438131	0.800000000000000	0.800000000000000	0.800000000000000
0.175543885971493	0.801019057693899	0.800000000000000	0.800000000000000	0.800000000000000
0.175918979744936	0.801057775653699	0.800000000000000	0.800000000000000	0.800000000000000
0.176294073518380	0.801097841083319	0.800000000000000	0.800000000000000	0.800000000000000
0.176669167291823	0.801139295831427	0.800000000000000	0.800000000000000	0.800000000000000
0.177044261065266	0.801182182851391	0.800000000000000	0.800000000000000	0.800000000000000
0.177419354838710	0.801226546223293	0.800000000000000	0.800000000000000	0.800000000000000
0.177794448612153	0.801272431176124	0.800000000000000	0.800000000000000	0.800000000000000
0.178169542385596	0.801319884110157	0.800000000000000	0.800000000000000	0.800000000000000
0.178544636159040	0.801368952619483	0.800000000000000	0.800000000000000	0.800000000000000
0.178919729932483	0.801419685514713	0.800000000000000	0.800000000000000	0.800000000000000
0.179294823705926	0.801472132845813	0.800000000000000	0.800000000000000	0.800000000000000
0.179669917479370	0.801526345925096	0.800000000000000	0.800000000000000	0.800000000000000
0.180045011252813	0.801582377350323	0.800000000000000	0.800000000000000	0.800000000000000
0.180420105026257	0.801640281027930	0.800000000000000	0.800000000000000	0.800000000000000
0.180795198799700	0.801700112196356	0.800000000000000	0.800000000000000	0.800000000000000
0.181170292573143	0.801761927449465	0.800000000000000	0.800000000000000	0.800000000000000
0.181545386346587	0.801825784760041	0.800000000000000	0.800000000000000	0.800000000000000
0.181920480120030	0.801891743503356	0.800000000000000	0.800000000000000	0.800000000000000
0.182295573893473	0.801959864480785	0.800000000000000	0.800000000000000	0.800000000000000
0.182670667666917	0.802030209943463	0.800000000000000	0.800000000000000	0.800000000000000
0.183045761440360	0.802102843615958	0.800000000000000	0.800000000000000	0.800000000000000
0.183420855213803	0.802177830719959	0.800000000000000	0.800000000000000	0.800000000000000
0.183795948987247	0.802255237997947	0.800000000000000	0.800000000000000	0.800000000000000
0.184171042760690	0.802335133736852	0.800000000000000	0.800000000000000	0.800000000000000
0.184546136534134	0.802417587791653	0.800000000000000	0.800000000000000	0.800000000000000
0.184921230307577	0.802502671608931	0.800000000000000	0.800000000000000	0.800000000000000
0.185296324081020	0.802590458250333	0.800000000000000	0.800000000000000	0.800000000000000
0.185671417854464	0.802681022415948	0.800000000000000	0.800000000000000	0.800000000000000
0.186046511627907	0.802774440467557	0.800000000000000	0.800000000000000	0.800000000000000
0.186421605401350	0.802870790451752	0.800000000000000	0.800000000000000	0.800000000000000
0.186796699174794	0.802970152122896	0.800000000000000	0.800000000000000	0.800000000000000
0.187171792948237	0.803072606965904	0.800000000000000	0.800000000000000	0.800000000000000
0.187546886721680	0.803178238218820	0.800000000000000	0.800000000000000	0.800000000000000
0.187921980495124	0.803287130895173	0.800000000000000	0.800000000000000	0.800000000000000
0.188297074268567	0.803399371806093	0.800000000000000	0.800000000000000	0.800000000000000
0.188672168042011	0.803515049582142	0.800000000000000	0.800000000000000	0.800000000000000
0.189047261815454	0.803634254694867	0.800000000000000	0.800000000000000	0.800000000000000
0.189422355588897	0.803757079478023	0.800000000000000	0.800000000000000	0.800000000000000
0.189797449362341	0.803883618148455	0.800000000000000	0.800000000000000	0.800000000000000
0.190172543135784	0.804013966826609	0.800000000000000	0.800000000000000	0.800000000000000
0.190547636909227	0.804148223556649	0.800000000000000	0.800000000000000	0.800000000000000
0.190922730682671	0.804286488326142	0.800000000000000	0.800000000000000	0.800000000000000
0.191297824456114	0.804428863085302	0.800000000000000	0.800000000000000	0.800000000000000
0.191672918229557	0.804575451765740	0.800000000000000	0.800000000000000	0.800000000000000
0.192048012003001	0.804726360298717	0.800000000000000	0.800000000000000	0.800000000000000
0.192423105776444	0.804881696632851	0.800000000000000	0.800000000000000	0.800000000000000
0.192798199549887	0.805041570751258	0.800000000000000	0.800000000000000	0.800000000000000
0.193173293323331	0.805206094688092	0.800000000000000	0.800000000000000	0.800000000000000
0.193548387096774	0.805375382544457	0.800000000000000	0.800000000000000	0.800000000000000
0.193923480870218	0.805549550503654	0.800000000000000	0.800000000000000	0.800000000000000
0.194298574643661	0.805728716845736	0.800000000000000	0.800000000000000	0.800000000000000
0.194673668417104	0.805913001961339	0.800000000000000	0.800000000000000	0.800000000000000
0.195048762190548	0.806102528364747	0.800000000000000	0.800000000000000	0.800000000000000
0.195423855963991	0.806297420706167	0.800000000000000	0.800000000000000	0.800000000000000
0.195798949737434	0.806497805783184	0.800000000000000	0.800000000000000	0.800000000000000
0.196174043510878	0.806703812551339	0.800000000000000	0.800000000000000	0.800000000000000
0.196549137284321	0.806915572133829	0.800000000000000	0.800000000000000	0.800000000000000
0.196924231057764	0.807133217830260	0.800000000000000	0.800000000000000	0.800000000000000
0.197299324831208	0.807356885124445	0.800000000000000	0.800000000000000	0.800000000000000
0.197674418604651	0.807586711691192	0.800000000000000	0.800000000000000	0.800000000000000
0.198049512378095	0.807822837402055	0.800000000000000	0.800000000000000	0.800000000000000
0.198424606151538	0.808065404330013	0.800000000000000	0.800000000000000	0.800000000000000
0.198799699924981	0.808314556753032	0.800000000000000	0.800000000000000	0.800000000000000
0.199174793698425	0.808570441156479	0.800000000000000	0.800000000000000	0.800000000000000
0.199549887471868	0.808833206234350	0.800000000000000	0.800000000000000	0.800000000000000
0.199924981245311	0.809103002889279	0.800000000000000	0.800000000000000	0.800000000000000
0.200300075018755	0.809379984231274	0.800000000000000	0.800000000000000	0.800000000000000
0.200675168792198	0.809664305575161	0.800000000000000	0.800000000000000	0.800000000000000
0.201050262565641	0.809956124436694	0.800000000000000	0.800000000000000	0.800000000000000
0.201425356339085	0.810255600527281	0.800000000000000	0.800000000000000	0.800000000000000
0.201800450112528	0.810562895747300	0.800000000000000	0.800000000000000	0.800000000000000
0.202175543885972	0.810878174177964	0.800000000000000	0.800000000000000	0.800000000000000
0.202550637659415	0.811201602071700	0.800000000000000	0.800000000000000	0.800000000000000
0.202925731432858	0.811533347840989	0.800000000000000	0.800000000000000	0.800000000000000
0.203300825206302	0.811873582045653	0.800000000000000	0.800000000000000	0.800000000000000
0.203675918979745	0.812222477378531	0.800000000000000	0.800000000000000	0.800000000000000
0.204051012753188	0.812580208649514	0.800000000000000	0.800000000000000	0.800000000000000
0.204426106526632	0.812946952767905	0.800000000000000	0.800000000000000	0.800000000000000
0.204801200300075	0.813322888723059	0.800000000000000	0.800000000000000	0.800000000000000
0.205176294073518	0.813708197563273	0.800000000000000	0.800000000000000	0.800000000000000
0.205551387846962	0.814103062372885	0.800000000000000	0.800000000000000	0.800000000000000
0.205926481620405	0.814507668247546	0.800000000000000	0.800000000000000	0.800000000000000
0.206301575393848	0.814922202267634	0.800000000000000	0.800000000000000	0.800000000000000
0.206676669167292	0.815346853469766	0.800000000000000	0.800000000000000	0.800000000000000
0.207051762940735	0.815781812816383	0.800000000000000	0.800000000000000	0.800000000000000
0.207426856714179	0.816227273163364	0.800000000000000	0.800000000000000	0.800000000000000
0.207801950487622	0.816683429225644	0.800000000000000	0.800000000000000	0.800000000000000
0.208177044261065	0.817150477540792	0.800000000000000	0.800000000000000	0.800000000000000
0.208552138034509	0.817628616430536	0.800000000000000	0.800000000000000	0.800000000000000
0.208927231807952	0.818118045960172	0.800000000000000	0.800000000000000	0.800000000000000
0.209302325581395	0.818618967895863	0.800000000000000	0.800000000000000	0.800000000000000
0.209677419354839	0.819131585659768	0.800000000000000	0.800000000000000	0.800000000000000
0.210052513128282	0.819656104282987	0.800000000000000	0.800000000000000	0.800000000000000
0.210427606901725	0.820192730356287	0.800000000000000	0.800000000000000	0.800000000000000
0.210802700675169	0.820741671978592	0.800000000000000	0.800000000000000	0.800000000000000
0.211177794448612	0.821303138703197	0.800000000000000	0.800000000000000	0.800000000000000
0.211552888222056	0.821877341481685	0.800000000000000	0.800000000000000	0.800000000000000
0.211927981995499	0.822464492605534	0.800000000000000	0.800000000000000	0.800000000000000
0.212303075768942	0.823064805645378	0.800000000000000	0.800000000000000	0.800000000000000
0.212678169542386	0.823678495387902	0.800000000000000	0.800000000000000	0.800000000000000
0.213053263315829	0.824305777770358	0.800000000000000	0.800000000000000	0.800000000000000
0.213428357089272	0.824946869812676	0.800000000000000	0.800000000000000	0.800000000000000
0.213803450862716	0.825601989547161	0.800000000000000	0.800000000000000	0.800000000000000
0.214178544636159	0.826271355945744	0.800000000000000	0.800000000000000	0.800000000000000
0.214553638409602	0.826955188844798	0.800000000000000	0.800000000000000	0.800000000000000
0.214928732183046	0.827653708867471	0.800000000000000	0.800000000000000	0.800000000000000
0.215303825956489	0.828367137343566	0.800000000000000	0.800000000000000	0.800000000000000
0.215678919729933	0.829095696226923	0.800000000000000	0.800000000000000	0.800000000000000
0.216054013503376	0.829839608010312	0.800000000000000	0.800000000000000	0.800000000000000
0.216429107276819	0.830599095637834	0.800000000000000	0.800000000000000	0.800000000000000
0.216804201050263	0.831374382414811	0.800000000000000	0.800000000000000	0.800000000000000
0.217179294823706	0.832165691915183	0.800000000000000	0.800000000000000	0.800000000000000
0.217554388597149	0.832973247886386	0.800000000000000	0.800000000000000	0.800000000000000
0.217929482370593	0.833797274151740	0.800000000000000	0.800000000000000	0.800000000000000
0.218304576144036	0.834637994510331	0.800000000000000	0.800000000000000	0.800000000000000
0.218679669917479	0.835495632634400	0.800000000000000	0.800000000000000	0.800000000000000
0.219054763690923	0.836370411964245	0.800000000000000	0.800000000000000	0.800000000000000
0.219429857464366	0.837262555600650	0.800000000000000	0.800000000000000	0.800000000000000
0.219804951237809	0.838172286194847	0.800000000000000	0.800000000000000	0.800000000000000
0.220180045011253	0.839099825836031	0.800000000000000	0.800000000000000	0.800000000000000
0.220555138784696	0.840045395936443	0.800000000000000	0.800000000000000	0.800000000000000
0.220930232558140	0.841009217114035	0.800000000000000	0.800000000000000	0.800000000000000
0.221305326331583	0.841991509072749	0.800000000000000	0.800000000000000	0.800000000000000
0.221680420105026	0.842992490480426	0.800000000000000	0.800000000000000	0.800000000000000
0.222055513878470	0.844012378844372	0.800000000000000	0.800000000000000	0.800000000000000
0.222430607651913	0.845051390384616	0.800000000000000	0.800000000000000	0.800000000000000
0.222805701425356	0.846109739904879	0.800000000000000	0.800000000000000	0.800000000000000
0.223180795198800	0.847187640661308	0.800000000000000	0.800000000000000	0.800000000000000
0.223555888972243	0.848285304228988	0.800000000000000	0.800000000000000	0.800000000000000
0.223930982745686	0.849402940366291	0.800000000000000	0.800000000000000	0.800000000000000
0.224306076519130	0.850540756877091	0.800000000000000	0.800000000000000	0.800000000000000
0.224681170292573	0.851698959470900	0.800000000000000	0.800000000000000	0.800000000000000
0.225056264066017	0.852877751620961	0.800000000000000	0.800000000000000	0.800000000000000
0.225431357839460	0.854077334420356	0.800000000000000	0.800000000000000	0.800000000000000
0.225806451612903	0.855297906436185	0.800000000000000	0.800000000000000	0.800000000000000
0.226181545386347	0.856539663561854	0.800000000000000	0.800000000000000	0.800000000000000
0.226556639159790	0.857802798867556	0.800000000000000	0.800000000000000	0.800000000000000
0.226931732933233	0.859087502448982	0.800000000000000	0.800000000000000	0.800000000000000
0.227306826706677	0.860393961274343	0.800000000000000	0.800000000000000	0.800000000000000
0.227681920480120	0.861722359029757	0.800000000000000	0.800000000000000	0.800000000000000
0.228057014253563	0.863072875963081	0.800000000000000	0.800000000000000	0.800000000000000
0.228432108027007	0.864445688726251	0.800000000000000	0.800000000000000	0.800000000000000
0.228807201800450	0.865840970216213	0.800000000000000	0.800000000000000	0.800000000000000
0.229182295573893	0.867258889414518	0.800000000000000	0.800000000000000	0.800000000000000
0.229557389347337	0.868699611225658	0.800000000000000	0.800000000000000	0.800000000000000
0.229932483120780	0.870163296314232	0.800000000000000	0.800000000000000	0.800000000000000
0.230307576894224	0.871650100941035	0.800000000000000	0.800000000000000	0.800000000000000
0.230682670667667	0.873160176798134	0.800000000000000	0.800000000000000	0.800000000000000
0.231057764441110	0.874693670843054	0.800000000000000	0.800000000000000	0.800000000000000
0.231432858214554	0.876250725132139	0.800000000000000	0.800000000000000	0.800000000000000
0.231807951987997	0.877831476653207	0.800000000000000	0.800000000000000	0.800000000000000
0.232183045761440	0.879436057157584	0.800000000000000	0.800000000000000	0.800000000000000
0.232558139534884	0.881064592991627	0.800000000000000	0.800000000000000	0.800000000000000
0.232933233308327	0.882717204927832	0.800000000000000	0.800000000000000	0.800000000000000
0.233308327081770	0.884394007995644	0.800000000000000	0.800000000000000	0.800000000000000
0.233683420855214	0.886095111312071	0.800000000000000	0.800000000000000	0.800000000000000
0.234058514628657	0.887820617912214	0.800000000000000	0.800000000000000	0.800000000000000
0.234433608402101	0.889570624579829	0.800000000000000	0.800000000000000	0.800000000000000
0.234808702175544	0.891345221678040	0.800000000000000	0.800000000000000	0.800000000000000
0.235183795948987	0.893144492980313	0.800000000000000	0.800000000000000	0.800000000000000
0.235558889722431	0.894968515501817	0.800000000000000	0.800000000000000	0.800000000000000
0.235933983495874	0.896817359331301	0.800000000000000	0.800000000000000	0.800000000000000
0.236309077269317	0.898691087463597	0.800000000000000	0.800000000000000	0.800000000000000
0.236684171042761	0.900589755632885	0.800000000000000	0.800000000000000	0.800000000000000
0.237059264816204	0.902513412146851	0.800000000000000	0.800000000000000	0.800000000000000
0.237434358589647	0.904462097721862	0.800000000000000	0.800000000000000	0.800000000000000
0.237809452363091	0.906435845319289	0.800000000000000	0.800000000000000	0.800000000000000
0.238184546136534	0.908434679983122	0.800000000000000	0.800000000000000	0.800000000000000
0.238559639909978	0.910458618678998	0.800000000000000	0.800000000000000	0.800000000000000
0.238934733683421	0.912507670134789	0.800000000000000	0.800000000000000	0.800000000000000
0.239309827456864	0.914581834682885	0.800000000000000	0.800000000000000	0.800000000000000
0.239684921230308	0.916681104104308	0.800000000000000	0.800000000000000	0.800000000000000
0.240060015003751	0.918805461474801	0.800000000000000	0.800000000000000	0.800000000000000
0.240435108777194	0.920954881013032	0.800000000000000	0.800000000000000	0.800000000000000
0.240810202550638	0.923129327931057	0.800000000000000	0.800000000000000	0.800000000000000
0.241185296324081	0.925328758287182	0.800000000000000	0.800000000000000	0.800000000000000
0.241560390097524	0.927553118841364	0.800000000000000	0.800000000000000	0.800000000000000
0.241935483870968	0.929802346913307	0.800000000000000	0.800000000000000	0.800000000000000
0.242310577644411	0.932076370243392	0.800000000000000	0.800000000000000	0.800000000000000
0.242685671417854	0.934375106856575	0.800000000000000	0.800000000000000	0.800000000000000
0.243060765191298	0.936698464929418	0.800000000000000	0.800000000000000	0.800000000000000
0.243435858964741	0.939046342660384	0.800000000000000	0.800000000000000	0.800000000000000
0.243810952738185	0.941418628143543	0.800000000000000	0.800000000000000	0.800000000000000
0.244186046511628	0.943815199245846	0.800000000000000	0.800000000000000	0.800000000000000
0.244561140285071	0.946235923488088	0.800000000000000	0.800000000000000	0.800000000000000
0.244936234058515	0.948680657929735	0.800000000000000	0.800000000000000	0.800000000000000
0.245311327831958	0.951149249057725	0.800000000000000	0.800000000000000	0.800000000000000
0.245686421605401	0.953641532679417	0.800000000000000	0.800000000000000	0.800000000000000
0.246061515378845	0.956157333819811	0.800000000000000	0.800000000000000	0.800000000000000
0.246436609152288	0.958696466623181	0.800000000000000	0.800000000000000	0.800000000000000
0.246811702925731	0.961258734259272	0.800000000000000	0.800000000000000	0.800000000000000
0.247186796699175	0.963843928834186	0.800000000000000	0.800000000000000	0.800000000000000
0.247561890472618	0.966451831306104	0.800000000000000	0.800000000000000	0.800000000000000
0.247936984246062	0.969082211405976	0.800000000000000	0.800000000000000	0.800000000000000
0.248312078019505	0.971734827563310	0.800000000000000	0.800000000000000	0.800000000000000
0.248687171792948	0.974409426837194	0.800000000000000	0.800000000000000	0.800000000000000
0.249062265566392	0.977105744852682	0.800000000000000	0.800000000000000	0.800000000000000
0.249437359339835	0.979823505742671	0.800000000000000	0.800000000000000	0.800000000000000
0.249812453113278	0.982562422095391	0.800000000000000	0.800000000000000	0.800000000000000
0.250187546886722	0.985322194907631	0.800000000000000	0.800000000000000	0.800000000000000
0.250562640660165	0.988102513543828	0.800000000000000	0.800000000000000	0.800000000000000
0.250937734433608	0.990903055701126	0.800000000000000	0.800000000000000	0.800000000000000
0.251312828207052	0.993723487380523	0.800000000000000	0.800000000000000	0.800000000000000
0.251687921980495	0.996563462864225	0.800000000000000	0.800000000000000	0.800000000000000
0.252063015753938	0.999422624699294	0.800000000000000	0.800000000000000	0.800000000000000
0.252438109527382	1.00230060368772	0.800000000000000	0.800000000000000	0.800000000000000
0.252813203300825	1.00519701888301	0.800000000000000	0.800000000000000	0.800000000000000
0.253188297074269	1.00811147759334	0.800000000000000	0.800000000000000	0.800000000000000
0.253563390847712	1.01104357539151	0.800000000000000	0.800000000000000	0.800000000000000
0.253938484621155	1.01399289613157	0.800000000000000	0.800000000000000	0.800000000000000
0.254313578394599	1.01695901197239	0.800000000000000	0.800000000000000	0.800000000000000
0.254688672168042	1.01994148340822	0.800000000000000	0.800000000000000	0.800000000000000
0.255063765941485	1.02293985930619	0.800000000000000	0.800000000000000	0.800000000000000
0.255438859714929	1.02595367695100	0.800000000000000	0.800000000000000	0.800000000000000
0.255813953488372	1.02898246209674	0.800000000000000	0.800000000000000	0.800000000000000
0.256189047261815	1.03202572902596	0.800000000000000	0.800000000000000	0.800000000000000
0.256564141035259	1.03508298061603	0.800000000000000	0.800000000000000	0.800000000000000
0.256939234808702	1.03815370841286	0.800000000000000	0.800000000000000	0.800000000000000
0.257314328582146	1.04123739271200	0.800000000000000	0.800000000000000	0.800000000000000
0.257689422355589	1.04433350264715	0.800000000000000	0.800000000000000	0.800000000000000
0.258064516129032	1.04744149628620	0.800000000000000	0.800000000000000	0.800000000000000
0.258439609902476	1.05056082073478	0.800000000000000	0.800000000000000	0.800000000000000
0.258814703675919	1.05369091224721	0.800000000000000	0.800000000000000	0.800000000000000
0.259189797449362	1.05683119634519	0.800000000000000	0.800000000000000	0.800000000000000
0.259564891222806	1.05998108794394	0.800000000000000	0.800000000000000	0.800000000000000
0.259939984996249	1.06313999148590	0.800000000000000	0.800000000000000	0.800000000000000
0.260315078769692	1.06630730108208	0.800000000000000	0.800000000000000	0.800000000000000
0.260690172543136	1.06948240066097	0.800000000000000	0.800000000000000	0.800000000000000
0.261065266316579	1.07266466412495	0.800000000000000	0.800000000000000	0.800000000000000
0.261440360090023	1.07585345551429	0.800000000000000	0.800000000000000	0.800000000000000
0.261815453863466	1.07904812917875	0.800000000000000	0.800000000000000	0.800000000000000
0.262190547636909	1.08224802995654	0.800000000000000	0.800000000000000	0.800000000000000
0.262565641410353	1.08545249336086	0.800000000000000	0.800000000000000	0.800000000000000
0.262940735183796	1.08866084577382	0.800000000000000	0.800000000000000	0.800000000000000
0.263315828957239	1.09187240464772	0.800000000000000	0.800000000000000	0.800000000000000
0.263690922730683	1.09508647871375	0.800000000000000	0.800000000000000	0.800000000000000
0.264066016504126	1.09830236819783	0.800000000000000	0.800000000000000	0.800000000000000
0.264441110277569	1.10151936504373	0.800000000000000	0.800000000000000	0.800000000000000
0.264816204051013	1.10473675314333	0.800000000000000	0.800000000000000	0.800000000000000
0.265191297824456	1.10795380857388	0.800000000000000	0.800000000000000	0.800000000000000
0.265566391597899	1.11116979984227	0.800000000000000	0.800000000000000	0.800000000000000
0.265941485371343	1.11438398813614	0.800000000000000	0.800000000000000	0.800000000000000
0.266316579144786	1.11759562758181	0.800000000000000	0.800000000000000	0.800000000000000
0.266691672918230	1.12080396550881	0.800000000000000	0.800000000000000	0.800000000000000
0.267066766691673	1.12400824272109	0.800000000000000	0.800000000000000	0.800000000000000
0.267441860465116	1.12720769377454	0.800000000000000	0.800000000000000	0.800000000000000
0.267816954238560	1.13040154726094	0.800000000000000	0.800000000000000	0.800000000000000
0.268192048012003	1.13358902609802	0.800000000000000	0.800000000000000	0.800000000000000
0.268567141785446	1.13676934782567	0.800000000000000	0.800000000000000	0.800000000000000
0.268942235558890	1.13994172490793	0.800000000000000	0.800000000000000	0.800000000000000
0.269317329332333	1.14310536504092	0.800000000000000	0.800000000000000	0.800000000000000
0.269692423105776	1.14625947146621	0.800000000000000	0.800000000000000	0.800000000000000
0.270067516879220	1.14940324328978	0.800000000000000	0.800000000000000	0.800000000000000
0.270442610652663	1.15253587580615	0.800000000000000	0.800000000000000	0.800000000000000
0.270817704426107	1.15565656082776	0.800000000000000	0.800000000000000	0.800000000000000
0.271192798199550	1.15876448701916	0.800000000000000	0.800000000000000	0.800000000000000
0.271567891972993	1.16185884023603	0.800000000000000	0.800000000000000	0.800000000000000
0.271942985746437	1.16493880386876	0.800000000000000	0.800000000000000	0.800000000000000
0.272318079519880	1.16800355919037	0.800000000000000	0.800000000000000	0.800000000000000
0.272693173293323	1.17105228570868	0.800000000000000	0.800000000000000	0.800000000000000
0.273068267066767	1.17408416152238	0.800000000000000	0.800000000000000	0.800000000000000
0.273443360840210	1.17709836368088	0.800000000000000	0.800000000000000	0.800000000000000
0.273818454613653	1.18009406854779	0.800000000000000	0.800000000000000	0.800000000000000
0.274193548387097	1.18307045216761	0.800000000000000	0.800000000000000	0.800000000000000
0.274568642160540	1.18602669063563	0.800000000000000	0.800000000000000	0.800000000000000
0.274943735933984	1.18896196047069	0.800000000000000	0.800000000000000	0.800000000000000
0.275318829707427	1.19187543899062	0.800000000000000	0.800000000000000	0.800000000000000
0.275693923480870	1.19476630469001	0.800000000000000	0.800000000000000	0.800000000000000
0.276069017254314	1.19763373762034	0.800000000000000	0.800000000000000	0.800000000000000
0.276444111027757	1.20047691977186	0.800000000000000	0.800000000000000	0.800000000000000
0.276819204801200	1.20329503545732	0.800000000000000	0.800000000000000	0.800000000000000
0.277194298574644	1.20608727169710	0.800000000000000	0.800000000000000	0.800000000000000
0.277569392348087	1.20885281860550	0.800000000000000	0.800000000000000	0.800000000000000
0.277944486121530	1.21159086977807	0.800000000000000	0.800000000000000	0.800000000000000
0.278319579894974	1.21430062267956	0.800000000000000	0.800000000000000	0.800000000000000
0.278694673668417	1.21698127903231	0.800000000000000	0.800000000000000	0.800000000000000
0.279069767441860	1.21963204520490	0.800000000000000	0.800000000000000	0.800000000000000
0.279444861215304	1.22225213260056	0.800000000000000	0.800000000000000	0.800000000000000
0.279819954988747	1.22484075804540	0.800000000000000	0.800000000000000	0.800000000000000
0.280195048762191	1.22739714417588	0.800000000000000	0.800000000000000	0.800000000000000
0.280570142535634	1.22992051982552	0.800000000000000	0.800000000000000	0.800000000000000
0.280945236309077	1.23241012041033	0.800000000000000	0.800000000000000	0.800000000000000
0.281320330082521	1.23486518831295	0.800000000000000	0.800000000000000	0.800000000000000
0.281695423855964	1.23728497326502	0.800000000000000	0.800000000000000	0.800000000000000
0.282070517629407	1.23966873272763	0.800000000000000	0.800000000000000	0.800000000000000
0.282445611402851	1.24201573226955	0.800000000000000	0.800000000000000	0.800000000000000
0.282820705176294	1.24432524594294	0.800000000000000	0.800000000000000	0.800000000000000
0.283195798949737	1.24659655665630	0.800000000000000	0.800000000000000	0.800000000000000
0.283570892723181	1.24882895654446	0.800000000000000	0.800000000000000	0.800000000000000
0.283945986496624	1.25102174733521	0.800000000000000	0.800000000000000	0.800000000000000
0.284321080270068	1.25317424071233	0.800000000000000	0.800000000000000	0.800000000000000
0.284696174043511	1.25528575867496	0.800000000000000	0.800000000000000	0.800000000000000
0.285071267816954	1.25735563389271	0.800000000000000	0.800000000000000	0.800000000000000
0.285446361590398	1.25938321005649	0.800000000000000	0.800000000000000	0.800000000000000
0.285821455363841	1.26136784222481	0.800000000000000	0.800000000000000	0.800000000000000
0.286196549137284	1.26330889716512	0.800000000000000	0.800000000000000	0.800000000000000
0.286571642910728	1.26520575369007	0.800000000000000	0.800000000000000	0.800000000000000
0.286946736684171	1.26705780298845	0.800000000000000	0.800000000000000	0.800000000000000
0.287321830457614	1.26886444895049	0.800000000000000	0.800000000000000	0.800000000000000
0.287696924231058	1.27062510848731	0.800000000000000	0.800000000000000	0.800000000000000
0.288072018004501	1.27233921184431	0.800000000000000	0.800000000000000	0.800000000000000
0.288447111777945	1.27400620290820	0.800000000000000	0.800000000000000	0.800000000000000
0.288822205551388	1.27562553950749	0.800000000000000	0.800000000000000	0.800000000000000
0.289197299324831	1.27719669370621	0.800000000000000	0.800000000000000	0.800000000000000
0.289572393098275	1.27871915209063	0.800000000000000	0.800000000000000	0.800000000000000
0.289947486871718	1.28019241604872	0.800000000000000	0.800000000000000	0.800000000000000
0.290322580645161	1.28161600204220	0.800000000000000	0.800000000000000	0.800000000000000
0.290697674418605	1.28298944187098	0.800000000000000	0.800000000000000	0.800000000000000
0.291072768192048	1.28431228292967	0.800000000000000	0.800000000000000	0.800000000000000
0.291447861965491	1.28558408845611	0.800000000000000	0.800000000000000	0.800000000000000
0.291822955738935	1.28680443777171	0.800000000000000	0.800000000000000	0.800000000000000
0.292198049512378	1.28797292651323	0.800000000000000	0.800000000000000	0.800000000000000
0.292573143285821	1.28908916685612	0.800000000000000	0.800000000000000	0.800000000000000
0.292948237059265	1.29015278772896	0.800000000000000	0.800000000000000	0.800000000000000
0.293323330832708	1.29116343501909	0.800000000000000	0.800000000000000	0.800000000000000
0.293698424606152	1.29212077176902	0.800000000000000	0.800000000000000	0.800000000000000
0.294073518379595	1.29302447836368	0.800000000000000	0.800000000000000	0.800000000000000
0.294448612153038	1.29387425270827	0.800000000000000	0.800000000000000	0.800000000000000
0.294823705926482	1.29466981039648	0.800000000000000	0.800000000000000	0.800000000000000
0.295198799699925	1.29541088486922	0.800000000000000	0.800000000000000	0.800000000000000
0.295573893473368	1.29609722756339	0.800000000000000	0.800000000000000	0.800000000000000
0.295948987246812	1.29672860805086	0.800000000000000	0.800000000000000	0.800000000000000
0.296324081020255	1.29730481416740	0.800000000000000	0.800000000000000	0.800000000000000
0.296699174793698	1.29782565213148	0.800000000000000	0.800000000000000	0.800000000000000
0.297074268567142	1.29829094665289	0.800000000000000	0.800000000000000	0.800000000000000
0.297449362340585	1.29870054103108	0.800000000000000	0.800000000000000	0.800000000000000
0.297824456114029	1.29905429724307	0.800000000000000	0.800000000000000	0.800000000000000
0.298199549887472	1.29935209602101	0.800000000000000	0.800000000000000	0.800000000000000
0.298574643660915	1.29959383691917	0.800000000000000	0.800000000000000	0.800000000000000
0.298949737434359	1.29977943837039	0.800000000000000	0.800000000000000	0.800000000000000
0.299324831207802	1.29990883773198	0.800000000000000	0.800000000000000	0.800000000000000
0.299699924981245	1.29998199132094	0.800000000000000	0.800000000000000	0.800000000000000
0.300075018754689	1.29999887443856	0.800000000000000	0.800000000000000	0.800000000000000
0.300450112528132	1.29995948138425	0.800000000000000	0.800000000000000	0.800000000000000
0.300825206301575	1.29986382545884	0.800000000000000	0.800000000000000	0.800000000000000
0.301200300075019	1.29971193895703	0.800000000000000	0.800000000000000	0.800000000000000
0.301575393848462	1.29950387314924	0.800000000000000	0.800000000000000	0.800000000000000
0.301950487621905	1.29923969825277	0.800000000000000	0.800000000000000	0.800000000000000
0.302325581395349	1.29891950339231	0.800000000000000	0.800000000000000	0.800000000000000
0.302700675168792	1.29854339654979	0.800000000000000	0.800000000000000	0.800000000000000
0.303075768942236	1.29811150450376	0.800000000000000	0.800000000000000	0.800000000000000
0.303450862715679	1.29762397275811	0.800000000000000	0.800000000000000	0.800000000000000
0.303825956489122	1.29708096546040	0.800000000000000	0.800000000000000	0.800000000000000
0.304201050262566	1.29648266530973	0.800000000000000	0.800000000000000	0.800000000000000
0.304576144036009	1.29582927345432	0.800000000000000	0.800000000000000	0.800000000000000
0.304951237809452	1.29512100937880	0.800000000000000	0.800000000000000	0.800000000000000
0.305326331582896	1.29435811078130	0.800000000000000	0.800000000000000	0.800000000000000
0.305701425356339	1.29354083344056	0.800000000000000	0.800000000000000	0.800000000000000
0.306076519129782	1.29266945107298	0.800000000000000	0.800000000000000	0.800000000000000
0.306451612903226	1.29174425517982	0.800000000000000	0.800000000000000	0.800000000000000
0.306826706676669	1.29076555488474	0.800000000000000	0.800000000000000	0.800000000000000
0.307201800450113	1.28973367676164	0.800000000000000	0.800000000000000	0.800000000000000
0.307576894223556	1.28864896465308	0.800000000000000	0.800000000000000	0.800000000000000
0.307951987996999	1.28751177947929	0.800000000000000	0.800000000000000	0.800000000000000
0.308327081770443	1.28632249903813	0.800000000000000	0.800000000000000	0.800000000000000
0.308702175543886	1.28508151779585	0.800000000000000	0.800000000000000	0.800000000000000
0.309077269317329	1.28378924666911	0.800000000000000	0.800000000000000	0.800000000000000
0.309452363090773	1.28244611279823	0.800000000000000	0.800000000000000	0.800000000000000
0.309827456864216	1.28105255931197	0.800000000000000	0.800000000000000	0.800000000000000
0.310202550637659	1.27960904508386	0.800000000000000	0.800000000000000	0.800000000000000
0.310577644411103	1.27811604448051	0.800000000000000	0.800000000000000	0.800000000000000
0.310952738184546	1.27657404710185	0.800000000000000	0.800000000000000	0.800000000000000
0.311327831957990	1.27498355751367	0.800000000000000	0.800000000000000	0.800000000000000
0.311702925731433	1.27334509497254	0.800000000000000	0.800000000000000	0.800000000000000
0.312078019504876	1.27165919314344	0.800000000000000	0.800000000000000	0.800000000000000
0.312453113278320	1.26992639981020	0.800000000000000	0.800000000000000	0.800000000000000
0.312828207051763	1.26814727657907	0.800000000000000	0.800000000000000	0.800000000000000
0.313203300825206	1.26632239857557	0.800000000000000	0.800000000000000	0.800000000000000
0.313578394598650	1.26445235413489	0.800000000000000	0.800000000000000	0.800000000000000
0.313953488372093	1.26253774448604	0.800000000000000	0.800000000000000	0.800000000000000
0.314328582145536	1.26057918343004	0.800000000000000	0.800000000000000	0.800000000000000
0.314703675918980	1.25857729701234	0.800000000000000	0.800000000000000	0.800000000000000
0.315078769692423	1.25653272318971	0.800000000000000	0.800000000000000	0.800000000000000
0.315453863465866	1.25444611149192	0.800000000000000	0.800000000000000	0.800000000000000
0.315828957239310	1.25231812267839	0.800000000000000	0.800000000000000	0.800000000000000
0.316204051012753	1.25014942839005	0.800000000000000	0.800000000000000	0.800000000000000
0.316579144786197	1.24794071079677	0.800000000000000	0.800000000000000	0.800000000000000
0.316954238559640	1.24569266224048	0.800000000000000	0.800000000000000	0.800000000000000
0.317329332333083	1.24340598487437	0.800000000000000	0.800000000000000	0.800000000000000
0.317704426106527	1.24108139029832	0.800000000000000	0.800000000000000	0.800000000000000
0.318079519879970	1.23871959919092	0.800000000000000	0.800000000000000	0.800000000000000
0.318454613653413	1.23632134093830	0.800000000000000	0.800000000000000	0.800000000000000
0.318829707426857	1.23388735326000	0.800000000000000	0.800000000000000	0.800000000000000
0.319204801200300	1.23141838183221	0.800000000000000	0.800000000000000	0.800000000000000
0.319579894973743	1.22891517990867	0.800000000000000	0.800000000000000	0.800000000000000
0.319954988747187	1.22637850793938	0.800000000000000	0.800000000000000	0.800000000000000
0.320330082520630	1.22380913318749	0.800000000000000	0.800000000000000	0.800000000000000
0.320705176294074	1.22120782934464	0.800000000000000	0.800000000000000	0.800000000000000
0.321080270067517	1.21857537614498	0.800000000000000	0.800000000000000	0.800000000000000
0.321455363840960	1.21591255897807	0.800000000000000	0.800000000000000	0.800000000000000
0.321830457614404	1.21322016850116	0.800000000000000	0.800000000000000	0.800000000000000
0.322205551387847	1.21049900025079	0.800000000000000	0.800000000000000	0.800000000000000
0.322580645161290	1.20774985425428	0.800000000000000	0.800000000000000	0.800000000000000
0.322955738934734	1.20497353464116	0.800000000000000	0.800000000000000	0.800000000000000
0.323330832708177	1.20217084925490	0.800000000000000	0.800000000000000	0.800000000000000
0.323705926481620	1.19934260926519	0.800000000000000	0.800000000000000	0.800000000000000
0.324081020255064	1.19648962878101	0.800000000000000	0.800000000000000	0.800000000000000
0.324456114028507	1.19361272446474	0.800000000000000	0.800000000000000	0.800000000000000
0.324831207801951	1.19071271514759	0.800000000000000	0.800000000000000	0.800000000000000
0.325206301575394	1.18779042144657	0.800000000000000	0.800000000000000	0.800000000000000
0.325581395348837	1.18484666538328	0.800000000000000	0.800000000000000	0.800000000000000
0.325956489122281	1.18188227000470	0.800000000000000	0.800000000000000	0.800000000000000
0.326331582895724	1.17889805900632	0.800000000000000	0.800000000000000	0.800000000000000
0.326706676669167	1.17589485635773	0.800000000000000	0.800000000000000	0.800000000000000
0.327081770442611	1.17287348593100	0.800000000000000	0.800000000000000	0.800000000000000
0.327456864216054	1.16983477113205	0.800000000000000	0.800000000000000	0.800000000000000
0.327831957989497	1.16677953453514	0.800000000000000	0.800000000000000	0.800000000000000
0.328207051762941	1.16370859752094	0.800000000000000	0.800000000000000	0.800000000000000
0.328582145536384	1.16062277991805	0.800000000000000	0.800000000000000	0.800000000000000
0.328957239309827	1.15752289964853	0.800000000000000	0.800000000000000	0.800000000000000
0.329332333083271	1.15440977237737	0.800000000000000	0.800000000000000	0.800000000000000
0.329707426856714	1.15128421116634	0.800000000000000	0.800000000000000	0.800000000000000
0.330082520630158	1.14814702613215	0.800000000000000	0.800000000000000	0.800000000000000
0.330457614403601	1.14499902410935	0.800000000000000	0.800000000000000	0.800000000000000
0.330832708177044	1.14184100831809	0.800000000000000	0.800000000000000	0.800000000000000
0.331207801950488	1.13867377803674	0.800000000000000	0.800000000000000	0.800000000000000
0.331582895723931	1.13549812827990	0.800000000000000	0.800000000000000	0.800000000000000
0.331957989497374	1.13231484948158	0.800000000000000	0.800000000000000	0.800000000000000
0.332333083270818	1.12912472718401	0.800000000000000	0.800000000000000	0.800000000000000
0.332708177044261	1.12592854173210	0.800000000000000	0.800000000000000	0.800000000000000
0.333083270817704	1.12272706797369	0.800000000000000	0.800000000000000	0.800000000000000
0.333458364591148	1.11952107496583	0.800000000000000	0.800000000000000	0.800000000000000
0.333833458364591	1.11631132568712	0.800000000000000	0.800000000000000	0.800000000000000
0.334208552138035	1.11309857675633	0.800000000000000	0.800000000000000	0.800000000000000
0.334583645911478	1.10988357815739	0.800000000000000	0.800000000000000	0.800000000000000
0.334958739684921	1.10666707297082	0.800000000000000	0.800000000000000	0.800000000000000
0.335333833458365	1.10344979711187	0.800000000000000	0.800000000000000	0.800000000000000
0.335708927231808	1.10023247907524	0.800000000000000	0.800000000000000	0.800000000000000
0.336084021005251	1.09701583968676	0.800000000000000	0.800000000000000	0.800000000000000
0.336459114778695	1.09380059186187	0.800000000000000	0.800000000000000	0.800000000000000
0.336834208552138	1.09058744037118	0.800000000000000	0.800000000000000	0.800000000000000
0.337209302325581	1.08737708161302	0.800000000000000	0.800000000000000	0.800000000000000
0.337584396099025	1.08417020339327	0.800000000000000	0.800000000000000	0.800000000000000
0.337959489872468	1.08096748471233	0.800000000000000	0.800000000000000	0.800000000000000
0.338334583645912	1.07776959555939	0.800000000000000	0.800000000000000	0.800000000000000
0.338709677419355	1.07457719671411	0.800000000000001	0.800000000000000	0.800000000000000
0.339084771192798	1.07139093955562	0.800000000000001	0.800000000000000	0.800000000000000
0.339459864966242	1.06821146587903	0.800000000000001	0.800000000000000	0.800000000000000
0.339834958739685	1.06503940771938	0.800000000000001	0.800000000000000	0.800000000000000
0.340210052513128	1.06187538718310	0.800000000000001	0.800000000000000	0.800000000000000
0.340585146286572	1.05872001628705	0.800000000000001	0.800000000000000	0.800000000000000
0.340960240060015	1.05557389680510	0.800000000000001	0.800000000000000	0.800000000000000
0.341335333833458	1.05243762012221	0.800000000000001	0.800000000000000	0.800000000000000
0.341710427606902	1.04931176709621	0.800000000000001	0.800000000000000	0.800000000000000
0.342085521380345	1.04619690792706	0.800000000000001	0.800000000000000	0.800000000000000
0.342460615153788	1.04309360203372	0.800000000000001	0.800000000000000	0.800000000000000
0.342835708927232	1.04000239793857	0.800000000000001	0.800000000000000	0.800000000000000
0.343210802700675	1.03692383315939	0.800000000000001	0.800000000000000	0.800000000000000
0.343585896474119	1.03385843410885	0.800000000000001	0.800000000000000	0.800000000000000
0.343960990247562	1.03080671600145	0.800000000000002	0.800000000000000	0.800000000000000
0.344336084021005	1.02776918276803	0.800000000000002	0.800000000000000	0.800000000000000
0.344711177794449	1.02474632697757	0.800000000000002	0.800000000000000	0.800000000000000
0.345086271567892	1.02173862976645	0.800000000000002	0.800000000000000	0.800000000000000
0.345461365341335	1.01874656077503	0.800000000000002	0.800000000000000	0.800000000000000
0.345836459114779	1.01577057809145	0.800000000000002	0.800000000000000	0.800000000000000
0.346211552888222	1.01281112820270	0.800000000000003	0.800000000000000	0.800000000000000
0.346586646661665	1.00986864595279	0.800000000000003	0.800000000000000	0.800000000000000
0.346961740435109	1.00694355450803	0.800000000000003	0.800000000000000	0.800000000000000
0.347336834208552	1.00403626532933	0.800000000000003	0.800000000000000	0.800000000000000
0.347711927981996	1.00114717815136	0.800000000000003	0.800000000000000	0.800000000000000
0.348087021755439	0.998276680968615	0.800000000000004	0.800000000000000	0.800000000000000
0.348462115528882	0.995425150028203	0.800000000000004	0.800000000000000	0.800000000000000
0.348837209302326	0.992592949829330	0.800000000000004	0.800000000000000	0.800000000000000
0.349212303075769	0.989780433129324	0.800000000000005	0.800000000000000	0.800000000000000
0.349587396849212	0.986987940956145	0.800000000000005	0.800000000000000	0.800000000000000
0.349962490622656	0.984215802627269	0.800000000000006	0.800000000000000	0.800000000000000
0.350337584396099	0.981464335774828	0.800000000000006	0.800000000000000	0.800000000000000
0.350712678169542	0.978733846376916	0.800000000000007	0.800000000000000	0.800000000000000
0.351087771942986	0.976024628794926	0.800000000000007	0.800000000000000	0.800000000000000
0.351462865716429	0.973336965816825	0.800000000000008	0.800000000000000	0.800000000000000
0.351837959489872	0.970671128706236	0.800000000000009	0.800000000000000	0.800000000000000
0.352213053263316	0.968027377257203	0.800000000000009	0.800000000000000	0.800000000000000
0.352588147036759	0.965405959854536	0.800000000000010	0.800000000000000	0.800000000000000
0.352963240810203	0.962807113539577	0.800000000000011	0.800000000000000	0.800000000000000
0.353338334583646	0.960231064081288	0.800000000000012	0.800000000000000	0.800000000000000
0.353713428357089	0.957678026052523	0.800000000000013	0.800000000000000	0.800000000000000
0.354088522130533	0.955148202911333	0.800000000000014	0.800000000000000	0.800000000000000
0.354463615903976	0.952641787087204	0.800000000000016	0.800000000000000	0.800000000000000
0.354838709677419	0.950158960072056	0.800000000000017	0.800000000000000	0.800000000000000
0.355213803450863	0.947699892515892	0.800000000000018	0.800000000000000	0.800000000000000
0.355588897224306	0.945264744326945	0.800000000000020	0.800000000000000	0.800000000000000
0.355963990997749	0.942853664776183	0.800000000000022	0.800000000000000	0.800000000000000
0.356339084771193	0.940466792606040	0.800000000000024	0.800000000000000	0.800000000000000
0.356714178544636	0.938104256143217	0.800000000000026	0.800000000000000	0.800000000000000
0.357089272318080	0.935766173415424	0.800000000000028	0.800000000000000	0.800000000000000
0.357464366091523	0.933452652271900	0.800000000000030	0.800000000000000	0.800000000000000
0.357839459864966	0.931163790507595	0.800000000000033	0.800000000000000	0.800000000000000
0.358214553638410	0.928899675990837	0.800000000000036	0.800000000000000	0.800000000000000
0.358589647411853	0.926660386794368	0.800000000000039	0.800000000000000	0.800000000000000
0.358964741185296	0.924445991329574	0.800000000000042	0.800000000000000	0.800000000000000
0.359339834958740	0.922256548483799	0.800000000000046	0.800000000000000	0.800000000000000
0.359714928732183	0.920092107760565	0.800000000000049	0.800000000000000	0.800000000000000
0.360090022505626	0.917952709422569	0.800000000000054	0.800000000000000	0.800000000000000
0.360465116279070	0.915838384637315	0.800000000000058	0.800000000000000	0.800000000000000
0.360840210052513	0.913749155625232	0.800000000000063	0.800000000000000	0.800000000000000
0.361215303825957	0.911685035810126	0.800000000000069	0.800000000000000	0.800000000000000
0.361590397599400	0.909646029971847	0.800000000000074	0.800000000000000	0.800000000000000
0.361965491372843	0.907632134401000	0.800000000000081	0.800000000000000	0.800000000000000
0.362340585146287	0.905643337055581	0.800000000000087	0.800000000000000	0.800000000000000
0.362715678919730	0.903679617719394	0.800000000000095	0.800000000000000	0.800000000000000
0.363090772693173	0.901740948162098	0.800000000000103	0.800000000000000	0.800000000000000
0.363465866466617	0.899827292300760	0.800000000000112	0.800000000000000	0.800000000000000
0.363840960240060	0.897938606362779	0.800000000000121	0.800000000000000	0.800000000000000
0.364216054013503	0.896074839050031	0.800000000000131	0.800000000000000	0.800000000000000
0.364591147786947	0.894235931704121	0.800000000000142	0.800000000000000	0.800000000000000
0.364966241560390	0.892421818472598	0.800000000000154	0.800000000000000	0.800000000000000
0.365341335333833	0.890632426476008	0.800000000000167	0.800000000000000	0.800000000000000
0.365716429107277	0.888867675975654	0.800000000000181	0.800000000000000	0.800000000000000
0.366091522880720	0.887127480541947	0.800000000000196	0.800000000000000	0.800000000000000
0.366466616654164	0.885411747223211	0.800000000000212	0.800000000000000	0.800000000000000
0.366841710427607	0.883720376714825	0.800000000000230	0.800000000000000	0.800000000000000
0.367216804201050	0.882053263528589	0.800000000000249	0.800000000000000	0.800000000000000
0.367591897974494	0.880410296162186	0.800000000000270	0.800000000000000	0.800000000000000
0.367966991747937	0.878791357268632	0.800000000000292	0.800000000000000	0.800000000000000
0.368342085521380	0.877196323825599	0.800000000000317	0.800000000000000	0.800000000000000
0.368717179294824	0.875625067304496	0.800000000000343	0.800000000000000	0.800000000000000
0.369092273068267	0.874077453839209	0.800000000000371	0.800000000000000	0.800000000000000
0.369467366841710	0.872553344394386	0.800000000000402	0.800000000000000	0.800000000000000
0.369842460615154	0.871052594933167	0.800000000000435	0.800000000000000	0.800000000000000
0.370217554388597	0.869575056584257	0.800000000000470	0.800000000000000	0.800000000000000
0.370592648162041	0.868120575808249	0.800000000000509	0.800000000000000	0.800000000000000
0.370967741935484	0.866688994563090	0.800000000000551	0.800000000000000	0.800000000000000
0.371342835708927	0.865280150468612	0.800000000000596	0.800000000000000	0.800000000000000
0.371717929482371	0.863893876970022	0.800000000000645	0.800000000000000	0.800000000000000
0.372093023255814	0.862530003500283	0.800000000000697	0.800000000000000	0.800000000000000
0.372468117029257	0.861188355641275	0.800000000000754	0.800000000000000	0.800000000000000
0.372843210802701	0.859868755283684	0.800000000000815	0.800000000000000	0.800000000000000
0.373218304576144	0.858571020785510	0.800000000000882	0.800000000000000	0.800000000000000
0.373593398349587	0.857294967129144	0.800000000000953	0.800000000000000	0.800000000000000
0.373968492123031	0.856040406076919	0.800000000001030	0.800000000000000	0.800000000000000
0.374343585896474	0.854807146325079	0.800000000001114	0.800000000000000	0.800000000000000
0.374718679669918	0.853594993656090	0.800000000001204	0.800000000000000	0.800000000000000
0.375093773443361	0.852403751089224	0.800000000001301	0.800000000000000	0.800000000000000
0.375468867216804	0.851233219029368	0.800000000001405	0.800000000000000	0.800000000000000
0.375843960990248	0.850083195413985	0.800000000001518	0.800000000000000	0.800000000000000
0.376219054763691	0.848953475858167	0.800000000001640	0.800000000000000	0.800000000000000
0.376594148537134	0.847843853797741	0.800000000001772	0.800000000000000	0.800000000000000
0.376969242310578	0.846754120630365	0.800000000001913	0.800000000000000	0.800000000000000
0.377344336084021	0.845684065854568	0.800000000002066	0.800000000000000	0.800000000000000
0.377719429857464	0.844633477206680	0.800000000002231	0.800000000000000	0.800000000000000
0.378094523630908	0.843602140795632	0.800000000002409	0.800000000000000	0.800000000000000
0.378469617404351	0.842589841235550	0.800000000002600	0.800000000000000	0.800000000000000
0.378844711177794	0.841596361776139	0.800000000002807	0.800000000000000	0.800000000000000
0.379219804951238	0.840621484430799	0.800000000003030	0.800000000000000	0.800000000000000
0.379594898724681	0.839664990102446	0.800000000003269	0.800000000000000	0.800000000000000
0.379969992498125	0.838726658707016	0.800000000003528	0.800000000000000	0.800000000000000
0.380345086271568	0.837806269294607	0.800000000003806	0.800000000000000	0.800000000000000
0.380720180045011	0.836903600168253	0.800000000004106	0.800000000000000	0.800000000000000
0.381095273818455	0.836018429000288	0.800000000004429	0.800000000000000	0.800000000000000
0.381470367591898	0.835150532946299	0.800000000004777	0.800000000000000	0.800000000000000
0.381845461365341	0.834299688756629	0.800000000005152	0.800000000000000	0.800000000000000
0.382220555138785	0.833465672885432	0.800000000005556	0.800000000000000	0.800000000000000
0.382595648912228	0.832648261597258	0.800000000005990	0.800000000000000	0.800000000000000
0.382970742685671	0.831847231071152	0.800000000006458	0.800000000000000	0.800000000000000
0.383345836459115	0.831062357502274	0.800000000006961	0.800000000000000	0.800000000000000
0.383720930232558	0.830293417201013	0.800000000007503	0.800000000000000	0.800000000000000
0.384096024006002	0.829540186689602	0.800000000008087	0.800000000000000	0.800000000000000
0.384471117779445	0.828802442796235	0.800000000008714	0.800000000000000	0.800000000000000
0.384846211552888	0.828079962746671	0.800000000009389	0.800000000000000	0.800000000000000
0.385221305326332	0.827372524253338	0.800000000010115	0.800000000000000	0.800000000000000
0.385596399099775	0.826679905601941	0.800000000010897	0.800000000000000	0.800000000000000
0.385971492873218	0.826001885735562	0.800000000011737	0.800000000000000	0.800000000000000
0.386346586646662	0.825338244336286	0.800000000012640	0.800000000000000	0.800000000000000
0.386721680420105	0.824688761904339	0.800000000013612	0.800000000000000	0.800000000000000
0.387096774193548	0.824053219834752	0.800000000014657	0.800000000000000	0.800000000000000
0.387471867966992	0.823431400491580	0.800000000015780	0.800000000000000	0.800000000000000
0.387846961740435	0.822823087279661	0.800000000016987	0.800000000000000	0.800000000000000
0.388222055513879	0.822228064713959	0.800000000018285	0.800000000000000	0.800000000000000
0.388597149287322	0.821646118486486	0.800000000019679	0.800000000000000	0.800000000000000
0.388972243060765	0.821077035530830	0.800000000021178	0.800000000000000	0.800000000000000
0.389347336834209	0.820520604084314	0.800000000022788	0.800000000000000	0.800000000000000
0.389722430607652	0.819976613747793	0.800000000024517	0.800000000000000	0.800000000000000
0.390097524381095	0.819444855543119	0.800000000026375	0.800000000000000	0.800000000000000
0.390472618154539	0.818925121968307	0.800000000028370	0.800000000000000	0.800000000000000
0.390847711927982	0.818417207050398	0.800000000030513	0.800000000000000	0.800000000000000
0.391222805701425	0.817920906396083	0.800000000032815	0.800000000000000	0.800000000000000
0.391597899474869	0.817436017240076	0.800000000035285	0.800000000000000	0.800000000000000
0.391972993248312	0.816962338491300	0.800000000037938	0.800000000000000	0.800000000000000
0.392348087021755	0.816499670776880	0.800000000040785	0.800000000000000	0.800000000000000
0.392723180795199	0.816047816484000	0.800000000043841	0.800000000000000	0.800000000000000
0.393098274568642	0.815606579799644	0.800000000047121	0.800000000000000	0.800000000000000
0.393473368342086	0.815175766748242	0.800000000050641	0.800000000000000	0.800000000000000
0.393848462115529	0.814755185227278	0.800000000054417	0.800000000000000	0.800000000000000
0.394223555888972	0.814344645040866	0.800000000058468	0.800000000000000	0.800000000000000
0.394598649662416	0.813943957931343	0.800000000062814	0.800000000000000	0.800000000000000
0.394973743435859	0.813552937608910	0.800000000067475	0.800000000000000	0.800000000000000
0.395348837209302	0.813171399779357	0.800000000072474	0.800000000000000	0.800000000000000
0.395723930982746	0.812799162169896	0.800000000077834	0.800000000000000	0.800000000000000
0.396099024756189	0.812436044553162	0.800000000083582	0.800000000000000	0.800000000000000
0.396474118529632	0.812081868769385	0.800000000089744	0.800000000000000	0.800000000000000
0.396849212303076	0.811736458746802	0.800000000096349	0.800000000000000	0.800000000000000
0.397224306076519	0.811399640520319	0.800000000103429	0.800000000000000	0.800000000000000
0.397599399849963	0.811071242248483	0.800000000111017	0.800000000000000	0.800000000000000
0.397974493623406	0.810751094228778	0.800000000119147	0.800000000000000	0.800000000000000
0.398349587396849	0.810439028911308	0.800000000127859	0.800000000000000	0.800000000000000
0.398724681170293	0.810134880910881	0.800000000137193	0.800000000000000	0.800000000000000
0.399099774943736	0.809838487017545	0.800000000147191	0.800000000000000	0.800000000000000
0.399474868717179	0.809549686205617	0.800000000157900	0.800000000000000	0.800000000000000
0.399849962490623	0.809268319641228	0.800000000169369	0.800000000000000	0.800000000000000
0.400225056264066	0.808994230688442	0.800000000181651	0.800000000000000	0.800000000000000
0.400600150037509	0.808727264913967	0.800000000194801	0.800000000000000	0.800000000000000
0.400975243810953	0.808467270090512	0.800000000208880	0.800000000000000	0.800000000000000
0.401350337584396	0.808214096198820	0.800000000223952	0.800000000000000	0.800000000000000
0.401725431357839	0.807967595428414	0.800000000240083	0.800000000000000	0.800000000000000
0.402100525131283	0.807727622177104	0.800000000257348	0.800000000000000	0.800000000000000
0.402475618904726	0.807494033049273	0.800000000275823	0.800000000000000	0.800000000000000
0.402850712678170	0.807266686853003	0.800000000295592	0.800000000000000	0.800000000000000
0.403225806451613	0.807045444596060	0.800000000316741	0.800000000000000	0.800000000000000
0.403600900225056	0.806830169480785	0.800000000339366	0.800000000000000	0.800000000000000
0.403975993998500	0.806620726897918	0.800000000363565	0.800000000000000	0.800000000000000
0.404351087771943	0.806416984419406	0.800000000389447	0.800000000000000	0.800000000000000
0.404726181545386	0.806218811790221	0.800000000417123	0.800000000000000	0.800000000000000
0.405101275318830	0.806026080919216	0.800000000446717	0.800000000000000	0.800000000000000
0.405476369092273	0.805838665869078	0.800000000478356	0.800000000000000	0.800000000000000
0.405851462865716	0.805656442845389	0.800000000512179	0.800000000000000	0.800000000000000
0.406226556639160	0.805479290184843	0.800000000548331	0.800000000000000	0.800000000000000
0.406601650412603	0.805307088342650	0.800000000586969	0.800000000000000	0.800000000000000
0.406976744186047	0.805139719879157	0.800000000628259	0.800000000000000	0.800000000000000
0.407351837959490	0.804977069445728	0.800000000672377	0.800000000000000	0.800000000000000
0.407726931732933	0.804819023769907	0.800000000719513	0.800000000000000	0.800000000000000
0.408102025506377	0.804665471639901	0.800000000769867	0.800000000000000	0.800000000000000
0.408477119279820	0.804516303888411	0.800000000823651	0.800000000000000	0.800000000000000
0.408852213053263	0.804371413375853	0.800000000881094	0.800000000000000	0.800000000000000
0.409227306826707	0.804230694972981	0.800000000942437	0.800000000000000	0.800000000000000
0.409602400600150	0.804094045542961	0.800000001007938	0.800000000000000	0.800000000000000
0.409977494373593	0.803961363922917	0.800000001077870	0.800000000000000	0.800000000000000
0.410352588147037	0.803832550904977	0.800000001152523	0.800000000000000	0.800000000000000
0.410727681920480	0.803707509216853	0.800000001232209	0.800000000000000	0.800000000000000
0.411102775693924	0.803586143501974	0.800000001317256	0.800000000000000	0.800000000000000
0.411477869467367	0.803468360299214	0.800000001408014	0.800000000000000	0.800000000000000
0.411852963240810	0.803354068022229	0.800000001504856	0.800000000000000	0.800000000000000
0.412228057014254	0.803243176938429	0.800000001608177	0.800000000000000	0.800000000000000
0.412603150787697	0.803135599147628	0.800000001718400	0.800000000000000	0.800000000000000
0.412978244561140	0.803031248560374	0.800000001835969	0.800000000000000	0.800000000000000
0.413353338334584	0.802930040875998	0.800000001961363	0.800000000000000	0.800000000000000
0.413728432108027	0.802831893560404	0.800000002095084	0.800000000000000	0.800000000000000
0.414103525881470	0.802736725823620	0.800000002237670	0.800000000000000	0.800000000000000
0.414478619654914	0.802644458597134	0.800000002389692	0.800000000000000	0.800000000000000
0.414853713428357	0.802555014511044	0.800000002551754	0.800000000000000	0.800000000000000
0.415228807201800	0.802468317871028	0.800000002724500	0.800000000000000	0.800000000000000
0.415603900975244	0.802384294635170	0.800000002908613	0.800000000000000	0.800000000000000
0.415978994748687	0.802302872390660	0.800000003104819	0.800000000000000	0.800000000000000
0.416354088522131	0.802223980330381	0.800000003313886	0.800000000000000	0.800000000000000
0.416729182295574	0.802147549229400	0.800000003536634	0.800000000000000	0.800000000000000
0.417104276069017	0.802073511421405	0.800000003773929	0.800000000000000	0.800000000000000
0.417479369842461	0.802001800775071	0.800000004026692	0.800000000000000	0.800000000000000
0.417854463615904	0.801932352670398	0.800000004295901	0.800000000000000	0.800000000000000
0.418229557389347	0.801865103975033	0.800000004582593	0.800000000000000	0.800000000000000
0.418604651162791	0.801799993020588	0.800000004887866	0.800000000000000	0.800000000000000
0.418979744936234	0.801736959578963	0.800000005212890	0.800000000000000	0.800000000000000
0.419354838709677	0.801675944838715	0.800000005558900	0.800000000000000	0.800000000000000
0.419729932483121	0.801616891381450	0.800000005927209	0.800000000000000	0.800000000000000
0.420105026256564	0.801559743158293	0.800000006319211	0.800000000000000	0.800000000000000
0.420480120030008	0.801504445466408	0.800000006736379	0.800000000000000	0.800000000000000
0.420855213803451	0.801450944925626	0.800000007180278	0.800000000000000	0.800000000000000
0.421230307576894	0.801399189455143	0.800000007652568	0.800000000000000	0.800000000000000
0.421605401350338	0.801349128250354	0.800000008155005	0.800000000000000	0.800000000000000
0.421980495123781	0.801300711759783	0.800000008689451	0.800000000000000	0.800000000000000
0.422355588897224	0.801253891662161	0.800000009257881	0.800000000000000	0.800000000000000
0.422730682670668	0.801208620843639	0.800000009862386	0.800000000000000	0.800000000000000
0.423105776444111	0.801164853375153	0.800000010505179	0.800000000000000	0.800000000000000
0.423480870217554	0.801122544489950	0.800000011188608	0.800000000000000	0.800000000000000
0.423855963990998	0.801081650561288	0.800000011915158	0.800000000000000	0.800000000000000
0.424231057764441	0.801042129080308	0.800000012687459	0.800000000000000	0.800000000000000
0.424606151537885	0.801003938634102	0.800000013508297	0.800000000000000	0.800000000000000
0.424981245311328	0.800967038883971	0.800000014380622	0.800000000000000	0.800000000000000
0.425356339084771	0.800931390543881	0.800000015307557	0.800000000000000	0.800000000000000
0.425731432858215	0.800896955359137	0.800000016292405	0.800000000000000	0.800000000000000
0.426106526631658	0.800863696085269	0.800000017338664	0.800000000000000	0.800000000000000
0.426481620405101	0.800831576467134	0.800000018450034	0.800000000000000	0.800000000000000
0.426856714178545	0.800800561218254	0.800000019630431	0.800000000000000	0.800000000000000
0.427231807951988	0.800770616000380	0.800000020883997	0.800000000000000	0.800000000000000
0.427606901725431	0.800741707403298	0.800000022215112	0.800000000000000	0.800000000000000
0.427981995498875	0.800713802924872	0.800000023628412	0.800000000000000	0.800000000000000
0.428357089272318	0.800686870951338	0.800000025128795	0.800000000000000	0.800000000000000
0.428732183045761	0.800660880737846	0.800000026721444	0.800000000000000	0.800000000000000
0.429107276819205	0.800635802389252	0.800000028411835	0.800000000000000	0.800000000000000
0.429482370592648	0.800611606841171	0.800000030205761	0.800000000000000	0.800000000000000
0.429857464366092	0.800588265841292	0.800000032109340	0.800000000000000	0.800000000000000
0.430232558139535	0.800565751930944	0.800000034129042	0.800000000000000	0.800000000000000
0.430607651912978	0.800544038426938	0.800000036271703	0.800000000000000	0.800000000000000
0.430982745686422	0.800523099403670	0.800000038544543	0.800000000000000	0.800000000000000
0.431357839459865	0.800502909675487	0.800000040955193	0.800000000000000	0.800000000000000
0.431732933233308	0.800483444779336	0.800000043511711	0.800000000000000	0.800000000000000
0.432108027006752	0.800464680957666	0.800000046222611	0.800000000000000	0.800000000000000
0.432483120780195	0.800446595141614	0.800000049096881	0.800000000000000	0.800000000000000
0.432858214553638	0.800429164934460	0.800000052144012	0.800000000000000	0.800000000000000
0.433233308327082	0.800412368595348	0.800000055374027	0.800000000000000	0.800000000000000
0.433608402100525	0.800396185023288	0.800000058797503	0.800000000000000	0.800000000000000
0.433983495873969	0.800380593741426	0.800000062425608	0.800000000000000	0.800000000000000
0.434358589647412	0.800365574881587	0.800000066270126	0.800000000000000	0.800000000000000
0.434733683420855	0.800351109169086	0.800000070343493	0.800000000000000	0.800000000000000
0.435108777194299	0.800337177907819	0.800000074658829	0.800000000000000	0.800000000000000
0.435483870967742	0.800323762965615	0.800000079229979	0.800000000000000	0.800000000000000
0.435858964741185	0.800310846759863	0.800000084071545	0.800000000000000	0.800000000000000
0.436234058514629	0.800298412243403	0.800000089198926	0.800000000000000	0.800000000000000
0.436609152288072	0.800286442890687	0.800000094628367	0.800000000000000	0.800000000000000
0.436984246061515	0.800274922684204	0.800000100376993	0.800000000000000	0.800000000000000
0.437359339834959	0.800263836101169	0.800000106462862	0.800000000000000	0.800000000000000
0.437734433608402	0.800253168100472	0.800000112905008	0.800000000000000	0.800000000000000
0.438109527381846	0.800242904109889	0.800000119723497	0.800000000000000	0.800000000000000
0.438484621155289	0.800233030013551	0.800000126939475	0.800000000000000	0.800000000000000
0.438859714928732	0.800223532139670	0.800000134575228	0.800000000000000	0.800000000000000
0.439234808702176	0.800214397248510	0.800000142654233	0.800000000000000	0.800000000000000
0.439609902475619	0.800205612520624	0.800000151201229	0.800000000000000	0.800000000000000
0.439984996249062	0.800197165545327	0.800000160242273	0.800000000000000	0.800000000000000
0.440360090022506	0.800189044309419	0.800000169804810	0.800000000000000	0.800000000000000
0.440735183795949	0.800181237186157	0.800000179917745	0.800000000000000	0.800000000000000
0.441110277569392	0.800173732924459	0.800000190611512	0.800000000000000	0.800000000000000
0.441485371342836	0.800166520638351	0.800000201918156	0.800000000000000	0.800000000000000
0.441860465116279	0.800159589796649	0.800000213871411	0.800000000000000	0.800000000000000
0.442235558889722	0.800152930212875	0.800000226506784	0.800000000000000	0.800000000000000
0.442610652663166	0.800146532035396	0.800000239861647	0.800000000000000	0.800000000000000
0.442985746436609	0.800140385737797	0.800000253975326	0.800000000000000	0.800000000000000
0.443360840210053	0.800134482109471	0.800000268889200	0.800000000000000	0.800000000000000
0.443735933983496	0.800128812246434	0.800000284646802	0.800000000000000	0.800000000000000
0.444111027756939	0.800123367542353	0.800000301293926	0.800000000000000	0.800000000000000
0.444486121530383	0.800118139679790	0.800000318878737	0.800000000000000	0.800000000000000
0.444861215303826	0.800113120621657	0.800000337451888	0.800000000000000	0.800000000000000
0.445236309077269	0.800108302602875	0.800000357066644	0.800000000000000	0.800000000000000
0.445611402850713	0.800103678122242	0.800000377779006	0.800000000000000	0.800000000000000
0.445986496624156	0.800099239934496	0.800000399647843	0.800000000000000	0.800000000000000
0.446361590397599	0.800094981042582	0.800000422735038	0.800000000000000	0.800000000000000
0.446736684171043	0.800090894690106	0.800000447105625	0.800000000000000	0.800000000000000
0.447111777944486	0.800086974353985	0.800000472827950	0.800000000000000	0.800000000000000
0.447486871717930	0.800083213737281	0.800000499973821	0.800000000000000	0.800000000000000
0.447861965491373	0.800079606762225	0.800000528618680	0.800000000000000	0.800000000000000
0.448237059264816	0.800076147563412	0.800000558841777	0.800000000000000	0.800000000000000
0.448612153038260	0.800072830481183	0.800000590726347	0.800000000000000	0.800000000000000
0.448987246811703	0.800069650055174	0.800000624359803	0.800000000000000	0.800000000000000
0.449362340585146	0.800066601018044	0.800000659833933	0.800000000000000	0.800000000000000
0.449737434358590	0.800063678289359	0.800000697245107	0.800000000000000	0.800000000000000
0.450112528132033	0.800060876969650	0.800000736694489	0.800000000000000	0.800000000000000
0.450487621905476	0.800058192334631	0.800000778288269	0.800000000000000	0.800000000000000
0.450862715678920	0.800055619829569	0.800000822137893	0.800000000000000	0.800000000000000
0.451237809452363	0.800053155063812	0.800000868360308	0.800000000000000	0.800000000000000
0.451612903225806	0.800050793805470	0.800000917078221	0.800000000000000	0.800000000000000
0.451987996999250	0.800048531976243	0.800000968420363	0.800000000000000	0.800000000000000
0.452363090772693	0.800046365646390	0.800001022521771	0.800000000000000	0.800000000000000
0.452738184546137	0.800044291029847	0.800001079524073	0.800000000000000	0.800000000000000
0.453113278319580	0.800042304479479	0.800001139575798	0.800000000000000	0.800000000000000
0.453488372093023	0.800040402482468	0.800001202832683	0.800000000000000	0.800000000000000
0.453863465866467	0.800038581655833	0.800001269458011	0.800000000000000	0.800000000000000
0.454238559639910	0.800036838742087	0.800001339622947	0.800000000000000	0.800000000000000
0.454613653413353	0.800035170605006	0.800001413506902	0.800000000000000	0.800000000000000
0.454988747186797	0.800033574225541	0.800001491297900	0.800000000000000	0.800000000000000
0.455363840960240	0.800032046697830	0.800001573192967	0.800000000000000	0.800000000000000
0.455738934733683	0.800030585225349	0.800001659398541	0.800000000000000	0.800000000000000
0.456114028507127	0.800029187117158	0.800001750130884	0.800000000000000	0.800000000000000
0.456489122280570	0.800027849784280	0.800001845616530	0.800000000000000	0.800000000000000
0.456864216054014	0.800026570736168	0.800001946092734	0.800000000000000	0.800000000000000
0.457239309827457	0.800025347577299	0.800002051807951	0.800000000000000	0.800000000000000
0.457614403600900	0.800024178003860	0.800002163022331	0.800000000000000	0.800000000000000
0.457989497374344	0.800023059800539	0.800002280008233	0.800000000000000	0.800000000000000
0.458364591147787	0.800021990837419	0.800002403050761	0.800000000000000	0.800000000000000
0.458739684921230	0.800020969066959	0.800002532448322	0.800000000000000	0.800000000000000
0.459114778694674	0.800019992521083	0.800002668513205	0.800000000000000	0.800000000000000
0.459489872468117	0.800019059308349	0.800002811572185	0.800000000000000	0.800000000000000
0.459864966241560	0.800018167611210	0.800002961967149	0.800000000000000	0.800000000000000
0.460240060015004	0.800017315683369	0.800003120055750	0.800000000000000	0.800000000000000
0.460615153788447	0.800016501847211	0.800003286212084	0.800000000000000	0.800000000000000
0.460990247561891	0.800015724491317	0.800003460827396	0.800000000000000	0.800000000000000
0.461365341335334	0.800014982068066	0.800003644310807	0.800000000000000	0.800000000000000
0.461740435108777	0.800014273091306	0.800003837090085	0.800000000000000	0.800000000000000
0.462115528882221	0.800013596134107	0.800004039612425	0.800000000000000	0.800000000000000
0.462490622655664	0.800012949826586	0.800004252345278	0.800000000000000	0.800000000000000
0.462865716429107	0.800012332853801	0.800004475777198	0.800000000000000	0.800000000000000
0.463240810202551	0.800011743953721	0.800004710418735	0.800000000000000	0.800000000000000
0.463615903975994	0.800011181915255	0.800004956803346	0.800000000000000	0.800000000000000
0.463990997749437	0.800010645576356	0.800005215488358	0.800000000000000	0.800000000000000
0.464366091522881	0.800010133822184	0.800005487055953	0.800000000000000	0.800000000000000
0.464741185296324	0.800009645583327	0.800005772114198	0.800000000000000	0.800000000000000
0.465116279069767	0.800009179834094	0.800006071298113	0.800000000000000	0.800000000000000
0.465491372843211	0.800008735590852	0.800006385270777	0.800000000000000	0.800000000000000
0.465866466616654	0.800008311910434	0.800006714724478	0.800000000000000	0.800000000000000
0.466241560390098	0.800007907888591	0.800007060381898	0.800000000000000	0.800000000000000
0.466616654163541	0.800007522658501	0.800007422997357	0.800000000000000	0.800000000000000
0.466991747936984	0.800007155389334	0.800007803358083	0.800000000000000	0.800000000000000
0.467366841710428	0.800006805284861	0.800008202285548	0.800000000000000	0.800000000000000
0.467741935483871	0.800006471582115	0.800008620636835	0.800000000000000	0.800000000000000
0.468117029257314	0.800006153550097	0.800009059306070	0.800000000000000	0.800000000000000
0.468492123030758	0.800005850488535	0.800009519225894	0.800000000000000	0.800000000000000
0.468867216804201	0.800005561726674	0.800010001368993	0.800000000000000	0.800000000000000
0.469242310577644	0.800005286622121	0.800010506749685	0.800000000000000	0.800000000000000
0.469617404351088	0.800005024559729	0.800011036425557	0.800000000000000	0.800000000000000
0.469992498124531	0.800004774950512	0.800011591499164	0.800000000000000	0.800000000000000
0.470367591897975	0.800004537230617	0.800012173119787	0.800000000000000	0.800000000000000
0.470742685671418	0.800004310860315	0.800012782485257	0.800000000000000	0.800000000000000
0.471117779444861	0.800004095323040	0.800013420843830	0.800000000000000	0.800000000000000
0.471492873218305	0.800003890124458	0.800014089496142	0.800000000000000	0.800000000000000
0.471867966991748	0.800003694791578	0.800014789797224	0.800000000000000	0.800000000000000
0.472243060765191	0.800003508871882	0.800015523158583	0.800000000000000	0.800000000000000
0.472618154538635	0.800003331932503	0.800016291050361	0.800000000000000	0.800000000000000
0.472993248312078	0.800003163559421	0.800017095003564	0.800000000000000	0.800000000000000
0.473368342085521	0.800003003356698	0.800017936612365	0.800000000000000	0.800000000000000
0.473743435858965	0.800002850945734	0.800018817536490	0.800000000000000	0.800000000000000
0.474118529632408	0.800002705964560	0.800019739503671	0.800000000000000	0.800000000000000
0.474493623405852	0.800002568067149	0.800020704312201	0.800000000000000	0.800000000000000
0.474868717179295	0.800002436922757	0.800021713833551	0.800000000000000	0.800000000000000
0.475243810952738	0.800002312215294	0.800022770015090	0.800000000000000	0.800000000000000
0.475618904726182	0.800002193642707	0.800023874882886	0.800000000000000	0.800000000000000
0.475993998499625	0.800002080916401	0.800025030544599	0.800000000000000	0.800000000000000
0.476369092273068	0.800001973760672	0.800026239192468	0.800000000000000	0.800000000000000
0.476744186046512	0.800001871912166	0.800027503106398	0.800000000000000	0.800000000000000
0.477119279819955	0.800001775119357	0.800028824657135	0.800000000000000	0.800000000000000
0.477494373593398	0.800001683142050	0.800030206309557	0.800000000000000	0.800000000000000
0.477869467366842	0.800001595750900	0.800031650626053	0.800000000000000	0.800000000000000
0.478244561140285	0.800001512726947	0.800033160270023	0.800000000000000	0.800000000000000
0.478619654913728	0.800001433861176	0.800034738009474	0.800000000000000	0.800000000000000
0.478994748687172	0.800001358954093	0.800036386720737	0.800000000000000	0.800000000000000
0.479369842460615	0.800001287815309	0.800038109392297	0.800000000000000	0.800000000000000
0.479744936234059	0.800001220263156	0.800039909128732	0.800000000000000	0.800000000000000
0.480120030007502	0.800001156124304	0.800041789154787	0.800000000000000	0.800000000000000
0.480495123780945	0.800001095233403	0.800043752819557	0.800000000000000	0.800000000000000
0.480870217554389	0.800001037432736	0.800045803600804	0.800000000000000	0.800000000000000
0.481245311327832	0.800000982571884	0.800047945109400	0.800000000000000	0.800000000000000
0.481620405101275	0.800000930507408	0.800050181093904	0.800000000000000	0.800000000000000
0.481995498874719	0.800000881102542	0.800052515445270	0.800000000000000	0.800000000000000
0.482370592648162	0.800000834226903	0.800054952201697	0.800000000000000	0.800000000000000
0.482745686421605	0.800000789756203	0.800057495553619	0.800000000000000	0.800000000000000
0.483120780195049	0.800000747571984	0.800060149848835	0.800000000000000	0.800000000000000
0.483495873968492	0.800000707561358	0.800062919597795	0.800000000000000	0.800000000000000
0.483870967741936	0.800000669616758	0.800065809479028	0.800000000000000	0.800000000000000
0.484246061515379	0.800000633635700	0.800068824344729	0.800000000000000	0.800000000000000
0.484621155288822	0.800000599520557	0.800071969226499	0.800000000000000	0.800000000000000
0.484996249062266	0.800000567178342	0.800075249341246	0.800000000000000	0.800000000000000
0.485371342835709	0.800000536520493	0.800078670097256	0.800000000000000	0.800000000000000
0.485746436609152	0.800000507462680	0.800082237100419	0.800000000000000	0.800000000000000
0.486121530382596	0.800000479924609	0.800085956160633	0.800000000000000	0.800000000000000
0.486496624156039	0.800000453829841	0.800089833298381	0.800000000000000	0.800000000000000
0.486871717929482	0.800000429105613	0.800093874751479	0.800000000000000	0.800000000000000
0.487246811702926	0.800000405682673	0.800098086982013	0.800000000000000	0.800000000000000
0.487621905476369	0.800000383495118	0.800102476683449	0.800000000000000	0.800000000000000
0.487996999249813	0.800000362480241	0.800107050787937	0.800000000000000	0.800000000000000
0.488372093023256	0.800000342578382	0.800111816473802	0.800000000000000	0.800000000000000
0.488747186796699	0.800000323732788	0.800116781173227	0.800000000000000	0.800000000000000
0.489122280570143	0.800000305889478	0.800121952580138	0.800000000000000	0.800000000000000
0.489497374343586	0.800000288997114	0.800127338658279	0.800000000000000	0.800000000000000
0.489872468117029	0.800000273006880	0.800132947649501	0.800000000000000	0.800000000000000
0.490247561890473	0.800000257872360	0.800138788082252	0.800000000000000	0.800000000000000
0.490622655663916	0.800000243549429	0.800144868780273	0.800000000000000	0.800000000000000
0.490997749437359	0.800000229996143	0.800151198871516	0.800000000000000	0.800000000000000
0.491372843210803	0.800000217172639	0.800157787797271	0.800000000000000	0.800000000000000
0.491747936984246	0.800000205041033	0.800164645321512	0.800000000000000	0.800000000000000
0.492123030757689	0.800000193565330	0.800171781540472	0.800000000000000	0.800000000000000
0.492498124531133	0.800000182711330	0.800179206892437	0.800000000000000	0.800000000000000
0.492873218304576	0.800000172446548	0.800186932167770	0.800000000000000	0.800000000000000
0.493248312078020	0.800000162740126	0.800194968519167	0.800000000000000	0.800000000000000
0.493623405851463	0.800000153562759	0.800203327472153	0.800000000000000	0.800000000000000
0.493998499624906	0.800000144886621	0.800212020935803	0.800000000000000	0.800000000000000
0.494373593398350	0.800000136685290	0.800221061213712	0.800000000000000	0.800000000000000
0.494748687171793	0.800000128933684	0.800230461015209	0.800000000000000	0.800000000000000
0.495123780945236	0.800000121607993	0.800240233466811	0.800000000000000	0.800000000000000
0.495498874718680	0.800000114685621	0.800250392123927	0.800000000000000	0.800000000000000
0.495873968492123	0.800000108145122	0.800260950982817	0.800000000000000	0.800000000000000
0.496249062265566	0.800000101966149	0.800271924492793	0.800000000000000	0.800000000000000
0.496624156039010	0.800000096129396	0.800283327568690	0.800000000000000	0.800000000000000
0.496999249812453	0.800000090616552	0.800295175603580	0.800000000000000	0.800000000000000
0.497374343585897	0.800000085410245	0.800307484481759	0.800000000000000	0.800000000000000
0.497749437359340	0.800000080494002	0.800320270591979	0.800000000000000	0.800000000000000
0.498124531132783	0.800000075852201	0.800333550840963	0.800000000000000	0.800000000000000
0.498499624906227	0.800000071470032	0.800347342667166	0.800000000000000	0.800000000000000
0.498874718679670	0.800000067333452	0.800361664054815	0.800000000000000	0.800000000000000
0.499249812453113	0.800000063429151	0.800376533548213	0.800000000000000	0.800000000000000
0.499624906226557	0.800000059744515	0.800391970266308	0.800000000000000	0.800000000000000
0.500000000000000	0.800000056267587	0.800407993917536	0.800000000000000	0.800000000000000
0.500375093773443	0.800000052987041	0.800424624814939	0.800000000000000	0.800000000000000
0.500750187546887	0.800000049892143	0.800441883891543	0.800000000000000	0.800000000000000
0.501125281320330	0.800000046972726	0.800459792716019	0.800000000000000	0.800000000000000
0.501500375093773	0.800000044219161	0.800478373508611	0.800000000000000	0.800000000000000
0.501875468867217	0.800000041622325	0.800497649157338	0.800000000000000	0.800000000000000
0.502250562640660	0.800000039173583	0.800517643234465	0.800000000000000	0.800000000000000
0.502625656414104	0.800000036864757	0.800538380013254	0.800000000000000	0.800000000000000
0.503000750187547	0.800000034688105	0.800559884484976	0.800000000000000	0.800000000000000
0.503375843960990	0.800000032636298	0.800582182376204	0.800000000000000	0.800000000000000
0.503750937734434	0.800000030702399	0.800605300166365	0.800000000000000	0.800000000000000
0.504126031507877	0.800000028879845	0.800629265105569	0.800000000000000	0.800000000000000
0.504501125281320	0.800000027162424	0.800654105232700	0.800000000000000	0.800000000000000
0.504876219054764	0.800000025544259	0.800679849393772	0.800000000000000	0.800000000000000
0.505251312828207	0.800000024019790	0.800706527260553	0.800000000000000	0.800000000000000
0.505626406601651	0.800000022583759	0.800734169349435	0.800000000000000	0.800000000000000
0.506001500375094	0.800000021231192	0.800762807040582	0.800000000000000	0.800000000000000
0.506376594148537	0.800000019957384	0.800792472597313	0.800000000000000	0.800000000000000
0.506751687921981	0.800000018757890	0.800823199185746	0.800000000000000	0.800000000000000
0.507126781695424	0.800000017628505	0.800855020894690	0.800000000000000	0.800000000000000
0.507501875468867	0.800000016565253	0.800887972755773	0.800000000000000	0.800000000000000
0.507876969242311	0.800000015564379	0.800922090763817	0.800000000000000	0.800000000000000
0.508252063015754	0.800000014622332	0.800957411897437	0.800000000000000	0.800000000000000
0.508627156789197	0.800000013735757	0.800993974139881	0.800000000000000	0.800000000000000
0.509002250562641	0.800000012901484	0.801031816500080	0.800000000000000	0.800000000000000
0.509377344336084	0.800000012116519	0.801070979033926	0.800000000000000	0.800000000000000
0.509752438109527	0.800000011378033	0.801111502865754	0.800000000000000	0.800000000000000
0.510127531882971	0.800000010683354	0.801153430210032	0.800000000000000	0.800000000000000
0.510502625656414	0.800000010029959	0.801196804393244	0.800000000000000	0.800000000000000
0.510877719429858	0.800000009415466	0.801241669875967	0.800000000000000	0.800000000000000
0.511252813203301	0.800000008837626	0.801288072275124	0.800000000000000	0.800000000000000
0.511627906976744	0.800000008294314	0.801336058386416	0.800000000000000	0.800000000000000
0.512003000750188	0.800000007783528	0.801385676206911	0.800000000000000	0.800000000000000
0.512378094523631	0.800000007303376	0.801436974957792	0.800000000000000	0.800000000000000
0.512753188297074	0.800000006852072	0.801490005107250	0.800000000000000	0.800000000000000
0.513128282070518	0.800000006427932	0.801544818393505	0.800000000000000	0.800000000000000
0.513503375843961	0.800000006029367	0.801601467847957	0.800000000000000	0.800000000000000
0.513878469617404	0.800000005654879	0.801660007818448	0.800000000000000	0.800000000000000
0.514253563390848	0.800000005303054	0.801720493992618	0.800000000000000	0.800000000000000
0.514628657164291	0.800000004972558	0.801782983421355	0.800000000000000	0.800000000000000
0.515003750937734	0.800000004662135	0.801847534542320	0.800000000000000	0.800000000000000
0.515378844711178	0.800000004370599	0.801914207203525	0.800000000000000	0.800000000000000
0.515753938484621	0.800000004096832	0.801983062686970	0.800000000000000	0.800000000000000
0.516129032258065	0.800000003839781	0.802054163732301	0.800000000000000	0.800000000000000
0.516504126031508	0.800000003598453	0.802127574560496	0.800000000000000	0.800000000000000
0.516879219804951	0.800000003371913	0.802203360897546	0.800000000000000	0.800000000000000
0.517254313578395	0.800000003159279	0.802281589998120	0.800000000000000	0.800000000000000
0.517629407351838	0.800000002959721	0.802362330669213	0.800000000000000	0.800000000000000
0.518004501125281	0.800000002772456	0.802445653293723	0.800000000000000	0.800000000000000
0.518379594898725	0.800000002596747	0.802531629853984	0.800000000000000	0.800000000000000
0.518754688672168	0.800000002431901	0.802620333955198	0.800000000000000	0.800000000000000
0.519129782445611	0.800000002277262	0.802711840848776	0.800000000000000	0.800000000000000
0.519504876219055	0.800000002132217	0.802806227455539	0.800000000000000	0.800000000000000
0.519879969992498	0.800000001996186	0.802903572388796	0.800000000000000	0.800000000000000
0.520255063765942	0.800000001868622	0.803003955977237	0.800000000000000	0.800000000000000
0.520630157539385	0.800000001749014	0.803107460287656	0.800000000000000	0.800000000000000
0.521005251312828	0.800000001636877	0.803214169147451	0.800000000000000	0.800000000000000
0.521380345086272	0.800000001531758	0.803324168166911	0.800000000000000	0.800000000000000
0.521755438859715	0.800000001433227	0.803437544761227	0.800000000000000	0.800000000000000
0.522130532633158	0.800000001340884	0.803554388172247	0.800000000000000	0.800000000000000
0.522505626406602	0.800000001254350	0.803674789489911	0.800000000000000	0.800000000000000
0.522880720180045	0.800000001173267	0.803798841673367	0.800000000000000	0.800000000000000
0.523255813953488	0.800000001097303	0.803926639571735	0.800000000000000	0.800000000000000
0.523630907726932	0.800000001026141	0.804058279944485	0.800000000000000	0.800000000000000
0.524006001500375	0.800000000959487	0.804193861481417	0.800000000000000	0.800000000000000
0.524381095273819	0.800000000897061	0.804333484822199	0.800000000000000	0.800000000000000
0.524756189047262	0.800000000838602	0.804477252575450	0.800000000000000	0.800000000000000
0.525131282820705	0.800000000783865	0.804625269337331	0.800000000000000	0.800000000000000
0.525506376594149	0.800000000732618	0.804777641709614	0.800000000000000	0.800000000000000
0.525881470367592	0.800000000684644	0.804934478317208	0.800000000000000	0.800000000000000
0.526256564141035	0.800000000639739	0.805095889825101	0.800000000000000	0.800000000000000
0.526631657914479	0.800000000597713	0.805261988954694	0.800000000000000	0.800000000000000
0.527006751687922	0.800000000558385	0.805432890499496	0.800000000000000	0.800000000000000
0.527381845461365	0.800000000521585	0.805608711340145	0.800000000000000	0.800000000000000
0.527756939234809	0.800000000487156	0.805789570458720	0.800000000000000	0.800000000000000
0.528132033008252	0.800000000454949	0.805975588952327	0.800000000000000	0.800000000000000
0.528507126781695	0.800000000424822	0.806166890045900	0.800000000000000	0.800000000000000
0.528882220555139	0.800000000396647	0.806363599104209	0.800000000000000	0.800000000000000
0.529257314328582	0.800000000370298	0.806565843643024	0.800000000000000	0.800000000000000
0.529632408102026	0.800000000345660	0.806773753339407	0.800000000000000	0.800000000000000
0.530007501875469	0.800000000322626	0.806987460041099	0.800000000000000	0.800000000000000
0.530382595648912	0.800000000301093	0.807207097774957	0.800000000000000	0.800000000000000
0.530757689422356	0.800000000280965	0.807432802754422	0.800000000000000	0.800000000000000
0.531132783195799	0.800000000262153	0.807664713385964	0.800000000000000	0.800000000000000
0.531507876969242	0.800000000244573	0.807902970274480	0.800000000000000	0.800000000000000
0.531882970742686	0.800000000228147	0.808147716227604	0.800000000000000	0.800000000000000
0.532258064516129	0.800000000212800	0.808399096258893	0.800000000000000	0.800000000000000
0.532633158289572	0.800000000198462	0.808657257589845	0.800000000000000	0.800000000000000
0.533008252063016	0.800000000185070	0.808922349650733	0.800000000000000	0.800000000000000
0.533383345836459	0.800000000172563	0.809194524080182	0.800000000000000	0.800000000000000
0.533758439609903	0.800000000160882	0.809473934723490	0.800000000000000	0.800000000000000
0.534133533383346	0.800000000149975	0.809760737629626	0.800000000000000	0.800000000000000
0.534508627156789	0.800000000139792	0.810055091046883	0.800000000000000	0.800000000000000
0.534883720930233	0.800000000130286	0.810357155417139	0.800000000000000	0.800000000000000
0.535258814703676	0.800000000121412	0.810667093368694	0.800000000000000	0.800000000000000
0.535633908477119	0.800000000113130	0.810985069707644	0.800000000000000	0.800000000000000
0.536009002250563	0.800000000105401	0.811311251407747	0.800000000000000	0.800000000000000
0.536384096024006	0.800000000098189	0.811645807598759	0.800000000000000	0.800000000000000
0.536759189797449	0.800000000091461	0.811988909553178	0.800000000000000	0.800000000000000
0.537134283570893	0.800000000085184	0.812340730671382	0.800000000000000	0.800000000000000
0.537509377344336	0.800000000079328	0.812701446465112	0.800000000000000	0.800000000000000
0.537884471117780	0.800000000073867	0.813071234539257	0.800000000000000	0.800000000000000
0.538259564891223	0.800000000068774	0.813450274571919	0.800000000000000	0.800000000000000
0.538634658664666	0.800000000064025	0.813838748292711	0.800000000000000	0.800000000000000
0.539009752438110	0.800000000059597	0.814236839459246	0.800000000000000	0.800000000000000
0.539384846211553	0.800000000055470	0.814644733831799	0.800000000000000	0.800000000000000
0.539759939984996	0.800000000051622	0.815062619146086	0.800000000000000	0.800000000000000
0.540135033758440	0.800000000048036	0.815490685084142	0.800000000000000	0.800000000000000
0.540510127531883	0.800000000044693	0.815929123243251	0.800000000000000	0.800000000000000
0.540885221305326	0.800000000041579	0.816378127102896	0.800000000000000	0.800000000000000
0.541260315078770	0.800000000038678	0.816837891989706	0.800000000000000	0.800000000000000
0.541635408852213	0.800000000035974	0.817308615040348	0.800000000000000	0.800000000000000
0.542010502625656	0.800000000033456	0.817790495162352	0.800000000000000	0.800000000000000
0.542385596399100	0.800000000031111	0.818283732992822	0.800000000000000	0.800000000000000
0.542760690172543	0.800000000028927	0.818788530855013	0.800000000000000	0.800000000000000
0.543135783945987	0.800000000026893	0.819305092712733	0.800000000000000	0.800000000000000
0.543510877719430	0.800000000025000	0.819833624122557	0.800000000000000	0.800000000000000
0.543885971492873	0.800000000023237	0.820374332183807	0.800000000000000	0.800000000000000
0.544261065266317	0.800000000021596	0.820927425486286	0.800000000000000	0.800000000000000
0.544636159039760	0.800000000020068	0.821493114055728	0.800000000000000	0.800000000000000
0.545011252813203	0.800000000018647	0.822071609296954	0.800000000000000	0.800000000000000
0.545386346586647	0.800000000017324	0.822663123934691	0.800000000000000	0.800000000000000
0.545761440360090	0.800000000016093	0.823267871952053	0.800000000000000	0.800000000000000
0.546136534133533	0.800000000014948	0.823886068526641	0.800000000000000	0.800000000000000
0.546511627906977	0.800000000013883	0.824517929964261	0.800000000000000	0.800000000000000
0.546886721680420	0.800000000012893	0.825163673630235	0.800000000000000	0.800000000000000
0.547261815453863	0.800000000011971	0.825823517878279	0.800000000000000	0.800000000000000
0.547636909227307	0.800000000011115	0.826497681976948	0.800000000000000	0.800000000000000
0.548012003000750	0.800000000010318	0.827186386033622	0.800000000000000	0.800000000000000
0.548387096774194	0.800000000009578	0.827889850916029	0.800000000000000	0.800000000000000
0.548762190547637	0.800000000008889	0.828608298171284	0.800000000000000	0.800000000000000
0.549137284321080	0.800000000008249	0.829341949942452	0.800000000000000	0.800000000000000
0.549512378094524	0.800000000007655	0.830091028882602	0.800000000000000	0.800000000000000
0.549887471867967	0.800000000007102	0.830855758066379	0.800000000000000	0.800000000000000
0.550262565641410	0.800000000006589	0.831636360899057	0.800000000000000	0.800000000000000
0.550637659414854	0.800000000006112	0.832433061023099	0.800000000000000	0.800000000000000
0.551012753188297	0.800000000005669	0.833246082222207	0.800000000000000	0.800000000000000
0.551387846961741	0.800000000005257	0.834075648322871	0.800000000000000	0.800000000000000
0.551762940735184	0.800000000004875	0.834921983093418	0.800000000000000	0.800000000000000
0.552138034508627	0.800000000004520	0.835785310140574	0.800000000000000	0.800000000000000
0.552513128282071	0.800000000004190	0.836665852803542	0.800000000000000	0.800000000000000
0.552888222055514	0.800000000003884	0.837563834045602	0.800000000000000	0.800000000000000
0.553263315828957	0.800000000003600	0.838479476343260	0.800000000000000	0.800000000000000
0.553638409602401	0.800000000003337	0.839413001572947	0.800000000000000	0.800000000000000
0.554013503375844	0.800000000003092	0.840364630895296	0.800000000000000	0.800000000000000
0.554388597149287	0.800000000002865	0.841334584637010	0.800000000000000	0.800000000000000
0.554763690922731	0.800000000002654	0.842323082170346	0.800000000000000	0.800000000000000
0.555138784696174	0.800000000002459	0.843330341790240	0.800000000000000	0.800000000000000
0.555513878469617	0.800000000002277	0.844356580589103	0.800000000000000	0.800000000000000
0.555888972243061	0.800000000002109	0.845402014329307	0.800000000000000	0.800000000000000
0.556264066016504	0.800000000001953	0.846466857313413	0.800000000000000	0.800000000000000
0.556639159789948	0.800000000001808	0.847551322252152	0.800000000000000	0.800000000000000
0.557014253563391	0.800000000001674	0.848655620130217	0.800000000000000	0.800000000000000
0.557389347336834	0.800000000001550	0.849779960069893	0.800000000000000	0.800000000000000
0.557764441110278	0.800000000001435	0.850924549192578	0.800000000000000	0.800000000000000
0.558139534883721	0.800000000001328	0.852089592478225	0.800000000000000	0.800000000000000
0.558514628657164	0.800000000001229	0.853275292622776	0.800000000000000	0.800000000000000
0.558889722430608	0.800000000001137	0.854481849893616	0.800000000000000	0.800000000000000
0.559264816204051	0.800000000001052	0.855709461983114	0.800000000000000	0.800000000000000
0.559639909977494	0.800000000000973	0.856958323860310	0.800000000000000	0.800000000000000
0.560015003750938	0.800000000000900	0.858228627620790	0.800000000000000	0.800000000000000
0.560390097524381	0.800000000000833	0.859520562334831	0.800000000000000	0.800000000000000
0.560765191297824	0.800000000000770	0.860834313893870	0.800000000000000	0.800000000000000
0.561140285071268	0.800000000000712	0.862170064855366	0.800000000000000	0.800000000000000
0.561515378844711	0.800000000000658	0.863527994286124	0.800000000000000	0.800000000000000
0.561890472618155	0.800000000000609	0.864908277604160	0.800000000000000	0.800000000000000
0.562265566391598	0.800000000000563	0.866311086419175	0.800000000000000	0.800000000000000
0.562640660165041	0.800000000000520	0.867736588371719	0.800000000000000	0.800000000000000
0.563015753938485	0.800000000000480	0.869184946971137	0.800000000000000	0.800000000000000
0.563390847711928	0.800000000000444	0.870656321432357	0.800000000000000	0.800000000000000
0.563765941485371	0.800000000000410	0.872150866511636	0.800000000000000	0.800000000000000
0.564141035258815	0.800000000000379	0.873668732341326	0.800000000000000	0.800000000000000
0.564516129032258	0.800000000000350	0.875210064263777	0.800000000000000	0.800000000000000
0.564891222805702	0.800000000000323	0.876775002664452	0.800000000000000	0.800000000000000
0.565266316579145	0.800000000000299	0.878363682804361	0.800000000000000	0.800000000000000
0.565641410352588	0.800000000000276	0.879976234651917	0.800000000000000	0.800000000000000
0.566016504126032	0.800000000000255	0.881612782714304	0.800000000000000	0.800000000000000
0.566391597899475	0.800000000000235	0.883273445868481	0.800000000000000	0.800000000000000
0.566766691672918	0.800000000000217	0.884958337191907	0.800000000000000	0.800000000000000
0.567141785446362	0.800000000000200	0.886667563793117	0.800000000000000	0.800000000000000
0.567516879219805	0.800000000000185	0.888401226642254	0.800000000000000	0.800000000000000
0.567891972993248	0.800000000000171	0.890159420401661	0.800000000000000	0.800000000000000
0.568267066766692	0.800000000000158	0.891942233256674	0.800000000000000	0.800000000000000
0.568642160540135	0.800000000000145	0.893749746746708	0.800000000000000	0.800000000000000
0.569017254313578	0.800000000000134	0.895582035596777	0.800000000000000	0.800000000000000
0.569392348087022	0.800000000000124	0.897439167549568	0.800000000000000	0.800000000000000
0.569767441860465	0.800000000000114	0.899321203198178	0.800000000000000	0.800000000000000
0.570142535633909	0.800000000000105	0.901228195819670	0.800000000000000	0.800000000000000
0.570517629407352	0.800000000000097	0.903160191209550	0.800000000000000	0.800000000000000
0.570892723180795	0.800000000000089	0.905117227517312	0.800000000000000	0.800000000000000
0.571267816954239	0.800000000000082	0.907099335083176	0.800000000000000	0.800000000000000
0.571642910727682	0.800000000000076	0.909106536276158	0.800000000000000	0.800000000000000
0.572018004501125	0.800000000000070	0.911138845333605	0.800000000000000	0.800000000000000
0.572393098274569	0.800000000000065	0.913196268202333	0.800000000000000	0.800000000000000
0.572768192048012	0.800000000000059	0.915278802381501	0.800000000000000	0.800000000000000
0.573143285821455	0.800000000000055	0.917386436767371	0.800000000000000	0.800000000000000
0.573518379594899	0.800000000000050	0.919519151500085	0.800000000000000	0.800000000000000
0.573893473368342	0.800000000000047	0.921676917812608	0.800000000000000	0.800000000000000
0.574268567141785	0.800000000000043	0.923859697881972	0.800000000000000	0.800000000000000
0.574643660915229	0.800000000000040	0.926067444682968	0.800000000000000	0.800000000000000
0.575018754688672	0.800000000000036	0.928300101844433	0.800000000000000	0.800000000000000
0.575393848462116	0.800000000000034	0.930557603508274	0.800000000000000	0.800000000000000
0.575768942235559	0.800000000000031	0.932839874191365	0.800000000000000	0.800000000000000
0.576144036009002	0.800000000000028	0.935146828650481	0.800000000000000	0.800000000000000
0.576519129782446	0.800000000000026	0.937478371750398	0.800000000000000	0.800000000000000
0.576894223555889	0.800000000000024	0.939834398335306	0.800000000000000	0.800000000000000
0.577269317329332	0.800000000000022	0.942214793103694	0.800000000000000	0.800000000000000
0.577644411102776	0.800000000000020	0.944619430486831	0.800000000000000	0.800000000000000
0.578019504876219	0.800000000000019	0.947048174531008	0.800000000000000	0.800000000000000
0.578394598649663	0.800000000000017	0.949500878783667	0.800000000000000	0.800000000000000
0.578769692423106	0.800000000000016	0.951977386183573	0.800000000000000	0.800000000000000
0.579144786196549	0.800000000000015	0.954477528955172	0.800000000000000	0.800000000000000
0.579519879969993	0.800000000000013	0.957001128507261	0.800000000000000	0.800000000000000
0.579894973743436	0.800000000000012	0.959547995336131	0.800000000000000	0.800000000000000
0.580270067516879	0.800000000000011	0.962117928933313	0.800000000000000	0.800000000000000
0.580645161290323	0.800000000000011	0.964710717698055	0.800000000000000	0.800000000000000
0.581020255063766	0.800000000000010	0.967326138854693	0.800000000000000	0.800000000000000
0.581395348837209	0.800000000000009	0.969963958375019	0.800000000000000	0.800000000000000
0.581770442610653	0.800000000000008	0.972623930905802	0.800000000000000	0.800000000000000
0.582145536384096	0.800000000000008	0.975305799701586	0.800000000000000	0.800000000000000
0.582520630157539	0.800000000000007	0.978009296562890	0.800000000000000	0.800000000000000
0.582895723930983	0.800000000000006	0.980734141779940	0.800000000000000	0.800000000000000
0.583270817704426	0.800000000000006	0.983480044082064	0.800000000000000	0.800000000000000
0.583645911477870	0.800000000000005	0.986246700592854	0.800000000000000	0.800000000000000
0.584021005251313	0.800000000000005	0.989033796791233	0.800000000000000	0.800000000000000
0.584396099024756	0.800000000000005	0.991841006478531	0.800000000000000	0.800000000000000
0.584771192798200	0.800000000000004	0.994667991751689	0.800000000000000	0.800000000000000
0.585146286571643	0.800000000000004	0.997514402982701	0.800000000000000	0.800000000000000
0.585521380345086	0.800000000000004	1.00037987880439	0.800000000000000	0.800000000000000
0.585896474118530	0.800000000000003	1.00326404610264	0.800000000000000	0.800000000000000
0.586271567891973	0.800000000000003	1.00616652001516	0.800000000000000	0.800000000000000
0.586646661665416	0.800000000000003	1.00908690393690	0.800000000000000	0.800000000000000
0.587021755438860	0.800000000000003	1.01202478953223	0.800000000000000	0.800000000000000
0.587396849212303	0.800000000000002	1.01497975675384	0.800000000000000	0.800000000000000
0.587771942985746	0.800000000000002	1.01795137386866	0.800000000000000	0.800000000000000
0.588147036759190	0.800000000000002	1.02093919749070	0.800000000000000	0.800000000000000
0.588522130532633	0.800000000000002	1.02394277262098	0.800000000000000	0.800000000000000
0.588897224306077	0.800000000000002	1.02696163269454	0.800000000000000	0.800000000000000
0.589272318079520	0.800000000000002	1.02999529963470	0.800000000000000	0.800000000000000
0.589647411852963	0.800000000000001	1.03304328391454	0.800000000000000	0.800000000000000
0.590022505626407	0.800000000000001	1.03610508462575	0.800000000000000	0.800000000000000
0.590397599399850	0.800000000000001	1.03918018955472	0.800000000000000	0.800000000000000
0.590772693173293	0.800000000000001	1.04226807526617	0.800000000000000	0.800000000000000
0.591147786946737	0.800000000000001	1.04536820719419	0.800000000000000	0.800000000000000
0.591522880720180	0.800000000000001	1.04848003974068	0.800000000000000	0.800000000000000
0.591897974493624	0.800000000000001	1.05160301638147	0.800000000000000	0.800000000000000
0.592273068267067	0.800000000000001	1.05473656977978	0.800000000000000	0.800000000000000
0.592648162040510	0.800000000000001	1.05788012190744	0.800000000000000	0.800000000000000
0.593023255813954	0.800000000000001	1.06103308417349	0.800000000000000	0.800000000000000
0.593398349587397	0.800000000000001	1.06419485756050	0.800000000000000	0.800000000000000
0.593773443360840	0.800000000000001	1.06736483276839	0.800000000000000	0.800000000000000
0.594148537134284	0.800000000000001	1.07054239036584	0.800000000000000	0.800000000000000
0.594523630907727	0.800000000000001	1.07372690094928	0.800000000000000	0.800000000000000
0.594898724681170	0.800000000000001	1.07691772530937	0.800000000000000	0.800000000000000
0.595273818454614	0.800000000000000	1.08011421460510	0.800000000000000	0.800000000000000
0.595648912228057	0.800000000000000	1.08331571054525	0.800000000000000	0.800000000000000
0.596024006001500	0.800000000000000	1.08652154557740	0.800000000000000	0.800000000000000
0.596399099774944	0.800000000000000	1.08973104308434	0.800000000000000	0.800000000000000
0.596774193548387	0.800000000000000	1.09294351758779	0.800000000000000	0.800000000000000
0.597149287321831	0.800000000000000	1.09615827495950	0.800000000000000	0.800000000000000
0.597524381095274	0.800000000000000	1.09937461263953	0.800000000000000	0.800000000000000
0.597899474868717	0.800000000000000	1.10259181986175	0.800000000000000	0.800000000000000
0.598274568642161	0.800000000000000	1.10580917788647	0.800000000000000	0.800000000000000
0.598649662415604	0.800000000000000	1.10902596023999	0.800000000000000	0.800000000000000
0.599024756189047	0.800000000000000	1.11224143296122	0.800000000000000	0.800000000000000
0.599399849962491	0.800000000000000	1.11545485485502	0.800000000000000	0.800000000000000
0.599774943735934	0.800000000000000	1.11866547775241	0.800000000000000	0.800000000000000
0.600150037509377	0.800000000000000	1.12187254677728	0.800000000000000	0.800000000000000
0.600525131282821	0.800000000000000	1.12507530061972	0.800000000000000	0.800000000000000
0.600900225056264	0.800000000000000	1.12827297181573	0.800000000000000	0.800000000000000
0.601275318829707	0.800000000000000	1.13146478703323	0.800000000000000	0.800000000000000
0.601650412603151	0.800000000000000	1.13464996736411	0.800000000000000	0.800000000000000
0.602025506376594	0.800000000000000	1.13782772862246	0.800000000000000	0.800000000000000
0.602400600150038	0.800000000000000	1.14099728164855	0.800000000000000	0.800000000000000
0.602775693923481	0.800000000000000	1.14415783261853	0.800000000000000	0.800000000000000
0.603150787696924	0.800000000000000	1.14730858335974	0.800000000000000	0.800000000000000
0.603525881470368	0.800000000000000	1.15044873167141	0.800000000000000	0.800000000000000
0.603900975243811	0.800000000000000	1.15357747165052	0.800000000000000	0.800000000000000
0.604276069017254	0.800000000000000	1.15669399402284	0.800000000000000	0.800000000000000
0.604651162790698	0.800000000000000	1.15979748647873	0.800000000000000	0.800000000000000
0.605026256564141	0.800000000000000	1.16288713401371	0.800000000000000	0.800000000000000
0.605401350337585	0.800000000000000	1.16596211927352	0.800000000000000	0.800000000000000
0.605776444111028	0.800000000000000	1.16902162290345	0.800000000000000	0.800000000000000
0.606151537884471	0.800000000000000	1.17206482390185	0.800000000000000	0.800000000000000
0.606526631657915	0.800000000000000	1.17509089997748	0.800000000000000	0.800000000000000
0.606901725431358	0.800000000000000	1.17809902791061	0.800000000000000	0.800000000000000
0.607276819204801	0.800000000000000	1.18108838391756	0.800000000000000	0.800000000000000
0.607651912978245	0.800000000000000	1.18405814401853	0.800000000000000	0.800000000000000
0.608027006751688	0.800000000000000	1.18700748440843	0.800000000000000	0.800000000000000
0.608402100525131	0.800000000000000	1.18993558183059	0.800000000000000	0.800000000000000
0.608777194298575	0.800000000000000	1.19284161395301	0.800000000000000	0.800000000000000
0.609152288072018	0.800000000000000	1.19572475974691	0.800000000000000	0.800000000000000
0.609527381845461	0.800000000000000	1.19858419986749	0.800000000000000	0.800000000000000
0.609902475618905	0.800000000000000	1.20141911703647	0.800000000000000	0.800000000000000
0.610277569392348	0.800000000000000	1.20422869642628	0.800000000000000	0.800000000000000
0.610652663165792	0.800000000000000	1.20701212604562	0.800000000000000	0.800000000000000
0.611027756939235	0.800000000000000	1.20976859712616	0.800000000000000	0.800000000000000
0.611402850712678	0.800000000000000	1.21249730451003	0.800000000000000	0.800000000000000
0.611777944486122	0.800000000000000	1.21519744703801	0.800000000000000	0.800000000000000
0.612153038259565	0.800000000000000	1.21786822793801	0.800000000000000	0.800000000000000
0.612528132033008	0.800000000000000	1.22050885521367	0.800000000000000	0.800000000000000
0.612903225806452	0.800000000000000	1.22311854203275	0.800000000000000	0.800000000000000
0.613278319579895	0.800000000000000	1.22569650711511	0.800000000000000	0.800000000000000
0.613653413353338	0.800000000000000	1.22824197512001	0.800000000000000	0.800000000000000
0.614028507126782	0.800000000000000	1.23075417703233	0.800000000000000	0.800000000000000
0.614403600900225	0.800000000000000	1.23323235054772	0.800000000000000	0.800000000000000
0.614778694673668	0.800000000000000	1.23567574045608	0.800000000000000	0.800000000000000
0.615153788447112	0.800000000000000	1.23808359902337	0.800000000000000	0.800000000000000
0.615528882220555	0.800000000000000	1.24045518637133	0.800000000000000	0.800000000000000
0.615903975993999	0.800000000000000	1.24278977085491	0.800000000000000	0.800000000000000
0.616279069767442	0.800000000000000	1.24508662943707	0.800000000000000	0.800000000000000
0.616654163540885	0.800000000000000	1.24734504806084	0.800000000000000	0.800000000000000
0.617029257314329	0.800000000000000	1.24956432201812	0.800000000000000	0.800000000000000
0.617404351087772	0.800000000000000	1.25174375631519	0.800000000000000	0.800000000000000
0.617779444861215	0.800000000000000	1.25388266603458	0.800000000000000	0.800000000000000
0.618154538634659	0.800000000000000	1.25598037669298	0.800000000000000	0.800000000000000
0.618529632408102	0.800000000000000	1.25803622459501	0.800000000000000	0.800000000000000
0.618904726181546	0.800000000000000	1.26004955718257	0.800000000000000	0.800000000000000
0.619279819954989	0.800000000000000	1.26201973337944	0.800000000000000	0.800000000000000
0.619654913728432	0.800000000000000	1.26394612393103	0.800000000000000	0.800000000000000
0.620030007501876	0.800000000000000	1.26582811173888	0.800000000000000	0.800000000000000
0.620405101275319	0.800000000000000	1.26766509218974	0.800000000000000	0.800000000000000
0.620780195048762	0.800000000000000	1.26945647347894	0.800000000000000	0.800000000000000
0.621155288822206	0.800000000000000	1.27120167692783	0.800000000000000	0.800000000000000
0.621530382595649	0.800000000000000	1.27290013729513	0.800000000000000	0.800000000000000
0.621905476369092	0.800000000000000	1.27455130308175	0.800000000000000	0.800000000000000
0.622280570142536	0.800000000000000	1.27615463682908	0.800000000000000	0.800000000000000
0.622655663915979	0.800000000000000	1.27770961541040	0.800000000000000	0.800000000000000
0.623030757689422	0.800000000000000	1.27921573031519	0.800000000000000	0.800000000000000
0.623405851462866	0.800000000000000	1.28067248792615	0.800000000000000	0.800000000000000
0.623780945236309	0.800000000000000	1.28207940978872	0.800000000000000	0.800000000000000
0.624156039009753	0.800000000000000	1.28343603287294	0.800000000000000	0.800000000000000
0.624531132783196	0.800000000000000	1.28474190982729	0.800000000000000	0.800000000000000
0.624906226556639	0.800000000000000	1.28599660922452	0.800000000000000	0.800000000000000
0.625281320330083	0.800000000000000	1.28719971579912	0.800000000000000	0.800000000000000
0.625656414103526	0.800000000000000	1.28835083067639	0.800000000000000	0.800000000000000
0.626031507876969	0.800000000000000	1.28944957159276	0.800000000000000	0.800000000000000
0.626406601650413	0.800000000000000	1.29049557310734	0.800000000000000	0.800000000000000
0.626781695423856	0.800000000000000	1.29148848680447	0.800000000000000	0.800000000000000
0.627156789197299	0.800000000000000	1.29242798148713	0.800000000000000	0.800000000000000
0.627531882970743	0.800000000000000	1.29331374336106	0.800000000000000	0.800000000000000
0.627906976744186	0.800000000000000	1.29414547620938	0.800000000000000	0.800000000000000
0.628282070517629	0.800000000000000	1.29492290155772	0.800000000000000	0.800000000000000
0.628657164291073	0.800000000000000	1.29564575882960	0.800000000000000	0.800000000000000
0.629032258064516	0.800000000000000	1.29631380549197	0.800000000000000	0.800000000000000
0.629407351837960	0.800000000000000	1.29692681719082	0.800000000000000	0.800000000000000
0.629782445611403	0.800000000000000	1.29748458787681	0.800000000000000	0.800000000000000
0.630157539384846	0.800000000000000	1.29798692992060	0.800000000000000	0.800000000000000
0.630532633158290	0.800000000000000	1.29843367421814	0.800000000000000	0.800000000000000
0.630907726931733	0.800000000000000	1.29882467028547	0.800000000000000	0.800000000000000
0.631282820705176	0.800000000000000	1.29915978634322	0.800000000000000	0.800000000000000
0.631657914478620	0.800000000000000	1.29943890939065	0.800000000000000	0.800000000000000
0.632033008252063	0.800000000000000	1.29966194526914	0.800000000000000	0.800000000000000
0.632408102025506	0.800000000000000	1.29982881871513	0.800000000000000	0.800000000000000
0.632783195798950	0.800000000000000	1.29993947340242	0.800000000000000	0.800000000000000
0.633158289572393	0.800000000000000	1.29999387197390	0.800000000000000	0.800000000000000
0.633533383345837	0.800000000000000	1.29999199606256	0.800000000000000	0.800000000000000
0.633908477119280	0.800000000000000	1.29993384630180	0.800000000000000	0.800000000000000
0.634283570892723	0.800000000000000	1.29981944232507	0.800000000000000	0.800000000000000
0.634658664666167	0.800000000000000	1.29964882275488	0.800000000000000	0.800000000000000
0.635033758439610	0.800000000000000	1.29942204518099	0.800000000000000	0.800000000000000
0.635408852213053	0.800000000000000	1.29913918612809	0.800000000000000	0.800000000000000
0.635783945986497	0.800000000000000	1.29880034101270	0.800000000000000	0.800000000000000
0.636159039759940	0.800000000000000	1.29840562408957	0.800000000000000	0.800000000000000
0.636534133533383	0.800000000000000	1.29795516838745	0.800000000000000	0.800000000000000
0.636909227306827	0.800000000000000	1.29744912563437	0.800000000000000	0.800000000000000
0.637284321080270	0.800000000000000	1.29688766617250	0.800000000000000	0.800000000000000
0.637659414853714	0.800000000000000	1.29627097886253	0.800000000000000	0.800000000000000
0.638034508627157	0.800000000000000	1.29559927097784	0.800000000000000	0.800000000000000
0.638409602400600	0.800000000000000	1.29487276808839	0.800000000000000	0.800000000000000
0.638784696174044	0.800000000000000	1.29409171393444	0.800000000000000	0.800000000000000
0.639159789947487	0.800000000000000	1.29325637029032	0.800000000000000	0.800000000000000
0.639534883720930	0.800000000000000	1.29236701681816	0.800000000000000	0.800000000000000
0.639909977494374	0.800000000000000	1.29142395091192	0.800000000000000	0.800000000000000
0.640285071267817	0.800000000000000	1.29042748753158	0.800000000000000	0.800000000000000
0.640660165041260	0.800000000000000	1.28937795902791	0.800000000000000	0.800000000000000
0.641035258814704	0.800000000000000	1.28827571495768	0.800000000000000	0.800000000000000
0.641410352588147	0.800000000000000	1.28712112188971	0.800000000000000	0.800000000000000
0.641785446361590	0.800000000000000	1.28591456320166	0.800000000000000	0.800000000000000
0.642160540135034	0.800000000000000	1.28465643886790	0.800000000000000	0.800000000000000
0.642535633908477	0.800000000000000	1.28334716523860	0.800000000000000	0.800000000000000
0.642910727681921	0.800000000000000	1.28198717481013	0.800000000000000	0.800000000000000
0.643285821455364	0.800000000000000	1.28057691598695	0.800000000000000	0.800000000000000
0.643660915228807	0.800000000000000	1.27911685283535	0.800000000000000	0.800000000000000
0.644036009002251	0.800000000000000	1.27760746482894	0.800000000000000	0.800000000000000
0.644411102775694	0.800000000000000	1.27604924658637	0.800000000000000	0.800000000000000
0.644786196549137	0.800000000000000	1.27444270760129	0.800000000000000	0.800000000000000
0.645161290322581	0.800000000000000	1.27278837196481	0.800000000000000	0.800000000000000
0.645536384096024	0.800000000000000	1.27108677808070	0.800000000000000	0.800000000000000
0.645911477869467	0.800000000000000	1.26933847837355	0.800000000000000	0.800000000000000
0.646286571642911	0.800000000000000	1.26754403899004	0.800000000000000	0.800000000000000
0.646661665416354	0.800000000000000	1.26570403949361	0.800000000000000	0.800000000000000
0.647036759189797	0.800000000000000	1.26381907255280	0.800000000000000	0.800000000000000
0.647411852963241	0.800000000000000	1.26188974362334	0.800000000000000	0.800000000000000
0.647786946736684	0.800000000000000	1.25991667062438	0.800000000000000	0.800000000000000
0.648162040510128	0.800000000000000	1.25790048360910	0.800000000000000	0.800000000000000
0.648537134283571	0.800000000000000	1.25584182442978	0.800000000000000	0.800000000000000
0.648912228057014	0.800000000000000	1.25374134639780	0.800000000000000	0.800000000000000
0.649287321830458	0.800000000000000	1.25159971393865	0.800000000000000	0.800000000000000
0.649662415603901	0.800000000000000	1.24941760224230	0.800000000000000	0.800000000000000
0.650037509377344	0.800000000000000	1.24719569690917	0.800000000000000	0.800000000000000
0.650412603150788	0.800000000000000	1.24493469359188	0.800000000000000	0.800000000000000
0.650787696924231	0.800000000000000	1.24263529763320	0.800000000000000	0.800000000000000
0.651162790697675	0.800000000000000	1.24029822370030	0.800000000000000	0.800000000000000
0.651537884471118	0.800000000000000	1.23792419541567	0.800000000000000	0.800000000000000
0.651912978244561	0.800000000000000	1.23551394498496	0.800000000000000	0.800000000000000
0.652288072018005	0.800000000000000	1.23306821282189	0.800000000000000	0.800000000000000
0.652663165791448	0.800000000000000	1.23058774717076	0.800000000000000	0.800000000000000
0.653038259564891	0.800000000000000	1.22807330372651	0.800000000000000	0.800000000000000
0.653413353338335	0.800000000000000	1.22552564525284	0.800000000000000	0.800000000000000
0.653788447111778	0.800000000000000	1.22294554119854	0.800000000000000	0.800000000000000
0.654163540885221	0.800000000000000	1.22033376731238	0.800000000000000	0.800000000000000
0.654538634658665	0.800000000000000	1.21769110525667	0.800000000000000	0.800000000000000
0.654913728432108	0.800000000000000	1.21501834222001	0.800000000000000	0.800000000000000
0.655288822205551	0.800000000000000	1.21231627052924	0.800000000000000	0.800000000000000
0.655663915978995	0.800000000000000	1.20958568726099	0.800000000000000	0.800000000000000
0.656039009752438	0.800000000000000	1.20682739385317	0.800000000000000	0.800000000000000
0.656414103525882	0.800000000000000	1.20404219571638	0.800000000000000	0.800000000000000
0.656789197299325	0.800000000000000	1.20123090184591	0.800000000000000	0.800000000000000
0.657164291072768	0.800000000000000	1.19839432443413	0.800000000000000	0.800000000000000
0.657539384846212	0.800000000000000	1.19553327848398	0.800000000000000	0.800000000000000
0.657914478619655	0.800000000000000	1.19264858142345	0.800000000000000	0.800000000000000
0.658289572393098	0.800000000000000	1.18974105272149	0.800000000000000	0.800000000000000
0.658664666166542	0.800000000000000	1.18681151350556	0.800000000000000	0.800000000000000
0.659039759939985	0.800000000000000	1.18386078618109	0.800000000000000	0.800000000000000
0.659414853713428	0.800000000000000	1.18088969405298	0.800000000000000	0.800000000000000
0.659789947486872	0.800000000000000	1.17789906094955	0.800000000000000	0.800000000000000
0.660165041260315	0.800000000000000	1.17488971084903	0.800000000000000	0.800000000000000
0.660540135033758	0.800000000000000	1.17186246750893	0.800000000000000	0.800000000000000
0.660915228807202	0.800000000000000	1.16881815409838	0.800000000000000	0.800000000000000
0.661290322580645	0.800000000000000	1.16575759283384	0.800000000000000	0.800000000000000
0.661665416354089	0.800000000000000	1.16268160461823	0.800000000000000	0.800000000000000
0.662040510127532	0.800000000000000	1.15959100868385	0.800000000000000	0.800000000000000
0.662415603900975	0.800000000000000	1.15648662223915	0.800000000000000	0.800000000000000
0.662790697674419	0.800000000000000	1.15336926011962	0.800000000000000	0.800000000000000
0.663165791447862	0.800000000000000	1.15023973444309	0.800000000000000	0.800000000000000
0.663540885221305	0.800000000000000	1.14709885426944	0.800000000000000	0.800000000000000
0.663915978994749	0.800000000000000	1.14394742526511	0.800000000000000	0.800000000000000
0.664291072768192	0.800000000000000	1.14078624937243	0.800000000000000	0.800000000000000
0.664666166541636	0.800000000000000	1.13761612448403	0.800000000000000	0.800000000000000
0.665041260315079	0.800000000000000	1.13443784412258	0.800000000000000	0.800000000000000
0.665416354088522	0.800000000000000	1.13125219712580	0.800000000000000	0.800000000000000
0.665791447861966	0.800000000000000	1.12805996733714	0.800000000000000	0.800000000000000
0.666166541635409	0.800000000000000	1.12486193330217	0.800000000000000	0.800000000000000
0.666541635408852	0.800000000000000	1.12165886797081	0.800000000000000	0.800000000000000
0.666916729182296	0.800000000000000	1.11845153840560	0.800000000000000	0.800000000000000
0.667291822955739	0.800000000000000	1.11524070549616	0.800000000000000	0.800000000000000
0.667666916729182	0.800000000000000	1.11202712367989	0.800000000000000	0.800000000000000
0.668042010502626	0.800000000000000	1.10881154066908	0.800000000000000	0.800000000000000
0.668417104276069	0.800000000000000	1.10559469718462	0.800000000000000	0.800000000000000
0.668792198049512	0.800000000000000	1.10237732669625	0.800000000000000	0.800000000000000
0.669167291822956	0.800000000000000	1.09916015516964	0.800000000000000	0.800000000000000
0.669542385596399	0.800000000000000	1.09594390082033	0.800000000000000	0.800000000000000
0.669917479369843	0.800000000000000	1.09272927387450	0.800000000000000	0.800000000000000
0.670292573143286	0.800000000000000	1.08951697633691	0.800000000000000	0.800000000000000
0.670667666916729	0.800000000000000	1.08630770176587	0.800000000000000	0.800000000000000
0.671042760690173	0.800000000000000	1.08310213505541	0.800000000000000	0.800000000000000
0.671417854463616	0.800000000000000	1.07990095222467	0.800000000000000	0.800000000000000
0.671792948237059	0.800000000000000	1.07670482021469	0.800000000000001	0.800000000000000
0.672168042010503	0.800000000000000	1.07351439669246	0.800000000000001	0.800000000000000
0.672543135783946	0.800000000000000	1.07033032986247	0.800000000000001	0.800000000000000
0.672918229557389	0.800000000000000	1.06715325828564	0.800000000000001	0.800000000000000
0.673293323330833	0.800000000000000	1.06398381070585	0.800000000000001	0.800000000000000
0.673668417104276	0.800000000000000	1.06082260588386	0.800000000000001	0.800000000000000
0.674043510877719	0.800000000000000	1.05767025243885	0.800000000000001	0.800000000000000
0.674418604651163	0.800000000000000	1.05452734869756	0.800000000000001	0.800000000000000
0.674793698424606	0.800000000000000	1.05139448255091	0.800000000000001	0.800000000000000
0.675168792198050	0.800000000000000	1.04827223131824	0.800000000000001	0.800000000000000
0.675543885971493	0.800000000000000	1.04516116161916	0.800000000000001	0.800000000000000
0.675918979744936	0.800000000000000	1.04206182925290	0.800000000000001	0.800000000000000
0.676294073518380	0.800000000000000	1.03897477908529	0.800000000000001	0.800000000000000
0.676669167291823	0.800000000000000	1.03590054494318	0.800000000000001	0.800000000000000
0.677044261065266	0.800000000000000	1.03283964951649	0.800000000000001	0.800000000000000
0.677419354838710	0.800000000000000	1.02979260426765	0.800000000000002	0.800000000000000
0.677794448612153	0.800000000000000	1.02675990934851	0.800000000000002	0.800000000000000
0.678169542385597	0.800000000000000	1.02374205352470	0.800000000000002	0.800000000000000
0.678544636159040	0.800000000000000	1.02073951410728	0.800000000000002	0.800000000000000
0.678919729932483	0.800000000000000	1.01775275689176	0.800000000000002	0.800000000000000
0.679294823705927	0.800000000000000	1.01478223610429	0.800000000000002	0.800000000000000
0.679669917479370	0.800000000000000	1.01182839435518	0.800000000000003	0.800000000000000
0.680045011252813	0.800000000000000	1.00889166259938	0.800000000000003	0.800000000000000
0.680420105026257	0.800000000000000	1.00597246010414	0.800000000000003	0.800000000000000
0.680795198799700	0.800000000000000	1.00307119442360	0.800000000000003	0.800000000000000
0.681170292573143	0.800000000000000	1.00018826138024	0.800000000000004	0.800000000000000
0.681545386346587	0.800000000000000	0.997324045053227	0.800000000000004	0.800000000000000
0.681920480120030	0.800000000000000	0.994478917773449	0.800000000000004	0.800000000000000
0.682295573893473	0.800000000000000	0.991653240125154	0.800000000000005	0.800000000000000
0.682670667666917	0.800000000000000	0.988847360954172	0.800000000000005	0.800000000000000
0.683045761440360	0.800000000000000	0.986061617382561	0.800000000000005	0.800000000000000
0.683420855213804	0.800000000000000	0.983296334829582	0.800000000000006	0.800000000000000
0.683795948987247	0.800000000000000	0.980551827038908	0.800000000000006	0.800000000000000
0.684171042760690	0.800000000000000	0.977828396111956	0.800000000000007	0.800000000000000
0.684546136534134	0.800000000000000	0.975126332547212	0.800000000000008	0.800000000000000
0.684921230307577	0.800000000000000	0.972445915285459	0.800000000000008	0.800000000000000
0.685296324081020	0.800000000000000	0.969787411760764	0.800000000000009	0.800000000000000
0.685671417854464	0.800000000000000	0.967151077957117	0.800000000000010	0.800000000000000
0.686046511627907	0.800000000000000	0.964537158470600	0.800000000000011	0.800000000000000
0.686421605401350	0.800000000000000	0.961945886576936	0.800000000000011	0.800000000000000
0.686796699174794	0.800000000000000	0.959377484304327	0.800000000000012	0.800000000000000
0.687171792948237	0.800000000000000	0.956832162511411	0.800000000000014	0.800000000000000
0.687546886721680	0.800000000000000	0.954310120970232	0.800000000000015	0.800000000000000
0.687921980495124	0.800000000000000	0.951811548454077	0.800000000000016	0.800000000000000
0.688297074268567	0.800000000000000	0.949336622830039	0.800000000000017	0.800000000000000
0.688672168042011	0.800000000000000	0.946885511156188	0.800000000000019	0.800000000000000
0.689047261815454	0.800000000000000	0.944458369783177	0.800000000000021	0.800000000000000
0.689422355588897	0.800000000000000	0.942055344460179	0.800000000000022	0.800000000000000
0.689797449362341	0.800000000000000	0.939676570444985	0.800000000000024	0.800000000000000
0.690172543135784	0.800000000000000	0.937322172618138	0.800000000000026	0.800000000000000
0.690547636909227	0.800000000000000	0.934992265600949	0.800000000000029	0.800000000000000
0.690922730682671	0.800000000000000	0.932686953877256	0.800000000000031	0.800000000000000
0.691297824456114	0.800000000000000	0.930406331918779	0.800000000000034	0.800000000000000
0.691672918229558	0.800000000000000	0.928150484313932	0.800000000000037	0.800000000000000
0.692048012003001	0.800000000000000	0.925919485899932	0.800000000000040	0.800000000000000
0.692423105776444	0.800000000000000	0.923713401898085	0.800000000000043	0.800000000000000
0.692798199549888	0.800000000000000	0.921532288052071	0.800000000000047	0.800000000000000
0.693173293323331	0.800000000000000	0.919376190769116	0.800000000000051	0.800000000000000
0.693548387096774	0.800000000000000	0.917245147263880	0.800000000000055	0.800000000000000
0.693923480870218	0.800000000000000	0.915139185704932	0.800000000000060	0.800000000000000
0.694298574643661	0.800000000000000	0.913058325363664	0.800000000000065	0.800000000000000
0.694673668417104	0.800000000000000	0.911002576765497	0.800000000000070	0.800000000000000
0.695048762190548	0.800000000000000	0.908971941843244	0.800000000000076	0.800000000000000
0.695423855963991	0.800000000000000	0.906966414092480	0.800000000000083	0.800000000000000
0.695798949737434	0.800000000000000	0.904985978728785	0.800000000000090	0.800000000000000
0.696174043510878	0.800000000000000	0.903030612846719	0.800000000000098	0.800000000000000
0.696549137284321	0.800000000000000	0.901100285580392	0.800000000000106	0.800000000000000
0.696924231057765	0.800000000000000	0.899194958265481	0.800000000000115	0.800000000000000
0.697299324831208	0.800000000000000	0.897314584602583	0.800000000000124	0.800000000000000
0.697674418604651	0.800000000000000	0.895459110821738	0.800000000000135	0.800000000000000
0.698049512378095	0.800000000000000	0.893628475848020	0.800000000000146	0.800000000000000
0.698424606151538	0.800000000000000	0.891822611468044	0.800000000000158	0.800000000000000
0.698799699924981	0.800000000000000	0.890041442497271	0.800000000000172	0.800000000000000
0.699174793698425	0.800000000000000	0.888284886947976	0.800000000000186	0.800000000000000
0.699549887471868	0.800000000000000	0.886552856197766	0.800000000000201	0.800000000000000
0.699924981245311	0.800000000000000	0.884845255158508	0.800000000000218	0.800000000000000
0.700300075018755	0.800000000000000	0.883161982445564	0.800000000000236	0.800000000000000
0.700675168792198	0.800000000000000	0.881502930547196	0.800000000000256	0.800000000000000
0.701050262565641	0.800000000000000	0.879867985994043	0.800000000000277	0.800000000000000
0.701425356339085	0.800000000000000	0.878257029528534	0.800000000000300	0.800000000000000
0.701800450112528	0.800000000000000	0.876669936274148	0.800000000000325	0.800000000000000
0.702175543885972	0.800000000000000	0.875106575904392	0.800000000000352	0.800000000000000
0.702550637659415	0.800000000000000	0.873566812811399	0.800000000000381	0.800000000000000
0.702925731432858	0.800000000000000	0.872050506274041	0.800000000000412	0.800000000000000
0.703300825206302	0.800000000000000	0.870557510625452	0.800000000000446	0.800000000000000
0.703675918979745	0.800000000000000	0.869087675419859	0.800000000000483	0.800000000000000
0.704051012753188	0.800000000000000	0.867640845598633	0.800000000000523	0.800000000000000
0.704426106526632	0.800000000000000	0.866216861655449	0.800000000000566	0.800000000000000
0.704801200300075	0.800000000000000	0.864815559800487	0.800000000000612	0.800000000000000
0.705176294073519	0.800000000000000	0.863436772123555	0.800000000000662	0.800000000000000
0.705551387846962	0.800000000000000	0.862080326756076	0.800000000000716	0.800000000000000
0.705926481620405	0.800000000000000	0.860746048031833	0.800000000000774	0.800000000000000
0.706301575393849	0.800000000000000	0.859433756646406	0.800000000000837	0.800000000000000
0.706676669167292	0.800000000000000	0.858143269815214	0.800000000000905	0.800000000000000
0.707051762940735	0.800000000000000	0.856874401430089	0.800000000000978	0.800000000000000
0.707426856714179	0.800000000000000	0.855626962214307	0.800000000001057	0.800000000000000
0.707801950487622	0.800000000000000	0.854400759876012	0.800000000001143	0.800000000000000
0.708177044261065	0.800000000000000	0.853195599259961	0.800000000001235	0.800000000000000
0.708552138034509	0.800000000000000	0.852011282497521	0.800000000001335	0.800000000000000
0.708927231807952	0.800000000000000	0.850847609154867	0.800000000001442	0.800000000000000
0.709302325581395	0.800000000000000	0.849704376379316	0.800000000001558	0.800000000000000
0.709677419354839	0.800000000000000	0.848581379043737	0.800000000001683	0.800000000000000
0.710052513128282	0.800000000000000	0.847478409888991	0.800000000001818	0.800000000000000
0.710427606901726	0.800000000000000	0.846395259664347	0.800000000001963	0.800000000000000
0.710802700675169	0.800000000000000	0.845331717265823	0.800000000002120	0.800000000000000
0.711177794448612	0.800000000000000	0.844287569872415	0.800000000002289	0.800000000000000
0.711552888222056	0.800000000000000	0.843262603080159	0.800000000002471	0.800000000000000
0.711927981995499	0.800000000000000	0.842256601034000	0.800000000002668	0.800000000000000
0.712303075768942	0.800000000000000	0.841269346557418	0.800000000002879	0.800000000000000
0.712678169542386	0.800000000000000	0.840300621279786	0.800000000003108	0.800000000000000
0.713053263315829	0.800000000000000	0.839350205761420	0.800000000003354	0.800000000000000
0.713428357089272	0.800000000000000	0.838417879616298	0.800000000003618	0.800000000000000
0.713803450862716	0.800000000000000	0.837503421632421	0.800000000003904	0.800000000000000
0.714178544636159	0.800000000000000	0.836606609889777	0.800000000004211	0.800000000000000
0.714553638409602	0.800000000000000	0.835727221875910	0.800000000004543	0.800000000000000
0.714928732183046	0.800000000000000	0.834865034599059	0.800000000004899	0.800000000000000
0.715303825956489	0.800000000000000	0.834019824698839	0.800000000005283	0.800000000000000
0.715678919729933	0.800000000000000	0.833191368554485	0.800000000005697	0.800000000000000
0.716054013503376	0.800000000000000	0.832379442390600	0.800000000006142	0.800000000000000
0.716429107276819	0.800000000000000	0.831583822380433	0.800000000006622	0.800000000000000
0.716804201050263	0.800000000000000	0.830804284746664	0.800000000007138	0.800000000000000
0.717179294823706	0.800000000000000	0.830040605859686	0.800000000007693	0.800000000000000
0.717554388597149	0.800000000000000	0.829292562333385	0.800000000008291	0.800000000000000
0.717929482370593	0.800000000000000	0.828559931118422	0.800000000008934	0.800000000000000
0.718304576144036	0.800000000000000	0.827842489593002	0.800000000009625	0.800000000000000
0.718679669917479	0.800000000000000	0.827140015651147	0.800000000010369	0.800000000000000
0.719054763690923	0.800000000000000	0.826452287788463	0.800000000011170	0.800000000000000
0.719429857464366	0.800000000000000	0.825779085185423	0.800000000012031	0.800000000000000
0.719804951237810	0.800000000000000	0.825120187788153	0.800000000012957	0.800000000000000
0.720180045011253	0.800000000000000	0.824475376386751	0.800000000013952	0.800000000000000
0.720555138784696	0.800000000000000	0.823844432691131	0.800000000015022	0.800000000000000
0.720930232558140	0.800000000000000	0.823227139404421	0.800000000016173	0.800000000000000
0.721305326331583	0.800000000000000	0.822623280293918	0.800000000017409	0.800000000000000
0.721680420105026	0.800000000000000	0.822032640259617	0.800000000018738	0.800000000000000
0.722055513878470	0.800000000000000	0.821455005400336	0.800000000020167	0.800000000000000
0.722430607651913	0.800000000000000	0.820890163077453	0.800000000021701	0.800000000000000
0.722805701425356	0.800000000000000	0.820337901976272	0.800000000023350	0.800000000000000
0.723180795198800	0.800000000000000	0.819798012165043	0.800000000025122	0.800000000000000
0.723555888972243	0.800000000000000	0.819270285151659	0.800000000027024	0.800000000000000
0.723930982745687	0.800000000000000	0.818754513938044	0.800000000029068	0.800000000000000
0.724306076519130	0.800000000000000	0.818250493072279	0.800000000031262	0.800000000000000
0.724681170292573	0.800000000000000	0.817758018698461	0.800000000033619	0.800000000000000
0.725056264066017	0.800000000000000	0.817276888604353	0.800000000036149	0.800000000000000
0.725431357839460	0.800000000000000	0.816806902266828	0.800000000038865	0.800000000000000
0.725806451612903	0.800000000000000	0.816347860895153	0.800000000041780	0.800000000000000
0.726181545386347	0.800000000000000	0.815899567472133	0.800000000044909	0.800000000000000
0.726556639159790	0.800000000000000	0.815461826793152	0.800000000048267	0.800000000000000
0.726931732933233	0.800000000000000	0.815034445503138	0.800000000051870	0.800000000000000
0.727306826706677	0.800000000000000	0.814617232131484	0.800000000055736	0.800000000000000
0.727681920480120	0.800000000000000	0.814209997124966	0.800000000059883	0.800000000000000
0.728057014253563	0.800000000000000	0.813812552878677	0.800000000064332	0.800000000000000
0.728432108027007	0.800000000000000	0.813424713765029	0.800000000069103	0.800000000000000
0.728807201800450	0.800000000000000	0.813046296160839	0.800000000074219	0.800000000000000
0.729182295573894	0.800000000000000	0.812677118472553	0.800000000079706	0.800000000000000
0.729557389347337	0.800000000000000	0.812317001159626	0.800000000085589	0.800000000000000
0.729932483120780	0.800000000000000	0.811965766756111	0.800000000091895	0.800000000000000
0.730307576894224	0.800000000000000	0.811623239890478	0.800000000098655	0.800000000000000
0.730682670667667	0.800000000000000	0.811289247303711	0.800000000105900	0.800000000000000
0.731057764441110	0.800000000000000	0.810963617865717	0.800000000113665	0.800000000000000
0.731432858214554	0.800000000000000	0.810646182590081	0.800000000121985	0.800000000000000
0.731807951987997	0.800000000000000	0.810336774647207	0.800000000130899	0.800000000000000
0.732183045761440	0.800000000000000	0.810035229375889	0.800000000140449	0.800000000000000
0.732558139534884	0.800000000000000	0.809741384293335	0.800000000150679	0.800000000000000
0.732933233308327	0.800000000000000	0.809455079103700	0.800000000161636	0.800000000000000
0.733308327081771	0.800000000000000	0.809176155705150	0.800000000173370	0.800000000000000
0.733683420855214	0.800000000000000	0.808904458195507	0.800000000185935	0.800000000000000
0.734058514628657	0.800000000000000	0.808639832876506	0.800000000199388	0.800000000000000
0.734433608402101	0.800000000000000	0.808382128256705	0.800000000213791	0.800000000000000
0.734808702175544	0.800000000000000	0.808131195053089	0.800000000229208	0.800000000000000
0.735183795948987	0.800000000000000	0.807886886191390	0.800000000245709	0.800000000000000
0.735558889722431	0.800000000000000	0.807649056805190	0.800000000263368	0.800000000000000
0.735933983495874	0.800000000000000	0.807417564233818	0.800000000282265	0.800000000000000
0.736309077269317	0.800000000000000	0.807192268019082	0.800000000302483	0.800000000000000
0.736684171042761	0.800000000000000	0.806973029900896	0.800000000324114	0.800000000000000
0.737059264816204	0.800000000000000	0.806759713811802	0.800000000347252	0.800000000000000
0.737434358589648	0.800000000000000	0.806552185870461	0.800000000372000	0.800000000000000
0.737809452363091	0.800000000000000	0.806350314374118	0.800000000398467	0.800000000000000
0.738184546136534	0.800000000000000	0.806153969790098	0.800000000426769	0.800000000000000
0.738559639909978	0.800000000000000	0.805963024746361	0.800000000457030	0.800000000000000
0.738934733683421	0.800000000000000	0.805777354021151	0.800000000489381	0.800000000000000
0.739309827456864	0.800000000000000	0.805596834531770	0.800000000523963	0.800000000000000
0.739684921230308	0.800000000000000	0.805421345322523	0.800000000560926	0.800000000000000
0.740060015003751	0.800000000000000	0.805250767551856	0.800000000600429	0.800000000000000
0.740435108777194	0.800000000000000	0.805084984478726	0.800000000642641	0.800000000000000
0.740810202550638	0.800000000000000	0.804923881448242	0.800000000687744	0.800000000000000
0.741185296324081	0.800000000000000	0.804767345876590	0.800000000735930	0.800000000000000
0.741560390097524	0.800000000000000	0.804615267235304	0.800000000787403	0.800000000000000
0.741935483870968	0.800000000000000	0.804467537034885	0.800000000842381	0.800000000000000
0.742310577644411	0.800000000000000	0.804324048807818	0.800000000901096	0.800000000000000
0.742685671417855	0.800000000000000	0.804184698091014	0.800000000963796	0.800000000000000
0.743060765191298	0.800000000000000	0.804049382407700	0.800000001030742	0.800000000000000
0.743435858964741	0.800000000000000	0.803918001248800	0.800000001102215	0.800000000000000
0.743810952738185	0.800000000000000	0.803790456053815	0.800000001178510	0.800000000000000
0.744186046511628	0.800000000000000	0.803666650191257	0.800000001259945	0.800000000000000
0.744561140285071	0.800000000000000	0.803546488938643	0.800000001346856	0.800000000000000
0.744936234058515	0.800000000000000	0.803429879462089	0.800000001439599	0.800000000000000
0.745311327831958	0.800000000000000	0.803316730795522	0.800000001538556	0.800000000000000
0.745686421605401	0.800000000000000	0.803206953819541	0.800000001644130	0.800000000000000
0.746061515378845	0.800000000000000	0.803100461239962	0.800000001756750	0.800000000000000
0.746436609152288	0.800000000000000	0.802997167566044	0.800000001876874	0.800000000000000
0.746811702925731	0.800000000000000	0.802896989088457	0.800000002004985	0.800000000000000
0.747186796699175	0.800000000000000	0.802799843856984	0.800000002141600	0.800000000000000
0.747561890472618	0.800000000000000	0.802705651658002	0.800000002287267	0.800000000000000
0.747936984246062	0.800000000000000	0.802614333991751	0.800000002442566	0.800000000000000
0.748312078019505	0.800000000000000	0.802525814049421	0.800000002608116	0.800000000000000
0.748687171792948	0.800000000000000	0.802440016690073	0.800000002784573	0.800000000000000
0.749062265566392	0.800000000000000	0.802356868417423	0.800000002972634	0.800000000000000
0.749437359339835	0.800000000000000	0.802276297356497	0.800000003173039	0.800000000000000
0.749812453113278	0.800000000000000	0.802198233230188	0.800000003386574	0.800000000000000
0.750187546886722	0.800000000000000	0.802122607335727	0.800000003614071	0.800000000000000
0.750562640660165	0.800000000000000	0.802049352521090	0.800000003856418	0.800000000000000
0.750937734433608	0.800000000000000	0.801978403161358	0.800000004114551	0.800000000000000
0.751312828207052	0.800000000000000	0.801909695135045	0.800000004389470	0.800000000000000
0.751687921980495	0.800000000000000	0.801843165800418	0.800000004682230	0.800000000000000
0.752063015753938	0.800000000000000	0.801778753971813	0.800000004993953	0.800000000000000
0.752438109527382	0.800000000000000	0.801716399895975	0.800000005325831	0.800000000000000
0.752813203300825	0.800000000000000	0.801656045228428	0.800000005679125	0.800000000000000
0.753188297074269	0.800000000000000	0.801597633009899	0.800000006055173	0.800000000000000
0.753563390847712	0.800000000000000	0.801541107642794	0.800000006455395	0.800000000000000
0.753938484621155	0.800000000000000	0.801486414867763	0.800000006881295	0.800000000000000
0.754313578394599	0.800000000000000	0.801433501740338	0.800000007334469	0.800000000000000
0.754688672168042	0.800000000000000	0.801382316607687	0.800000007816607	0.800000000000000
0.755063765941485	0.800000000000000	0.801332809085468	0.800000008329502	0.800000000000000
0.755438859714929	0.800000000000000	0.801284930034817	0.800000008875051	0.800000000000000
0.755813953488372	0.800000000000000	0.801238631539462	0.800000009455268	0.800000000000000
0.756189047261816	0.800000000000000	0.801193866882989	0.800000010072283	0.800000000000000
0.756564141035259	0.800000000000000	0.801150590526261	0.800000010728354	0.800000000000000
0.756939234808702	0.800000000000000	0.801108758084996	0.800000011425874	0.800000000000000
0.757314328582146	0.800000000000000	0.801068326307530	0.800000012167374	0.800000000000000
0.757689422355589	0.800000000000000	0.801029253052750	0.800000012955536	0.800000000000000
0.758064516129032	0.800000000000000	0.800991497268222	0.800000013793201	0.800000000000000
0.758439609902476	0.800000000000000	0.800955018968519	0.800000014683373	0.800000000000000
0.758814703675919	0.800000000000000	0.800919779213746	0.800000015629236	0.800000000000000
0.759189797449362	0.800000000000000	0.800885740088285	0.800000016634156	0.800000000000000
0.759564891222806	0.800000000000000	0.800852864679753	0.800000017701697	0.800000000000000
0.759939984996249	0.800000000000000	0.800821117058178	0.800000018835630	0.800000000000000
0.760315078769692	0.800000000000000	0.800790462255419	0.800000020039945	0.800000000000000
0.760690172543136	0.800000000000000	0.800760866244803	0.800000021318862	0.800000000000000
0.761065266316579	0.800000000000000	0.800732295921015	0.800000022676844	0.800000000000000
0.761440360090023	0.800000000000000	0.800704719080219	0.800000024118614	0.800000000000000
0.761815453863466	0.800000000000000	0.800678104400440	0.800000025649162	0.800000000000000
0.762190547636909	0.800000000000000	0.800652421422184	0.800000027273768	0.800000000000000
0.762565641410353	0.800000000000000	0.800627640529319	0.800000028998011	0.800000000000000
0.762940735183796	0.800000000000000	0.800603732930216	0.800000030827791	0.800000000000000
0.763315828957239	0.800000000000000	0.800580670639144	0.800000032769342	0.800000000000000
0.763690922730683	0.800000000000000	0.800558426457932	0.800000034829252	0.800000000000000
0.764066016504126	0.800000000000000	0.800536973957894	0.800000037014483	0.800000000000000
0.764441110277569	0.800000000000000	0.800516287462021	0.800000039332392	0.800000000000000
0.764816204051013	0.800000000000000	0.800496342027444	0.800000041790747	0.800000000000000
0.765191297824456	0.800000000000000	0.800477113428162	0.800000044397757	0.800000000000000
0.765566391597899	0.800000000000000	0.800458578138041	0.800000047162091	0.800000000000000
0.765941485371343	0.800000000000000	0.800440713314093	0.800000050092901	0.800000000000000
0.766316579144786	0.800000000000000	0.800423496780012	0.800000053199853	0.800000000000000
0.766691672918230	0.800000000000000	0.800406907009996	0.800000056493151	0.800000000000000
0.767066766691673	0.800000000000000	0.800390923112834	0.800000059983566	0.800000000000000
0.767441860465116	0.800000000000000	0.800375524816270	0.800000063682468	0.800000000000000
0.767816954238560	0.800000000000000	0.800360692451632	0.800000067601854	0.800000000000000
0.768192048012003	0.800000000000000	0.800346406938740	0.800000071754384	0.800000000000000
0.768567141785446	0.800000000000000	0.800332649771081	0.800000076153417	0.800000000000000
0.768942235558890	0.800000000000000	0.800319403001255	0.800000080813045	0.800000000000000
0.769317329332333	0.800000000000000	0.800306649226688	0.800000085748130	0.800000000000000
0.769692423105777	0.800000000000000	0.800294371575616	0.800000090974351	0.800000000000000
0.770067516879220	0.800000000000000	0.800282553693333	0.800000096508239	0.800000000000000
0.770442610652663	0.800000000000000	0.800271179728700	0.800000102367225	0.800000000000000
0.770817704426107	0.800000000000000	0.800260234320930	0.800000108569688	0.800000000000000
0.771192798199550	0.800000000000000	0.800249702586615	0.800000115135000	0.800000000000000
0.771567891972993	0.800000000000000	0.800239570107031	0.800000122083581	0.800000000000000
0.771942985746437	0.800000000000000	0.800229822915686	0.800000129436950	0.800000000000000
0.772318079519880	0.800000000000000	0.800220447486132	0.800000137217784	0.800000000000000
0.772693173293323	0.800000000000000	0.800211430720026	0.800000145449974	0.800000000000000
0.773068267066767	0.800000000000000	0.800202759935442	0.800000154158690	0.800000000000000
0.773443360840210	0.800000000000000	0.800194422855433	0.800000163370445	0.800000000000000
0.773818454613653	0.800000000000000	0.800186407596830	0.800000173113163	0.800000000000000
0.774193548387097	0.800000000000000	0.800178702659298	0.800000183416249	0.800000000000000
0.774568642160540	0.800000000000000	0.800171296914618	0.800000194310666	0.800000000000000
0.774943735933984	0.800000000000000	0.800164179596216	0.800000205829013	0.800000000000000
0.775318829707427	0.800000000000000	0.800157340288918	0.800000218005605	0.800000000000000
0.775693923480870	0.800000000000000	0.800150768918946	0.800000230876561	0.800000000000000
0.776069017254314	0.800000000000000	0.800144455744130	0.800000244479894	0.800000000000000
0.776444111027757	0.800000000000000	0.800138391344361	0.800000258855603	0.800000000000000
0.776819204801200	0.800000000000000	0.800132566612248	0.800000274045773	0.800000000000000
0.777194298574644	0.800000000000000	0.800126972744011	0.800000290094679	0.800000000000000
0.777569392348087	0.800000000000000	0.800121601230578	0.800000307048893	0.800000000000000
0.777944486121530	0.800000000000000	0.800116443848899	0.800000324957396	0.800000000000000
0.778319579894974	0.800000000000000	0.800111492653473	0.800000343871699	0.800000000000000
0.778694673668417	0.800000000000000	0.800106739968074	0.800000363845962	0.800000000000000
0.779069767441860	0.800000000000000	0.800102178377684	0.800000384937128	0.800000000000000
0.779444861215304	0.800000000000000	0.800097800720629	0.800000407205056	0.800000000000000
0.779819954988747	0.800000000000000	0.800093600080900	0.800000430712662	0.800000000000000
0.780195048762191	0.800000000000000	0.800089569780682	0.800000455526067	0.800000000000000
0.780570142535634	0.800000000000000	0.800085703373062	0.800000481714753	0.800000000000000
0.780945236309077	0.800000000000000	0.800081994634923	0.800000509351720	0.800000000000000
0.781320330082521	0.800000000000000	0.800078437560032	0.800000538513660	0.800000000000000
0.781695423855964	0.800000000000000	0.800075026352291	0.800000569281130	0.800000000000000
0.782070517629407	0.800000000000000	0.800071755419183	0.800000601738738	0.800000000000000
0.782445611402851	0.800000000000000	0.800068619365374	0.800000635975331	0.800000000000000
0.782820705176294	0.800000000000000	0.800065612986494	0.800000672084202	0.800000000000000
0.783195798949738	0.800000000000000	0.800062731263084	0.800000710163295	0.800000000000000
0.783570892723181	0.800000000000000	0.800059969354706	0.800000750315423	0.800000000000000
0.783945986496624	0.800000000000000	0.800057322594207	0.800000792648501	0.800000000000000
0.784321080270068	0.800000000000000	0.800054786482148	0.800000837275782	0.800000000000000
0.784696174043511	0.800000000000000	0.800052356681383	0.800000884316104	0.800000000000000
0.785071267816954	0.800000000000000	0.800050029011785	0.800000933894151	0.800000000000000
0.785446361590398	0.800000000000000	0.800047799445126	0.800000986140725	0.800000000000000
0.785821455363841	0.800000000000000	0.800045664100094	0.800001041193027	0.800000000000000
0.786196549137284	0.800000000000000	0.800043619237453	0.800001099194951	0.800000000000000
0.786571642910728	0.800000000000000	0.800041661255348	0.800001160297392	0.800000000000000
0.786946736684171	0.800000000000000	0.800039786684730	0.800001224658567	0.800000000000000
0.787321830457614	0.800000000000000	0.800037992184927	0.800001292444346	0.800000000000000
0.787696924231058	0.800000000000000	0.800036274539336	0.800001363828604	0.800000000000000
0.788072018004501	0.800000000000000	0.800034630651240	0.800001438993578	0.800000000000000
0.788447111777945	0.800000000000000	0.800033057539755	0.800001518130251	0.800000000000000
0.788822205551388	0.800000000000000	0.800031552335890	0.800001601438740	0.800000000000000
0.789197299324831	0.800000000000000	0.800030112278723	0.800001689128710	0.800000000000000
0.789572393098275	0.800000000000000	0.800028734711702	0.800001781419797	0.800000000000000
0.789947486871718	0.800000000000000	0.800027417079044	0.800001878542057	0.800000000000000
0.790322580645161	0.800000000000000	0.800026156922253	0.800001980736425	0.800000000000000
0.790697674418605	0.800000000000000	0.800024951876738	0.800002088255199	0.800000000000000
0.791072768192048	0.800000000000000	0.800023799668538	0.800002201362540	0.800000000000000
0.791447861965491	0.800000000000000	0.800022698111146	0.800002320334994	0.800000000000000
0.791822955738935	0.800000000000000	0.800021645102433	0.800002445462037	0.800000000000000
0.792198049512378	0.800000000000000	0.800020638621668	0.800002577046637	0.800000000000000
0.792573143285821	0.800000000000000	0.800019676726628	0.800002715405843	0.800000000000000
0.792948237059265	0.800000000000000	0.800018757550803	0.800002860871399	0.800000000000000
0.793323330832708	0.800000000000000	0.800017879300686	0.800003013790372	0.800000000000000
0.793698424606152	0.800000000000000	0.800017040253156	0.800003174525819	0.800000000000000
0.794073518379595	0.800000000000000	0.800016238752933	0.800003343457473	0.800000000000000
0.794448612153038	0.800000000000000	0.800015473210128	0.800003520982455	0.800000000000000
0.794823705926482	0.800000000000000	0.800014742097866	0.800003707516017	0.800000000000000
0.795198799699925	0.800000000000000	0.800014043949979	0.800003903492310	0.800000000000000
0.795573893473368	0.800000000000000	0.800013377358793	0.800004109365191	0.800000000000000
0.795948987246812	0.800000000000000	0.800012740972968	0.800004325609048	0.800000000000000
0.796324081020255	0.800000000000000	0.800012133495421	0.800004552719668	0.800000000000000
0.796699174793699	0.800000000000000	0.800011553681318	0.800004791215131	0.800000000000000
0.797074268567142	0.800000000000000	0.800011000336122	0.800005041636744	0.800000000000000
0.797449362340585	0.800000000000000	0.800010472313725	0.800005304550007	0.800000000000000
0.797824456114029	0.800000000000000	0.800009968514620	0.800005580545613	0.800000000000000
0.798199549887472	0.800000000000000	0.800009487884160	0.800005870240494	0.800000000000000
0.798574643660915	0.800000000000000	0.800009029410852	0.800006174278899	0.800000000000000
0.798949737434359	0.800000000000000	0.800008592124728	0.800006493333511	0.800000000000000
0.799324831207802	0.800000000000000	0.800008175095762	0.800006828106617	0.800000000000000
0.799699924981245	0.800000000000000	0.800007777432344	0.800007179331306	0.800000000000000
0.800075018754689	0.800000000000000	0.800007398279806	0.800007547772720	0.800000000000000
0.800450112528132	0.800000000000000	0.800007036819004	0.800007934229355	0.800000000000000
0.800825206301575	0.800000000000000	0.800006692264942	0.800008339534396	0.800000000000000
0.801200300075019	0.800000000000000	0.800006363865452	0.800008764557114	0.800000000000000
0.801575393848462	0.800000000000000	0.800006050899913	0.800009210204306	0.800000000000000
0.801950487621906	0.800000000000000	0.800005752678022	0.800009677421790	0.800000000000000
0.802325581395349	0.800000000000000	0.800005468538606	0.800010167195949	0.800000000000000
0.802700675168792	0.800000000000000	0.800005197848476	0.800010680555339	0.800000000000000
0.803075768942236	0.800000000000000	0.800004940001322	0.800011218572346	0.800000000000000
0.803450862715679	0.800000000000000	0.800004694416652	0.800011782364901	0.800000000000000
0.803825956489122	0.800000000000000	0.800004460538761	0.800012373098263	0.800000000000000
0.804201050262566	0.800000000000000	0.800004237835747	0.800012991986859	0.800000000000000
0.804576144036009	0.800000000000000	0.800004025798557	0.800013640296187	0.800000000000000
0.804951237809452	0.800000000000000	0.800003823940069	0.800014319344785	0.800000000000000
0.805326331582896	0.800000000000000	0.800003631794209	0.800015030506274	0.800000000000000
0.805701425356339	0.800000000000000	0.800003448915102	0.800015775211464	0.800000000000000
0.806076519129782	0.800000000000000	0.800003274876249	0.800016554950534	0.800000000000000
0.806451612903226	0.800000000000000	0.800003109269742	0.800017371275286	0.800000000000000
0.806826706676669	0.800000000000000	0.800002951705503	0.800018225801474	0.800000000000000
0.807201800450113	0.800000000000000	0.800002801810553	0.800019120211216	0.800000000000000
0.807576894223556	0.800000000000000	0.800002659228313	0.800020056255478	0.800000000000000
0.807951987996999	0.800000000000000	0.800002523617921	0.800021035756648	0.800000000000000
0.808327081770443	0.800000000000000	0.800002394653588	0.800022060611193	0.800000000000000
0.808702175543886	0.800000000000000	0.800002272023968	0.800023132792397	0.800000000000000
0.809077269317329	0.800000000000000	0.800002155431560	0.800024254353199	0.800000000000000
0.809452363090773	0.800000000000000	0.800002044592126	0.800025427429117	0.800000000000000
0.809827456864216	0.800000000000000	0.800001939234138	0.800026654241264	0.800000000000000
0.810202550637659	0.800000000000000	0.800001839098242	0.800027937099467	0.800000000000000
0.810577644411103	0.800000000000000	0.800001743936743	0.800029278405479	0.800000000000000
0.810952738184546	0.800000000000000	0.800001653513116	0.800030680656301	0.800000000000000
0.811327831957990	0.800000000000000	0.800001567601527	0.800032146447598	0.800000000000000
0.811702925731433	0.800000000000000	0.800001485986380	0.800033678477233	0.800000000000000
0.812078019504876	0.800000000000000	0.800001408461880	0.800035279548904	0.800000000000000
0.812453113278320	0.800000000000000	0.800001334831612	0.800036952575895	0.800000000000000
0.812828207051763	0.800000000000000	0.800001264908138	0.800038700584943	0.800000000000000
0.813203300825206	0.800000000000000	0.800001198512609	0.800040526720227	0.800000000000000
0.813578394598650	0.800000000000000	0.800001135474396	0.800042434247468	0.800000000000000
0.813953488372093	0.800000000000000	0.800001075630730	0.800044426558165	0.800000000000000
0.814328582145536	0.800000000000000	0.800001018826363	0.800046507173950	0.800000000000000
0.814703675918980	0.800000000000000	0.800000964913238	0.800048679751075	0.800000000000000
0.815078769692423	0.800000000000000	0.800000913750174	0.800050948085035	0.800000000000000
0.815453863465867	0.800000000000000	0.800000865202565	0.800053316115319	0.800000000000000
0.815828957239310	0.800000000000000	0.800000819142088	0.800055787930309	0.800000000000000
0.816204051012753	0.800000000000000	0.800000775446430	0.800058367772318	0.800000000000000
0.816579144786197	0.800000000000000	0.800000733999018	0.800061060042767	0.800000000000000
0.816954238559640	0.800000000000000	0.800000694688763	0.800063869307522	0.800000000000000
0.817329332333083	0.800000000000000	0.800000657409819	0.800066800302372	0.800000000000000
0.817704426106527	0.800000000000000	0.800000622061347	0.800069857938668	0.800000000000000
0.818079519879970	0.800000000000000	0.800000588547289	0.800073047309116	0.800000000000000
0.818454613653413	0.800000000000000	0.800000556776156	0.800076373693735	0.800000000000000
0.818829707426857	0.800000000000000	0.800000526660820	0.800079842565978	0.800000000000000
0.819204801200300	0.800000000000000	0.800000498118315	0.800083459599019	0.800000000000000
0.819579894973743	0.800000000000000	0.800000471069653	0.800087230672209	0.800000000000000
0.819954988747187	0.800000000000000	0.800000445439640	0.800091161877719	0.800000000000000
0.820330082520630	0.800000000000000	0.800000421156700	0.800095259527342	0.800000000000000
0.820705176294074	0.800000000000000	0.800000398152717	0.800099530159490	0.800000000000000
0.821080270067517	0.800000000000000	0.800000376362869	0.800103980546371	0.800000000000000
0.821455363840960	0.800000000000000	0.800000355725481	0.800108617701349	0.800000000000000
0.821830457614404	0.800000000000000	0.800000336181876	0.800113448886508	0.800000000000000
0.822205551387847	0.800000000000000	0.800000317676242	0.800118481620392	0.800000000000000
0.822580645161290	0.800000000000000	0.800000300155491	0.800123723685957	0.800000000000000
0.822955738934734	0.800000000000000	0.800000283569140	0.800129183138721	0.800000000000000
0.823330832708177	0.800000000000000	0.800000267869186	0.800134868315113	0.800000000000000
0.823705926481620	0.800000000000000	0.800000253009988	0.800140787841034	0.800000000000000
0.824081020255064	0.800000000000000	0.800000238948161	0.800146950640629	0.800000000000000
0.824456114028507	0.800000000000000	0.800000225642466	0.800153365945270	0.800000000000000
0.824831207801951	0.800000000000000	0.800000213053708	0.800160043302759	0.800000000000000
0.825206301575394	0.800000000000000	0.800000201144646	0.800166992586748	0.800000000000000
0.825581395348837	0.800000000000000	0.800000189879891	0.800174224006389	0.800000000000000
0.825956489122281	0.800000000000000	0.800000179225824	0.800181748116201	0.800000000000000
0.826331582895724	0.800000000000000	0.800000169150512	0.800189575826173	0.800000000000000
0.826706676669167	0.800000000000000	0.800000159623624	0.800197718412102	0.800000000000000
0.827081770442611	0.800000000000000	0.800000150616354	0.800206187526158	0.800000000000000
0.827456864216054	0.800000000000000	0.800000142101354	0.800214995207691	0.800000000000000
0.827831957989497	0.800000000000000	0.800000134052654	0.800224153894285	0.800000000000000
0.828207051762941	0.800000000000000	0.800000126445603	0.800233676433045	0.800000000000000
0.828582145536384	0.800000000000000	0.800000119256805	0.800243576092140	0.800000000000000
0.828957239309828	0.800000000000000	0.800000112464051	0.800253866572588	0.800000000000000
0.829332333083271	0.800000000000000	0.800000106046269	0.800264562020297	0.800000000000000
0.829707426856714	0.800000000000000	0.800000099983464	0.800275677038357	0.800000000000000
0.830082520630158	0.800000000000000	0.800000094256668	0.800287226699589	0.800000000000000
0.830457614403601	0.800000000000000	0.800000088847888	0.800299226559351	0.800000000000000
0.830832708177044	0.800000000000000	0.800000083740056	0.800311692668605	0.800000000000000
0.831207801950488	0.800000000000000	0.800000078916989	0.800324641587250	0.800000000000000
0.831582895723931	0.800000000000000	0.800000074363339	0.800338090397706	0.800000000000000
0.831957989497374	0.800000000000000	0.800000070064556	0.800352056718783	0.800000000000000
0.832333083270818	0.800000000000000	0.800000066006846	0.800366558719796	0.800000000000000
0.832708177044261	0.800000000000000	0.800000062177136	0.800381615134962	0.800000000000000
0.833083270817704	0.800000000000000	0.800000058563032	0.800397245278065	0.800000000000000
0.833458364591148	0.800000000000000	0.800000055152794	0.800413469057383	0.800000000000000
0.833833458364591	0.800000000000000	0.800000051935294	0.800430306990896	0.800000000000000
0.834208552138035	0.800000000000000	0.800000048899993	0.800447780221759	0.800000000000000
0.834583645911478	0.800000000000000	0.800000046036904	0.800465910534051	0.800000000000000
0.834958739684921	0.800000000000000	0.800000043336571	0.800484720368793	0.800000000000000
0.835333833458365	0.800000000000000	0.800000040790036	0.800504232840242	0.800000000000000
0.835708927231808	0.800000000000000	0.800000038388819	0.800524471752456	0.800000000000000
0.836084021005251	0.800000000000000	0.800000036124891	0.800545461616129	0.800000000000000
0.836459114778695	0.800000000000000	0.800000033990648	0.800567227665698	0.800000000000000
0.836834208552138	0.800000000000000	0.800000031978896	0.800589795876722	0.800000000000000
0.837209302325581	0.800000000000000	0.800000030082824	0.800613192983530	0.800000000000000
0.837584396099025	0.800000000000000	0.800000028295987	0.800637446497133	0.800000000000000
0.837959489872468	0.800000000000000	0.800000026612289	0.800662584723407	0.800000000000000
0.838334583645911	0.800000000000000	0.800000025025958	0.800688636781533	0.800000000000000
0.838709677419355	0.800000000000000	0.800000023531538	0.800715632622711	0.800000000000000
0.839084771192798	0.800000000000000	0.800000022123867	0.800743603049120	0.800000000000000
0.839459864966242	0.800000000000000	0.800000020798063	0.800772579733138	0.800000000000000
0.839834958739685	0.800000000000000	0.800000019549508	0.800802595236825	0.800000000000000
0.840210052513128	0.800000000000000	0.800000018373840	0.800833683031641	0.800000000000000
0.840585146286572	0.800000000000000	0.800000017266929	0.800865877518418	0.800000000000000
0.840960240060015	0.800000000000000	0.800000016224877	0.800899214047574	0.800000000000000
0.841335333833458	0.800000000000000	0.800000015243997	0.800933728939560	0.800000000000000
0.841710427606902	0.800000000000000	0.800000014320804	0.800969459505545	0.800000000000000
0.842085521380345	0.800000000000000	0.800000013452006	0.801006444068320	0.800000000000000
0.842460615153789	0.800000000000000	0.800000012634494	0.801044721983428	0.800000000000000
0.842835708927232	0.800000000000000	0.800000011865328	0.801084333660512	0.800000000000000
0.843210802700675	0.800000000000000	0.800000011141733	0.801125320584865	0.800000000000000
0.843585896474119	0.800000000000000	0.800000010461089	0.801167725339186	0.800000000000000
0.843960990247562	0.800000000000000	0.800000009820919	0.801211591625526	0.800000000000000
0.844336084021005	0.800000000000000	0.800000009218887	0.801256964287432	0.800000000000000
0.844711177794449	0.800000000000000	0.800000008652787	0.801303889332251	0.800000000000000
0.845086271567892	0.800000000000000	0.800000008120534	0.801352413953623	0.800000000000000
0.845461365341335	0.800000000000000	0.800000007620164	0.801402586554118	0.800000000000000
0.845836459114779	0.800000000000000	0.800000007149821	0.801454456768039	0.800000000000000
0.846211552888222	0.800000000000000	0.800000006707754	0.801508075484355	0.800000000000000
0.846586646661665	0.800000000000000	0.800000006292311	0.801563494869768	0.800000000000000
0.846961740435109	0.800000000000000	0.800000005901934	0.801620768391902	0.800000000000000
0.847336834208552	0.800000000000000	0.800000005535154	0.801679950842599	0.800000000000000
0.847711927981996	0.800000000000000	0.800000005190583	0.801741098361306	0.800000000000000
0.848087021755439	0.800000000000000	0.800000004866914	0.801804268458551	0.800000000000000
0.848462115528882	0.800000000000000	0.800000004562914	0.801869520039489	0.800000000000000
0.848837209302326	0.800000000000000	0.800000004277422	0.801936913427501	0.800000000000000
0.849212303075769	0.800000000000000	0.800000004009341	0.802006510387838	0.800000000000000
0.849587396849212	0.800000000000000	0.800000003757638	0.802078374151293	0.800000000000000
0.849962490622656	0.800000000000000	0.800000003521341	0.802152569437881	0.800000000000000
0.850337584396099	0.800000000000000	0.800000003299532	0.802229162480526	0.800000000000000
0.850712678169542	0.800000000000000	0.800000003091347	0.802308221048714	0.800000000000000
0.851087771942986	0.800000000000000	0.800000002895971	0.802389814472122	0.800000000000000
0.851462865716429	0.800000000000000	0.800000002712638	0.802474013664185	0.800000000000000
0.851837959489872	0.800000000000000	0.800000002540625	0.802560891145593	0.800000000000000
0.852213053263316	0.800000000000000	0.800000002379252	0.802650521067697	0.800000000000000
0.852588147036759	0.800000000000000	0.800000002227878	0.802742979235805	0.800000000000000
0.852963240810203	0.800000000000000	0.800000002085900	0.802838343132347	0.800000000000000
0.853338334583646	0.800000000000000	0.800000001952750	0.802936691939889	0.800000000000000
0.853713428357089	0.800000000000000	0.800000001827893	0.803038106563974	0.800000000000000
0.854088522130533	0.800000000000000	0.800000001710828	0.803142669655775	0.800000000000000
0.854463615903976	0.800000000000000	0.800000001601079	0.803250465634524	0.800000000000000
0.854838709677419	0.800000000000000	0.800000001498202	0.803361580709709	0.800000000000000
0.855213803450863	0.800000000000000	0.800000001401778	0.803476102903007	0.800000000000000
0.855588897224306	0.800000000000000	0.800000001311412	0.803594122069928	0.800000000000000
0.855963990997749	0.800000000000000	0.800000001226733	0.803715729921153	0.800000000000000
0.856339084771193	0.800000000000000	0.800000001147393	0.803841020043533	0.800000000000000
0.856714178544636	0.800000000000000	0.800000001073064	0.803970087920725	0.800000000000000
0.857089272318080	0.800000000000000	0.800000001003437	0.804103030953444	0.800000000000000
0.857464366091523	0.800000000000000	0.800000000938221	0.804239948479296	0.800000000000000
0.857839459864966	0.800000000000000	0.800000000877146	0.804380941792171	0.800000000000000
0.858214553638410	0.800000000000000	0.800000000819954	0.804526114161160	0.800000000000000
0.858589647411853	0.800000000000000	0.800000000766405	0.804675570848981	0.800000000000000
0.858964741185296	0.800000000000000	0.800000000716273	0.804829419129865	0.800000000000000
0.859339834958740	0.800000000000000	0.800000000669344	0.804987768306894	0.800000000000000
0.859714928732183	0.800000000000000	0.800000000625420	0.805150729728744	0.800000000000000
0.860090022505626	0.800000000000000	0.800000000584312	0.805318416805807	0.800000000000000
0.860465116279070	0.800000000000000	0.800000000545845	0.805490945025667	0.800000000000000
0.860840210052513	0.800000000000000	0.800000000509853	0.805668431967886	0.800000000000000
0.861215303825957	0.800000000000000	0.800000000476181	0.805850997318083	0.800000000000000
0.861590397599400	0.800000000000000	0.800000000444682	0.806038762881254	0.800000000000000
0.861965491372843	0.800000000000000	0.800000000415220	0.806231852594319	0.800000000000000
0.862340585146287	0.800000000000000	0.800000000387667	0.806430392537851	0.800000000000000
0.862715678919730	0.800000000000000	0.800000000361901	0.806634510946950	0.800000000000000
0.863090772693173	0.800000000000000	0.800000000337809	0.806844338221241	0.800000000000000
0.863465866466617	0.800000000000000	0.800000000315286	0.807060006933946	0.800000000000000
0.863840960240060	0.800000000000000	0.800000000294232	0.807281651840004	0.800000000000000
0.864216054013503	0.800000000000000	0.800000000274552	0.807509409883201	0.800000000000000
0.864591147786947	0.800000000000000	0.800000000256160	0.807743420202269	0.800000000000000
0.864966241560390	0.800000000000000	0.800000000238973	0.807983824135927	0.800000000000000
0.865341335333833	0.800000000000000	0.800000000222915	0.808230765226818	0.800000000000000
0.865716429107277	0.800000000000000	0.800000000207912	0.808484389224313	0.800000000000000
0.866091522880720	0.800000000000000	0.800000000193897	0.808744844086139	0.800000000000000
0.866466616654164	0.800000000000000	0.800000000180806	0.809012279978792	0.800000000000000
0.866841710427607	0.800000000000000	0.800000000168580	0.809286849276707	0.800000000000000
0.867216804201050	0.800000000000000	0.800000000157163	0.809568706560139	0.800000000000000
0.867591897974494	0.800000000000000	0.800000000146503	0.809858008611716	0.800000000000000
0.867966991747937	0.800000000000000	0.800000000136550	0.810154914411631	0.800000000000000
0.868342085521380	0.800000000000000	0.800000000127260	0.810459585131438	0.800000000000000
0.868717179294824	0.800000000000000	0.800000000118588	0.810772184126401	0.800000000000000
0.869092273068267	0.800000000000000	0.800000000110494	0.811092876926372	0.800000000000000
0.869467366841710	0.800000000000000	0.800000000102942	0.811421831225147	0.800000000000000
0.869842460615154	0.800000000000000	0.800000000095894	0.811759216868282	0.800000000000000
0.870217554388597	0.800000000000000	0.800000000089320	0.812105205839299	0.800000000000000
0.870592648162041	0.800000000000000	0.800000000083186	0.812459972244284	0.800000000000000
0.870967741935484	0.800000000000000	0.800000000077465	0.812823692294801	0.800000000000000
0.871342835708927	0.800000000000000	0.800000000072130	0.813196544289112	0.800000000000000
0.871717929482371	0.800000000000000	0.800000000067154	0.813578708591656	0.800000000000000
0.872093023255814	0.800000000000000	0.800000000062515	0.813970367610747	0.800000000000000
0.872468117029257	0.800000000000000	0.800000000058189	0.814371705774460	0.800000000000000
0.872843210802701	0.800000000000000	0.800000000054157	0.814782909504667	0.800000000000000
0.873218304576144	0.800000000000000	0.800000000050398	0.815204167189191	0.800000000000000
0.873593398349587	0.800000000000000	0.800000000046895	0.815635669152030	0.800000000000000
0.873968492123031	0.800000000000000	0.800000000043631	0.816077607621640	0.800000000000000
0.874343585896474	0.800000000000000	0.800000000040589	0.816530176697214	0.800000000000000
0.874718679669918	0.800000000000000	0.800000000037755	0.816993572312950	0.800000000000000
0.875093773443361	0.800000000000000	0.800000000035115	0.817467992200262	0.800000000000000
0.875468867216804	0.800000000000000	0.800000000032656	0.817953635847896	0.800000000000000
0.875843960990248	0.800000000000000	0.800000000030366	0.818450704459937	0.800000000000000
0.876219054763691	0.800000000000000	0.800000000028233	0.818959400911666	0.800000000000000
0.876594148537134	0.800000000000000	0.800000000026247	0.819479929703232	0.800000000000000
0.876969242310578	0.800000000000000	0.800000000024398	0.820012496911128	0.800000000000000
0.877344336084021	0.800000000000000	0.800000000022677	0.820557310137421	0.800000000000000
0.877719429857464	0.800000000000000	0.800000000021074	0.821114578456733	0.800000000000000
0.878094523630908	0.800000000000000	0.800000000019583	0.821684512360925	0.800000000000000
0.878469617404351	0.800000000000000	0.800000000018195	0.822267323701476	0.800000000000000
0.878844711177794	0.800000000000000	0.800000000016904	0.822863225629529	0.800000000000000
0.879219804951238	0.800000000000000	0.800000000015702	0.823472432533576	0.800000000000000
0.879594898724681	0.800000000000000	0.800000000014585	0.824095159974771	0.800000000000000
0.879969992498125	0.800000000000000	0.800000000013545	0.824731624619844	0.800000000000000
0.880345086271568	0.800000000000000	0.800000000012578	0.825382044171603	0.800000000000000
0.880720180045011	0.800000000000000	0.800000000011679	0.826046637297004	0.800000000000000
0.881095273818455	0.800000000000000	0.800000000010843	0.826725623552779	0.800000000000000
0.881470367591898	0.800000000000000	0.800000000010065	0.827419223308600	0.800000000000000
0.881845461365341	0.800000000000000	0.800000000009343	0.828127657667773	0.800000000000000
0.882220555138785	0.800000000000000	0.800000000008671	0.828851148385459	0.800000000000000
0.882595648912228	0.800000000000000	0.800000000008046	0.829589917784395	0.800000000000000
0.882970742685671	0.800000000000000	0.800000000007466	0.830344188668126	0.800000000000000
0.883345836459115	0.800000000000000	0.800000000006927	0.831114184231735	0.800000000000000
0.883720930232558	0.800000000000000	0.800000000006426	0.831900127970066	0.800000000000000
0.884096024006002	0.800000000000000	0.800000000005960	0.832702243583445	0.800000000000000
0.884471117779445	0.800000000000000	0.800000000005528	0.833520754880899	0.800000000000000
0.884846211552888	0.800000000000000	0.800000000005126	0.834355885680871	0.800000000000000
0.885221305326332	0.800000000000000	0.800000000004754	0.835207859709437	0.800000000000000
0.885596399099775	0.800000000000000	0.800000000004407	0.836076900496041	0.800000000000000
0.885971492873218	0.800000000000000	0.800000000004086	0.836963231266742	0.800000000000000
0.886346586646662	0.800000000000000	0.800000000003787	0.837867074835001	0.800000000000000
0.886721680420105	0.800000000000000	0.800000000003510	0.838788653490009	0.800000000000000
0.887096774193548	0.800000000000000	0.800000000003253	0.839728188882575	0.800000000000000
0.887471867966992	0.800000000000000	0.800000000003014	0.840685901908598	0.800000000000000
0.887846961740435	0.800000000000000	0.800000000002793	0.841662012590141	0.800000000000000
0.888222055513879	0.800000000000000	0.800000000002587	0.842656739954122	0.800000000000000
0.888597149287322	0.800000000000000	0.800000000002397	0.843670301908662	0.800000000000000
0.888972243060765	0.800000000000000	0.800000000002220	0.844702915117106	0.800000000000000
0.889347336834209	0.800000000000000	0.800000000002056	0.845754794869753	0.800000000000000
0.889722430607652	0.800000000000000	0.800000000001904	0.846826154953331	0.800000000000000
0.890097524381095	0.800000000000000	0.800000000001763	0.847917207518246	0.800000000000000
0.890472618154539	0.800000000000000	0.800000000001632	0.849028162943646	0.800000000000000
0.890847711927982	0.800000000000000	0.800000000001511	0.850159229700342	0.800000000000000
0.891222805701425	0.800000000000000	0.800000000001398	0.851310614211635	0.800000000000000
0.891597899474869	0.800000000000000	0.800000000001294	0.852482520712081	0.800000000000000
0.891972993248312	0.800000000000000	0.800000000001197	0.853675151104260	0.800000000000000
0.892348087021755	0.800000000000000	0.800000000001108	0.854888704813583	0.800000000000000
0.892723180795199	0.800000000000000	0.800000000001025	0.856123378641214	0.800000000000000
0.893098274568642	0.800000000000000	0.800000000000948	0.857379366615141	0.800000000000000
0.893473368342086	0.800000000000000	0.800000000000877	0.858656859839471	0.800000000000000
0.893848462115529	0.800000000000000	0.800000000000811	0.859956046342007	0.800000000000000
0.894223555888972	0.800000000000000	0.800000000000750	0.861277110920176	0.800000000000000
0.894598649662416	0.800000000000000	0.800000000000694	0.862620234985368	0.800000000000000
0.894973743435859	0.800000000000000	0.800000000000641	0.863985596405764	0.800000000000000
0.895348837209302	0.800000000000000	0.800000000000593	0.865373369347734	0.800000000000000
0.895723930982746	0.800000000000000	0.800000000000548	0.866783724115862	0.800000000000000
0.896099024756189	0.800000000000000	0.800000000000506	0.868216826991694	0.800000000000000
0.896474118529632	0.800000000000000	0.800000000000468	0.869672840071290	0.800000000000000
0.896849212303076	0.800000000000000	0.800000000000433	0.871151921101656	0.800000000000000
0.897224306076519	0.800000000000000	0.800000000000400	0.872654223316150	0.800000000000000
0.897599399849963	0.800000000000000	0.800000000000369	0.874179895268954	0.800000000000000
0.897974493623406	0.800000000000000	0.800000000000341	0.875729080668701	0.800000000000000
0.898349587396849	0.800000000000000	0.800000000000315	0.877301918211350	0.800000000000000
0.898724681170293	0.800000000000000	0.800000000000291	0.878898541412423	0.800000000000000
0.899099774943736	0.800000000000000	0.800000000000269	0.880519078438680	0.800000000000000
0.899474868717179	0.800000000000000	0.800000000000248	0.882163651939357	0.800000000000000
0.899849962490623	0.800000000000000	0.800000000000229	0.883832378877062	0.800000000000000
0.900225056264066	0.800000000000000	0.800000000000211	0.885525370358445	0.800000000000000
0.900600150037509	0.800000000000000	0.800000000000195	0.887242731464738	0.800000000000000
0.900975243810953	0.800000000000000	0.800000000000180	0.888984561082299	0.800000000000000
0.901350337584396	0.800000000000000	0.800000000000166	0.890750951733260	0.800000000000000
0.901725431357839	0.800000000000000	0.800000000000153	0.892541989406396	0.800000000000000
0.902100525131283	0.800000000000000	0.800000000000141	0.894357753388353	0.800000000000000
0.902475618904726	0.800000000000000	0.800000000000131	0.896198316095329	0.800000000000000
0.902850712678170	0.800000000000000	0.800000000000120	0.898063742905362	0.800000000000000
0.903225806451613	0.800000000000000	0.800000000000111	0.899954091991323	0.800000000000000
0.903600900225056	0.800000000000000	0.800000000000102	0.901869414154763	0.800000000000000
0.903975993998500	0.800000000000000	0.800000000000094	0.903809752660734	0.800000000000000
0.904351087771943	0.800000000000000	0.800000000000087	0.905775143073715	0.800000000000000
0.904726181545386	0.800000000000000	0.800000000000080	0.907765613094782	0.800000000000000
0.905101275318830	0.800000000000000	0.800000000000074	0.909781182400148	0.800000000000000
0.905476369092273	0.800000000000000	0.800000000000068	0.911821862481218	0.800000000000000
0.905851462865716	0.800000000000000	0.800000000000063	0.913887656486290	0.800000000000000
0.906226556639160	0.800000000000000	0.800000000000058	0.915978559064042	0.800000000000000
0.906601650412603	0.800000000000000	0.800000000000053	0.918094556208951	0.800000000000000
0.906976744186047	0.800000000000000	0.800000000000049	0.920235625108774	0.800000000000000
0.907351837959490	0.800000000000000	0.800000000000045	0.922401733994242	0.800000000000000
0.907726931732933	0.800000000000000	0.800000000000042	0.924592841991103	0.800000000000000
0.908102025506377	0.800000000000000	0.800000000000038	0.926808898974668	0.800000000000000
0.908477119279820	0.800000000000000	0.800000000000035	0.929049845426988	0.800000000000000
0.908852213053263	0.800000000000000	0.800000000000033	0.931315612296824	0.800000000000000
0.909227306826707	0.800000000000000	0.800000000000030	0.933606120862537	0.800000000000000
0.909602400600150	0.800000000000000	0.800000000000028	0.935921282598065	0.800000000000000
0.909977494373593	0.800000000000000	0.800000000000025	0.938260999042106	0.800000000000000
0.910352588147037	0.800000000000000	0.800000000000023	0.940625161670678	0.800000000000000
0.910727681920480	0.800000000000000	0.800000000000022	0.943013651773182	0.800000000000000
0.911102775693924	0.800000000000000	0.800000000000020	0.945426340332124	0.800000000000000
0.911477869467367	0.800000000000000	0.800000000000018	0.947863087906633	0.800000000000000
0.911852963240810	0.800000000000000	0.800000000000017	0.950323744519925	0.800000000000000
0.912228057014254	0.800000000000000	0.800000000000015	0.952808149550854	0.800000000000000
0.912603150787697	0.800000000000000	0.800000000000014	0.955316131629690	0.800000000000000
0.912978244561140	0.800000000000000	0.800000000000013	0.957847508538265	0.800000000000000
0.913353338334584	0.800000000000000	0.800000000000012	0.960402087114637	0.800000000000000
0.913728432108027	0.800000000000000	0.800000000000011	0.962979663162395	0.800000000000000
0.914103525881470	0.800000000000000	0.800000000000010	0.965580021364754	0.800000000000000
0.914478619654914	0.800000000000000	0.800000000000009	0.968202935203574	0.800000000000000
0.914853713428357	0.800000000000000	0.800000000000009	0.970848166883437	0.800000000000000
0.915228807201800	0.800000000000000	0.800000000000008	0.973515467260905	0.800000000000000
0.915603900975244	0.800000000000000	0.800000000000007	0.976204575779110	0.800000000000000
0.915978994748687	0.800000000000000	0.800000000000007	0.978915220407782	0.800000000000000
0.916354088522131	0.800000000000000	0.800000000000006	0.981647117588855	0.800000000000000
0.916729182295574	0.800000000000000	0.800000000000006	0.984399972187770	0.800000000000000
0.917104276069017	0.800000000000000	0.800000000000005	0.987173477450595	0.800000000000000
0.917479369842461	0.800000000000000	0.800000000000005	0.989967314967079	0.800000000000000
0.917854463615904	0.800000000000000	0.800000000000004	0.992781154639762	0.800000000000000
0.918229557389347	0.800000000000000	0.800000000000004	0.995614654659242	0.800000000000000
0.918604651162791	0.800000000000000	0.800000000000004	0.998467461485719	0.800000000000000
0.918979744936234	0.800000000000000	0.800000000000003	1.00133920983691	0.800000000000000
0.919354838709677	0.800000000000000	0.800000000000003	1.00422952268246	0.800000000000000
0.919729932483121	0.800000000000000	0.800000000000003	1.00713801124489	0.800000000000000
0.920105026256564	0.800000000000000	0.800000000000003	1.01006427500726	0.800000000000000
0.920480120030008	0.800000000000000	0.800000000000002	1.01300790172761	0.800000000000000
0.920855213803451	0.800000000000000	0.800000000000002	1.01596846746016	0.800000000000000
0.921230307576894	0.800000000000000	0.800000000000002	1.01894553658354	0.800000000000000
0.921605401350338	0.800000000000000	0.800000000000002	1.02193866183597	0.800000000000000
0.921980495123781	0.800000000000000	0.800000000000002	1.02494738435755	0.800000000000000
0.922355588897224	0.800000000000000	0.800000000000002	1.02797123373972	0.800000000000000
0.922730682670668	0.800000000000000	0.800000000000002	1.03100972808185	0.800000000000000
0.923105776444111	0.800000000000000	0.800000000000001	1.03406237405522	0.800000000000000
0.923480870217554	0.800000000000000	0.800000000000001	1.03712866697425	0.800000000000000
0.923855963990998	0.800000000000000	0.800000000000001	1.04020809087513	0.800000000000000
0.924231057764441	0.800000000000000	0.800000000000001	1.04330011860188	0.800000000000000
0.924606151537885	0.800000000000000	0.800000000000001	1.04640421189988	0.800000000000000
0.924981245311328	0.800000000000000	0.800000000000001	1.04951982151686	0.800000000000000
0.925356339084771	0.800000000000000	0.800000000000001	1.05264638731144	0.800000000000000
0.925731432858215	0.800000000000000	0.800000000000001	1.05578333836923	0.800000000000000
0.926106526631658	0.800000000000000	0.800000000000001	1.05893009312645	0.800000000000000
0.926481620405101	0.800000000000000	0.800000000000001	1.06208605950113	0.800000000000000
0.926856714178545	0.800000000000000	0.800000000000001	1.06525063503194	0.800000000000000
0.927231807951988	0.800000000000000	0.800000000000001	1.06842320702451	0.800000000000000
0.927606901725431	0.800000000000000	0.800000000000001	1.07160315270542	0.800000000000000
0.927981995498875	0.800000000000000	0.800000000000001	1.07478983938363	0.800000000000000
0.928357089272318	0.800000000000000	0.800000000000000	1.07798262461953	0.800000000000000
0.928732183045761	0.800000000000000	0.800000000000000	1.08118085640150	0.800000000000000
0.929107276819205	0.800000000000000	0.800000000000000	1.08438387332990	0.800000000000000
0.929482370592648	0.800000000000000	0.800000000000000	1.08759100480852	0.800000000000000
0.929857464366092	0.800000000000000	0.800000000000000	1.09080157124345	0.800000000000000
0.930232558139535	0.800000000000000	0.800000000000000	1.09401488424929	0.800000000000000
0.930607651912978	0.800000000000000	0.800000000000000	1.09723024686261	0.800000000000000
0.930982745686422	0.800000000000000	0.800000000000000	1.10044695376266	0.800000000000000
0.931357839459865	0.800000000000000	0.800000000000000	1.10366429149927	0.800000000000000
0.931732933233308	0.800000000000000	0.800000000000000	1.10688153872778	0.800000000000000
0.932108027006752	0.800000000000000	0.800000000000000	1.11009796645095	0.800000000000000
0.932483120780195	0.800000000000000	0.800000000000000	1.11331283826786	0.800000000000000
0.932858214553638	0.800000000000000	0.800000000000000	1.11652541062951	0.800000000000000
0.933233308327082	0.800000000000000	0.800000000000000	1.11973493310125	0.800000000000000
0.933608402100525	0.800000000000000	0.800000000000000	1.12294064863168	0.800000000000000
0.933983495873969	0.800000000000000	0.800000000000000	1.12614179382816	0.800000000000000
0.934358589647412	0.800000000000000	0.800000000000000	1.12933759923855	0.800000000000000
0.934733683420855	0.800000000000000	0.800000000000000	1.13252728963934	0.800000000000000
0.935108777194299	0.800000000000000	0.800000000000000	1.13571008432974	0.800000000000000
0.935483870967742	0.800000000000000	0.800000000000000	1.13888519743184	0.800000000000000
0.935858964741185	0.800000000000000	0.800000000000000	1.14205183819651	0.800000000000000
0.936234058514629	0.800000000000000	0.800000000000000	1.14520921131498	0.800000000000000
0.936609152288072	0.800000000000000	0.800000000000000	1.14835651723602	0.800000000000000
0.936984246061515	0.800000000000000	0.800000000000000	1.15149295248828	0.800000000000000
0.937359339834959	0.800000000000000	0.800000000000000	1.15461771000801	0.800000000000000
0.937734433608402	0.800000000000000	0.800000000000000	1.15772997947161	0.800000000000000
0.938109527381846	0.800000000000000	0.800000000000000	1.16082894763310	0.800000000000000
0.938484621155289	0.800000000000000	0.800000000000000	1.16391379866618	0.800000000000000
0.938859714928732	0.800000000000000	0.800000000000000	1.16698371451075	0.800000000000000
0.939234808702176	0.800000000000000	0.800000000000000	1.17003787522364	0.800000000000000
0.939609902475619	0.800000000000000	0.800000000000000	1.17307545933346	0.800000000000000
0.939984996249062	0.800000000000000	0.800000000000000	1.17609564419917	0.800000000000000
0.940360090022506	0.800000000000000	0.800000000000000	1.17909760637238	0.800000000000000
0.940735183795949	0.800000000000000	0.800000000000000	1.18208052196301	0.800000000000000
0.941110277569392	0.800000000000000	0.800000000000000	1.18504356700815	0.800000000000000
0.941485371342836	0.800000000000000	0.800000000000000	1.18798591784387	0.800000000000000
0.941860465116279	0.800000000000000	0.800000000000000	1.19090675147980	0.800000000000000
0.942235558889722	0.800000000000000	0.800000000000000	1.19380524597615	0.800000000000000
0.942610652663166	0.800000000000000	0.800000000000000	1.19668058082310	0.800000000000000
0.942985746436609	0.800000000000000	0.800000000000000	1.19953193732207	0.800000000000000
0.943360840210053	0.800000000000000	0.800000000000000	1.20235849896894	0.800000000000000
0.943735933983496	0.800000000000000	0.800000000000000	1.20515945183866	0.800000000000000
0.944111027756939	0.800000000000000	0.800000000000000	1.20793398497123	0.800000000000000
0.944486121530383	0.800000000000000	0.800000000000000	1.21068129075873	0.800000000000000
0.944861215303826	0.800000000000000	0.800000000000000	1.21340056533301	0.800000000000000
0.945236309077269	0.800000000000000	0.800000000000000	1.21609100895405	0.800000000000000
0.945611402850713	0.800000000000000	0.800000000000000	1.21875182639850	0.800000000000000
0.945986496624156	0.800000000000000	0.800000000000000	1.22138222734824	0.800000000000000
0.946361590397599	0.800000000000000	0.800000000000000	1.22398142677864	0.800000000000000
0.946736684171043	0.800000000000000	0.800000000000000	1.22654864534638	0.800000000000000
0.947111777944486	0.800000000000000	0.800000000000000	1.22908310977639	0.800000000000000
0.947486871717929	0.800000000000000	0.800000000000000	1.23158405324776	0.800000000000000
0.947861965491373	0.800000000000000	0.800000000000000	1.23405071577835	0.800000000000000
0.948237059264816	0.800000000000000	0.800000000000000	1.23648234460777	0.800000000000000
0.948612153038260	0.800000000000000	0.800000000000000	1.23887819457848	0.800000000000000
0.948987246811703	0.800000000000000	0.800000000000000	1.24123752851480	0.800000000000000
0.949362340585146	0.800000000000000	0.800000000000000	1.24355961759952	0.800000000000000
0.949737434358590	0.800000000000000	0.800000000000000	1.24584374174777	0.800000000000000
0.950112528132033	0.800000000000000	0.800000000000000	1.24808918997804	0.800000000000000
0.950487621905476	0.800000000000000	0.800000000000000	1.25029526077992	0.800000000000000
0.950862715678920	0.800000000000000	0.800000000000000	1.25246126247843	0.800000000000000
0.951237809452363	0.800000000000000	0.800000000000000	1.25458651359458	0.800000000000000
0.951612903225806	0.800000000000000	0.800000000000000	1.25667034320195	0.800000000000000
0.951987996999250	0.800000000000000	0.800000000000000	1.25871209127899	0.800000000000000
0.952363090772693	0.800000000000000	0.800000000000000	1.26071110905682	0.800000000000000
0.952738184546137	0.800000000000000	0.800000000000000	1.26266675936230	0.800000000000000
0.953113278319580	0.800000000000000	0.800000000000000	1.26457841695598	0.800000000000000
0.953488372093023	0.800000000000000	0.800000000000000	1.26644546886483	0.800000000000000
0.953863465866467	0.800000000000000	0.800000000000000	1.26826731470948	0.800000000000000
0.954238559639910	0.800000000000000	0.800000000000000	1.27004336702564	0.800000000000000
0.954613653413353	0.800000000000000	0.800000000000000	1.27177305157951	0.800000000000000
0.954988747186797	0.800000000000000	0.800000000000000	1.27345580767697	0.800000000000000
0.955363840960240	0.800000000000000	0.800000000000000	1.27509108846630	0.800000000000000
0.955738934733683	0.800000000000000	0.800000000000000	1.27667836123415	0.800000000000000
0.956114028507127	0.800000000000000	0.800000000000000	1.27821710769462	0.800000000000000
0.956489122280570	0.800000000000000	0.800000000000000	1.27970682427119	0.800000000000000
0.956864216054014	0.800000000000000	0.800000000000000	1.28114702237124	0.800000000000000
0.957239309827457	0.800000000000000	0.800000000000000	1.28253722865305	0.800000000000000
0.957614403600900	0.800000000000000	0.800000000000000	1.28387698528496	0.800000000000000
0.957989497374344	0.800000000000000	0.800000000000000	1.28516585019666	0.800000000000000
0.958364591147787	0.800000000000000	0.800000000000000	1.28640339732216	0.800000000000000
0.958739684921230	0.800000000000000	0.800000000000000	1.28758921683455	0.800000000000000
0.959114778694674	0.800000000000000	0.800000000000000	1.28872291537210	0.800000000000000
0.959489872468117	0.800000000000000	0.800000000000000	1.28980411625574	0.800000000000000
0.959864966241560	0.800000000000000	0.800000000000000	1.29083245969760	0.800000000000000
0.960240060015004	0.800000000000000	0.800000000000000	1.29180760300055	0.800000000000000
0.960615153788447	0.800000000000000	0.800000000000000	1.29272922074848	0.800000000000000
0.960990247561890	0.800000000000000	0.800000000000000	1.29359700498733	0.800000000000000
0.961365341335334	0.800000000000000	0.800000000000000	1.29441066539651	0.800000000000000
0.961740435108777	0.800000000000000	0.800000000000000	1.29516992945084	0.800000000000000
0.962115528882221	0.800000000000000	0.800000000000000	1.29587454257263	0.800000000000000
0.962490622655664	0.800000000000000	0.800000000000000	1.29652426827393	0.800000000000000
0.962865716429107	0.800000000000000	0.800000000000000	1.29711888828885	0.800000000000000
0.963240810202551	0.800000000000000	0.800000000000000	1.29765820269571	0.800000000000000
0.963615903975994	0.800000000000000	0.800000000000000	1.29814203002910	0.800000000000000
0.963990997749437	0.800000000000000	0.800000000000000	1.29857020738163	0.800000000000000
0.964366091522881	0.800000000000000	0.800000000000000	1.29894259049533	0.800000000000000
0.964741185296324	0.800000000000000	0.800000000000000	1.29925905384268	0.800000000000000
0.965116279069767	0.800000000000000	0.800000000000000	1.29951949069710	0.800000000000000
0.965491372843211	0.800000000000000	0.800000000000000	1.29972381319296	0.800000000000000
0.965866466616654	0.800000000000000	0.800000000000000	1.29987195237499	0.800000000000000
0.966241560390098	0.800000000000000	0.800000000000000	1.29996385823701	0.800000000000000
0.966616654163541	0.800000000000000	0.800000000000000	1.29999949975016	0.800000000000000
0.966991747936984	0.800000000000000	0.800000000000000	1.29997886488024	0.800000000000000
0.967366841710428	0.800000000000000	0.800000000000000	1.29990196059460	0.800000000000000
0.967741935483871	0.800000000000000	0.800000000000000	1.29976881285813	0.800000000000000
0.968117029257314	0.800000000000000	0.800000000000000	1.29957946661868	0.800000000000000
0.968492123030758	0.800000000000000	0.800000000000000	1.29933398578180	0.800000000000000
0.968867216804201	0.800000000000000	0.800000000000000	1.29903245317474	0.800000000000000
0.969242310577644	0.800000000000000	0.800000000000000	1.29867497049993	0.800000000000000
0.969617404351088	0.800000000000000	0.800000000000000	1.29826165827777	0.800000000000000
0.969992498124531	0.800000000000000	0.800000000000000	1.29779265577893	0.800000000000000
0.970367591897975	0.800000000000000	0.800000000000000	1.29726812094612	0.800000000000000
0.970742685671418	0.800000000000000	0.800000000000000	1.29668823030548	0.800000000000000
0.971117779444861	0.800000000000000	0.800000000000000	1.29605317886754	0.800000000000000
0.971492873218305	0.800000000000000	0.800000000000000	1.29536318001794	0.800000000000000
0.971867966991748	0.800000000000000	0.800000000000000	1.29461846539793	0.800000000000000
0.972243060765191	0.800000000000000	0.800000000000000	1.29381928477477	0.800000000000000
0.972618154538635	0.800000000000000	0.800000000000000	1.29296590590212	0.800000000000000
0.972993248312078	0.800000000000000	0.800000000000000	1.29205861437053	0.800000000000000
0.973368342085521	0.800000000000000	0.800000000000000	1.29109771344820	0.800000000000000
0.973743435858965	0.800000000000000	0.800000000000000	1.29008352391198	0.800000000000000
0.974118529632408	0.800000000000000	0.800000000000000	1.28901638386897	0.800000000000000
0.974493623405851	0.800000000000000	0.800000000000000	1.28789664856863	0.800000000000000
0.974868717179295	0.800000000000000	0.800000000000000	1.28672469020574	0.800000000000000
0.975243810952738	0.800000000000000	0.800000000000000	1.28550089771421	0.800000000000000
0.975618904726182	0.800000000000000	0.800000000000000	1.28422567655199	0.800000000000000
0.975993998499625	0.800000000000000	0.800000000000000	1.28289944847725	0.800000000000000
0.976369092273068	0.800000000000000	0.800000000000000	1.28152265131592	0.800000000000000
0.976744186046512	0.800000000000000	0.800000000000000	1.28009573872085	0.800000000000000
0.977119279819955	0.800000000000000	0.800000000000000	1.27861917992275	0.800000000000000
0.977494373593398	0.800000000000000	0.800000000000000	1.27709345947313	0.800000000000000
0.977869467366842	0.800000000000000	0.800000000000000	1.27551907697935	0.800000000000000
0.978244561140285	0.800000000000000	0.800000000000000	1.27389654683206	0.800000000000000
0.978619654913728	0.800000000000000	0.800000000000000	1.27222639792527	0.800000000000000
0.978994748687172	0.800000000000000	0.800000000000000	1.27050917336913	0.800000000000000
0.979369842460615	0.800000000000000	0.800000000000000	1.26874543019577	0.800000000000000
0.979744936234058	0.800000000000000	0.800000000000000	1.26693573905837	0.800000000000000
0.980120030007502	0.800000000000000	0.800000000000000	1.26508068392370	0.800000000000000
0.980495123780945	0.800000000000000	0.800000000000000	1.26318086175828	0.800000000000000
0.980870217554389	0.800000000000000	0.800000000000000	1.26123688220859	0.800000000000000
0.981245311327832	0.800000000000000	0.800000000000000	1.25924936727534	0.800000000000000
0.981620405101275	0.800000000000000	0.800000000000000	1.25721895098220	0.800000000000000
0.981995498874719	0.800000000000000	0.800000000000000	1.25514627903918	0.800000000000000
0.982370592648162	0.800000000000000	0.800000000000000	1.25303200850094	0.800000000000000
0.982745686421605	0.800000000000000	0.800000000000000	1.25087680742020	0.800000000000000
0.983120780195049	0.800000000000000	0.800000000000000	1.24868135449662	0.800000000000000
0.983495873968492	0.800000000000000	0.800000000000000	1.24644633872135	0.800000000000000
0.983870967741936	0.800000000000000	0.800000000000000	1.24417245901749	0.800000000000000
0.984246061515379	0.800000000000000	0.800000000000000	1.24186042387674	0.800000000000000
0.984621155288822	0.800000000000000	0.800000000000000	1.23951095099255	0.800000000000000
0.984996249062266	0.800000000000000	0.800000000000000	1.23712476688997	0.800000000000000
0.985371342835709	0.800000000000000	0.800000000000000	1.23470260655246	0.800000000000000
0.985746436609152	0.800000000000000	0.800000000000000	1.23224521304601	0.800000000000000
0.986121530382596	0.800000000000000	0.800000000000000	1.22975333714078	0.800000000000000
0.986496624156039	0.800000000000000	0.800000000000000	1.22722773693050	0.800000000000000
0.986871717929482	0.800000000000000	0.800000000000000	1.22466917744993	0.800000000000000
0.987246811702926	0.800000000000000	0.800000000000000	1.22207843029072	0.800000000000000
0.987621905476369	0.800000000000000	0.800000000000000	1.21945627321579	0.800000000000000
0.987996999249812	0.800000000000000	0.800000000000000	1.21680348977264	0.800000000000000
0.988372093023256	0.800000000000000	0.800000000000000	1.21412086890574	0.800000000000000
0.988747186796699	0.800000000000000	0.800000000000000	1.21140920456837	0.800000000000000
0.989122280570143	0.800000000000000	0.800000000000000	1.20866929533410	0.800000000000000
0.989497374343586	0.800000000000000	0.800000000000000	1.20590194400822	0.800000000000000
0.989872468117029	0.800000000000000	0.800000000000000	1.20310795723933	0.800000000000000
0.990247561890473	0.800000000000000	0.800000000000000	1.20028814513141	0.800000000000000
0.990622655663916	0.800000000000000	0.800000000000000	1.19744332085662	0.800000000000000
0.990997749437359	0.800000000000000	0.800000000000000	1.19457430026901	0.800000000000000
0.991372843210803	0.800000000000000	0.800000000000000	1.19168190151947	0.800000000000000
0.991747936984246	0.800000000000000	0.800000000000000	1.18876694467222	0.800000000000000
0.992123030757689	0.800000000000000	0.800000000000000	1.18583025132288	0.800000000000000
0.992498124531133	0.800000000000000	0.800000000000000	1.18287264421864	0.800000000000000
0.992873218304576	0.800000000000000	0.800000000000000	1.17989494688054	0.800000000000000
0.993248312078019	0.800000000000000	0.800000000000000	1.17689798322825	0.800000000000000
0.993623405851463	0.800000000000000	0.800000000000000	1.17388257720745	0.800000000000000
0.993998499624906	0.800000000000000	0.800000000000000	1.17084955242021	0.800000000000000
0.994373593398350	0.800000000000000	0.800000000000000	1.16779973175842	0.800000000000000
0.994748687171793	0.800000000000000	0.800000000000000	1.16473393704061	0.800000000000000
0.995123780945236	0.800000000000000	0.800000000000000	1.16165298865232	0.800000000000000
0.995498874718680	0.800000000000000	0.800000000000000	1.15855770519027	0.800000000000000
0.995873968492123	0.800000000000000	0.800000000000000	1.15544890311050	0.800000000000000
0.996249062265566	0.800000000000000	0.800000000000000	1.15232739638071	0.800000000000000
0.996624156039010	0.800000000000000	0.800000000000000	1.14919399613698	0.800000000000000
0.996999249812453	0.800000000000000	0.800000000000000	1.14604951034510	0.800000000000000
0.997374343585897	0.800000000000000	0.800000000000000	1.14289474346661	0.800000000000000
0.997749437359340	0.800000000000000	0.800000000000000	1.13973049612988	0.800000000000000
0.998124531132783	0.800000000000000	0.800000000000000	1.13655756480621	0.800000000000000
0.998499624906227	0.800000000000000	0.800000000000000	1.13337674149134	0.800000000000000
0.998874718679670	0.800000000000000	0.800000000000000	1.13018881339231	0.800000000000000
0.999249812453113	0.800000000000000	0.800000000000000	1.12699456262008	0.800000000000000
0.999624906226557	0.800000000000000	0.800000000000000	1.12379476588778	0.800000000000000
1	0.800000000000000	0.800000000000000	1.12059019421498	0.800000000000000
1.00037509377344	0.800000000000000	0.800000000000000	1.11738161263801	0.800000000000000
1.00075018754689	0.800000000000000	0.800000000000000	1.11416977992647	0.800000000000000
1.00112528132033	0.800000000000000	0.800000000000000	1.11095544830605	0.800000000000000
1.00150037509377	0.800000000000000	0.800000000000000	1.10773936318784	0.800000000000000
1.00187546886722	0.800000000000000	0.800000000000000	1.10452226290420	0.800000000000000
1.00225056264066	0.800000000000000	0.800000000000000	1.10130487845129	0.800000000000000
1.00262565641410	0.800000000000000	0.800000000000000	1.09808793323840	0.800000000000000
1.00300075018755	0.800000000000000	0.800000000000000	1.09487214284418	0.800000000000000
1.00337584396099	0.800000000000000	0.800000000000000	1.09165821477979	0.800000000000000
1.00375093773443	0.800000000000000	0.800000000000000	1.08844684825913	0.800000000000000
1.00412603150788	0.800000000000000	0.800000000000000	1.08523873397629	0.800000000000000
1.00450112528132	0.800000000000000	0.800000000000000	1.08203455389002	0.800000000000000
1.00487621905476	0.800000000000000	0.800000000000000	1.07883498101566	0.800000000000000
1.00525131282821	0.800000000000000	0.800000000000000	1.07564067922429	0.800000000000001
1.00562640660165	0.800000000000000	0.800000000000000	1.07245230304932	0.800000000000001
1.00600150037509	0.800000000000000	0.800000000000000	1.06927049750047	0.800000000000001
1.00637659414854	0.800000000000000	0.800000000000000	1.06609589788521	0.800000000000001
1.00675168792198	0.800000000000000	0.800000000000000	1.06292912963779	0.800000000000001
1.00712678169542	0.800000000000000	0.800000000000000	1.05977080815567	0.800000000000001
1.00750187546887	0.800000000000000	0.800000000000000	1.05662153864362	0.800000000000001
1.00787696924231	0.800000000000000	0.800000000000000	1.05348191596533	0.800000000000001
1.00825206301575	0.800000000000000	0.800000000000000	1.05035252450256	0.800000000000001
1.00862715678920	0.800000000000000	0.800000000000000	1.04723393802196	0.800000000000001
1.00900225056264	0.800000000000000	0.800000000000000	1.04412671954935	0.800000000000001
1.00937734433608	0.800000000000000	0.800000000000000	1.04103142125170	0.800000000000001
1.00975243810953	0.800000000000000	0.800000000000000	1.03794858432652	0.800000000000001
1.01012753188297	0.800000000000000	0.800000000000000	1.03487873889888	0.800000000000001
1.01050262565641	0.800000000000000	0.800000000000000	1.03182240392588	0.800000000000001
1.01087771942986	0.800000000000000	0.800000000000000	1.02878008710864	0.800000000000002
1.01125281320330	0.800000000000000	0.800000000000000	1.02575228481165	0.800000000000002
1.01162790697674	0.800000000000000	0.800000000000000	1.02273948198956	0.800000000000002
1.01200300075019	0.800000000000000	0.800000000000000	1.01974215212134	0.800000000000002
1.01237809452363	0.800000000000000	0.800000000000000	1.01676075715165	0.800000000000002
1.01275318829707	0.800000000000000	0.800000000000000	1.01379574743955	0.800000000000002
1.01312828207052	0.800000000000000	0.800000000000000	1.01084756171423	0.800000000000003
1.01350337584396	0.800000000000000	0.800000000000000	1.00791662703800	0.800000000000003
1.01387846961740	0.800000000000000	0.800000000000000	1.00500335877623	0.800000000000003
1.01425356339085	0.800000000000000	0.800000000000000	1.00210816057421	0.800000000000003
1.01462865716429	0.800000000000000	0.800000000000000	0.999231424340959	0.800000000000004
1.01500375093773	0.800000000000000	0.800000000000000	0.996373530239775	0.800000000000004
1.01537884471118	0.800000000000000	0.800000000000000	0.993534846685480	0.800000000000004
1.01575393848462	0.800000000000000	0.800000000000000	0.990715730348288	0.800000000000005
1.01612903225806	0.800000000000000	0.800000000000000	0.987916526164166	0.800000000000005
1.01650412603151	0.800000000000000	0.800000000000000	0.985137567351595	0.800000000000006
1.01687921980495	0.800000000000000	0.800000000000000	0.982379175434646	0.800000000000006
1.01725431357839	0.800000000000000	0.800000000000000	0.979641660272238	0.800000000000007
1.01762940735184	0.800000000000000	0.800000000000000	0.976925320093484	0.800000000000007
1.01800450112528	0.800000000000000	0.800000000000000	0.974230441538988	0.800000000000008
1.01837959489872	0.800000000000000	0.800000000000000	0.971557299708011	0.800000000000008
1.01875468867217	0.800000000000000	0.800000000000000	0.968906158211363	0.800000000000009
1.01912978244561	0.800000000000000	0.800000000000000	0.966277269229890	0.800000000000010
1.01950487621905	0.800000000000000	0.800000000000000	0.963670873578448	0.800000000000011
1.01987996999250	0.800000000000000	0.800000000000000	0.961087200775238	0.800000000000012
1.02025506376594	0.800000000000000	0.800000000000000	0.958526469116362	0.800000000000013
1.02063015753938	0.800000000000000	0.800000000000000	0.955988885755467	0.800000000000014
1.02100525131283	0.800000000000000	0.800000000000000	0.953474646788346	0.800000000000015
1.02138034508627	0.800000000000000	0.800000000000000	0.950983937342375	0.800000000000016
1.02175543885972	0.800000000000000	0.800000000000000	0.948516931670619	0.800000000000018
1.02213053263316	0.800000000000000	0.800000000000000	0.946073793250503	0.800000000000019
1.02250562640660	0.800000000000000	0.800000000000000	0.943654674886874	0.800000000000021
1.02288072018005	0.800000000000000	0.800000000000000	0.941259718819344	0.800000000000023
1.02325581395349	0.800000000000000	0.800000000000000	0.938889056833743	0.800000000000025
1.02363090772693	0.800000000000000	0.800000000000000	0.936542810377572	0.800000000000027
1.02400600150038	0.800000000000000	0.800000000000000	0.934221090679271	0.800000000000029
1.02438109527382	0.800000000000000	0.800000000000000	0.931923998871207	0.800000000000032
1.02475618904726	0.800000000000000	0.800000000000000	0.929651626116184	0.800000000000035
1.02513128282071	0.800000000000000	0.800000000000000	0.927404053737379	0.800000000000038
1.02550637659415	0.800000000000000	0.800000000000000	0.925181353351523	0.800000000000041
1.02588147036759	0.800000000000000	0.800000000000000	0.922983587005202	0.800000000000044
1.02625656414104	0.800000000000000	0.800000000000000	0.920810807314123	0.800000000000048
1.02663165791448	0.800000000000000	0.800000000000000	0.918663057605204	0.800000000000052
1.02700675168792	0.800000000000000	0.800000000000000	0.916540372061342	0.800000000000057
1.02738184546137	0.800000000000000	0.800000000000000	0.914442775868720	0.800000000000061
1.02775693923481	0.800000000000000	0.800000000000000	0.912370285366497	0.800000000000067
1.02813203300825	0.800000000000000	0.800000000000000	0.910322908198748	0.800000000000072
1.02850712678170	0.800000000000000	0.800000000000000	0.908300643468512	0.800000000000078
1.02888222055514	0.800000000000000	0.800000000000000	0.906303481893809	0.800000000000085
1.02925731432858	0.800000000000000	0.800000000000000	0.904331405965467	0.800000000000092
1.02963240810203	0.800000000000000	0.800000000000000	0.902384390106646	0.800000000000100
1.03000750187547	0.800000000000000	0.800000000000000	0.900462400833907	0.800000000000109
1.03038259564891	0.800000000000000	0.800000000000000	0.898565396919691	0.800000000000118
1.03075768942236	0.800000000000000	0.800000000000000	0.896693329556073	0.800000000000128
1.03113278319580	0.800000000000000	0.800000000000000	0.894846142519658	0.800000000000138
1.03150787696924	0.800000000000000	0.800000000000000	0.893023772337489	0.800000000000150
1.03188297074269	0.800000000000000	0.800000000000000	0.891226148453839	0.800000000000163
1.03225806451613	0.800000000000000	0.800000000000000	0.889453193397750	0.800000000000176
1.03263315828957	0.800000000000000	0.800000000000000	0.887704822951191	0.800000000000191
1.03300825206302	0.800000000000000	0.800000000000000	0.885980946317736	0.800000000000207
1.03338334583646	0.800000000000000	0.800000000000000	0.884281466291601	0.800000000000224
1.03375843960990	0.800000000000000	0.800000000000000	0.882606279426956	0.800000000000243
1.03413353338335	0.800000000000000	0.800000000000000	0.880955276207355	0.800000000000263
1.03450862715679	0.800000000000000	0.800000000000000	0.879328341215218	0.800000000000285
1.03488372093023	0.800000000000000	0.800000000000000	0.877725353301194	0.800000000000308
1.03525881470368	0.800000000000000	0.800000000000000	0.876146185753346	0.800000000000334
1.03563390847712	0.800000000000000	0.800000000000000	0.874590706466012	0.800000000000361
1.03600900225056	0.800000000000000	0.800000000000000	0.873058778108253	0.800000000000391
1.03638409602401	0.800000000000000	0.800000000000000	0.871550258291780	0.800000000000424
1.03675918979745	0.800000000000000	0.800000000000000	0.870064999738258	0.800000000000458
1.03713428357089	0.800000000000000	0.800000000000000	0.868602850445885	0.800000000000496
1.03750937734434	0.800000000000000	0.800000000000000	0.867163653855165	0.800000000000537
1.03788447111778	0.800000000000000	0.800000000000000	0.865747249013744	0.800000000000581
1.03825956489122	0.800000000000000	0.800000000000000	0.864353470740278	0.800000000000628
1.03863465866467	0.800000000000000	0.800000000000000	0.862982149787172	0.800000000000679
1.03900975243811	0.800000000000000	0.800000000000000	0.861633113002172	0.800000000000735
1.03938484621155	0.800000000000000	0.800000000000000	0.860306183488678	0.800000000000794
1.03975993998500	0.800000000000000	0.800000000000000	0.859001180764730	0.800000000000859
1.04013503375844	0.800000000000000	0.800000000000000	0.857717920920558	0.800000000000929
1.04051012753188	0.800000000000000	0.800000000000000	0.856456216774665	0.800000000001004
1.04088522130533	0.800000000000000	0.800000000000000	0.855215878028314	0.800000000001085
1.04126031507877	0.800000000000000	0.800000000000000	0.853996711418414	0.800000000001173
1.04163540885221	0.800000000000000	0.800000000000000	0.852798520868678	0.800000000001268
1.04201050262566	0.800000000000000	0.800000000000000	0.851621107639034	0.800000000001370
1.04238559639910	0.800000000000000	0.800000000000000	0.850464270473206	0.800000000001480
1.04276069017254	0.800000000000000	0.800000000000000	0.849327805744412	0.800000000001599
1.04313578394599	0.800000000000000	0.800000000000000	0.848211507599124	0.800000000001727
1.04351087771943	0.800000000000000	0.800000000000000	0.847115168098837	0.800000000001865
1.04388597149287	0.800000000000000	0.800000000000000	0.846038577359805	0.800000000002014
1.04426106526632	0.800000000000000	0.800000000000000	0.844981523690673	0.800000000002175
1.04463615903976	0.800000000000000	0.800000000000000	0.843943793727995	0.800000000002348
1.04501125281320	0.800000000000000	0.800000000000000	0.842925172569570	0.800000000002535
1.04538634658665	0.800000000000000	0.800000000000000	0.841925443905561	0.800000000002736
1.04576144036009	0.800000000000000	0.800000000000000	0.840944390147376	0.800000000002954
1.04613653413353	0.800000000000000	0.800000000000000	0.839981792554255	0.800000000003188
1.04651162790698	0.800000000000000	0.800000000000000	0.839037431357549	0.800000000003440
1.04688672168042	0.800000000000000	0.800000000000000	0.838111085882655	0.800000000003711
1.04726181545386	0.800000000000000	0.800000000000000	0.837202534668579	0.800000000004004
1.04763690922731	0.800000000000000	0.800000000000000	0.836311555585107	0.800000000004319
1.04801200300075	0.800000000000000	0.800000000000000	0.835437925947565	0.800000000004659
1.04838709677419	0.800000000000000	0.800000000000000	0.834581422629140	0.800000000005024
1.04876219054764	0.800000000000000	0.800000000000000	0.833741822170749	0.800000000005418
1.04913728432108	0.800000000000000	0.800000000000000	0.832918900888455	0.800000000005842
1.04951237809452	0.800000000000000	0.800000000000000	0.832112434978390	0.800000000006298
1.04988747186797	0.800000000000000	0.800000000000000	0.831322200619207	0.800000000006790
1.05026256564141	0.800000000000000	0.800000000000000	0.830547974072024	0.800000000007318
1.05063765941485	0.800000000000000	0.800000000000000	0.829789531777882	0.800000000007887
1.05101275318830	0.800000000000000	0.800000000000000	0.829046650452684	0.800000000008500
1.05138784696174	0.800000000000000	0.800000000000000	0.828319107179644	0.800000000009159
1.05176294073518	0.800000000000000	0.800000000000000	0.827606679499220	0.800000000009867
1.05213803450863	0.800000000000000	0.800000000000000	0.826909145496557	0.800000000010630
1.05251312828207	0.800000000000000	0.800000000000000	0.826226283886420	0.800000000011450
1.05288822205551	0.800000000000000	0.800000000000000	0.825557874095644	0.800000000012332
1.05326331582896	0.800000000000000	0.800000000000000	0.824903696343099	0.800000000013280
1.05363840960240	0.800000000000000	0.800000000000000	0.824263531717184	0.800000000014300
1.05401350337584	0.800000000000000	0.800000000000000	0.823637162250850	0.800000000015396
1.05438859714929	0.800000000000000	0.800000000000000	0.823024370994183	0.800000000016575
1.05476369092273	0.800000000000000	0.800000000000000	0.822424942084550	0.800000000017842
1.05513878469617	0.800000000000000	0.800000000000000	0.821838660814327	0.800000000019203
1.05551387846962	0.800000000000000	0.800000000000000	0.821265313696220	0.800000000020666
1.05588897224306	0.800000000000000	0.800000000000000	0.820704688526213	0.800000000022238
1.05626406601650	0.800000000000000	0.800000000000000	0.820156574444151	0.800000000023927
1.05663915978995	0.800000000000000	0.800000000000000	0.819620761991978	0.800000000025741
1.05701425356339	0.800000000000000	0.800000000000000	0.819097043169666	0.800000000027689
1.05738934733683	0.800000000000000	0.800000000000000	0.818585211488849	0.800000000029782
1.05776444111028	0.800000000000000	0.800000000000000	0.818085062024179	0.800000000032029
1.05813953488372	0.800000000000000	0.800000000000000	0.817596391462459	0.800000000034442
1.05851462865716	0.800000000000000	0.800000000000000	0.817118998149546	0.800000000037033
1.05888972243061	0.800000000000000	0.800000000000000	0.816652682135074	0.800000000039814
1.05926481620405	0.800000000000000	0.800000000000000	0.816197245215023	0.800000000042799
1.05963990997749	0.800000000000000	0.800000000000000	0.815752490972156	0.800000000046002
1.06001500375094	0.800000000000000	0.800000000000000	0.815318224814367	0.800000000049440
1.06039009752438	0.800000000000000	0.800000000000000	0.814894254010957	0.800000000053128
1.06076519129782	0.800000000000000	0.800000000000000	0.814480387726889	0.800000000057086
1.06114028507127	0.800000000000000	0.800000000000000	0.814076437055037	0.800000000061331
1.06151537884471	0.800000000000000	0.800000000000000	0.813682215046472	0.800000000065885
1.06189047261815	0.800000000000000	0.800000000000000	0.813297536738826	0.800000000070769
1.06226556639160	0.800000000000000	0.800000000000000	0.812922219182746	0.800000000076006
1.06264066016504	0.800000000000000	0.800000000000000	0.812556081466506	0.800000000081621
1.06301575393848	0.800000000000000	0.800000000000000	0.812198944738785	0.800000000087642
1.06339084771193	0.800000000000000	0.800000000000000	0.811850632229657	0.800000000094096
1.06376594148537	0.800000000000000	0.800000000000000	0.811510969269837	0.800000000101014
1.06414103525881	0.800000000000000	0.800000000000000	0.811179783308210	0.800000000108429
1.06451612903226	0.800000000000000	0.800000000000000	0.810856903927683	0.800000000116374
1.06489122280570	0.800000000000000	0.800000000000000	0.810542162859398	0.800000000124888
1.06526631657914	0.800000000000000	0.800000000000000	0.810235393995348	0.800000000134010
1.06564141035259	0.800000000000000	0.800000000000000	0.809936433399425	0.800000000143782
1.06601650412603	0.800000000000000	0.800000000000000	0.809645119316946	0.800000000154248
1.06639159789948	0.800000000000000	0.800000000000000	0.809361292182687	0.800000000165459
1.06676669167292	0.800000000000000	0.800000000000000	0.809084794627476	0.800000000177463
1.06714178544636	0.800000000000000	0.800000000000000	0.808815471483367	0.800000000190318
1.06751687921980	0.800000000000000	0.800000000000000	0.808553169787445	0.800000000204080
1.06789197299325	0.800000000000000	0.800000000000000	0.808297738784295	0.800000000218814
1.06826706676669	0.800000000000000	0.800000000000000	0.808049029927176	0.800000000234584
1.06864216054014	0.800000000000000	0.800000000000000	0.807806896877932	0.800000000251463
1.06901725431358	0.800000000000000	0.800000000000000	0.807571195505685	0.800000000269525
1.06939234808702	0.800000000000000	0.800000000000000	0.807341783884341	0.800000000288853
1.06976744186047	0.800000000000000	0.800000000000000	0.807118522288953	0.800000000309532
1.07014253563391	0.800000000000000	0.800000000000000	0.806901273190970	0.800000000331654
1.07051762940735	0.800000000000000	0.800000000000000	0.806689901252417	0.800000000355317
1.07089272318080	0.800000000000000	0.800000000000000	0.806484273319032	0.800000000380626
1.07126781695424	0.800000000000000	0.800000000000000	0.806284258412414	0.800000000407691
1.07164291072768	0.800000000000000	0.800000000000000	0.806089727721196	0.800000000436632
1.07201800450113	0.800000000000000	0.800000000000000	0.805900554591292	0.800000000467574
1.07239309827457	0.800000000000000	0.800000000000000	0.805716614515254	0.800000000500653
1.07276819204801	0.800000000000000	0.800000000000000	0.805537785120765	0.800000000536012
1.07314328582146	0.800000000000000	0.800000000000000	0.805363946158311	0.800000000573803
1.07351837959490	0.800000000000000	0.800000000000000	0.805194979488061	0.800000000614190
1.07389347336834	0.800000000000000	0.800000000000000	0.805030769065987	0.800000000657345
1.07426856714179	0.800000000000000	0.800000000000000	0.804871200929264	0.800000000703454
1.07464366091523	0.800000000000000	0.800000000000000	0.804716163180976	0.800000000752712
1.07501875468867	0.800000000000000	0.800000000000000	0.804565545974162	0.800000000805328
1.07539384846212	0.800000000000000	0.800000000000000	0.804419241495233	0.800000000861526
1.07576894223556	0.800000000000000	0.800000000000000	0.804277143946796	0.800000000921541
1.07614403600900	0.800000000000000	0.800000000000000	0.804139149529905	0.800000000985626
1.07651912978245	0.800000000000000	0.800000000000000	0.804005156425781	0.800000001054049
1.07689422355589	0.800000000000000	0.800000000000000	0.803875064777018	0.800000001127095
1.07726931732933	0.800000000000000	0.800000000000000	0.803748776668320	0.800000001205068
1.07764441110278	0.800000000000000	0.800000000000000	0.803626196106776	0.800000001288290
1.07801950487622	0.800000000000000	0.800000000000000	0.803507229001723	0.800000001377104
1.07839459864966	0.800000000000000	0.800000000000000	0.803391783144208	0.800000001471875
1.07876969242311	0.800000000000000	0.800000000000000	0.803279768186079	0.800000001572991
1.07914478619655	0.800000000000000	0.800000000000000	0.803171095618744	0.800000001680865
1.07951987996999	0.800000000000000	0.800000000000000	0.803065678751596	0.800000001795934
1.07989497374344	0.800000000000000	0.800000000000000	0.802963432690161	0.800000001918665
1.08027006751688	0.800000000000000	0.800000000000000	0.802864274313968	0.800000002049552
1.08064516129032	0.800000000000000	0.800000000000000	0.802768122254179	0.800000002189122
1.08102025506377	0.800000000000000	0.800000000000000	0.802674896870993	0.800000002337933
1.08139534883721	0.800000000000000	0.800000000000000	0.802584520230854	0.800000002496579
1.08177044261065	0.800000000000000	0.800000000000000	0.802496916083481	0.800000002665690
1.08214553638410	0.800000000000000	0.800000000000000	0.802412009838740	0.800000002845935
1.08252063015754	0.800000000000000	0.800000000000000	0.802329728543383	0.800000003038027
1.08289572393098	0.800000000000000	0.800000000000000	0.802250000857667	0.800000003242718
1.08327081770443	0.800000000000000	0.800000000000000	0.802172757031882	0.800000003460812
1.08364591147787	0.800000000000000	0.800000000000000	0.802097928882799	0.800000003693158
1.08402100525131	0.800000000000000	0.800000000000000	0.802025449770057	0.800000003940660
1.08439609902476	0.800000000000000	0.800000000000000	0.801955254572513	0.800000004204275
1.08477119279820	0.800000000000000	0.800000000000000	0.801887279664563	0.800000004485020
1.08514628657164	0.800000000000000	0.800000000000000	0.801821462892461	0.800000004783973
1.08552138034509	0.800000000000000	0.800000000000000	0.801757743550640	0.800000005102279
1.08589647411853	0.800000000000000	0.800000000000000	0.801696062358062	0.800000005441152
1.08627156789197	0.800000000000000	0.800000000000000	0.801636361434602	0.800000005801878
1.08664666166542	0.800000000000000	0.800000000000000	0.801578584277491	0.800000006185822
1.08702175543886	0.800000000000000	0.800000000000000	0.801522675737815	0.800000006594432
1.08739684921230	0.800000000000000	0.800000000000000	0.801468581997110	0.800000007029241
1.08777194298575	0.800000000000000	0.800000000000000	0.801416250544030	0.800000007491877
1.08814703675919	0.800000000000000	0.800000000000000	0.801365630151139	0.800000007984063
1.08852213053263	0.800000000000000	0.800000000000000	0.801316670851806	0.800000008507626
1.08889722430608	0.800000000000000	0.800000000000000	0.801269323917231	0.800000009064502
1.08927231807952	0.800000000000000	0.800000000000000	0.801223541833616	0.800000009656742
1.08964741185296	0.800000000000000	0.800000000000000	0.801179278279473	0.800000010286518
1.09002250562641	0.800000000000000	0.800000000000000	0.801136488103098	0.800000010956133
1.09039759939985	0.800000000000000	0.800000000000000	0.801095127300212	0.800000011668024
1.09077269317329	0.800000000000000	0.800000000000000	0.801055152991777	0.800000012424773
1.09114778694674	0.800000000000000	0.800000000000000	0.801016523401994	0.800000013229113
1.09152288072018	0.800000000000000	0.800000000000000	0.800979197836495	0.800000014083937
1.09189797449362	0.800000000000000	0.800000000000000	0.800943136660740	0.800000014992311
1.09227306826707	0.800000000000000	0.800000000000000	0.800908301278611	0.800000015957475
1.09264816204051	0.800000000000000	0.800000000000000	0.800874654111229	0.800000016982863
1.09302325581395	0.800000000000000	0.800000000000000	0.800842158575982	0.800000018072105
1.09339834958740	0.800000000000000	0.800000000000000	0.800810779065786	0.800000019229045
1.09377344336084	0.800000000000000	0.800000000000000	0.800780480928572	0.800000020457746
1.09414853713428	0.800000000000000	0.800000000000000	0.800751230447010	0.800000021762510
1.09452363090773	0.800000000000000	0.800000000000000	0.800722994818473	0.800000023147884
1.09489872468117	0.800000000000000	0.800000000000000	0.800695742135248	0.800000024618678
1.09527381845461	0.800000000000000	0.800000000000000	0.800669441364993	0.800000026179977
1.09564891222806	0.800000000000000	0.800000000000000	0.800644062331446	0.800000027837160
1.09602400600150	0.800000000000000	0.800000000000000	0.800619575695395	0.800000029595911
1.09639909977494	0.800000000000000	0.800000000000000	0.800595952935894	0.800000031462238
1.09677419354839	0.800000000000000	0.800000000000000	0.800573166331759	0.800000033442492
1.09714928732183	0.800000000000000	0.800000000000000	0.800551188943309	0.800000035543383
1.09752438109527	0.800000000000000	0.800000000000000	0.800529994594381	0.800000037772003
1.09789947486872	0.800000000000000	0.800000000000000	0.800509557854616	0.800000040135842
1.09827456864216	0.800000000000000	0.800000000000000	0.800489854022007	0.800000042642815
1.09864966241560	0.800000000000000	0.800000000000000	0.800470859105716	0.800000045301280
1.09902475618905	0.800000000000000	0.800000000000000	0.800452549809171	0.800000048120063
1.09939984996249	0.800000000000000	0.800000000000000	0.800434903513425	0.800000051108488
1.09977494373593	0.800000000000000	0.800000000000000	0.800417898260792	0.800000054276394
1.10015003750938	0.800000000000000	0.800000000000000	0.800401512738755	0.800000057634172
1.10052513128282	0.800000000000000	0.800000000000000	0.800385726264145	0.800000061192789
1.10090022505626	0.800000000000000	0.800000000000000	0.800370518767595	0.800000064963820
1.10127531882971	0.800000000000000	0.800000000000000	0.800355870778261	0.800000068959481
1.10165041260315	0.800000000000000	0.800000000000000	0.800341763408818	0.800000073192659
1.10202550637659	0.800000000000000	0.800000000000000	0.800328178340729	0.800000077676954
1.10240060015004	0.800000000000000	0.800000000000000	0.800315097809777	0.800000082426710
1.10277569392348	0.800000000000000	0.800000000000000	0.800302504591869	0.800000087457057
1.10315078769692	0.800000000000000	0.800000000000000	0.800290381989106	0.800000092783953
1.10352588147037	0.800000000000000	0.800000000000000	0.800278713816126	0.800000098424224
1.10390097524381	0.800000000000000	0.800000000000000	0.800267484386697	0.800000104395613
1.10427606901725	0.800000000000000	0.800000000000000	0.800256678500585	0.800000110716823
1.10465116279070	0.800000000000000	0.800000000000000	0.800246281430674	0.800000117407569
1.10502625656414	0.800000000000000	0.800000000000000	0.800236278910356	0.800000124488632
1.10540135033758	0.800000000000000	0.800000000000000	0.800226657121163	0.800000131981911
1.10577644411103	0.800000000000000	0.800000000000000	0.800217402680661	0.800000139910480
1.10615153788447	0.800000000000000	0.800000000000000	0.800208502630600	0.800000148298651
1.10652663165791	0.800000000000000	0.800000000000000	0.800199944425306	0.800000157172032
1.10690172543136	0.800000000000000	0.800000000000000	0.800191715920322	0.800000166557601
1.10727681920480	0.800000000000000	0.800000000000000	0.800183805361297	0.800000176483765
1.10765191297824	0.800000000000000	0.800000000000000	0.800176201373112	0.800000186980442
1.10802700675169	0.800000000000000	0.800000000000000	0.800168892949249	0.800000198079131
1.10840210052513	0.800000000000000	0.800000000000000	0.800161869441394	0.800000209812993
1.10877719429857	0.800000000000000	0.800000000000000	0.800155120549272	0.800000222216935
1.10915228807202	0.800000000000000	0.800000000000000	0.800148636310717	0.800000235327697
1.10952738184546	0.800000000000000	0.800000000000000	0.800142407091963	0.800000249183943
1.10990247561890	0.800000000000000	0.800000000000000	0.800136423578166	0.800000263826357
1.11027756939235	0.800000000000000	0.800000000000000	0.800130676764142	0.800000279297741
1.11065266316579	0.800000000000000	0.800000000000000	0.800125157945324	0.800000295643126
1.11102775693923	0.800000000000000	0.800000000000000	0.800119858708935	0.800000312909871
1.11140285071268	0.800000000000000	0.800000000000000	0.800114770925375	0.800000331147789
1.11177794448612	0.800000000000000	0.800000000000000	0.800109886739809	0.800000350409259
1.11215303825956	0.800000000000000	0.800000000000000	0.800105198563966	0.800000370749356
1.11252813203301	0.800000000000000	0.800000000000000	0.800100699068142	0.800000392225977
1.11290322580645	0.800000000000000	0.800000000000000	0.800096381173393	0.800000414899985
1.11327831957990	0.800000000000000	0.800000000000000	0.800092238043930	0.800000438835348
1.11365341335334	0.800000000000000	0.800000000000000	0.800088263079706	0.800000464099289
1.11402850712678	0.800000000000000	0.800000000000000	0.800084449909185	0.800000490762445
1.11440360090023	0.800000000000000	0.800000000000000	0.800080792382308	0.800000518899028
1.11477869467367	0.800000000000000	0.800000000000000	0.800077284563624	0.800000548586998
1.11515378844711	0.800000000000000	0.800000000000000	0.800073920725618	0.800000579908241
1.11552888222056	0.800000000000000	0.800000000000000	0.800070695342201	0.800000612948757
1.11590397599400	0.800000000000000	0.800000000000000	0.800067603082377	0.800000647798852
1.11627906976744	0.800000000000000	0.800000000000000	0.800064638804078	0.800000684553345
1.11665416354089	0.800000000000000	0.800000000000000	0.800061797548165	0.800000723311778
1.11702925731433	0.800000000000000	0.800000000000000	0.800059074532590	0.800000764178641
1.11740435108777	0.800000000000000	0.800000000000000	0.800056465146718	0.800000807263599
1.11777944486122	0.800000000000000	0.800000000000000	0.800053964945801	0.800000852681739
1.11815453863466	0.800000000000000	0.800000000000000	0.800051569645611	0.800000900553819
1.11852963240810	0.800000000000000	0.800000000000000	0.800049275117218	0.800000951006532
1.11890472618155	0.800000000000000	0.800000000000000	0.800047077381910	0.800001004172780
1.11927981995499	0.800000000000000	0.800000000000000	0.800044972606266	0.800001060191961
1.11965491372843	0.800000000000000	0.800000000000000	0.800042957097359	0.800001119210270
1.12003000750188	0.800000000000000	0.800000000000000	0.800041027298103	0.800001181381005
1.12040510127532	0.800000000000000	0.800000000000000	0.800039179782729	0.800001246864897
1.12078019504876	0.800000000000000	0.800000000000000	0.800037411252392	0.800001315830444
1.12115528882221	0.800000000000000	0.800000000000000	0.800035718530909	0.800001388454268
1.12153038259565	0.800000000000000	0.800000000000000	0.800034098560621	0.800001464921479
1.12190547636909	0.800000000000000	0.800000000000000	0.800032548398372	0.800001545426059
1.12228057014254	0.800000000000000	0.800000000000000	0.800031065211612	0.800001630171262
1.12265566391598	0.800000000000000	0.800000000000000	0.800029646274617	0.800001719370028
1.12303075768942	0.800000000000000	0.800000000000000	0.800028288964818	0.800001813245417
1.12340585146287	0.800000000000000	0.800000000000000	0.800026990759243	0.800001912031058
1.12378094523631	0.800000000000000	0.800000000000000	0.800025749231068	0.800002015971620
1.12415603900975	0.800000000000000	0.800000000000000	0.800024562046270	0.800002125323297
1.12453113278320	0.800000000000000	0.800000000000000	0.800023426960389	0.800002240354321
1.12490622655664	0.800000000000000	0.800000000000000	0.800022341815380	0.800002361345487
1.12528132033008	0.800000000000000	0.800000000000000	0.800021304536573	0.800002488590702
1.12565641410353	0.800000000000000	0.800000000000000	0.800020313129724	0.800002622397564
1.12603150787697	0.800000000000000	0.800000000000000	0.800019365678152	0.800002763087950
1.12640660165041	0.800000000000000	0.800000000000000	0.800018460339979	0.800002910998639
1.12678169542386	0.800000000000000	0.800000000000000	0.800017595345447	0.800003066481954
1.12715678919730	0.800000000000000	0.800000000000000	0.800016768994327	0.800003229906435
1.12753188297074	0.800000000000000	0.800000000000000	0.800015979653405	0.800003401657527
1.12790697674419	0.800000000000000	0.800000000000000	0.800015225754056	0.800003582138313
1.12828207051763	0.800000000000000	0.800000000000000	0.800014505789892	0.800003771770256
1.12865716429107	0.800000000000000	0.800000000000000	0.800013818314489	0.800003970993987
1.12903225806452	0.800000000000000	0.800000000000000	0.800013161939184	0.800004180270111
1.12940735183796	0.800000000000000	0.800000000000000	0.800012535330951	0.800004400080053
1.12978244561140	0.800000000000000	0.800000000000000	0.800011937210344	0.800004630926929
1.13015753938485	0.800000000000000	0.800000000000000	0.800011366349506	0.800004873336455
1.13053263315829	0.800000000000000	0.800000000000000	0.800010821570251	0.800005127857895
1.13090772693173	0.800000000000000	0.800000000000000	0.800010301742200	0.800005395065033
1.13128282070518	0.800000000000000	0.800000000000000	0.800009805780995	0.800005675557190
1.13165791447862	0.800000000000000	0.800000000000000	0.800009332646557	0.800005969960281
1.13203300825206	0.800000000000000	0.800000000000000	0.800008881341414	0.800006278927908
1.13240810202551	0.800000000000000	0.800000000000000	0.800008450909084	0.800006603142491
1.13278319579895	0.800000000000000	0.800000000000000	0.800008040432514	0.800006943316447
1.13315828957239	0.800000000000000	0.800000000000000	0.800007649032569	0.800007300193408
1.13353338334584	0.800000000000000	0.800000000000000	0.800007275866579	0.800007674549489
1.13390847711928	0.800000000000000	0.800000000000000	0.800006920126931	0.800008067194597
1.13428357089272	0.800000000000000	0.800000000000000	0.800006581039716	0.800008478973789
1.13465866466617	0.800000000000000	0.800000000000000	0.800006257863423	0.800008910768681
1.13503375843961	0.800000000000000	0.800000000000000	0.800005949887671	0.800009363498908
1.13540885221305	0.800000000000000	0.800000000000000	0.800005656431997	0.800009838123636
1.13578394598650	0.800000000000000	0.800000000000000	0.800005376844681	0.800010335643125
1.13615903975994	0.800000000000000	0.800000000000000	0.800005110501615	0.800010857100354
1.13653413353338	0.800000000000000	0.800000000000000	0.800004856805210	0.800011403582695
1.13690922730683	0.800000000000000	0.800000000000000	0.800004615183349	0.800011976223657
1.13728432108027	0.800000000000000	0.800000000000000	0.800004385088370	0.800012576204679
1.13765941485371	0.800000000000000	0.800000000000000	0.800004165996091	0.800013204756996
1.13803450862716	0.800000000000000	0.800000000000000	0.800003957404868	0.800013863163565
1.13840960240060	0.800000000000000	0.800000000000000	0.800003758834694	0.800014552761055
1.13878469617404	0.800000000000000	0.800000000000000	0.800003569826320	0.800015274941913
1.13915978994749	0.800000000000000	0.800000000000000	0.800003389940419	0.800016031156492
1.13953488372093	0.800000000000000	0.800000000000000	0.800003218756775	0.800016822915258
1.13990997749437	0.800000000000000	0.800000000000000	0.800003055873507	0.800017651791066
1.14028507126782	0.800000000000000	0.800000000000000	0.800002900906316	0.800018519421522
1.14066016504126	0.800000000000000	0.800000000000000	0.800002753487766	0.800019427511412
1.14103525881470	0.800000000000000	0.800000000000000	0.800002613266591	0.800020377835220
1.14141035258815	0.800000000000000	0.800000000000000	0.800002479907025	0.800021372239727
1.14178544636159	0.800000000000000	0.800000000000000	0.800002353088161	0.800022412646697
1.14216054013503	0.800000000000000	0.800000000000000	0.800002232503335	0.800023501055645
1.14253563390848	0.800000000000000	0.800000000000000	0.800002117859528	0.800024639546709
1.14291072768192	0.800000000000000	0.800000000000000	0.800002008876801	0.800025830283598
1.14328582145536	0.800000000000000	0.800000000000000	0.800001905287741	0.800027075516643
1.14366091522881	0.800000000000000	0.800000000000000	0.800001806836937	0.800028377585953
1.14403600900225	0.800000000000000	0.800000000000000	0.800001713280472	0.800029738924657
1.14441110277569	0.800000000000000	0.800000000000000	0.800001624385435	0.800031162062256
1.14478619654914	0.800000000000000	0.800000000000000	0.800001539929455	0.800032649628086
1.14516129032258	0.800000000000000	0.800000000000000	0.800001459700252	0.800034204354878
1.14553638409602	0.800000000000000	0.800000000000000	0.800001383495202	0.800035829082435
1.14591147786947	0.800000000000000	0.800000000000000	0.800001311120926	0.800037526761425
1.14628657164291	0.800000000000000	0.800000000000000	0.800001242392892	0.800039300457282
1.14666166541635	0.800000000000000	0.800000000000000	0.800001177135032	0.800041153354237
1.14703675918980	0.800000000000000	0.800000000000000	0.800001115179375	0.800043088759462
1.14741185296324	0.800000000000000	0.800000000000000	0.800001056365697	0.800045110107341
1.14778694673668	0.800000000000000	0.800000000000000	0.800001000541183	0.800047220963876
1.14816204051013	0.800000000000000	0.800000000000000	0.800000947560101	0.800049425031213
1.14853713428357	0.800000000000000	0.800000000000000	0.800000897283495	0.800051726152309
1.14891222805701	0.800000000000000	0.800000000000000	0.800000849578886	0.800054128315734
1.14928732183046	0.800000000000000	0.800000000000000	0.800000804319984	0.800056635660614
1.14966241560390	0.800000000000000	0.800000000000000	0.800000761386417	0.800059252481713
1.15003750937734	0.800000000000000	0.800000000000000	0.800000720663470	0.800061983234669
1.15041260315079	0.800000000000000	0.800000000000000	0.800000682041828	0.800064832541371
1.15078769692423	0.800000000000000	0.800000000000000	0.800000645417338	0.800067805195495
1.15116279069767	0.800000000000000	0.800000000000000	0.800000610690780	0.800070906168193
1.15153788447112	0.800000000000000	0.800000000000000	0.800000577767644	0.800074140613938
1.15191297824456	0.800000000000000	0.800000000000000	0.800000546557914	0.800077513876539
1.15228807201800	0.800000000000000	0.800000000000000	0.800000516975873	0.800081031495315
1.15266316579145	0.800000000000000	0.800000000000000	0.800000488939902	0.800084699211439
1.15303825956489	0.800000000000000	0.800000000000000	0.800000462372295	0.800088522974458
1.15341335333833	0.800000000000000	0.800000000000000	0.800000437199085	0.800092508948983
1.15378844711178	0.800000000000000	0.800000000000000	0.800000413349867	0.800096663521561
1.15416354088522	0.800000000000000	0.800000000000000	0.800000390757639	0.800100993307730
1.15453863465866	0.800000000000000	0.800000000000000	0.800000369358647	0.800105505159256
1.15491372843211	0.800000000000000	0.800000000000000	0.800000349092228	0.800110206171560
1.15528882220555	0.800000000000000	0.800000000000000	0.800000329900678	0.800115103691341
1.15566391597899	0.800000000000000	0.800000000000000	0.800000311729105	0.800120205324388
1.15603900975244	0.800000000000000	0.800000000000000	0.800000294525305	0.800125518943598
1.15641410352588	0.800000000000000	0.800000000000000	0.800000278239635	0.800131052697184
1.15678919729932	0.800000000000000	0.800000000000000	0.800000262824891	0.800136815017107
1.15716429107277	0.800000000000000	0.800000000000000	0.800000248236196	0.800142814627696
1.15753938484621	0.800000000000000	0.800000000000000	0.800000234430891	0.800149060554497
1.15791447861966	0.800000000000000	0.800000000000000	0.800000221368432	0.800155562133325
1.15828957239310	0.800000000000000	0.800000000000000	0.800000209010284	0.800162329019541
1.15866466616654	0.800000000000000	0.800000000000000	0.800000197319833	0.800169371197548
1.15903975993999	0.800000000000000	0.800000000000000	0.800000186262292	0.800176698990510
1.15941485371343	0.800000000000000	0.800000000000000	0.800000175804611	0.800184323070305
1.15978994748687	0.800000000000000	0.800000000000000	0.800000165915400	0.800192254467697
1.16016504126032	0.800000000000000	0.800000000000000	0.800000156564845	0.800200504582754
1.16054013503376	0.800000000000000	0.800000000000000	0.800000147724634	0.800209085195493
1.16091522880720	0.800000000000000	0.800000000000000	0.800000139367886	0.800218008476771
1.16129032258065	0.800000000000000	0.800000000000000	0.800000131469079	0.800227286999410
1.16166541635409	0.800000000000000	0.800000000000000	0.800000124003985	0.800236933749578
1.16204051012753	0.800000000000000	0.800000000000000	0.800000116949612	0.800246962138402
1.16241560390098	0.800000000000000	0.800000000000000	0.800000110284136	0.800257386013848
1.16279069767442	0.800000000000000	0.800000000000000	0.800000103986849	0.800268219672840
1.16316579144786	0.800000000000000	0.800000000000000	0.800000098038106	0.800279477873636
1.16354088522131	0.800000000000000	0.800000000000000	0.800000092419268	0.800291175848468
1.16391597899475	0.800000000000000	0.800000000000000	0.800000087112656	0.800303329316431
1.16429107276819	0.800000000000000	0.800000000000000	0.800000082101501	0.800315954496639
1.16466616654164	0.800000000000000	0.800000000000000	0.800000077369905	0.800329068121640
1.16504126031508	0.800000000000000	0.800000000000000	0.800000072902789	0.800342687451100
1.16541635408852	0.800000000000000	0.800000000000000	0.800000068685860	0.800356830285744
1.16579144786197	0.800000000000000	0.800000000000000	0.800000064705568	0.800371514981579
1.16616654163541	0.800000000000000	0.800000000000000	0.800000060949071	0.800386760464367
1.16654163540885	0.800000000000000	0.800000000000000	0.800000057404196	0.800402586244384
1.16691672918230	0.800000000000000	0.800000000000000	0.800000054059411	0.800419012431440
1.16729182295574	0.800000000000000	0.800000000000000	0.800000050903787	0.800436059750173
1.16766691672918	0.800000000000000	0.800000000000000	0.800000047926973	0.800453749555616
1.16804201050263	0.800000000000000	0.800000000000000	0.800000045119161	0.800472103849036
1.16841710427607	0.800000000000000	0.800000000000000	0.800000042471065	0.800491145294042
1.16879219804951	0.800000000000000	0.800000000000000	0.800000039973890	0.800510897232971
1.16916729182296	0.800000000000000	0.800000000000000	0.800000037619306	0.800531383703542
1.16954238559640	0.800000000000000	0.800000000000000	0.800000035399430	0.800552629455782
1.16991747936984	0.800000000000000	0.800000000000000	0.800000033306798	0.800574659969225
1.17029257314329	0.800000000000000	0.800000000000000	0.800000031334344	0.800597501470379
1.17066766691673	0.800000000000000	0.800000000000000	0.800000029475382	0.800621180950464
1.17104276069017	0.800000000000000	0.800000000000000	0.800000027723586	0.800645726183412
1.17141785446362	0.800000000000000	0.800000000000000	0.800000026072969	0.800671165744139
1.17179294823706	0.800000000000000	0.800000000000000	0.800000024517867	0.800697529027074
1.17216804201050	0.800000000000000	0.800000000000000	0.800000023052923	0.800724846264956
1.17254313578395	0.800000000000000	0.800000000000000	0.800000021673069	0.800753148547883
1.17291822955739	0.800000000000000	0.800000000000000	0.800000020373515	0.800782467842617
1.17329332333083	0.800000000000000	0.800000000000000	0.800000019149729	0.800812837012148
1.17366841710428	0.800000000000000	0.800000000000000	0.800000017997427	0.800844289835494
1.17404351087772	0.800000000000000	0.800000000000000	0.800000016912559	0.800876861027760
1.17441860465116	0.800000000000000	0.800000000000000	0.800000015891296	0.800910586260424
1.17479369842461	0.800000000000000	0.800000000000000	0.800000014930023	0.800945502181867
1.17516879219805	0.800000000000000	0.800000000000000	0.800000014025318	0.800981646438131
1.17554388597149	0.800000000000000	0.800000000000000	0.800000013173952	0.801019057693899
1.17591897974494	0.800000000000000	0.800000000000000	0.800000012372873	0.801057775653699
1.17629407351838	0.800000000000000	0.800000000000000	0.800000011619199	0.801097841083319
1.17666916729182	0.800000000000000	0.800000000000000	0.800000010910205	0.801139295831427
1.17704426106527	0.800000000000000	0.800000000000000	0.800000010243320	0.801182182851391
1.17741935483871	0.800000000000000	0.800000000000000	0.800000009616116	0.801226546223293
1.17779444861215	0.800000000000000	0.800000000000000	0.800000009026300	0.801272431176124
1.17816954238560	0.800000000000000	0.800000000000000	0.800000008471708	0.801319884110157
1.17854463615904	0.800000000000000	0.800000000000000	0.800000007950295	0.801368952619483
1.17891972993248	0.800000000000000	0.800000000000000	0.800000007460135	0.801419685514713
1.17929482370593	0.800000000000000	0.800000000000000	0.800000006999407	0.801472132845813
1.17966991747937	0.800000000000000	0.800000000000000	0.800000006566393	0.801526345925096
1.18004501125281	0.800000000000000	0.800000000000000	0.800000006159475	0.801582377350323
1.18042010502626	0.800000000000000	0.800000000000000	0.800000005777122	0.801640281027930
1.18079519879970	0.800000000000000	0.800000000000000	0.800000005417895	0.801700112196356
1.18117029257314	0.800000000000000	0.800000000000000	0.800000005080433	0.801761927449465
1.18154538634659	0.800000000000000	0.800000000000000	0.800000004763454	0.801825784760041
1.18192048012003	0.800000000000000	0.800000000000000	0.800000004465749	0.801891743503356
1.18229557389347	0.800000000000000	0.800000000000000	0.800000004186179	0.801959864480785
1.18267066766692	0.800000000000000	0.800000000000000	0.800000003923669	0.802030209943463
1.18304576144036	0.800000000000000	0.800000000000000	0.800000003677207	0.802102843615958
1.18342085521380	0.800000000000000	0.800000000000000	0.800000003445839	0.802177830719959
1.18379594898725	0.800000000000000	0.800000000000000	0.800000003228665	0.802255237997947
1.18417104276069	0.800000000000000	0.800000000000000	0.800000003024837	0.802335133736852
1.18454613653413	0.800000000000000	0.800000000000000	0.800000002833558	0.802417587791653
1.18492123030758	0.800000000000000	0.800000000000000	0.800000002654077	0.802502671608931
1.18529632408102	0.800000000000000	0.800000000000000	0.800000002485684	0.802590458250333
1.18567141785446	0.800000000000000	0.800000000000000	0.800000002327713	0.802681022415948
1.18604651162791	0.800000000000000	0.800000000000000	0.800000002179536	0.802774440467557
1.18642160540135	0.800000000000000	0.800000000000000	0.800000002040562	0.802870790451752
1.18679669917479	0.800000000000000	0.800000000000000	0.800000001910235	0.802970152122896
1.18717179294824	0.800000000000000	0.800000000000000	0.800000001788030	0.803072606965904
1.18754688672168	0.800000000000000	0.800000000000000	0.800000001673455	0.803178238218820
1.18792198049512	0.800000000000000	0.800000000000000	0.800000001566045	0.803287130895173
1.18829707426857	0.800000000000000	0.800000000000000	0.800000001465364	0.803399371806093
1.18867216804201	0.800000000000000	0.800000000000000	0.800000001371002	0.803515049582142
1.18904726181545	0.800000000000000	0.800000000000000	0.800000001282572	0.803634254694867
1.18942235558890	0.800000000000000	0.800000000000000	0.800000001199710	0.803757079478023
1.18979744936234	0.800000000000000	0.800000000000000	0.800000001122076	0.803883618148455
1.19017254313578	0.800000000000000	0.800000000000000	0.800000001049347	0.804013966826609
1.19054763690923	0.800000000000000	0.800000000000000	0.800000000981222	0.804148223556649
1.19092273068267	0.800000000000000	0.800000000000000	0.800000000917416	0.804286488326142
1.19129782445611	0.800000000000000	0.800000000000000	0.800000000857663	0.804428863085302
1.19167291822956	0.800000000000000	0.800000000000000	0.800000000801711	0.804575451765740
1.19204801200300	0.800000000000000	0.800000000000000	0.800000000749326	0.804726360298717
1.19242310577644	0.800000000000000	0.800000000000000	0.800000000700284	0.804881696632851
1.19279819954989	0.800000000000000	0.800000000000000	0.800000000654379	0.805041570751258
1.19317329332333	0.800000000000000	0.800000000000000	0.800000000611413	0.805206094688092
1.19354838709677	0.800000000000000	0.800000000000000	0.800000000571205	0.805375382544457
1.19392348087022	0.800000000000000	0.800000000000000	0.800000000533581	0.805549550503654
1.19429857464366	0.800000000000000	0.800000000000000	0.800000000498379	0.805728716845736
1.19467366841710	0.800000000000000	0.800000000000000	0.800000000465446	0.805913001961339
1.19504876219055	0.800000000000000	0.800000000000000	0.800000000434642	0.806102528364747
1.19542385596399	0.800000000000000	0.800000000000000	0.800000000405830	0.806297420706167
1.19579894973743	0.800000000000000	0.800000000000000	0.800000000378885	0.806497805783184
1.19617404351088	0.800000000000000	0.800000000000000	0.800000000353690	0.806703812551339
1.19654913728432	0.800000000000000	0.800000000000000	0.800000000330132	0.806915572133829
1.19692423105776	0.800000000000000	0.800000000000000	0.800000000308110	0.807133217830260
1.19729932483121	0.800000000000000	0.800000000000000	0.800000000287524	0.807356885124445
1.19767441860465	0.800000000000000	0.800000000000000	0.800000000268283	0.807586711691192
1.19804951237809	0.800000000000000	0.800000000000000	0.800000000250301	0.807822837402055
1.19842460615154	0.800000000000000	0.800000000000000	0.800000000233499	0.808065404330013
1.19879969992498	0.800000000000000	0.800000000000000	0.800000000217800	0.808314556753032
1.19917479369842	0.800000000000000	0.800000000000000	0.800000000203133	0.808570441156479
1.19954988747187	0.800000000000000	0.800000000000000	0.800000000189433	0.808833206234350
1.19992498124531	0.800000000000000	0.800000000000000	0.800000000176637	0.809103002889279
1.20030007501875	0.800000000000000	0.800000000000000	0.800000000164687	0.809379984231274
1.20067516879220	0.800000000000000	0.800000000000000	0.800000000153528	0.809664305575161
1.20105026256564	0.800000000000000	0.800000000000000	0.800000000143109	0.809956124436694
1.20142535633908	0.800000000000000	0.800000000000000	0.800000000133382	0.810255600527281
1.20180045011253	0.800000000000000	0.800000000000000	0.800000000124302	0.810562895747300
1.20217554388597	0.800000000000000	0.800000000000000	0.800000000115828	0.810878174177964
1.20255063765941	0.800000000000000	0.800000000000000	0.800000000107918	0.811201602071700
1.20292573143286	0.800000000000000	0.800000000000000	0.800000000100538	0.811533347840989
1.20330082520630	0.800000000000000	0.800000000000000	0.800000000093652	0.811873582045653
1.20367591897974	0.800000000000000	0.800000000000000	0.800000000087228	0.812222477378531
1.20405101275319	0.800000000000000	0.800000000000000	0.800000000081235	0.812580208649514
1.20442610652663	0.800000000000000	0.800000000000000	0.800000000075645	0.812946952767905
1.20480120030008	0.800000000000000	0.800000000000000	0.800000000070432	0.813322888723059
1.20517629407352	0.800000000000000	0.800000000000000	0.800000000065571	0.813708197563273
1.20555138784696	0.800000000000000	0.800000000000000	0.800000000061039	0.814103062372885
1.20592648162041	0.800000000000000	0.800000000000000	0.800000000056813	0.814507668247546
1.20630157539385	0.800000000000000	0.800000000000000	0.800000000052874	0.814922202267634
1.20667666916729	0.800000000000000	0.800000000000000	0.800000000049203	0.815346853469766
1.20705176294074	0.800000000000000	0.800000000000000	0.800000000045781	0.815781812816383
1.20742685671418	0.800000000000000	0.800000000000000	0.800000000042593	0.816227273163364
1.20780195048762	0.800000000000000	0.800000000000000	0.800000000039622	0.816683429225644
1.20817704426107	0.800000000000000	0.800000000000000	0.800000000036854	0.817150477540792
1.20855213803451	0.800000000000000	0.800000000000000	0.800000000034276	0.817628616430536
1.20892723180795	0.800000000000000	0.800000000000000	0.800000000031874	0.818118045960172
1.20930232558140	0.800000000000000	0.800000000000000	0.800000000029638	0.818618967895863
1.20967741935484	0.800000000000000	0.800000000000000	0.800000000027555	0.819131585659768
1.21005251312828	0.800000000000000	0.800000000000000	0.800000000025616	0.819656104282986
1.21042760690173	0.800000000000000	0.800000000000000	0.800000000023810	0.820192730356287
1.21080270067517	0.800000000000000	0.800000000000000	0.800000000022130	0.820741671978592
1.21117779444861	0.800000000000000	0.800000000000000	0.800000000020565	0.821303138703197
1.21155288822206	0.800000000000000	0.800000000000000	0.800000000019109	0.821877341481684
1.21192798199550	0.800000000000000	0.800000000000000	0.800000000017754	0.822464492605534
1.21230307576894	0.800000000000000	0.800000000000000	0.800000000016494	0.823064805645378
1.21267816954239	0.800000000000000	0.800000000000000	0.800000000015321	0.823678495387902
1.21305326331583	0.800000000000000	0.800000000000000	0.800000000014230	0.824305777770358
1.21342835708927	0.800000000000000	0.800000000000000	0.800000000013215	0.824946869812676
1.21380345086272	0.800000000000000	0.800000000000000	0.800000000012271	0.825601989547160
1.21417854463616	0.800000000000000	0.800000000000000	0.800000000011393	0.826271355945744
1.21455363840960	0.800000000000000	0.800000000000000	0.800000000010577	0.826955188844798
1.21492873218305	0.800000000000000	0.800000000000000	0.800000000009818	0.827653708867471
1.21530382595649	0.800000000000000	0.800000000000000	0.800000000009113	0.828367137343566
1.21567891972993	0.800000000000000	0.800000000000000	0.800000000008457	0.829095696226923
1.21605401350338	0.800000000000000	0.800000000000000	0.800000000007848	0.829839608010312
1.21642910727682	0.800000000000000	0.800000000000000	0.800000000007282	0.830599095637834
1.21680420105026	0.800000000000000	0.800000000000000	0.800000000006756	0.831374382414811
1.21717929482371	0.800000000000000	0.800000000000000	0.800000000006267	0.832165691915183
1.21755438859715	0.800000000000000	0.800000000000000	0.800000000005813	0.832973247886386
1.21792948237059	0.800000000000000	0.800000000000000	0.800000000005391	0.833797274151740
1.21830457614404	0.800000000000000	0.800000000000000	0.800000000004999	0.834637994510331
1.21867966991748	0.800000000000000	0.800000000000000	0.800000000004635	0.835495632634400
1.21905476369092	0.800000000000000	0.800000000000000	0.800000000004297	0.836370411964245
1.21942985746437	0.800000000000000	0.800000000000000	0.800000000003984	0.837262555600649
1.21980495123781	0.800000000000000	0.800000000000000	0.800000000003692	0.838172286194847
1.22018004501125	0.800000000000000	0.800000000000000	0.800000000003422	0.839099825836031
1.22055513878470	0.800000000000000	0.800000000000000	0.800000000003171	0.840045395936443
1.22093023255814	0.800000000000000	0.800000000000000	0.800000000002939	0.841009217114035
1.22130532633158	0.800000000000000	0.800000000000000	0.800000000002723	0.841991509072749
1.22168042010503	0.800000000000000	0.800000000000000	0.800000000002522	0.842992490480426
1.22205551387847	0.800000000000000	0.800000000000000	0.800000000002336	0.844012378844372
1.22243060765191	0.800000000000000	0.800000000000000	0.800000000002164	0.845051390384615
1.22280570142536	0.800000000000000	0.800000000000000	0.800000000002004	0.846109739904879
1.22318079519880	0.800000000000000	0.800000000000000	0.800000000001855	0.847187640661308
1.22355588897224	0.800000000000000	0.800000000000000	0.800000000001718	0.848285304228988
1.22393098274569	0.800000000000000	0.800000000000000	0.800000000001590	0.849402940366291
1.22430607651913	0.800000000000000	0.800000000000000	0.800000000001472	0.850540756877091
1.22468117029257	0.800000000000000	0.800000000000000	0.800000000001363	0.851698959470900
1.22505626406602	0.800000000000000	0.800000000000000	0.800000000001261	0.852877751620961
1.22543135783946	0.800000000000000	0.800000000000000	0.800000000001167	0.854077334420356
1.22580645161290	0.800000000000000	0.800000000000000	0.800000000001080	0.855297906436185
1.22618154538635	0.800000000000000	0.800000000000000	0.800000000000999	0.856539663561854
1.22655663915979	0.800000000000000	0.800000000000000	0.800000000000924	0.857802798867556
1.22693173293323	0.800000000000000	0.800000000000000	0.800000000000855	0.859087502448982
1.22730682670668	0.800000000000000	0.800000000000000	0.800000000000790	0.860393961274343
1.22768192048012	0.800000000000000	0.800000000000000	0.800000000000731	0.861722359029757
1.22805701425356	0.800000000000000	0.800000000000000	0.800000000000676	0.863072875963081
1.22843210802701	0.800000000000000	0.800000000000000	0.800000000000625	0.864445688726250
1.22880720180045	0.800000000000000	0.800000000000000	0.800000000000578	0.865840970216213
1.22918229557389	0.800000000000000	0.800000000000000	0.800000000000534	0.867258889414519
1.22955738934734	0.800000000000000	0.800000000000000	0.800000000000493	0.868699611225657
1.22993248312078	0.800000000000000	0.800000000000000	0.800000000000456	0.870163296314231
1.23030757689422	0.800000000000000	0.800000000000000	0.800000000000421	0.871650100941034
1.23068267066767	0.800000000000000	0.800000000000000	0.800000000000389	0.873160176798134
1.23105776444111	0.800000000000000	0.800000000000000	0.800000000000360	0.874693670843054
1.23143285821455	0.800000000000000	0.800000000000000	0.800000000000332	0.876250725132138
1.23180795198800	0.800000000000000	0.800000000000000	0.800000000000307	0.877831476653207
1.23218304576144	0.800000000000000	0.800000000000000	0.800000000000283	0.879436057157584
1.23255813953488	0.800000000000000	0.800000000000000	0.800000000000262	0.881064592991627
1.23293323330833	0.800000000000000	0.800000000000000	0.800000000000241	0.882717204927831
1.23330832708177	0.800000000000000	0.800000000000000	0.800000000000223	0.884394007995644
1.23368342085521	0.800000000000000	0.800000000000000	0.800000000000206	0.886095111312071
1.23405851462866	0.800000000000000	0.800000000000000	0.800000000000190	0.887820617912213
1.23443360840210	0.800000000000000	0.800000000000000	0.800000000000175	0.889570624579829
1.23480870217554	0.800000000000000	0.800000000000000	0.800000000000162	0.891345221678040
1.23518379594899	0.800000000000000	0.800000000000000	0.800000000000149	0.893144492980313
1.23555888972243	0.800000000000000	0.800000000000000	0.800000000000138	0.894968515501817
1.23593398349587	0.800000000000000	0.800000000000000	0.800000000000127	0.896817359331302
1.23630907726932	0.800000000000000	0.800000000000000	0.800000000000117	0.898691087463597
1.23668417104276	0.800000000000000	0.800000000000000	0.800000000000108	0.900589755632885
1.23705926481620	0.800000000000000	0.800000000000000	0.800000000000100	0.902513412146851
1.23743435858965	0.800000000000000	0.800000000000000	0.800000000000092	0.904462097721862
1.23780945236309	0.800000000000000	0.800000000000000	0.800000000000085	0.906435845319288
1.23818454613653	0.800000000000000	0.800000000000000	0.800000000000078	0.908434679983122
1.23855963990998	0.800000000000000	0.800000000000000	0.800000000000072	0.910458618678998
1.23893473368342	0.800000000000000	0.800000000000000	0.800000000000066	0.912507670134789
1.23930982745686	0.800000000000000	0.800000000000000	0.800000000000061	0.914581834682885
1.23968492123031	0.800000000000000	0.800000000000000	0.800000000000056	0.916681104104308
1.24006001500375	0.800000000000000	0.800000000000000	0.800000000000052	0.918805461474800
1.24043510877719	0.800000000000000	0.800000000000000	0.800000000000048	0.920954881013032
1.24081020255064	0.800000000000000	0.800000000000000	0.800000000000044	0.923129327931058
1.24118529632408	0.800000000000000	0.800000000000000	0.800000000000041	0.925328758287182
1.24156039009752	0.800000000000000	0.800000000000000	0.800000000000037	0.927553118841363
1.24193548387097	0.800000000000000	0.800000000000000	0.800000000000034	0.929802346913307
1.24231057764441	0.800000000000000	0.800000000000000	0.800000000000032	0.932076370243393
1.24268567141785	0.800000000000000	0.800000000000000	0.800000000000029	0.934375106856575
1.24306076519130	0.800000000000000	0.800000000000000	0.800000000000027	0.936698464929418
1.24343585896474	0.800000000000000	0.800000000000000	0.800000000000025	0.939046342660384
1.24381095273818	0.800000000000000	0.800000000000000	0.800000000000023	0.941418628143544
1.24418604651163	0.800000000000000	0.800000000000000	0.800000000000021	0.943815199245846
1.24456114028507	0.800000000000000	0.800000000000000	0.800000000000019	0.946235923488088
1.24493623405851	0.800000000000000	0.800000000000000	0.800000000000018	0.948680657929735
1.24531132783196	0.800000000000000	0.800000000000000	0.800000000000016	0.951149249057725
1.24568642160540	0.800000000000000	0.800000000000000	0.800000000000015	0.953641532679417
1.24606151537884	0.800000000000000	0.800000000000000	0.800000000000014	0.956157333819810
1.24643660915229	0.800000000000000	0.800000000000000	0.800000000000013	0.958696466623181
1.24681170292573	0.800000000000000	0.800000000000000	0.800000000000012	0.961258734259273
1.24718679669917	0.800000000000000	0.800000000000000	0.800000000000011	0.963843928834186
1.24756189047262	0.800000000000000	0.800000000000000	0.800000000000010	0.966451831306104
1.24793698424606	0.800000000000000	0.800000000000000	0.800000000000009	0.969082211405976
1.24831207801951	0.800000000000000	0.800000000000000	0.800000000000008	0.971734827563310
1.24868717179295	0.800000000000000	0.800000000000000	0.800000000000008	0.974409426837193
1.24906226556639	0.800000000000000	0.800000000000000	0.800000000000007	0.977105744852682
1.24943735933984	0.800000000000000	0.800000000000000	0.800000000000007	0.979823505742671
1.24981245311328	0.800000000000000	0.800000000000000	0.800000000000006	0.982562422095391
1.25018754688672	0.800000000000000	0.800000000000000	0.800000000000006	0.985322194907630
1.25056264066017	0.800000000000000	0.800000000000000	0.800000000000005	0.988102513543828
1.25093773443361	0.800000000000000	0.800000000000000	0.800000000000005	0.990903055701125
1.25131282820705	0.800000000000000	0.800000000000000	0.800000000000004	0.993723487380524
1.25168792198050	0.800000000000000	0.800000000000000	0.800000000000004	0.996563462864224
1.25206301575394	0.800000000000000	0.800000000000000	0.800000000000004	0.999422624699294
1.25243810952738	0.800000000000000	0.800000000000000	0.800000000000003	1.00230060368772
1.25281320330083	0.800000000000000	0.800000000000000	0.800000000000003	1.00519701888301
1.25318829707427	0.800000000000000	0.800000000000000	0.800000000000003	1.00811147759334
1.25356339084771	0.800000000000000	0.800000000000000	0.800000000000003	1.01104357539151
1.25393848462116	0.800000000000000	0.800000000000000	0.800000000000002	1.01399289613156
1.25431357839460	0.800000000000000	0.800000000000000	0.800000000000002	1.01695901197239
1.25468867216804	0.800000000000000	0.800000000000000	0.800000000000002	1.01994148340822
1.25506376594149	0.800000000000000	0.800000000000000	0.800000000000002	1.02293985930619
1.25543885971493	0.800000000000000	0.800000000000000	0.800000000000002	1.02595367695100
1.25581395348837	0.800000000000000	0.800000000000000	0.800000000000002	1.02898246209674
1.25618904726182	0.800000000000000	0.800000000000000	0.800000000000001	1.03202572902596
1.25656414103526	0.800000000000000	0.800000000000000	0.800000000000001	1.03508298061603
1.25693923480870	0.800000000000000	0.800000000000000	0.800000000000001	1.03815370841287
1.25731432858215	0.800000000000000	0.800000000000000	0.800000000000001	1.04123739271200
1.25768942235559	0.800000000000000	0.800000000000000	0.800000000000001	1.04433350264714
1.25806451612903	0.800000000000000	0.800000000000000	0.800000000000001	1.04744149628620
1.25843960990248	0.800000000000000	0.800000000000000	0.800000000000001	1.05056082073478
1.25881470367592	0.800000000000000	0.800000000000000	0.800000000000001	1.05369091224721
1.25918979744936	0.800000000000000	0.800000000000000	0.800000000000001	1.05683119634519
1.25956489122281	0.800000000000000	0.800000000000000	0.800000000000001	1.05998108794394
1.25993998499625	0.800000000000000	0.800000000000000	0.800000000000001	1.06313999148590
1.26031507876969	0.800000000000000	0.800000000000000	0.800000000000001	1.06630730108208
1.26069017254314	0.800000000000000	0.800000000000000	0.800000000000001	1.06948240066097
1.26106526631658	0.800000000000000	0.800000000000000	0.800000000000001	1.07266466412495
1.26144036009002	0.800000000000000	0.800000000000000	0.800000000000001	1.07585345551429
1.26181545386347	0.800000000000000	0.800000000000000	0.800000000000000	1.07904812917875
1.26219054763691	0.800000000000000	0.800000000000000	0.800000000000000	1.08224802995654
1.26256564141035	0.800000000000000	0.800000000000000	0.800000000000000	1.08545249336086
1.26294073518380	0.800000000000000	0.800000000000000	0.800000000000000	1.08866084577382
1.26331582895724	0.800000000000000	0.800000000000000	0.800000000000000	1.09187240464772
1.26369092273068	0.800000000000000	0.800000000000000	0.800000000000000	1.09508647871375
1.26406601650413	0.800000000000000	0.800000000000000	0.800000000000000	1.09830236819782
1.26444111027757	0.800000000000000	0.800000000000000	0.800000000000000	1.10151936504373
1.26481620405101	0.800000000000000	0.800000000000000	0.800000000000000	1.10473675314333
1.26519129782446	0.800000000000000	0.800000000000000	0.800000000000000	1.10795380857388
1.26556639159790	0.800000000000000	0.800000000000000	0.800000000000000	1.11116979984227
1.26594148537134	0.800000000000000	0.800000000000000	0.800000000000000	1.11438398813615
1.26631657914479	0.800000000000000	0.800000000000000	0.800000000000000	1.11759562758181
1.26669167291823	0.800000000000000	0.800000000000000	0.800000000000000	1.12080396550881
1.26706676669167	0.800000000000000	0.800000000000000	0.800000000000000	1.12400824272109
1.26744186046512	0.800000000000000	0.800000000000000	0.800000000000000	1.12720769377454
1.26781695423856	0.800000000000000	0.800000000000000	0.800000000000000	1.13040154726094
1.26819204801200	0.800000000000000	0.800000000000000	0.800000000000000	1.13358902609802
1.26856714178545	0.800000000000000	0.800000000000000	0.800000000000000	1.13676934782566
1.26894223555889	0.800000000000000	0.800000000000000	0.800000000000000	1.13994172490793
1.26931732933233	0.800000000000000	0.800000000000000	0.800000000000000	1.14310536504092
1.26969242310578	0.800000000000000	0.800000000000000	0.800000000000000	1.14625947146621
1.27006751687922	0.800000000000000	0.800000000000000	0.800000000000000	1.14940324328978
1.27044261065266	0.800000000000000	0.800000000000000	0.800000000000000	1.15253587580615
1.27081770442611	0.800000000000000	0.800000000000000	0.800000000000000	1.15565656082776
1.27119279819955	0.800000000000000	0.800000000000000	0.800000000000000	1.15876448701916
1.27156789197299	0.800000000000000	0.800000000000000	0.800000000000000	1.16185884023603
1.27194298574644	0.800000000000000	0.800000000000000	0.800000000000000	1.16493880386876
1.27231807951988	0.800000000000000	0.800000000000000	0.800000000000000	1.16800355919037
1.27269317329332	0.800000000000000	0.800000000000000	0.800000000000000	1.17105228570868
1.27306826706677	0.800000000000000	0.800000000000000	0.800000000000000	1.17408416152238
1.27344336084021	0.800000000000000	0.800000000000000	0.800000000000000	1.17709836368088
1.27381845461365	0.800000000000000	0.800000000000000	0.800000000000000	1.18009406854779
1.27419354838710	0.800000000000000	0.800000000000000	0.800000000000000	1.18307045216761
1.27456864216054	0.800000000000000	0.800000000000000	0.800000000000000	1.18602669063563
1.27494373593398	0.800000000000000	0.800000000000000	0.800000000000000	1.18896196047069
1.27531882970743	0.800000000000000	0.800000000000000	0.800000000000000	1.19187543899062
1.27569392348087	0.800000000000000	0.800000000000000	0.800000000000000	1.19476630469001
1.27606901725431	0.800000000000000	0.800000000000000	0.800000000000000	1.19763373762034
1.27644411102776	0.800000000000000	0.800000000000000	0.800000000000000	1.20047691977186
1.27681920480120	0.800000000000000	0.800000000000000	0.800000000000000	1.20329503545732
1.27719429857464	0.800000000000000	0.800000000000000	0.800000000000000	1.20608727169710
1.27756939234809	0.800000000000000	0.800000000000000	0.800000000000000	1.20885281860550
1.27794448612153	0.800000000000000	0.800000000000000	0.800000000000000	1.21159086977807
1.27831957989497	0.800000000000000	0.800000000000000	0.800000000000000	1.21430062267956
1.27869467366842	0.800000000000000	0.800000000000000	0.800000000000000	1.21698127903231
1.27906976744186	0.800000000000000	0.800000000000000	0.800000000000000	1.21963204520490
1.27944486121530	0.800000000000000	0.800000000000000	0.800000000000000	1.22225213260056
1.27981995498875	0.800000000000000	0.800000000000000	0.800000000000000	1.22484075804540
1.28019504876219	0.800000000000000	0.800000000000000	0.800000000000000	1.22739714417588
1.28057014253563	0.800000000000000	0.800000000000000	0.800000000000000	1.22992051982552
1.28094523630908	0.800000000000000	0.800000000000000	0.800000000000000	1.23241012041033
1.28132033008252	0.800000000000000	0.800000000000000	0.800000000000000	1.23486518831295
1.28169542385596	0.800000000000000	0.800000000000000	0.800000000000000	1.23728497326502
1.28207051762941	0.800000000000000	0.800000000000000	0.800000000000000	1.23966873272763
1.28244561140285	0.800000000000000	0.800000000000000	0.800000000000000	1.24201573226955
1.28282070517629	0.800000000000000	0.800000000000000	0.800000000000000	1.24432524594294
1.28319579894974	0.800000000000000	0.800000000000000	0.800000000000000	1.24659655665630
1.28357089272318	0.800000000000000	0.800000000000000	0.800000000000000	1.24882895654446
1.28394598649662	0.800000000000000	0.800000000000000	0.800000000000000	1.25102174733520
1.28432108027007	0.800000000000000	0.800000000000000	0.800000000000000	1.25317424071233
1.28469617404351	0.800000000000000	0.800000000000000	0.800000000000000	1.25528575867496
1.28507126781695	0.800000000000000	0.800000000000000	0.800000000000000	1.25735563389271
1.28544636159040	0.800000000000000	0.800000000000000	0.800000000000000	1.25938321005649
1.28582145536384	0.800000000000000	0.800000000000000	0.800000000000000	1.26136784222481
1.28619654913728	0.800000000000000	0.800000000000000	0.800000000000000	1.26330889716512
1.28657164291073	0.800000000000000	0.800000000000000	0.800000000000000	1.26520575369007
1.28694673668417	0.800000000000000	0.800000000000000	0.800000000000000	1.26705780298845
1.28732183045761	0.800000000000000	0.800000000000000	0.800000000000000	1.26886444895049
1.28769692423106	0.800000000000000	0.800000000000000	0.800000000000000	1.27062510848731
1.28807201800450	0.800000000000000	0.800000000000000	0.800000000000000	1.27233921184431
1.28844711177794	0.800000000000000	0.800000000000000	0.800000000000000	1.27400620290820
1.28882220555139	0.800000000000000	0.800000000000000	0.800000000000000	1.27562553950749
1.28919729932483	0.800000000000000	0.800000000000000	0.800000000000000	1.27719669370621
1.28957239309827	0.800000000000000	0.800000000000000	0.800000000000000	1.27871915209063
1.28994748687172	0.800000000000000	0.800000000000000	0.800000000000000	1.28019241604872
1.29032258064516	0.800000000000000	0.800000000000000	0.800000000000000	1.28161600204220
1.29069767441860	0.800000000000000	0.800000000000000	0.800000000000000	1.28298944187098
1.29107276819205	0.800000000000000	0.800000000000000	0.800000000000000	1.28431228292967
1.29144786196549	0.800000000000000	0.800000000000000	0.800000000000000	1.28558408845611
1.29182295573893	0.800000000000000	0.800000000000000	0.800000000000000	1.28680443777171
1.29219804951238	0.800000000000000	0.800000000000000	0.800000000000000	1.28797292651323
1.29257314328582	0.800000000000000	0.800000000000000	0.800000000000000	1.28908916685612
1.29294823705926	0.800000000000000	0.800000000000000	0.800000000000000	1.29015278772896
1.29332333083271	0.800000000000000	0.800000000000000	0.800000000000000	1.29116343501909
1.29369842460615	0.800000000000000	0.800000000000000	0.800000000000000	1.29212077176902
1.29407351837959	0.800000000000000	0.800000000000000	0.800000000000000	1.29302447836368
1.29444861215304	0.800000000000000	0.800000000000000	0.800000000000000	1.29387425270827
1.29482370592648	0.800000000000000	0.800000000000000	0.800000000000000	1.29466981039648
1.29519879969993	0.800000000000000	0.800000000000000	0.800000000000000	1.29541088486922
1.29557389347337	0.800000000000000	0.800000000000000	0.800000000000000	1.29609722756339
1.29594898724681	0.800000000000000	0.800000000000000	0.800000000000000	1.29672860805086
1.29632408102026	0.800000000000000	0.800000000000000	0.800000000000000	1.29730481416740
1.29669917479370	0.800000000000000	0.800000000000000	0.800000000000000	1.29782565213148
1.29707426856714	0.800000000000000	0.800000000000000	0.800000000000000	1.29829094665289
1.29744936234059	0.800000000000000	0.800000000000000	0.800000000000000	1.29870054103108
1.29782445611403	0.800000000000000	0.800000000000000	0.800000000000000	1.29905429724307
1.29819954988747	0.800000000000000	0.800000000000000	0.800000000000000	1.29935209602101
1.29857464366092	0.800000000000000	0.800000000000000	0.800000000000000	1.29959383691917
1.29894973743436	0.800000000000000	0.800000000000000	0.800000000000000	1.29977943837039
1.29932483120780	0.800000000000000	0.800000000000000	0.800000000000000	1.29990883773198
1.29969992498125	0.800000000000000	0.800000000000000	0.800000000000000	1.29998199132094
1.30007501875469	0.800000000000000	0.800000000000000	0.800000000000000	1.29999887443856
1.30045011252813	0.800000000000000	0.800000000000000	0.800000000000000	1.29995948138425
1.30082520630158	0.800000000000000	0.800000000000000	0.800000000000000	1.29986382545884
1.30120030007502	0.800000000000000	0.800000000000000	0.800000000000000	1.29971193895703
1.30157539384846	0.800000000000000	0.800000000000000	0.800000000000000	1.29950387314924
1.30195048762191	0.800000000000000	0.800000000000000	0.800000000000000	1.29923969825277
1.30232558139535	0.800000000000000	0.800000000000000	0.800000000000000	1.29891950339231
1.30270067516879	0.800000000000000	0.800000000000000	0.800000000000000	1.29854339654979
1.30307576894224	0.800000000000000	0.800000000000000	0.800000000000000	1.29811150450376
1.30345086271568	0.800000000000000	0.800000000000000	0.800000000000000	1.29762397275811
1.30382595648912	0.800000000000000	0.800000000000000	0.800000000000000	1.29708096546040
1.30420105026257	0.800000000000000	0.800000000000000	0.800000000000000	1.29648266530973
1.30457614403601	0.800000000000000	0.800000000000000	0.800000000000000	1.29582927345432
1.30495123780945	0.800000000000000	0.800000000000000	0.800000000000000	1.29512100937880
1.30532633158290	0.800000000000000	0.800000000000000	0.800000000000000	1.29435811078130
1.30570142535634	0.800000000000000	0.800000000000000	0.800000000000000	1.29354083344056
1.30607651912978	0.800000000000000	0.800000000000000	0.800000000000000	1.29266945107298
1.30645161290323	0.800000000000000	0.800000000000000	0.800000000000000	1.29174425517982
1.30682670667667	0.800000000000000	0.800000000000000	0.800000000000000	1.29076555488474
1.30720180045011	0.800000000000000	0.800000000000000	0.800000000000000	1.28973367676164
1.30757689422356	0.800000000000000	0.800000000000000	0.800000000000000	1.28864896465308
1.30795198799700	0.800000000000000	0.800000000000000	0.800000000000000	1.28751177947929
1.30832708177044	0.800000000000000	0.800000000000000	0.800000000000000	1.28632249903813
1.30870217554389	0.800000000000000	0.800000000000000	0.800000000000000	1.28508151779585
1.30907726931733	0.800000000000000	0.800000000000000	0.800000000000000	1.28378924666911
1.30945236309077	0.800000000000000	0.800000000000000	0.800000000000000	1.28244611279823
1.30982745686422	0.800000000000000	0.800000000000000	0.800000000000000	1.28105255931197
1.31020255063766	0.800000000000000	0.800000000000000	0.800000000000000	1.27960904508386
1.31057764441110	0.800000000000000	0.800000000000000	0.800000000000000	1.27811604448051
1.31095273818455	0.800000000000000	0.800000000000000	0.800000000000000	1.27657404710185
1.31132783195799	0.800000000000000	0.800000000000000	0.800000000000000	1.27498355751367
1.31170292573143	0.800000000000000	0.800000000000000	0.800000000000000	1.27334509497254
1.31207801950488	0.800000000000000	0.800000000000000	0.800000000000000	1.27165919314344
1.31245311327832	0.800000000000000	0.800000000000000	0.800000000000000	1.26992639981020
1.31282820705176	0.800000000000000	0.800000000000000	0.800000000000000	1.26814727657907
1.31320330082521	0.800000000000000	0.800000000000000	0.800000000000000	1.26632239857557
1.31357839459865	0.800000000000000	0.800000000000000	0.800000000000000	1.26445235413489
1.31395348837209	0.800000000000000	0.800000000000000	0.800000000000000	1.26253774448604
1.31432858214554	0.800000000000000	0.800000000000000	0.800000000000000	1.26057918343004
1.31470367591898	0.800000000000000	0.800000000000000	0.800000000000000	1.25857729701234
1.31507876969242	0.800000000000000	0.800000000000000	0.800000000000000	1.25653272318971
1.31545386346587	0.800000000000000	0.800000000000000	0.800000000000000	1.25444611149192
1.31582895723931	0.800000000000000	0.800000000000000	0.800000000000000	1.25231812267839
1.31620405101275	0.800000000000000	0.800000000000000	0.800000000000000	1.25014942839005
1.31657914478620	0.800000000000000	0.800000000000000	0.800000000000000	1.24794071079677
1.31695423855964	0.800000000000000	0.800000000000000	0.800000000000000	1.24569266224048
1.31732933233308	0.800000000000000	0.800000000000000	0.800000000000000	1.24340598487437
1.31770442610653	0.800000000000000	0.800000000000000	0.800000000000000	1.24108139029832
1.31807951987997	0.800000000000000	0.800000000000000	0.800000000000000	1.23871959919092
1.31845461365341	0.800000000000000	0.800000000000000	0.800000000000000	1.23632134093830
1.31882970742686	0.800000000000000	0.800000000000000	0.800000000000000	1.23388735326000
1.31920480120030	0.800000000000000	0.800000000000000	0.800000000000000	1.23141838183221
1.31957989497374	0.800000000000000	0.800000000000000	0.800000000000000	1.22891517990867
1.31995498874719	0.800000000000000	0.800000000000000	0.800000000000000	1.22637850793938
1.32033008252063	0.800000000000000	0.800000000000000	0.800000000000000	1.22380913318749
1.32070517629407	0.800000000000000	0.800000000000000	0.800000000000000	1.22120782934464
1.32108027006752	0.800000000000000	0.800000000000000	0.800000000000000	1.21857537614498
1.32145536384096	0.800000000000000	0.800000000000000	0.800000000000000	1.21591255897807
1.32183045761440	0.800000000000000	0.800000000000000	0.800000000000000	1.21322016850116
1.32220555138785	0.800000000000000	0.800000000000000	0.800000000000000	1.21049900025079
1.32258064516129	0.800000000000000	0.800000000000000	0.800000000000000	1.20774985425429
1.32295573893473	0.800000000000000	0.800000000000000	0.800000000000000	1.20497353464116
1.32333083270818	0.800000000000000	0.800000000000000	0.800000000000000	1.20217084925490
1.32370592648162	0.800000000000000	0.800000000000000	0.800000000000000	1.19934260926519
1.32408102025506	0.800000000000000	0.800000000000000	0.800000000000000	1.19648962878101
1.32445611402851	0.800000000000000	0.800000000000000	0.800000000000000	1.19361272446474
1.32483120780195	0.800000000000000	0.800000000000000	0.800000000000000	1.19071271514759
1.32520630157539	0.800000000000000	0.800000000000000	0.800000000000000	1.18779042144657
1.32558139534884	0.800000000000000	0.800000000000000	0.800000000000000	1.18484666538328
1.32595648912228	0.800000000000000	0.800000000000000	0.800000000000000	1.18188227000470
1.32633158289572	0.800000000000000	0.800000000000000	0.800000000000000	1.17889805900632
1.32670667666917	0.800000000000000	0.800000000000000	0.800000000000000	1.17589485635773
1.32708177044261	0.800000000000000	0.800000000000000	0.800000000000000	1.17287348593100
1.32745686421605	0.800000000000000	0.800000000000000	0.800000000000000	1.16983477113205
1.32783195798950	0.800000000000000	0.800000000000000	0.800000000000000	1.16677953453515
1.32820705176294	0.800000000000000	0.800000000000000	0.800000000000000	1.16370859752094
1.32858214553638	0.800000000000000	0.800000000000000	0.800000000000000	1.16062277991805
1.32895723930983	0.800000000000000	0.800000000000000	0.800000000000000	1.15752289964853
1.32933233308327	0.800000000000000	0.800000000000000	0.800000000000000	1.15440977237737
1.32970742685671	0.800000000000000	0.800000000000000	0.800000000000000	1.15128421116634
1.33008252063016	0.800000000000000	0.800000000000000	0.800000000000000	1.14814702613214
1.33045761440360	0.800000000000000	0.800000000000000	0.800000000000000	1.14499902410935
1.33083270817704	0.800000000000000	0.800000000000000	0.800000000000000	1.14184100831809
1.33120780195049	0.800000000000000	0.800000000000000	0.800000000000000	1.13867377803674
1.33158289572393	0.800000000000000	0.800000000000000	0.800000000000000	1.13549812827990
1.33195798949737	0.800000000000000	0.800000000000000	0.800000000000000	1.13231484948158
1.33233308327082	0.800000000000000	0.800000000000000	0.800000000000000	1.12912472718401
1.33270817704426	0.800000000000000	0.800000000000000	0.800000000000000	1.12592854173210
1.33308327081770	0.800000000000000	0.800000000000000	0.800000000000000	1.12272706797369
1.33345836459115	0.800000000000000	0.800000000000000	0.800000000000000	1.11952107496583
1.33383345836459	0.800000000000000	0.800000000000000	0.800000000000000	1.11631132568712
1.33420855213803	0.800000000000000	0.800000000000000	0.800000000000000	1.11309857675633
1.33458364591148	0.800000000000000	0.800000000000000	0.800000000000000	1.10988357815739
1.33495873968492	0.800000000000000	0.800000000000000	0.800000000000000	1.10666707297082
1.33533383345836	0.800000000000000	0.800000000000000	0.800000000000000	1.10344979711186
1.33570892723181	0.800000000000000	0.800000000000000	0.800000000000000	1.10023247907524
1.33608402100525	0.800000000000000	0.800000000000000	0.800000000000000	1.09701583968676
1.33645911477869	0.800000000000000	0.800000000000000	0.800000000000000	1.09380059186187
1.33683420855214	0.800000000000000	0.800000000000000	0.800000000000000	1.09058744037118
1.33720930232558	0.800000000000000	0.800000000000000	0.800000000000000	1.08737708161302
1.33758439609902	0.800000000000000	0.800000000000000	0.800000000000000	1.08417020339327
1.33795948987247	0.800000000000000	0.800000000000000	0.800000000000000	1.08096748471233
1.33833458364591	0.800000000000000	0.800000000000000	0.800000000000000	1.07776959555939
1.33870967741935	0.800000000000000	0.800000000000000	0.800000000000000	1.07457719671411
1.33908477119280	0.800000000000000	0.800000000000000	0.800000000000000	1.07139093955562
1.33945986496624	0.800000000000000	0.800000000000000	0.800000000000000	1.06821146587903
1.33983495873969	0.800000000000000	0.800000000000000	0.800000000000000	1.06503940771938
1.34021005251313	0.800000000000000	0.800000000000000	0.800000000000000	1.06187538718310
1.34058514628657	0.800000000000000	0.800000000000000	0.800000000000000	1.05872001628705
1.34096024006002	0.800000000000000	0.800000000000000	0.800000000000000	1.05557389680510
1.34133533383346	0.800000000000000	0.800000000000000	0.800000000000000	1.05243762012221
1.34171042760690	0.800000000000000	0.800000000000000	0.800000000000000	1.04931176709621
1.34208552138035	0.800000000000000	0.800000000000000	0.800000000000000	1.04619690792706
1.34246061515379	0.800000000000000	0.800000000000000	0.800000000000000	1.04309360203372
1.34283570892723	0.800000000000000	0.800000000000000	0.800000000000000	1.04000239793857
1.34321080270068	0.800000000000000	0.800000000000000	0.800000000000000	1.03692383315939
1.34358589647412	0.800000000000000	0.800000000000000	0.800000000000000	1.03385843410885
1.34396099024756	0.800000000000000	0.800000000000000	0.800000000000000	1.03080671600145
1.34433608402101	0.800000000000000	0.800000000000000	0.800000000000000	1.02776918276803
1.34471117779445	0.800000000000000	0.800000000000000	0.800000000000000	1.02474632697756
1.34508627156789	0.800000000000000	0.800000000000000	0.800000000000000	1.02173862976645
1.34546136534134	0.800000000000000	0.800000000000000	0.800000000000000	1.01874656077503
1.34583645911478	0.800000000000000	0.800000000000000	0.800000000000000	1.01577057809145
1.34621155288822	0.800000000000000	0.800000000000000	0.800000000000000	1.01281112820270
1.34658664666167	0.800000000000000	0.800000000000000	0.800000000000000	1.00986864595279
1.34696174043511	0.800000000000000	0.800000000000000	0.800000000000000	1.00694355450803
1.34733683420855	0.800000000000000	0.800000000000000	0.800000000000000	1.00403626532933
1.34771192798200	0.800000000000000	0.800000000000000	0.800000000000000	1.00114717815136
1.34808702175544	0.800000000000000	0.800000000000000	0.800000000000000	0.998276680968615
1.34846211552888	0.800000000000000	0.800000000000000	0.800000000000000	0.995425150028202
1.34883720930233	0.800000000000000	0.800000000000000	0.800000000000000	0.992592949829330
1.34921230307577	0.800000000000000	0.800000000000000	0.800000000000000	0.989780433129323
1.34958739684921	0.800000000000000	0.800000000000000	0.800000000000000	0.986987940956145
1.34996249062266	0.800000000000000	0.800000000000000	0.800000000000000	0.984215802627268
1.35033758439610	0.800000000000000	0.800000000000000	0.800000000000000	0.981464335774829
1.35071267816954	0.800000000000000	0.800000000000000	0.800000000000000	0.978733846376916
1.35108777194299	0.800000000000000	0.800000000000000	0.800000000000000	0.976024628794927
1.35146286571643	0.800000000000000	0.800000000000000	0.800000000000000	0.973336965816825
1.35183795948987	0.800000000000000	0.800000000000000	0.800000000000000	0.970671128706236
1.35221305326332	0.800000000000000	0.800000000000000	0.800000000000000	0.968027377257203
1.35258814703676	0.800000000000000	0.800000000000000	0.800000000000000	0.965405959854537
1.35296324081020	0.800000000000000	0.800000000000000	0.800000000000000	0.962807113539577
1.35333833458365	0.800000000000000	0.800000000000000	0.800000000000000	0.960231064081289
1.35371342835709	0.800000000000000	0.800000000000000	0.800000000000000	0.957678026052523
1.35408852213053	0.800000000000000	0.800000000000000	0.800000000000000	0.955148202911334
1.35446361590398	0.800000000000000	0.800000000000000	0.800000000000000	0.952641787087204
1.35483870967742	0.800000000000000	0.800000000000000	0.800000000000000	0.950158960072057
1.35521380345086	0.800000000000000	0.800000000000000	0.800000000000000	0.947699892515892
1.35558889722431	0.800000000000000	0.800000000000000	0.800000000000000	0.945264744326945
1.35596399099775	0.800000000000000	0.800000000000000	0.800000000000000	0.942853664776183
1.35633908477119	0.800000000000000	0.800000000000000	0.800000000000000	0.940466792606039
1.35671417854464	0.800000000000000	0.800000000000000	0.800000000000000	0.938104256143217
1.35708927231808	0.800000000000000	0.800000000000000	0.800000000000000	0.935766173415424
1.35746436609152	0.800000000000000	0.800000000000000	0.800000000000000	0.933452652271900
1.35783945986497	0.800000000000000	0.800000000000000	0.800000000000000	0.931163790507594
1.35821455363841	0.800000000000000	0.800000000000000	0.800000000000000	0.928899675990837
1.35858964741185	0.800000000000000	0.800000000000000	0.800000000000000	0.926660386794368
1.35896474118530	0.800000000000000	0.800000000000000	0.800000000000000	0.924445991329574
1.35933983495874	0.800000000000000	0.800000000000000	0.800000000000000	0.922256548483799
1.35971492873218	0.800000000000000	0.800000000000000	0.800000000000000	0.920092107760565
1.36009002250563	0.800000000000000	0.800000000000000	0.800000000000000	0.917952709422568
1.36046511627907	0.800000000000000	0.800000000000000	0.800000000000000	0.915838384637316
1.36084021005251	0.800000000000000	0.800000000000000	0.800000000000000	0.913749155625231
1.36121530382596	0.800000000000000	0.800000000000000	0.800000000000000	0.911685035810127
1.36159039759940	0.800000000000000	0.800000000000000	0.800000000000000	0.909646029971847
1.36196549137284	0.800000000000000	0.800000000000000	0.800000000000000	0.907632134401000
1.36234058514629	0.800000000000000	0.800000000000000	0.800000000000000	0.905643337055581
1.36271567891973	0.800000000000000	0.800000000000000	0.800000000000000	0.903679617719395
1.36309077269317	0.800000000000000	0.800000000000000	0.800000000000000	0.901740948162098
1.36346586646662	0.800000000000000	0.800000000000000	0.800000000000000	0.899827292300760
1.36384096024006	0.800000000000000	0.800000000000000	0.800000000000000	0.897938606362779
1.36421605401350	0.800000000000000	0.800000000000000	0.800000000000000	0.896074839050031
1.36459114778695	0.800000000000000	0.800000000000000	0.800000000000000	0.894235931704121
1.36496624156039	0.800000000000000	0.800000000000000	0.800000000000000	0.892421818472599
1.36534133533383	0.800000000000000	0.800000000000000	0.800000000000000	0.890632426476007
1.36571642910728	0.800000000000000	0.800000000000000	0.800000000000000	0.888867675975654
1.36609152288072	0.800000000000000	0.800000000000000	0.800000000000000	0.887127480541947
1.36646661665416	0.800000000000000	0.800000000000000	0.800000000000000	0.885411747223211
1.36684171042761	0.800000000000000	0.800000000000000	0.800000000000000	0.883720376714825
1.36721680420105	0.800000000000000	0.800000000000000	0.800000000000000	0.882053263528589
1.36759189797449	0.800000000000000	0.800000000000000	0.800000000000000	0.880410296162186
1.36796699174794	0.800000000000000	0.800000000000000	0.800000000000000	0.878791357268633
1.36834208552138	0.800000000000000	0.800000000000000	0.800000000000000	0.877196323825599
1.36871717929482	0.800000000000000	0.800000000000000	0.800000000000000	0.875625067304496
1.36909227306827	0.800000000000000	0.800000000000000	0.800000000000000	0.874077453839209
1.36946736684171	0.800000000000000	0.800000000000000	0.800000000000000	0.872553344394386
1.36984246061515	0.800000000000000	0.800000000000000	0.800000000000000	0.871052594933167
1.37021755438860	0.800000000000000	0.800000000000000	0.800000000000000	0.869575056584258
1.37059264816204	0.800000000000000	0.800000000000000	0.800000000000000	0.868120575808249
1.37096774193548	0.800000000000000	0.800000000000000	0.800000000000000	0.866688994563090
1.37134283570893	0.800000000000000	0.800000000000000	0.800000000000000	0.865280150468612
1.37171792948237	0.800000000000000	0.800000000000000	0.800000000000000	0.863893876970023
1.37209302325581	0.800000000000000	0.800000000000000	0.800000000000000	0.862530003500283
1.37246811702926	0.800000000000000	0.800000000000000	0.800000000000000	0.861188355641275
1.37284321080270	0.800000000000000	0.800000000000000	0.800000000000000	0.859868755283684
1.37321830457614	0.800000000000000	0.800000000000000	0.800000000000000	0.858571020785510
1.37359339834959	0.800000000000000	0.800000000000000	0.800000000000000	0.857294967129144
1.37396849212303	0.800000000000000	0.800000000000000	0.800000000000000	0.856040406076918
1.37434358589647	0.800000000000000	0.800000000000000	0.800000000000000	0.854807146325079
1.37471867966992	0.800000000000000	0.800000000000000	0.800000000000000	0.853594993656089
1.37509377344336	0.800000000000000	0.800000000000000	0.800000000000000	0.852403751089224
1.37546886721680	0.800000000000000	0.800000000000000	0.800000000000000	0.851233219029368
1.37584396099025	0.800000000000000	0.800000000000000	0.800000000000000	0.850083195413985
1.37621905476369	0.800000000000000	0.800000000000000	0.800000000000000	0.848953475858166
1.37659414853713	0.800000000000000	0.800000000000000	0.800000000000000	0.847843853797741
1.37696924231058	0.800000000000000	0.800000000000000	0.800000000000000	0.846754120630365
1.37734433608402	0.800000000000000	0.800000000000000	0.800000000000000	0.845684065854568
1.37771942985746	0.800000000000000	0.800000000000000	0.800000000000000	0.844633477206680
1.37809452363091	0.800000000000000	0.800000000000000	0.800000000000000	0.843602140795632
1.37846961740435	0.800000000000000	0.800000000000000	0.800000000000000	0.842589841235550
1.37884471117779	0.800000000000000	0.800000000000000	0.800000000000000	0.841596361776140
1.37921980495124	0.800000000000000	0.800000000000000	0.800000000000000	0.840621484430799
1.37959489872468	0.800000000000000	0.800000000000000	0.800000000000000	0.839664990102446
1.37996999249812	0.800000000000000	0.800000000000000	0.800000000000000	0.838726658707016
1.38034508627157	0.800000000000000	0.800000000000000	0.800000000000000	0.837806269294607
1.38072018004501	0.800000000000000	0.800000000000000	0.800000000000000	0.836903600168253
1.38109527381845	0.800000000000000	0.800000000000000	0.800000000000000	0.836018429000288
1.38147036759190	0.800000000000000	0.800000000000000	0.800000000000000	0.835150532946299
1.38184546136534	0.800000000000000	0.800000000000000	0.800000000000000	0.834299688756629
1.38222055513878	0.800000000000000	0.800000000000000	0.800000000000000	0.833465672885432
1.38259564891223	0.800000000000000	0.800000000000000	0.800000000000000	0.832648261597258
1.38297074268567	0.800000000000000	0.800000000000000	0.800000000000000	0.831847231071152
1.38334583645911	0.800000000000000	0.800000000000000	0.800000000000000	0.831062357502274
1.38372093023256	0.800000000000000	0.800000000000000	0.800000000000000	0.830293417201013
1.38409602400600	0.800000000000000	0.800000000000000	0.800000000000000	0.829540186689602
1.38447111777944	0.800000000000000	0.800000000000000	0.800000000000000	0.828802442796235
1.38484621155289	0.800000000000000	0.800000000000000	0.800000000000000	0.828079962746671
1.38522130532633	0.800000000000000	0.800000000000000	0.800000000000000	0.827372524253338
1.38559639909978	0.800000000000000	0.800000000000000	0.800000000000000	0.826679905601940
1.38597149287322	0.800000000000000	0.800000000000000	0.800000000000000	0.826001885735562
1.38634658664666	0.800000000000000	0.800000000000000	0.800000000000000	0.825338244336286
1.38672168042011	0.800000000000000	0.800000000000000	0.800000000000000	0.824688761904339
1.38709677419355	0.800000000000000	0.800000000000000	0.800000000000000	0.824053219834752
1.38747186796699	0.800000000000000	0.800000000000000	0.800000000000000	0.823431400491580
1.38784696174044	0.800000000000000	0.800000000000000	0.800000000000000	0.822823087279661
1.38822205551388	0.800000000000000	0.800000000000000	0.800000000000000	0.822228064713959
1.38859714928732	0.800000000000000	0.800000000000000	0.800000000000000	0.821646118486486
1.38897224306077	0.800000000000000	0.800000000000000	0.800000000000000	0.821077035530830
1.38934733683421	0.800000000000000	0.800000000000000	0.800000000000000	0.820520604084314
1.38972243060765	0.800000000000000	0.800000000000000	0.800000000000000	0.819976613747793
1.39009752438110	0.800000000000000	0.800000000000000	0.800000000000000	0.819444855543119
1.39047261815454	0.800000000000000	0.800000000000000	0.800000000000000	0.818925121968307
1.39084771192798	0.800000000000000	0.800000000000000	0.800000000000000	0.818417207050398
1.39122280570143	0.800000000000000	0.800000000000000	0.800000000000000	0.817920906396083
1.39159789947487	0.800000000000000	0.800000000000000	0.800000000000000	0.817436017240076
1.39197299324831	0.800000000000000	0.800000000000000	0.800000000000000	0.816962338491300
1.39234808702176	0.800000000000000	0.800000000000000	0.800000000000000	0.816499670776880
1.39272318079520	0.800000000000000	0.800000000000000	0.800000000000000	0.816047816484000
1.39309827456864	0.800000000000000	0.800000000000000	0.800000000000000	0.815606579799643
1.39347336834209	0.800000000000000	0.800000000000000	0.800000000000000	0.815175766748242
1.39384846211553	0.800000000000000	0.800000000000000	0.800000000000000	0.814755185227278
1.39422355588897	0.800000000000000	0.800000000000000	0.800000000000000	0.814344645040866
1.39459864966242	0.800000000000000	0.800000000000000	0.800000000000000	0.813943957931343
1.39497374343586	0.800000000000000	0.800000000000000	0.800000000000000	0.813552937608911
1.39534883720930	0.800000000000000	0.800000000000000	0.800000000000000	0.813171399779357
1.39572393098275	0.800000000000000	0.800000000000000	0.800000000000000	0.812799162169896
1.39609902475619	0.800000000000000	0.800000000000000	0.800000000000000	0.812436044553162
1.39647411852963	0.800000000000000	0.800000000000000	0.800000000000000	0.812081868769385
1.39684921230308	0.800000000000000	0.800000000000000	0.800000000000000	0.811736458746802
1.39722430607652	0.800000000000000	0.800000000000000	0.800000000000000	0.811399640520319
1.39759939984996	0.800000000000000	0.800000000000000	0.800000000000000	0.811071242248483
1.39797449362341	0.800000000000000	0.800000000000000	0.800000000000000	0.810751094228778
1.39834958739685	0.800000000000000	0.800000000000000	0.800000000000000	0.810439028911308
1.39872468117029	0.800000000000000	0.800000000000000	0.800000000000000	0.810134880910881
1.39909977494374	0.800000000000000	0.800000000000000	0.800000000000000	0.809838487017545
1.39947486871718	0.800000000000000	0.800000000000000	0.800000000000000	0.809549686205617
1.39984996249062	0.800000000000000	0.800000000000000	0.800000000000000	0.809268319641228
1.40022505626407	0.800000000000000	0.800000000000000	0.800000000000000	0.808994230688442
1.40060015003751	0.800000000000000	0.800000000000000	0.800000000000000	0.808727264913967
1.40097524381095	0.800000000000000	0.800000000000000	0.800000000000000	0.808467270090512
1.40135033758440	0.800000000000000	0.800000000000000	0.800000000000000	0.808214096198820
1.40172543135784	0.800000000000000	0.800000000000000	0.800000000000000	0.807967595428414
1.40210052513128	0.800000000000000	0.800000000000000	0.800000000000000	0.807727622177104
1.40247561890473	0.800000000000000	0.800000000000000	0.800000000000000	0.807494033049273
1.40285071267817	0.800000000000000	0.800000000000000	0.800000000000000	0.807266686853003
1.40322580645161	0.800000000000000	0.800000000000000	0.800000000000000	0.807045444596060
1.40360090022506	0.800000000000000	0.800000000000000	0.800000000000000	0.806830169480785
1.40397599399850	0.800000000000000	0.800000000000000	0.800000000000000	0.806620726897918
1.40435108777194	0.800000000000000	0.800000000000000	0.800000000000000	0.806416984419406
1.40472618154539	0.800000000000000	0.800000000000000	0.800000000000000	0.806218811790221
1.40510127531883	0.800000000000000	0.800000000000000	0.800000000000000	0.806026080919216
1.40547636909227	0.800000000000000	0.800000000000000	0.800000000000000	0.805838665869078
1.40585146286572	0.800000000000000	0.800000000000000	0.800000000000000	0.805656442845389
1.40622655663916	0.800000000000000	0.800000000000000	0.800000000000000	0.805479290184843
1.40660165041260	0.800000000000000	0.800000000000000	0.800000000000000	0.805307088342650
1.40697674418605	0.800000000000000	0.800000000000000	0.800000000000000	0.805139719879157
1.40735183795949	0.800000000000000	0.800000000000000	0.800000000000000	0.804977069445728
1.40772693173293	0.800000000000000	0.800000000000000	0.800000000000000	0.804819023769907
1.40810202550638	0.800000000000000	0.800000000000000	0.800000000000000	0.804665471639901
1.40847711927982	0.800000000000000	0.800000000000000	0.800000000000000	0.804516303888411
1.40885221305326	0.800000000000000	0.800000000000000	0.800000000000000	0.804371413375853
1.40922730682671	0.800000000000000	0.800000000000000	0.800000000000000	0.804230694972981
1.40960240060015	0.800000000000000	0.800000000000000	0.800000000000000	0.804094045542961
1.40997749437359	0.800000000000000	0.800000000000000	0.800000000000000	0.803961363922917
1.41035258814704	0.800000000000000	0.800000000000000	0.800000000000000	0.803832550904977
1.41072768192048	0.800000000000000	0.800000000000000	0.800000000000000	0.803707509216853
1.41110277569392	0.800000000000000	0.800000000000000	0.800000000000000	0.803586143501974
1.41147786946737	0.800000000000000	0.800000000000000	0.800000000000000	0.803468360299214
1.41185296324081	0.800000000000000	0.800000000000000	0.800000000000000	0.803354068022229
1.41222805701425	0.800000000000000	0.800000000000000	0.800000000000000	0.803243176938429
1.41260315078770	0.800000000000000	0.800000000000000	0.800000000000000	0.803135599147628
1.41297824456114	0.800000000000000	0.800000000000000	0.800000000000000	0.803031248560374
1.41335333833458	0.800000000000000	0.800000000000000	0.800000000000000	0.802930040875999
1.41372843210803	0.800000000000000	0.800000000000000	0.800000000000000	0.802831893560404
1.41410352588147	0.800000000000000	0.800000000000000	0.800000000000000	0.802736725823620
1.41447861965491	0.800000000000000	0.800000000000000	0.800000000000000	0.802644458597134
1.41485371342836	0.800000000000000	0.800000000000000	0.800000000000000	0.802555014511044
1.41522880720180	0.800000000000000	0.800000000000000	0.800000000000000	0.802468317871028
1.41560390097524	0.800000000000000	0.800000000000000	0.800000000000000	0.802384294635170
1.41597899474869	0.800000000000000	0.800000000000000	0.800000000000000	0.802302872390660
1.41635408852213	0.800000000000000	0.800000000000000	0.800000000000000	0.802223980330381
1.41672918229557	0.800000000000000	0.800000000000000	0.800000000000000	0.802147549229400
1.41710427606902	0.800000000000000	0.800000000000000	0.800000000000000	0.802073511421405
1.41747936984246	0.800000000000000	0.800000000000000	0.800000000000000	0.802001800775071
1.41785446361590	0.800000000000000	0.800000000000000	0.800000000000000	0.801932352670398
1.41822955738935	0.800000000000000	0.800000000000000	0.800000000000000	0.801865103975033
1.41860465116279	0.800000000000000	0.800000000000000	0.800000000000000	0.801799993020588
1.41897974493623	0.800000000000000	0.800000000000000	0.800000000000000	0.801736959578963
1.41935483870968	0.800000000000000	0.800000000000000	0.800000000000000	0.801675944838715
1.41972993248312	0.800000000000000	0.800000000000000	0.800000000000000	0.801616891381450
1.42010502625656	0.800000000000000	0.800000000000000	0.800000000000000	0.801559743158293
1.42048012003001	0.800000000000000	0.800000000000000	0.800000000000000	0.801504445466408
1.42085521380345	0.800000000000000	0.800000000000000	0.800000000000000	0.801450944925626
1.42123030757689	0.800000000000000	0.800000000000000	0.800000000000000	0.801399189455143
1.42160540135034	0.800000000000000	0.800000000000000	0.800000000000000	0.801349128250354
1.42198049512378	0.800000000000000	0.800000000000000	0.800000000000000	0.801300711759783
1.42235558889722	0.800000000000000	0.800000000000000	0.800000000000000	0.801253891662161
1.42273068267067	0.800000000000000	0.800000000000000	0.800000000000000	0.801208620843639
1.42310577644411	0.800000000000000	0.800000000000000	0.800000000000000	0.801164853375153
1.42348087021755	0.800000000000000	0.800000000000000	0.800000000000000	0.801122544489950
1.42385596399100	0.800000000000000	0.800000000000000	0.800000000000000	0.801081650561288
1.42423105776444	0.800000000000000	0.800000000000000	0.800000000000000	0.801042129080308
1.42460615153788	0.800000000000000	0.800000000000000	0.800000000000000	0.801003938634102
1.42498124531133	0.800000000000000	0.800000000000000	0.800000000000000	0.800967038883971
1.42535633908477	0.800000000000000	0.800000000000000	0.800000000000000	0.800931390543881
1.42573143285821	0.800000000000000	0.800000000000000	0.800000000000000	0.800896955359137
1.42610652663166	0.800000000000000	0.800000000000000	0.800000000000000	0.800863696085269
1.42648162040510	0.800000000000000	0.800000000000000	0.800000000000000	0.800831576467134
1.42685671417854	0.800000000000000	0.800000000000000	0.800000000000000	0.800800561218254
1.42723180795199	0.800000000000000	0.800000000000000	0.800000000000000	0.800770616000380
1.42760690172543	0.800000000000000	0.800000000000000	0.800000000000000	0.800741707403298
1.42798199549887	0.800000000000000	0.800000000000000	0.800000000000000	0.800713802924872
1.42835708927232	0.800000000000000	0.800000000000000	0.800000000000000	0.800686870951338
1.42873218304576	0.800000000000000	0.800000000000000	0.800000000000000	0.800660880737846
1.42910727681920	0.800000000000000	0.800000000000000	0.800000000000000	0.800635802389252
1.42948237059265	0.800000000000000	0.800000000000000	0.800000000000000	0.800611606841171
1.42985746436609	0.800000000000000	0.800000000000000	0.800000000000000	0.800588265841292
1.43023255813954	0.800000000000000	0.800000000000000	0.800000000000000	0.800565751930944
1.43060765191298	0.800000000000000	0.800000000000000	0.800000000000000	0.800544038426938
1.43098274568642	0.800000000000000	0.800000000000000	0.800000000000000	0.800523099403670
1.43135783945987	0.800000000000000	0.800000000000000	0.800000000000000	0.800502909675487
1.43173293323331	0.800000000000000	0.800000000000000	0.800000000000000	0.800483444779336
1.43210802700675	0.800000000000000	0.800000000000000	0.800000000000000	0.800464680957666
1.43248312078020	0.800000000000000	0.800000000000000	0.800000000000000	0.800446595141614
1.43285821455364	0.800000000000000	0.800000000000000	0.800000000000000	0.800429164934460
1.43323330832708	0.800000000000000	0.800000000000000	0.800000000000000	0.800412368595348
1.43360840210053	0.800000000000000	0.800000000000000	0.800000000000000	0.800396185023288
1.43398349587397	0.800000000000000	0.800000000000000	0.800000000000000	0.800380593741426
1.43435858964741	0.800000000000000	0.800000000000000	0.800000000000000	0.800365574881587
1.43473368342086	0.800000000000000	0.800000000000000	0.800000000000000	0.800351109169086
1.43510877719430	0.800000000000000	0.800000000000000	0.800000000000000	0.800337177907819
1.43548387096774	0.800000000000000	0.800000000000000	0.800000000000000	0.800323762965615
1.43585896474119	0.800000000000000	0.800000000000000	0.800000000000000	0.800310846759863
1.43623405851463	0.800000000000000	0.800000000000000	0.800000000000000	0.800298412243403
1.43660915228807	0.800000000000000	0.800000000000000	0.800000000000000	0.800286442890687
1.43698424606152	0.800000000000000	0.800000000000000	0.800000000000000	0.800274922684204
1.43735933983496	0.800000000000000	0.800000000000000	0.800000000000000	0.800263836101169
1.43773443360840	0.800000000000000	0.800000000000000	0.800000000000000	0.800253168100472
1.43810952738185	0.800000000000000	0.800000000000000	0.800000000000000	0.800242904109889
1.43848462115529	0.800000000000000	0.800000000000000	0.800000000000000	0.800233030013551
1.43885971492873	0.800000000000000	0.800000000000000	0.800000000000000	0.800223532139670
1.43923480870218	0.800000000000000	0.800000000000000	0.800000000000000	0.800214397248510
1.43960990247562	0.800000000000000	0.800000000000000	0.800000000000000	0.800205612520624
1.43998499624906	0.800000000000000	0.800000000000000	0.800000000000000	0.800197165545327
1.44036009002251	0.800000000000000	0.800000000000000	0.800000000000000	0.800189044309419
1.44073518379595	0.800000000000000	0.800000000000000	0.800000000000000	0.800181237186157
1.44111027756939	0.800000000000000	0.800000000000000	0.800000000000000	0.800173732924459
1.44148537134284	0.800000000000000	0.800000000000000	0.800000000000000	0.800166520638351
1.44186046511628	0.800000000000000	0.800000000000000	0.800000000000000	0.800159589796649
1.44223555888972	0.800000000000000	0.800000000000000	0.800000000000000	0.800152930212875
1.44261065266317	0.800000000000000	0.800000000000000	0.800000000000000	0.800146532035396
1.44298574643661	0.800000000000000	0.800000000000000	0.800000000000000	0.800140385737797
1.44336084021005	0.800000000000000	0.800000000000000	0.800000000000000	0.800134482109471
1.44373593398350	0.800000000000000	0.800000000000000	0.800000000000000	0.800128812246434
1.44411102775694	0.800000000000000	0.800000000000000	0.800000000000000	0.800123367542353
1.44448612153038	0.800000000000000	0.800000000000000	0.800000000000000	0.800118139679790
1.44486121530383	0.800000000000000	0.800000000000000	0.800000000000000	0.800113120621657
1.44523630907727	0.800000000000000	0.800000000000000	0.800000000000000	0.800108302602875
1.44561140285071	0.800000000000000	0.800000000000000	0.800000000000000	0.800103678122242
1.44598649662416	0.800000000000000	0.800000000000000	0.800000000000000	0.800099239934496
1.44636159039760	0.800000000000000	0.800000000000000	0.800000000000000	0.800094981042582
1.44673668417104	0.800000000000000	0.800000000000000	0.800000000000000	0.800090894690106
1.44711177794449	0.800000000000000	0.800000000000000	0.800000000000000	0.800086974353985
1.44748687171793	0.800000000000000	0.800000000000000	0.800000000000000	0.800083213737281
1.44786196549137	0.800000000000000	0.800000000000000	0.800000000000000	0.800079606762225
1.44823705926482	0.800000000000000	0.800000000000000	0.800000000000000	0.800076147563412
1.44861215303826	0.800000000000000	0.800000000000000	0.800000000000000	0.800072830481183
1.44898724681170	0.800000000000000	0.800000000000000	0.800000000000000	0.800069650055174
1.44936234058515	0.800000000000000	0.800000000000000	0.800000000000000	0.800066601018044
1.44973743435859	0.800000000000000	0.800000000000000	0.800000000000000	0.800063678289359
1.45011252813203	0.800000000000000	0.800000000000000	0.800000000000000	0.800060876969650
1.45048762190548	0.800000000000000	0.800000000000000	0.800000000000000	0.800058192334631
1.45086271567892	0.800000000000000	0.800000000000000	0.800000000000000	0.800055619829569
1.45123780945236	0.800000000000000	0.800000000000000	0.800000000000000	0.800053155063812
1.45161290322581	0.800000000000000	0.800000000000000	0.800000000000000	0.800050793805470
1.45198799699925	0.800000000000000	0.800000000000000	0.800000000000000	0.800048531976243
1.45236309077269	0.800000000000000	0.800000000000000	0.800000000000000	0.800046365646390
1.45273818454614	0.800000000000000	0.800000000000000	0.800000000000000	0.800044291029847
1.45311327831958	0.800000000000000	0.800000000000000	0.800000000000000	0.800042304479479
1.45348837209302	0.800000000000000	0.800000000000000	0.800000000000000	0.800040402482468
1.45386346586647	0.800000000000000	0.800000000000000	0.800000000000000	0.800038581655833
1.45423855963991	0.800000000000000	0.800000000000000	0.800000000000000	0.800036838742087
1.45461365341335	0.800000000000000	0.800000000000000	0.800000000000000	0.800035170605006
1.45498874718680	0.800000000000000	0.800000000000000	0.800000000000000	0.800033574225541
1.45536384096024	0.800000000000000	0.800000000000000	0.800000000000000	0.800032046697830
1.45573893473368	0.800000000000000	0.800000000000000	0.800000000000000	0.800030585225349
1.45611402850713	0.800000000000000	0.800000000000000	0.800000000000000	0.800029187117158
1.45648912228057	0.800000000000000	0.800000000000000	0.800000000000000	0.800027849784280
1.45686421605401	0.800000000000000	0.800000000000000	0.800000000000000	0.800026570736168
1.45723930982746	0.800000000000000	0.800000000000000	0.800000000000000	0.800025347577299
1.45761440360090	0.800000000000000	0.800000000000000	0.800000000000000	0.800024178003860
1.45798949737434	0.800000000000000	0.800000000000000	0.800000000000000	0.800023059800539
1.45836459114779	0.800000000000000	0.800000000000000	0.800000000000000	0.800021990837419
1.45873968492123	0.800000000000000	0.800000000000000	0.800000000000000	0.800020969066959
1.45911477869467	0.800000000000000	0.800000000000000	0.800000000000000	0.800019992521083
1.45948987246812	0.800000000000000	0.800000000000000	0.800000000000000	0.800019059308349
1.45986496624156	0.800000000000000	0.800000000000000	0.800000000000000	0.800018167611210
1.46024006001500	0.800000000000000	0.800000000000000	0.800000000000000	0.800017315683369
1.46061515378845	0.800000000000000	0.800000000000000	0.800000000000000	0.800016501847211
1.46099024756189	0.800000000000000	0.800000000000000	0.800000000000000	0.800015724491317
1.46136534133533	0.800000000000000	0.800000000000000	0.800000000000000	0.800014982068066
1.46174043510878	0.800000000000000	0.800000000000000	0.800000000000000	0.800014273091306
1.46211552888222	0.800000000000000	0.800000000000000	0.800000000000000	0.800013596134107
1.46249062265566	0.800000000000000	0.800000000000000	0.800000000000000	0.800012949826586
1.46286571642911	0.800000000000000	0.800000000000000	0.800000000000000	0.800012332853801
1.46324081020255	0.800000000000000	0.800000000000000	0.800000000000000	0.800011743953721
1.46361590397599	0.800000000000000	0.800000000000000	0.800000000000000	0.800011181915255
1.46399099774944	0.800000000000000	0.800000000000000	0.800000000000000	0.800010645576356
1.46436609152288	0.800000000000000	0.800000000000000	0.800000000000000	0.800010133822184
1.46474118529632	0.800000000000000	0.800000000000000	0.800000000000000	0.800009645583327
1.46511627906977	0.800000000000000	0.800000000000000	0.800000000000000	0.800009179834094
1.46549137284321	0.800000000000000	0.800000000000000	0.800000000000000	0.800008735590852
1.46586646661665	0.800000000000000	0.800000000000000	0.800000000000000	0.800008311910434
1.46624156039010	0.800000000000000	0.800000000000000	0.800000000000000	0.800007907888591
1.46661665416354	0.800000000000000	0.800000000000000	0.800000000000000	0.800007522658501
1.46699174793698	0.800000000000000	0.800000000000000	0.800000000000000	0.800007155389334
1.46736684171043	0.800000000000000	0.800000000000000	0.800000000000000	0.800006805284861
1.46774193548387	0.800000000000000	0.800000000000000	0.800000000000000	0.800006471582115
1.46811702925731	0.800000000000000	0.800000000000000	0.800000000000000	0.800006153550097
1.46849212303076	0.800000000000000	0.800000000000000	0.800000000000000	0.800005850488535
1.46886721680420	0.800000000000000	0.800000000000000	0.800000000000000	0.800005561726674
1.46924231057764	0.800000000000000	0.800000000000000	0.800000000000000	0.800005286622121
1.46961740435109	0.800000000000000	0.800000000000000	0.800000000000000	0.800005024559729
1.46999249812453	0.800000000000000	0.800000000000000	0.800000000000000	0.800004774950512
1.47036759189797	0.800000000000000	0.800000000000000	0.800000000000000	0.800004537230617
1.47074268567142	0.800000000000000	0.800000000000000	0.800000000000000	0.800004310860315
1.47111777944486	0.800000000000000	0.800000000000000	0.800000000000000	0.800004095323040
1.47149287321830	0.800000000000000	0.800000000000000	0.800000000000000	0.800003890124458
1.47186796699175	0.800000000000000	0.800000000000000	0.800000000000000	0.800003694791578
1.47224306076519	0.800000000000000	0.800000000000000	0.800000000000000	0.800003508871882
1.47261815453863	0.800000000000000	0.800000000000000	0.800000000000000	0.800003331932503
1.47299324831208	0.800000000000000	0.800000000000000	0.800000000000000	0.800003163559421
1.47336834208552	0.800000000000000	0.800000000000000	0.800000000000000	0.800003003356698
1.47374343585896	0.800000000000000	0.800000000000000	0.800000000000000	0.800002850945734
1.47411852963241	0.800000000000000	0.800000000000000	0.800000000000000	0.800002705964560
1.47449362340585	0.800000000000000	0.800000000000000	0.800000000000000	0.800002568067149
1.47486871717930	0.800000000000000	0.800000000000000	0.800000000000000	0.800002436922757
1.47524381095274	0.800000000000000	0.800000000000000	0.800000000000000	0.800002312215294
1.47561890472618	0.800000000000000	0.800000000000000	0.800000000000000	0.800002193642707
1.47599399849962	0.800000000000000	0.800000000000000	0.800000000000000	0.800002080916401
1.47636909227307	0.800000000000000	0.800000000000000	0.800000000000000	0.800001973760672
1.47674418604651	0.800000000000000	0.800000000000000	0.800000000000000	0.800001871912166
1.47711927981996	0.800000000000000	0.800000000000000	0.800000000000000	0.800001775119357
1.47749437359340	0.800000000000000	0.800000000000000	0.800000000000000	0.800001683142050
1.47786946736684	0.800000000000000	0.800000000000000	0.800000000000000	0.800001595750900
1.47824456114029	0.800000000000000	0.800000000000000	0.800000000000000	0.800001512726947
1.47861965491373	0.800000000000000	0.800000000000000	0.800000000000000	0.800001433861176
1.47899474868717	0.800000000000000	0.800000000000000	0.800000000000000	0.800001358954093
1.47936984246062	0.800000000000000	0.800000000000000	0.800000000000000	0.800001287815309
1.47974493623406	0.800000000000000	0.800000000000000	0.800000000000000	0.800001220263156
1.48012003000750	0.800000000000000	0.800000000000000	0.800000000000000	0.800001156124304
1.48049512378095	0.800000000000000	0.800000000000000	0.800000000000000	0.800001095233403
1.48087021755439	0.800000000000000	0.800000000000000	0.800000000000000	0.800001037432736
1.48124531132783	0.800000000000000	0.800000000000000	0.800000000000000	0.800000982571884
1.48162040510128	0.800000000000000	0.800000000000000	0.800000000000000	0.800000930507408
1.48199549887472	0.800000000000000	0.800000000000000	0.800000000000000	0.800000881102542
1.48237059264816	0.800000000000000	0.800000000000000	0.800000000000000	0.800000834226903
1.48274568642161	0.800000000000000	0.800000000000000	0.800000000000000	0.800000789756203
1.48312078019505	0.800000000000000	0.800000000000000	0.800000000000000	0.800000747571984
1.48349587396849	0.800000000000000	0.800000000000000	0.800000000000000	0.800000707561358
1.48387096774194	0.800000000000000	0.800000000000000	0.800000000000000	0.800000669616758
1.48424606151538	0.800000000000000	0.800000000000000	0.800000000000000	0.800000633635700
1.48462115528882	0.800000000000000	0.800000000000000	0.800000000000000	0.800000599520557
1.48499624906227	0.800000000000000	0.800000000000000	0.800000000000000	0.800000567178342
1.48537134283571	0.800000000000000	0.800000000000000	0.800000000000000	0.800000536520493
1.48574643660915	0.800000000000000	0.800000000000000	0.800000000000000	0.800000507462680
1.48612153038260	0.800000000000000	0.800000000000000	0.800000000000000	0.800000479924609
1.48649662415604	0.800000000000000	0.800000000000000	0.800000000000000	0.800000453829841
1.48687171792948	0.800000000000000	0.800000000000000	0.800000000000000	0.800000429105613
1.48724681170293	0.800000000000000	0.800000000000000	0.800000000000000	0.800000405682673
1.48762190547637	0.800000000000000	0.800000000000000	0.800000000000000	0.800000383495118
1.48799699924981	0.800000000000000	0.800000000000000	0.800000000000000	0.800000362480241
1.48837209302326	0.800000000000000	0.800000000000000	0.800000000000000	0.800000342578382
1.48874718679670	0.800000000000000	0.800000000000000	0.800000000000000	0.800000323732788
1.48912228057014	0.800000000000000	0.800000000000000	0.800000000000000	0.800000305889478
1.48949737434359	0.800000000000000	0.800000000000000	0.800000000000000	0.800000288997114
1.48987246811703	0.800000000000000	0.800000000000000	0.800000000000000	0.800000273006880
1.49024756189047	0.800000000000000	0.800000000000000	0.800000000000000	0.800000257872360
1.49062265566392	0.800000000000000	0.800000000000000	0.800000000000000	0.800000243549429
1.49099774943736	0.800000000000000	0.800000000000000	0.800000000000000	0.800000229996143
1.49137284321080	0.800000000000000	0.800000000000000	0.800000000000000	0.800000217172639
1.49174793698425	0.800000000000000	0.800000000000000	0.800000000000000	0.800000205041033
1.49212303075769	0.800000000000000	0.800000000000000	0.800000000000000	0.800000193565330
1.49249812453113	0.800000000000000	0.800000000000000	0.800000000000000	0.800000182711330
1.49287321830458	0.800000000000000	0.800000000000000	0.800000000000000	0.800000172446548
1.49324831207802	0.800000000000000	0.800000000000000	0.800000000000000	0.800000162740126
1.49362340585146	0.800000000000000	0.800000000000000	0.800000000000000	0.800000153562759
1.49399849962491	0.800000000000000	0.800000000000000	0.800000000000000	0.800000144886621
1.49437359339835	0.800000000000000	0.800000000000000	0.800000000000000	0.800000136685290
1.49474868717179	0.800000000000000	0.800000000000000	0.800000000000000	0.800000128933684
1.49512378094524	0.800000000000000	0.800000000000000	0.800000000000000	0.800000121607993
1.49549887471868	0.800000000000000	0.800000000000000	0.800000000000000	0.800000114685621
1.49587396849212	0.800000000000000	0.800000000000000	0.800000000000000	0.800000108145122
1.49624906226557	0.800000000000000	0.800000000000000	0.800000000000000	0.800000101966149
1.49662415603901	0.800000000000000	0.800000000000000	0.800000000000000	0.800000096129396
1.49699924981245	0.800000000000000	0.800000000000000	0.800000000000000	0.800000090616552
1.49737434358590	0.800000000000000	0.800000000000000	0.800000000000000	0.800000085410245
1.49774943735934	0.800000000000000	0.800000000000000	0.800000000000000	0.800000080494002
1.49812453113278	0.800000000000000	0.800000000000000	0.800000000000000	0.800000075852201
1.49849962490623	0.800000000000000	0.800000000000000	0.800000000000000	0.800000071470032
1.49887471867967	0.800000000000000	0.800000000000000	0.800000000000000	0.800000067333452
1.49924981245311	0.800000000000000	0.800000000000000	0.800000000000000	0.800000063429151
1.49962490622656	0.800000000000000	0.800000000000000	0.800000000000000	0.800000059744515

==> data/Motivation/motivation_k10.dat <==
0.000375093773443361	0.800000000000000	0.800000000000004	0.800000000000004	0.800000000000005
0.000750187546886722	0.800000000000000	0.800000000000048	0.800000000000028	0.799999999999970
0.00112528132033008	0.800000000000000	0.800000000000005	0.800000000000005	0.800000000000009
0.00150037509377344	0.800000000000000	0.800000000000003	0.799999999999997	0.800000000000002
0.00187546886721680	0.800000000000000	0.800000000000008	0.800000000000003	0.800000000000005
0.00225056264066017	0.800000000000000	0.800000000000002	0.800000000000001	0.800000000000002
0.00262565641410353	0.800000000000000	0.799999999999997	0.800000000000001	0.800000000000011
0.00300075018754689	0.800000000000000	0.800000000000000	0.799999999999996	0.800000000000002
0.00337584396099025	0.800000000000000	0.800000000000008	0.799999999999998	0.800000000000004
0.00375093773443361	0.800000000000000	0.800000000000001	0.800000000000001	0.800000000000002
0.00412603150787697	0.800000000000000	0.800000000000003	0.800000000000006	0.800000000000003
0.00450112528132033	0.800000000000000	0.800000000000000	0.800000000000001	0.800000000000009
0.00487621905476369	0.800000000000000	0.800000000000005	0.800000000000004	0.800000000000003
0.00525131282820705	0.800000000000001	0.800000000000001	0.800000000000000	0.800000000000001
0.00562640660165041	0.800000000000001	0.800000000000004	0.800000000000004	0.800000000000006
0.00600150037509377	0.800000000000001	0.800000000000001	0.800000000000000	0.800000000000002
0.00637659414853713	0.800000000000001	0.800000000000004	0.800000000000004	0.800000000000005
0.00675168792198050	0.800000000000001	0.800000000000001	0.800000000000001	0.800000000000001
0.00712678169542386	0.800000000000001	0.800000000000004	0.800000000000004	0.800000000000005
0.00750187546886722	0.800000000000001	0.800000000000001	0.800000000000001	0.800000000000001
0.00787696924231058	0.800000000000001	0.800000000000004	0.800000000000005	0.800000000000005
0.00825206301575394	0.800000000000001	0.800000000000001	0.800000000000001	0.800000000000001
0.00862715678919730	0.800000000000001	0.800000000000004	0.800000000000005	0.800000000000005
0.00900225056264066	0.800000000000001	0.800000000000002	0.800000000000001	0.800000000000001
0.00937734433608402	0.800000000000001	0.800000000000005	0.800000000000005	0.800000000000005
0.00975243810952738	0.800000000000001	0.800000000000002	0.800000000000002	0.800000000000002
0.0101275318829707	0.800000000000001	0.800000000000005	0.800000000000005	0.800000000000006
0.0105026256564141	0.800000000000001	0.800000000000002	0.800000000000002	0.800000000000002
0.0108777194298575	0.800000000000002	0.800000000000005	0.800000000000005	0.800000000000006
0.0112528132033008	0.800000000000002	0.800000000000002	0.800000000000002	0.800000000000002
0.0116279069767442	0.800000000000002	0.800000000000005	0.800000000000005	0.800000000000006
0.0120030007501875	0.800000000000002	0.800000000000002	0.800000000000002	0.800000000000002
0.0123780945236309	0.800000000000002	0.800000000000005	0.800000000000005	0.800000000000006
0.0127531882970743	0.800000000000002	0.800000000000003	0.800000000000002	0.800000000000002
0.0131282820705176	0.800000000000003	0.800000000000005	0.800000000000006	0.800000000000006
0.0135033758439610	0.800000000000003	0.800000000000003	0.800000000000002	0.800000000000003
0.0138784696174044	0.800000000000003	0.800000000000005	0.800000000000006	0.800000000000006
0.0142535633908477	0.800000000000003	0.800000000000003	0.800000000000003	0.800000000000003
0.0146286571642911	0.800000000000004	0.800000000000006	0.800000000000006	0.800000000000006
0.0150037509377344	0.800000000000004	0.800000000000003	0.800000000000003	0.800000000000003
0.0153788447111778	0.800000000000004	0.800000000000006	0.800000000000006	0.800000000000007
0.0157539384846212	0.800000000000005	0.800000000000003	0.800000000000003	0.800000000000003
0.0161290322580645	0.800000000000005	0.800000000000006	0.800000000000006	0.800000000000007
0.0165041260315079	0.800000000000006	0.800000000000003	0.800000000000003	0.800000000000003
0.0168792198049512	0.800000000000006	0.800000000000006	0.800000000000006	0.800000000000007
0.0172543135783946	0.800000000000007	0.800000000000004	0.800000000000003	0.800000000000004
0.0176294073518380	0.800000000000007	0.800000000000006	0.800000000000006	0.800000000000007
0.0180045011252813	0.800000000000008	0.800000000000003	0.800000000000003	0.800000000000003
0.0183795948987247	0.800000000000008	0.800000000000006	0.800000000000006	0.800000000000007
0.0187546886721680	0.800000000000009	0.800000000000004	0.800000000000003	0.800000000000004
0.0191297824456114	0.800000000000010	0.800000000000005	0.800000000000006	0.800000000000007
0.0195048762190548	0.800000000000011	0.800000000000004	0.800000000000003	0.800000000000004
0.0198799699924981	0.800000000000012	0.800000000000006	0.800000000000006	0.800000000000007
0.0202550637659415	0.800000000000013	0.800000000000004	0.800000000000003	0.800000000000004
0.0206301575393848	0.800000000000014	0.800000000000005	0.800000000000005	0.800000000000007
0.0210052513128282	0.800000000000015	0.800000000000003	0.800000000000003	0.800000000000004
0.0213803450862716	0.800000000000016	0.800000000000005	0.800000000000006	0.800000000000007
0.0217554388597149	0.800000000000018	0.800000000000003	0.800000000000003	0.800000000000004
0.0221305326331583	0.800000000000019	0.800000000000005	0.800000000000005	0.800000000000007
0.0225056264066017	0.800000000000021	0.800000000000003	0.800000000000003	0.800000000000004
0.0228807201800450	0.800000000000023	0.800000000000005	0.800000000000005	0.800000000000006
0.0232558139534884	0.800000000000025	0.800000000000003	0.800000000000003	0.800000000000003
0.0236309077269317	0.800000000000027	0.800000000000005	0.800000000000005	0.800000000000006
0.0240060015003751	0.800000000000029	0.800000000000003	0.800000000000002	0.800000000000003
0.0243810952738185	0.800000000000032	0.800000000000004	0.800000000000005	0.800000000000006
0.0247561890472618	0.800000000000035	0.800000000000002	0.800000000000002	0.800000000000003
0.0251312828207052	0.800000000000038	0.800000000000004	0.800000000000005	0.800000000000006
0.0255063765941485	0.800000000000041	0.800000000000002	0.800000000000002	0.800000000000003
0.0258814703675919	0.800000000000044	0.800000000000003	0.800000000000004	0.800000000000006
0.0262565641410353	0.800000000000048	0.800000000000001	0.800000000000001	0.800000000000003
0.0266316579144786	0.800000000000052	0.800000000000003	0.800000000000003	0.800000000000006
0.0270067516879220	0.800000000000057	0.800000000000001	0.800000000000001	0.800000000000003
0.0273818454613653	0.800000000000061	0.800000000000002	0.800000000000003	0.800000000000006
0.0277569392348087	0.800000000000067	0.800000000000000	0.800000000000000	0.800000000000002
0.0281320330082521	0.800000000000072	0.800000000000001	0.800000000000002	0.800000000000005
0.0285071267816954	0.800000000000078	0.799999999999999	0.799999999999999	0.800000000000002
0.0288822205551388	0.800000000000085	0.800000000000000	0.800000000000001	0.800000000000005
0.0292573143285821	0.800000000000092	0.799999999999998	0.799999999999998	0.800000000000001
0.0296324081020255	0.800000000000100	0.799999999999999	0.800000000000000	0.800000000000004
0.0300075018754689	0.800000000000109	0.799999999999997	0.799999999999997	0.800000000000001
0.0303825956489122	0.800000000000118	0.799999999999998	0.799999999999999	0.800000000000003
0.0307576894223556	0.800000000000128	0.799999999999995	0.799999999999996	0.800000000000000
0.0311327831957990	0.800000000000138	0.799999999999996	0.799999999999997	0.800000000000003
0.0315078769692423	0.800000000000150	0.799999999999994	0.799999999999994	0.799999999999999
0.0318829707426857	0.800000000000163	0.799999999999994	0.799999999999995	0.800000000000002
0.0322580645161290	0.800000000000176	0.799999999999992	0.799999999999992	0.799999999999998
0.0326331582895724	0.800000000000191	0.799999999999992	0.799999999999993	0.800000000000000
0.0330082520630158	0.800000000000207	0.799999999999989	0.799999999999990	0.799999999999997
0.0333833458364591	0.800000000000224	0.799999999999989	0.799999999999990	0.799999999999999
0.0337584396099025	0.800000000000243	0.799999999999986	0.799999999999987	0.799999999999996
0.0341335333833458	0.800000000000263	0.799999999999986	0.799999999999988	0.799999999999998
0.0345086271567892	0.800000000000285	0.799999999999983	0.799999999999984	0.799999999999994
0.0348837209302326	0.800000000000308	0.799999999999983	0.799999999999984	0.799999999999996
0.0352588147036759	0.800000000000334	0.799999999999979	0.799999999999980	0.799999999999992
0.0356339084771193	0.800000000000361	0.799999999999978	0.799999999999980	0.799999999999994
0.0360090022505626	0.800000000000391	0.799999999999974	0.799999999999976	0.799999999999990
0.0363840960240060	0.800000000000424	0.799999999999973	0.799999999999975	0.799999999999991
0.0367591897974494	0.800000000000458	0.799999999999969	0.799999999999970	0.799999999999987
0.0371342835708927	0.800000000000496	0.799999999999967	0.799999999999970	0.799999999999988
0.0375093773443361	0.800000000000537	0.799999999999962	0.799999999999964	0.799999999999984
0.0378844711177795	0.800000000000581	0.799999999999960	0.799999999999963	0.799999999999985
0.0382595648912228	0.800000000000628	0.799999999999955	0.799999999999957	0.799999999999980
0.0386346586646662	0.800000000000679	0.799999999999952	0.799999999999956	0.799999999999981
0.0390097524381095	0.800000000000735	0.799999999999946	0.799999999999949	0.799999999999976
0.0393848462115529	0.800000000000794	0.799999999999943	0.799999999999947	0.799999999999976
0.0397599399849963	0.800000000000859	0.799999999999936	0.799999999999940	0.799999999999970
0.0401350337584396	0.800000000000929	0.799999999999931	0.799999999999936	0.799999999999970
0.0405101275318830	0.800000000001004	0.799999999999924	0.799999999999928	0.799999999999964
0.0408852213053263	0.800000000001085	0.799999999999919	0.799999999999924	0.799999999999964
0.0412603150787697	0.800000000001173	0.799999999999910	0.799999999999915	0.799999999999958
0.0416354088522131	0.800000000001268	0.799999999999904	0.799999999999910	0.799999999999956
0.0420105026256564	0.800000000001370	0.799999999999894	0.799999999999901	0.799999999999950
0.0423855963990998	0.800000000001480	0.799999999999886	0.799999999999894	0.799999999999947
0.0427606901725431	0.800000000001599	0.799999999999876	0.799999999999883	0.799999999999940
0.0431357839459865	0.800000000001727	0.799999999999866	0.799999999999875	0.799999999999937
0.0435108777194299	0.800000000001865	0.799999999999854	0.799999999999863	0.799999999999930
0.0438859714928732	0.800000000002014	0.799999999999842	0.799999999999853	0.799999999999925
0.0442610652663166	0.800000000002175	0.799999999999828	0.799999999999839	0.799999999999917
0.0446361590397599	0.800000000002348	0.799999999999815	0.799999999999827	0.799999999999912
0.0450112528132033	0.800000000002535	0.799999999999799	0.799999999999811	0.799999999999902
0.0453863465866467	0.800000000002736	0.799999999999783	0.799999999999797	0.799999999999896
0.0457614403600900	0.800000000002954	0.799999999999765	0.799999999999779	0.799999999999885
0.0461365341335334	0.800000000003188	0.799999999999746	0.799999999999763	0.799999999999877
0.0465116279069767	0.800000000003440	0.799999999999725	0.799999999999742	0.799999999999865
0.0468867216804201	0.800000000003711	0.799999999999703	0.799999999999722	0.799999999999856
0.0472618154538635	0.800000000004004	0.799999999999679	0.799999999999698	0.799999999999842
0.0476369092273068	0.800000000004319	0.799999999999653	0.799999999999675	0.799999999999831
0.0480120030007502	0.800000000004659	0.799999999999625	0.799999999999648	0.799999999999815
0.0483870967741936	0.800000000005024	0.799999999999596	0.799999999999621	0.799999999999802
0.0487621905476369	0.800000000005418	0.799999999999563	0.799999999999590	0.799999999999784
0.0491372843210803	0.800000000005842	0.799999999999529	0.799999999999559	0.799999999999768
0.0495123780945236	0.800000000006298	0.799999999999491	0.799999999999522	0.799999999999748
0.0498874718679670	0.800000000006790	0.799999999999451	0.799999999999486	0.799999999999730
0.0502625656414104	0.800000000007318	0.799999999999407	0.799999999999444	0.799999999999706
0.0506376594148537	0.800000000007887	0.799999999999361	0.799999999999402	0.799999999999684
0.0510127531882971	0.800000000008500	0.799999999999311	0.799999999999353	0.799999999999657
0.0513878469617404	0.800000000009159	0.799999999999257	0.799999999999304	0.799999999999632
0.0517629407351838	0.800000000009867	0.799999999999199	0.799999999999248	0.799999999999602
0.0521380345086272	0.800000000010630	0.799999999999137	0.799999999999191	0.799999999999572
0.0525131282820705	0.800000000011450	0.799999999999070	0.799999999999127	0.799999999999537
0.0528882220555139	0.800000000012332	0.799999999998997	0.799999999999060	0.799999999999502
0.0532633158289572	0.800000000013280	0.799999999998920	0.799999999998986	0.799999999999462
0.0536384096024006	0.800000000014300	0.799999999998837	0.799999999998909	0.799999999999422
0.0540135033758440	0.800000000015396	0.799999999998746	0.799999999998824	0.799999999999375
0.0543885971492873	0.800000000016575	0.799999999998650	0.799999999998735	0.799999999999328
0.0547636909227307	0.800000000017842	0.799999999998546	0.799999999998636	0.799999999999274
0.0551387846961740	0.800000000019203	0.799999999998435	0.799999999998533	0.799999999999220
0.0555138784696174	0.800000000020666	0.799999999998315	0.799999999998419	0.799999999999159
0.0558889722430608	0.800000000022238	0.799999999998187	0.799999999998300	0.799999999999096
0.0562640660165041	0.800000000023927	0.799999999998049	0.799999999998169	0.799999999999025
0.0566391597899475	0.800000000025741	0.799999999997900	0.799999999998031	0.799999999998952
0.0570142535633909	0.800000000027689	0.799999999997741	0.799999999997881	0.799999999998871
0.0573893473368342	0.800000000029782	0.799999999997570	0.799999999997721	0.799999999998786
0.0577644411102776	0.800000000032029	0.799999999997386	0.799999999997547	0.799999999998693
0.0581395348837209	0.800000000034442	0.799999999997188	0.799999999997363	0.799999999998595
0.0585146286571643	0.800000000037033	0.799999999996977	0.799999999997163	0.799999999998488
0.0588897224306077	0.800000000039814	0.799999999996749	0.799999999996951	0.799999999998375
0.0592648162040510	0.800000000042799	0.799999999996505	0.799999999996721	0.799999999998251
0.0596399099774944	0.800000000046002	0.799999999996243	0.799999999996476	0.799999999998121
0.0600150037509377	0.800000000049440	0.799999999995962	0.799999999996211	0.799999999997978
0.0603900975243811	0.800000000053128	0.799999999995660	0.799999999995929	0.799999999997828
0.0607651912978245	0.800000000057086	0.799999999995336	0.799999999995624	0.799999999997665
0.0611402850712678	0.800000000061331	0.799999999994989	0.799999999995299	0.799999999997492
0.0615153788447112	0.800000000065885	0.799999999994617	0.799999999994949	0.799999999997304
0.0618904726181545	0.800000000070769	0.799999999994217	0.799999999994575	0.799999999997104
0.0622655663915979	0.800000000076006	0.799999999993789	0.799999999994172	0.799999999996889
0.0626406601650413	0.800000000081621	0.799999999993329	0.799999999993742	0.799999999996659
0.0630157539384846	0.800000000087642	0.799999999992838	0.799999999993279	0.799999999996411
0.0633908477119280	0.800000000094096	0.799999999992309	0.799999999992784	0.799999999996147
0.0637659414853714	0.800000000101014	0.799999999991744	0.799999999992253	0.799999999995862
0.0641410352588147	0.800000000108429	0.799999999991137	0.799999999991684	0.799999999995559
0.0645161290322581	0.800000000116374	0.799999999990488	0.799999999991074	0.799999999995232
0.0648912228057014	0.800000000124888	0.799999999989791	0.799999999990421	0.799999999994883
0.0652663165791448	0.800000000134010	0.799999999989046	0.799999999989721	0.799999999994508
0.0656414103525882	0.800000000143782	0.799999999988246	0.799999999988971	0.799999999994107
0.0660165041260315	0.800000000154248	0.799999999987391	0.799999999988168	0.799999999993677
0.0663915978994749	0.800000000165459	0.799999999986473	0.799999999987307	0.799999999993217
0.0667666916729182	0.800000000177463	0.799999999985493	0.799999999986386	0.799999999992724
0.0671417854463616	0.800000000190318	0.799999999984441	0.799999999985399	0.799999999992196
0.0675168792198050	0.800000000204080	0.799999999983316	0.799999999984343	0.799999999991631
0.0678919729932483	0.800000000218814	0.799999999982111	0.799999999983212	0.799999999991026
0.0682670667666917	0.800000000234584	0.799999999980822	0.799999999982002	0.799999999990378
0.0686421605401350	0.800000000251463	0.799999999979441	0.799999999980706	0.799999999989685
0.0690172543135784	0.800000000269525	0.799999999977965	0.799999999979320	0.799999999988943
0.0693923480870218	0.800000000288853	0.799999999976384	0.799999999977836	0.799999999988149
0.0697674418604651	0.800000000309532	0.799999999974694	0.799999999976250	0.799999999987299
0.0701425356339085	0.800000000331654	0.799999999972884	0.799999999974552	0.799999999986391
0.0705176294073519	0.800000000355317	0.799999999970950	0.799999999972735	0.799999999985418
0.0708927231807952	0.800000000380626	0.799999999968880	0.799999999970793	0.799999999984379
0.0712678169542386	0.800000000407691	0.799999999966668	0.799999999968715	0.799999999983266
0.0716429107276819	0.800000000436632	0.799999999964301	0.799999999966494	0.799999999982077
0.0720180045011253	0.800000000467574	0.799999999961772	0.799999999964119	0.799999999980805
0.0723930982745687	0.800000000500653	0.799999999959067	0.799999999961580	0.799999999979446
0.0727681920480120	0.800000000536012	0.799999999956177	0.799999999958866	0.799999999977992
0.0731432858214554	0.800000000573803	0.799999999953087	0.799999999955966	0.799999999976440
0.0735183795948987	0.800000000614190	0.799999999949786	0.799999999952866	0.799999999974779
0.0738934733683421	0.800000000657345	0.799999999946257	0.799999999949554	0.799999999973005
0.0742685671417855	0.800000000703454	0.799999999942488	0.799999999946014	0.799999999971109
0.0746436609152288	0.800000000752712	0.799999999938461	0.799999999942234	0.799999999969085
0.0750187546886722	0.800000000805328	0.799999999934160	0.799999999938195	0.799999999966921
0.0753938484621155	0.800000000861526	0.799999999929566	0.799999999933882	0.799999999964611
0.0757689422355589	0.800000000921541	0.799999999924660	0.799999999929275	0.799999999962142
0.0761440360090023	0.800000000985626	0.799999999919421	0.799999999924356	0.799999999959507
0.0765191297824456	0.800000001054049	0.799999999913829	0.799999999919105	0.799999999956693
0.0768942235558890	0.800000001127095	0.799999999907857	0.799999999913498	0.799999999953689
0.0772693173293323	0.800000001205068	0.799999999901485	0.799999999907513	0.799999999950482
0.0776444111027757	0.800000001288290	0.799999999894681	0.799999999901125	0.799999999947059
0.0780195048762191	0.800000001377104	0.799999999887423	0.799999999894308	0.799999999943406
0.0783945986496624	0.800000001471875	0.799999999879675	0.799999999887034	0.799999999939507
0.0787696924231058	0.800000001572991	0.799999999871412	0.799999999879273	0.799999999935347
0.0791447861965492	0.800000001680865	0.799999999862594	0.799999999870993	0.799999999930909
0.0795198799699925	0.800000001795934	0.799999999853190	0.799999999862161	0.799999999926174
0.0798949737434359	0.800000001918665	0.799999999843158	0.799999999852740	0.799999999921125
0.0802700675168792	0.800000002049552	0.799999999832462	0.799999999842694	0.799999999915738
0.0806451612903226	0.800000002189122	0.799999999821054	0.799999999831981	0.799999999909995
0.0810202550637660	0.800000002337933	0.799999999808893	0.799999999820559	0.799999999903870
0.0813953488372093	0.800000002496579	0.799999999795926	0.799999999808381	0.799999999897341
0.0817704426106527	0.800000002665690	0.799999999782107	0.799999999795401	0.799999999890380
0.0821455363840960	0.800000002845935	0.799999999767376	0.799999999781566	0.799999999882961
0.0825206301575394	0.800000003038027	0.799999999751679	0.799999999766822	0.799999999875053
0.0828957239309828	0.800000003242718	0.799999999734950	0.799999999751110	0.799999999866627
0.0832708177044261	0.800000003460812	0.799999999717130	0.799999999734370	0.799999999857648
0.0836459114778695	0.800000003693158	0.799999999698142	0.799999999716536	0.799999999848081
0.0840210052513128	0.800000003940660	0.799999999677918	0.799999999697538	0.799999999837890
0.0843960990247562	0.800000004204275	0.799999999656376	0.799999999677304	0.799999999827035
0.0847711927981996	0.800000004485020	0.799999999633437	0.799999999655755	0.799999999815473
0.0851462865716429	0.800000004783973	0.799999999609008	0.799999999632807	0.799999999803161
0.0855213803450863	0.800000005102279	0.799999999583000	0.799999999608375	0.799999999790051
0.0858964741185296	0.800000005441152	0.799999999555310	0.799999999582364	0.799999999776093
0.0862715678919730	0.800000005801878	0.799999999525838	0.799999999554675	0.799999999761234
0.0866466616654164	0.800000006185822	0.799999999494466	0.799999999525204	0.799999999745418
0.0870217554388597	0.800000006594432	0.799999999461083	0.799999999493841	0.799999999728584
0.0873968492123031	0.800000007029241	0.799999999425556	0.799999999460465	0.799999999710670
0.0877719429857464	0.800000007491877	0.799999999387760	0.799999999424954	0.799999999691608
0.0881470367591898	0.800000007984063	0.799999999347547	0.799999999387174	0.799999999671326
0.0885221305326332	0.800000008507626	0.799999999304775	0.799999999346987	0.799999999649751
0.0888972243060765	0.800000009064502	0.799999999259279	0.799999999304241	0.799999999626801
0.0892723180795199	0.800000009656742	0.799999999210898	0.799999999258782	0.799999999602393
0.0896474118529632	0.800000010286518	0.799999999159448	0.799999999210440	0.799999999576435
0.0900225056264066	0.800000010956133	0.799999999104748	0.799999999159042	0.799999999548833
0.0903975993998500	0.800000011668024	0.799999999046592	0.799999999104397	0.799999999519486
0.0907726931732933	0.800000012424773	0.799999998984776	0.799999999046310	0.799999999488289
0.0911477869467367	0.800000013229113	0.799999998919071	0.799999998984569	0.799999999455127
0.0915228807201800	0.800000014083937	0.799999998849246	0.799999998918954	0.799999999419881
0.0918979744936234	0.800000014992311	0.799999998775045	0.799999998849226	0.799999999382424
0.0922730682670668	0.800000015957475	0.799999998696211	0.799999998775142	0.799999999342623
0.0926481620405101	0.800000016982863	0.799999998612455	0.799999998696432	0.799999999300335
0.0930232558139535	0.800000018072105	0.799999998523489	0.799999998612823	0.799999999255411
0.0933983495873969	0.800000019229045	0.799999998428992	0.799999998524015	0.799999999207690
0.0937734433608402	0.800000020457746	0.799999998328640	0.799999998429701	0.799999999157007
0.0941485371342836	0.800000021762510	0.799999998222073	0.799999998329546	0.799999999103181
0.0945236309077269	0.800000023147884	0.799999998108929	0.799999998223205	0.799999999046027
0.0948987246811703	0.800000024618678	0.799999997988807	0.799999998110305	0.799999998985343
0.0952738184546137	0.800000026179977	0.799999997861300	0.799999997990460	0.799999998920921
0.0956489122280570	0.800000027837160	0.799999997725961	0.799999997863252	0.799999998852537
0.0960240060015004	0.800000029595911	0.799999997582335	0.799999997728250	0.799999998779957
0.0963990997749437	0.800000031462238	0.799999997429923	0.799999997584988	0.799999998702931
0.0967741935483871	0.800000033442492	0.799999997268215	0.799999997432983	0.799999998621197
0.0971492873218305	0.800000035543383	0.799999997096654	0.799999997271715	0.799999998534477
0.0975243810952738	0.800000037772003	0.799999996914672	0.799999997100644	0.799999998442478
0.0978994748687172	0.800000040135842	0.799999996721647	0.799999996919192	0.799999998344888
0.0982745686421605	0.800000042642815	0.799999996516944	0.799999996726754	0.799999998241383
0.0986496624156039	0.800000045301280	0.799999996299871	0.799999996522685	0.799999998131613
0.0990247561890473	0.800000048120063	0.799999996069717	0.799999996306311	0.799999998015215
0.0993998499624906	0.800000051108488	0.799999995825713	0.799999996076913	0.799999997891802
0.0997749437359340	0.800000054276394	0.799999995567064	0.799999995833740	0.799999997760967
0.100150037509377	0.800000057634172	0.799999995292915	0.799999995575989	0.799999997622279
0.100525131282821	0.800000061192789	0.799999995002379	0.799999995302822	0.799999997475284
0.100900225056264	0.800000064963820	0.799999994694503	0.799999995013348	0.799999997319501
0.101275318829707	0.800000068959481	0.799999994368300	0.799999994706633	0.799999997154427
0.101650412603151	0.800000073192659	0.799999994022710	0.799999994381683	0.799999996979524
0.102025506376594	0.800000077676954	0.799999993656632	0.799999994037457	0.799999996794233
0.102400600150038	0.800000082426710	0.799999993268887	0.799999993672852	0.799999996597955
0.102775693923481	0.800000087457057	0.799999992858251	0.799999993286709	0.799999996390066
0.103150787696924	0.800000092783953	0.799999992423412	0.799999992877800	0.799999996169902
0.103525881470368	0.800000098424224	0.799999991963008	0.799999992444836	0.799999995936767
0.103900975243811	0.800000104395613	0.799999991475582	0.799999991986452	0.799999995689924
0.104276069017254	0.800000110716823	0.799999990959619	0.799999991501216	0.799999995428601
0.104651162790698	0.800000117407569	0.799999990413501	0.799999990987610	0.799999995151974
0.105026256564141	0.800000124488632	0.799999989835543	0.799999990444044	0.799999994859188
0.105401350337584	0.800000131981911	0.799999989223949	0.799999989868831	0.799999994549328
0.105776444111028	0.800000139910480	0.799999988576849	0.799999989260205	0.799999994221442
0.106151537884471	0.800000148298651	0.799999987892249	0.799999988616294	0.799999993874518
0.106526631657914	0.800000157172032	0.799999987168073	0.799999987935139	0.799999993507495
0.106901725431358	0.800000166557601	0.799999986402109	0.799999987214663	0.799999993119252
0.107276819204801	0.800000176483765	0.799999985592052	0.799999986452689	0.799999992708612
0.107651912978245	0.800000186980442	0.799999984735453	0.799999985646916	0.799999992274330
0.108027006751688	0.800000198079131	0.799999983829755	0.799999984794932	0.799999991815102
0.108402100525131	0.800000209812993	0.799999982872243	0.799999983894185	0.799999991329547
0.108777194298575	0.800000222216935	0.799999981860082	0.799999982942001	0.799999990816219
0.109152288072018	0.800000235327697	0.799999980790266	0.799999981935553	0.799999990273589
0.109527381845461	0.800000249183943	0.799999979659655	0.799999980871879	0.799999989700055
0.109902475618905	0.800000263826357	0.799999978464923	0.799999979747851	0.799999989093922
0.110277569392348	0.800000279297741	0.799999977202589	0.799999978560187	0.799999988453417
0.110652663165791	0.800000295643126	0.799999975868975	0.799999977305426	0.799999987776665
0.111027756939235	0.800000312909871	0.799999974460230	0.799999975979937	0.799999987061701
0.111402850712678	0.800000331147789	0.799999972972285	0.799999974579890	0.799999986306450
0.111777944486122	0.800000350409259	0.799999971400880	0.799999973101270	0.799999985508741
0.112153038259565	0.800000370749356	0.799999969741518	0.799999971539843	0.799999984666279
0.112528132033008	0.800000392225977	0.799999967989490	0.799999969891169	0.799999983776661
0.112903225806452	0.800000414899985	0.799999966139827	0.799999968150572	0.799999982837353
0.113278319579895	0.800000438835348	0.799999964187326	0.799999966313144	0.799999981845697
0.113653413353338	0.800000464099289	0.799999962126500	0.799999964373721	0.799999980798895
0.114028507126782	0.800000490762445	0.799999959951604	0.799999962326885	0.799999979694013
0.114403600900225	0.800000518899028	0.799999957656581	0.799999960166932	0.799999978527957
0.114778694673668	0.800000548586998	0.799999955235089	0.799999957887883	0.799999977297489
0.115153788447112	0.800000579908241	0.799999952680447	0.799999955483446	0.799999975999198
0.115528882220555	0.800000612948757	0.799999949985659	0.799999952947025	0.799999974629508
0.115903975993999	0.800000647798852	0.799999947143359	0.799999950271680	0.799999973184656
0.116279069767442	0.800000684553345	0.799999944145832	0.799999947450138	0.799999971660698
0.116654163540885	0.800000723311778	0.799999940984960	0.799999944474751	0.799999970053487
0.117029257314329	0.800000764178641	0.799999937652242	0.799999941337502	0.799999968358674
0.117404351087772	0.800000807263599	0.799999934138736	0.799999938029968	0.799999966571691
0.117779444861215	0.800000852681739	0.799999930435078	0.799999934543316	0.799999964687745
0.118154538634659	0.800000900553819	0.799999926531424	0.799999930868273	0.799999962701804
0.118529632408102	0.800000951006532	0.799999922417465	0.799999926995115	0.799999960608591
0.118904726181545	0.800001004172780	0.799999918082369	0.799999922913635	0.799999958402566
0.119279819954989	0.800001060191961	0.799999913514793	0.799999918613135	0.799999956077923
0.119654913728432	0.800001119210270	0.799999908702823	0.799999914082387	0.799999953628564
0.120030007501875	0.800001181381005	0.799999903633987	0.799999909309625	0.799999951048102
0.120405101275319	0.800001246864897	0.799999898295187	0.799999904282505	0.799999948329834
0.120780195048762	0.800001315830444	0.799999892672714	0.799999898988096	0.799999945466735
0.121155288822206	0.800001388454268	0.799999886752178	0.799999893412834	0.799999942451436
0.121530382595649	0.800001464921479	0.799999880518520	0.799999887542509	0.799999939276220
0.121905476369092	0.800001545426059	0.799999873955937	0.799999881362226	0.799999935932990
0.122280570142536	0.800001630171262	0.799999867047894	0.799999874856383	0.799999932413270
0.122655663915979	0.800001719370028	0.799999859777045	0.799999868008628	0.799999928708170
0.123030757689422	0.800001813245417	0.799999852125247	0.799999860801840	0.799999924808384
0.123405851462866	0.800001912031058	0.799999844073471	0.799999853218077	0.799999920704156
0.123780945236309	0.800002015971620	0.799999835601814	0.799999845238560	0.799999916385275
0.124156039009752	0.800002125323297	0.799999826689416	0.799999836843612	0.799999911841041
0.124531132783196	0.800002240354321	0.799999817314458	0.799999828012647	0.799999907060254
0.124906226556639	0.800002361345487	0.799999807454077	0.799999818724100	0.799999902031183
0.125281320330083	0.800002488590702	0.799999797084368	0.799999808955412	0.799999896741554
0.125656414103526	0.800002622397564	0.799999786180291	0.799999798682961	0.799999891178511
0.126031507876969	0.800002763087950	0.799999774715666	0.799999787882039	0.799999885328608
0.126406601650413	0.800002910998639	0.799999762663079	0.799999776526783	0.799999879177764
0.126781695423856	0.800003066481954	0.799999749993880	0.799999764590151	0.799999872711257
0.127156789197299	0.800003229906435	0.799999736678072	0.799999752043839	0.799999865913674
0.127531882970743	0.800003401657527	0.799999722684311	0.799999738858260	0.799999858768902
0.127906976744186	0.800003582138313	0.799999707979796	0.799999725002461	0.799999851260080
0.128282070517629	0.800003771770256	0.799999692530254	0.799999710444088	0.799999843369582
0.128657164291073	0.800003970993987	0.799999676299835	0.799999695149305	0.799999835078969
0.129032258064516	0.800004180270111	0.799999659251087	0.799999679082753	0.799999826368974
0.129407351837959	0.800004400080053	0.799999641344842	0.799999662207463	0.799999817219444
0.129782445611403	0.800004630926929	0.799999622540197	0.799999644484812	0.799999807609325
0.130157539384846	0.800004873336455	0.799999602794386	0.799999625874430	0.799999797516602
0.130532633158290	0.800005127857895	0.799999582062759	0.799999606334152	0.799999786918284
0.130907726931733	0.800005395065033	0.799999560298645	0.799999585819916	0.799999775790335
0.131282820705176	0.800005675557190	0.799999537453326	0.799999564285713	0.799999764107658
0.131657914478620	0.800005969960281	0.799999513475902	0.799999541683480	0.799999751844024
0.132033008252063	0.800006278927908	0.799999488313246	0.799999517963039	0.799999738972053
0.132408102025506	0.800006603142491	0.799999461909868	0.799999493071987	0.799999725463141
0.132783195798950	0.800006943316447	0.799999434207868	0.799999466955632	0.799999711287430
0.133158289572393	0.800007300193408	0.799999405146786	0.799999439556870	0.799999696413740
0.133533383345836	0.800007674549489	0.799999374663549	0.799999410816117	0.799999680809531
0.133908477119280	0.800008067194597	0.799999342692320	0.799999380671181	0.799999664440833
0.134283570892723	0.800008478973789	0.799999309164430	0.799999349057185	0.799999647272203
0.134658664666167	0.800008910768681	0.799999274008221	0.799999315906431	0.799999629266646
0.135033758439610	0.800009363498908	0.799999237148971	0.799999281148313	0.799999610385577
0.135408852213053	0.800009838123636	0.799999198508730	0.799999244709179	0.799999590588736
0.135783945986497	0.800010335643125	0.799999158006235	0.799999206512234	0.799999569834135
0.136159039759940	0.800010857100354	0.799999115556734	0.799999166477389	0.799999548077979
0.136534133533383	0.800011403582695	0.799999071071896	0.799999124521159	0.799999525274607
0.136909227306827	0.800011976223657	0.799999024459625	0.799999080556506	0.799999501376404
0.137284321080270	0.800012576204679	0.799998975623962	0.799999034492718	0.799999476333739
0.137659414853713	0.800013204756996	0.799998924464883	0.799998986235256	0.799999450094871
0.138034508627157	0.800013863163565	0.799998870878194	0.799998935685613	0.799999422605883
0.138409602400600	0.800014552761055	0.799998814755322	0.799998882741151	0.799999393810580
0.138784696174044	0.800015274941913	0.799998755983194	0.799998827294957	0.799999363650419
0.139159789947487	0.800016031156492	0.799998694444021	0.799998769235665	0.799999332064402
0.139534883720930	0.800016822915258	0.799998630015158	0.799998708447297	0.799999298988998
0.139909977494374	0.800017651791066	0.799998562568885	0.799998644809079	0.799999264358029
0.140285071267817	0.800018519421522	0.799998491972254	0.799998578195274	0.799999228102585
0.140660165041260	0.800019427511412	0.799998418086848	0.799998508474975	0.799999190150909
0.141035258814704	0.800020377835220	0.799998340768625	0.799998435511933	0.799999150428300
0.141410352588147	0.800021372239727	0.799998259867663	0.799998359164339	0.799999108856989
0.141785446361590	0.800022412646697	0.799998175227984	0.799998279284634	0.799999065356040
0.142160540135034	0.800023501055645	0.799998086687290	0.799998195719280	0.799999019841215
0.142535633908477	0.800024639546709	0.799997994076771	0.799998108308555	0.799998972224869
0.142910727681920	0.800025830283598	0.799997897220829	0.799998016886314	0.799998922415808
0.143285821455364	0.800027075516643	0.799997795936866	0.799997921279765	0.799998870319171
0.143660915228807	0.800028377585953	0.799997690034995	0.799997821309217	0.799998815836286
0.144036009002251	0.800029738924657	0.799997579317817	0.799997716787842	0.799998758864540
0.144411102775694	0.800031162062256	0.799997463580106	0.799997607521402	0.799998699297224
0.144786196549137	0.800032649628086	0.799997342608575	0.799997493308004	0.799998637023400
0.145161290322581	0.800034204354878	0.799997216181543	0.799997373937804	0.799998571927732
0.145536384096024	0.800035829082435	0.799997084068685	0.799997249192743	0.799998503890345
0.145911477869467	0.800037526761425	0.799996946030678	0.799997118846244	0.799998432786645
0.146286571642911	0.800039300457282	0.799996801818935	0.799996982662921	0.799998358487170
0.146661665416354	0.800041153354237	0.799996651175230	0.799996840398259	0.799998280857400
0.147036759189797	0.800043088759462	0.799996493831412	0.799996691798308	0.799998199757596
0.147411852963241	0.800045110107341	0.799996329509015	0.799996536599344	0.799998115042596
0.147786946736684	0.800047220963876	0.799996157918947	0.799996374527539	0.799998026561651
0.148162040510128	0.800049425031213	0.799995978761082	0.799996205298605	0.799997934158205
0.148537134283571	0.800051726152309	0.799995791723925	0.799996028617448	0.799997837669715
0.148912228057014	0.800054128315734	0.799995596484182	0.799995844177783	0.799997736927430
0.149287321830458	0.800056635660614	0.799995392706408	0.799995651661769	0.799997631756189
0.149662415603901	0.800059252481713	0.799995180042550	0.799995450739608	0.799997521974193
0.150037509377344	0.800061983234669	0.799994958131573	0.799995241069152	0.799997407392787
0.150412603150788	0.800064832541371	0.799994726598977	0.799995022295480	0.799997287816220
0.150787696924231	0.800067805195495	0.799994485056403	0.799994794050484	0.799997163041419
0.151162790697674	0.800070906168193	0.799994233101123	0.799994555952420	0.799997032857727
0.151537884471118	0.800074140613938	0.799993970315620	0.799994307605474	0.799996897046668
0.151912978244561	0.800077513876539	0.799993696267055	0.799994048599278	0.799996755381670
0.152288072018005	0.800081031495315	0.799993410506817	0.799993778508464	0.799996607627815
0.152663165791448	0.800084699211439	0.799993112569967	0.799993496892150	0.799996453541547
0.153038259564891	0.800088522974458	0.799992801974757	0.799993203293458	0.799996292870409
0.153413353338335	0.800092508948983	0.799992478222053	0.799992897238988	0.799996125352737
0.153788447111778	0.800096663521561	0.799992140794818	0.799992578238300	0.799995950717372
0.154163540885221	0.800100993307730	0.799991789157508	0.799992245783364	0.799995768683349
0.154538634658665	0.800105505159256	0.799991422755528	0.799991899348011	0.799995578959589
0.154913728432108	0.800110206171560	0.799991041014600	0.799991538387352	0.799995381244568
0.155288822205551	0.800115103691341	0.799990643340184	0.799991162337209	0.799995175225995
0.155663915978995	0.800120205324388	0.799990229116815	0.799990770613497	0.799994960580467
0.156039009752438	0.800125518943598	0.799989797707498	0.799990362611623	0.799994736973123
0.156414103525881	0.800131052697184	0.799989348453007	0.799989937705841	0.799994504057283
0.156789197299325	0.800136815017107	0.799988880671252	0.799989495248624	0.799994261474088
0.157164291072768	0.800142814627696	0.799988393656542	0.799989034569976	0.799994008852116
0.157539384846212	0.800149060554497	0.799987886678922	0.799988554976780	0.799993745807004
0.157914478619655	0.800155562133325	0.799987358983400	0.799988055752079	0.799993471941047
0.158289572393098	0.800162329019541	0.799986809789247	0.799987536154379	0.799993186842799
0.158664666166542	0.800169371197548	0.799986238289194	0.799986995416910	0.799992890086648
0.159039759939985	0.800176698990510	0.799985643648695	0.799986432746890	0.799992581232408
0.159414853713428	0.800184323070305	0.799985025005086	0.799985847324743	0.799992259824862
0.159789947486872	0.800192254467697	0.799984381466816	0.799985238303342	0.799991925393338
0.160165041260315	0.800200504582754	0.799983712112564	0.799984604807181	0.799991577451235
0.160540135033758	0.800209085195493	0.799983015990435	0.799983945931584	0.799991215495570
0.160915228807202	0.800218008476771	0.799982292117044	0.799983260741845	0.799990839006488
0.161290322580645	0.800227286999410	0.799981539476668	0.799982548272394	0.799990447446784
0.161665416354089	0.800236933749577	0.799980757020291	0.799981807525903	0.799990040261394
0.162040510127532	0.800246962138402	0.799979943664722	0.799981037472411	0.799989616876891
0.162415603900975	0.800257386013848	0.799979098291601	0.799980237048400	0.799989176700956
0.162790697674419	0.800268219672840	0.799978219746471	0.799979405155872	0.799988719121850
0.163165791447862	0.800279477873636	0.799977306837749	0.799978540661387	0.799988243507862
0.163540885221305	0.800291175848468	0.799976358335758	0.799977642395107	0.799987749206755
0.163915978994749	0.800303329316431	0.799975372971657	0.799976709149792	0.799987235545194
0.164291072768192	0.800315954496639	0.799974349436432	0.799975739679799	0.799986701828170
0.164666166541635	0.800329068121640	0.799973286379784	0.799974732700044	0.799986147338393
0.165041260315079	0.800342687451100	0.799972182409077	0.799973686884958	0.799985571335703
0.165416354088522	0.800356830285744	0.799971036088190	0.799972600867408	0.799984973056436
0.165791447861966	0.800371514981579	0.799969845936421	0.799971473237613	0.799984351712803
0.166166541635409	0.800386760464367	0.799968610427295	0.799970302542023	0.799983706492240
0.166541635408852	0.800402586244384	0.799967327987427	0.799969087282193	0.799983036556756
0.166916729182296	0.800419012431440	0.799965996995290	0.799967825913622	0.799982341042260
0.167291822955739	0.800436059750173	0.799964615780033	0.799966516844585	0.799981619057883
0.167666916729182	0.800453749555616	0.799963182620209	0.799965158434930	0.799980869685279
0.168042010502626	0.800472103849036	0.799961695742548	0.799963748994867	0.799980091977920
0.168417104276069	0.800491145294042	0.799960153320646	0.799962286783725	0.799979284960373
0.168792198049512	0.800510897232971	0.799958553473696	0.799960770008699	0.799978447627569
0.169167291822956	0.800531383703542	0.799956894265132	0.799959196823563	0.799977578944053
0.169542385596399	0.800552629455781	0.799955173701320	0.799957565327378	0.799976677843226
0.169917479369842	0.800574659969225	0.799953389730159	0.799955873563162	0.799975743226567
0.170292573143286	0.800597501470379	0.799951540239730	0.799954119516555	0.799974773962855
0.170667666916729	0.800621180950464	0.799949623056861	0.799952301114449	0.799973768887361
0.171042760690173	0.800645726183412	0.799947635945729	0.799950416223613	0.799972726801040
0.171417854463616	0.800671165744138	0.799945576606385	0.799948462649280	0.799971646469702
0.171792948237059	0.800697529027074	0.799943442673319	0.799946438133733	0.799970526623179
0.172168042010503	0.800724846264956	0.799941231713942	0.799944340354849	0.799969365954461
0.172543135783946	0.800753148547883	0.799938941227115	0.799942166924649	0.799968163118847
0.172918229557389	0.800782467842617	0.799936568641589	0.799939915387799	0.799966916733050
0.173293323330833	0.800812837012147	0.799934111314496	0.799937583220122	0.799965625374323
0.173668417104276	0.800844289835494	0.799931566529755	0.799935167827062	0.799964287579537
0.174043510877719	0.800876861027760	0.799928931496521	0.799932666542157	0.799962901844284
0.174418604651163	0.800910586260424	0.799926203347559	0.799930076625464	0.799961466621931
0.174793698424606	0.800945502181867	0.799923379137659	0.799927395261998	0.799959980322690
0.175168792198050	0.800981646438130	0.799920455841967	0.799924619560121	0.799958441312658
0.175543885971493	0.801019057693898	0.799917430354378	0.799921746549943	0.799956847912857
0.175918979744936	0.801057775653699	0.799914299485827	0.799918773181682	0.799955198398248
0.176294073518380	0.801097841083319	0.799911059962652	0.799915696324025	0.799953490996753
0.176669167291823	0.801139295831426	0.799907708424860	0.799912512762462	0.799951723888242
0.177044261065266	0.801182182851390	0.799904241424451	0.799909219197613	0.799949895203531
0.177419354838710	0.801226546223292	0.799900655423665	0.799905812243530	0.799948003023348
0.177794448612153	0.801272431176124	0.799896946793279	0.799902288425999	0.799946045377312
0.178169542385596	0.801319884110156	0.799893111810821	0.799898644180811	0.799944020242874
0.178544636159040	0.801368952619483	0.799889146658855	0.799894875852040	0.799941925544276
0.178919729932483	0.801419685514712	0.799885047423166	0.799890979690289	0.799939759151472
0.179294823705926	0.801472132845813	0.799880810091024	0.799886951850941	0.799937518879070
0.179669917479370	0.801526345925096	0.799876430549356	0.799882788392384	0.799935202485228
0.180045011252813	0.801582377350322	0.799871904582990	0.799878485274248	0.799932807670584
0.180420105026257	0.801640281027929	0.799867227872811	0.799874038355604	0.799930332077134
0.180795198799700	0.801700112196356	0.799862395993996	0.799869443393185	0.799927773287138
0.181170292573143	0.801761927449464	0.799857404414157	0.799864696039571	0.799925128821992
0.181545386346587	0.801825784760040	0.799852248491566	0.799859791841398	0.799922396141117
0.181920480120030	0.801891743503355	0.799846923473295	0.799854726237530	0.799919572640813
0.182295573893473	0.801959864480785	0.799841424493437	0.799849494557262	0.799916655653137
0.182670667666917	0.802030209943463	0.799835746571240	0.799844092018480	0.799913642444747
0.183045761440360	0.802102843615958	0.799829884609334	0.799838513725860	0.799910530215765
0.183420855213803	0.802177830719958	0.799823833391866	0.799832754669030	0.799907316098616
0.183795948987247	0.802255237997947	0.799817587582735	0.799826809720768	0.799903997156882
0.184171042760690	0.802335133736851	0.799811141723735	0.799820673635162	0.799900570384129
0.184546136534134	0.802417587791653	0.799804490232798	0.799814341045815	0.799897032702760
0.184921230307577	0.802502671608930	0.799797627402159	0.799807806464017	0.799893380962834
0.185296324081020	0.802590458250332	0.799790547396616	0.799801064276955	0.799889611940915
0.185671417854464	0.802681022415947	0.799783244251710	0.799794108745901	0.799885722338893
0.186046511627907	0.802774440467556	0.799775711872014	0.799786934004438	0.799881708782830
0.186421605401350	0.802870790451751	0.799767944029340	0.799779534056668	0.799877567821781
0.186796699174794	0.802970152122895	0.799759934361060	0.799771902775460	0.799873295926643
0.187171792948237	0.803072606965903	0.799751676368346	0.799764033900682	0.799868889488978
0.187546886721680	0.803178238218818	0.799743163414532	0.799755921037480	0.799864344819872
0.187921980495124	0.803287130895172	0.799734388723392	0.799747557654542	0.799859658148765
0.188297074268567	0.803399371806091	0.799725345377550	0.799738937082413	0.799854825622313
0.188672168042011	0.803515049582141	0.799716026316811	0.799730052511801	0.799849843303234
0.189047261815454	0.803634254694866	0.799706424336619	0.799720896991930	0.799844707169184
0.189422355588897	0.803757079478022	0.799696532086453	0.799711463428893	0.799839413111614
0.189797449362341	0.803883618148453	0.799686342068340	0.799701744584063	0.799833956934661
0.190172543135784	0.804013966826608	0.799675846635322	0.799691733072496	0.799828334354031
0.190547636909227	0.804148223556647	0.799665037990041	0.799681421361396	0.799822540995903
0.190922730682671	0.804286488326141	0.799653908183277	0.799670801768590	0.799816572395838
0.191297824456114	0.804428863085301	0.799642449112618	0.799659866461057	0.799810423997711
0.191672918229557	0.804575451765738	0.799630652521079	0.799648607453470	0.799804091152637
0.192048012003001	0.804726360298715	0.799618509995865	0.799637016606807	0.799797569117945
0.192423105776444	0.804881696632849	0.799606012967084	0.799625085626968	0.799790853056129
0.192798199549887	0.805041570751256	0.799593152706604	0.799612806063476	0.799783938033852
0.193173293323331	0.805206094688090	0.799579920326879	0.799600169308180	0.799776819020942
0.193548387096774	0.805375382544455	0.799566306779911	0.799587166594051	0.799769490889433
0.193923480870218	0.805549550503652	0.799552302856190	0.799573788993985	0.799761948412594
0.194298574643661	0.805728716845734	0.799537899183780	0.799560027419701	0.799754186264025
0.194673668417104	0.805913001961337	0.799523086227381	0.799545872620658	0.799746199016728
0.195048762190548	0.806102528364745	0.799507854287547	0.799531315183058	0.799737981142246
0.195423855963991	0.806297420706165	0.799492193499887	0.799516345528890	0.799729527009799
0.195798949737434	0.806497805783182	0.799476093834422	0.799500953915055	0.799720830885467
0.196174043510878	0.806703812551337	0.799459545094936	0.799485130432536	0.799711886931384
0.196549137284321	0.806915572133826	0.799442536918485	0.799468865005663	0.799702689204986
0.196924231057764	0.807133217830257	0.799425058774908	0.799452147391422	0.799693231658268
0.197299324831208	0.807356885124442	0.799407099966503	0.799434967178862	0.799683508137092
0.197674418604651	0.807586711691189	0.799388649627707	0.799417313788557	0.799673512380516
0.198049512378095	0.807822837402052	0.799369696724949	0.799399176472173	0.799663238020176
0.198424606151538	0.808065404330011	0.799350230056515	0.799380544312087	0.799652678579687
0.198799699924981	0.808314556753029	0.799330238252589	0.799361406221123	0.799641827474104
0.199174793698425	0.808570441156476	0.799309709775315	0.799341750942349	0.799630678009403
0.199549887471868	0.808833206234347	0.799288632919036	0.799321567048984	0.799619223382025
0.199924981245311	0.809103002889276	0.799266995810567	0.799300842944387	0.799607456678447
0.200300075018755	0.809379984231270	0.799244786409646	0.799279566862155	0.799595370874815
0.200675168792198	0.809664305575158	0.799221992509427	0.799257726866302	0.799582958836606
0.201050262565641	0.809956124436691	0.799198601737160	0.799235310851563	0.799570213318361
0.201425356339085	0.810255600527278	0.799174601554915	0.799212306543782	0.799557126963447
0.201800450112528	0.810562895747296	0.799149979260497	0.799188701500429	0.799543692303886
0.202175543885972	0.810878174177960	0.799124721988421	0.799164483111211	0.799529901760232
0.202550637659415	0.811201602071696	0.799098816711073	0.799139638598807	0.799515747641506
0.202925731432858	0.811533347840985	0.799072250239946	0.799114155019716	0.799501222145186
0.203300825206302	0.811873582045649	0.799045009227068	0.799088019265231	0.799486317357255
0.203675918979745	0.812222477378527	0.799017080166499	0.799061218062526	0.799471025252314
0.204051012753188	0.812580208649510	0.798988449396039	0.799033737975881	0.799455337693755
0.204426106526632	0.812946952767900	0.798959103099010	0.799005565408024	0.799439246433990
0.204801200300075	0.813322888723054	0.798929027306252	0.798976686601615	0.799422743114761
0.205176294073518	0.813708197563268	0.798898207898195	0.798947087640853	0.799405819267505
0.205551387846962	0.814103062372880	0.798866630607160	0.798916754453239	0.799388466313788
0.205926481620405	0.814507668247541	0.798834281019731	0.798885672811452	0.799370675565814
0.206301575393848	0.814922202267629	0.798801144579377	0.798853828335398	0.799352438227009
0.206676669167292	0.815346853469761	0.798767206589135	0.798821206494376	0.799333745392662
0.207051762940735	0.815781812816378	0.798732452214554	0.798787792609418	0.799314588050663
0.207426856714179	0.816227273163359	0.798696866486719	0.798753571855756	0.799294957082300
0.207801950487622	0.816683429225638	0.798660434305513	0.798718529265468	0.799274843263145
0.208177044261065	0.817150477540787	0.798623140442992	0.798682649730253	0.799254237264013
0.208552138034509	0.817628616430530	0.798584969546990	0.798645918004385	0.799233129652004
0.208927231807952	0.818118045960166	0.798545906144843	0.798608318707820	0.799211510891631
0.209302325581395	0.818618967895857	0.798505934647348	0.798569836329466	0.799189371346025
0.209677419354839	0.819131585659762	0.798465039352852	0.798530455230620	0.799166701278235
0.210052513128282	0.819656104282980	0.798423204451572	0.798490159648574	0.799143490852604
0.210427606901725	0.820192730356280	0.798380414030050	0.798448933700385	0.799119730136243
0.210802700675169	0.820741671978585	0.798336652075858	0.798406761386830	0.799095409100589
0.211177794448612	0.821303138703189	0.798291902482419	0.798363626596519	0.799070517623054
0.211552888222056	0.821877341481677	0.798246149054099	0.798319513110196	0.799045045488770
0.211927981995499	0.822464492605527	0.798199375511417	0.798274404605212	0.799018982392424
0.212303075768942	0.823064805645371	0.798151565496519	0.798228284660184	0.798992317940189
0.212678169542386	0.823678495387894	0.798102702578790	0.798181136759825	0.798965041651751
0.213053263315829	0.824305777770349	0.798052770260712	0.798132944299968	0.798937142962431
0.213428357089272	0.824946869812667	0.798001751983886	0.798083690592764	0.798908611225406
0.213803450862716	0.825601989547152	0.797949631135287	0.798033358872077	0.798879435714032
0.214178544636159	0.826271355945736	0.797896391053690	0.797981932299054	0.798849605624265
0.214553638409602	0.826955188844789	0.797842015036332	0.797929393967893	0.798819110077177
0.214928732183046	0.827653708867462	0.797786486345744	0.797875726911792	0.798787938121585
0.215303825956489	0.828367137343557	0.797729788216827	0.797820914109096	0.798756078736771
0.215678919729933	0.829095696226913	0.797671903864091	0.797764938489626	0.798723520835317
0.216054013503376	0.829839608010302	0.797612816489148	0.797707782941206	0.798690253266032
0.216429107276819	0.830599095637823	0.797552509288359	0.797649430316377	0.798656264816993
0.216804201050263	0.831374382414801	0.797490965460743	0.797589863439306	0.798621544218685
0.217179294823706	0.832165691915172	0.797428168216041	0.797529065112888	0.798586080147250
0.217554388597149	0.832973247886375	0.797364100783030	0.797467018126033	0.798549861227842
0.217929482370593	0.833797274151728	0.797298746418010	0.797403705261156	0.798512876038088
0.218304576144036	0.834637994510320	0.797232088413524	0.797339109301850	0.798475113111647
0.218679669917479	0.835495632634388	0.797164110107257	0.797273213040755	0.798436560941899
0.219054763690923	0.836370411964233	0.797094794891167	0.797205999287611	0.798397207985708
0.219429857464366	0.837262555600637	0.797024126220790	0.797137450877517	0.798357042667325
0.219804951237809	0.838172286194834	0.796952087624779	0.797067550679352	0.798316053382370
0.220180045011253	0.839099825836018	0.796878662714607	0.796996281604419	0.798274228501945
0.220555138784696	0.840045395936429	0.796803835194508	0.796923626615236	0.798231556376829
0.220930232558140	0.841009217114021	0.796727588871577	0.796849568734552	0.798188025341803
0.221305326331583	0.841991509072735	0.796649907666103	0.796774091054511	0.798143623720063
0.221680420105026	0.842992490480411	0.796570775622055	0.796697176746024	0.798098339827750
0.222055513878470	0.844012378844357	0.796490176917798	0.796618809068303	0.798052161978573
0.222430607651913	0.845051390384600	0.796408095876959	0.796538971378588	0.798005078488550
0.222805701425356	0.846109739904864	0.796324516979518	0.796457647142029	0.797957077680842
0.223180795198800	0.847187640661292	0.796239424873033	0.796374819941762	0.797908147890692
0.223555888972243	0.848285304228972	0.796152804384098	0.796290473489136	0.797858277470468
0.223930982745686	0.849402940366274	0.796064640529918	0.796204591634121	0.797807454794804
0.224306076519130	0.850540756877074	0.795974918530114	0.796117158375865	0.797755668265838
0.224681170292573	0.851698959470883	0.795883623818637	0.796028157873427	0.797702906318557
0.225056264066017	0.852877751620943	0.795790742055901	0.795937574456651	0.797649157426226
0.225431357839460	0.854077334420338	0.795696259141021	0.795845392637199	0.797594410105921
0.225806451612903	0.855297906436166	0.795600161224256	0.795751597119735	0.797538652924154
0.226181545386347	0.856539663561835	0.795502434719552	0.795656172813249	0.797481874502589
0.226556639159790	0.857802798867536	0.795403066317274	0.795559104842517	0.797424063523846
0.226931732933233	0.859087502448962	0.795302042997037	0.795460378559707	0.797365208737396
0.227306826706677	0.860393961274323	0.795199352040705	0.795359979556100	0.797305298965542
0.227681920480120	0.861722359029736	0.795094981045479	0.795257893673949	0.797244323109483
0.228057014253563	0.863072875963059	0.794988917937152	0.795154107018449	0.797182270155459
0.228432108027007	0.864445688726229	0.794881150983428	0.795048605969826	0.797119129180980
0.228807201800450	0.865840970216191	0.794771668807398	0.794941377195526	0.797054889361123
0.229182295573893	0.867258889414496	0.794660460401069	0.794832407662520	0.796989539974915
0.229557389347337	0.868699611225634	0.794547515139039	0.794721684649688	0.796923070411778
0.229932483120780	0.870163296314208	0.794432822792206	0.794609195760306	0.796855470178050
0.230307576894224	0.871650100941010	0.794316373541605	0.794494928934610	0.796786728903565
0.230682670667667	0.873160176798109	0.794198157992276	0.794378872462433	0.796716836348304
0.231057764441110	0.874693670843029	0.794078167187231	0.794261014995920	0.796645782409099
0.231432858214554	0.876250725132113	0.793956392621445	0.794141345562298	0.796573557126404
0.231807951987997	0.877831476653181	0.793832826255926	0.794019853576696	0.796500150691103
0.232183045761440	0.879436057157557	0.793707460531791	0.793896528855025	0.796425553451385
0.232558139534884	0.881064592991599	0.793580288384406	0.793771361626886	0.796349755919654
0.232933233308327	0.882717204927804	0.793451303257514	0.793644342548511	0.796272748779493
0.233308327081770	0.884394007995615	0.793320499117409	0.793515462715727	0.796194522892651
0.233683420855214	0.886095111312042	0.793187870467075	0.793384713676939	0.796115069306084
0.234058514628657	0.887820617912184	0.793053412360358	0.793252087446107	0.796034379259014
0.234433608402101	0.889570624579799	0.792917120416081	0.793117576515735	0.795952444190021
0.234808702175544	0.891345221678009	0.792778990832172	0.792981173869833	0.795869255744156
0.235183795948987	0.893144492980281	0.792639020399714	0.792842872996868	0.795784805780078
0.235558889722431	0.894968515501785	0.792497206516993	0.792702667902680	0.795699086377197
0.235933983495874	0.896817359331269	0.792353547203438	0.792560553123360	0.795612089842840
0.236309077269317	0.898691087463564	0.792208041113542	0.792416523738076	0.795523808719407
0.236684171042761	0.900589755632851	0.792060687550656	0.792270575381841	0.795434235791546
0.237059264816204	0.902513412146817	0.791911486480744	0.792122704258212	0.795343364093306
0.237434358589647	0.904462097721826	0.791760438545981	0.791972907151908	0.795251186915302
0.237809452363091	0.906435845319253	0.791607545078288	0.791821181441344	0.795157697811847
0.238184546136534	0.908434679983085	0.791452808112704	0.791667525111056	0.795062890608086
0.238559639909978	0.910458618678961	0.791296230400651	0.791511936764023	0.794966759407086
0.238934733683421	0.912507670134751	0.791137815423030	0.791354415633867	0.794869298596921
0.239309827456864	0.914581834682847	0.790977567403178	0.791194961596919	0.794770502857706
0.239684921230308	0.916681104104268	0.790815491319623	0.791033575184147	0.794670367168603
0.240060015003751	0.918805461474760	0.790651592918703	0.790870257592927	0.794568886814778
0.240435108777194	0.920954881012991	0.790485878726934	0.790705010698655	0.794466057394318
0.240810202550638	0.923129327931016	0.790318356063222	0.790537837066176	0.794361874825081
0.241185296324081	0.925328758287140	0.790149033050813	0.790368739961041	0.794256335351506
0.241560390097524	0.927553118841320	0.789977918629050	0.790197723360551	0.794149435551333
0.241935483870968	0.929802346913263	0.789805022564846	0.790024791964608	0.794041172342282
0.242310577644411	0.932076370243348	0.789630355463941	0.789849951206334	0.793931542988632
0.242685671417854	0.934375106856530	0.789453928781852	0.789673207262470	0.793820545107735
0.243060765191298	0.936698464929372	0.789275754834577	0.789494567063528	0.793708176676435
0.243435858964741	0.939046342660337	0.789095846808974	0.789314038303695	0.793594436037402
0.243810952738185	0.941418628143496	0.788914218772863	0.789131629450462	0.793479321905359
0.244186046511628	0.943815199245797	0.788730885684782	0.788947349753999	0.793362833373222
0.244561140285071	0.946235923488039	0.788545863403442	0.788761209256217	0.793244969918109
0.244936234058515	0.948680657929685	0.788359168696807	0.788573218799556	0.793125731407259
0.245311327831958	0.951149249057674	0.788170819250850	0.788383390035453	0.793005118103809
0.245686421605401	0.953641532679365	0.787980833677922	0.788191735432493	0.792883130672468
0.246061515378845	0.956157333819758	0.787789231524750	0.787998268284226	0.792759770185038
0.246436609152288	0.958696466623128	0.787596033280039	0.787803002716656	0.792635038125823
0.246811702925731	0.961258734259218	0.787401260381681	0.787605953695357	0.792508936396865
0.247186796699175	0.963843928834131	0.787204935223534	0.787407137032250	0.792381467323071
0.247561890472618	0.966451831306048	0.787007081161795	0.787206569391983	0.792252633657150
0.247936984246062	0.969082211405919	0.786807722520911	0.787004268297949	0.792122438584425
0.248312078019505	0.971734827563252	0.786606884599070	0.786800252137892	0.791990885727452
0.248687171792948	0.974409426837135	0.786404593673200	0.786594540169128	0.791857979150496
0.249062265566392	0.977105744852622	0.786200877003527	0.786387152523327	0.791723723363815
0.249437359339835	0.979823505742611	0.785995762837628	0.786178110210900	0.791588123327778
0.249812453113278	0.982562422095329	0.785789280414011	0.785967435124923	0.791451184456787
0.250187546886722	0.985322194907568	0.785581459965172	0.785755150044649	0.791312912623025
0.250562640660165	0.988102513543764	0.785372332720162	0.785541278638532	0.791173314159990
0.250937734433608	0.990903055701061	0.785161930906605	0.785325845466830	0.791032395865856
0.251312828207052	0.993723487380458	0.784950287752216	0.785108875983697	0.790890165006603
0.251687921980495	0.996563462864159	0.784737437485742	0.784890396538832	0.790746629318964
0.252063015753938	0.999422624699227	0.784523415337385	0.784670434378614	0.790601797013139
0.252438109527382	1.00230060368765	0.784308257538641	0.784449017646763	0.790455676775310
0.252813203300825	1.00519701888294	0.784092001321587	0.784226175384478	0.790308277769913
0.253188297074269	1.00811147759327	0.783874684917580	0.784001937530084	0.790159609641715
0.253563390847712	1.01104357539144	0.783656347555388	0.783776334918145	0.790009682517624
0.253938484621155	1.01399289613149	0.783437029458708	0.783549399278069	0.789858507008305
0.254313578394599	1.01695901197232	0.783216771843110	0.783321163232162	0.789706094209521
0.254688672168042	1.01994148340815	0.782995616912352	0.783091660293169	0.789552455703268
0.255063765941485	1.02293985930612	0.782773607854106	0.782860924861242	0.789397603558631
0.255438859714929	1.02595367695093	0.782550788835047	0.782628992220394	0.789241550332428
0.255813953488372	1.02898246209666	0.782327204995334	0.782395898534365	0.789084309069571
0.256189047261815	1.03202572902588	0.782102902442453	0.782161680841960	0.788925893303198
0.256564141035259	1.03508298061595	0.781877928244432	0.781926377051795	0.788766317054525
0.256939234808702	1.03815370841278	0.781652330422416	0.781690025936501	0.788605594832467
0.257314328582146	1.04123739271192	0.781426157942605	0.781452667126335	0.788443741632962
0.257689422355589	1.04433350264706	0.781199460707539	0.781214341102241	0.788280772938069
0.258064516129032	1.04744149628612	0.780972289546747	0.780975089188305	0.788116704714760
0.258439609902476	1.05056082073469	0.780744696206736	0.780734953543660	0.787951553413483
0.258814703675919	1.05369091224712	0.780516733340331	0.780493977153781	0.787785335966418
0.259189797449362	1.05683119634511	0.780288454495365	0.780252203821224	0.787618069785491
0.259564891222806	1.05998108794385	0.780059914102705	0.780009678155756	0.787449772760093
0.259939984996249	1.06313999148581	0.779831167463636	0.779766445563921	0.787280463254539
0.260315078769692	1.06630730108199	0.779602270736577	0.779522552238004	0.787110160105246
0.260690172543136	1.06948240066088	0.779373280923145	0.779278045144422	0.786938882617633
0.261065266316579	1.07266466412485	0.779144255853573	0.779032972011519	0.786766650562747
0.261440360090023	1.07585345551420	0.778915254171466	0.778787381316795	0.786593484173617
0.261815453863466	1.07904812917866	0.778686335317908	0.778541322273528	0.786419404141313
0.262190547636909	1.08224802995645	0.778457559514923	0.778294844816847	0.786244431610757
0.262565641410353	1.08545249336077	0.778228987748296	0.778047999589197	0.786068588176229
0.262940735183796	1.08866084577372	0.778000681749735	0.777800837925260	0.785891895876615
0.263315828957239	1.09187240464762	0.777772703978426	0.777553411836279	0.785714377190367
0.263690922730683	1.09508647871365	0.777545117601918	0.777305773993836	0.785536055030210
0.264066016504126	1.09830236819772	0.777317986476414	0.777057977713051	0.785356952737539
0.264441110277569	1.10151936504363	0.777091375126420	0.776810076935248	0.785177094076593
0.264816204051013	1.10473675314323	0.776865348723787	0.776562126210036	0.784996503228312
0.265191297824456	1.10795380857378	0.776639973066143	0.776314180676887	0.784815204783961
0.265566391597899	1.11116979984217	0.776415314554726	0.776066296046130	0.784633223738464
0.265941485371343	1.11438398813604	0.776191440171621	0.775818528579456	0.784450585483499
0.266316579144786	1.11759562758170	0.775968417456413	0.775570935069865	0.784267315800304
0.266691672918230	1.12080396550870	0.775746314482269	0.775323572821122	0.784083440852255
0.267066766691673	1.12400824272098	0.775525199831451	0.775076499626683	0.783898987177156
0.267441860465116	1.12720769377443	0.775305142570269	0.774829773748153	0.783713981679321
0.267816954238560	1.13040154726083	0.775086212223507	0.774583453893218	0.783528451621357
0.268192048012003	1.13358902609791	0.774868478748284	0.774337599193130	0.783342424615751
0.268567141785446	1.13676934782555	0.774652012507437	0.774092269179701	0.783155928616183
0.268942235558890	1.13994172490782	0.774436884242347	0.773847523761862	0.782968991908622
0.269317329332333	1.14310536504081	0.774223165045302	0.773603423201742	0.782781643102178
0.269692423105776	1.14625947146610	0.774010926331374	0.773360028090359	0.782593911119745
0.270067516879220	1.14940324328966	0.773800239809802	0.773117399322841	0.782405825188400
0.270442610652663	1.15253587580603	0.773591177454954	0.772875598073278	0.782217414829609
0.270817704426107	1.15565656082764	0.773383811476821	0.772634685769144	0.782028709849195
0.271192798199550	1.15876448701904	0.773178214291103	0.772394724065370	0.781839740327131
0.271567891972993	1.16185884023591	0.772974458488878	0.772155774818015	0.781650536607108
0.271942985746437	1.16493880386863	0.772772616805878	0.771917900057616	0.781461129285919
0.272318079519880	1.16800355919024	0.772572762091403	0.771681161962169	0.781271549202661
0.272693173293323	1.17105228570856	0.772374967276844	0.771445622829811	0.781081827427740
0.273068267066767	1.17408416152225	0.772179305343905	0.771211345051175	0.780891995251720
0.273443360840210	1.17709836368076	0.771985849292468	0.770978391081470	0.780702084173988
0.273818454613653	1.18009406854767	0.771794672108177	0.770746823412271	0.780512125891267
0.274193548387097	1.18307045216748	0.771605846729713	0.770516704543059	0.780322152285972
0.274568642160540	1.18602669063550	0.771419446015827	0.770288096952516	0.780132195414412
0.274943735933984	1.18896196047056	0.771235542712100	0.770061063069600	0.779942287494873
0.275318829707427	1.19187543899048	0.771054209417503	0.769835665244406	0.779752460895543
0.275693923480870	1.19476630468988	0.770875518550717	0.769611965718847	0.779562748122329
0.276069017254314	1.19763373762020	0.770699542316300	0.769390026597158	0.779373181806554
0.276444111027757	1.20047691977172	0.770526352670657	0.769169909816258	0.779183794692546
0.276819204801200	1.20329503545719	0.770356021287892	0.768951677115968	0.778994619625119
0.277194298574644	1.20608727169696	0.770188619525514	0.768735390009125	0.778805689536981
0.277569392348087	1.20885281860536	0.770024218390062	0.768521109751595	0.778617037436031
0.277944486121530	1.21159086977793	0.769862888502627	0.768308897312225	0.778428696392606
0.278319579894974	1.21430062267942	0.769704700064333	0.768098813342716	0.778240699526642
0.278694673668417	1.21698127903217	0.769549722821785	0.767890918147493	0.778053079994796
0.279069767441860	1.21963204520476	0.769398026032486	0.767685271653531	0.777865870977495
0.279444861215304	1.22225213260042	0.769249678430278	0.767481933380209	0.777679105665972
0.279819954988747	1.22484075804526	0.769104748190816	0.767280962409173	0.777492817249240
0.280195048762191	1.22739714417574	0.768963302897087	0.767082417354266	0.777307038901076
0.280570142535634	1.22992051982537	0.768825409505018	0.766886356331499	0.777121803766957
0.280945236309077	1.23241012041018	0.768691134309178	0.766692836929135	0.776937144951027
0.281320330082521	1.23486518831280	0.768560542908610	0.766501916177870	0.776753095503034
0.281695423855964	1.23728497326487	0.768433700172808	0.766313650521143	0.776569688405314
0.282070517629407	1.23966873272749	0.768310670207868	0.766128095785598	0.776386956559764
0.282445611402851	1.24201573226941	0.768191516322826	0.765945307151719	0.776204932774876
0.282820705176294	1.24432524594279	0.768076300996233	0.765765339124659	0.776023649752799
0.283195798949737	1.24659655665615	0.767965085842939	0.765588245505276	0.775843140076449
0.283570892723181	1.24882895654431	0.767857931581177	0.765414079361400	0.775663436196682
0.283945986496624	1.25102174733505	0.767754897999907	0.765242892999372	0.775484570419543
0.284321080270068	1.25317424071218	0.767656043926488	0.765074737935833	0.775306574893577
0.284696174043511	1.25528575867481	0.767561427194671	0.764909664869831	0.775129481597245
0.285071267816954	1.25735563389255	0.767471104612956	0.764747723655221	0.774953322326411
0.285446361590398	1.25938321005634	0.767385131933323	0.764588963273428	0.774778128681973
0.285821455363841	1.26136784222466	0.767303563820370	0.764433431806535	0.774603932057560
0.286196549137284	1.26330889716496	0.767226453820866	0.764281176410775	0.774430763627397
0.286571642910728	1.26520575368991	0.767153854333754	0.764132243290391	0.774258654334258
0.286946736684171	1.26705780298829	0.767085816580627	0.763986677671943	0.774087634877605
0.287321830457614	1.26886444895033	0.767022390576677	0.763844523779012	0.773917735701828
0.287696924231058	1.27062510848715	0.766963625102169	0.763705824807389	0.773748986984689
0.288072018004501	1.27233921184416	0.766909567674437	0.763570622900707	0.773581418625886
0.288447111777945	1.27400620290804	0.766860264520438	0.763438959126595	0.773415060235829
0.288822205551388	1.27562553950733	0.766815760549865	0.763310873453299	0.773249941124570
0.289197299324831	1.27719669370605	0.766776099328869	0.763186404726874	0.773086090290943
0.289572393098275	1.27871915209047	0.766741323054380	0.763065590648875	0.772923536411882
0.289947486871718	1.28019241604856	0.766711472529055	0.762948467754639	0.772762307831964
0.290322580645161	1.28161600204204	0.766686587136886	0.762835071392126	0.772602432553141
0.290697674418605	1.28298944187082	0.766666704819471	0.762725435701363	0.772443938224721
0.291072768192048	1.28431228292950	0.766651862052958	0.762619593594486	0.772286852133546
0.291447861965491	1.28558408845595	0.766642093825718	0.762517576736414	0.772131201194423
0.291822955738935	1.28680443777155	0.766637433616701	0.762419415526159	0.771977011940790
0.292198049512378	1.28797292651307	0.766637913374560	0.762325139078782	0.771824310515626
0.292573143285821	1.28908916685595	0.766643563497509	0.762234775208030	0.771673122662619
0.292948237059265	1.29015278772880	0.766654412813948	0.762148350409643	0.771523473717593
0.293323330832708	1.29116343501892	0.766670488563878	0.762065889845350	0.771375388600194
0.293698424606152	1.29212077176885	0.766691816381101	0.761987417327589	0.771228891805853
0.294073518379595	1.29302447836352	0.766718420276234	0.761912955304923	0.771084007398022
0.294448612153038	1.29387425270810	0.766750322620551	0.761842524848208	0.770940759000703
0.294823705926482	1.29466981039632	0.766787544130645	0.761776145637475	0.770799169791239
0.295198799699925	1.29541088486906	0.766830103853955	0.761713835949592	0.770659262493424
0.295573893473368	1.29609722756323	0.766878019155130	0.761655612646657	0.770521059370882
0.295948987246812	1.29672860805070	0.766931305703282	0.761601491165191	0.770384582220778
0.296324081020255	1.29730481416724	0.766989977460097	0.761551485506078	0.770249852367793
0.296699174793698	1.29782565213131	0.767054046668856	0.761505608225316	0.770116890658447
0.297074268567142	1.29829094665273	0.767123523844326	0.761463870425553	0.769985717455699
0.297449362340585	1.29870054103091	0.767198417763576	0.761426281748420	0.769856352633883
0.297824456114029	1.29905429724291	0.767278735457696	0.761392850367666	0.769728815573950
0.298199549887472	1.29935209602085	0.767364482204438	0.761363582983134	0.769603125159038
0.298574643660915	1.29959383691900	0.767455661521764	0.761338484815508	0.769479299770348
0.298949737434359	1.29977943837022	0.767552275162353	0.761317559601930	0.769357357283369
0.299324831207802	1.29990883773181	0.767654323109009	0.761300809592397	0.769237315064397
0.299699924981245	1.29998199132078	0.767761803571032	0.761288235547031	0.769119189967412
0.300075018754689	1.29999887443839	0.767874712981514	0.761279836734134	0.769002998331254
0.300450112528132	1.29995948138409	0.767993045995587	0.761275610929121	0.768888755977161
0.300825206301575	1.29986382545868	0.768116795489596	0.761275554414243	0.768776478206595
0.301200300075019	1.29971193895687	0.768245952561251	0.761279661979182	0.768666179799445
0.301575393848462	1.29950387314908	0.768380506530689	0.761287926922450	0.768557875012509
0.301950487621905	1.29923969825261	0.768520444942505	0.761300341053645	0.768451577578361
0.302325581395349	1.29891950339214	0.768665753568710	0.761316894696510	0.768347300704491
0.302700675168792	1.29854339654963	0.768816416412650	0.761337576692865	0.768245057072816
0.303075768942236	1.29811150450360	0.768972415713838	0.761362374407304	0.768144858839499
0.303450862715679	1.29762397275795	0.769133731953747	0.761391273732785	0.768046717635089
0.303825956489122	1.29708096546024	0.769300343862517	0.761424259096975	0.767950644565001
0.304201050262566	1.29648266530957	0.769472228426597	0.761461313469456	0.767856650210305
0.304576144036009	1.29582927345416	0.769649360897303	0.761502418369710	0.767764744628833
0.304951237809452	1.29512100937863	0.769831714800302	0.761547553875934	0.767674937356619
0.305326331582896	1.29435811078114	0.770019261945984	0.761596698634613	0.767587237409631
0.305701425356339	1.29354083344040	0.770211972440757	0.761649829870934	0.767501653285833
0.306076519129782	1.29266945107281	0.770409814699215	0.761706923399924	0.767418192967536
0.306451612903226	1.29174425517966	0.770612755457210	0.761767953638411	0.767336863924080
0.306826706676669	1.29076555488458	0.770820759785769	0.761832893617717	0.767257673114778
0.307201800450113	1.28973367676148	0.771033791105916	0.761901714997127	0.767180626992203
0.307576894223556	1.28864896465292	0.771251811204295	0.761974388078068	0.767105731505709
0.307951987996999	1.28751177947913	0.771474780249694	0.762050881819084	0.767032992105309
0.308327081770443	1.28632249903797	0.771702656810334	0.762131163851450	0.766962413745755
0.308702175543886	1.28508151779569	0.771935397872042	0.762215200495584	0.766894000890977
0.309077269317329	1.28378924666895	0.772172958857158	0.762302956778077	0.766827757518715
0.309452363090773	1.28244611279808	0.772415293644309	0.762394396449484	0.766763687125492
0.309827456864216	1.28105255931181	0.772662354588873	0.762489482002710	0.766701792731774
0.310202550637659	1.27960904508370	0.772914092544290	0.762588174692136	0.766642076887454
0.310577644411103	1.27811604448035	0.773170456884039	0.762690434553305	0.766584541677518
0.310952738184546	1.27657404710170	0.773431395524417	0.762796220423322	0.766529188728016
0.311327831957990	1.27498355751352	0.773696854947957	0.762905489961789	0.766476019212206
0.311702925731433	1.27334509497239	0.773966780227621	0.763018199672409	0.766425033856990
0.312078019504876	1.27165919314328	0.774241115051591	0.763134304925103	0.766376232949500
0.312453113278320	1.26992639981004	0.774519801748799	0.763253759978781	0.766329616343978
0.312828207051763	1.26814727657891	0.774802781315022	0.763376518004550	0.766285183468778
0.313203300825206	1.26632239857542	0.775089993439674	0.763502531109579	0.766242933333651
0.313578394598650	1.26445235413474	0.775381376533140	0.763631750361355	0.766202864537148
0.313953488372093	1.26253774448589	0.775676867754751	0.763764125812554	0.766164975274265
0.314328582145536	1.26057918342989	0.775976403041266	0.763899606526284	0.766129263344217
0.314703675918980	1.25857729701219	0.776279917135959	0.764038140601882	0.766095726158431
0.315078769692423	1.25653272318956	0.776587343618173	0.764179675201065	0.766064360748635
0.315453863465866	1.25444611149178	0.776898614933437	0.764324156574593	0.766035163775174
0.315828957239310	1.25231812267824	0.777213662424001	0.764471530089243	0.766008131535395
0.316204051012753	1.25014942838991	0.777532416359901	0.764621740255258	0.765983259972233
0.316579144786197	1.24794071079663	0.777854805970399	0.764774730754074	0.765960544682864
0.316954238559640	1.24569266224034	0.778180759475895	0.764930444466475	0.765939980927541
0.317329332333083	1.24340598487423	0.778510204120192	0.765088823500988	0.765921563638466
0.317704426106527	1.24108139029817	0.778843066203174	0.765249809222661	0.765905287428842
0.318079519879970	1.23871959919078	0.779179271113790	0.765413342282057	0.765891146601936
0.318454613653413	1.23632134093816	0.779518743363430	0.765579362644573	0.765879135160310
0.318829707426857	1.23388735325986	0.779861406619526	0.765747809619940	0.765869246815041
0.319204801200300	1.23141838183207	0.780207183739527	0.765918621892004	0.765861474995093
0.319579894973743	1.22891517990853	0.780555996805044	0.766091737548654	0.765855812856664
0.319954988747187	1.22637850793924	0.780907767156320	0.766267094111986	0.765852253292653
0.320330082520630	1.22380913318735	0.781262415426838	0.766444628568565	0.765850788942110
0.320705176294074	1.22120782934451	0.781619861578188	0.766624277399897	0.765851412199769
0.321080270067517	1.21857537614484	0.781980024935044	0.766805976612941	0.765854115225544
0.321455363840960	1.21591255897794	0.782342824220342	0.766989661770800	0.765858889954108
0.321830457614404	1.21322016850103	0.782708177590529	0.767175268023410	0.765865728104403
0.322205551387847	1.21049900025066	0.783076002670968	0.767362730138361	0.765874621189221
0.322580645161290	1.20774985425415	0.783446216591365	0.767551982531681	0.765885560524701
0.322955738934734	1.20497353464103	0.783818736021306	0.767742959298708	0.765898537239870
0.323330832708177	1.20217084925478	0.784193477205774	0.767935594244886	0.765913542286100
0.323705926481620	1.19934260926507	0.784570356000731	0.768129820916603	0.765930566446579
0.324081020255064	1.19648962878088	0.784949287908636	0.768325572631927	0.765949600345680
0.324456114028507	1.19361272446461	0.785330188113977	0.768522782511323	0.765970634458341
0.324831207801951	1.19071271514746	0.785712971518707	0.768721383508250	0.765993659119313
0.325206301575394	1.18779042144645	0.786097552777638	0.768921308439691	0.766018664532413
0.325581395348837	1.18484666538316	0.786483846333711	0.769122490016511	0.766045640779621
0.325956489122281	1.18188227000458	0.786871766453163	0.769324860873735	0.766074577830171
0.326331582895724	1.17889805900620	0.787261227260541	0.769528353600606	0.766105465549478
0.326706676669167	1.17589485635761	0.787652142773577	0.769732900770513	0.766138293708024
0.327081770442611	1.17287348593088	0.788044426937847	0.769938434970680	0.766173051990085
0.327456864216054	1.16983477113193	0.788437993661271	0.770144888831685	0.766209730002398
0.327831957989497	1.16677953453503	0.788832756848351	0.770352195056696	0.766248317282647
0.328207051762941	1.16370859752083	0.789228630434211	0.770560286450511	0.766288803307882
0.328582145536384	1.16062277991794	0.789625528418335	0.770769095948280	0.766331177502745
0.328957239309827	1.15752289964841	0.790023364898071	0.770978556643999	0.766375429247609
0.329332333083271	1.15440977237726	0.790422054101795	0.771188601818636	0.766421547886520
0.329707426856714	1.15128421116623	0.790821510421810	0.771399164968028	0.766469522735036
0.330082520630158	1.14814702613204	0.791221648446861	0.771610179830355	0.766519343087848
0.330457614403601	1.14499902410925	0.791622382994355	0.771821580413358	0.766570998226304
0.330832708177044	1.14184100831798	0.792023629142173	0.772033301021113	0.766624477425694
0.331207801950488	1.13867377803664	0.792425302260137	0.772245276280513	0.766679769962422
0.331582895723931	1.13549812827980	0.792827318041041	0.772457441167284	0.766736865120938
0.331957989497374	1.13231484948148	0.793229592531319	0.772669731031666	0.766795752200546
0.332333083270818	1.12912472718391	0.793632042161240	0.772882081623626	0.766856420521954
0.332708177044261	1.12592854173200	0.794034583774698	0.773094429117695	0.766918859433705
0.333083270817704	1.12272706797359	0.794437134658523	0.773306710137313	0.766983058318328
0.333458364591148	1.11952107496573	0.794839612571344	0.773518861778773	0.767049006598366
0.333833458364591	1.11631132568702	0.795241935771950	0.773730821634664	0.767116693742123
0.334208552138035	1.11309857675624	0.795644023047189	0.773942527816874	0.767186109269271
0.334583645911478	1.10988357815729	0.796045793739315	0.774153918979077	0.767257242756172
0.334958739684921	1.10666707297073	0.796447167772883	0.774364934338768	0.767330083841058
0.335333833458365	1.10344979711177	0.796848065681050	0.774575513698752	0.767404622228919
0.335708927231808	1.10023247907514	0.797248408631390	0.774785597468165	0.767480847696233
0.336084021005251	1.09701583968667	0.797648118451134	0.774995126682940	0.767558750095414
0.336459114778695	1.09380059186178	0.798047117651872	0.775204043025782	0.767638319359089
0.336834208552138	1.09058744037109	0.798445329453665	0.775412288845566	0.767719545504093
0.337209302325581	1.08737708161293	0.798842677808620	0.775619807176251	0.767802418635280
0.337584396099025	1.08417020339319	0.799239087423847	0.775826541755183	0.767886928949063
0.337959489872468	1.08096748471224	0.799634483783860	0.776032437040905	0.767973066736756
0.338334583645912	1.07776959555931	0.800028793172354	0.776237438230361	0.768060822387648
0.338709677419355	1.07457719671403	0.800421942693417	0.776441491275578	0.768150186391877
0.339084771192798	1.07139093955554	0.800813860292094	0.776644542899739	0.768241149343028
0.339459864966242	1.06821146587895	0.801204474774383	0.776846540612731	0.768333701940544
0.339834958739685	1.06503940771930	0.801593715826575	0.777047432726069	0.768427834991849
0.340210052513128	1.06187538718302	0.801981514034014	0.777247168367290	0.768523539414280
0.340585146286572	1.05872001628698	0.802367800899198	0.777445697493726	0.768620806236749
0.340960240060015	1.05557389680502	0.802752508859283	0.777642970905732	0.768719626601201
0.341335333833458	1.05243762012213	0.803135571302936	0.777838940259294	0.768819991763802
0.341710427606902	1.04931176709613	0.803516922586580	0.778033558078088	0.768921893095935
0.342085521380345	1.04619690792698	0.803896498049986	0.778226777764919	0.769025322084922
0.342460615153788	1.04309360203365	0.804274234031250	0.778418553612613	0.769130270334554
0.342835708927232	1.04000239793850	0.804650067881124	0.778608840814279	0.769236729565356
0.343210802700675	1.03692383315933	0.805023937976726	0.778797595473039	0.769344691614660
0.343585896474119	1.03385843410878	0.805395783734607	0.778984774611121	0.769454148436415
0.343960990247562	1.03080671600139	0.805765545623194	0.779170336178420	0.769565092100815
0.344336084021005	1.02776918276796	0.806133165174600	0.779354239060433	0.769677514793664
0.344711177794449	1.02474632697750	0.806498584995809	0.779536443085671	0.769791408815562
0.345086271567892	1.02173862976639	0.806861748779227	0.779716909032433	0.769906766580838
0.345461365341335	1.01874656077497	0.807222601312631	0.779895598635073	0.770023580616312
0.345836459114779	1.01577057809139	0.807581088488464	0.780072474589648	0.770141843559799
0.346211552888222	1.01281112820264	0.807937157312555	0.780247500559042	0.770261548158456
0.346586646661665	1.00986864595273	0.808290755912189	0.780420641177500	0.770382687266881
0.346961740435109	1.00694355450798	0.808641833543604	0.780591862054638	0.770505253845059
0.347336834208552	1.00403626532928	0.808990340598855	0.780761129778871	0.770629240956056
0.347711927981996	1.00114717815131	0.809336228612107	0.780928411920335	0.770754641763586
0.348087021755439	0.998276680968561	0.809679450265310	0.781093677033233	0.770881449529325
0.348462115528882	0.995425150028151	0.810019959393320	0.781256894657689	0.771009657610102
0.348837209302326	0.992592949829279	0.810357710988407	0.781418035321037	0.771139259454857
0.349212303075769	0.989780433129274	0.810692661204221	0.781577070538632	0.771270248601467
0.349587396849212	0.986987940956096	0.811024767359164	0.781733972814109	0.771402618673368
0.349962490622656	0.984215802627221	0.811353987939231	0.781888715639184	0.771536363376044
0.350337584396099	0.981464335774781	0.811680282600276	0.782041273492905	0.771671476493315
0.350712678169542	0.978733846376870	0.812003612169753	0.782191621840473	0.771807951883513
0.351087771942986	0.976024628794881	0.812323938647908	0.782339737131531	0.771945783475462
0.351462865716429	0.973336965816781	0.812641225208463	0.782485596798022	0.772084965264357
0.351837959489872	0.970671128706193	0.812955436198756	0.782629179251546	0.772225491307458
0.352213053263316	0.968027377257161	0.813266537139399	0.782770463880307	0.772367355719685
0.352588147036759	0.965405959854496	0.813574494723419	0.782909431045563	0.772510552669051
0.352963240810203	0.962807113539537	0.813879276814916	0.783046062077692	0.772655076371996
0.353338334583646	0.960231064081250	0.814180852447239	0.783180339271785	0.772800921088583
0.353713428357089	0.957678026052485	0.814479191820687	0.783312245882858	0.772948081117589
0.354088522130533	0.955148202911296	0.814774266299759	0.783441766120630	0.773096550791478
0.354463615903976	0.952641787087168	0.815066048409942	0.783568885143925	0.773246324471283
0.354838709677419	0.950158960072021	0.815354511834065	0.783693589054662	0.773397396541376
0.355213803450863	0.947699892515858	0.815639631408224	0.783815864891498	0.773549761404159
0.355588897224306	0.945264744326911	0.815921383117279	0.783935700623067	0.773703413474655
0.355963990997749	0.942853664776150	0.816199744089956	0.784053085140902	0.773858347175032
0.356339084771193	0.940466792606008	0.816474692593532	0.784168008251971	0.774014556929036
0.356714178544636	0.938104256143187	0.816746208028159	0.784280460670912	0.774172037156373
0.357089272318080	0.935766173415394	0.817014270920782	0.784390434011912	0.774330782267004
0.357464366091523	0.933452652271871	0.817278862918717	0.784497920780303	0.774490786655411
0.357839459864966	0.931163790507567	0.817539966782857	0.784602914363814	0.774652044694775
0.358214553638410	0.928899675990811	0.817797566380552	0.784705409023577	0.774814550731148
0.358589647411853	0.926660386794342	0.818051646678137	0.784805399884801	0.774978299077540
0.358964741185296	0.924445991329549	0.818302193733164	0.784902882927221	0.775143284008016
0.359339834958740	0.922256548483775	0.818549194686299	0.784997854975245	0.775309499751716
0.359714928732183	0.920092107760541	0.818792637752947	0.785090313687884	0.775476940486900
0.360090022505626	0.917952709422546	0.819032512214564	0.785180257548415	0.775645600334927
0.360465116279070	0.915838384637293	0.819268808409722	0.785267685853840	0.775815473354263
0.360840210052513	0.913749155625211	0.819501517724882	0.785352598704106	0.775986553534446
0.361215303825957	0.911685035810106	0.819730632584939	0.785434996991133	0.776158834790079
0.361590397599400	0.909646029971828	0.819956146443506	0.785514882387634	0.776332310954801
0.361965491372843	0.907632134400981	0.820178053772982	0.785592257335763	0.776506975775290
0.362340585146287	0.905643337055563	0.820396350054385	0.785667125035565	0.776682822905256
0.362715678919730	0.903679617719377	0.820611031766999	0.785739489433291	0.776859845899478
0.363090772693173	0.901740948162081	0.820822096377796	0.785809355209528	0.777038038207844
0.363465866466617	0.899827292300744	0.821029542330698	0.785876727767211	0.777217393169440
0.363840960240060	0.897938606362764	0.821233369035638	0.785941613219475	0.777397904006649
0.364216054013503	0.896074839050017	0.821433576857483	0.786004018377415	0.777579563819325
0.364591147786947	0.894235931704108	0.821630167104770	0.786063950737690	0.777762365578967
0.364966241560390	0.892421818472585	0.821823142018333	0.786121418470075	0.777946302122990
0.365341335333833	0.890632426475995	0.822012504759756	0.786176430404857	0.778131366149003
0.365716429107277	0.888867675975642	0.822198259399752	0.786228996020213	0.778317550209193
0.366091522880720	0.887127480541936	0.822380410906368	0.786279125429448	0.778504846704722
0.366466616654164	0.885411747223201	0.822558965133144	0.786326829368223	0.778693247880243
0.366841710427607	0.883720376714815	0.822733928807134	0.786372119181682	0.778882745818439
0.367216804201050	0.882053263528580	0.822905309516871	0.786415006811564	0.779073332434684
0.367591897974494	0.880410296162178	0.823073115700231	0.786455504783248	0.779264999471738
0.367966991747937	0.878791357268625	0.823237356632262	0.786493626192801	0.779457738494575
0.368342085521380	0.877196323825592	0.823398042412920	0.786529384693962	0.779651540885249
0.368717179294824	0.875625067304489	0.823555183954792	0.786562794485159	0.779846397837902
0.369092273068267	0.874077453839203	0.823708792970747	0.786593870296480	0.780042300353820
0.369467366841710	0.872553344394381	0.823858881961586	0.786622627376679	0.780239239236632
0.369842460615154	0.871052594933162	0.824005464203640	0.786649081480165	0.780437205087575
0.370217554388597	0.869575056584253	0.824148553736382	0.786673248854041	0.780636188300892
0.370592648162041	0.868120575808246	0.824288165350005	0.786695146225130	0.780836179059321
0.370967741935484	0.866688994563088	0.824424314573029	0.786714790787079	0.781037167329716
0.371342835708927	0.865280150468610	0.824557017659887	0.786732200187459	0.781239142858754
0.371717929482371	0.863893876970021	0.824686291578555	0.786747392514951	0.781442095168802
0.372093023255814	0.862530003500282	0.824812153998180	0.786760386286553	0.781646013553856
0.372468117029257	0.861188355641275	0.824934623276765	0.786771200434879	0.781850887075656
0.372843210802701	0.859868755283684	0.825053718448858	0.786779854295492	0.782056704559879
0.373218304576144	0.858571020785511	0.825169459213321	0.786786367594343	0.782263454592502
0.373593398349587	0.857294967129145	0.825281865921111	0.786790760435259	0.782471125516262
0.373968492123031	0.856040406076920	0.825390959563155	0.786793053287542	0.782679705427281
0.374343585896474	0.854807146325081	0.825496761758246	0.786793266973630	0.782889182171795
0.374718679669918	0.853594993656092	0.825599294741048	0.786791422656888	0.783099543343053
0.375093773443361	0.852403751089227	0.825698581350132	0.786787541829457	0.783310776278322
0.375468867216804	0.851233219029372	0.825794645016131	0.786781646300258	0.783522868056067
0.375843960990248	0.850083195413989	0.825887509749939	0.786773758183053	0.783735805493243
0.376219054763691	0.848953475858171	0.825977200131030	0.786763899884668	0.783949575142755
0.376594148537134	0.847843853797746	0.826063741295845	0.786752094093301	0.784164163291045
0.376969242310578	0.846754120630371	0.826147158926296	0.786738363766975	0.784379555955844
0.377344336084021	0.845684065854574	0.826227479238346	0.786722732122097	0.784595738884053
0.377719429857464	0.844633477206687	0.826304728970729	0.786705222622177	0.784812697549793
0.378094523630908	0.843602140795639	0.826378935373735	0.786685858966639	0.785030417152581
0.378469617404351	0.842589841235558	0.826450126198153	0.786664665079820	0.785248882615685
0.378844711177794	0.841596361776147	0.826518329684283	0.786641665100059	0.785468078584603
0.379219804951238	0.840621484430807	0.826583574551113	0.786616883368972	0.785687989425717
0.379594898724681	0.839664990102455	0.826645889985573	0.786590344420839	0.785908599225082
0.379969992498125	0.838726658707025	0.826705305631955	0.786562072972167	0.786129891787378
0.380345086271568	0.837806269294617	0.826761851581418	0.786532093911381	0.786351850635011
0.380720180045011	0.836903600168262	0.826815558361667	0.786500432288691	0.786574459007373
0.381095273818455	0.836018429000298	0.826866456926717	0.786467113306087	0.786797699860242
0.381470367591898	0.835150532946310	0.826914578646831	0.786432162307519	0.787021555865356
0.381845461365341	0.834299688756640	0.826959955298561	0.786395604769212	0.787246009410114
0.382220555138785	0.833465672885443	0.827002619054954	0.786357466290164	0.787471042597461
0.382595648912228	0.832648261597269	0.827042602475865	0.786317772582772	0.787696637245894
0.382970742685671	0.831847231071164	0.827079938498447	0.786276549463666	0.787922774889647
0.383345836459115	0.831062357502287	0.827114660427738	0.786233822844660	0.788149436779004
0.383720930232558	0.830293417201025	0.827146801927430	0.786189618723905	0.788376603880790
0.384096024006002	0.829540186689615	0.827176397010752	0.786143963177176	0.788604256878983
0.384471117779445	0.828802442796248	0.827203480031512	0.786096882349354	0.788832376175500
0.384846211552888	0.828079962746684	0.827228085675267	0.786048402446042	0.789060941891114
0.385221305326332	0.827372524253352	0.827250248950662	0.785998549725383	0.789289933866539
0.385596399099775	0.826679905601955	0.827270005180875	0.785947350490008	0.789519331663632
0.385971492873218	0.826001885735576	0.827287389995245	0.785894831079179	0.789749114566777
0.386346586646662	0.825338244336301	0.827302439321011	0.785841017861076	0.789979261584379
0.386721680420105	0.824688761904354	0.827315189375223	0.785785937225270	0.790209751450531
0.387096774193548	0.824053219834768	0.827325676656763	0.785729615575340	0.790440562626797
0.387471867966992	0.823431400491596	0.827333937938545	0.785672079321677	0.790671673304160
0.387846961740435	0.822823087279677	0.827340010259823	0.785613354874424	0.790903061405084
0.388222055513879	0.822228064713976	0.827343930918667	0.785553468636615	0.791134704585743
0.388597149287322	0.821646118486502	0.827345737464551	0.785492446997436	0.791366580238352
0.388972243060765	0.821077035530847	0.827345467691114	0.785430316325688	0.791598665493673
0.389347336834209	0.820520604084331	0.827343159629022	0.785367102963366	0.791830937223604
0.389722430607652	0.819976613747810	0.827338851539003	0.785302833219449	0.792063372043957
0.390097524381095	0.819444855543137	0.827332581904978	0.785237533363788	0.792295946317308
0.390472618154539	0.818925121968325	0.827324389427369	0.785171229621210	0.792528636156024
0.390847711927982	0.818417207050416	0.827314313016496	0.785103948165726	0.792761417425373
0.391222805701425	0.817920906396101	0.827302391786145	0.785035715114931	0.792994265746801
0.391597899474869	0.817436017240095	0.827288665047224	0.784966556524523	0.793227156501281
0.391972993248312	0.816962338491319	0.827273172301597	0.784896498383007	0.793460064832837
0.392348087021755	0.816499670776899	0.827255953235979	0.784825566606503	0.793692965652131
0.392723180795199	0.816047816484020	0.827237047716027	0.784753787033754	0.793925833640216
0.393098274568642	0.815606579799663	0.827216495780480	0.784681185421220	0.794158643252354
0.393473368342086	0.815175766748261	0.827194337635489	0.784607787438373	0.794391368721994
0.393848462115529	0.814755185227298	0.827170613648997	0.784533618663073	0.794623984064813
0.394223555888972	0.814344645040886	0.827145364345297	0.784458704577142	0.794856463082904
0.394598649662416	0.813943957931363	0.827118630399646	0.784383070562022	0.795088779369035
0.394973743435859	0.813552937608931	0.827090452633042	0.784306741894606	0.795320906311040
0.395348837209302	0.813171399779377	0.827060872007066	0.784229743743171	0.795552817096282
0.395723930982746	0.812799162169917	0.827029929618864	0.784152101163466	0.795784484716242
0.396099024756189	0.812436044553183	0.826997666696205	0.784073839094907	0.796015881971174
0.396474118529632	0.812081868769407	0.826964124592670	0.783994982356915	0.796246981474885
0.396849212303076	0.811736458746823	0.826929344782907	0.783915555645357	0.796477755659571
0.397224306076519	0.811399640520341	0.826893368858019	0.783835583529129	0.796708176780779
0.397599399849963	0.811071242248504	0.826856238521010	0.783755090446834	0.796938216922416
0.397974493623406	0.810751094228800	0.826817995582359	0.783674100703602	0.797167848001880
0.398349587396849	0.810439028911330	0.826778681955645	0.783592638467994	0.797397041775235
0.398724681170293	0.810134880910903	0.826738339653304	0.783510727769046	0.797625769842499
0.399099774943736	0.809838487017567	0.826697010782419	0.783428392493393	0.797854003652982
0.399474868717179	0.809549686205639	0.826654737540645	0.783345656382527	0.798081714510715
0.399849962490623	0.809268319641251	0.826611562212164	0.783262543030135	0.798308873579937
0.400225056264066	0.808994230688465	0.826567527163761	0.783179075879554	0.798535451890667
0.400600150037509	0.808727264913990	0.826522674840935	0.783095278221310	0.798761420344323
0.400975243810953	0.808467270090535	0.826477047764121	0.783011173190777	0.798986749719429
0.401350337584396	0.808214096198843	0.826430688524940	0.782926783765895	0.799211410677356
0.401725431357839	0.807967595428437	0.826383639782557	0.782842132765020	0.799435373768151
0.402100525131283	0.807727622177127	0.826335944260066	0.782757242844821	0.799658609436396
0.402475618904726	0.807494033049296	0.826287644740975	0.782672136498306	0.799881088027150
0.402850712678170	0.807266686853027	0.826238784065707	0.782586836052889	0.800102779791910
0.403225806451613	0.807045444596084	0.826189405128206	0.782501363668586	0.800323654894658
0.403600900225056	0.806830169480809	0.826139550872551	0.782415741336238	0.800543683417920
0.403975993998500	0.806620726897942	0.826089264289671	0.782329990875863	0.800762835368904
0.404351087771943	0.806416984419431	0.826038588414053	0.782244133935040	0.800981080685645
0.404726181545386	0.806218811790245	0.825987566320562	0.782158191987401	0.801198389243230
0.405101275318830	0.806026080919240	0.825936241121244	0.782072186331159	0.801414730860021
0.405476369092273	0.805838665869103	0.825884655962227	0.781986138087739	0.801630075303951
0.405851462865716	0.805656442845414	0.825832854020617	0.781900068200444	0.801844392298815
0.406226556639160	0.805479290184868	0.825780878501474	0.781813997433210	0.802057651530637
0.406601650412603	0.805307088342675	0.825728772634782	0.781727946369400	0.802269822654016
0.406976744186047	0.805139719879182	0.825676579672501	0.781641935410684	0.802480875298547
0.407351837959490	0.804977069445753	0.825624342885601	0.781555984775941	0.802690779075225
0.407726931732933	0.804819023769932	0.825572105561179	0.781470114500264	0.802899503582908
0.408102025506377	0.804665471639926	0.825519910999549	0.781384344433960	0.803107018414762
0.408477119279820	0.804516303888437	0.825467802511416	0.781298694241667	0.803313293164764
0.408852213053263	0.804371413375879	0.825415823415016	0.781213183401456	0.803518297434182
0.409227306826707	0.804230694973006	0.825364017033339	0.781127831204036	0.803722000838105
0.409602400600150	0.804094045542986	0.825312426691312	0.781042656751961	0.803924373011950
0.409977494373593	0.803961363922942	0.825261095713059	0.780957678958920	0.804125383618011
0.410352588147037	0.803832550905003	0.825210067419123	0.780872916549029	0.804325002351985
0.410727681920480	0.803707509216879	0.825159385123761	0.780788388056205	0.804523198949534
0.411102775693924	0.803586143502000	0.825109092132192	0.780704111823542	0.804719943192819
0.411477869467367	0.803468360299240	0.825059231737918	0.780620106002756	0.804915204917064
0.411852963240810	0.803354068022255	0.825009847219997	0.780536388553632	0.805108954017095
0.412228057014254	0.803243176938455	0.824960981840386	0.780452977243545	0.805301160453904
0.412603150787697	0.803135599147654	0.824912678841227	0.780369889646973	0.805491794261172
0.412978244561140	0.803031248560401	0.824864981442206	0.780287143145077	0.805680825551829
0.413353338334584	0.802930040876025	0.824817932837852	0.780204754925279	0.805868224524562
0.413728432108027	0.802831893560431	0.824771576194899	0.780122741980898	0.806053961470357
0.414103525881470	0.802736725823646	0.824725954649600	0.780041121110784	0.806238006778986
0.414478619654914	0.802644458597161	0.824681111305087	0.779959908919009	0.806420330945521
0.414853713428357	0.802555014511071	0.824637089228685	0.779879121814544	0.806600904576794
0.415228807201800	0.802468317871054	0.824593931449274	0.779798776011008	0.806779698397881
0.415603900975244	0.802384294635196	0.824551680954599	0.779718887526384	0.806956683258527
0.415978994748687	0.802302872390687	0.824510380688627	0.779639472182807	0.807131830139586
0.416354088522131	0.802223980330407	0.824470073548848	0.779560545606329	0.807305110159407
0.416729182295574	0.802147549229427	0.824430802383624	0.779482123226743	0.807476494580233
0.417104276069017	0.802073511421432	0.824392609989479	0.779404220277380	0.807645954814531
0.417479369842461	0.802001800775098	0.824355539108429	0.779326851794972	0.807813462431343
0.417854463615904	0.801932352670425	0.824319632425269	0.779250032619485	0.807978989162563
0.418229557389347	0.801865103975060	0.824284932564882	0.779173777394004	0.808142506909227
0.418604651162791	0.801799993020615	0.824251482089498	0.779098100564599	0.808303987747731
0.418979744936234	0.801736959578991	0.824219323495999	0.779023016380239	0.808463403936057
0.419354838709677	0.801675944838742	0.824188499213152	0.778948538892684	0.808620727919925
0.419729932483121	0.801616891381478	0.824159051598890	0.778874681956425	0.808775932338950
0.420105026256564	0.801559743158320	0.824131022937523	0.778801459228589	0.808928990032719
0.420480120030008	0.801504445466436	0.824104455436999	0.778728884168912	0.809079874046876
0.420855213803451	0.801450944925653	0.824079391226088	0.778656970039662	0.809228557639122
0.421230307576894	0.801399189455171	0.824055872351615	0.778585729905624	0.809375014285217
0.421605401350338	0.801349128250381	0.824033940775622	0.778515176634052	0.809519217684901
0.421980495123781	0.801300711759810	0.824013638372572	0.778445322894662	0.809661141767807
0.422355588897224	0.801253891662189	0.823995006926482	0.778376181159602	0.809800760699296
0.422730682670668	0.801208620843667	0.823978088128101	0.778307763703464	0.809938048886283
0.423105776444111	0.801164853375181	0.823962923572016	0.778240082603262	0.810072980982973
0.423480870217554	0.801122544489978	0.823949554753794	0.778173149738464	0.810205531896598
0.423855963990998	0.801081650561315	0.823938023067064	0.778106976790979	0.810335676793055
0.424231057764441	0.801042129080335	0.823928369800633	0.778041575245197	0.810463391102539
0.424606151537885	0.801003938634130	0.823920636135529	0.777976956387996	0.810588650525084
0.424981245311328	0.800967038883998	0.823914863142090	0.777913131308787	0.810711431036095
0.425356339084771	0.800931390543908	0.823911091776982	0.777850110899532	0.810831708891778
0.425731432858215	0.800896955359165	0.823909362880254	0.777787905854800	0.810949460634564
0.426106526631658	0.800863696085297	0.823909717172325	0.777726526671794	0.811064663098433
0.426481620405101	0.800831576467162	0.823912195251013	0.777665983650417	0.811177293414227
0.426856714178545	0.800800561218282	0.823916837588484	0.777606286893303	0.811287329014853
0.427231807951988	0.800770616000408	0.823923684528263	0.777547446305901	0.811394747640491
0.427606901725431	0.800741707403326	0.823932776282147	0.777489471596506	0.811499527343673
0.427981995498875	0.800713802924900	0.823944152927187	0.777432372276355	0.811601646494372
0.428357089272318	0.800686870951366	0.823957854402576	0.777376157659666	0.811701083784963
0.428732183045761	0.800660880737874	0.823973920506600	0.777320836863739	0.811797818235187
0.429107276819205	0.800635802389279	0.823992390893500	0.777266418809010	0.811891829196991
0.429482370592648	0.800611606841199	0.824013305070395	0.777212912219153	0.811983096359362
0.429857464366092	0.800588265841320	0.824036702394123	0.777160325621146	0.812071599753044
0.430232558139535	0.800565751930972	0.824062622068128	0.777108667345381	0.812157319755239
0.430607651912978	0.800544038426966	0.824091103139285	0.777057945525739	0.812240237094196
0.430982745686422	0.800523099403697	0.824122184494762	0.777008168099706	0.812320332853782
0.431357839459865	0.800502909675515	0.824155904858818	0.776959342808458	0.812397588477934
0.431732933233308	0.800483444779364	0.824192302789644	0.776911477196990	0.812471985775095
0.432108027006752	0.800464680957694	0.824231416676140	0.776864578614205	0.812543506922534
0.432483120780195	0.800446595141642	0.824273284734734	0.776818654213055	0.812612134470641
0.432858214553638	0.800429164934488	0.824317945006139	0.776773710950639	0.812677851347110
0.433233308327082	0.800412368595376	0.824365435352154	0.776729755588357	0.812740640861095
0.433608402100525	0.800396185023316	0.824415793452403	0.776686794692017	0.812800486707249
0.433983495873969	0.800380593741454	0.824469056801119	0.776644834631998	0.812857372969742
0.434358589647412	0.800365574881614	0.824525262703866	0.776603881583374	0.812911284126151
0.434733683420855	0.800351109169113	0.824584448274308	0.776563941526082	0.812962205051337
0.435108777194299	0.800337177907846	0.824646650430918	0.776525020245064	0.813010121021190
0.435483870967742	0.800323762965643	0.824711905893733	0.776487123330447	0.813055017716356
0.435858964741185	0.800310846759891	0.824780251181054	0.776450256177695	0.813096881225840
0.436234058514629	0.800298412243430	0.824851722606190	0.776414423987807	0.813135698050578
0.436609152288072	0.800286442890715	0.824926356274144	0.776379631767480	0.813171455106891
0.436984246061515	0.800274922684232	0.825004188078355	0.776345884329328	0.813204139729913
0.437359339834959	0.800263836101197	0.825085253697374	0.776313186292052	0.813233739676887
0.437734433608402	0.800253168100499	0.825169588591599	0.776281542080678	0.813260243130440
0.438109527381846	0.800242904109916	0.825257227999951	0.776250955926752	0.813283638701733
0.438484621155289	0.800233030013579	0.825348206936603	0.776221431868581	0.813303915433575
0.438859714928732	0.800223532139697	0.825442560187652	0.776192973751456	0.813321062803419
0.439234808702176	0.800214397248538	0.825540322307849	0.776165585227909	0.813335070726324
0.439609902475619	0.800205612520652	0.825641527617275	0.776139269757952	0.813345929557793
0.439984996249062	0.800197165545354	0.825746210198067	0.776114030609357	0.813353630096578
0.440360090022506	0.800189044309447	0.825854403891102	0.776089870857913	0.813358163587359
0.440735183795949	0.800181237186185	0.825966142292723	0.776066793387729	0.813359521723393
0.441110277569392	0.800173732924487	0.826081458751432	0.776044800891511	0.813357696649033
0.441485371342836	0.800166520638378	0.826200386364622	0.776023895870885	0.813352680962216
0.441860465116279	0.800159589796677	0.826322957975278	0.776004080636698	0.813344467716826
0.442235558889722	0.800152930212903	0.826449206168719	0.775985357309369	0.813333050425017
0.442610652663166	0.800146532035424	0.826579163269310	0.775967727819204	0.813318423059419
0.442985746436609	0.800140385737825	0.826712861337217	0.775951193906779	0.813300580055296
0.443360840210053	0.800134482109499	0.826850332165129	0.775935757123277	0.813279516312589
0.443735933983496	0.800128812246462	0.826991607275033	0.775921418830897	0.813255227197919
0.444111027756939	0.800123367542381	0.827136717914949	0.775908180203216	0.813227708546460
0.444486121530383	0.800118139679818	0.827285695055724	0.775896042225627	0.813196956663778
0.444861215303826	0.800113120621684	0.827438569387783	0.775885005695728	0.813162968327543
0.445236309077269	0.800108302602902	0.827595371317946	0.775875071223782	0.813125740789209
0.445611402850713	0.800103678122269	0.827756130966199	0.775866239233142	0.813085271775554
0.445986496624156	0.800099239934523	0.827920878162536	0.775858509960738	0.813041559490196
0.446361590397599	0.800094981042609	0.828089642443751	0.775851883457527	0.812994602614972
0.446736684171043	0.800090894690133	0.828262453050306	0.775846359589015	0.812944400311288
0.447111777944486	0.800086974354012	0.828439338923149	0.775841938035735	0.812890952221332
0.447486871717930	0.800083213737308	0.828620328700611	0.775838618293801	0.812834258469257
0.447861965491373	0.800079606762252	0.828805450715253	0.775836399675416	0.812774319662230
0.448237059264816	0.800076147563439	0.828994732990794	0.775835281309458	0.812711136891449
0.448612153038260	0.800072830481210	0.829188203238987	0.775835262142025	0.812644711733027
0.448987246811703	0.800069650055202	0.829385888856578	0.775836340937046	0.812575046248841
0.449362340585146	0.800066601018071	0.829587816922224	0.775838516276864	0.812502142987248
0.449737434358590	0.800063678289386	0.829794014193479	0.775841786562883	0.812426004983774
0.450112528132033	0.800060876969677	0.830004507103752	0.775846150016181	0.812346635761659
0.450487621905476	0.800058192334659	0.830219321759330	0.775851604678191	0.812264039332380
0.450862715678920	0.800055619829596	0.830438483936373	0.775858148411353	0.812178220196033
0.451237809452363	0.800053155063839	0.830662019077980	0.775865778899830	0.812089183341683
0.451612903225806	0.800050793805497	0.830889952291222	0.775874493650190	0.811996934247587
0.451987996999250	0.800048531976270	0.831122308344254	0.775884289992164	0.811901478881376
0.452363090772693	0.800046365646417	0.831359111663383	0.775895165079365	0.811802823700107
0.452738184546137	0.800044291029874	0.831600386330234	0.775907115890080	0.811700975650285
0.453113278319580	0.800042304479506	0.831846156078860	0.775920139228023	0.811595942167749
0.453488372093023	0.800040402482494	0.832096444292950	0.775934231723171	0.811487731177525
0.453863465866467	0.800038581655860	0.832351274002992	0.775949389832552	0.811376351093545
0.454238559639910	0.800036838742113	0.832610667883530	0.775965609841118	0.811261810818343
0.454613653413353	0.800035170605033	0.832874648250369	0.775982887862572	0.811144119742600
0.454988747186797	0.800033574225567	0.833143237057893	0.776001219840278	0.811023287744681
0.455363840960240	0.800032046697857	0.833416455896316	0.776020601548131	0.810899325190012
0.455738934733683	0.800030585225375	0.833694325989050	0.776041028591502	0.810772242930452
0.456114028507127	0.800029187117185	0.833976868190016	0.776062496408147	0.810642052303516
0.456489122280570	0.800027849784306	0.834264102981064	0.776085000269192	0.810508765131568
0.456864216054014	0.800026570736194	0.834556050469337	0.776108535280084	0.810372393720890
0.457239309827457	0.800025347577325	0.834852730384749	0.776133096381612	0.810232950860713
0.457614403600900	0.800024178003886	0.835154162077409	0.776158678350898	0.810090449822117
0.457989497374344	0.800023059800566	0.835460364515153	0.776185275802462	0.809944904356908
0.458364591147787	0.800021990837445	0.835771356281031	0.776212883189247	0.809796328696349
0.458739684921230	0.800020969066986	0.836087155570897	0.776241494803727	0.809644737549881
0.459114778694674	0.800019992521110	0.836407780190955	0.776271104778972	0.809490146103690
0.459489872468117	0.800019059308375	0.836733247555414	0.776301707089800	0.809332570019271
0.459864966241560	0.800018167611236	0.837063574684097	0.776333295553874	0.809172025431831
0.460240060015004	0.800017315683395	0.837398778200155	0.776365863832896	0.809008528948696
0.460615153788447	0.800016501847237	0.837738874327741	0.776399405433753	0.808842097647560
0.460990247561891	0.800015724491343	0.838083878889795	0.776433913709741	0.808672749074723
0.461365341335334	0.800014982068092	0.838433807305778	0.776469381861756	0.808500501243195
0.461740435108777	0.800014273091332	0.838788674589522	0.776505802939557	0.808325372630769
0.462115528882221	0.800013596134133	0.839148495347035	0.776543169842996	0.808147382177969
0.462490622655664	0.800012949826612	0.839513283774417	0.776581475323323	0.807966549285974
0.462865716429107	0.800012332853827	0.839883053655735	0.776620711984457	0.807782893814404
0.463240810202551	0.800011743953746	0.840257818361006	0.776660872284328	0.807596436079095
0.463615903975994	0.800011181915281	0.840637590844142	0.776701948536184	0.807407196849727
0.463990997749437	0.800010645576382	0.841022383641006	0.776743932909985	0.807215197347449
0.464366091522881	0.800010133822209	0.841412208867427	0.776786817433738	0.807020459242358
0.464741185296324	0.800009645583353	0.841807078217323	0.776830593994931	0.806823004650967
0.465116279069767	0.800009179834119	0.842207002960796	0.776875254341917	0.806622856133537
0.465491372843211	0.800008735590878	0.842611993942325	0.776920790085374	0.806420036691396
0.465866466616654	0.800008311910460	0.843022061578932	0.776967192699737	0.806214569764122
0.466241560390098	0.800007907888616	0.843437215858450	0.777014453524694	0.806006479226711
0.466616654163541	0.800007522658526	0.843857466337767	0.777062563766652	0.805795789386620
0.466991747936984	0.800007155389359	0.844282822141166	0.777111514500280	0.805582524980784
0.467366841710428	0.800006805284886	0.844713291958643	0.777161296670003	0.805366711172511
0.467741935483871	0.800006471582140	0.845148884044327	0.777211901091590	0.805148373548365
0.468117029257314	0.800006153550123	0.845589606214872	0.777263318453682	0.804927538114910
0.468492123030758	0.800005850488560	0.846035465847957	0.777315539319418	0.804704231295451
0.468867216804201	0.800005561726699	0.846486469880752	0.777368554127998	0.804478479926640
0.469242310577644	0.800005286622146	0.846942624808496	0.777422353196348	0.804250311255076
0.469617404351088	0.800005024559754	0.847403936683045	0.777476926720719	0.804019752933773
0.469992498124531	0.800004774950537	0.847870411111525	0.777532264778382	0.803786833018618
0.470367591897975	0.800004537230642	0.848342053254961	0.777588357329271	0.803551579964705
0.470742685671418	0.800004310860340	0.848818867827011	0.777645194217708	0.803314022622662
0.471117779444861	0.800004095323064	0.849300859092671	0.777702765174082	0.803074190234840
0.471492873218305	0.800003890124483	0.849788030867092	0.777761059816609	0.802832112431514
0.471867966991748	0.800003694791603	0.850280386514366	0.777820067653040	0.802587819226939
0.472243060765191	0.800003508871907	0.850777928946423	0.777879778082460	0.802341341015416
0.472618154538635	0.800003331932528	0.851280660621896	0.777940180397032	0.802092708567223
0.472993248312078	0.800003163559446	0.851788583545105	0.778001263783820	0.801841953024549
0.473368342085521	0.800003003356722	0.852301699265000	0.778063017326568	0.801589105897299
0.473743435858965	0.800002850945759	0.852820008874227	0.778125430007559	0.801334199058900
0.474118529632408	0.800002705964584	0.853343513008156	0.778188490709423	0.801077264741983
0.474493623405852	0.800002568067173	0.853872211844025	0.778252188217024	0.800818335534063
0.474868717179295	0.800002436922781	0.854406105100057	0.778316511219303	0.800557444373104
0.475243810952738	0.800002312215318	0.854945192034684	0.778381448311191	0.800294624543072
0.475618904726182	0.800002193642731	0.855489471445745	0.778446987995485	0.800029909669379
0.475993998499625	0.800002080916425	0.856038941669796	0.778513118684787	0.799763333714325
0.476369092273068	0.800001973760696	0.856593600581396	0.778579828703410	0.799494930972423
0.476744186046512	0.800001871912190	0.857153445592492	0.778647106289345	0.799224736065721
0.477119279819955	0.800001775119381	0.857718473651794	0.778714939596193	0.798952783939012
0.477494373593398	0.800001683142074	0.858288681244247	0.778783316695160	0.798679109855053
0.477869467366842	0.800001595750923	0.858864064390484	0.778852225577017	0.798403749389654
0.478244561140285	0.800001512726970	0.859444618646387	0.778921654154118	0.798126738426791
0.478619654913728	0.800001433861200	0.860030339102624	0.778991590262383	0.797848113153588
0.478994748687172	0.800001358954116	0.860621220384294	0.779062021663348	0.797567910055319
0.479369842460615	0.800001287815332	0.861217256650547	0.779132936046169	0.797286165910289
0.479744936234059	0.800001220263179	0.861818441594317	0.779204321029690	0.797002917784729
0.480120030007502	0.800001156124327	0.862424768442029	0.779276164164476	0.796718203027578
0.480495123780945	0.800001095233426	0.863036229953410	0.779348452934904	0.796432059265274
0.480870217554389	0.800001037432759	0.863652818421286	0.779421174761216	0.796144524396439
0.481245311327832	0.800000982571907	0.864274525671477	0.779494317001628	0.795855636586572
0.481620405101275	0.800000930507431	0.864901343062681	0.779567866954407	0.795565434262638
0.481995498874719	0.800000881102565	0.865533261486451	0.779641811860000	0.795273956107666
0.482370592648162	0.800000834226926	0.866170271367166	0.779716138903130	0.794981241055245
0.482745686421605	0.800000789756226	0.866812362662095	0.779790835214946	0.794687328284033
0.483120780195049	0.800000747572007	0.867459524861450	0.779865887875129	0.794392257212165
0.483495873968492	0.800000707561381	0.868111746988535	0.779941283914068	0.794096067491668
0.483870967741936	0.800000669616780	0.868769017599888	0.780017010314983	0.793798799002789
0.484246061515379	0.800000633635722	0.869431324785513	0.780093054016107	0.793500491848324
0.484621155288822	0.800000599520580	0.870098656169106	0.780169401912838	0.793201186347860
0.484996249062266	0.800000567178364	0.870770998908374	0.780246040859927	0.792900923032028
0.485371342835709	0.800000536520516	0.871448339695342	0.780322957673647	0.792599742636668
0.485746436609152	0.800000507462703	0.872130664756764	0.780400139133994	0.792297686096996
0.486121530382596	0.800000479924632	0.872817959854510	0.780477571986868	0.791994794541696
0.486496624156039	0.800000453829863	0.873510210286060	0.780555242946292	0.791691109287022
0.486871717929482	0.800000429105635	0.874207400884981	0.780633138696595	0.791386671830806
0.487246811702926	0.800000405682695	0.874909516021501	0.780711245894651	0.791081523846497
0.487621905476369	0.800000383495140	0.875616539603073	0.780789551172067	0.790775707177101
0.487996999249813	0.800000362480263	0.876328455075032	0.780868041137430	0.790469263829147
0.488372093023256	0.800000342578404	0.877045245421243	0.780946702378510	0.790162235966567
0.488747186796699	0.800000323732810	0.877766893164844	0.781025521464513	0.789854665904599
0.489122280570143	0.800000305889500	0.878493380368973	0.781104484948289	0.789546596103608
0.489497374343586	0.800000288997136	0.879224688637602	0.781183579368590	0.789238069162925
0.489872468117029	0.800000273006902	0.879960799116343	0.781262791252291	0.788929127814610
0.490247561890473	0.800000257872382	0.880701692493362	0.781342107116651	0.788619814917242
0.490622655663916	0.800000243549451	0.881447349000276	0.781421513471535	0.788310173449626
0.490997749437359	0.800000229996165	0.882197748413144	0.781500996821683	0.788000246504526
0.491372843210803	0.800000217172661	0.882952870053449	0.781580543668933	0.787690077282329
0.491747936984246	0.800000205041055	0.883712692789172	0.781660140514496	0.787379709084729
0.492123030757689	0.800000193565352	0.884477195035853	0.781739773861174	0.787069185308339
0.492498124531133	0.800000182711352	0.885246354757753	0.781819430215646	0.786758549438342
0.492873218304576	0.800000172446569	0.886020149468989	0.781899096090680	0.786447845042051
0.493248312078020	0.800000162740147	0.886798556234786	0.781978758007418	0.786137115762522
0.493623405851463	0.800000153562781	0.887581551672689	0.782058402497593	0.785826405312084
0.493998499624906	0.800000144886642	0.888369111953893	0.782138016105805	0.785515757465903
0.494373593398350	0.800000136685312	0.889161212804540	0.782217585391743	0.785205216055486
0.494748687171793	0.800000128933705	0.889957829507133	0.782297096932455	0.784894824962215
0.495123780945236	0.800000121608014	0.890758936901904	0.782376537324562	0.784584628110812
0.495498874718680	0.800000114685642	0.891564509388313	0.782455893186531	0.784274669462851
0.495873968492123	0.800000108145142	0.892374520926501	0.782535151160881	0.783964993010198
0.496249062265566	0.800000101966169	0.893188945038858	0.782614297916448	0.783655642768492
0.496624156039010	0.800000096129417	0.894007754811560	0.782693320150587	0.783346662770569
0.496999249812453	0.800000090616573	0.894830922896218	0.782772204591428	0.783038097059922
0.497374343585897	0.800000085410265	0.895658421511490	0.782850938000072	0.782729989684101
0.497749437359340	0.800000080494022	0.896490222444810	0.782929507172841	0.782422384688167
0.498124531132783	0.800000075852221	0.897326297054077	0.783007898943456	0.782115326108068
0.498499624906227	0.800000071470052	0.898166616269459	0.783086100185284	0.781808857964084
0.498874718679670	0.800000067333472	0.899011150595165	0.783164097813506	0.781503024254197
0.499249812453113	0.800000063429172	0.899859870111321	0.783241878787348	0.781197868947522
0.499624906226557	0.800000059744535	0.900712744475818	0.783319430112239	0.780893435977675
0.500000000000000	0.800000056267608	0.901569742926268	0.783396738842031	0.780589769236197
0.500375093773443	0.800000052987061	0.902430834281922	0.783473792081140	0.780286912565919
0.500750187546887	0.800000049892163	0.903295986945706	0.783550576986756	0.779984909754392
0.501125281320330	0.800000046972746	0.904165168906211	0.783627080770966	0.779683804527248
0.501500375093773	0.800000044219181	0.905038347739807	0.783703290702948	0.779383640541637
0.501875468867217	0.800000041622345	0.905915490612703	0.783779194111080	0.779084461379593
0.502250562640660	0.800000039173603	0.906796564283134	0.783854778385118	0.778786310541477
0.502625656414104	0.800000036864777	0.907681535103498	0.783930030978284	0.778489231439359
0.503000750187547	0.800000034688125	0.908570369022613	0.784004939409426	0.778193267390467
0.503375843960990	0.800000032636318	0.909463031587929	0.784079491265092	0.777898461610587
0.503750937734434	0.800000030702419	0.910359487947854	0.784153674201662	0.777604857207526
0.504126031507877	0.800000028879865	0.911259702854039	0.784227475947412	0.777312497174532
0.504501125281320	0.800000027162444	0.912163640663773	0.784300884304618	0.777021424383775
0.504876219054764	0.800000025544279	0.913071265342342	0.784373887151596	0.776731681579793
0.505251312828207	0.800000024019810	0.913982540465492	0.784446472444792	0.776443311372993
0.505626406601651	0.800000022583778	0.914897429221857	0.784518628220795	0.776156356233124
0.506001500375094	0.800000021231211	0.915815894415491	0.784590342598400	0.775870858482814
0.506376594148537	0.800000019957403	0.916737898468369	0.784661603780603	0.775586860291060
0.506751687921981	0.800000018757909	0.917663403422981	0.784732400056636	0.775304403666807
0.507126781695424	0.800000017628524	0.918592370944904	0.784802719803933	0.775023530452472
0.507501875468867	0.800000016565272	0.919524762325466	0.784872551490147	0.774744282317554
0.507876969242311	0.800000015564398	0.920460538484376	0.784941883675083	0.774466700752200
0.508252063015754	0.800000014622351	0.921399659972463	0.785010705012689	0.774190827060855
0.508627156789197	0.800000013735776	0.922342086974371	0.785079004252961	0.773916702355872
0.509002250562641	0.800000012901503	0.923287779311354	0.785146770243906	0.773644367551203
0.509377344336084	0.800000012116538	0.924236696444048	0.785213991933419	0.773373863356058
0.509752438109527	0.800000011378051	0.925188797475325	0.785280658371211	0.773105230268641
0.510127531882971	0.800000010683372	0.926144041153123	0.785346758710661	0.772838508569862
0.510502625656414	0.800000010029977	0.927102385873373	0.785412282210710	0.772573738317125
0.510877719429858	0.800000009415484	0.928063789682885	0.785477218237682	0.772310959338095
0.511252813203301	0.800000008837644	0.929028210282338	0.785541556267148	0.772050211224538
0.511627906976744	0.800000008294333	0.929995605029231	0.785605285885709	0.771791533326149
0.512003000750188	0.800000007783547	0.930965930940929	0.785668396792829	0.771534964744452
0.512378094523631	0.800000007303394	0.931939144697678	0.785730878802588	0.771280544326692
0.512753188297074	0.800000006852090	0.932915202645709	0.785792721845475	0.771028310659794
0.513128282070518	0.800000006427950	0.933894060800313	0.785853915970105	0.770778302064320
0.513503375843961	0.800000006029385	0.934875674849001	0.785914451344981	0.770530556588502
0.513878469617404	0.800000005654897	0.935860000154643	0.785974318260173	0.770285112002265
0.514253563390848	0.800000005303072	0.936846991758682	0.786033507129041	0.770042005791327
0.514628657164291	0.800000004972576	0.937836604384325	0.786092008489881	0.769801275151303
0.515003750937734	0.800000004662153	0.938828792439823	0.786149813007602	0.769562956981877
0.515378844711178	0.800000004370617	0.939823510021712	0.786206911475342	0.769327087880977
0.515753938484621	0.800000004096849	0.940820710918149	0.786263294816104	0.769093704139034
0.516129032258065	0.800000003839798	0.941820348612207	0.786318954084328	0.768862841733234
0.516504126031508	0.800000003598471	0.942822376285265	0.786373880467492	0.768634536321859
0.516879219804951	0.800000003371931	0.943826746820358	0.786428065287640	0.768408823238623
0.517254313578395	0.800000003159297	0.944833412805620	0.786481500002944	0.768185737487099
0.517629407351838	0.800000002959739	0.945842326537682	0.786534176209190	0.767965313735144
0.518004501125281	0.800000002772474	0.946853440025169	0.786586085641297	0.767747586309414
0.518379594898725	0.800000002596765	0.947866704992154	0.786637220174762	0.767532589189879
0.518754688672168	0.800000002431918	0.948882072881695	0.786687571827132	0.767320356004435
0.519129782445611	0.800000002277280	0.949899494859344	0.786737132759414	0.767110920023509
0.519504876219055	0.800000002132234	0.950918921816737	0.786785895277492	0.766904314154768
0.519879969992498	0.800000001996203	0.951940304375144	0.786833851833501	0.766700570937826
0.520255063765942	0.800000001868639	0.952963592889110	0.786880995027196	0.766499722539049
0.520630157539385	0.800000001749031	0.953988737450051	0.786927317607279	0.766301800746361
0.521005251312828	0.800000001636894	0.955015687889944	0.786972812472725	0.766106836964158
0.521380345086272	0.800000001531775	0.956044393784968	0.787017472674062	0.765914862208216
0.521755438859715	0.800000001433244	0.957074804459234	0.787061291414651	0.765725907100709
0.522130532633158	0.800000001340901	0.958106868988478	0.787104262051914	0.765540001865229
0.522505626406602	0.800000001254366	0.959140536203827	0.787146378098576	0.765357176321907
0.522880720180045	0.800000001173284	0.960175754695543	0.787187633223835	0.765177459882551
0.523255813953488	0.800000001097320	0.961212472816826	0.787228021254562	0.765000881545877
0.523630907726932	0.800000001026158	0.962250638687602	0.787267536176423	0.764827469892759
0.524006001500375	0.800000000959503	0.963290200198364	0.787306172135022	0.764657253081577
0.524381095273819	0.800000000897077	0.964331105014004	0.787343923436984	0.764490258843586
0.524756189047262	0.800000000838618	0.965373300577694	0.787380784551042	0.764326514478378
0.525131282820705	0.800000000783881	0.966416734114752	0.787416750109069	0.764166046849376
0.525506376594149	0.800000000732634	0.967461352636565	0.787451814907121	0.764008882379415
0.525881470367592	0.800000000684660	0.968507102944495	0.787485973906408	0.763855047046359
0.526256564141035	0.800000000639756	0.969553931633834	0.787519222234295	0.763704566378808
0.526631657914479	0.800000000597729	0.970601785097747	0.787551555185219	0.763557465451834
0.527006751687922	0.800000000558401	0.971650609531267	0.787582968221632	0.763413768882826
0.527381845461365	0.800000000521601	0.972700350935267	0.787613456974879	0.763273500827349
0.527756939234809	0.800000000487172	0.973750955120494	0.787643017246073	0.763136684975114
0.528132033008252	0.800000000454964	0.974802367711569	0.787671645006930	0.763003344545977
0.528507126781695	0.800000000424838	0.975854534151058	0.787699336400591	0.762873502286036
0.528882220555139	0.800000000396663	0.976907399703505	0.787726087742396	0.762747180463765
0.529257314328582	0.800000000370314	0.977960909459532	0.787751895520664	0.762624400866248
0.529632408102026	0.800000000345676	0.979015008339897	0.787776756397401	0.762505184795442
0.530007501875469	0.800000000322642	0.980069641099637	0.787800667209035	0.762389553064559
0.530382595648912	0.800000000301108	0.981124752332144	0.787823624967066	0.762277525994459
0.530757689422356	0.800000000280981	0.982180286473338	0.787845626858744	0.762169123410178
0.531132783195799	0.800000000262169	0.983236187805778	0.787866670247667	0.762064364637460
0.531507876969242	0.800000000244589	0.984292400462852	0.787886752674407	0.761963268499420
0.531882970742686	0.800000000228162	0.985348868432921	0.787905871857046	0.761865853313232
0.532258064516129	0.800000000212815	0.986405535563532	0.787924025691749	0.761772136886930
0.532633158289572	0.800000000198478	0.987462345565589	0.787941212253248	0.761682136516239
0.533008252063016	0.800000000185086	0.988519242017585	0.787957429795352	0.761595868981524
0.533383345836459	0.800000000172578	0.989576168369799	0.787972676751383	0.761513350544772
0.533758439609903	0.800000000160897	0.990633067948558	0.787986951734622	0.761434596946688
0.534133533383346	0.800000000149990	0.991689883960441	0.788000253538693	0.761359623403822
0.534508627156789	0.800000000139807	0.992746559496573	0.788012581137955	0.761288444605823
0.534883720930233	0.800000000130301	0.993803037536850	0.788023933687821	0.761221074712713
0.535258814703676	0.800000000121427	0.994859260954242	0.788034310525098	0.761157527352291
0.535633908477119	0.800000000113145	0.995915172519049	0.788043711168253	0.761097815617566
0.536009002250563	0.800000000105416	0.996970714903217	0.788052135317688	0.761041952064312
0.536384096024006	0.800000000098204	0.998025830684611	0.788059582855954	0.760989948708658
0.536759189797449	0.800000000091476	0.999080462351346	0.788066053847966	0.760941817024796
0.537134283570893	0.800000000085198	1.00013455230608	0.788071548541160	0.760897567942728
0.537509377344336	0.800000000079343	1.00118804287036	0.788076067365654	0.760857211846133
0.537884471117780	0.800000000073882	1.00224087628893	0.788079610934341	0.760820758570275
0.538259564891223	0.800000000068789	1.00329299473407	0.788082180042998	0.760788217400022
0.538634658664666	0.800000000064040	1.00434434030996	0.788083775670317	0.760759597067918
0.539009752438110	0.800000000059612	1.00539485505701	0.788084398977958	0.760734905752364
0.539384846211553	0.800000000055484	1.00644448095619	0.788084051310524	0.760714151075847
0.539759939984996	0.800000000051636	1.00749315993346	0.788082734195554	0.760697340103284
0.540135033758440	0.800000000048050	1.00854083386404	0.788080449343437	0.760684479340414
0.540510127531883	0.800000000044708	1.00958744457687	0.788077198647354	0.760675574732307
0.540885221305326	0.800000000041594	1.01063293385891	0.788072984183131	0.760670631661916
0.541260315078770	0.800000000038692	1.01167724345956	0.788067808209118	0.760669654948750
0.541635408852213	0.800000000035989	1.01272031509502	0.788061673165991	0.760672648847590
0.542010502625656	0.800000000033471	1.01376209045268	0.788054581676571	0.760679617047334
0.542385596399100	0.800000000031125	1.01480251119549	0.788046536545569	0.760690562669871
0.542760690172543	0.800000000028941	1.01584151896637	0.788037540759343	0.760705488269092
0.543135783945987	0.800000000026907	1.01687905539257	0.788027597485586	0.760724395829935
0.543510877719430	0.800000000025014	1.01791506209011	0.788016710073033	0.760747286767560
0.543885971492873	0.800000000023251	1.01894948066810	0.788004882051081	0.760774161926560
0.544261065266317	0.800000000021610	1.01998225273320	0.787992117129444	0.760805021580308
0.544636159039760	0.800000000020082	1.02101331989394	0.787978419197715	0.760839865430333
0.545011252813203	0.800000000018661	1.02204262376521	0.787963792324959	0.760878692605829
0.545386346586647	0.800000000017338	1.02307010597255	0.787948240759227	0.760921501663213
0.545761440360090	0.800000000016107	1.02409570815660	0.787931768927082	0.760968290585792
0.546136534133533	0.800000000014962	1.02511937197749	0.787914381433060	0.761019056783491
0.546511627906977	0.800000000013897	1.02614103911919	0.787896083059139	0.761073797092695
0.546886721680420	0.800000000012907	1.02716065129393	0.787876878764146	0.761132507776140
0.547261815453863	0.800000000011985	1.02817815024657	0.787856773683162	0.761195184522927
0.547636909227307	0.800000000011128	1.02919347775900	0.787835773126878	0.761261822448582
0.548012003000750	0.800000000010332	1.03020657565449	0.787813882580941	0.761332416095239
0.548387096774194	0.800000000009591	1.03121738580207	0.787791107705255	0.761406959431875
0.548762190547637	0.800000000008903	1.03222585012092	0.787767454333275	0.761485445854653
0.549137284321080	0.800000000008263	1.03323191058472	0.787742928471240	0.761567868187334
0.549512378094524	0.800000000007668	1.03423550922602	0.787717536297422	0.761654218681788
0.549887471867967	0.800000000007116	1.03523658814060	0.787691284161303	0.761744489018576
0.550262565641410	0.800000000006602	1.03623508949181	0.787664178582763	0.761838670307631
0.550637659414854	0.800000000006125	1.03723095551492	0.787636226251205	0.761936753089006
0.551012753188297	0.800000000005682	1.03822412852147	0.787607434024687	0.762038727333728
0.551387846961741	0.800000000005270	1.03921455090361	0.787577808928998	0.762144582444716
0.551762940735184	0.800000000004888	1.04020216513839	0.787547358156726	0.762254307257804
0.552138034508627	0.800000000004533	1.04118691379213	0.787516089066285	0.762367890042824
0.552513128282071	0.800000000004204	1.04216873952470	0.787484009180930	0.762485318504800
0.552888222055514	0.800000000003898	1.04314758509384	0.787451126187729	0.762606579785205
0.553263315828957	0.800000000003613	1.04412339335945	0.787417447936526	0.762731660463314
0.553638409602401	0.800000000003350	1.04509610728788	0.787382982438855	0.762860546557635
0.554013503375844	0.800000000003105	1.04606566995622	0.787347737866857	0.762993223527430
0.554388597149287	0.800000000002878	1.04703202455655	0.787311722552140	0.763129676274308
0.554763690922731	0.800000000002667	1.04799511440022	0.787274944984636	0.763269889143918
0.555138784696174	0.800000000002472	1.04895488292209	0.787237413811419	0.763413845927712
0.555513878469617	0.800000000002290	1.04991127368479	0.787199137835510	0.763561529864794
0.555888972243061	0.800000000002122	1.05086423038292	0.787160126014636	0.763712923643853
0.556264066016504	0.800000000001966	1.05181369684730	0.787120387459990	0.763868009405186
0.556639159789948	0.800000000001821	1.05275961704915	0.787079931434938	0.764026768742784
0.557014253563391	0.800000000001687	1.05370193510431	0.787038767353728	0.764189182706522
0.557389347336834	0.800000000001563	1.05464059527741	0.786996904780153	0.764355231804414
0.557764441110278	0.800000000001448	1.05557554198605	0.786954353426202	0.764524896004963
0.558139534883721	0.800000000001341	1.05650671980496	0.786911123150677	0.764698154739579
0.558514628657164	0.800000000001242	1.05743407347014	0.786867223957800	0.764874986905086
0.558889722430608	0.800000000001150	1.05835754788299	0.786822665995775	0.765055370866312
0.559264816204051	0.800000000001065	1.05927708811446	0.786777459555350	0.765239284458749
0.559639909977494	0.800000000000986	1.06019263940909	0.786731615068334	0.765426704991303
0.560015003750938	0.800000000000913	1.06110414718919	0.786685143106108	0.765617609249119
0.560390097524381	0.800000000000845	1.06201155705883	0.786638054378098	0.765811973496484
0.560765191297824	0.800000000000783	1.06291481480797	0.786590359730239	0.766009773479812
0.561140285071268	0.800000000000725	1.06381386641645	0.786542070143402	0.766210984430704
0.561515378844711	0.800000000000671	1.06470865805806	0.786493196731812	0.766415581069089
0.561890472618155	0.800000000000621	1.06559913610455	0.786443750741433	0.766623537606444
0.562265566391598	0.800000000000575	1.06648524712959	0.786393743548339	0.766834827749081
0.562640660165041	0.800000000000532	1.06736693791282	0.786343186657056	0.767049424701527
0.563015753938485	0.800000000000493	1.06824415544373	0.786292091698890	0.767267301169963
0.563390847711928	0.800000000000457	1.06911684692569	0.786240470430226	0.767488429365754
0.563765941485371	0.800000000000423	1.06998495977981	0.786188334730814	0.767712781009042
0.564141035258815	0.800000000000391	1.07084844164890	0.786135696602023	0.767940327332424
0.564516129032258	0.800000000000362	1.07170724040134	0.786082568165088	0.768171039084694
0.564891222805702	0.800000000000336	1.07256130413495	0.786028961659328	0.768404886534670
0.565266316579145	0.800000000000311	1.07341058118086	0.785974889440342	0.768641839475083
0.565641410352588	0.800000000000288	1.07425502010735	0.785920363978196	0.768881867226549
0.566016504126032	0.800000000000267	1.07509456972365	0.785865397855576	0.769124938641605
0.566391597899475	0.800000000000247	1.07592917908374	0.785810003765934	0.769371022108822
0.566766691672918	0.800000000000229	1.07675879749014	0.785754194511612	0.769620085556986
0.567141785446362	0.800000000000213	1.07758337449765	0.785697983001938	0.769872096459353
0.567516879219805	0.800000000000197	1.07840285991710	0.785641382251317	0.770127021837966
0.567891972993248	0.800000000000183	1.07921720381906	0.785584405377302	0.770384828268055
0.568267066766692	0.800000000000170	1.08002635653753	0.785527065598629	0.770645481882489
0.568642160540135	0.800000000000157	1.08083026867361	0.785469376233265	0.770908948376314
0.569017254313578	0.800000000000146	1.08162889109916	0.785411350696411	0.771175193011339
0.569392348087022	0.800000000000136	1.08242217496042	0.785353002498504	0.771444180620807
0.569767441860465	0.800000000000126	1.08321007168162	0.785294345243196	0.771715875614121
0.570142535633909	0.800000000000117	1.08399253296856	0.785235392625320	0.771990241981639
0.570517629407352	0.800000000000109	1.08476951081215	0.785176158428834	0.772267243299531
0.570892723180795	0.800000000000101	1.08554095749201	0.785116656524759	0.772546842734710
0.571267816954239	0.800000000000094	1.08630682557989	0.785056900869092	0.772829003049809
0.571642910727682	0.800000000000088	1.08706706794325	0.784996905500708	0.773113686608242
0.572018004501125	0.800000000000082	1.08782163774864	0.784936684539249	0.773400855379305
0.572393098274569	0.800000000000076	1.08857048846521	0.784876252182994	0.773690470943359
0.572768192048012	0.800000000000071	1.08931357386810	0.784815622706716	0.773982494497057
0.573143285821455	0.800000000000067	1.09005084804181	0.784754810459531	0.774276886858645
0.573518379594899	0.800000000000062	1.09078226538361	0.784693829862724	0.774573608473306
0.573893473368342	0.800000000000058	1.09150778060682	0.784632695407567	0.774872619418581
0.574268567141785	0.800000000000054	1.09222734874419	0.784571421653126	0.775173879409830
0.574643660915229	0.800000000000051	1.09294092515114	0.784510023224051	0.775477347805767
0.575018754688672	0.800000000000048	1.09364846550905	0.784448514808354	0.775782983614030
0.575393848462116	0.800000000000045	1.09434992582847	0.784386911155181	0.776090745496834
0.575768942235559	0.800000000000043	1.09504526245235	0.784325227072562	0.776400591776646
0.576144036009002	0.800000000000040	1.09573443205923	0.784263477425163	0.776712480441946
0.576519129782446	0.800000000000038	1.09641739166636	0.784201677132012	0.777026369153013
0.576894223555889	0.800000000000036	1.09709409863285	0.784139841164230	0.777342215247788
0.577269317329332	0.800000000000034	1.09776451066278	0.784077984542739	0.777659975747761
0.577644411102776	0.800000000000032	1.09842858580825	0.784016122335966	0.777979607363938
0.578019504876219	0.800000000000030	1.09908628247243	0.783954269657538	0.778301066502833
0.578394598649663	0.800000000000029	1.09973755941259	0.783892441663966	0.778624309272522
0.578769692423106	0.800000000000027	1.10038237574304	0.783830653552320	0.778949291488742
0.579144786196549	0.800000000000026	1.10102069093818	0.783768920557896	0.779275968681035
0.579519879969993	0.800000000000025	1.10165246483530	0.783707257951878	0.779604296098939
0.579894973743436	0.800000000000024	1.10227765763762	0.783645681038984	0.779934228718226
0.580270067516879	0.800000000000023	1.10289622991702	0.783584205155114	0.780265721247180
0.580645161290323	0.800000000000022	1.10350814261702	0.783522845664988	0.780598728132928
0.581020255063766	0.800000000000021	1.10411335705545	0.783461617959770	0.780933203567797
0.581395348837209	0.800000000000020	1.10471183492736	0.783400537454698	0.781269101495735
0.581770442610653	0.800000000000019	1.10530353830766	0.783339619586699	0.781606375618745
0.582145536384096	0.800000000000019	1.10588842965393	0.783278879812000	0.781944979403389
0.582520630157539	0.800000000000018	1.10646647180904	0.783218333603740	0.782284866087304
0.582895723930983	0.800000000000018	1.10703762800385	0.783157996449567	0.782625988685777
0.583270817704426	0.800000000000017	1.10760186185980	0.783097883849237	0.782968299998338
0.583645911477870	0.800000000000017	1.10815913739156	0.783038011312208	0.783311752615410
0.584021005251313	0.800000000000016	1.10870941900952	0.782978394355229	0.783656298924972
0.584396099024756	0.800000000000016	1.10925267152239	0.782919048499930	0.784001891119276
0.584771192798200	0.800000000000015	1.10978886013967	0.782859989270399	0.784348481201578
0.585146286571643	0.800000000000015	1.11031795047411	0.782801232190768	0.784696020992925
0.585521380345086	0.800000000000015	1.11083990854416	0.782742792782788	0.785044462138942
0.585896474118530	0.800000000000014	1.11135470077637	0.782684686563409	0.785393756116686
0.586271567891973	0.800000000000014	1.11186229400776	0.782626929042349	0.785743854241491
0.586646661665416	0.800000000000014	1.11236265548815	0.782569535719677	0.786094707673877
0.587021755438860	0.800000000000014	1.11285575288249	0.782512522083375	0.786446267426455
0.587396849212303	0.800000000000013	1.11334155427311	0.782455903606921	0.786798484370885
0.587771942985746	0.800000000000013	1.11382002816194	0.782399695746854	0.787151309244836
0.588147036759190	0.800000000000013	1.11429114347279	0.782343913940352	0.787504692658993
0.588522130532633	0.800000000000013	1.11475486955343	0.782288573602801	0.787858585104062
0.588897224306077	0.800000000000013	1.11521117617778	0.782233690125376	0.788212936957824
0.589272318079520	0.800000000000012	1.11566003354802	0.782179278872610	0.788567698492185
0.589647411852963	0.800000000000012	1.11610141229664	0.782125355179980	0.788922819880271
0.590022505626407	0.800000000000012	1.11653528348846	0.782071934351478	0.789278251203515
0.590397599399850	0.800000000000012	1.11696161862270	0.782019031657206	0.789633942458789
0.590772693173293	0.800000000000012	1.11738038963487	0.781966662330948	0.789989843565531
0.591147786946737	0.800000000000012	1.11779156889873	0.781914841567773	0.790345904372908
0.591522880720180	0.800000000000012	1.11819512922823	0.781863584521619	0.790702074666971
0.591897974493624	0.800000000000012	1.11859104387932	0.781812906302894	0.791058304177849
0.592273068267067	0.800000000000012	1.11897928655178	0.781762821976075	0.791414542586934
0.592648162040510	0.800000000000011	1.11935983139107	0.781713346557320	0.791770739534097
0.593023255813954	0.800000000000011	1.11973265299003	0.781664495012074	0.792126844624895
0.593398349587397	0.800000000000011	1.12009772639064	0.781616282252691	0.792482807437810
0.593773443360840	0.800000000000011	1.12045502708568	0.781568723136055	0.792838577531473
0.594148537134284	0.800000000000011	1.12080453102040	0.781521832461212	0.793194104451920
0.594523630907727	0.800000000000011	1.12114621459416	0.781475624967003	0.793549337739831
0.594898724681170	0.800000000000011	1.12148005466196	0.781430115329715	0.793904226937797
0.595273818454614	0.800000000000011	1.12180602853603	0.781385318160722	0.794258721597572
0.595648912228057	0.800000000000011	1.12212411398731	0.781341248004157	0.794612771287346
0.596024006001500	0.800000000000011	1.12243428924697	0.781297919334569	0.794966325599002
0.596399099774944	0.800000000000011	1.12273653300780	0.781255346554602	0.795319334155393
0.596774193548387	0.800000000000011	1.12303082442562	0.781213543992686	0.795671746617604
0.597149287321831	0.800000000000011	1.12331714312069	0.781172525900722	0.796023512692226
0.597524381095274	0.800000000000011	1.12359546917897	0.781132306451794	0.796374582138616
0.597899474868717	0.800000000000011	1.12386578315349	0.781092899737882	0.796724904776165
0.598274568642161	0.800000000000011	1.12412806606555	0.781054319767582	0.797074430491556
0.598649662415604	0.800000000000011	1.12438229940596	0.781016580463850	0.797423109246018
0.599024756189047	0.800000000000011	1.12462846513623	0.780979695661739	0.797770891082572
0.599399849962491	0.800000000000011	1.12486654568973	0.780943679106169	0.798117726133281
0.599774943735934	0.800000000000011	1.12509652397277	0.780908544449685	0.798463564626470
0.600150037509377	0.800000000000010	1.12531838336568	0.780874305250253	0.798808356893965
0.600525131282821	0.800000000000010	1.12553210772388	0.780840974969042	0.799152053378293
0.600900225056264	0.800000000000010	1.12573768137886	0.780808566968244	0.799494604639896
0.601275318829707	0.800000000000010	1.12593508913914	0.780777094508889	0.799835961364313
0.601650412603151	0.800000000000010	1.12612431629120	0.780746570748681	0.800176074369364
0.602025506376594	0.800000000000010	1.12630534860037	0.780717008739850	0.800514894612303
0.602400600150038	0.800000000000010	1.12647817231170	0.780688421427016	0.800852373196978
0.602775693923481	0.800000000000010	1.12664277415076	0.780660821645063	0.801188461380947
0.603150787696924	0.800000000000010	1.12679914132443	0.780634222117040	0.801523110582604
0.603525881470368	0.800000000000010	1.12694726152162	0.780608635452063	0.801856272388262
0.603900975243811	0.800000000000010	1.12708712291403	0.780584074143246	0.802187898559240
0.604276069017254	0.800000000000010	1.12721871415674	0.780560550565640	0.802517941038901
0.604651162790698	0.800000000000010	1.12734202438891	0.780538076974190	0.802846351959700
0.605026256564141	0.800000000000010	1.12745704323436	0.780516665501710	0.803173083650181
0.605401350337585	0.800000000000010	1.12756376080209	0.780496328156874	0.803498088641974
0.605776444111028	0.800000000000010	1.12766216768685	0.780477076822226	0.803821319676743
0.606151537884471	0.800000000000010	1.12775225496959	0.780458923252210	0.804142729713131
0.606526631657915	0.800000000000010	1.12783401421792	0.780441879071207	0.804462271933665
0.606901725431358	0.800000000000010	1.12790743748653	0.780425955771609	0.804779899751635
0.607276819204801	0.800000000000010	1.12797251731753	0.780411164711890	0.805095566817944
0.607651912978245	0.800000000000010	1.12802924674082	0.780397517114720	0.805409227027935
0.608027006751688	0.800000000000010	1.12807761927438	0.780385024065074	0.805720834528174
0.608402100525131	0.800000000000010	1.12811762892449	0.780373696508380	0.806030343723217
0.608777194298575	0.800000000000010	1.12814927018603	0.780363545248678	0.806337709282325
0.609152288072018	0.800000000000010	1.12817253804261	0.780354580946802	0.806642886146167
0.609527381845461	0.800000000000010	1.12818742796673	0.780346814118577	0.806945829533467
0.609902475618905	0.800000000000010	1.12819393591990	0.780340255133050	0.807246494947635
0.610277569392348	0.800000000000010	1.12819205835272	0.780334914210725	0.807544838183338
0.610652663165792	0.800000000000010	1.12818179220492	0.780330801421837	0.807840815333062
0.611027756939235	0.800000000000010	1.12816313490535	0.780327926684633	0.808134382793605
0.611402850712678	0.800000000000010	1.12813608437195	0.780326299763685	0.808425497272556
0.611777944486122	0.800000000000010	1.12810063901168	0.780325930268221	0.808714115794712
0.612153038259565	0.800000000000010	1.12805679772043	0.780326827650481	0.809000195708474
0.612528132033008	0.800000000000010	1.12800455988284	0.780329001204094	0.809283694692180
0.612903225806452	0.800000000000010	1.12794392537216	0.780332460062480	0.809564570760412
0.613278319579895	0.800000000000010	1.12787489454999	0.780337213197273	0.809842782270244
0.613653413353338	0.800000000000010	1.12779746826606	0.780343269416773	0.810118287927459
0.614028507126782	0.800000000000009	1.12771164785792	0.780350637364416	0.810391046792701
0.614403600900225	0.800000000000009	1.12761743515062	0.780359325517272	0.810661018287605
0.614778694673668	0.800000000000009	1.12751483245636	0.780369342184570	0.810928162200851
0.615153788447112	0.800000000000009	1.12740384257405	0.780380695506238	0.811192438694194
0.615528882220555	0.800000000000009	1.12728446878893	0.780393393451482	0.811453808308421
0.615903975993999	0.800000000000009	1.12715671487205	0.780407443817383	0.811712231969281
0.616279069767442	0.800000000000009	1.12702058507979	0.780422854227515	0.811967670993340
0.616654163540885	0.800000000000009	1.12687608415330	0.780439632130599	0.812220087093802
0.617029257314329	0.800000000000009	1.12672321731795	0.780457784799177	0.812469442386266
0.617404351087772	0.800000000000009	1.12656199028266	0.780477319328315	0.812715699394433
0.617779444861215	0.800000000000009	1.12639240923932	0.780498242634330	0.812958821055752
0.618154538634659	0.800000000000009	1.12621448086204	0.780520561453547	0.813198770727021
0.618529632408102	0.800000000000009	1.12602821230647	0.780544282341078	0.813435512189919
0.618904726181546	0.800000000000009	1.12583361120902	0.780569411669640	0.813669009656493
0.619279819954989	0.800000000000009	1.12563068568607	0.780595955628383	0.813899227774568
0.619654913728432	0.800000000000009	1.12541944433315	0.780623920221763	0.814126131633121
0.620030007501876	0.800000000000009	1.12519989622410	0.780653311268430	0.814349686767574
0.620405101275319	0.800000000000009	1.12497205091011	0.780684134400156	0.814569859165042
0.620780195048762	0.800000000000009	1.12473591841884	0.780716395060779	0.814786615269506
0.621155288822206	0.800000000000009	1.12449150925345	0.780750098505183	0.814999921986935
0.621530382595649	0.800000000000009	1.12423883439156	0.780785249798309	0.815209746690334
0.621905476369092	0.800000000000009	1.12397790528427	0.780821853814190	0.815416057224743
0.622280570142536	0.800000000000009	1.12370873385504	0.780859915235016	0.815618821912148
0.622655663915979	0.800000000000009	1.12343133249860	0.780899438550230	0.815818009556353
0.623030757689422	0.800000000000009	1.12314571407984	0.780940428055652	0.816013589447765
0.623405851462866	0.800000000000009	1.12285189193259	0.780982887852637	0.816205531368127
0.623780945236309	0.800000000000009	1.12254987985844	0.781026821847255	0.816393805595166
0.624156039009753	0.800000000000009	1.12223969212551	0.781072233749512	0.816578382907194
0.624531132783196	0.800000000000009	1.12192134346716	0.781119127072586	0.816759234587621
0.624906226556639	0.800000000000009	1.12159484908067	0.781167505132114	0.816936332429412
0.625281320330083	0.800000000000009	1.12126022462593	0.781217371045489	0.817109648739461
0.625656414103526	0.800000000000009	1.12091748622405	0.781268727731199	0.817279156342907
0.626031507876969	0.800000000000009	1.12056665045594	0.781321577908200	0.817444828587367
0.626406601650413	0.800000000000008	1.12020773436093	0.781375924095309	0.817606639347105
0.626781695423856	0.800000000000008	1.11984075543519	0.781431768610636	0.817764563027120
0.627156789197299	0.800000000000008	1.11946573163036	0.781489113571047	0.817918574567170
0.627531882970743	0.800000000000008	1.11908268135188	0.781547960891653	0.818068649445709
0.627906976744186	0.800000000000008	1.11869162345753	0.781608312285341	0.818214763683765
0.628282070517629	0.800000000000008	1.11829257725577	0.781670169262324	0.818356893848726
0.628657164291073	0.800000000000008	1.11788556250411	0.781733533129732	0.818495017058064
0.629032258064516	0.800000000000008	1.11747059940748	0.781798404991231	0.818629110982969
0.629407351837960	0.800000000000008	1.11704770861650	0.781864785746677	0.818759153851922
0.629782445611403	0.800000000000008	1.11661691122576	0.781932676091797	0.818885124454173
0.630157539384846	0.800000000000008	1.11617822877209	0.782002076517909	0.819007002143155
0.630532633158290	0.800000000000008	1.11573168323271	0.782072987311667	0.819124766839805
0.630907726931733	0.800000000000008	1.11527729702349	0.782145408554847	0.819238399035825
0.631282820705176	0.800000000000008	1.11481509299704	0.782219340124155	0.819347879796840
0.631657914478620	0.800000000000008	1.11434509444083	0.782294781691079	0.819453190765497
0.632033008252063	0.800000000000008	1.11386732507534	0.782371732721763	0.819554314164465
0.632408102025506	0.800000000000008	1.11338180905204	0.782450192476923	0.819651232799372
0.632783195798950	0.800000000000008	1.11288857095146	0.782530160011788	0.819743930061638
0.633158289572393	0.800000000000008	1.11238763578120	0.782611634176081	0.819832389931252
0.633533383345837	0.800000000000008	1.11187902897389	0.782694613614027	0.819916596979442
0.633908477119280	0.800000000000008	1.11136277638510	0.782779096764396	0.819996536371278
0.634283570892723	0.800000000000008	1.11083890429131	0.782865081860580	0.820072193868182
0.634658664666167	0.800000000000008	1.11030743938774	0.782952566930706	0.820143555830363
0.635033758439610	0.800000000000008	1.10976840878623	0.783041549797771	0.820210609219159
0.635408852213053	0.800000000000008	1.10922184001309	0.783132028079824	0.820273341599298
0.635783945986497	0.800000000000008	1.10866776100683	0.783223999190172	0.820331741141077
0.636159039759940	0.800000000000007	1.10810620011601	0.783317460337625	0.820385796622450
0.636534133533383	0.800000000000007	1.10753718609692	0.783412408526765	0.820435497431032
0.636909227306827	0.800000000000007	1.10696074811134	0.783508840558264	0.820480833566024
0.637284321080270	0.800000000000007	1.10637691572419	0.783606753029214	0.820521795640036
0.637659414853714	0.800000000000007	1.10578571890122	0.783706142333513	0.820558374880842
0.638034508627157	0.800000000000007	1.10518718800662	0.783807004662266	0.820590563133032
0.638409602400600	0.800000000000007	1.10458135380066	0.783909336004229	0.820618352859587
0.638784696174044	0.800000000000007	1.10396824743723	0.784013132146282	0.820641737143362
0.639159789947487	0.800000000000007	1.10334790046142	0.784118388673940	0.820660709688483
0.639534883720930	0.800000000000007	1.10272034480705	0.784225100971889	0.820675264821652
0.639909977494374	0.800000000000007	1.10208561279415	0.784333264224565	0.820685397493374
0.640285071267817	0.800000000000007	1.10144373712647	0.784442873416759	0.820691103279078
0.640660165041260	0.800000000000007	1.10079475088891	0.784553923334254	0.820692378380170
0.641035258814704	0.800000000000007	1.10013868754495	0.784666408564506	0.820689219624981
0.641410352588147	0.800000000000007	1.09947558093406	0.784780323497341	0.820681624469632
0.641785446361590	0.800000000000007	1.09880546526905	0.784895662325701	0.820669590998812
0.642160540135034	0.800000000000007	1.09812837513348	0.785012419046415	0.820653117926464
0.642535633908477	0.800000000000007	1.09744434547893	0.785130587461000	0.820632204596377
0.642910727681921	0.800000000000007	1.09675341162235	0.785250161176503	0.820606850982702
0.643285821455364	0.800000000000007	1.09605560924329	0.785371133606368	0.820577057690357
0.643660915228807	0.800000000000007	1.09535097438123	0.785493497971343	0.820542825955368
0.644036009002251	0.800000000000007	1.09463954343276	0.785617247300409	0.820504157645096
0.644411102775694	0.800000000000006	1.09392135314879	0.785742374431755	0.820461055258389
0.644786196549137	0.800000000000006	1.09319644063180	0.785868872013773	0.820413521925636
0.645161290322581	0.800000000000006	1.09246484333293	0.785996732506093	0.820361561408743
0.645536384096024	0.800000000000006	1.09172659904919	0.786125948180646	0.820305178100995
0.645911477869467	0.800000000000006	1.09098174592055	0.786256511122762	0.820244377026857
0.646286571642911	0.800000000000006	1.09023032242704	0.786388413232298	0.820179163841663
0.646661665416354	0.800000000000006	1.08947236738586	0.786521646224797	0.820109544831223
0.647036759189797	0.800000000000006	1.08870791994840	0.786656201632683	0.820035526911341
0.647411852963241	0.800000000000006	1.08793701959732	0.786792070806483	0.819957117627239
0.647786946736684	0.800000000000006	1.08715970614354	0.786929244916081	0.819874325152893
0.648162040510128	0.800000000000006	1.08637601972326	0.787067714952007	0.819787158290281
0.648537134283571	0.800000000000006	1.08558600079490	0.787207471726750	0.819695626468533
0.648912228057014	0.800000000000006	1.08478969013613	0.787348505876113	0.819599739743003
0.649287321830458	0.800000000000006	1.08398712884073	0.787490807860587	0.819499508794241
0.649662415603901	0.800000000000006	1.08317835831556	0.787634367966764	0.819394944926879
0.650037509377344	0.800000000000006	1.08236342027745	0.787779176308777	0.819286060068427
0.650412603150788	0.800000000000006	1.08154235675009	0.787925222829771	0.819172866767985
0.650787696924231	0.800000000000006	1.08071521006086	0.788072497303404	0.819055378194850
0.651162790697675	0.800000000000006	1.07988202283774	0.788220989335381	0.818933608137055
0.651537884471118	0.800000000000006	1.07904283800606	0.788370688365010	0.818807570999800
0.651912978244561	0.800000000000005	1.07819769878539	0.788521583666799	0.818677281803808
0.652288072018005	0.800000000000005	1.07734664868627	0.788673664352072	0.818542756183582
0.652663165791448	0.800000000000005	1.07648973150704	0.788826919370624	0.818404010385581
0.653038259564891	0.800000000000005	1.07562699133055	0.788981337512392	0.818261061266304
0.653413353338335	0.800000000000005	1.07475847252093	0.789136907409171	0.818113926290286
0.653788447111778	0.800000000000005	1.07388421972034	0.789293617536346	0.817962623528006
0.654163540885221	0.800000000000005	1.07300427784564	0.789451456214661	0.817807171653714
0.654538634658665	0.800000000000005	1.07211869208510	0.789610411612006	0.817647589943156
0.654913728432108	0.800000000000005	1.07122750789510	0.789770471745246	0.817483898271231
0.655288822205551	0.800000000000005	1.07033077099678	0.789931624482065	0.817316117109542
0.655663915978995	0.800000000000005	1.06942852737267	0.790093857542846	0.817144267523880
0.656039009752438	0.800000000000005	1.06852082326339	0.790257158502575	0.816968371171601
0.656414103525882	0.800000000000005	1.06760770516420	0.790421514792771	0.816788450298940
0.656789197299325	0.800000000000005	1.06668921982165	0.790586913703447	0.816604527738219
0.657164291072768	0.800000000000005	1.06576541423018	0.790753342385094	0.816416626904982
0.657539384846212	0.800000000000005	1.06483633562868	0.790920787850691	0.816224771795044
0.657914478619655	0.800000000000005	1.06390203149708	0.791089236977748	0.816028986981452
0.658289572393098	0.800000000000005	1.06296254955286	0.791258676510363	0.815829297611362
0.658664666166542	0.800000000000004	1.06201793774768	0.791429093061316	0.815625729402842
0.659039759939985	0.800000000000004	1.06106824426382	0.791600473114185	0.815418308641574
0.659414853713428	0.800000000000004	1.06011351751077	0.791772803025482	0.815207062177496
0.659789947486872	0.800000000000004	1.05915380612169	0.791946069026818	0.814992017421336
0.660165041260315	0.800000000000004	1.05818915894992	0.792120257227097	0.814773202341093
0.660540135033758	0.800000000000004	1.05721962506551	0.792295353614726	0.814550645458408
0.660915228807202	0.800000000000004	1.05624525375161	0.792471344059853	0.814324375844878
0.661290322580645	0.800000000000004	1.05526609450103	0.792648214316630	0.814094423118273
0.661665416354089	0.800000000000004	1.05428219701261	0.792825950025497	0.813860817438685
0.662040510127532	0.800000000000004	1.05329361118773	0.793004536715488	0.813623589504587
0.662415603900975	0.800000000000004	1.05230038712671	0.793183959806568	0.813382770548825
0.662790697674419	0.800000000000004	1.05130257512525	0.793364204611978	0.813138392334520
0.663165791447862	0.800000000000004	1.05030022567083	0.793545256340618	0.812890487150902
0.663540885221305	0.800000000000004	1.04929338943915	0.793727100099440	0.812639087809058
0.663915978994749	0.800000000000004	1.04828211729050	0.793909720895869	0.812384227637615
0.664291072768192	0.800000000000004	1.04726646026619	0.794093103640243	0.812125940478332
0.664666166541636	0.800000000000004	1.04624646958487	0.794277233148274	0.811864260681631
0.665041260315079	0.800000000000003	1.04522219663899	0.794462094143531	0.811599223102044
0.665416354088522	0.800000000000003	1.04419369299111	0.794647671259941	0.811330863093590
0.665791447861966	0.800000000000003	1.04316101037027	0.794833949044312	0.811059216505076
0.666166541635409	0.800000000000003	1.04212420066838	0.795020911958874	0.810784319675327
0.666541635408852	0.800000000000003	1.04108331593653	0.795208544383841	0.810506209428343
0.666916729182296	0.800000000000003	1.04003840838138	0.795396830619989	0.810224923068385
0.667291822955739	0.800000000000003	1.03898953036144	0.795585754891260	0.809940498374987
0.667666916729182	0.800000000000003	1.03793673438345	0.795775301347372	0.809652973597903
0.668042010502626	0.800000000000003	1.03688007309871	0.795965454066456	0.809362387451979
0.668417104276069	0.800000000000003	1.03581959929936	0.796156197057712	0.809068779111962
0.668792198049512	0.800000000000003	1.03475536591474	0.796347514264073	0.808772188207231
0.669167291822956	0.800000000000003	1.03368742600770	0.796539389564895	0.808472654816477
0.669542385596399	0.800000000000003	1.03261583277088	0.796731806778658	0.808170219462295
0.669917479369843	0.800000000000003	1.03154063952305	0.796924749665684	0.807864923105729
0.670292573143286	0.800000000000003	1.03046189970541	0.797118201930874	0.807556807140739
0.670667666916729	0.800000000000003	1.02937966687787	0.797312147226456	0.807245913388615
0.671042760690173	0.800000000000002	1.02829399471538	0.797506569154746	0.806932284092310
0.671417854463616	0.800000000000002	1.02720493700418	0.797701451270938	0.806615961910733
0.671792948237059	0.800000000000002	1.02611254763815	0.797896777085884	0.806296989912956
0.672168042010503	0.800000000000002	1.02501688061504	0.798092530068910	0.805975411572379
0.672543135783946	0.800000000000002	1.02391799003281	0.798288693650635	0.805651270760822
0.672918229557389	0.800000000000002	1.02281593008591	0.798485251225803	0.805324611742564
0.673293323330833	0.800000000000002	1.02171075506153	0.798682186156130	0.804995479168320
0.673668417104276	0.800000000000002	1.02060251933594	0.798879481773162	0.804663918069159
0.674043510877719	0.800000000000002	1.01949127737073	0.799077121381145	0.804329973850367
0.674418604651163	0.800000000000002	1.01837708370912	0.799275088259910	0.803993692285255
0.674793698424606	0.800000000000002	1.01725999297226	0.799473365667760	0.803655119508904
0.675168792198050	0.800000000000002	1.01614005985548	0.799671936844379	0.803314302011868
0.675543885971493	0.800000000000002	1.01501733912459	0.799870785013740	0.802971286633805
0.675918979744936	0.800000000000002	1.01389188561220	0.800069893387035	0.802626120557075
0.676294073518380	0.800000000000002	1.01276375421395	0.800269245165599	0.802278851300271
0.676669167291823	0.800000000000002	1.01163299988488	0.800468823543861	0.801929526711706
0.677044261065266	0.800000000000001	1.01049967763564	0.800668611712286	0.801578194962847
0.677419354838710	0.800000000000001	1.00936384252883	0.800868592860341	0.801224904541701
0.677794448612153	0.800000000000001	1.00822554967530	0.801068750179453	0.800869704246148
0.678169542385597	0.800000000000001	1.00708485423044	0.801269066865989	0.800512643177240
0.678544636159040	0.800000000000001	1.00594181139047	0.801469526124232	0.800153770732430
0.678919729932483	0.800000000000001	1.00479647638878	0.801670111169371	0.799793136598781
0.679294823705927	0.800000000000001	1.00364890449220	0.801870805230491	0.799430790746110
0.679669917479370	0.800000000000001	1.00249915099735	0.802071591553572	0.799066783420100
0.680045011252813	0.800000000000001	1.00134727122693	0.802272453404493	0.798701165135364
0.680420105026257	0.800000000000001	1.00019332052606	0.802473374072039	0.798333986668472
0.680795198799700	0.800000000000001	0.999037354258587	0.802674336870915	0.797965299050924
0.681170292573143	0.800000000000001	0.997879427803442	0.802875325144762	0.797595153562105
0.681545386346587	0.800000000000001	0.996719596550961	0.803076322269174	0.797223601722179
0.681920480120030	0.800000000000001	0.995557915899228	0.803277311654724	0.796850695284961
0.682295573893473	0.800000000000001	0.994394441250425	0.803478276749989	0.796476486230739
0.682670667666917	0.800000000000000	0.993229228007186	0.803679201044576	0.796101026759074
0.683045761440360	0.800000000000000	0.992062331568959	0.803880068072149	0.795724369281550
0.683420855213804	0.800000000000000	0.990893807328366	0.804080861413466	0.795346566414506
0.683795948987247	0.800000000000000	0.989723710667585	0.804281564699401	0.794967670971717
0.684171042760690	0.800000000000000	0.988552096954724	0.804482161613985	0.794587735957061
0.684546136534134	0.800000000000000	0.987379021540212	0.804682635897427	0.794206814557141
0.684921230307577	0.800000000000000	0.986204539753194	0.804882971349155	0.793824960133888
0.685296324081020	0.800000000000000	0.985028706897932	0.805083151830836	0.793442226217123
0.685671417854464	0.800000000000000	0.983851578250219	0.805283161269414	0.793058666497108
0.686046511627907	0.800000000000000	0.982673209053798	0.805482983660128	0.792674334817048
0.686421605401350	0.800000000000000	0.981493654516789	0.805682603069541	0.792289285165591
0.686796699174794	0.800000000000000	0.980312969808129	0.805882003638558	0.791903571669285
0.687171792948237	0.800000000000000	0.979131210054014	0.806081169585449	0.791517248585021
0.687546886721680	0.800000000000000	0.977948430334359	0.806280085208857	0.791130370292448
0.687921980495124	0.800000000000000	0.976764685679262	0.806478734890813	0.790742991286375
0.688297074268567	0.800000000000000	0.975580031065477	0.806677103099741	0.790355166169140
0.688672168042011	0.799999999999999	0.974394521412904	0.806875174393457	0.789966949642970
0.689047261815454	0.799999999999999	0.973208211581079	0.807072933422165	0.789578396502318
0.689422355588897	0.799999999999999	0.972021156365687	0.807270364931445	0.789189561626186
0.689797449362341	0.799999999999999	0.970833410495074	0.807467453765240	0.788800499970426
0.690172543135784	0.799999999999999	0.969645028626777	0.807664184868827	0.788411266560032
0.690547636909227	0.799999999999999	0.968456065344068	0.807860543291790	0.788021916481415
0.690922730682671	0.799999999999999	0.967266575152499	0.808056514190978	0.787632504874667
0.691297824456114	0.799999999999999	0.966076612476470	0.808252082833458	0.787243086925808
0.691672918229558	0.799999999999999	0.964886231655801	0.808447234599463	0.786853717859032
0.692048012003001	0.799999999999999	0.963695486942326	0.808641954985323	0.786464452928931
0.692423105776444	0.799999999999999	0.962504432496486	0.808836229606394	0.786075347412726
0.692798199549888	0.799999999999999	0.961313122383949	0.809030044199970	0.785686456602468
0.693173293323331	0.799999999999999	0.960121610572229	0.809223384628192	0.785297835797261
0.693548387096774	0.799999999999999	0.958929950927336	0.809416236880942	0.784909540295453
0.693923480870218	0.799999999999999	0.957738197210416	0.809608587078725	0.784521625386846
0.694298574643661	0.799999999999998	0.956546403074432	0.809800421475540	0.784134146344878
0.694673668417104	0.799999999999998	0.955354622060834	0.809991726461741	0.783747158418830
0.695048762190548	0.799999999999998	0.954162907596260	0.810182488566884	0.783360716826011
0.695423855963991	0.799999999999998	0.952971312989243	0.810372694462559	0.782974876743954
0.695798949737434	0.799999999999998	0.951779891426938	0.810562330965210	0.782589693302609
0.696174043510878	0.799999999999998	0.950588695971856	0.810751385038946	0.782205221576544
0.696549137284321	0.799999999999998	0.949397779558624	0.810939843798324	0.781821516577138
0.696924231057765	0.799999999999998	0.948207194990752	0.811127694511135	0.781438633244795
0.697299324831208	0.799999999999998	0.947016994937417	0.811314924601161	0.781056626441147
0.697674418604651	0.799999999999998	0.945827231930267	0.811501521650922	0.780675550941280
0.698049512378095	0.799999999999998	0.944637958360235	0.811687473404405	0.780295461425949
0.698424606151538	0.799999999999998	0.943449226474370	0.811872767769783	0.779916412473827
0.698799699924981	0.799999999999998	0.942261088372692	0.812057392822100	0.779538458553735
0.699174793698425	0.799999999999998	0.941073596005056	0.812241336805964	0.779161654016911
0.699549887471868	0.799999999999998	0.939886801168032	0.812424588138197	0.778786053089269
0.699924981245311	0.799999999999998	0.938700755501805	0.812607135410487	0.778411709863690
0.700300075018755	0.799999999999998	0.937515510487097	0.812788967392002	0.778038678292308
0.700675168792198	0.799999999999997	0.936331117442095	0.812970073032008	0.777667012178835
0.701050262565641	0.799999999999997	0.935147627519407	0.813150441462442	0.777296765170879
0.701425356339085	0.799999999999997	0.933965091703031	0.813330062000487	0.776927990752297
0.701800450112528	0.799999999999997	0.932783560805340	0.813508924151114	0.776560742235558
0.702175543885972	0.799999999999997	0.931603085464092	0.813687017609605	0.776195072754132
0.702550637659415	0.799999999999997	0.930423716139451	0.813864332264059	0.775831035254892
0.702925731432858	0.799999999999997	0.929245503111034	0.814040858197876	0.775468682490549
0.703300825206302	0.799999999999997	0.928068496474966	0.814216585692211	0.775108067012098
0.703675918979745	0.799999999999997	0.926892746140966	0.814391505228417	0.774749241161302
0.704051012753188	0.799999999999997	0.925718301829448	0.814565607490456	0.774392257063185
0.704426106526632	0.799999999999997	0.924545213068631	0.814738883367294	0.774037166618569
0.704801200300075	0.799999999999997	0.923373529191690	0.814911323955266	0.773684021496625
0.705176294073519	0.799999999999997	0.922203299333902	0.815082920560422	0.773332873127460
0.705551387846962	0.799999999999997	0.921034572429835	0.815253664700846	0.772983772694727
0.705926481620405	0.799999999999997	0.919867397210536	0.815423548108949	0.772636771128277
0.706301575393849	0.799999999999997	0.918701822200757	0.815592562733744	0.772291919096827
0.706676669167292	0.799999999999997	0.917537895716188	0.815760700743084	0.771949267000679
0.707051762940735	0.799999999999997	0.916375665860721	0.815927954525884	0.771608864964453
0.707426856714179	0.799999999999996	0.915215180523724	0.816094316694313	0.771270762829876
0.707801950487622	0.799999999999996	0.914056487377347	0.816259780085956	0.770935010148585
0.708177044261065	0.799999999999996	0.912899633873841	0.816424337765957	0.770601656174988
0.708552138034509	0.799999999999996	0.911744667242901	0.816587983029126	0.770270749859145
0.708927231807952	0.799999999999996	0.910591634489030	0.816750709402025	0.769942339839702
0.709302325581395	0.799999999999996	0.909440582388926	0.816912510645021	0.769616474436852
0.709677419354839	0.799999999999996	0.908291557488886	0.817073380754314	0.769293201645354
0.710052513128282	0.799999999999996	0.907144606102239	0.817233313963932	0.768972569127570
0.710427606901726	0.799999999999996	0.905999774306795	0.817392304747703	0.768654624206574
0.710802700675169	0.799999999999996	0.904857107942317	0.817550347821191	0.768339413859278
0.711177794448612	0.799999999999996	0.903716652608021	0.817707438143608	0.768026984709623
0.711552888222056	0.799999999999996	0.902578453660086	0.817863570919687	0.767717383021798
0.711927981995499	0.799999999999996	0.901442556209202	0.818018741601538	0.767410654693530
0.712303075768942	0.799999999999996	0.900309005118127	0.818172945890459	0.767106845249392
0.712678169542386	0.799999999999996	0.899177844999277	0.818326179738726	0.766805999834188
0.713053263315829	0.799999999999996	0.898049120212333	0.818478439351343	0.766508163206366
0.713428357089272	0.799999999999996	0.896922874861872	0.818629721187770	0.766213379731500
0.713803450862716	0.799999999999996	0.895799152795022	0.818780021963607	0.765921693375804
0.714178544636159	0.799999999999996	0.894677997599140	0.818929338652259	0.765633147699722
0.714553638409602	0.799999999999996	0.893559452599518	0.819077668486555	0.765347785851546
0.714928732183046	0.799999999999995	0.892443560857101	0.819225008960343	0.765065650561112
0.715303825956489	0.799999999999995	0.891330365166241	0.819371357830044	0.764786784133532
0.715678919729933	0.799999999999995	0.890219908052469	0.819516713116185	0.764511228443001
0.716054013503376	0.799999999999995	0.889112231770290	0.819661073104878	0.764239024926639
0.716429107276819	0.799999999999995	0.888007378301006	0.819804436349287	0.763970214578418
0.716804201050263	0.799999999999995	0.886905389350561	0.819946801671042	0.763704837943118
0.717179294823706	0.799999999999995	0.885806306347406	0.820088168161630	0.763442935110371
0.717554388597149	0.799999999999995	0.884710170440399	0.820228535183742	0.763184545708745
0.717929482370593	0.799999999999995	0.883617022496718	0.820367902372593	0.762929708899902
0.718304576144036	0.799999999999995	0.882526903099806	0.820506269637200	0.762678463372808
0.718679669917479	0.799999999999995	0.881439852547339	0.820643637161625	0.762430847338023
0.719054763690923	0.799999999999995	0.880355910849218	0.820780005406187	0.762186898522031
0.719429857464366	0.799999999999995	0.879275117725584	0.820915375108627	0.761946654161659
0.719804951237810	0.799999999999995	0.878197512604861	0.821049747285247	0.761710150998543
0.720180045011253	0.799999999999995	0.877123134621826	0.821183123232007	0.761477425273676
0.720555138784696	0.799999999999995	0.876052022615699	0.821315504525582	0.761248512722009
0.720930232558140	0.799999999999995	0.874984215128259	0.821446893024387	0.761023448567133
0.721305326331583	0.799999999999995	0.873919750401991	0.821577290869563	0.760802267516017
0.721680420105026	0.799999999999995	0.872858666378253	0.821706700485920	0.760585003753829
0.722055513878470	0.799999999999995	0.871801000695468	0.821835124582848	0.760371690938816
0.722430607651913	0.799999999999995	0.870746790687347	0.821962566155187	0.760162362197267
0.722805701425356	0.799999999999995	0.869696073381131	0.822089028484058	0.759957050118531
0.723180795198800	0.799999999999995	0.868648885495865	0.822214515137653	0.759755786750127
0.723555888972243	0.799999999999995	0.867605263440694	0.822339029971995	0.759558603592913
0.723930982745687	0.799999999999995	0.866565243313184	0.822462577131645	0.759365531596339
0.724306076519130	0.799999999999995	0.865528860897675	0.822585161050380	0.759176601153760
0.724681170292573	0.799999999999995	0.864496151663651	0.822706786451828	0.758991842097849
0.725056264066017	0.799999999999994	0.863467150764145	0.822827458350062	0.758811283696059
0.725431357839460	0.799999999999994	0.862441893034164	0.822947182050157	0.758634954646184
0.725806451612903	0.799999999999994	0.861420412989143	0.823065963148701	0.758462883071979
0.726181545386347	0.799999999999994	0.860402744823425	0.823183807534274	0.758295096518876
0.726556639159790	0.799999999999994	0.859388922408768	0.823300721387881	0.758131621949764
0.726931732933233	0.799999999999994	0.858378979292875	0.823416711183339	0.757972485740857
0.727306826706677	0.799999999999994	0.857372948697954	0.823531783687640	0.757817713677638
0.727681920480120	0.799999999999994	0.856370863519306	0.823645945961252	0.757667330950890
0.728057014253563	0.799999999999994	0.855372756323934	0.823759205358395	0.757521362152793
0.728432108027007	0.799999999999994	0.854378659349181	0.823871569527270	0.757379831273126
0.728807201800450	0.799999999999994	0.853388604501402	0.823983046410239	0.757242761695528
0.729182295573894	0.799999999999994	0.852402623354644	0.824093644243983	0.757110176193859
0.729557389347337	0.799999999999994	0.851420747149378	0.824203371559594	0.756982096928634
0.729932483120780	0.799999999999994	0.850443006791234	0.824312237182643	0.756858545443550
0.730307576894224	0.799999999999994	0.849469432849779	0.824420250233200	0.756739542662084
0.730682670667667	0.799999999999994	0.848500055557316	0.824527420125812	0.756625108884198
0.731057764441110	0.799999999999994	0.847534904807708	0.824633756569438	0.756515263783101
0.731432858214554	0.799999999999994	0.846574010155229	0.824739269567342	0.756410026402127
0.731807951987997	0.799999999999994	0.845617400813451	0.824843969416947	0.756309415151671
0.732183045761440	0.799999999999994	0.844665105654142	0.824947866709642	0.756213447806241
0.732558139534884	0.799999999999994	0.843717153206206	0.825050972330548	0.756122141501568
0.732933233308327	0.799999999999994	0.842773571654642	0.825153297458244	0.756035512731830
0.733308327081771	0.799999999999994	0.841834388839530	0.825254853564445	0.755953577346944
0.733683420855214	0.799999999999994	0.840899632255049	0.825355652413646	0.755876350549963
0.734058514628657	0.799999999999994	0.839969329048514	0.825455706062708	0.755803846894551
0.734433608402101	0.799999999999994	0.839043506019450	0.825555026860424	0.755736080282551
0.734808702175544	0.799999999999994	0.838122189618686	0.825653627447015	0.755673063961644
0.735183795948987	0.799999999999994	0.837205405947474	0.825751520753607	0.755614810523100
0.735558889722431	0.799999999999994	0.836293180756647	0.825848720001653	0.755561331899613
0.735933983495874	0.799999999999994	0.835385539445787	0.825945238702310	0.755512639363237
0.736309077269317	0.799999999999994	0.834482507062438	0.826041090655782	0.755468743523402
0.736684171042761	0.799999999999994	0.833584108301328	0.826136289950610	0.755429654325034
0.737059264816204	0.799999999999994	0.832690367503635	0.826230850962930	0.755395381046754
0.737434358589648	0.799999999999994	0.831801308656269	0.826324788355676	0.755365932299183
0.737809452363091	0.799999999999994	0.830916955391185	0.826418117077750	0.755341316023323
0.738184546136534	0.799999999999994	0.830037330984719	0.826510852363142	0.755321539489053
0.738559639909978	0.799999999999994	0.829162458356960	0.826603009730011	0.755306609293691
0.738934733683421	0.799999999999994	0.828292360071140	0.826694604979723	0.755296531360681
0.739309827456864	0.799999999999994	0.827427058333054	0.826785654195840	0.755291310938336
0.739684921230308	0.799999999999994	0.826566574990510	0.826876173743076	0.755290952598717
0.740060015003751	0.799999999999994	0.825710931532801	0.826966180266201	0.755295460236564
0.740435108777194	0.799999999999994	0.824860149090205	0.827055690688908	0.755304837068359
0.740810202550638	0.799999999999994	0.824014248433519	0.827144722212634	0.755319085631452
0.741185296324081	0.799999999999994	0.823173249973606	0.827233292315337	0.755338207783307
0.741560390097524	0.799999999999994	0.822337173760982	0.827321418750237	0.755362204700820
0.741935483870968	0.799999999999994	0.821506039485426	0.827409119544505	0.755391076879754
0.742310577644411	0.799999999999994	0.820679866475610	0.827496412997916	0.755424824134248
0.742685671417855	0.799999999999994	0.819858673698764	0.827583317681457	0.755463445596440
0.743060765191298	0.799999999999994	0.819042479760369	0.827669852435892	0.755506939716168
0.743435858964741	0.799999999999994	0.818231302903864	0.827756036370288	0.755555304260784
0.743810952738185	0.799999999999994	0.817425161010395	0.827841888860492	0.755608536315042
0.744186046511628	0.799999999999994	0.816624071598582	0.827927429547574	0.755666632281107
0.744561140285071	0.799999999999994	0.815828051824315	0.828012678336221	0.755729587878632
0.744936234058515	0.799999999999994	0.815037118480573	0.828097655393093	0.755797398144958
0.745311327831958	0.799999999999994	0.814251287997276	0.828182381145133	0.755870057435383
0.745686421605401	0.799999999999994	0.813470576441156	0.828266876277844	0.755947559423549
0.746061515378845	0.799999999999994	0.812694999515663	0.828351161733512	0.756029897101908
0.746436609152288	0.799999999999994	0.811924572560887	0.828435258709398	0.756117062782298
0.746811702925731	0.799999999999994	0.811159310553516	0.828519188655880	0.756209048096596
0.747186796699175	0.799999999999994	0.810399228106812	0.828602973274564	0.756305843997491
0.747561890472618	0.799999999999994	0.809644339470622	0.828686634516344	0.756407440759324
0.747936984246062	0.799999999999994	0.808894658531402	0.828770194579425	0.756513827979051
0.748312078019505	0.799999999999994	0.808150198812285	0.828853675907308	0.756624994577278
0.748687171792948	0.799999999999994	0.807410973473156	0.828937101186727	0.756740928799409
0.749062265566392	0.799999999999994	0.806676995310766	0.829020493345555	0.756861618216874
0.749437359339835	0.799999999999994	0.805948276758869	0.829103875550663	0.756987049728466
0.749812453113278	0.799999999999994	0.805224829888379	0.829187271205738	0.757117209561759
0.750187546886722	0.799999999999994	0.804506666407561	0.829270703949070	0.757252083274636
0.750562640660165	0.799999999999994	0.803793797662239	0.829354197651284	0.757391655756893
0.750937734433608	0.799999999999994	0.803086234636040	0.829437776413053	0.757535911231956
0.751312828207052	0.799999999999994	0.802383987950651	0.829521464562747	0.757684833258674
0.751687921980495	0.799999999999994	0.801687067866113	0.829605286654069	0.757838404733226
0.752063015753938	0.799999999999994	0.800995484281131	0.829689267463629	0.757996607891098
0.752438109527382	0.799999999999994	0.800309246733418	0.829773431988494	0.758159424309179
0.752813203300825	0.799999999999994	0.799628364400053	0.829857805443696	0.758326834907925
0.753188297074269	0.799999999999994	0.798952846097873	0.829942413259696	0.758498819953639
0.753563390847712	0.799999999999994	0.798282700283894	0.830027281079820	0.758675359060821
0.753938484621155	0.799999999999994	0.797617935055735	0.830112434757650	0.758856431194635
0.754313578394599	0.799999999999994	0.796958558152097	0.830197900354374	0.759042014673443
0.754688672168042	0.799999999999994	0.796304576953242	0.830283704136114	0.759232087171452
0.755063765941485	0.799999999999994	0.795655998481509	0.830369872571200	0.759426625721435
0.755438859714929	0.799999999999994	0.795012829401851	0.830456432327417	0.759625606717561
0.755813953488372	0.799999999999994	0.794375076022398	0.830543410269210	0.759829005918295
0.756189047261816	0.799999999999994	0.793742744295040	0.830630833454859	0.760036798449410
0.756564141035259	0.799999999999994	0.793115839816040	0.830718729133615	0.760248958807069
0.756939234808702	0.799999999999994	0.792494367826667	0.830807124742795	0.760465460861016
0.757314328582146	0.799999999999995	0.791878333213853	0.830896047904853	0.760686277857834
0.757689422355589	0.799999999999995	0.791267740510876	0.830985526424405	0.760911382424316
0.758064516129032	0.799999999999995	0.790662593898067	0.831075588285225	0.761140746570904
0.758439609902476	0.799999999999995	0.790062897203535	0.831166261647208	0.761374341695231
0.758814703675919	0.799999999999995	0.789468653903925	0.831257574843291	0.761612138585737
0.759189797449362	0.799999999999995	0.788879867125189	0.831349556376350	0.761854107425385
0.759564891222806	0.799999999999995	0.788296539643391	0.831442234916057	0.762100217795452
0.759939984996249	0.799999999999995	0.787718673885522	0.831535639295706	0.762350438679420
0.760315078769692	0.799999999999995	0.787146271930354	0.831629798509003	0.762604738466933
0.760690172543136	0.799999999999995	0.786579335509301	0.831724741706831	0.762863084957862
0.761065266316579	0.799999999999995	0.786017866007316	0.831820498193973	0.763125445366432
0.761440360090023	0.799999999999995	0.785461864463800	0.831917097425813	0.763391786325453
0.761815453863466	0.799999999999995	0.784911331573544	0.832014569004995	0.763662073890618
0.762190547636909	0.799999999999995	0.784366267687681	0.832112942678062	0.763936273544899
0.762565641410353	0.799999999999995	0.783826672814674	0.832212248332053	0.764214350203010
0.762940735183796	0.799999999999995	0.783292546621314	0.832312515991082	0.764496268215968
0.763315828957239	0.799999999999995	0.782763888433752	0.832413775812871	0.764781991375714
0.763690922730683	0.799999999999995	0.782240697238536	0.832516058085270	0.765071482919844
0.764066016504126	0.799999999999995	0.781722971683690	0.832619393222737	0.765364705536388
0.764441110277569	0.799999999999995	0.781210710079800	0.832723811762792	0.765661621368695
0.764816204051013	0.799999999999995	0.780703910401128	0.832829344362442	0.765962192020376
0.765191297824456	0.799999999999995	0.780202570286742	0.832936021794579	0.766266378560344
0.765566391597899	0.799999999999995	0.779706687041677	0.833043874944349	0.766574141527912
0.765941485371343	0.799999999999996	0.779216257638106	0.833152934805495	0.766885440937988
0.766316579144786	0.799999999999996	0.778731278716538	0.833263232476668	0.767200236286324
0.766691672918230	0.799999999999996	0.778251746587036	0.833374799157722	0.767518486554865
0.767066766691673	0.799999999999996	0.777777657230458	0.833487666145970	0.767840150217148
0.767441860465116	0.799999999999996	0.777309006299710	0.833601864832426	0.768165185243795
0.767816954238560	0.799999999999996	0.776845789121033	0.833717426698009	0.768493549108065
0.768192048012003	0.799999999999996	0.776388000695294	0.833834383309736	0.768825198791492
0.768567141785446	0.799999999999996	0.775935635699314	0.833952766316880	0.769160090789576
0.768942235558890	0.799999999999996	0.775488688487201	0.834072607447109	0.769498181117568
0.769317329332333	0.799999999999996	0.775047153091716	0.834193938502597	0.769839425316305
0.769692423105777	0.799999999999996	0.774611023225645	0.834316791356118	0.770183778458130
0.770067516879220	0.799999999999996	0.774180292283201	0.834441197947113	0.770531195152864
0.770442610652663	0.799999999999996	0.773754953341442	0.834567190277733	0.770881629553868
0.770817704426107	0.799999999999996	0.773334999161712	0.834694800408867	0.771235035364146
0.771192798199550	0.799999999999996	0.772920422191086	0.834824060456140	0.771591365842540
0.771567891972993	0.799999999999996	0.772511214563859	0.834955002585898	0.771950573809971
0.771942985746437	0.799999999999996	0.772107368103027	0.835087659011163	0.772312611655756
0.772318079519880	0.799999999999997	0.771708874321810	0.835222061987581	0.772677431343977
0.772693173293323	0.799999999999997	0.771315724425175	0.835358243809337	0.773044984419936
0.773068267066767	0.799999999999997	0.770927909311390	0.835496236805059	0.773415222016637
0.773443360840210	0.799999999999997	0.770545419573585	0.835636073333704	0.773788094861367
0.773818454613653	0.799999999999997	0.770168245501346	0.835777785780416	0.774163553282306
0.774193548387097	0.799999999999997	0.769796377082310	0.835921406552381	0.774541547215221
0.774568642160540	0.799999999999997	0.769429804003787	0.836066968074652	0.774922026210193
0.774943735933984	0.799999999999997	0.769068515654400	0.836214502785965	0.775304939438433
0.775318829707427	0.799999999999997	0.768712501125741	0.836364043134534	0.775690235699121
0.775693923480870	0.799999999999997	0.768361749214035	0.836515621573834	0.776077863426331
0.776069017254314	0.799999999999997	0.768016248421842	0.836669270558367	0.776467770695988
0.776444111027757	0.799999999999997	0.767675986959751	0.836825022539412	0.776859905232894
0.776819204801200	0.799999999999997	0.767340952748108	0.836982909960763	0.777254214417796
0.777194298574644	0.799999999999997	0.767011133418755	0.837142965254451	0.777650645294518
0.777569392348087	0.799999999999997	0.766686516316784	0.837305220836456	0.778049144577128
0.777944486121530	0.799999999999998	0.766367088502307	0.837469709102403	0.778449658657176
0.778319579894974	0.799999999999998	0.766052836752247	0.837636462423245	0.778852133610960
0.778694673668417	0.799999999999998	0.765743747562136	0.837805513140941	0.779256515206855
0.779069767441860	0.799999999999998	0.765439807147936	0.837976893564112	0.779662748912679
0.779444861215304	0.799999999999998	0.765141001447872	0.838150635963696	0.780070779903121
0.779819954988747	0.799999999999998	0.764847316124283	0.838326772568588	0.780480553067187
0.780195048762191	0.799999999999998	0.764558736565482	0.838505335561272	0.780892013015723
0.780570142535634	0.799999999999998	0.764275247887639	0.838686357073441	0.781305104088951
0.780945236309077	0.799999999999998	0.763996834936672	0.838869869181613	0.781719770364073
0.781320330082521	0.799999999999998	0.763723482290156	0.839055903902734	0.782135955662892
0.781695423855964	0.799999999999998	0.763455174259244	0.839244493189777	0.782553603559496
0.782070517629407	0.799999999999998	0.763191894890608	0.839435668927335	0.782972657387961
0.782445611402851	0.799999999999999	0.762933627968382	0.839629462927198	0.783393060250109
0.782820705176294	0.799999999999999	0.762680357016133	0.839825906923941	0.783814755023287
0.783195798949738	0.799999999999999	0.762432065298835	0.840025032570490	0.784237684368197
0.783570892723181	0.799999999999999	0.762188735824864	0.840226871433689	0.784661790736750
0.783945986496624	0.799999999999999	0.761950351347996	0.840431454989869	0.785087016379957
0.784321080270068	0.799999999999999	0.761716894369433	0.840638814620404	0.785513303355855
0.784696174043511	0.799999999999999	0.761488347139825	0.840848981607267	0.785940593537464
0.785071267816954	0.799999999999999	0.761264691661321	0.841061987128584	0.786368828620766
0.785446361590398	0.799999999999999	0.761045909689618	0.841277862254187	0.786797950132732
0.785821455363841	0.799999999999999	0.760831982736033	0.841496637941162	0.787227899439356
0.786196549137284	0.799999999999999	0.760622892069582	0.841718345029397	0.787658617753734
0.786571642910728	0.800000000000000	0.760418618719072	0.841943014237130	0.788090046144152
0.786946736684171	0.800000000000000	0.760219143475204	0.842170676156501	0.788522125542222
0.787321830457614	0.800000000000000	0.760024446892689	0.842401361249093	0.788954796751013
0.787696924231058	0.800000000000000	0.759834509292376	0.842635099841488	0.789388000453236
0.788072018004501	0.800000000000000	0.759649310763387	0.842871922120814	0.789821677219420
0.788447111777945	0.800000000000000	0.759468831165269	0.843111858130303	0.790255767516135
0.788822205551388	0.800000000000000	0.759293050130151	0.843354937764840	0.790690211714215
0.789197299324831	0.800000000000000	0.759121947064918	0.843601190766530	0.791124950097017
0.789572393098275	0.800000000000000	0.758955501153387	0.843850646720253	0.791559922868674
0.789947486871718	0.800000000000000	0.758793691358502	0.844103335049240	0.791995070162392
0.790322580645161	0.800000000000000	0.758636496424535	0.844359285010640	0.792430332048736
0.790697674418605	0.800000000000001	0.758483894879293	0.844618525691097	0.792865648543951
0.791072768192048	0.800000000000001	0.758335865036343	0.844881086002340	0.793300959618275
0.791447861965491	0.800000000000001	0.758192384997243	0.845146994676767	0.793736205204291
0.791822955738935	0.800000000000001	0.758053432653776	0.845416280263045	0.794171325205252
0.792198049512378	0.800000000000001	0.757918985690203	0.845688971121719	0.794606259503457
0.792573143285821	0.800000000000001	0.757789021585520	0.845965095420819	0.795040947968597
0.792948237059265	0.800000000000001	0.757663517615723	0.846244681131489	0.795475330466140
0.793323330832708	0.800000000000001	0.757542450856085	0.846527756023615	0.795909346865696
0.793698424606152	0.800000000000001	0.757425798183434	0.846814347661468	0.796342937049405
0.794073518379595	0.800000000000001	0.757313536278453	0.847104483399354	0.796776040920314
0.794448612153038	0.800000000000002	0.757205641627970	0.847398190377284	0.797208598410774
0.794823705926482	0.800000000000002	0.757102090527272	0.847695495516640	0.797640549490815
0.795198799699925	0.800000000000002	0.757002859082415	0.847996425515869	0.798071834176549
0.795573893473368	0.800000000000002	0.756907923212549	0.848301006846181	0.798502392538539
0.795948987246812	0.800000000000002	0.756817258652245	0.848609265747259	0.798932164710201
0.796324081020255	0.800000000000002	0.756730840953834	0.848921228222989	0.799361090896170
0.796699174793699	0.800000000000002	0.756648645489747	0.849236920037201	0.799789111380688
0.797074268567142	0.800000000000002	0.756570647454866	0.849556366709425	0.800216166535967
0.797449362340585	0.800000000000002	0.756496821868881	0.849879593510660	0.800642196830559
0.797824456114029	0.800000000000003	0.756427143578650	0.850206625459164	0.801067142837701
0.798199549887472	0.800000000000003	0.756361587260568	0.850537487316259	0.801490945243677
0.798574643660915	0.800000000000003	0.756300127422944	0.850872203582148	0.801913544856140
0.798949737434359	0.800000000000003	0.756242738408377	0.851210798491760	0.802334882612447
0.799324831207802	0.800000000000003	0.756189394396144	0.851553296010599	0.802754899587959
0.799699924981245	0.800000000000003	0.756140069404587	0.851899719830627	0.803173537004354
0.800075018754689	0.800000000000003	0.756094737293514	0.852250093366154	0.803590736237897
0.800450112528132	0.800000000000003	0.756053371766595	0.852604439749757	0.804006438827717
0.800825206301575	0.800000000000003	0.756015946373769	0.852962781828208	0.804420586484046
0.801200300075019	0.800000000000004	0.755982434513654	0.853325142158440	0.804833121096461
0.801575393848462	0.800000000000004	0.755952809435960	0.853691543003512	0.805243984742089
0.801950487621906	0.800000000000004	0.755927044243909	0.854062006328622	0.805653119693801
0.802325581395349	0.800000000000004	0.755905111896655	0.854436553797116	0.806060468428378
0.802700675168792	0.800000000000004	0.755886985211709	0.854815206766540	0.806465973634662
0.803075768942236	0.800000000000004	0.755872636867375	0.855197986284706	0.806869578221673
0.803450862715679	0.800000000000004	0.755862039405171	0.855584913085785	0.807271225326712
0.803825956489122	0.800000000000004	0.755855165232279	0.855976007586422	0.807670858323422
0.804201050262566	0.800000000000004	0.755851986623971	0.856371289881879	0.808068420829843
0.804576144036009	0.800000000000005	0.755852475726060	0.856770779742202	0.808463856716416
0.804951237809452	0.800000000000005	0.755856604557338	0.857174496608415	0.808857110113975
0.805326331582896	0.800000000000005	0.755864345012026	0.857582459588742	0.809248125421693
0.805701425356339	0.800000000000005	0.755875668862224	0.857994687454849	0.809636847315015
0.806076519129782	0.800000000000005	0.755890547760357	0.858411198638122	0.810023220753534
0.806451612903226	0.800000000000005	0.755908953241634	0.858832011225972	0.810407190988859
0.806826706676669	0.800000000000005	0.755930856726498	0.859257142958165	0.810788703572420
0.807201800450113	0.800000000000005	0.755956229523082	0.859686611223181	0.811167704363267
0.807576894223556	0.800000000000005	0.755985042829670	0.860120433054605	0.811544139535798
0.807951987996999	0.800000000000006	0.756017267737150	0.860558625127551	0.811917955587484
0.808327081770443	0.800000000000006	0.756052875231478	0.861001203755109	0.812289099346521
0.808702175543886	0.800000000000006	0.756091836196136	0.861448184884832	0.812657517979470
0.809077269317329	0.800000000000006	0.756134121414590	0.861899584095244	0.813023158998828
0.809452363090773	0.800000000000006	0.756179701572754	0.862355416592390	0.813385970270587
0.809827456864216	0.800000000000006	0.756228547261452	0.862815697206415	0.813745900021715
0.810202550637659	0.800000000000006	0.756280628978874	0.863280440388174	0.814102896847624
0.810577644411103	0.800000000000006	0.756335917133041	0.863749660205877	0.814456909719565
0.810952738184546	0.800000000000007	0.756394382044265	0.864223370341771	0.814807887992002
0.811327831957990	0.800000000000007	0.756455993947605	0.864701584088847	0.815155781409910
0.811702925731433	0.800000000000007	0.756520722995333	0.865184314347597	0.815500540116052
0.812078019504876	0.800000000000007	0.756588539259384	0.865671573622793	0.815842114658179
0.812453113278320	0.800000000000007	0.756659412733818	0.866163374020308	0.816180455996204
0.812828207051763	0.800000000000007	0.756733313337276	0.866659727243969	0.816515515509303
0.813203300825206	0.800000000000007	0.756810210915432	0.867160644592456	0.816847245002976
0.813578394598650	0.800000000000007	0.756890075243446	0.867666136956225	0.817175596716049
0.813953488372093	0.800000000000008	0.756972876028415	0.868176214814481	0.817500523327623
0.814328582145536	0.800000000000008	0.757058582911822	0.868690888232181	0.817821977963960
0.814703675918980	0.800000000000008	0.757147165471983	0.869210166857077	0.818139914205325
0.815078769692423	0.800000000000008	0.757238593226490	0.869734059916803	0.818454286092754
0.815453863465867	0.800000000000008	0.757332835634652	0.870262576215992	0.818765048134780
0.815828957239310	0.800000000000008	0.757429862099939	0.870795724133442	0.819072155314080
0.816204051012753	0.800000000000008	0.757529641972407	0.871333511619318	0.819375563094083
0.816579144786197	0.800000000000008	0.757632144551145	0.871875946192391	0.819675227425491
0.816954238559640	0.800000000000009	0.757737339086693	0.872423034937329	0.819971104752764
0.817329332333083	0.800000000000009	0.757845194783475	0.872974784502015	0.820263152020516
0.817704426106527	0.800000000000009	0.757955680802219	0.873531201094918	0.820551326679871
0.818079519879970	0.800000000000009	0.758068766262376	0.874092290482499	0.820835586694725
0.818454613653413	0.800000000000009	0.758184420244535	0.874658057986670	0.821115890547973
0.818829707426857	0.800000000000009	0.758302611792836	0.875228508482279	0.821392197247639
0.819204801200300	0.800000000000009	0.758423309917375	0.875803646394656	0.821664466332964
0.819579894973743	0.800000000000009	0.758546483596603	0.876383475697190	0.821932657880401
0.819954988747187	0.800000000000009	0.758672101779729	0.876967999908960	0.822196732509566
0.820330082520630	0.800000000000010	0.758800133389110	0.877557222092398	0.822456651389085
0.820705176294074	0.800000000000010	0.758930547322640	0.878151144851012	0.822712376242408
0.821080270067517	0.800000000000010	0.759063312456130	0.878749770327143	0.822963869353513
0.821455363840960	0.800000000000010	0.759198397645688	0.879353100199770	0.823211093572572
0.821830457614404	0.800000000000010	0.759335771730092	0.879961135682363	0.823454012321507
0.822205551387847	0.800000000000010	0.759475403533153	0.880573877520783	0.823692589599505
0.822580645161290	0.800000000000010	0.759617261866078	0.881191325991224	0.823926789988432
0.822955738934734	0.800000000000010	0.759761315529822	0.881813480898207	0.824156578658185
0.823330832708177	0.800000000000011	0.759907533317444	0.882440341572614	0.824381921371959
0.823705926481620	0.800000000000011	0.760055884016437	0.883071906869784	0.824602784491443
0.824081020255064	0.800000000000011	0.760206336411078	0.883708175167635	0.824819134981925
0.824456114028507	0.800000000000011	0.760358859284744	0.884349144364860	0.825030940417337
0.824831207801951	0.800000000000011	0.760513421422246	0.884994811879143	0.825238168985197
0.825206301575394	0.800000000000011	0.760669991612138	0.885645174645455	0.825440789491490
0.825581395348837	0.800000000000011	0.760828538649026	0.886300229114369	0.825638771365449
0.825956489122281	0.800000000000011	0.760989031335875	0.886959971250447	0.825832084664277
0.826331582895724	0.800000000000012	0.761151438486295	0.887624396530662	0.826020700077756
0.826706676669167	0.800000000000012	0.761315728926835	0.888293499942883	0.826204588932802
0.827081770442611	0.800000000000012	0.761481871499259	0.888967275984396	0.826383723197909
0.827456864216054	0.800000000000012	0.761649835062815	0.889645718660489	0.826558075487535
0.827831957989497	0.800000000000012	0.761819588496505	0.890328821483073	0.826727619066371
0.828207051762941	0.800000000000012	0.761991100701331	0.891016577469374	0.826892327853558
0.828582145536384	0.800000000000012	0.762164340602551	0.891708979140654	0.827052176426783
0.828957239309828	0.800000000000012	0.762339277151912	0.892406018521000	0.827207140026319
0.829332333083271	0.800000000000013	0.762515879329881	0.893107687136156	0.827357194558946
0.829707426856714	0.800000000000013	0.762694116147867	0.893813976012416	0.827502316601812
0.830082520630158	0.800000000000013	0.762873956650434	0.894524875675553	0.827642483406183
0.830457614403601	0.800000000000013	0.763055369917505	0.895240376149821	0.827777672901115
0.830832708177044	0.800000000000013	0.763238325066553	0.895960466956991	0.827907863697029
0.831207801950488	0.800000000000013	0.763422791254790	0.896685137115455	0.828033035089202
0.831582895723931	0.800000000000013	0.763608737681342	0.897414375139371	0.828153167061155
0.831957989497374	0.800000000000013	0.763796133589413	0.898148169037870	0.828268240287964
0.832333083270818	0.800000000000014	0.763984948268444	0.898886506314309	0.828378236139463
0.832708177044261	0.800000000000014	0.764175151056259	0.899629373965588	0.828483136683368
0.833083270817704	0.800000000000014	0.764366711341202	0.900376758481508	0.828582924688290
0.833458364591148	0.800000000000014	0.764559598564263	0.901128645844193	0.828677583626681
0.833833458364591	0.800000000000014	0.764753782221196	0.901885021527561	0.828767097677649
0.834208552138035	0.800000000000014	0.764949231864623	0.902645870496854	0.828851451729716
0.834583645911478	0.800000000000014	0.765145917106132	0.903411177208216	0.828930631383450
0.834958739684921	0.800000000000014	0.765343807618360	0.904180925608330	0.829004622954020
0.835333833458365	0.800000000000014	0.765542873137069	0.904955099134111	0.829073413473646
0.835708927231808	0.800000000000015	0.765743083463209	0.905733680712451	0.829136990693958
0.836084021005251	0.800000000000015	0.765944408464970	0.906516652760017	0.829195343088246
0.836459114778695	0.800000000000015	0.766146818079825	0.907303997183111	0.829248459853637
0.836834208552138	0.800000000000015	0.766350282316558	0.908095695377581	0.829296330913140
0.837209302325581	0.800000000000015	0.766554771257282	0.908891728228787	0.829338946917631
0.837584396099025	0.800000000000015	0.766760255059453	0.909692076111622	0.829376299247702
0.837959489872468	0.800000000000015	0.766966703957854	0.910496718890593	0.829408380015444
0.838334583645911	0.800000000000015	0.767174088266592	0.911305635919952	0.829435182066109
0.838709677419355	0.800000000000016	0.767382378381060	0.912118806043888	0.829456698979682
0.839084771192798	0.800000000000016	0.767591544779903	0.912936207596771	0.829472925072351
0.839459864966242	0.800000000000016	0.767801558026961	0.913757818403455	0.829483855397883
0.839834958739685	0.800000000000016	0.768012388773211	0.914583615779632	0.829489485748886
0.840210052513128	0.800000000000016	0.768224007758687	0.915413576532251	0.829489812657987
0.840585146286572	0.800000000000016	0.768436385814390	0.916247676959981	0.829484833398899
0.840960240060015	0.800000000000016	0.768649493864190	0.917085892853745	0.829474545987391
0.841335333833458	0.800000000000016	0.768863302926708	0.917928199497294	0.829458949182155
0.841710427606902	0.800000000000016	0.769077784117193	0.918774571667852	0.829438042485577
0.842085521380345	0.800000000000017	0.769292908649382	0.919624983636805	0.829411826144397
0.842460615153789	0.800000000000017	0.769508647837341	0.920479409170459	0.829380301150281
0.842835708927232	0.800000000000017	0.769724973097310	0.921337821530839	0.829343469240277
0.843210802700675	0.800000000000017	0.769941855949515	0.922200193476563	0.829301332897181
0.843585896474119	0.800000000000017	0.770159268019981	0.923066497263750	0.829253895349794
0.843960990247562	0.800000000000017	0.770377181042322	0.923936704647008	0.829201160573084
0.844336084021005	0.800000000000017	0.770595566859529	0.924810786880459	0.829143133288233
0.844711177794449	0.800000000000017	0.770814397425728	0.925688714718832	0.829079818962602
0.845086271567892	0.800000000000017	0.771033644807944	0.926570458418606	0.829011223809572
0.845461365341335	0.800000000000018	0.771253281187830	0.927455987739215	0.828937354788301
0.845836459114779	0.800000000000018	0.771473278863403	0.928345271944302	0.828858219603365
0.846211552888222	0.800000000000018	0.771693610250749	0.929238279803037	0.828773826704311
0.846586646661665	0.800000000000018	0.771914247885726	0.930134979591484	0.828684185285090
0.846961740435109	0.800000000000018	0.772135164425644	0.931035339094029	0.828589305283407
0.847336834208552	0.800000000000018	0.772356332650935	0.931939325604861	0.828489197379953
0.847711927981996	0.800000000000018	0.772577725466812	0.932846905929514	0.828383872997545
0.848087021755439	0.800000000000018	0.772799315904904	0.933758046386456	0.828273344300156
0.848462115528882	0.800000000000018	0.773021077124889	0.934672712808744	0.828157624191856
0.848837209302326	0.800000000000019	0.773242982416100	0.935590870545725	0.828036726315631
0.849212303075769	0.800000000000019	0.773465005199124	0.936512484464801	0.827910665052122
0.849587396849212	0.800000000000019	0.773687119027386	0.937437518953243	0.827779455518242
0.849962490622656	0.800000000000019	0.773909297588713	0.938365937920067	0.827643113565714
0.850337584396099	0.800000000000019	0.774131514706891	0.939297704797955	0.827501655779481
0.850712678169542	0.800000000000019	0.774353744343198	0.940232782545246	0.827355099476041
0.851087771942986	0.800000000000019	0.774575960597929	0.941171133647966	0.827203462701656
0.851462865716429	0.800000000000019	0.774798137711902	0.942112720121926	0.827046764230487
0.851837959489872	0.800000000000019	0.775020250067953	0.943057503514864	0.826885023562600
0.852213053263316	0.800000000000019	0.775242272192406	0.944005444908654	0.826718260921895
0.852588147036759	0.800000000000020	0.775464178756545	0.944956504921554	0.826546497253919
0.852963240810203	0.800000000000020	0.775685944578047	0.945910643710525	0.826369754223590
0.853338334583646	0.800000000000020	0.775907544622425	0.946867820973588	0.826188054212810
0.853713428357089	0.800000000000020	0.776128954004431	0.947827995952249	0.826001420317991
0.854088522130533	0.800000000000020	0.776350147989467	0.948791127433966	0.825809876347467
0.854463615903976	0.800000000000020	0.776571101994959	0.949757173754680	0.825613446818826
0.854838709677419	0.800000000000020	0.776791791591726	0.950726092801389	0.825412156956119
0.855213803450863	0.800000000000020	0.777012192505339	0.951697842014789	0.825206032686998
0.855588897224306	0.800000000000020	0.777232280617447	0.952672378391947	0.824995100639729
0.855963990997749	0.800000000000020	0.777452031967104	0.953649658489053	0.824779388140131
0.856339084771193	0.800000000000020	0.777671422752070	0.954629638424199	0.824558923208395
0.856714178544636	0.800000000000021	0.777890429330098	0.955612273880232	0.824333734555834
0.857089272318080	0.800000000000021	0.778109028220208	0.956597520107640	0.824103851581502
0.857464366091523	0.800000000000021	0.778327196103941	0.957585331927508	0.823869304368747
0.857839459864966	0.800000000000021	0.778544909826599	0.958575663734508	0.823630123681653
0.858214553638410	0.800000000000021	0.778762146398464	0.959568469499960	0.823386340961388
0.858589647411853	0.800000000000021	0.778978882996013	0.960563702774918	0.823137988322458
0.858964741185296	0.800000000000021	0.779195096963098	0.961561316693338	0.822885098548875
0.859339834958740	0.800000000000021	0.779410765812127	0.962561263975270	0.822627705090208
0.859714928732183	0.800000000000021	0.779625867225218	0.963563496930113	0.822365842057572
0.860090022505626	0.800000000000021	0.779840379055340	0.964567967459921	0.822099544219496
0.860465116279070	0.800000000000021	0.780054279327438	0.965574627062752	0.821828846997715
0.860840210052513	0.800000000000022	0.780267546239538	0.966583426836072	0.821553786462861
0.861215303825957	0.800000000000022	0.780480158163841	0.967594317480206	0.821274399330071
0.861590397599400	0.800000000000022	0.780692093647794	0.968607249301835	0.820990722954495
0.861965491372843	0.800000000000022	0.780903331415146	0.969622172217552	0.820702795326719
0.862340585146287	0.800000000000022	0.781113850366997	0.970639035757447	0.820410655068096
0.862715678919730	0.800000000000022	0.781323629582808	0.971657789068765	0.820114341425992
0.863090772693173	0.800000000000022	0.781532648321421	0.972678380919585	0.819813894268932
0.863465866466617	0.800000000000022	0.781740886022038	0.973700759702571	0.819509354081673
0.863840960240060	0.800000000000022	0.781948322305202	0.974724873438749	0.819200761960177
0.864216054013503	0.800000000000022	0.782154936973747	0.975750669781347	0.818888159606507
0.864591147786947	0.800000000000022	0.782360710013742	0.976778096019666	0.818571589323624
0.864966241560390	0.800000000000022	0.782565621595406	0.977807099083014	0.818251094010115
0.865341335333833	0.800000000000022	0.782769652074022	0.978837625544668	0.817926717154818
0.865716429107277	0.800000000000023	0.782972781990815	0.979869621625894	0.817598502831381
0.866091522880720	0.800000000000023	0.783174992073832	0.980903033200005	0.817266495692718
0.866466616654164	0.800000000000023	0.783376263238787	0.981937805796468	0.816930740965403
0.866841710427607	0.800000000000023	0.783576576589902	0.982973884605046	0.816591284443961
0.867216804201050	0.800000000000023	0.783775913420727	0.984011214479999	0.816248172485096
0.867591897974494	0.800000000000023	0.783974255214938	0.985049739944310	0.815901452001822
0.867966991747937	0.800000000000023	0.784171583647127	0.986089405193969	0.815551170457531
0.868342085521380	0.800000000000023	0.784367880583564	0.987130154102291	0.815197375859959
0.868717179294824	0.800000000000023	0.784563128082950	0.988171930224277	0.814840116755101
0.869092273068267	0.800000000000023	0.784757308397153	0.989214676801019	0.814479442221025
0.869467366841710	0.800000000000023	0.784950403971917	0.990258336764145	0.814115401861623
0.869842460615154	0.800000000000023	0.785142397447567	0.991302852740302	0.813748045800276
0.870217554388597	0.800000000000023	0.785333271659687	0.992348167055686	0.813377424673454
0.870592648162041	0.800000000000023	0.785523009639783	0.993394221740603	0.813003589624232
0.870967741935484	0.800000000000024	0.785711594615933	0.994440958534077	0.812626592295741
0.871342835708927	0.800000000000024	0.785899010013415	0.995488318888490	0.812246484824535
0.871717929482371	0.800000000000024	0.786085239455316	0.996536243974271	0.811863319833900
0.872093023255814	0.800000000000024	0.786270266763131	0.997584674684607	0.811477150427075
0.872468117029257	0.800000000000024	0.786454075957337	0.998633551640210	0.811088030180425
0.872843210802701	0.800000000000024	0.786636651257957	0.999682815194104	0.810696013136517
0.873218304576144	0.800000000000024	0.786817977085098	1.00073240543646	0.810301153797154
0.873593398349587	0.800000000000024	0.786998038059481	1.00178226219948	0.809903507116321
0.873968492123031	0.800000000000024	0.787176819002944	1.00283232506225	0.809503128493080
0.874343585896474	0.800000000000024	0.787354304938938	1.00388253335575	0.809100073764385
0.874718679669918	0.800000000000024	0.787530481092996	1.00493282616776	0.808694399197846
0.875093773443361	0.800000000000024	0.787705332893193	1.00598314234791	0.808286161484412
0.875468867216804	0.800000000000024	0.787878845970582	1.00703342051273	0.807875417731015
0.875843960990248	0.800000000000024	0.788051006159618	1.00808359905065	0.807462225453123
0.876219054763691	0.800000000000024	0.788221799498558	1.00913361612722	0.807046642567262
0.876594148537134	0.800000000000024	0.788391212229855	1.01018340969014	0.806628727383447
0.876969242310578	0.800000000000024	0.788559230800520	1.01123291747451	0.806208538597585
0.877344336084021	0.800000000000024	0.788725841862482	1.01228207700800	0.805786135283791
0.877719429857464	0.800000000000025	0.788891032272916	1.01333082561606	0.805361576886672
0.878094523630908	0.800000000000025	0.789054789094569	1.01437910042723	0.804934923213533
0.878469617404351	0.800000000000025	0.789217099596052	1.01542683837840	0.804506234426549
0.878844711177794	0.800000000000025	0.789377951252133	1.01647397622015	0.804075571034859
0.879219804951238	0.800000000000025	0.789537331743997	1.01752045052209	0.803642993886632
0.879594898724681	0.800000000000025	0.789695228959498	1.01856619767822	0.803208564161060
0.879969992498125	0.800000000000025	0.789851630993391	1.01961115391238	0.802772343360317
0.880345086271568	0.800000000000025	0.790006526147549	1.02065525528363	0.802334393301450
0.880720180045011	0.800000000000025	0.790159902931157	1.02169843769176	0.801894776108240
0.881095273818455	0.800000000000025	0.790311750060900	1.02274063688272	0.801453554203002
0.881470367591898	0.800000000000025	0.790462056461120	1.02378178845420	0.801010790298342
0.881845461365341	0.800000000000025	0.790610811263968	1.02482182786107	0.800566547388871
0.882220555138785	0.800000000000025	0.790758003809531	1.02586069042102	0.800120888742872
0.882595648912228	0.800000000000025	0.790903623645952	1.02689831132012	0.799673877893917
0.882970742685671	0.800000000000025	0.791047660529517	1.02793462561840	0.799225578632463
0.883345836459115	0.800000000000025	0.791190104424744	1.02896956825549	0.798776054997375
0.883720930232558	0.800000000000025	0.791330945504436	1.03000307405627	0.798325371267439
0.884096024006002	0.800000000000025	0.791470174149740	1.03103507773656	0.797873591952812
0.884471117779445	0.800000000000025	0.791607780950162	1.03206551390879	0.797420781786460
0.884846211552888	0.800000000000025	0.791743756703593	1.03309431708768	0.796967005715523
0.885221305326332	0.800000000000025	0.791878092416295	1.03412142169603	0.796512328892688
0.885596399099775	0.800000000000025	0.792010779302885	1.03514676207045	0.796056816667485
0.885971492873218	0.800000000000025	0.792141808786300	1.03617027246709	0.795600534577586
0.886346586646662	0.800000000000025	0.792271172497736	1.03719188706747	0.795143548340042
0.886721680420105	0.800000000000025	0.792398862276586	1.03821153998426	0.794685923842512
0.887096774193548	0.800000000000025	0.792524870170349	1.03922916526711	0.794227727134445
0.887471867966992	0.800000000000025	0.792649188434526	1.04024469690846	0.793769024418249
0.887846961740435	0.800000000000025	0.792771809532507	1.04125806884942	0.793309882040413
0.888222055513879	0.800000000000026	0.792892726135424	1.04226921498560	0.792850366482628
0.888597149287322	0.800000000000026	0.793011931122013	1.04327806917305	0.792390544352850
0.888972243060765	0.800000000000026	0.793129417578433	1.04428456523405	0.791930482376379
0.889347336834209	0.800000000000026	0.793245178798093	1.04528863696313	0.791470247386874
0.889722430607652	0.800000000000026	0.793359208281441	1.04629021813288	0.791009906317380
0.890097524381095	0.800000000000026	0.793471499735756	1.04728924249996	0.790549526191309
0.890472618154539	0.800000000000026	0.793582047074912	1.04828564381100	0.790089174113427
0.890847711927982	0.800000000000026	0.793690844419130	1.04927935580854	0.789628917260795
0.891222805701425	0.800000000000026	0.793797886094713	1.05027031223701	0.789168822873718
0.891597899474869	0.800000000000026	0.793903166633769	1.05125844684870	0.788708958246662
0.891972993248312	0.800000000000026	0.794006680773911	1.05224369340972	0.788249390719165
0.892348087021755	0.800000000000026	0.794108423457949	1.05322598570599	0.787790187666730
0.892723180795199	0.800000000000026	0.794208389833562	1.05420525754924	0.787331416491713
0.893098274568642	0.800000000000026	0.794306575252954	1.05518144278299	0.786873144614186
0.893473368342086	0.800000000000026	0.794402975272498	1.05615447528858	0.786415439462812
0.893848462115529	0.800000000000026	0.794497585652359	1.05712428899113	0.785958368465689
0.894223555888972	0.800000000000026	0.794590402356111	1.05809081786563	0.785501999041206
0.894598649662416	0.800000000000026	0.794681421550324	1.05905399594289	0.785046398588874
0.894973743435859	0.800000000000026	0.794770639604154	1.06001375731558	0.784591634480175
0.895348837209302	0.800000000000026	0.794858053088901	1.06097003614427	0.784137774049385
0.895723930982746	0.800000000000026	0.794943658777562	1.06192276666345	0.783684884584415
0.896099024756189	0.800000000000026	0.795027453644366	1.06287188318753	0.783233033317632
0.896474118529632	0.800000000000026	0.795109434864295	1.06381732011691	0.782782287416698
0.896849212303076	0.800000000000026	0.795189599812587	1.06475901194398	0.782332713975391
0.897224306076519	0.800000000000026	0.795267946064228	1.06569689325916	0.781884380004457
0.897599399849963	0.800000000000026	0.795344471393429	1.06663089875692	0.781437352422428
0.897974493623406	0.800000000000026	0.795419173773081	1.06756096324181	0.780991698046487
0.898349587396849	0.800000000000026	0.795492051374211	1.06848702163448	0.780547483583299
0.898724681170293	0.800000000000026	0.795563102565405	1.06940900897769	0.780104775619887
0.899099774943736	0.800000000000026	0.795632325912231	1.07032686044234	0.779663640614484
0.899474868717179	0.800000000000026	0.795699720176640	1.07124051133349	0.779224144887422
0.899849962490623	0.800000000000026	0.795765284316355	1.07214989709634	0.778786354612012
0.900225056264066	0.800000000000026	0.795829017484245	1.07305495332225	0.778350335805451
0.900600150037509	0.800000000000026	0.795890919027687	1.07395561575473	0.777916154319734
0.900975243810953	0.800000000000026	0.795950988487910	1.07485182029542	0.777483875832587
0.901350337584396	0.800000000000026	0.796009225599330	1.07574350301008	0.777053565838409
0.901725431357839	0.800000000000026	0.796065630288869	1.07663060013457	0.776625289639242
0.902100525131283	0.800000000000026	0.796120202675257	1.07751304808079	0.776199112335748
0.902475618904726	0.800000000000026	0.796172943068323	1.07839078344266	0.775775098818217
0.902850712678170	0.800000000000026	0.796223851968279	1.07926374300203	0.775353313757587
0.903225806451613	0.800000000000026	0.796272930064973	1.08013186373467	0.774933821596493
0.903600900225056	0.800000000000026	0.796320178237151	1.08099508281611	0.774516686540335
0.903975993998500	0.800000000000026	0.796365597551686	1.08185333762764	0.774101972548377
0.904351087771943	0.800000000000026	0.796409189262805	1.08270656576213	0.773689743324862
0.904726181545386	0.800000000000026	0.796450954811300	1.08355470502997	0.773280062310167
0.905101275318830	0.800000000000026	0.796490895823726	1.08439769346490	0.772872992671973
0.905476369092273	0.800000000000026	0.796529014111583	1.08523546932989	0.772468597296480
0.905851462865716	0.800000000000026	0.796565311670494	1.08606797112297	0.772066938779636
0.906226556639160	0.800000000000026	0.796599790679353	1.08689513758307	0.771668079418414
0.906601650412603	0.800000000000026	0.796632453499485	1.08771690769580	0.771272081202106
0.906976744186047	0.800000000000026	0.796663302673769	1.08853322069927	0.770879005803675
0.907351837959490	0.800000000000026	0.796692340925765	1.08934401608983	0.770488914571108
0.907726931732933	0.800000000000026	0.796719571158819	1.09014923362787	0.770101868518848
0.908102025506377	0.800000000000026	0.796744996455164	1.09094881334351	0.769717928319224
0.908477119279820	0.800000000000025	0.796768620074998	1.09174269554236	0.769337154293950
0.908852213053263	0.800000000000025	0.796790445455563	1.09253082081118	0.768959606405644
0.909227306826707	0.800000000000025	0.796810476210200	1.09331313002358	0.768585344249407
0.909602400600150	0.800000000000025	0.796828716127402	1.09408956434566	0.768214427044425
0.909977494373593	0.800000000000025	0.796845169169843	1.09486006524164	0.767846913625635
0.910352588147037	0.800000000000025	0.796859839473410	1.09562457447949	0.767482862435415
0.910727681920480	0.800000000000025	0.796872731346214	1.09638303413650	0.767122331515341
0.911102775693924	0.800000000000025	0.796883849267589	1.09713538660486	0.766765378497975
0.911477869467367	0.800000000000025	0.796893197887083	1.09788157459716	0.766412060598714
0.911852963240810	0.800000000000025	0.796900782023442	1.09862154115194	0.766062434607672
0.912228057014254	0.800000000000025	0.796906606663569	1.09935522963919	0.765716556881640
0.912603150787697	0.800000000000025	0.796910676961487	1.10008258376574	0.765374483336062
0.912978244561140	0.800000000000025	0.796912998237283	1.10080354758080	0.765036269437098
0.913353338334584	0.800000000000025	0.796913575976041	1.10151806548125	0.764701970193719
0.913728432108027	0.800000000000025	0.796912415826768	1.10222608221713	0.764371640149868
0.914103525881470	0.800000000000025	0.796909523601307	1.10292754289691	0.764045333376667
0.914478619654914	0.800000000000025	0.796904905273238	1.10362239299286	0.763723103464699
0.914853713428357	0.800000000000025	0.796898566976773	1.10431057834631	0.763405003516323
0.915228807201800	0.800000000000025	0.796890515005634	1.10499204517294	0.763091086138080
0.915603900975244	0.800000000000025	0.796880755811930	1.10566674006797	0.762781403433123
0.915978994748687	0.800000000000025	0.796869296005015	1.10633461001141	0.762476006993749
0.916354088522131	0.800000000000025	0.796856142350340	1.10699560237319	0.762174947893951
0.916729182295574	0.800000000000025	0.796841301768295	1.10764966491831	0.761878276682076
0.917104276069017	0.800000000000025	0.796824781333043	1.10829674581194	0.761586043373508
0.917479369842461	0.800000000000025	0.796806588271336	1.10893679362449	0.761298297443456
0.917854463615904	0.800000000000025	0.796786729961338	1.10956975733661	0.761015087819768
0.918229557389347	0.800000000000025	0.796765213931419	1.11019558634425	0.760736462875851
0.918604651162791	0.800000000000025	0.796742047858953	1.11081423046358	0.760462470423630
0.918979744936234	0.800000000000025	0.796717239569104	1.11142563993593	0.760193157706599
0.919354838709677	0.800000000000025	0.796690797033598	1.11202976543266	0.759928571392924
0.919729932483121	0.800000000000024	0.796662728369493	1.11262655806006	0.759668757568635
0.920105026256564	0.800000000000024	0.796633041837936	1.11321596936412	0.759413761730873
0.920480120030008	0.800000000000024	0.796601745842911	1.11379795133533	0.759163628781232
0.920855213803451	0.800000000000024	0.796568848929983	1.11437245641342	0.758918403019153
0.921230307576894	0.800000000000024	0.796534359785023	1.11493943749205	0.758678128135412
0.921605401350338	0.800000000000024	0.796498287232940	1.11549884792350	0.758442847205670
0.921980495123781	0.800000000000024	0.796460640236392	1.11605064152323	0.758212602684117
0.922355588897224	0.800000000000024	0.796421427894494	1.11659477257453	0.757987436397173
0.922730682670668	0.800000000000024	0.796380659441515	1.11713119583302	0.757767389537293
0.923105776444111	0.800000000000024	0.796338344245574	1.11765986653115	0.757552502656826
0.923480870217554	0.800000000000024	0.796294491807320	1.11818074038267	0.757342815661980
0.923855963990998	0.800000000000024	0.796249111758608	1.11869377358701	0.757138367806847
0.924231057764441	0.800000000000024	0.796202213861171	1.11919892283371	0.756939197687533
0.924606151537885	0.800000000000024	0.796153808005275	1.11969614530668	0.756745343236344
0.924981245311328	0.800000000000024	0.796103904208378	1.12018539868852	0.756556841716089
0.925356339084771	0.800000000000024	0.796052512613773	1.12066664116474	0.756373729714437
0.925731432858215	0.800000000000024	0.795999643489228	1.12113983142798	0.756196043138385
0.926106526631658	0.800000000000024	0.795945307225623	1.12160492868212	0.756023817208794
0.926481620405101	0.800000000000024	0.795889514335565	1.12206189264640	0.755857086455031
0.926856714178545	0.800000000000023	0.795832275452022	1.12251068355947	0.755695884709679
0.927231807951988	0.800000000000023	0.795773601326919	1.12295126218342	0.755540245103356
0.927606901725431	0.800000000000023	0.795713502829758	1.12338358980770	0.755390200059609
0.927981995498875	0.800000000000023	0.795651990946209	1.12380762825306	0.755245781289912
0.928357089272318	0.800000000000023	0.795589076776707	1.12422333987541	0.755107019788738
0.928732183045761	0.800000000000023	0.795524771535038	1.12463068756963	0.754973945828746
0.929107276819205	0.800000000000023	0.795459086546923	1.12502963477335	0.754846588956040
0.929482370592648	0.800000000000023	0.795392033248589	1.12542014547066	0.754724977985536
0.929857464366092	0.800000000000023	0.795323623185343	1.12580218419575	0.754609140996414
0.930232558139535	0.800000000000023	0.795253868010136	1.12617571603660	0.754499105327673
0.930607651912978	0.800000000000023	0.795182779482119	1.12654070663846	0.754394897573775
0.930982745686422	0.800000000000023	0.795110369465201	1.12689712220744	0.754296543580393
0.931357839459865	0.800000000000023	0.795036649926595	1.12724492951390	0.754204068440244
0.931732933233308	0.800000000000023	0.794961632935358	1.12758409589596	0.754117496489038
0.932108027006752	0.800000000000023	0.794885330660938	1.12791458926276	0.754036851301503
0.932483120780195	0.800000000000023	0.794807755371699	1.12823637809783	0.753962155687533
0.932858214553638	0.800000000000023	0.794728919433456	1.12854943146232	0.753893431688411
0.933233308327082	0.800000000000022	0.794648835307995	1.12885371899823	0.753830700573155
0.933608402100525	0.800000000000022	0.794567515551598	1.12914921093152	0.753773982834946
0.933983495873969	0.800000000000022	0.794484972813553	1.12943587807523	0.753723298187675
0.934358589647412	0.800000000000022	0.794401219834670	1.12971369183250	0.753678665562571
0.934733683420855	0.800000000000022	0.794316269445787	1.12998262419957	0.753640103104953
0.935108777194299	0.800000000000022	0.794230134566272	1.13024264776872	0.753607628171069
0.935483870967742	0.800000000000022	0.794142828202524	1.13049373573113	0.753581257325046
0.935858964741185	0.800000000000022	0.794054363446473	1.13073586187968	0.753561006335941
0.936234058514629	0.800000000000022	0.793964753474064	1.13096900061175	0.753546890174901
0.936609152288072	0.800000000000022	0.793874011543756	1.13119312693191	0.753538923012417
0.936984246061515	0.800000000000022	0.793782150994997	1.13140821645456	0.753537118215700
0.937359339834959	0.800000000000022	0.793689185246720	1.13161424540655	0.753541488346145
0.937734433608402	0.800000000000022	0.793595127795809	1.13181119062968	0.753552045156919
0.938109527381846	0.800000000000022	0.793499992215586	1.13199902958322	0.753568799590632
0.938484621155289	0.800000000000022	0.793403792154281	1.13217774034630	0.753591761777149
0.938859714928732	0.800000000000021	0.793306541333504	1.13234730162026	0.753620941031467
0.939234808702176	0.800000000000021	0.793208253546712	1.13250769273101	0.753656345851746
0.939609902475619	0.800000000000021	0.793108942657680	1.13265889363123	0.753697983917401
0.939984996249062	0.800000000000021	0.793008622598960	1.13280088490256	0.753745862087349
0.940360090022506	0.800000000000021	0.792907307370347	1.13293364775774	0.753799986398321
0.940735183795949	0.800000000000021	0.792805011037339	1.13305716404270	0.753860362063322
0.941110277569392	0.800000000000021	0.792701747729592	1.13317141623852	0.753926993470167
0.941485371342836	0.800000000000021	0.792597531639380	1.13327638746340	0.753999884180156
0.941860465116279	0.800000000000021	0.792492377020050	1.13337206147459	0.754079036926833
0.942235558889722	0.800000000000021	0.792386298184470	1.13345842267014	0.754164453614879
0.942610652663166	0.800000000000021	0.792279309503489	1.13353545609074	0.754256135319090
0.942985746436609	0.800000000000021	0.792171425404383	1.13360314742141	0.754354082283496
0.943360840210053	0.800000000000021	0.792062660369306	1.13366148299310	0.754458293920561
0.943735933983496	0.800000000000021	0.791953028933735	1.13371044978437	0.754568768810516
0.944111027756939	0.800000000000020	0.791842545684928	1.13375003542280	0.754685504700791
0.944486121530383	0.800000000000020	0.791731225260358	1.13378022818657	0.754808498505565
0.944861215303826	0.800000000000020	0.791619082346170	1.13380101700578	0.754937746305424
0.945236309077269	0.800000000000020	0.791506131675622	1.13381239146381	0.755073243347135
0.945611402850713	0.800000000000020	0.791392388027530	1.13381434179863	0.755214984043524
0.945986496624156	0.800000000000020	0.791277866224719	1.13380685890398	0.755362961973477
0.946361590397599	0.800000000000020	0.791162581132462	1.13378993433054	0.755517169882043
0.946736684171043	0.800000000000020	0.791046547656930	1.13376356028703	0.755677599680659
0.947111777944486	0.800000000000020	0.790929780743634	1.13372772964122	0.755844242447476
0.947486871717929	0.800000000000020	0.790812295375873	1.13368243592093	0.756017088427809
0.947861965491373	0.800000000000020	0.790694106573182	1.13362767331488	0.756196127034689
0.948237059264816	0.800000000000020	0.790575229389774	1.13356343667360	0.756381346849539
0.948612153038260	0.800000000000020	0.790455678912993	1.13348972151017	0.756572735622949
0.948987246811703	0.800000000000019	0.790335470261758	1.13340652400093	0.756770280275578
0.949362340585146	0.800000000000019	0.790214618585013	1.13331384098615	0.756973966899150
0.949737434358590	0.800000000000019	0.790093139060179	1.13321166997064	0.757183780757589
0.950112528132033	0.800000000000019	0.789971046891604	1.13310000912423	0.757399706288237
0.950487621905476	0.800000000000019	0.789848357309016	1.13297885728226	0.757621727103206
0.950862715678920	0.800000000000019	0.789725085565975	1.13284821394599	0.757849825990830
0.951237809452363	0.800000000000019	0.789601246938333	1.13270807928292	0.758083984917242
0.951612903225806	0.800000000000019	0.789476856722686	1.13255845412708	0.758324185028041
0.951987996999250	0.800000000000019	0.789351930234837	1.13239933997921	0.758570406650101
0.952363090772693	0.800000000000019	0.789226482808255	1.13223073900696	0.758822629293461
0.952738184546137	0.800000000000019	0.789100529792536	1.13205265404492	0.759080831653354
0.953113278319580	0.800000000000019	0.788974086551874	1.13186508859465	0.759344991612326
0.953488372093023	0.800000000000019	0.788847168463519	1.13166804682469	0.759615086242480
0.953863465866467	0.800000000000018	0.788719790916255	1.13146153357038	0.759891091807824
0.954238559639910	0.800000000000018	0.788591969308870	1.13124555433372	0.760172983766736
0.954613653413353	0.800000000000018	0.788463719048625	1.13102011528315	0.760460736774530
0.954988747186797	0.800000000000018	0.788335055549740	1.13078522325323	0.760754324686149
0.955363840960240	0.800000000000018	0.788205994231868	1.13054088574430	0.761053720558945
0.955738934733683	0.800000000000018	0.788076550518581	1.13028711092203	0.761358896655596
0.956114028507127	0.800000000000018	0.787946739835855	1.13002390761695	0.761669824447105
0.956489122280570	0.800000000000018	0.787816577610560	1.12975128532390	0.761986474615935
0.956864216054014	0.800000000000018	0.787686079268954	1.12946925420140	0.762308817059230
0.957239309827457	0.800000000000018	0.787555260235178	1.12917782507100	0.762636820892164
0.957614403600900	0.800000000000018	0.787424135929755	1.12887700941650	0.762970454451380
0.957989497374344	0.800000000000018	0.787292721768095	1.12856681938316	0.763309685298558
0.958364591147787	0.800000000000018	0.787161033159003	1.12824726777688	0.763654480224068
0.958739684921230	0.800000000000017	0.787029085503186	1.12791836806318	0.764004805250754
0.959114778694674	0.800000000000017	0.786896894191774	1.12758013436628	0.764360625637801
0.959489872468117	0.800000000000017	0.786764474604836	1.12723258146803	0.764721905884730
0.959864966241560	0.800000000000017	0.786631842109903	1.12687572480675	0.765088609735482
0.960240060015004	0.800000000000017	0.786499012060497	1.12650958047610	0.765460700182624
0.960615153788447	0.800000000000017	0.786365999794664	1.12613416522382	0.765838139471642
0.960990247561890	0.800000000000017	0.786232820633511	1.12574949645040	0.766220889105359
0.961365341335334	0.800000000000017	0.786099489879746	1.12535559220774	0.766608909848433
0.961740435108777	0.800000000000017	0.785966022816224	1.12495247119773	0.767002161731992
0.962115528882221	0.800000000000017	0.785832434704504	1.12454015277071	0.767400604058331
0.962490622655664	0.800000000000017	0.785698740783397	1.12411865692395	0.767804195405753
0.962865716429107	0.800000000000017	0.785564956267536	1.12368800430006	0.768212893633478
0.963240810202551	0.800000000000017	0.785431096345934	1.12324821618524	0.768626655886682
0.963615903975994	0.800000000000016	0.785297176180564	1.12279931450762	0.769045438601613
0.963990997749437	0.800000000000016	0.785163210904933	1.12234132183539	0.769469197510828
0.964366091522881	0.800000000000016	0.785029215622666	1.12187426137501	0.769897887648509
0.964741185296324	0.800000000000016	0.784895205406093	1.12139815696922	0.770331463355906
0.965116279069767	0.800000000000016	0.784761195294846	1.12091303309513	0.770769878286845
0.965491372843211	0.800000000000016	0.784627200294459	1.12041891486211	0.771213085413370
0.965866466616654	0.800000000000016	0.784493235374975	1.11991582800973	0.771661037031448
0.966241560390098	0.800000000000016	0.784359315469556	1.11940379890558	0.772113684766800
0.966616654163541	0.800000000000016	0.784225455473104	1.11888285454308	0.772570979580807
0.966991747936984	0.800000000000016	0.784091670240887	1.11835302253915	0.773032871776529
0.967366841710428	0.800000000000016	0.783957974587170	1.11781433113190	0.773499311004799
0.967741935483871	0.800000000000016	0.783824383283849	1.11726680917824	0.773970246270434
0.968117029257314	0.800000000000016	0.783690911059104	1.11671048615139	0.774445625938517
0.968492123030758	0.800000000000016	0.783557572596041	1.11614539213840	0.774925397740792
0.968867216804201	0.800000000000015	0.783424382531358	1.11557155783755	0.775409508782131
0.969242310577644	0.800000000000015	0.783291355454005	1.11498901455574	0.775897905547115
0.969617404351088	0.800000000000015	0.783158505903859	1.11439779420576	0.776390533906677
0.969992498124531	0.800000000000015	0.783025848370400	1.11379792930361	0.776887339124867
0.970367591897975	0.800000000000015	0.782893397291404	1.11318945296563	0.777388265865676
0.970742685671418	0.800000000000015	0.782761167051627	1.11257239890567	0.777893258199972
0.971117779444861	0.800000000000015	0.782629171981515	1.11194680143218	0.778402259612500
0.971492873218305	0.800000000000015	0.782497426355909	1.11131269544521	0.778915213008999
0.971867966991748	0.800000000000015	0.782365944392760	1.11067011643341	0.779432060723364
0.972243060765191	0.800000000000015	0.782234740251855	1.11001910047093	0.779952744524938
0.972618154538635	0.800000000000015	0.782103828033548	1.10935968421428	0.780477205625846
0.972993248312078	0.800000000000015	0.781973221777498	1.10869190489915	0.781005384688445
0.973368342085521	0.800000000000015	0.781842935461422	1.10801580033713	0.781537221832832
0.973743435858965	0.800000000000015	0.781712982999841	1.10733140891245	0.782072656644452
0.974118529632408	0.800000000000014	0.781583378242855	1.10663876957857	0.782611628181767
0.974493623405851	0.800000000000014	0.781454134974904	1.10593792185482	0.783154074984029
0.974868717179295	0.800000000000014	0.781325266913557	1.10522890582290	0.783699935079101
0.975243810952738	0.800000000000014	0.781196787708296	1.10451176212341	0.784249145991387
0.975618904726182	0.800000000000014	0.781068710939315	1.10378653195221	0.784801644749808
0.975993998499625	0.800000000000014	0.780941050116324	1.10305325705685	0.785357367895886
0.976369092273068	0.800000000000014	0.780813818677365	1.10231197973291	0.785916251491869
0.976744186046512	0.800000000000014	0.780687029987635	1.10156274282023	0.786478231128958
0.977119279819955	0.800000000000014	0.780560697338318	1.10080558969915	0.787043241935584
0.977494373593398	0.800000000000014	0.780434833945424	1.10004056428673	0.787611218585780
0.977869467366842	0.800000000000014	0.780309452948643	1.09926771103280	0.788182095307595
0.978244561140285	0.800000000000014	0.780184567410200	1.09848707491610	0.788755805891610
0.978619654913728	0.800000000000014	0.780060190313725	1.09769870144027	0.789332283699489
0.978994748687172	0.800000000000014	0.779936334563129	1.09690263662983	0.789911461672630
0.979369842460615	0.800000000000014	0.779813012981497	1.09609892702615	0.790493272340852
0.979744936234058	0.800000000000013	0.779690238309972	1.09528761968326	0.791077647831174
0.980120030007502	0.800000000000013	0.779568023206674	1.09446876216373	0.791664519876636
0.980495123780945	0.800000000000013	0.779446380245605	1.09364240253448	0.792253819825204
0.980870217554389	0.800000000000013	0.779325321915580	1.09280858936246	0.792845478648714
0.981245311327832	0.800000000000013	0.779204860619159	1.09196737171037	0.793439426951902
0.981620405101275	0.800000000000013	0.779085008671593	1.09111879913233	0.794035594981470
0.981995498874719	0.800000000000013	0.778965778299774	1.09026292166946	0.794633912635231
0.982370592648162	0.800000000000013	0.778847181641206	1.08939978984542	0.795234309471295
0.982745686421605	0.800000000000013	0.778729230742972	1.08852945466199	0.795836714717330
0.983120780195049	0.800000000000013	0.778611937560723	1.08765196759446	0.796441057279850
0.983495873968492	0.800000000000013	0.778495313957672	1.08676738058711	0.797047265753595
0.983870967741936	0.800000000000013	0.778379371703596	1.08587574604856	0.797655268430927
0.984246061515379	0.800000000000013	0.778264122473853	1.08497711684716	0.798264993311307
0.984621155288822	0.800000000000013	0.778149577848407	1.08407154630624	0.798876368110798
0.984996249062266	0.800000000000013	0.778035749310862	1.08315908819937	0.799489320271643
0.985371342835709	0.800000000000013	0.777922648247511	1.08223979674563	0.800103776971867
0.985746436609152	0.800000000000013	0.777810285946390	1.08131372660472	0.800719665134946
0.986121530382596	0.800000000000012	0.777698673596346	1.08038093287216	0.801336911439504
0.986496624156039	0.800000000000012	0.777587822286116	1.07944147107432	0.801955442329073
0.986871717929482	0.800000000000012	0.777477743003415	1.07849539716354	0.802575184021880
0.987246811702926	0.800000000000012	0.777368446634036	1.07754276751312	0.803196062520690
0.987621905476369	0.800000000000012	0.777259943960958	1.07658363891231	0.803818003622677
0.987996999249812	0.800000000000012	0.777152245663470	1.07561806856124	0.804440932929350
0.988372093023256	0.800000000000012	0.777045362316304	1.07464611406587	0.805064775856495
0.988747186796699	0.800000000000012	0.776939304388773	1.07366783343282	0.805689457644188
0.989122280570143	0.800000000000012	0.776834082243933	1.07268328506421	0.806314903366804
0.989497374343586	0.800000000000012	0.776729706137740	1.07169252775250	0.806941037943097
0.989872468117029	0.800000000000012	0.776626186218236	1.07069562067521	0.807567786146287
0.990247561890473	0.800000000000012	0.776523532524728	1.06969262338970	0.808195072614198
0.990622655663916	0.800000000000012	0.776421754986995	1.06868359582782	0.808822821859410
0.990997749437359	0.800000000000012	0.776320863424491	1.06766859829062	0.809450958279459
0.991372843210803	0.800000000000012	0.776220867545575	1.06664769144296	0.810079406167048
0.991747936984246	0.800000000000012	0.776121776946737	1.06562093630813	0.810708089720300
0.992123030757689	0.800000000000012	0.776023601111851	1.06458839426239	0.811336933053020
0.992498124531133	0.800000000000012	0.775926349411423	1.06355012702956	0.811965860205005
0.992873218304576	0.800000000000012	0.775830031101867	1.06250619667549	0.812594795152348
0.993248312078019	0.800000000000012	0.775734655324777	1.06145666560256	0.813223661817796
0.993623405851463	0.800000000000011	0.775640231106226	1.06040159654412	0.813852384081095
0.993998499624906	0.800000000000011	0.775546767356065	1.05934105255895	0.814480885789385
0.994373593398350	0.800000000000011	0.775454272867240	1.05827509702560	0.815109090767590
0.994748687171793	0.800000000000011	0.775362756315115	1.05720379363681	0.815736922828842
0.995123780945236	0.800000000000011	0.775272226256817	1.05612720639382	0.816364305784900
0.995498874718680	0.800000000000011	0.775182691130582	1.05504539960073	0.816991163456611
0.995873968492123	0.800000000000011	0.775094159255120	1.05395843785873	0.817617419684351
0.996249062265566	0.800000000000011	0.775006638828984	1.05286638606041	0.818242998338509
0.996624156039010	0.800000000000011	0.774920137929968	1.05176930938401	0.818867823329951
0.996999249812453	0.800000000000011	0.774834664514494	1.05066727328761	0.819491818620523
0.997374343585897	0.800000000000011	0.774750226417029	1.04956034350334	0.820114908233529
0.997749437359340	0.800000000000011	0.774666831349506	1.04844858603155	0.820737016264249
0.998124531132783	0.800000000000011	0.774584486900761	1.04733206713499	0.821358066890426
0.998499624906227	0.800000000000011	0.774503200535975	1.04621085333290	0.821977984382792
0.998874718679670	0.800000000000011	0.774422979596143	1.04508501139515	0.822596693115560
0.999249812453113	0.800000000000011	0.774343831297534	1.04395460833631	0.823214117576955
0.999624906226557	0.800000000000011	0.774265762731186	1.04281971140976	0.823830182379702
1	0.800000000000011	0.774188780862394	1.04168038810168	0.824444812271555
1.00037509377344	0.800000000000011	0.774112892530224	1.04053670612516	0.825057932145778
1.00075018754689	0.800000000000011	0.774038104447029	1.03938873341418	0.825669467051670
1.00112528132033	0.800000000000011	0.773964423197990	1.03823653811758	0.826279342205030
1.00150037509377	0.800000000000011	0.773891855240654	1.03708018859312	0.826887482998668
1.00187546886722	0.800000000000011	0.773820406904498	1.03591975340139	0.827493815012860
1.00225056264066	0.800000000000011	0.773750084390494	1.03475530129979	0.828098264025831
1.00262565641410	0.800000000000011	0.773680893770700	1.03358690123647	0.828700756024191
1.00300075018755	0.800000000000011	0.773612840987848	1.03241462234425	0.829301217213394
1.00337584396099	0.800000000000011	0.773545931854958	1.03123853393453	0.829899574028149
1.00375093773443	0.800000000000011	0.773480172054956	1.03005870549122	0.830495753142846
1.00412603150788	0.800000000000011	0.773415567140307	1.02887520666460	0.831089681481929
1.00450112528132	0.800000000000010	0.773352122532663	1.02768810726522	0.831681286230296
1.00487621905476	0.800000000000010	0.773289843522521	1.02649747725774	0.832270494843627
1.00525131282821	0.800000000000010	0.773228735268892	1.02530338675486	0.832857235058745
1.00562640660165	0.800000000000010	0.773168802798990	1.02410590601105	0.833441434903902
1.00600150037509	0.800000000000010	0.773110051007920	1.02290510541654	0.834023022709086
1.00637659414854	0.800000000000010	0.773052484658396	1.02170105549101	0.834601927116268
1.00675168792198	0.800000000000010	0.772996108380457	1.02049382687754	0.835178077089653
1.00712678169542	0.800000000000010	0.772940926671205	1.01928349033634	0.835751401925868
1.00750187546887	0.800000000000010	0.772886943894548	1.01807011673861	0.836321831264160
1.00787696924231	0.800000000000010	0.772834164280963	1.01685377706035	0.836889295096525
1.00825206301575	0.800000000000010	0.772782591927268	1.01563454237616	0.837453723777842
1.00862715678920	0.800000000000010	0.772732230796406	1.01441248385300	0.838015048035934
1.00900225056264	0.800000000000010	0.772683084717244	1.01318767274407	0.838573198981638
1.00937734433608	0.800000000000010	0.772635157384382	1.01196018038254	0.839128108118793
1.00975243810953	0.800000000000010	0.772588452357978	1.01073007817534	0.839679707354238
1.01012753188297	0.800000000000010	0.772542973063583	1.00949743759702	0.840227929007722
1.01050262565641	0.800000000000010	0.772498722791989	1.00826233018346	0.840772705821825
1.01087771942986	0.800000000000010	0.772455704699093	1.00702482752571	0.841313970971789
1.01125281320330	0.800000000000010	0.772413921805767	1.00578500126376	0.841851658075349
1.01162790697674	0.800000000000010	0.772373376997749	1.00454292308035	0.842385701202483
1.01200300075019	0.800000000000010	0.772334073025537	1.00329866469475	0.842916034885152
1.01237809452363	0.800000000000010	0.772296012504309	1.00205229785656	0.843442594126955
1.01275318829707	0.800000000000010	0.772259197913838	1.00080389433952	0.843965314412784
1.01312828207052	0.800000000000010	0.772223631598439	0.999553525935290	0.844484131718372
1.01350337584396	0.800000000000010	0.772189315766912	0.998301264447296	0.844998982519852
1.01387846961740	0.800000000000010	0.772156252492511	0.997047181684505	0.845509803803205
1.01425356339085	0.800000000000010	0.772124443712911	0.995791349455273	0.846016533073713
1.01462865716429	0.800000000000010	0.772093891230206	0.994533839561150	0.846519108365299
1.01500375093773	0.800000000000010	0.772064596710900	0.993274723790729	0.847017468249873
1.01537884471118	0.800000000000010	0.772036561685931	0.992014073913469	0.847511551846556
1.01575393848462	0.800000000000010	0.772009787550685	0.990751961673563	0.848001298830914
1.01612903225806	0.800000000000010	0.771984275565046	0.989488458783776	0.848486649444064
1.01650412603151	0.800000000000010	0.771960026853436	0.988223636919326	0.848967544501790
1.01687921980495	0.800000000000010	0.771937042404889	0.986957567711751	0.849443925403523
1.01725431357839	0.800000000000010	0.771915323073119	0.985690322742804	0.849915734141335
1.01762940735184	0.800000000000010	0.771894869576615	0.984421973538347	0.850382913308795
1.01800450112528	0.800000000000010	0.771875682498737	0.983152591562265	0.850845406109826
1.01837959489872	0.800000000000010	0.771857762287832	0.981882248210383	0.851303156367436
1.01875468867217	0.800000000000010	0.771841109257360	0.980611014804414	0.851756108532438
1.01912978244561	0.800000000000010	0.771825723586033	0.979338962585900	0.852204207692042
1.01950487621905	0.800000000000010	0.771811605317963	0.978066162710182	0.852647399578442
1.01987996999250	0.800000000000010	0.771798754362832	0.976792686240376	0.853085630577262
1.02025506376594	0.800000000000010	0.771787170496058	0.975518604141376	0.853518847735998
1.02063015753938	0.800000000000010	0.771776853358991	0.974243987273858	0.853946998772320
1.02100525131283	0.800000000000010	0.771767802459109	0.972968906388316	0.854370032082371
1.02138034508627	0.800000000000010	0.771760017170234	0.971693432119104	0.854787896748909
1.02175543885972	0.800000000000010	0.771753496732752	0.970417634978505	0.855200542549456
1.02213053263316	0.800000000000010	0.771748240253854	0.969141585350810	0.855607919964287
1.02250562640660	0.800000000000010	0.771744246707782	0.967865353486424	0.856009980184423
1.02288072018005	0.800000000000010	0.771741514936096	0.966589009495991	0.856406675119456
1.02325581395349	0.800000000000010	0.771740043647939	0.965312623344532	0.856797957405380
1.02363090772693	0.800000000000010	0.771739831420329	0.964036264845612	0.857183780412255
1.02400600150038	0.800000000000010	0.771740876698453	0.962760003655532	0.857564098251873
1.02438109527382	0.800000000000010	0.771743177795981	0.961483909267525	0.857938865785247
1.02475618904726	0.800000000000010	0.771746732895380	0.960208051006001	0.858308038630114
1.02513128282071	0.800000000000010	0.771751540048256	0.958932498020792	0.858671573168246
1.02550637659415	0.800000000000010	0.771757597175691	0.957657319281440	0.859029426552780
1.02588147036759	0.800000000000010	0.771764902068608	0.956382583571490	0.859381556715352
1.02625656414104	0.800000000000010	0.771773452388134	0.955108359482828	0.859727922373250
1.02663165791448	0.800000000000010	0.771783245665983	0.953834715410031	0.860068483036364
1.02700675168792	0.800000000000010	0.771794279304849	0.952561719544751	0.860403199014157
1.02738184546137	0.800000000000010	0.771806550578810	0.951289439870118	0.860732031422432
1.02775693923481	0.800000000000010	0.771820056633741	0.950017944155183	0.861054942190114
1.02813203300825	0.800000000000010	0.771834794487746	0.948747299949371	0.861371894065829
1.02850712678170	0.800000000000010	0.771850761031592	0.947477574576984	0.861682850624494
1.02888222055514	0.800000000000010	0.771867953029164	0.946208835131712	0.861987776273704
1.02925731432858	0.800000000000010	0.771886367117924	0.944941148471193	0.862286636260130
1.02963240810203	0.800000000000010	0.771905999809384	0.943674581211584	0.862579396675704
1.03000750187547	0.800000000000011	0.771926847489591	0.942409199722182	0.862866024463823
1.03038259564891	0.800000000000011	0.771948906419627	0.941145070120057	0.863146487425335
1.03075768942236	0.800000000000011	0.771972172736106	0.939882258264742	0.863420754224537
1.03113278319580	0.800000000000011	0.771996642451704	0.938620829752917	0.863688794394955
1.03150787696924	0.800000000000011	0.772022311455681	0.937360849913172	0.863950578345148
1.03188297074269	0.800000000000011	0.772049175514423	0.936102383800764	0.864206077364271
1.03225806451613	0.800000000000011	0.772077230271994	0.934845496192435	0.864455263627668
1.03263315828957	0.800000000000011	0.772106471250700	0.933590251581242	0.864698110202236
1.03300825206302	0.800000000000011	0.772136893851660	0.932336714171446	0.864934591051796
1.03338334583646	0.800000000000011	0.772168493355391	0.931084947873410	0.865164681042244
1.03375843960990	0.800000000000011	0.772201264922402	0.929835016298562	0.865388355946712
1.03413353338335	0.800000000000011	0.772235203593805	0.928586982754364	0.865605592450496
1.03450862715679	0.800000000000011	0.772270304291923	0.927340910239344	0.865816368156003
1.03488372093023	0.800000000000011	0.772306561820923	0.926096861438144	0.866020661587457
1.03525881470368	0.800000000000011	0.772343970867454	0.924854898716631	0.866218452195624
1.03563390847712	0.800000000000011	0.772382526001290	0.923615084117010	0.866409720362293
1.03600900225056	0.800000000000011	0.772422221675994	0.922377479353020	0.866594447404784
1.03638409602401	0.800000000000011	0.772463052229585	0.921142145805126	0.866772615580195
1.03675918979745	0.800000000000011	0.772505011885215	0.919909144515790	0.866944208089685
1.03713428357089	0.800000000000011	0.772548094751861	0.918678536184743	0.867109209082493
1.03750937734434	0.800000000000011	0.772592294825023	0.917450381164338	0.867267603659993
1.03788447111778	0.800000000000011	0.772637605987437	0.916224739454904	0.867419377879478
1.03825956489122	0.800000000000011	0.772684022009789	0.915001670700183	0.867564518757986
1.03863465866467	0.800000000000011	0.772731536551450	0.913781234182765	0.867703014275844
1.03900975243811	0.800000000000011	0.772780143161212	0.912563488819606	0.867834853380267
1.03938484621155	0.800000000000011	0.772829835278038	0.911348493157556	0.867960025988661
1.03975993998500	0.800000000000011	0.772880606231823	0.910136305368961	0.868078522991982
1.04013503375844	0.800000000000011	0.772932449244160	0.908926983247271	0.868190336257807
1.04051012753188	0.800000000000011	0.772985357429121	0.907720584202736	0.868295458633450
1.04088522130533	0.800000000000012	0.773039323794043	0.906517165258105	0.868393883948788
1.04126031507877	0.800000000000012	0.773094341240323	0.905316783044402	0.868485607019142
1.04163540885221	0.800000000000012	0.773150402564232	0.904119493796724	0.868570623647856
1.04201050262566	0.800000000000012	0.773207500457723	0.902925353350103	0.868648930628937
1.04238559639910	0.800000000000012	0.773265627509262	0.901734417135400	0.868720525749385
1.04276069017254	0.800000000000012	0.773324776204655	0.900546740175253	0.868785407791588
1.04313578394599	0.800000000000012	0.773384938927902	0.899362377080066	0.868843576535409
1.04351087771943	0.800000000000012	0.773446107962039	0.898181382044059	0.868895032760332
1.04388597149287	0.800000000000012	0.773508275490006	0.897003808841345	0.868939778247294
1.04426106526632	0.800000000000012	0.773571433595512	0.895829710822068	0.868977815780590
1.04463615903976	0.800000000000012	0.773635574263921	0.894659140908587	0.869009149149453
1.04501125281320	0.800000000000012	0.773700689383128	0.893492151591715	0.869033783149705
1.04538634658665	0.800000000000012	0.773766770744470	0.892328794926987	0.869051723585086
1.04576144036009	0.800000000000012	0.773833810043614	0.891169122531001	0.869062977268657
1.04613653413353	0.800000000000012	0.773901798881485	0.890013185577790	0.869067552023869
1.04651162790698	0.800000000000012	0.773970728765176	0.888861034795261	0.869065456685719
1.04688672168042	0.800000000000012	0.774040591108886	0.887712720461664	0.869056701101558
1.04726181545386	0.800000000000012	0.774111377234847	0.886568292402134	0.869041296131998
1.04763690922731	0.800000000000012	0.774183078374284	0.885427799985261	0.869019253651463
1.04801200300075	0.800000000000012	0.774255685668353	0.884291292119732	0.868990586548840
1.04838709677419	0.800000000000012	0.774329190169118	0.883158817251008	0.868955308727768
1.04876219054764	0.800000000000013	0.774403582840505	0.882030423358065	0.868913435107040
1.04913728432108	0.800000000000013	0.774478854559293	0.880906157950179	0.868864981620633
1.04951237809452	0.800000000000013	0.774554996116087	0.879786068063764	0.868809965217849
1.04988747186797	0.800000000000013	0.774631998216321	0.878670200259268	0.868748403863089
1.05026256564141	0.800000000000013	0.774709851481245	0.877558600618118	0.868680316535734
1.05063765941485	0.800000000000013	0.774788546448947	0.876451314739716	0.868605723229662
1.05101275318830	0.800000000000013	0.774868073575352	0.875348387738493	0.868524644952872
1.05138784696174	0.800000000000013	0.774948423235256	0.874249864241013	0.868437103726733
1.05176294073518	0.800000000000013	0.775029585723345	0.873155788383133	0.868343122585361
1.05213803450863	0.800000000000013	0.775111551255238	0.872066203807214	0.868242725574598
1.05251312828207	0.800000000000013	0.775194309968522	0.870981153659394	0.868135937751135
1.05288822205551	0.800000000000013	0.775277851923809	0.869900680586901	0.868022785181228
1.05326331582896	0.800000000000013	0.775362167105783	0.868824826735438	0.867903294939563
1.05363840960240	0.800000000000013	0.775447245424272	0.867753633746613	0.867777495107711
1.05401350337584	0.800000000000013	0.775533076715308	0.866687142755419	0.867645414772731
1.05438859714929	0.800000000000013	0.775619650742208	0.865625394387786	0.867507084025369
1.05476369092273	0.800000000000014	0.775706957196653	0.864568428758172	0.867362533958400
1.05513878469617	0.800000000000014	0.775794985699777	0.863516285467217	0.867211796664563
1.05551387846962	0.800000000000014	0.775883725803259	0.862469003599453	0.867054905234649
1.05588897224306	0.800000000000014	0.775973166990428	0.861426621721073	0.866891893755169
1.05626406601650	0.800000000000014	0.776063298677359	0.860389177877744	0.866722797306193
1.05663915978995	0.800000000000014	0.776154110213998	0.859356709592491	0.866547651958749
1.05701425356339	0.800000000000014	0.776245590885266	0.858329253863633	0.866366494772407
1.05738934733683	0.800000000000014	0.776337729912191	0.857306847162765	0.866179363792417
1.05776444111028	0.800000000000014	0.776430516453032	0.856289525432817	0.865986298047039
1.05813953488372	0.800000000000014	0.776523939604417	0.855277324086148	0.865787337544420
1.05851462865716	0.800000000000014	0.776617988402475	0.854270278002719	0.865582523269664
1.05888972243061	0.800000000000014	0.776712651823990	0.853268421528300	0.865371897181456
1.05926481620405	0.800000000000014	0.776807918787539	0.852271788472757	0.865155502208872
1.05963990997749	0.800000000000014	0.776903778154660	0.851280412108376	0.864933382247744
1.06001500375094	0.800000000000014	0.777000218730997	0.850294325168266	0.864705582157225
1.06039009752438	0.800000000000015	0.777097229267478	0.849313559844795	0.864472147755885
1.06076519129782	0.800000000000015	0.777194798461469	0.848338147788103	0.864233125818025
1.06114028507127	0.800000000000015	0.777292914957964	0.847368120104668	0.863988564069526
1.06151537884471	0.800000000000015	0.777391567350746	0.846403507355925	0.863738511183902
1.06189047261815	0.800000000000015	0.777490744183584	0.845444339556945	0.863483016777895
1.06226556639160	0.800000000000015	0.777590433951409	0.844490646175176	0.863222131407282
1.06264066016504	0.800000000000015	0.777690625101512	0.843542456129237	0.862955906562211
1.06301575393848	0.800000000000015	0.777791306034730	0.842599797787775	0.862684394662765
1.06339084771193	0.800000000000015	0.777892465106655	0.841662698968370	0.862407649054039
1.06376594148537	0.800000000000015	0.777994090628828	0.840731186936516	0.862125724001461
1.06414103525881	0.800000000000015	0.778096170869951	0.839805288404639	0.861838674685619
1.06451612903226	0.800000000000015	0.778198694057092	0.838885029531192	0.861546557197336
1.06489122280570	0.800000000000015	0.778301648376904	0.837970435919793	0.861249428532244
1.06526631657914	0.800000000000015	0.778405021976834	0.837061532618435	0.860947346585620
1.06564141035259	0.800000000000016	0.778508802966352	0.836158344118741	0.860640370146713
1.06601650412603	0.800000000000016	0.778612979418164	0.835260894355290	0.860328558893335
1.06639159789948	0.800000000000016	0.778717539369452	0.834369206704987	0.860011973385946
1.06676669167292	0.800000000000016	0.778822470823085	0.833483303986509	0.859690675062006
1.06714178544636	0.800000000000016	0.778927761748871	0.832603208459788	0.859364726229811
1.06751687921980	0.800000000000016	0.779033400084774	0.831728941825575	0.859034190062617
1.06789197299325	0.800000000000016	0.779139373738167	0.830860525225038	0.858699130592230
1.06826706676669	0.800000000000016	0.779245670587057	0.829997979239444	0.858359612702895
1.06864216054014	0.800000000000016	0.779352278481342	0.829141323889873	0.858015702124645
1.06901725431358	0.800000000000016	0.779459185244043	0.828290578637012	0.857667465426968
1.06939234808702	0.800000000000016	0.779566378672563	0.827445762380991	0.857314970011909
1.06976744186047	0.800000000000016	0.779673846539920	0.826606893461290	0.856958284107511
1.07014253563391	0.800000000000016	0.779781576596019	0.825773989656689	0.856597476760687
1.07051762940735	0.800000000000016	0.779889556568884	0.824947068185288	0.856232617830431
1.07089272318080	0.800000000000017	0.779997774165929	0.824126145704581	0.855863777980457
1.07126781695424	0.800000000000017	0.780106217075201	0.823311238311587	0.855491028672190
1.07164291072768	0.800000000000017	0.780214872966650	0.822502361543034	0.855114442157179
1.07201800450113	0.800000000000017	0.780323729493376	0.821699530375611	0.854734091469860
1.07239309827457	0.800000000000017	0.780432774292902	0.820902759226261	0.854350050419746
1.07276819204801	0.800000000000017	0.780541994988423	0.820112061952554	0.853962393583979
1.07314328582146	0.800000000000017	0.780651379190081	0.819327451853091	0.853571196299294
1.07351837959490	0.800000000000017	0.780760914496216	0.818548941667986	0.853176534654349
1.07389347336834	0.800000000000017	0.780870588494644	0.817776543579388	0.852778485481479
1.07426856714179	0.800000000000017	0.780980388763907	0.817010269212077	0.852377126348816
1.07464366091523	0.800000000000017	0.781090302874557	0.816250129634102	0.851972535551820
1.07501875468867	0.800000000000017	0.781200318390404	0.815496135357476	0.851564792105196
1.07539384846212	0.800000000000018	0.781310422869799	0.814748296338940	0.851153975734213
1.07576894223556	0.800000000000018	0.781420603866884	0.814006621980768	0.850740166866413
1.07614403600900	0.800000000000018	0.781530848932879	0.813271121131635	0.850323446622726
1.07651912978245	0.800000000000018	0.781641145617330	0.812541802087541	0.849903896808977
1.07689422355589	0.800000000000018	0.781751481469393	0.811818672592784	0.849481599906792
1.07726931732933	0.800000000000018	0.781861844039086	0.811101739840999	0.849056639064913
1.07764441110278	0.800000000000018	0.781972220878571	0.810391010476243	0.848629098089902
1.07801950487622	0.800000000000018	0.782082599543402	0.809686490594135	0.848199061437263
1.07839459864966	0.800000000000018	0.782192967593814	0.808988185743056	0.847766614201943
1.07876969242311	0.800000000000018	0.782303312595964	0.808296100925398	0.847331842109275
1.07914478619655	0.800000000000018	0.782413622123215	0.807610240598872	0.846894831505276
1.07951987996999	0.800000000000018	0.782523883757387	0.806930608677865	0.846455669347410
1.07989497374344	0.800000000000018	0.782634085090028	0.806257208534854	0.846014443194697
1.08027006751688	0.800000000000019	0.782744213723670	0.805590043001870	0.845571241198293
1.08064516129032	0.800000000000019	0.782854257273093	0.804929114372020	0.845126152091413
1.08102025506377	0.800000000000019	0.782964203366581	0.804274424401058	0.844679265179738
1.08139534883721	0.800000000000019	0.783074039647185	0.803625974309009	0.844230670331152
1.08177044261065	0.800000000000019	0.783183753773970	0.802983764781848	0.843780457965983
1.08214553638410	0.800000000000019	0.783293333423283	0.802347795973226	0.843328719046558
1.08252063015754	0.800000000000019	0.783402766289990	0.801718067506256	0.842875545067276
1.08289572393098	0.800000000000019	0.783512040088743	0.801094578475339	0.842421028043997
1.08327081770443	0.800000000000019	0.783621142555214	0.800477327448053	0.841965260503943
1.08364591147787	0.800000000000019	0.783730061447357	0.799866312467088	0.841508335474928
1.08402100525131	0.800000000000019	0.783838784546635	0.799261531052227	0.841050346475093
1.08439609902476	0.800000000000019	0.783947299659283	0.798662980202384	0.840591387501976
1.08477119279820	0.800000000000020	0.784055594617527	0.798070656397692	0.840131553022096
1.08514628657164	0.800000000000020	0.784163657280840	0.797484555601634	0.839670937959860
1.08552138034509	0.800000000000020	0.784271475537162	0.796904673263232	0.839209637687000
1.08589647411853	0.800000000000020	0.784379037304144	0.796331004319280	0.838747748011325
1.08627156789197	0.800000000000020	0.784486330530366	0.795763543196624	0.838285365166016
1.08664666166542	0.800000000000020	0.784593343196577	0.795202283814498	0.837822585798227
1.08702175543886	0.800000000000020	0.784700063316898	0.794647219586897	0.837359506958245
1.08739684921230	0.800000000000020	0.784806478940066	0.794098343425013	0.836896226087941
1.08777194298575	0.800000000000020	0.784912578150630	0.793555647739700	0.836432841009800
1.08814703675919	0.800000000000020	0.785018349070178	0.793019124444000	0.835969449915234
1.08852213053263	0.800000000000020	0.785123779858536	0.792488764955711	0.835506151353481
1.08889722430608	0.800000000000020	0.785228858714987	0.791964560200003	0.835043044219781
1.08927231807952	0.800000000000020	0.785333573879455	0.791446500612075	0.834580227744160
1.08964741185296	0.800000000000021	0.785437913633726	0.790934576139862	0.834117801479473
1.09002250562641	0.800000000000021	0.785541866302618	0.790428776246788	0.833655865290064
1.09039759939985	0.800000000000021	0.785645420255196	0.789929089914559	0.833194519339695
1.09077269317329	0.800000000000021	0.785748563905933	0.789435505646008	0.832733864080091
1.09114778694674	0.800000000000021	0.785851285715919	0.788948011467974	0.832274000238743
1.09152288072018	0.800000000000021	0.785953574194009	0.788466594934233	0.831815028807358
1.09189797449362	0.800000000000021	0.786055417898027	0.787991243128470	0.831357051029539
1.09227306826707	0.800000000000021	0.786156805435904	0.787521942667289	0.830900168389138
1.09264816204051	0.800000000000021	0.786257725466869	0.787058679703278	0.830444482597829
1.09302325581395	0.800000000000021	0.786358166702583	0.786601439928097	0.829990095583363
1.09339834958740	0.800000000000021	0.786458117908317	0.786150208575624	0.829537109477042
1.09377344336084	0.800000000000021	0.786557567904078	0.785704970425138	0.829085626601876
1.09414853713428	0.800000000000022	0.786656505565774	0.785265709804536	0.828635749459972
1.09452363090773	0.800000000000022	0.786754919826330	0.784832410593599	0.828187580720598
1.09489872468117	0.800000000000022	0.786852799676847	0.784405056227291	0.827741223207482
1.09527381845461	0.800000000000022	0.786950134167701	0.783983629699103	0.827296779886802
1.09564891222806	0.800000000000022	0.787046912409695	0.783568113564437	0.826854353854394
1.09602400600150	0.800000000000022	0.787143123575146	0.783158489944013	0.826414048323675
1.09639909977494	0.800000000000022	0.787238756899023	0.782754740527341	0.825975966612763
1.09677419354839	0.800000000000022	0.787333801680027	0.782356846576206	0.825540212132342
1.09714928732183	0.800000000000022	0.787428247281713	0.781964788928202	0.825106888372704
1.09752438109527	0.800000000000022	0.787522083133560	0.781578548000303	0.824676098891551
1.09789947486872	0.800000000000022	0.787615298732081	0.781198103792465	0.824247947300974
1.09827456864216	0.800000000000022	0.787707883641879	0.780823435891269	0.823822537255196
1.09864966241560	0.800000000000022	0.787799827496747	0.780454523473593	0.823399972437491
1.09902475618905	0.800000000000023	0.787891120000707	0.780091345310327	0.822980356547873
1.09939984996249	0.800000000000023	0.787981750929099	0.779733879770119	0.822563793289966
1.09977494373593	0.800000000000023	0.788071710129610	0.779382104823143	0.822150386358651
1.10015003750938	0.800000000000023	0.788160987523346	0.779035998044928	0.821740239426873
1.10052513128282	0.800000000000023	0.788249573105848	0.778695536620188	0.821333456133262
1.10090022505626	0.800000000000023	0.788337456948149	0.778360697346709	0.820930140068898
1.10127531882971	0.800000000000023	0.788424629197776	0.778031456639252	0.820530394764892
1.10165041260315	0.800000000000023	0.788511080079797	0.777707790533499	0.820134323679115
1.10202550637659	0.800000000000023	0.788596799897806	0.777389674690020	0.819742030183760
1.10240060015004	0.800000000000023	0.788681779034952	0.777077084398279	0.819353617552036
1.10277569392348	0.800000000000023	0.788766007954914	0.776769994580659	0.818969188945706
1.10315078769692	0.800000000000023	0.788849477202914	0.776468379796533	0.818588847401762
1.10352588147037	0.800000000000023	0.788932177406673	0.776172214246341	0.818212695819949
1.10390097524381	0.800000000000023	0.789014099277415	0.775881471775723	0.817840836949415
1.10427606901725	0.800000000000024	0.789095233610802	0.775596125879650	0.817473373376236
1.10465116279070	0.800000000000024	0.789175571287926	0.775316149706609	0.817110407510048
1.10502625656414	0.800000000000024	0.789255103276227	0.775041516062796	0.816752041571570
1.10540135033758	0.800000000000024	0.789333820630465	0.774772197416345	0.816398377579234
1.10577644411103	0.800000000000024	0.789411714493628	0.774508165901576	0.816049517336710
1.10615153788447	0.800000000000024	0.789488776097887	0.774249393323279	0.815705562419533
1.10652663165791	0.800000000000024	0.789564996765479	0.773995851161008	0.815366614162646
1.10690172543136	0.800000000000024	0.789640367909656	0.773747510573410	0.815032773647027
1.10727681920480	0.800000000000024	0.789714881035548	0.773504342402574	0.814704141687250
1.10765191297824	0.800000000000024	0.789788527741087	0.773266317178403	0.814380818818127
1.10802700675169	0.800000000000024	0.789861299717863	0.773033405123007	0.814062905282290
1.10840210052513	0.800000000000024	0.789933188752027	0.772805576155121	0.813750501016851
1.10877719429857	0.800000000000024	0.790004186725126	0.772582799894541	0.813443705641015
1.10915228807202	0.800000000000024	0.790074285614994	0.772365045666587	0.813142618442763
1.10952738184546	0.800000000000024	0.790143477496564	0.772152282506571	0.812847338366504
1.10990247561890	0.800000000000025	0.790211754542741	0.771944479164312	0.812557963999784
1.11027756939235	0.800000000000025	0.790279109025204	0.771741604108636	0.812274593560984
1.11065266316579	0.800000000000025	0.790345533315247	0.771543625531925	0.811997324886062
1.11102775693923	0.800000000000025	0.790411019884571	0.771350511354664	0.811726255416302
1.11140285071268	0.800000000000025	0.790475561306108	0.771162229230016	0.811461482185099
1.11177794448612	0.800000000000025	0.790539150254787	0.770978746548409	0.811203101805761
1.11215303825956	0.800000000000025	0.790601779508344	0.770800030442142	0.810951210458343
1.11252813203301	0.800000000000025	0.790663441948064	0.770626047790003	0.810705903877511
1.11290322580645	0.800000000000025	0.790724130559579	0.770456765221909	0.810467277339429
1.11327831957990	0.800000000000025	0.790783838433586	0.770292149123552	0.810235425649692
1.11365341335334	0.800000000000025	0.790842558766622	0.770132165641068	0.810010443130272
1.11402850712678	0.800000000000025	0.790900284861767	0.769976780685711	0.809792423607525
1.11440360090023	0.800000000000025	0.790957010129399	0.769825959938546	0.809581460399203
1.11477869467367	0.800000000000025	0.791012728087874	0.769679668855153	0.809377646302542
1.11515378844711	0.800000000000025	0.791067432364261	0.769537872670341	0.809181073581348
1.11552888222056	0.800000000000025	0.791121116695004	0.769400536402873	0.808991833954164
1.11590397599400	0.800000000000026	0.791173774926635	0.769267624860210	0.808810018581440
1.11627906976744	0.800000000000026	0.791225401016413	0.769139102643247	0.808635718053792
1.11665416354089	0.800000000000026	0.791275989033021	0.769014934151080	0.808469022379252
1.11702925731433	0.800000000000026	0.791325533157179	0.768895083585766	0.808310020971631
1.11740435108777	0.800000000000026	0.791374027682325	0.768779514957102	0.808158802637851
1.11777944486122	0.800000000000026	0.791421467015201	0.768668192087397	0.808015455566420
1.11815453863466	0.800000000000026	0.791467845676515	0.768561078616274	0.807880067314855
1.11852963240810	0.800000000000026	0.791513158301508	0.768458138005456	0.807752724798265
1.11890472618155	0.800000000000026	0.791557399640591	0.768359333543575	0.807633514276882
1.11927981995499	0.800000000000026	0.791600564559894	0.768264628350972	0.807522521344753
1.11965491372843	0.800000000000026	0.791642648041872	0.768173985384517	0.807419830917383
1.12003000750188	0.800000000000026	0.791683645185844	0.768087367442418	0.807325527220544
1.12040510127532	0.800000000000026	0.791723551208571	0.768004737169051	0.807239693778035
1.12078019504876	0.800000000000026	0.791762361444769	0.767926057059773	0.807162413400616
1.12115528882221	0.800000000000026	0.791800071347673	0.767851289465758	0.807093768173886
1.12153038259565	0.800000000000026	0.791836676489520	0.767780396598819	0.807033839447350
1.12190547636909	0.800000000000026	0.791872172562094	0.767713340536244	0.806982707822420
1.12228057014254	0.800000000000026	0.791906555377188	0.767650083225619	0.806940453141625
1.12265566391598	0.800000000000027	0.791939820867120	0.767590586489668	0.806907154476736
1.12303075768942	0.800000000000027	0.791971965085176	0.767534812031078	0.806882890118121
1.12340585146287	0.800000000000027	0.792002984206108	0.767482721437335	0.806867737563005
1.12378094523631	0.800000000000027	0.792032874526544	0.767434276185544	0.806861773504975
1.12415603900975	0.800000000000027	0.792061632465467	0.767389437647271	0.806865073822380
1.12453113278320	0.800000000000027	0.792089254564604	0.767348167093351	0.806877713567991
1.12490622655664	0.800000000000027	0.792115737488878	0.767310425698723	0.806899766957542
1.12528132033008	0.800000000000027	0.792141078026777	0.767276174547240	0.806931307359555
1.12565641410353	0.800000000000027	0.792165273090778	0.767245374636492	0.806972407284030
1.12603150787697	0.800000000000027	0.792188319717695	0.767217986882603	0.807023138372433
1.12640660165041	0.800000000000027	0.792210215069081	0.767193972125048	0.807083571386542
1.12678169542386	0.800000000000027	0.792230956431547	0.767173291131439	0.807153776198606
1.12715678919730	0.800000000000027	0.792250541217144	0.767155904602333	0.807233821780352
1.12753188297074	0.800000000000027	0.792268966963656	0.767141773175997	0.807323776193315
1.12790697674419	0.800000000000027	0.792286231334960	0.767130857433206	0.807423706578016
1.12828207051763	0.800000000000027	0.792302332121293	0.767123117901994	0.807533679144466
1.12865716429107	0.800000000000027	0.792317267239585	0.767118515062434	0.807653759161516
1.12903225806452	0.800000000000027	0.792331034733709	0.767117009351369	0.807784010947548
1.12940735183796	0.800000000000027	0.792343632774782	0.767118561167176	0.807924497859995
1.12978244561140	0.800000000000027	0.792355059661394	0.767123130874477	0.808075282286225
1.13015753938485	0.800000000000027	0.792365313819887	0.767130678808881	0.808236425633237
1.13053263315829	0.800000000000027	0.792374393804552	0.767141165281674	0.808407988318740
1.13090772693173	0.800000000000027	0.792382298297889	0.767154550584536	0.808590029761034
1.13128282070518	0.800000000000028	0.792389026110778	0.767170794994209	0.808782608370282
1.13165791447862	0.800000000000028	0.792394576182715	0.767189858777189	0.808985781538585
1.13203300825206	0.800000000000028	0.792398947581956	0.767211702194365	0.809199605631450
1.13240810202551	0.800000000000028	0.792402139505728	0.767236285505685	0.809424135978063
1.13278319579895	0.800000000000028	0.792404151280349	0.767263568974769	0.809659426862960
1.13315828957239	0.800000000000028	0.792404982361416	0.767293512873541	0.809905531516491
1.13353338334584	0.800000000000028	0.792404632333896	0.767326077486815	0.810162502106711
1.13390847711928	0.800000000000028	0.792403100912292	0.767361223116895	0.810430389730041
1.13428357089272	0.800000000000028	0.792400387940705	0.767398910088127	0.810709244403367
1.13465866466617	0.800000000000028	0.792396493392978	0.767439098751467	0.810999115054909
1.13503375843961	0.800000000000028	0.792391417372734	0.767481749488996	0.811300049516539
1.13540885221305	0.800000000000028	0.792385160113489	0.767526822718454	0.811612094514858
1.13578394598650	0.800000000000028	0.792377721978671	0.767574278897722	0.811935295663730
1.13615903975994	0.800000000000028	0.792369103461705	0.767624078529312	0.812269697455574
1.13653413353338	0.800000000000028	0.792359305186001	0.767676182164812	0.812615343254122
1.13690922730683	0.800000000000028	0.792348327905024	0.767730550409340	0.812972275285927
1.13728432108027	0.800000000000028	0.792336172502252	0.767787143925943	0.813340534633344
1.13765941485371	0.800000000000028	0.792322839991215	0.767845923440016	0.813720161226257
1.13803450862716	0.800000000000028	0.792308331515436	0.767906849743653	0.814111193835298
1.13840960240060	0.800000000000028	0.792292648348440	0.767969883700024	0.814513670063785
1.13878469617404	0.800000000000028	0.792275791893670	0.768034986247681	0.814927626341181
1.13915978994749	0.800000000000028	0.792257763684471	0.768102118404892	0.815353097915252
1.13953488372093	0.800000000000028	0.792238565383977	0.768171241273900	0.815790118845763
1.13990997749437	0.800000000000028	0.792218198785076	0.768242316045206	0.816238721996867
1.14028507126782	0.800000000000028	0.792196665810268	0.768315304001784	0.816698939031035
1.14066016504126	0.800000000000028	0.792173968511601	0.768390166523314	0.817170800401677
1.14103525881470	0.800000000000028	0.792150109070509	0.768466865090345	0.817654335347309
1.14141035258815	0.800000000000028	0.792125089797720	0.768545361288480	0.818149571884414
1.14178544636159	0.800000000000028	0.792098913133066	0.768625616812485	0.818656536801846
1.14216054013503	0.800000000000028	0.792071581645369	0.768707593470421	0.819175255653924
1.14253563390848	0.800000000000028	0.792043098032225	0.768791253187700	0.819705752755092
1.14291072768192	0.800000000000028	0.792013465119864	0.768876558011165	0.820248051173235
1.14328582145536	0.800000000000028	0.791982685862905	0.768963470113087	0.820802172724597
1.14366091522881	0.800000000000028	0.791950763344197	0.769051951795189	0.821368137967334
1.14403600900225	0.800000000000028	0.791917700774541	0.769141965492589	0.821945966196677
1.14441110277569	0.800000000000028	0.791883501492511	0.769233473777762	0.822535675438728
1.14478619654914	0.800000000000028	0.791848168964149	0.769326439364430	0.823137282445875
1.14516129032258	0.800000000000028	0.791811706782761	0.769420825111458	0.823750802690829
1.14553638409602	0.800000000000028	0.791774118668586	0.769516594026686	0.824376250362292
1.14591147786947	0.800000000000028	0.791735408468563	0.769613709270766	0.825013638359235
1.14628657164291	0.800000000000029	0.791695580155981	0.769712134160929	0.825662978286820
1.14666166541635	0.800000000000029	0.791654637830216	0.769811832174764	0.826324280450927
1.14703675918980	0.800000000000029	0.791612585716359	0.769912766953914	0.826997553854330
1.14741185296324	0.800000000000029	0.791569428164926	0.770014902307795	0.827682806191463
1.14778694673668	0.800000000000029	0.791525169651458	0.770118202217230	0.828380043844857
1.14816204051013	0.800000000000029	0.791479814776209	0.770222630838095	0.829089271880154
1.14853713428357	0.800000000000029	0.791433368263723	0.770328152504893	0.829810494042800
1.14891222805701	0.800000000000029	0.791385834962492	0.770434731734330	0.830543712753305
1.14928732183046	0.800000000000029	0.791337219844511	0.770542333228817	0.831288929104191
1.14966241560390	0.800000000000029	0.791287528004908	0.770650921879987	0.832046142855504
1.15003750937734	0.800000000000029	0.791236764661478	0.770760462772118	0.832815352432020
1.15041260315079	0.800000000000029	0.791184935154287	0.770870921185584	0.833596554919004
1.15078769692423	0.800000000000029	0.791132044945176	0.770982262600210	0.834389746059671
1.15116279069767	0.800000000000029	0.791078099617349	0.771094452698643	0.835194920251200
1.15153788447112	0.800000000000029	0.791023104874846	0.771207457369643	0.836012070542449
1.15191297824456	0.800000000000029	0.790967066542107	0.771321242711381	0.836841188630216
1.15228807201800	0.800000000000029	0.790909990563423	0.771435775034651	0.837682264857219
1.15266316579145	0.800000000000029	0.790851883002473	0.771551020866097	0.838535288208600
1.15303825956489	0.800000000000029	0.790792750041751	0.771666946951350	0.839400246310164
1.15341335333833	0.800000000000029	0.790732597982079	0.771783520258181	0.840277125425132
1.15378844711178	0.800000000000029	0.790671433242009	0.771900707979562	0.841165910452638
1.15416354088522	0.800000000000029	0.790609262357316	0.772018477536738	0.842066584924731
1.15453863465866	0.800000000000029	0.790546091980367	0.772136796582218	0.842979131005126
1.15491372843211	0.800000000000029	0.790481928879599	0.772255633002764	0.843903529486455
1.15528882220555	0.800000000000029	0.790416779938858	0.772374954922304	0.844839759789278
1.15566391597899	0.800000000000029	0.790350652156854	0.772494730704846	0.845787799959575
1.15603900975244	0.800000000000029	0.790283552646481	0.772614928957309	0.846747626668018
1.15641410352588	0.800000000000029	0.790215488634242	0.772735518532359	0.847719215207700
1.15678919729932	0.800000000000029	0.790146467459548	0.772856468531153	0.848702539493675
1.15716429107277	0.800000000000029	0.790076496574119	0.772977748306105	0.849697572060925
1.15753938484621	0.800000000000029	0.790005583541262	0.773099327463540	0.850704284064150
1.15791447861966	0.800000000000029	0.789933736035244	0.773221175866381	0.851722645275983
1.15828957239310	0.800000000000029	0.789860961840549	0.773343263636722	0.852752624087035
1.15866466616654	0.800000000000029	0.789787268851230	0.773465561158430	0.853794187504349
1.15903975993999	0.800000000000029	0.789712665070140	0.773588039079638	0.854847301151696
1.15941485371343	0.800000000000029	0.789637158608260	0.773710668315256	0.855911929268269
1.15978994748687	0.800000000000029	0.789560757683913	0.773833420049389	0.856988034709234
1.16016504126032	0.800000000000029	0.789483470622063	0.773956265737759	0.858075578944663
1.16054013503376	0.800000000000029	0.789405305853506	0.774079177110037	0.859174522060324
1.16091522880720	0.800000000000029	0.789326271914153	0.774202126172180	0.860284822756864
1.16129032258065	0.800000000000028	0.789246377444194	0.774325085208680	0.861406438350840
1.16166541635409	0.800000000000028	0.789165631187359	0.774448026784814	0.862539324774137
1.16204051012753	0.800000000000028	0.789084041990060	0.774570923748803	0.863683436575248
1.16241560390098	0.800000000000028	0.789001618800628	0.774693749233979	0.864838726918921
1.16279069767442	0.800000000000028	0.788918370668436	0.774816476660855	0.866005147587690
1.16316579144786	0.800000000000028	0.788834306743116	0.774939079739205	0.867182648981745
1.16354088522131	0.800000000000028	0.788749436273656	0.775061532470046	0.868371180120714
1.16391597899475	0.800000000000028	0.788663768607595	0.775183809147632	0.869570688643757
1.16429107276819	0.800000000000028	0.788577313190102	0.775305884361341	0.870781120811587
1.16466616654164	0.800000000000028	0.788490079563148	0.775427732997588	0.872002421506799
1.16504126031508	0.800000000000028	0.788402077364562	0.775549330241618	0.873234534236122
1.16541635408852	0.800000000000028	0.788313316327186	0.775670651579331	0.874477401130975
1.16579144786197	0.800000000000028	0.788223806277908	0.775791672798988	0.875730962949958
1.16616654163541	0.800000000000028	0.788133557136795	0.775912369992940	0.876995159079633
1.16654163540885	0.800000000000028	0.788042578916104	0.776032719559252	0.878269927537243
1.16691672918230	0.800000000000028	0.787950881719399	0.776152698203334	0.879555204971714
1.16729182295574	0.800000000000028	0.787858475740538	0.776272282939476	0.880850926666616
1.16766691672918	0.800000000000028	0.787765371262772	0.776391451092397	0.882157026541376
1.16804201050263	0.800000000000028	0.787671578657712	0.776510180298676	0.883473437154468
1.16841710427607	0.800000000000028	0.787577108384402	0.776628448508216	0.884800089704849
1.16879219804951	0.800000000000028	0.787481970988274	0.776746233985588	0.886136914035370
1.16916729182296	0.800000000000028	0.787386177100199	0.776863515311397	0.887483838634435
1.16954238559640	0.800000000000028	0.787289737435417	0.776980271383536	0.888840790639631
1.16991747936984	0.800000000000028	0.787192662792576	0.777096481418461	0.890207695839601
1.17029257314329	0.800000000000028	0.787094964052641	0.777212124952354	0.891584478677902
1.17066766691673	0.800000000000028	0.786996652177909	0.777327181842304	0.892971062255083
1.17104276069017	0.800000000000028	0.786897738210903	0.777441632267378	0.894367368332767
1.17141785446362	0.800000000000028	0.786798233273369	0.777555456729713	0.895773317335941
1.17179294823706	0.800000000000028	0.786698148565148	0.777668636055493	0.897188828357256
1.17216804201050	0.800000000000028	0.786597495363157	0.777781151395943	0.898613819159518
1.17254313578395	0.800000000000028	0.786496285020241	0.777892984228220	0.900048206180210
1.17291822955739	0.800000000000028	0.786394528964136	0.778004116356318	0.901491904534195
1.17329332333083	0.800000000000028	0.786292238696302	0.778114529911857	0.902944828018446
1.17366841710428	0.800000000000028	0.786189425790872	0.778224207354898	0.904406889114952
1.17404351087772	0.800000000000028	0.786086101893461	0.778333131474643	0.905877998995661
1.17441860465116	0.800000000000028	0.785982278720103	0.778441285390157	0.907358067525598
1.17479369842461	0.800000000000028	0.785877968056038	0.778548652550970	0.908847003268015
1.17516879219805	0.800000000000028	0.785773181754632	0.778655216737713	0.910344713487700
1.17554388597149	0.800000000000028	0.785667931736151	0.778760962062621	0.911851104156351
1.17591897974494	0.800000000000028	0.785562229986660	0.778865872970082	0.913366079956082
1.17629407351838	0.800000000000028	0.785456088556781	0.778969934237046	0.914889544285005
1.17666916729182	0.800000000000027	0.785349519560573	0.779073130973475	0.916421399260929
1.17704426106527	0.800000000000027	0.785242535174277	0.779175448622668	0.917961545727155
1.17741935483871	0.800000000000027	0.785135147635180	0.779276872961615	0.919509883256379
1.17779444861215	0.800000000000027	0.785027369240338	0.779377390101230	0.921066310156682
1.17816954238560	0.800000000000027	0.784919212345428	0.779476986486611	0.922630723475640
1.17854463615904	0.800000000000027	0.784810689363456	0.779575648897182	0.924203019006513
1.17891972993248	0.800000000000027	0.784701812763588	0.779673364446859	0.925783091292556
1.17929482370593	0.800000000000027	0.784592595069850	0.779770120584104	0.927370833633416
1.17966991747937	0.800000000000027	0.784483048859935	0.779865905091998	0.928966138089630
1.18004501125281	0.800000000000027	0.784373186763892	0.779960706088195	0.930568895489239
1.18042010502626	0.800000000000027	0.784263021462919	0.780054512024916	0.932178995432473
1.18079519879970	0.800000000000027	0.784152565688032	0.780147311688804	0.933796326298575
1.18117029257314	0.800000000000027	0.784041832218848	0.780239094200823	0.935420775250683
1.18154538634659	0.800000000000027	0.783930833882237	0.780329849016032	0.937052228242858
1.18192048012003	0.800000000000027	0.783819583551089	0.780419565923385	0.938690570025162
1.18229557389347	0.800000000000027	0.783708094142952	0.780508235045413	0.940335684150895
1.18267066766692	0.800000000000027	0.783596378618787	0.780595846837941	0.941987452981870
1.18304576144036	0.800000000000027	0.783484449981590	0.780682392089671	0.943645757695853
1.18342085521380	0.800000000000027	0.783372321275133	0.780767861921813	0.945310478292044
1.18379594898725	0.800000000000027	0.783260005582571	0.780852247787576	0.946981493598721
1.18417104276069	0.800000000000027	0.783147516025169	0.780935541471711	0.948658681278917
1.18454613653413	0.800000000000027	0.783034865760897	0.781017735089912	0.950341917838285
1.18492123030758	0.800000000000027	0.782922067983147	0.781098821088262	0.952031078630969
1.18529632408102	0.800000000000027	0.782809135919307	0.781178792242555	0.953726037867679
1.18567141785446	0.800000000000027	0.782696082829466	0.781257641657651	0.955426668621768
1.18604651162791	0.800000000000026	0.782582922004981	0.781335362766702	0.957132842837525
1.18642160540135	0.800000000000026	0.782469666767167	0.781411949330424	0.958844431336456
1.18679669917479	0.800000000000026	0.782356330465844	0.781487395436235	0.960561303825789
1.18717179294824	0.800000000000026	0.782242926478024	0.781561695497436	0.962283328904967
1.18754688672168	0.800000000000026	0.782129468206443	0.781634844252263	0.964010374074376
1.18792198049512	0.800000000000026	0.782015969078230	0.781706836762981	0.965742305742047
1.18829707426857	0.800000000000026	0.781902442543433	0.781777668414844	0.967478989232606
1.18867216804201	0.800000000000026	0.781788902073676	0.781847334915111	0.969220288794188
1.18904726181545	0.800000000000026	0.781675361160669	0.781915832291911	0.970966067607624
1.18942235558890	0.800000000000026	0.781561833314855	0.781983156893173	0.972716187793569
1.18979744936234	0.800000000000026	0.781448332063912	0.782049305385415	0.974470510421915
1.19017254313578	0.800000000000026	0.781334870951385	0.782114274752574	0.976228895519145
1.19054763690923	0.800000000000026	0.781221463535174	0.782178062294718	0.977991202077990
1.19092273068267	0.800000000000026	0.781108123386160	0.782240665626793	0.979757288065004
1.19129782445611	0.800000000000026	0.780994864086684	0.782302082677243	0.981527010430457
1.19167291822956	0.800000000000026	0.780881699229154	0.782362311686679	0.983300225116151
1.19204801200300	0.800000000000026	0.780768642414517	0.782421351206411	0.985076787065558
1.19242310577644	0.800000000000026	0.780655707250862	0.782479200097036	0.986856550231871
1.19279819954989	0.800000000000026	0.780542907351873	0.782535857526884	0.988639367588398
1.19317329332333	0.800000000000026	0.780430256335422	0.782591322970527	0.990425091136852
1.19354838709677	0.800000000000025	0.780317767822019	0.782645596207141	0.992213571918011
1.19392348087022	0.800000000000025	0.780205455433389	0.782698677318930	0.994004660020252
1.19429857464366	0.800000000000025	0.780093332790915	0.782750566689410	0.995798204590477
1.19467366841710	0.800000000000025	0.779981413514205	0.782801265001752	0.997594053842908
1.19504876219055	0.800000000000025	0.779869711219522	0.782850773236984	0.999392055070282
1.19542385596399	0.800000000000025	0.779758239518350	0.782899092672250	1.00119205465291
1.19579894973743	0.800000000000025	0.779647012015807	0.782946224878938	1.00299389807015
1.19617404351088	0.800000000000025	0.779536042309204	0.782992171720859	1.00479742990975
1.19654913728432	0.800000000000025	0.779425343986453	0.783036935352291	1.00660249387959
1.19692423105776	0.800000000000025	0.779314930624614	0.783080518216084	1.00840893281731
1.19729932483121	0.800000000000025	0.779204815788292	0.783122923041625	1.01021658870236
1.19767441860465	0.800000000000025	0.779095013028181	0.783164152842863	1.01202530266590
1.19804951237809	0.800000000000025	0.778985535879454	0.783204210916199	1.01383491500316
1.19842460615154	0.800000000000025	0.778876397860290	0.783243100838436	1.01564526518364
1.19879969992498	0.800000000000025	0.778767612470265	0.783280826464589	1.01745619186379
1.19917479369842	0.800000000000025	0.778659193188869	0.783317391925760	1.01926753289750
1.19954988747187	0.800000000000025	0.778551153473886	0.783352801626876	1.02107912534909
1.19992498124531	0.800000000000024	0.778443506759910	0.783387060244486	1.02289080550414
1.20030007501875	0.800000000000024	0.778336266456714	0.783420172724427	1.02470240888283
1.20067516879220	0.800000000000024	0.778229445947759	0.783452144279545	1.02651377025104
1.20105026256564	0.800000000000024	0.778123058588555	0.783482980387290	1.02832472363407
1.20142535633908	0.800000000000024	0.778017117705168	0.783512686787364	1.03013510232807
1.20180045011253	0.800000000000024	0.777911636592573	0.783541269479242	1.03194473891408
1.20217554388597	0.800000000000024	0.777806628513151	0.783568734719755	1.03375346526987
1.20255063765941	0.800000000000024	0.777702106695040	0.783595089020532	1.03556111258428
1.20292573143286	0.800000000000024	0.777598084330628	0.783620339145515	1.03736751136942
1.20330082520630	0.800000000000024	0.777494574574893	0.783644492108334	1.03917249147543
1.20367591897974	0.800000000000024	0.777391590543892	0.783667555169753	1.04097588210300
1.20405101275319	0.800000000000024	0.777289145313098	0.783689535834973	1.04277751181853
1.20442610652663	0.800000000000024	0.777187251915886	0.783710441851012	1.04457720856702
1.20480120030008	0.800000000000024	0.777085923341860	0.783730281203942	1.04637479968761
1.20517629407352	0.800000000000024	0.776985172535336	0.783749062116201	1.04817011192690
1.20555138784696	0.800000000000024	0.776885012393669	0.783766793043762	1.04996297145487
1.20592648162041	0.800000000000024	0.776785455765725	0.783783482673384	1.05175320387857
1.20630157539385	0.800000000000023	0.776686515450208	0.783799139919712	1.05354063425849
1.20667666916729	0.800000000000023	0.776588204194132	0.783813773922466	1.05532508712266
1.20705176294074	0.800000000000023	0.776490534691136	0.783827394043481	1.05710638648343
1.20742685671418	0.800000000000023	0.776393519579959	0.783840009863826	1.05888435585200
1.20780195048762	0.800000000000023	0.776297171442754	0.783851631180786	1.06065881825561
1.20817704426107	0.800000000000023	0.776201502803551	0.783862268004921	1.06242959625254
1.20855213803451	0.800000000000023	0.776106526126579	0.783871930556986	1.06419651194974
1.20892723180795	0.800000000000023	0.776012253814724	0.783880629264928	1.06595938701826
1.20930232558140	0.800000000000023	0.775918698207843	0.783888374760749	1.06771804271131
1.20967741935484	0.800000000000023	0.775825871581228	0.783895177877447	1.06947229988021
1.21005251312828	0.800000000000023	0.775733786143916	0.783901049645817	1.07122197899289
1.21042760690173	0.800000000000023	0.775642454037152	0.783906001291336	1.07296690015023
1.21080270067517	0.800000000000023	0.775551887332697	0.783910044230909	1.07470688310516
1.21117779444861	0.800000000000023	0.775462098031293	0.783913190069699	1.07644174727943
1.21155288822206	0.800000000000023	0.775373098060970	0.783915450597817	1.07817131178314
1.21192798199550	0.800000000000022	0.775284899275511	0.783916837787101	1.07989539543204
1.21230307576894	0.800000000000022	0.775197513452758	0.783917363787749	1.08161381676760
1.21267816954239	0.800000000000022	0.775110952293082	0.783917040925046	1.08332639407472
1.21305326331583	0.800000000000022	0.775025227417685	0.783915881695952	1.08503294540237
1.21342835708927	0.800000000000022	0.774940350367076	0.783913898765772	1.08673328858176
1.21380345086272	0.800000000000022	0.774856332599373	0.783911104964697	1.08842724124751
1.21417854463616	0.800000000000022	0.774773185488780	0.783907513284426	1.09011462085639
1.21455363840960	0.800000000000022	0.774690920323896	0.783903136874655	1.09179524470888
1.21492873218305	0.800000000000022	0.774609548306189	0.783897989039660	1.09346892996855
1.21530382595649	0.800000000000022	0.774529080548312	0.783892083234730	1.09513549368411
1.21567891972993	0.800000000000022	0.774449528072581	0.783885433062716	1.09679475280931
1.21605401350338	0.800000000000022	0.774370901809293	0.783878052270411	1.09844652422553
1.21642910727682	0.800000000000022	0.774293212595212	0.783869954745059	1.10009062476220
1.21680420105026	0.800000000000022	0.774216471171888	0.783861154510693	1.10172687122000
1.21717929482371	0.800000000000022	0.774140688184152	0.783851665724604	1.10335508039172
1.21755438859715	0.800000000000021	0.774065874178438	0.783841502673638	1.10497506908606
1.21792948237059	0.800000000000021	0.773992039601284	0.783830679770621	1.10658665414906
1.21830457614404	0.800000000000021	0.773919194797664	0.783819211550627	1.10818965248841
1.21867966991748	0.800000000000021	0.773847350009495	0.783807112667359	1.10978388109545
1.21905476369092	0.800000000000021	0.773776515373976	0.783794397889382	1.11136915707002
1.21942985746437	0.800000000000021	0.773706700922101	0.783781082096472	1.11294529764302
1.21980495123781	0.800000000000021	0.773637916577009	0.783767180275811	1.11451212020184
1.22018004501125	0.800000000000021	0.773570172152509	0.783752707518305	1.11606944231344
1.22055513878470	0.800000000000021	0.773503477351434	0.783737679014749	1.11761708175036
1.22093023255814	0.800000000000021	0.773437841764180	0.783722110052112	1.11915485651436
1.22130532633158	0.800000000000021	0.773373274867068	0.783706016009672	1.12068258486296
1.22168042010503	0.800000000000021	0.773309786020896	0.783689412355275	1.12220008533367
1.22205551387847	0.800000000000021	0.773247384469315	0.783672314641442	1.12370717677106
1.22243060765191	0.800000000000021	0.773186079337389	0.783654738501602	1.12520367835158
1.22280570142536	0.800000000000020	0.773125879629984	0.783636699646171	1.12668940961117
1.22318079519880	0.800000000000020	0.773066794230344	0.783618213858770	1.12816419047059
1.22355588897224	0.800000000000020	0.773008831898497	0.783599296992271	1.12962784126364
1.22393098274569	0.800000000000020	0.772952001269837	0.783579964965000	1.13108018276301
1.22430607651913	0.800000000000020	0.772896310853552	0.783560233756767	1.13252103620907
1.22468117029257	0.800000000000020	0.772841769031223	0.783540119405040	1.13395022333623
1.22505626406602	0.800000000000020	0.772788384055261	0.783519638000965	1.13536756640228
1.22543135783946	0.800000000000020	0.772736164047530	0.783498805685525	1.13677288821531
1.22580645161290	0.800000000000020	0.772685116997800	0.783477638645540	1.13816601216354
1.22618154538635	0.800000000000020	0.772635250762389	0.783456153109818	1.13954676224277
1.22655663915979	0.800000000000020	0.772586573062633	0.783434365345140	1.14091496308681
1.22693173293323	0.800000000000020	0.772539091483549	0.783412291652402	1.14227043999535
1.22730682670668	0.800000000000020	0.772492813472326	0.783389948362590	1.14361301896491
1.22768192048012	0.800000000000020	0.772447746337011	0.783367351832913	1.14494252671728
1.22805701425356	0.800000000000019	0.772403897245018	0.783344518442776	1.14625879073091
1.22843210802701	0.800000000000019	0.772361273221837	0.783321464589905	1.14756163926985
1.22880720180045	0.800000000000019	0.772319881149573	0.783298206686316	1.14885090141566
1.22918229557389	0.800000000000019	0.772279727765671	0.783274761154439	1.15012640709676
1.22955738934734	0.800000000000019	0.772240819661482	0.783251144423089	1.15138798712084
1.22993248312078	0.800000000000019	0.772203163281018	0.783227372923586	1.15263547320467
1.23030757689422	0.800000000000019	0.772166764919539	0.783203463085732	1.15386869800698
1.23068267066767	0.800000000000019	0.772131630722340	0.783179431333938	1.15508749515864
1.23105776444111	0.800000000000019	0.772097766683361	0.783155294083200	1.15629169929601
1.23143285821455	0.800000000000019	0.772065178644006	0.783131067735236	1.15748114609157
1.23180795198800	0.800000000000019	0.772033872291784	0.783106768674472	1.15865567228759
1.23218304576144	0.800000000000019	0.772003853159152	0.783082413264192	1.15981511572723
1.23255813953488	0.800000000000019	0.771975126622198	0.783058017842529	1.16095931538853
1.23293323330833	0.800000000000019	0.771947697899505	0.783033598718632	1.16208811141591
1.23330832708177	0.800000000000018	0.771921572050872	0.783009172168676	1.16320134515455
1.23368342085521	0.800000000000018	0.771896753976217	0.782984754432041	1.16429885918214
1.23405851462866	0.800000000000018	0.771873248414320	0.782960361707340	1.16538049734364
1.23443360840210	0.800000000000018	0.771851059941772	0.782936010148624	1.16644610478334
1.23480870217554	0.800000000000018	0.771830192971752	0.782911715861427	1.16749552797991
1.23518379594899	0.800000000000018	0.771810651753013	0.782887494898996	1.16852861477875
1.23555888972243	0.800000000000018	0.771792440368695	0.782863363258361	1.16954521442728
1.23593398349587	0.800000000000018	0.771775562735350	0.782839336876593	1.17054517760753
1.23630907726932	0.800000000000018	0.771760022601799	0.782815431626904	1.17152835647168
1.23668417104276	0.800000000000018	0.771745823548197	0.782791663314931	1.17249460467487
1.23705926481620	0.800000000000018	0.771732968984927	0.782768047674872	1.17344377741090
1.23743435858965	0.800000000000018	0.771721462151710	0.782744600365806	1.17437573144523
1.23780945236309	0.800000000000018	0.771711306116547	0.782721336967859	1.17529032515083
1.23818454613653	0.800000000000018	0.771702503774869	0.782698272978567	1.17618741854132
1.23855963990998	0.800000000000017	0.771695057848522	0.782675423809079	1.17706687330694
1.23893473368342	0.800000000000017	0.771688970884970	0.782652804780560	1.17792855284773
1.23930982745686	0.800000000000017	0.771684245256324	0.782630431120442	1.17877232230965
1.23968492123031	0.800000000000017	0.771680883158590	0.782608317958866	1.17959804861775
1.24006001500375	0.800000000000017	0.771678886610753	0.782586480324983	1.18040560051233
1.24043510877719	0.800000000000017	0.771678257454070	0.782564933143445	1.18119484858214
1.24081020255064	0.800000000000017	0.771678997351207	0.782543691230753	1.18196566530049
1.24118529632408	0.800000000000017	0.771681107785589	0.782522769291807	1.18271792505841
1.24156039009752	0.800000000000017	0.771684590060578	0.782502181916299	1.18345150420068
1.24193548387097	0.800000000000017	0.771689445298887	0.782481943575326	1.18416628105895
1.24231057764441	0.800000000000017	0.771695674441812	0.782462068617838	1.18486213598761
1.24268567141785	0.800000000000017	0.771703278248692	0.782442571267311	1.18553895139677
1.24306076519130	0.800000000000017	0.771712257296211	0.782423465618257	1.18619661178796
1.24343585896474	0.800000000000017	0.771722611977907	0.782404765632959	1.18683500378691
1.24381095273818	0.800000000000016	0.771734342503533	0.782386485138050	1.18745401617908
1.24418604651163	0.800000000000016	0.771747448898629	0.782368637821309	1.18805353994212
1.24456114028507	0.800000000000016	0.771761931003939	0.782351237228313	1.18863346828117
1.24493623405851	0.800000000000016	0.771777788475047	0.782334296759304	1.18919369666099
1.24531132783196	0.800000000000016	0.771795020781855	0.782317829665914	1.18973412284092
1.24568642160540	0.800000000000016	0.771813627208283	0.782301849048103	1.19025464690670
1.24606151537884	0.800000000000016	0.771833606851808	0.782286367850963	1.19075517130501
1.24643660915229	0.800000000000016	0.771854958623232	0.782271398861736	1.19123560087483
1.24681170292573	0.800000000000016	0.771877681246285	0.782256954706691	1.19169584288161
1.24718679669917	0.800000000000016	0.771901773257457	0.782243047848235	1.19213580704808
1.24756189047262	0.800000000000016	0.771927233005674	0.782229690581865	1.19255540558795
1.24793698424606	0.800000000000016	0.771954058652195	0.782216895033365	1.19295455323619
1.24831207801951	0.800000000000016	0.771982248170352	0.782204673155849	1.19333316728216
1.24868717179295	0.800000000000016	0.772011799345528	0.782193036727046	1.19369116759924
1.24906226556639	0.800000000000015	0.772042709774957	0.782181997346433	1.19402847667735
1.24943735933984	0.800000000000015	0.772074976867777	0.782171566432613	1.19434501965200
1.24981245311328	0.800000000000015	0.772108597844907	0.782161755220542	1.19464072433602
1.25018754688672	0.800000000000015	0.772143569739163	0.782152574759003	1.19491552124788
1.25056264066017	0.800000000000015	0.772179889395216	0.782144035907933	1.19516934364273
1.25093773443361	0.800000000000015	0.772217553469783	0.782136149335994	1.19540212753992
1.25131282820705	0.800000000000015	0.772256558431654	0.782128925518003	1.19561381175317
1.25168792198050	0.800000000000015	0.772296900561965	0.782122374732605	1.19580433791729
1.25206301575394	0.800000000000015	0.772338575954297	0.782116507059808	1.19597365051742
1.25243810952738	0.800000000000015	0.772381580515028	0.782111332378764	1.19612169691488
1.25281320330083	0.800000000000015	0.772425909963512	0.782106860365407	1.19624842737545
1.25318829707427	0.800000000000015	0.772471559832505	0.782103100490348	1.19635379509420
1.25356339084771	0.800000000000015	0.772518525468424	0.782100062016623	1.19643775622282
1.25393848462116	0.800000000000015	0.772566802031857	0.782097753997703	1.19650026989335
1.25431357839460	0.800000000000014	0.772616384497897	0.782096185275350	1.19654129824448
1.25468867216804	0.800000000000014	0.772667267656736	0.782095364477745	1.19656080644414
1.25506376594149	0.800000000000014	0.772719446114077	0.782095300017467	1.19655876271468
1.25543885971493	0.800000000000014	0.772772914291812	0.782096000089732	1.19653513835425
1.25581395348837	0.800000000000014	0.772827666428517	0.782097472670496	1.19648990776082
1.25618904726182	0.800000000000014	0.772883696580211	0.782099725514813	1.19642304845235
1.25656414103526	0.800000000000014	0.772940998620933	0.782102766155061	1.19633454108946
1.25693923480870	0.800000000000014	0.772999566243587	0.782106601899431	1.19622436949434
1.25731432858215	0.800000000000014	0.773059392960601	0.782111239830265	1.19609252067215
1.25768942235559	0.800000000000014	0.773120472104858	0.782116686802683	1.19593898482849
1.25806451612903	0.800000000000014	0.773182796830439	0.782122949443046	1.19576375538944
1.25843960990248	0.800000000000014	0.773246360113634	0.782130034147706	1.19556682901763
1.25881470367592	0.800000000000014	0.773311154753776	0.782137947081610	1.19534820563083
1.25918979744936	0.800000000000014	0.773377173374337	0.782146694177172	1.19510788841652
1.25956489122281	0.800000000000013	0.773444408423844	0.782156281133012	1.19484588384898
1.25993998499625	0.800000000000013	0.773512852177060	0.782166713412967	1.19456220170235
1.26031507876969	0.800000000000013	0.773582496735991	0.782177996244954	1.19425685506612
1.26069017254314	0.800000000000013	0.773653334031150	0.782190134620124	1.19392986035663
1.26106526631658	0.800000000000013	0.773725355822644	0.782203133291862	1.19358123733096
1.26144036009002	0.800000000000013	0.773798553701533	0.782216996775072	1.19321100909672
1.26181545386347	0.800000000000013	0.773872919090999	0.782231729345319	1.19281920212432
1.26219054763691	0.800000000000013	0.773948443247791	0.782247335038254	1.19240584625508
1.26256564141035	0.800000000000013	0.774025117263479	0.782263817648893	1.19197097471173
1.26294073518380	0.800000000000013	0.774102932065983	0.782281180731182	1.19151462410481
1.26331582895724	0.800000000000013	0.774181878420918	0.782299427597417	1.19103683444138
1.26369092273068	0.800000000000013	0.774261946933204	0.782318561317954	1.19053764912964
1.26406601650413	0.800000000000013	0.774343128048494	0.782338584720766	1.19001711498584
1.26444111027757	0.800000000000013	0.774425412054877	0.782359500391300	1.18947528223704
1.26481620405101	0.800000000000013	0.774508789084382	0.782381310672172	1.18891220452616
1.26519129782446	0.800000000000012	0.774593249114769	0.782404017663170	1.18832793891287
1.26556639159790	0.800000000000012	0.774678781971118	0.782427623221096	1.18772254587677
1.26594148537134	0.800000000000012	0.774765377327699	0.782452128959905	1.18709608931630
1.26631657914479	0.800000000000012	0.774853024709651	0.782477536250700	1.18644863655002
1.26669167291823	0.800000000000012	0.774941713494927	0.782503846222009	1.18578025831360
1.26706676669167	0.800000000000012	0.775031432916059	0.782531059759926	1.18509102875907
1.26744186046512	0.800000000000012	0.775122172062188	0.782559177508536	1.18438102544984
1.26781695423856	0.800000000000012	0.775213919880900	0.782588199870195	1.18365032935799
1.26819204801200	0.800000000000012	0.775306665180345	0.782618127006105	1.18289902485722
1.26856714178545	0.800000000000012	0.775400396631151	0.782648958836737	1.18212719971815
1.26894223555889	0.800000000000012	0.775495102768617	0.782680695042547	1.18133494509919
1.26931732933233	0.800000000000012	0.775590771994711	0.782713335064545	1.18052235553983
1.26969242310578	0.800000000000012	0.775687392580339	0.782746878105159	1.17968952894944
1.27006751687922	0.800000000000012	0.775784952667415	0.782781323128943	1.17883656659846
1.27044261065266	0.800000000000011	0.775883440271212	0.782816668863585	1.17796357310514
1.27081770442611	0.800000000000011	0.775982843282504	0.782852913800758	1.17707065642463
1.27119279819955	0.800000000000011	0.776083149469986	0.782890056197272	1.17615792783364
1.27156789197299	0.800000000000011	0.776184346482498	0.782928094076064	1.17522550191742
1.27194298574644	0.800000000000011	0.776286421851513	0.782967025227494	1.17427349655230
1.27231807951988	0.800000000000011	0.776389362993424	0.783006847210473	1.17330203289060
1.27269317329332	0.800000000000011	0.776493157212115	0.783047557353901	1.17231123534101
1.27306826706677	0.800000000000011	0.776597791701309	0.783089152757932	1.17130123155141
1.27344336084021	0.800000000000011	0.776703253547202	0.783131630295550	1.17027215238716
1.27381845461365	0.800000000000011	0.776809529730888	0.783174986613976	1.16922413191176
1.27419354838710	0.800000000000011	0.776916607131051	0.783219218136375	1.16815730736303
1.27456864216054	0.800000000000011	0.777024472526449	0.783264321063397	1.16707181913171
1.27494373593398	0.800000000000011	0.777133112598680	0.783310291375024	1.16596781073552
1.27531882970743	0.800000000000011	0.777242513934719	0.783357124832242	1.16484542879561
1.27569392348087	0.800000000000011	0.777352663029743	0.783404816979017	1.16370482300857
1.27606901725431	0.800000000000010	0.777463546289730	0.783453363144103	1.16254614612079
1.27644411102776	0.800000000000010	0.777575150034336	0.783502758443141	1.16136955389838
1.27681920480120	0.800000000000010	0.777687460499554	0.783552997780597	1.16017520509948
1.27719429857464	0.800000000000010	0.777800463840641	0.783604075851993	1.15896326144208
1.27756939234809	0.800000000000010	0.777914146134829	0.783655987145964	1.15773388757433
1.27794448612153	0.800000000000010	0.778028493384304	0.783708725946613	1.15648725104031
1.27831957989497	0.800000000000010	0.778143491518964	0.783762286335692	1.15522352224830
1.27869467366842	0.800000000000010	0.778259126399449	0.783816662195077	1.15394287443457
1.27906976744186	0.800000000000010	0.778375383819936	0.783871847209066	1.15264548362965
1.27944486121530	0.800000000000010	0.778492249511220	0.783927834866973	1.15133152862013
1.27981995498875	0.800000000000010	0.778609709143552	0.783984618465540	1.15000119091301
1.28019504876219	0.800000000000010	0.778727748329750	0.784042191111644	1.14865465469557
1.28057014253563	0.800000000000010	0.778846352628085	0.784100545724820	1.14729210679776
1.28094523630908	0.800000000000010	0.778965507545428	0.784159675040079	1.14591373665019
1.28132033008252	0.800000000000009	0.779085198540161	0.784219571610535	1.14451973624472
1.28169542385596	0.800000000000009	0.779205411025367	0.784280227810332	1.14311030009051
1.28207051762941	0.800000000000009	0.779326130371770	0.784341635837371	1.14168562517283
1.28244561140285	0.800000000000009	0.779447341910946	0.784403787716340	1.14024591090735
1.28282070517629	0.800000000000009	0.779569030938299	0.784466675301541	1.13879135909711
1.28319579894974	0.800000000000009	0.779691182716293	0.784530290280010	1.13732217388513
1.28357089272318	0.800000000000009	0.779813782477447	0.784594624174447	1.13583856170966
1.28394598649662	0.800000000000009	0.779936815427597	0.784659668346422	1.13434073125509
1.28432108027007	0.800000000000009	0.780060266748899	0.784725413999395	1.13282889340556
1.28469617404351	0.800000000000009	0.780184121603115	0.784791852182012	1.13130326119427
1.28507126781695	0.800000000000009	0.780308365134629	0.784858973791205	1.12976404975548
1.28544636159040	0.800000000000009	0.780432982473743	0.784926769575573	1.12821147627230
1.28582145536384	0.800000000000009	0.780557958739705	0.784995230138565	1.12664575992716
1.28619654913728	0.800000000000009	0.780683279044011	0.785064345941931	1.12506712184811
1.28657164291073	0.800000000000009	0.780808928493446	0.785134107308980	1.12347578505789
1.28694673668417	0.800000000000009	0.780934892193380	0.785204504428110	1.12187197441877
1.28732183045761	0.800000000000008	0.781061155250816	0.785275527356125	1.12025591658032
1.28769692423106	0.800000000000008	0.781187702777688	0.785347166021839	1.11862783992289
1.28807201800450	0.800000000000008	0.781314519893899	0.785419410229455	1.11698797450408
1.28844711177794	0.800000000000008	0.781441591730620	0.785492249662224	1.11533655200099
1.28882220555139	0.800000000000008	0.781568903433320	0.785565673885888	1.11367380565555
1.28919729932483	0.800000000000008	0.781696440165053	0.785639672352394	1.11199997021550
1.28957239309827	0.800000000000008	0.781824187109477	0.785714234403385	1.11031528187869
1.28994748687172	0.800000000000008	0.781952129474134	0.785789349273966	1.10861997823298
1.29032258064516	0.800000000000008	0.782080252493443	0.785865006096243	1.10691429819948
1.29069767441860	0.800000000000008	0.782208541431966	0.785941193903128	1.10519848197150
1.29107276819205	0.800000000000008	0.782336981587382	0.786017901631921	1.10347277095683
1.29144786196549	0.800000000000008	0.782465558293729	0.786095118128154	1.10173740771587
1.29182295573893	0.800000000000008	0.782594256924355	0.786172832149208	1.09999263590299
1.29219804951238	0.800000000000008	0.782723062895131	0.786251032368182	1.09823870020388
1.29257314328582	0.800000000000008	0.782851961667373	0.786329707377545	1.09647584627625
1.29294823705926	0.800000000000008	0.782980938751020	0.786408845693032	1.09470432068641
1.29332333083271	0.800000000000007	0.783109979707532	0.786488435757311	1.09292437084933
1.29369842460615	0.800000000000007	0.783239070153026	0.786568465943904	1.09113624496465
1.29407351837959	0.800000000000007	0.783368195761132	0.786648924560872	1.08934019195621
1.29444861215304	0.800000000000007	0.783497342266098	0.786729799854743	1.08753646140754
1.29482370592648	0.800000000000007	0.783626495465597	0.786811080014213	1.08572530350095
1.29519879969993	0.800000000000007	0.783755641223792	0.786892753174080	1.08390696895266
1.29557389347337	0.800000000000007	0.783884765474092	0.786974807418945	1.08208170895154
1.29594898724681	0.800000000000007	0.784013854222172	0.787057230787156	1.08024977509393
1.29632408102026	0.800000000000007	0.784142893548678	0.787140011274499	1.07841141932218
1.29669917479370	0.800000000000007	0.784271869612195	0.787223136838138	1.07656689385929
1.29707426856714	0.800000000000007	0.784400768651895	0.787306595400304	1.07471645114729
1.29744936234059	0.800000000000007	0.784529576990446	0.787390374852220	1.07286034378183
1.29782445611403	0.800000000000007	0.784658281036611	0.787474463057774	1.07099882445056
1.29819954988747	0.800000000000007	0.784786867288086	0.787558847857430	1.06913214586771
1.29857464366092	0.800000000000007	0.784915322334041	0.787643517071881	1.06726056071259
1.29894973743436	0.800000000000007	0.785043632857896	0.787728458505936	1.06538432156426
1.29932483120780	0.800000000000006	0.785171785639789	0.787813659952149	1.06350368084027
1.29969992498125	0.800000000000006	0.785299767559290	0.787899109194673	1.06161889073158
1.30007501875469	0.800000000000006	0.785427565597796	0.787984794012864	1.05973020314154
1.30045011252813	0.800000000000006	0.785555166841173	0.788070702185094	1.05783786962120
1.30082520630158	0.800000000000006	0.785682558482079	0.788156821492318	1.05594214130871
1.30120030007502	0.800000000000006	0.785809727822530	0.788243139721855	1.05404326886503
1.30157539384846	0.800000000000006	0.785936662276144	0.788329644670900	1.05214150241388
1.30195048762191	0.800000000000006	0.786063349370633	0.788416324150266	1.05023709147800
1.30232558139535	0.800000000000006	0.786189776749963	0.788503165987848	1.04833028491969
1.30270067516879	0.800000000000006	0.786315932176763	0.788590158032309	1.04642133087779
1.30307576894224	0.800000000000006	0.786441803534406	0.788677288156494	1.04451047670885
1.30345086271568	0.800000000000006	0.786567378829330	0.788764544261058	1.04259796892492
1.30382595648912	0.800000000000006	0.786692646193032	0.788851914277819	1.04068405313556
1.30420105026257	0.800000000000006	0.786817593884306	0.788939386173325	1.03876897398642
1.30457614403601	0.800000000000006	0.786942210291139	0.789026947952145	1.03685297510223
1.30495123780945	0.800000000000006	0.787066483932868	0.789114587660364	1.03493629902632
1.30532633158290	0.800000000000006	0.787190403461978	0.789202293388809	1.03301918716460
1.30570142535634	0.800000000000006	0.787313957666167	0.789290053276470	1.03110187972615
1.30607651912978	0.800000000000005	0.787437135470052	0.789377855513650	1.02918461566833
1.30645161290323	0.800000000000005	0.787559925937135	0.789465688345314	1.02726763263848
1.30682670667667	0.800000000000005	0.787682318271416	0.789553540074155	1.02535116692023
1.30720180045011	0.800000000000005	0.787804301819258	0.789641399063864	1.02343545337648
1.30757689422356	0.800000000000005	0.787925866070903	0.789729253742115	1.02152072539696
1.30795198799700	0.800000000000005	0.788047000662236	0.789817092603742	1.01960721484255
1.30832708177044	0.800000000000005	0.788167695376203	0.789904904213645	1.01769515199421
1.30870217554389	0.800000000000005	0.788287940144471	0.789992677209874	1.01578476549872
1.30907726931733	0.800000000000005	0.788407725048741	0.790080400306441	1.01387628231906
1.30945236309077	0.800000000000005	0.788527040322313	0.790168062296311	1.01196992768163
1.30982745686422	0.800000000000005	0.788645876351287	0.790255652054121	1.01006592502821
1.31020255063766	0.800000000000005	0.788764223676026	0.790343158539073	1.00816449596470
1.31057764441110	0.800000000000005	0.788882072992253	0.790430570797551	1.00626586021474
1.31095273818455	0.800000000000005	0.788999415152407	0.790517877965918	1.00437023557006
1.31132783195799	0.800000000000005	0.789116241166632	0.790605069273024	1.00247783784582
1.31170292573143	0.800000000000005	0.789232542204030	0.790692134042903	1.00058888083264
1.31207801950488	0.800000000000005	0.789348309593539	0.790779061697178	0.998703576253708
1.31245311327832	0.800000000000005	0.789463534825080	0.790865841757644	0.996822133718633
1.31282820705176	0.800000000000005	0.789578209550326	0.790952463848569	0.994944760682315
1.31320330082521	0.800000000000005	0.789692325583741	0.791038917699166	0.993071662400671
1.31357839459865	0.800000000000004	0.789805874903241	0.791125193145782	0.991203041891393
1.31395348837209	0.800000000000004	0.789918849651121	0.791211280134261	0.989339099891563
1.31432858214554	0.800000000000004	0.790031242134614	0.791297168722014	0.987480034820365
1.31470367591898	0.800000000000004	0.790143044826701	0.791382849080268	0.985626042738643
1.31507876969242	0.800000000000004	0.790254250366566	0.791468311496027	0.983777317313608
1.31545386346587	0.800000000000004	0.790364851560296	0.791553546374195	0.981934049780410
1.31582895723931	0.800000000000004	0.790474841381222	0.791638544239424	0.980096428908877
1.31620405101275	0.800000000000004	0.790584212970522	0.791723295738120	0.978264640967135
1.31657914478620	0.800000000000004	0.790692959637442	0.791807791640168	0.976438869690435
1.31695423855964	0.800000000000004	0.790801074859794	0.791892022840816	0.974619296246864
1.31732933233308	0.800000000000004	0.790908552284069	0.791975980362289	0.972806099208292
1.31770442610653	0.800000000000004	0.791015385725829	0.792059655355541	0.970999454518201
1.31807951987997	0.800000000000004	0.791121569169712	0.792143039101749	0.969199535464800
1.31845461365341	0.800000000000004	0.791227096769714	0.792226123013951	0.967406512650999
1.31882970742686	0.800000000000004	0.791331962849090	0.792308898638406	0.965620553969715
1.31920480120030	0.800000000000004	0.791436161900530	0.792391357656116	0.963841824576024
1.31957989497374	0.800000000000004	0.791539688585952	0.792473491884061	0.962070486864675
1.31995498874719	0.800000000000004	0.791642537736576	0.792555293276593	0.960306700444448
1.32033008252063	0.800000000000004	0.791744704352615	0.792636753926556	0.958550622117891
1.32070517629407	0.800000000000004	0.791846183603238	0.792717866066549	0.956802405857901
1.32108027006752	0.800000000000004	0.791946970826162	0.792798622069923	0.955062202789696
1.32145536384096	0.800000000000004	0.792047061527518	0.792879014451923	0.953330161169635
1.32183045761440	0.800000000000003	0.792146451381334	0.792959035870559	0.951606426369433
1.32220555138785	0.800000000000003	0.792245136229305	0.793038679127628	0.949891140857222
1.32258064516129	0.800000000000003	0.792343112080177	0.793117937169454	0.948184444184023
1.32295573893473	0.800000000000003	0.792440375109416	0.793196803087794	0.946486472967042
1.32333083270818	0.800000000000003	0.792536921658498	0.793275270120454	0.944797360878395
1.32370592648162	0.800000000000003	0.792632748234479	0.793353331652069	0.943117238630647
1.32408102025506	0.800000000000003	0.792727851509190	0.793430981214604	0.941446233967786
1.32445611402851	0.800000000000003	0.792822228318718	0.793508212488004	0.939784471652984
1.32483120780195	0.800000000000003	0.792915875662498	0.793585019300579	0.938132073461814
1.32520630157539	0.800000000000003	0.793008790702712	0.793661395629536	0.936489158172235
1.32558139534884	0.800000000000003	0.793100970763289	0.793737335601243	0.934855841560025
1.32595648912228	0.800000000000003	0.793192413329207	0.793812833491637	0.933232236390972
1.32633158289572	0.800000000000003	0.793283116045416	0.793887883726378	0.931618452418510
1.32670667666917	0.800000000000003	0.793373076716048	0.793962480881135	0.930014596378092
1.32708177044261	0.800000000000003	0.793462293303252	0.794036619681627	0.928420771987013
1.32745686421605	0.800000000000003	0.793550763926328	0.794110295003791	0.926837079940930
1.32783195798950	0.800000000000003	0.793638486860472	0.794183501873710	0.925263617915843
1.32820705176294	0.800000000000003	0.793725460535836	0.794256235467668	0.923700480566746
1.32858214553638	0.800000000000003	0.793811683536189	0.794328491111966	0.922147759531722
1.32895723930983	0.800000000000003	0.793897154597900	0.794400264282868	0.920605543432698
1.32933233308327	0.800000000000003	0.793981872608526	0.794471550606304	0.919073917881615
1.32970742685671	0.800000000000003	0.794065836605715	0.794542345857708	0.917552965483245
1.33008252063016	0.800000000000003	0.794149045775727	0.794612645961618	0.916042765843412
1.33045761440360	0.800000000000003	0.794231499452261	0.794682446991403	0.914543395573816
1.33083270817704	0.800000000000003	0.794313197114907	0.794751745168762	0.913054928302261
1.33120780195049	0.800000000000003	0.794394138387910	0.794820536863347	0.911577434679445
1.33158289572393	0.800000000000002	0.794474323038547	0.794888818592161	0.910110982391155
1.33195798949737	0.800000000000002	0.794553750975833	0.794956587019079	0.908655636166972
1.33233308327082	0.800000000000002	0.794632422248834	0.795023838954152	0.907211457794367
1.33270817704426	0.800000000000002	0.794710337045308	0.795090571353025	0.905778506129285
1.33308327081770	0.800000000000002	0.794787495689964	0.795156781316151	0.904356837112089
1.33345836459115	0.800000000000002	0.794863898643043	0.795222466088113	0.902946503779961
1.33383345836459	0.800000000000002	0.794939546498519	0.795287623056744	0.901547556284645
1.33420855213803	0.800000000000002	0.795014439982628	0.795352249752364	0.900160041906599
1.33458364591148	0.800000000000002	0.795088579952018	0.795416343846808	0.898784005074480
1.33495873968492	0.800000000000002	0.795161967392227	0.795479903152574	0.897419487380992
1.33533383345836	0.800000000000002	0.795234603415781	0.795542925621772	0.896066527604047
1.33570892723181	0.800000000000002	0.795306489260630	0.795605409345184	0.894725161724247
1.33608402100525	0.800000000000002	0.795377626288198	0.795667352551131	0.893395422947651
1.33645911477869	0.800000000000002	0.795448015981777	0.795728753604458	0.892077341724834
1.33683420855214	0.800000000000002	0.795517659944537	0.795789611005321	0.890770945775194
1.33720930232558	0.800000000000002	0.795586559897878	0.795849923388094	0.889476260107508
1.33758439609902	0.800000000000002	0.795654717679403	0.795909689520085	0.888193307045723
1.33795948987247	0.800000000000002	0.795722135241237	0.795968908300372	0.886922106250939
1.33833458364591	0.800000000000002	0.795788814647964	0.796027578758446	0.885662674748606
1.33870967741935	0.800000000000002	0.795854758074914	0.796085700052980	0.884415026951863
1.33908477119280	0.800000000000002	0.795919967806070	0.796143271470407	0.883179174690077
1.33945986496624	0.800000000000002	0.795984446232330	0.796200292423623	0.881955127233464
1.33983495873969	0.800000000000002	0.796048195849382	0.796256762450508	0.880742891322887
1.34021005251313	0.800000000000002	0.796111219255943	0.796312681212562	0.879542471195693
1.34058514628657	0.800000000000002	0.796173519151616	0.796368048493372	0.878353868616698
1.34096024006002	0.800000000000002	0.796235098335105	0.796422864197192	0.877177082905154
1.34133533383346	0.800000000000002	0.796295959702048	0.796477128347356	0.876012110966854
1.34171042760690	0.800000000000002	0.796356106243224	0.796530841084804	0.874858947322157
1.34208552138035	0.800000000000002	0.796415541042366	0.796584002666449	0.873717584139121
1.34246061515379	0.800000000000002	0.796474267274350	0.796636613463649	0.872588011262520
1.34283570892723	0.800000000000002	0.796532288203005	0.796688673960535	0.871470216247934
1.34321080270068	0.800000000000002	0.796589607179286	0.796740184752437	0.870364184391667
1.34358589647412	0.800000000000002	0.796646227639075	0.796791146544168	0.869269898765726
1.34396099024756	0.800000000000002	0.796702153101353	0.796841560148413	0.868187340248558
1.34433608402101	0.800000000000002	0.796757387165989	0.796891426483974	0.867116487560835
1.34471117779445	0.800000000000001	0.796811933511914	0.796940746574121	0.866057317296952
1.34508627156789	0.800000000000001	0.796865795894906	0.796989521544810	0.865009803961527
1.34546136534134	0.800000000000001	0.796918978145767	0.797037752622997	0.863973920001571
1.34583645911478	0.800000000000001	0.796971484168105	0.797085441134828	0.862949635843646
1.34621155288822	0.800000000000001	0.797023317936517	0.797132588503924	0.861936919926625
1.34658664666167	0.800000000000001	0.797074483494377	0.797179196249548	0.860935738739422
1.34696174043511	0.800000000000001	0.797124984952026	0.797225265984864	0.859946056854275
1.34733683420855	0.800000000000001	0.797174826484565	0.797270799415084	0.858967836964968
1.34771192798200	0.800000000000001	0.797224012330056	0.797315798335705	0.858001039920557
1.34808702175544	0.800000000000001	0.797272546787330	0.797360264630642	0.857045624764014
1.34846211552888	0.800000000000001	0.797320434214193	0.797404200270443	0.856101548766325
1.34883720930233	0.800000000000001	0.797367679025256	0.797447607310412	0.855168767465472
1.34921230307577	0.800000000000001	0.797414285690154	0.797490487888817	0.854247234700828
1.34958739684921	0.800000000000001	0.797460258731388	0.797532844224990	0.853336902652412
1.34996249062266	0.800000000000001	0.797505602722571	0.797574678617533	0.852437721875506
1.35033758439610	0.800000000000001	0.797550322286284	0.797615993442419	0.851549641340109
1.35071267816954	0.800000000000001	0.797594422092346	0.797656791151179	0.850672608465700
1.35108777194299	0.800000000000001	0.797637906855689	0.797697074269008	0.849806569160824
1.35146286571643	0.800000000000001	0.797680781334656	0.797736845392949	0.848951467857939
1.35183795948987	0.800000000000001	0.797723050328899	0.797776107190001	0.848107247553051
1.35221305326332	0.800000000000001	0.797764718677703	0.797814862395302	0.847273849840579
1.35258814703676	0.800000000000001	0.797805791257912	0.797853113810242	0.846451214952985
1.35296324081020	0.800000000000001	0.797846272982280	0.797890864300651	0.845639281795572
1.35333833458365	0.800000000000001	0.797886168797429	0.797928116794921	0.844837987986049
1.35371342835709	0.800000000000001	0.797925483682231	0.797964874282197	0.844047269889209
1.35408852213053	0.800000000000001	0.797964222645797	0.798001139810516	0.843267062656350
1.35446361590398	0.800000000000001	0.798002390725889	0.798036916485006	0.842497300259772
1.35483870967742	0.800000000000001	0.798039992986949	0.798072207466036	0.841737915531999
1.35521380345086	0.800000000000001	0.798077034518543	0.798107015967432	0.840988840200033
1.35558889722431	0.800000000000001	0.798113520433422	0.798141345254647	0.840250004924312
1.35596399099775	0.800000000000001	0.798149455866011	0.798175198642986	0.839521339332664
1.35633908477119	0.800000000000001	0.798184845970504	0.798208579495799	0.838802772058948
1.35671417854464	0.800000000000001	0.798219695919387	0.798241491222729	0.838094230776649
1.35708927231808	0.800000000000001	0.798254010901579	0.798273937277923	0.837395642237141
1.35746436609152	0.800000000000001	0.798287796120994	0.798305921158300	0.836706932302877
1.35783945986497	0.800000000000001	0.798321056794720	0.798337446401791	0.836028025985221
1.35821455363841	0.800000000000001	0.798353798151625	0.798368516585633	0.835358847477175
1.35858964741185	0.800000000000001	0.798386025430580	0.798399135324631	0.834699320190735
1.35896474118530	0.800000000000001	0.798417743879105	0.798429306269478	0.834049366789103
1.35933983495874	0.800000000000001	0.798448958751635	0.798459033105055	0.833408909223520
1.35971492873218	0.800000000000001	0.798479675308217	0.798488319548771	0.832777868764921
1.36009002250563	0.800000000000001	0.798509898812815	0.798517169348899	0.832156166040190
1.36046511627907	0.800000000000001	0.798539634532052	0.798545586282944	0.831543721063217
1.36084021005251	0.800000000000001	0.798568887733563	0.798573574156017	0.830940453270542
1.36121530382596	0.800000000000001	0.798597663684787	0.798601136799233	0.830346281551762
1.36159039759940	0.800000000000001	0.798625967651361	0.798628278068120	0.829761124284525
1.36196549137284	0.800000000000001	0.798653804895965	0.798655001841054	0.829184899364251
1.36234058514629	0.800000000000001	0.798681180676756	0.798681312017702	0.828617524238438
1.36271567891973	0.800000000000001	0.798708100246269	0.798707212517496	0.828058915935661
1.36309077269317	0.800000000000001	0.798734568849899	0.798732707278117	0.827508991099153
1.36346586646662	0.800000000000001	0.798760591724842	0.798757800254001	0.826967666015049
1.36384096024006	0.800000000000001	0.798786174098636	0.798782495414866	0.826434856645215
1.36421605401350	0.800000000000001	0.798811321188152	0.798806796744258	0.825910478654700
1.36459114778695	0.800000000000001	0.798836038198173	0.798830708238122	0.825394447443782
1.36496624156039	0.800000000000001	0.798860330320445	0.798854233903384	0.824886678174608
1.36534133533383	0.800000000000001	0.798884202732305	0.798877377756564	0.824387085802424
1.36571642910728	0.800000000000001	0.798907660595778	0.798900143822406	0.823895585101379
1.36609152288072	0.800000000000001	0.798930709056256	0.798922536132532	0.823412090694913
1.36646661665416	0.800000000000001	0.798953353241649	0.798944558724110	0.822936517080702
1.36684171042761	0.800000000000001	0.798975598261111	0.798966215638559	0.822468778660190
1.36721680420105	0.800000000000001	0.798997449204240	0.798987510920259	0.822008789762646
1.36759189797449	0.800000000000001	0.799018911139859	0.799008448615300	0.821556464673818
1.36796699174794	0.800000000000001	0.799039989115261	0.799029032770237	0.821111717659098
1.36834208552138	0.800000000000001	0.799060688155046	0.799049267430886	0.820674462991271
1.36871717929482	0.800000000000001	0.799081013260410	0.799069156641123	0.820244614972770
1.36909227306827	0.800000000000001	0.799100969408035	0.799088704441730	0.819822087962516
1.36946736684171	0.800000000000001	0.799120561549431	0.799107914869232	0.819406796397243
1.36984246061515	0.800000000000000	0.799139794609869	0.799126791954799	0.818998654817421
1.37021755438860	0.800000000000000	0.799158673487778	0.799145339723123	0.818597577887638
1.37059264816204	0.800000000000000	0.799177203053727	0.799163562191371	0.818203480421596
1.37096774193548	0.800000000000000	0.799195388149869	0.799181463368104	0.817816277401549
1.37134283570893	0.800000000000000	0.799213233588970	0.799199047252285	0.817435884002357
1.37171792948237	0.800000000000000	0.799230744153909	0.799216317832235	0.817062215609973
1.37209302325581	0.800000000000000	0.799247924596750	0.799233279084695	0.816695187844561
1.37246811702926	0.800000000000000	0.799264779638292	0.799249934973828	0.816334716578023
1.37284321080270	0.800000000000000	0.799281313967185	0.799266289450327	0.815980717956172
1.37321830457614	0.800000000000000	0.799297532239534	0.799282346450465	0.815633108415305
1.37359339834959	0.800000000000000	0.799313439078057	0.799298109895249	0.815291804703430
1.37396849212303	0.800000000000000	0.799329039071739	0.799313583689516	0.814956723895889
1.37434358589647	0.800000000000000	0.799344336775036	0.799328771721137	0.814627783415633
1.37471867966992	0.800000000000000	0.799359336707571	0.799343677860156	0.814304901047895
1.37509377344336	0.800000000000000	0.799374043353388	0.799358305958045	0.813987994959535
1.37546886721680	0.800000000000000	0.799388461160695	0.799372659846884	0.813676983712753
1.37584396099025	0.800000000000000	0.799402594541157	0.799386743338667	0.813371786283504
1.37621905476369	0.800000000000000	0.799416447869685	0.799400560224524	0.813072322074273
1.37659414853713	0.800000000000000	0.799430025483776	0.799414114274073	0.812778510931562
1.37696924231058	0.800000000000000	0.799443331683342	0.799427409234690	0.812490273157732
1.37734433608402	0.800000000000000	0.799456370730094	0.799440448830908	0.812207529527572
1.37771942985746	0.800000000000000	0.799469146847415	0.799453236763723	0.811930201299218
1.37809452363091	0.800000000000000	0.799481664219781	0.799465776710045	0.811658210229819
1.37846961740435	0.800000000000000	0.799493926992680	0.799478072322046	0.811391478585540
1.37884471117779	0.800000000000000	0.799505939272074	0.799490127226656	0.811129929156337
1.37921980495124	0.800000000000000	0.799517705124352	0.799501945024952	0.810873485265062
1.37959489872468	0.800000000000000	0.799529228575837	0.799513529291700	0.810622070781356
1.37996999249812	0.800000000000000	0.799540513612779	0.799524883574782	0.810375610129870
1.38034508627157	0.800000000000000	0.799551564180896	0.799536011394783	0.810134028303298
1.38072018004501	0.800000000000000	0.799562384185409	0.799546916244461	0.809897250869723
1.38109527381845	0.800000000000000	0.799572977490616	0.799557601588378	0.809665203984805
1.38147036759190	0.800000000000000	0.799583347919966	0.799568070862399	0.809437814398277
1.38184546136534	0.800000000000000	0.799593499255672	0.799578327473377	0.809215009465299
1.38222055513878	0.800000000000000	0.799603435238815	0.799588374798683	0.808996717152126
1.38259564891223	0.800000000000000	0.799613159568992	0.799598216185936	0.808782866046645
1.38297074268567	0.800000000000000	0.799622675904460	0.799607854952568	0.808573385363230
1.38334583645911	0.800000000000000	0.799631987861814	0.799617294385592	0.808368204952491
1.38372093023256	0.800000000000000	0.799641099016160	0.799626537741210	0.808167255305329
1.38409602400600	0.800000000000000	0.799650012900833	0.799635588244615	0.807970467561917
1.38447111777944	0.800000000000000	0.799658733007596	0.799644449089630	0.807777773514985
1.38484621155289	0.800000000000000	0.799667262786389	0.799653123438557	0.807589105618045
1.38522130532633	0.800000000000000	0.799675605645563	0.799661614421846	0.807404396987927
1.38559639909978	0.800000000000000	0.799683764951654	0.799669925137978	0.807223581412278
1.38597149287322	0.800000000000000	0.799691744029647	0.799678058653168	0.807046593351369
1.38634658664666	0.800000000000000	0.799699546162780	0.799686018001288	0.806873367944886
1.38672168042011	0.800000000000000	0.799707174592836	0.799693806183597	0.806703841013034
1.38709677419355	0.800000000000000	0.799714632519969	0.799701426168699	0.806537949062648
1.38747186796699	0.800000000000000	0.799721923103031	0.799708880892304	0.806375629287610
1.38784696174044	0.800000000000000	0.799729049459415	0.799716173257220	0.806216819574307
1.38822205551388	0.800000000000000	0.799736014665412	0.799723306133143	0.806061458501386
1.38859714928732	0.800000000000000	0.799742821756080	0.799730282356680	0.805909485344584
1.38897224306077	0.800000000000000	0.799749473725622	0.799737104731166	0.805760840075843
1.38934733683421	0.800000000000000	0.799755973527276	0.799743776026722	0.805615463367533
1.38972243060765	0.800000000000000	0.799762324073718	0.799750298980094	0.805473296590965
1.39009752438110	0.800000000000000	0.799768528236977	0.799756676294745	0.805334281820017
1.39047261815454	0.800000000000000	0.799774588848857	0.799762910640714	0.805198361829072
1.39084771192798	0.800000000000000	0.799780508700869	0.799769004654742	0.805065480096087
1.39122280570143	0.800000000000000	0.799786290544675	0.799774960940152	0.804935580799960
1.39159789947487	0.800000000000000	0.799791937092044	0.799780782067002	0.804808608823078
1.39197299324831	0.800000000000000	0.799797451015310	0.799786470571989	0.804684509748145
1.39234808702176	0.800000000000000	0.799802834947345	0.799792028958630	0.804563229860217
1.39272318079520	0.800000000000000	0.799808091482040	0.799797459697183	0.804444716143027
1.39309827456864	0.800000000000000	0.799813223174291	0.799802765224856	0.804328916280533
1.39347336834209	0.800000000000000	0.799818232540494	0.799807947945749	0.804215778652761
1.39384846211553	0.800000000000000	0.799823122058553	0.799813010231083	0.804105252336894
1.39422355588897	0.800000000000000	0.799827894168387	0.799817954419163	0.803997287102650
1.39459864966242	0.800000000000000	0.799832551271949	0.799822782815634	0.803891833412950
1.39497374343586	0.800000000000000	0.799837095733755	0.799827497693454	0.803788842418849
1.39534883720930	0.800000000000000	0.799841529880909	0.799832101293177	0.803688265959801
1.39572393098275	0.800000000000000	0.799845856003647	0.799836595822938	0.803590056558175
1.39609902475619	0.800000000000000	0.799850076355379	0.799840983458761	0.803494167419146
1.39647411852963	0.800000000000000	0.799854193153236	0.799845266344559	0.803400552424813
1.39684921230308	0.800000000000000	0.799858208578130	0.799849446592457	0.803309166133735
1.39722430607652	0.800000000000000	0.799862124775311	0.799853526282807	0.803219963774687
1.39759939984996	0.800000000000000	0.799865943854431	0.799857507464533	0.803132901245860
1.39797449362341	0.800000000000000	0.799869667890120	0.799861392155157	0.803047935108275
1.39834958739685	0.800000000000000	0.799873298922054	0.799865182341159	0.802965022584674
1.39872468117029	0.800000000000000	0.799876838955537	0.799868879978017	0.802884121552611
1.39909977494374	0.800000000000000	0.799880289961582	0.799872486990582	0.802805190543064
1.39947486871718	0.800000000000000	0.799883653877499	0.799876005273129	0.802728188733222
1.39984996249062	0.800000000000000	0.799886932606979	0.799879436689746	0.802653075944838
1.40022505626407	0.800000000000000	0.799890128020699	0.799882783074397	0.802579812636733
1.40060015003751	0.800000000000000	0.799893241956402	0.799886046231322	0.802508359902919
1.40097524381095	0.800000000000000	0.799896276219509	0.799889227935110	0.802438679464839
1.40135033758440	0.800000000000000	0.799899232583209	0.799892329931112	0.802370733669277
1.40172543135784	0.800000000000000	0.799902112789074	0.799895353935519	0.802304485480358
1.40210052513128	0.800000000000000	0.799904918547152	0.799898301635794	0.802239898477269
1.40247561890473	0.800000000000000	0.799907651536587	0.799901174690746	0.802176936846031
1.40285071267817	0.800000000000000	0.799910313405715	0.799903974730981	0.802115565377061
1.40322580645161	0.800000000000000	0.799912905772688	0.799906703358980	0.802055749456732
1.40360090022506	0.800000000000000	0.799915430225570	0.799909362149557	0.801997455064795
1.40397599399850	0.800000000000000	0.799917888322969	0.799911952649945	0.801940648765739
1.40435108777194	0.800000000000000	0.799920281594131	0.799914476380262	0.801885297706109
1.40472618154539	0.800000000000000	0.799922611539573	0.799916934833599	0.801831369605673
1.40510127531883	0.800000000000000	0.799924879631179	0.799919329476497	0.801778832754652
1.40547636909227	0.800000000000000	0.799927087312837	0.799921661749039	0.801727656004721
1.40585146286572	0.800000000000000	0.799929236000531	0.799923933065329	0.801677808766161
1.40622655663916	0.800000000000000	0.799931327082980	0.799926144813590	0.801629260998715
1.40660165041260	0.800000000000000	0.799933361921733	0.799928298356649	0.801581983208685
1.40697674418605	0.800000000000000	0.799935341851804	0.799930395032038	0.801535946439640
1.40735183795949	0.800000000000000	0.799937268181763	0.799932436152482	0.801491122269497
1.40772693173293	0.800000000000000	0.799939142194378	0.799934423006002	0.801447482801086
1.40810202550638	0.800000000000000	0.799940965146701	0.799936356856406	0.801405000659232
1.40847711927982	0.800000000000000	0.799942738270707	0.799938238943397	0.801363648981190
1.40885221305326	0.800000000000000	0.799944462773379	0.799940070483065	0.801323401413750
1.40922730682671	0.800000000000000	0.799946139837347	0.799941852667990	0.801284232103546
1.40960240060015	0.800000000000000	0.799947770620965	0.799943586667747	0.801246115694210
1.40997749437359	0.800000000000000	0.799949356258957	0.799945273629002	0.801209027316558
1.41035258814704	0.800000000000000	0.799950897862479	0.799946914676020	0.801172942585817
1.41072768192048	0.800000000000000	0.799952396519774	0.799948510910759	0.801137837591690
1.41110277569392	0.800000000000000	0.799953853296220	0.799950063413381	0.801103688895687
1.41147786946737	0.800000000000000	0.799955269234990	0.799951573242348	0.801070473521052
1.41185296324081	0.800000000000000	0.799956645357090	0.799953041434926	0.801038168950241
1.41222805701425	0.800000000000000	0.799957982662020	0.799954469007285	0.801006753114706
1.41260315078770	0.800000000000000	0.799959282127803	0.799955856955000	0.800976204392538
1.41297824456114	0.800000000000000	0.799960544711645	0.799957206253151	0.800946501598107
1.41335333833458	0.800000000000000	0.799961771349958	0.799958517856822	0.800917623979904
1.41372843210803	0.800000000000000	0.799962962959019	0.799959792701200	0.800889551210023
1.41410352588147	0.800000000000000	0.799964120434980	0.799961031702071	0.800862263382232
1.41447861965491	0.800000000000000	0.799965244654531	0.799962235755917	0.800835741001285
1.41485371342836	0.800000000000000	0.799966336474899	0.799963405740407	0.800809964981266
1.41522880720180	0.800000000000000	0.799967396734509	0.799964542514499	0.800784916634694
1.41560390097524	0.800000000000000	0.799968426252971	0.799965646918918	0.800760577671196
1.41597899474869	0.800000000000000	0.799969425831749	0.799966719776266	0.800736930186376
1.41635408852213	0.800000000000000	0.799970396254126	0.799967761891485	0.800713956660854
1.41672918229557	0.800000000000000	0.799971338285880	0.799968774051975	0.800691639948878
1.41710427606902	0.800000000000000	0.799972252675234	0.799969757028045	0.800669963277775
1.41747936984246	0.800000000000000	0.799973140153536	0.799970711573032	0.800648910236263
1.41785446361590	0.800000000000000	0.799974001435188	0.799971638423741	0.800628464774382
1.41822955738935	0.800000000000000	0.799974837218338	0.799972538300578	0.800608611191448
1.41860465116279	0.800000000000000	0.799975648184783	0.799973411907960	0.800589334136530
1.41897974493623	0.800000000000000	0.799976435000679	0.799974259934467	0.800570618596001
1.41935483870968	0.800000000000000	0.799977198316409	0.799975083053229	0.800552449894622
1.41972993248312	0.800000000000000	0.799977938767311	0.799975881922091	0.800534813682622
1.42010502625656	0.800000000000000	0.799978656973521	0.799976657183977	0.800517695937484
1.42048012003001	0.800000000000000	0.799979353540715	0.799977409467073	0.800501082950471
1.42085521380345	0.800000000000000	0.799980029059916	0.799978139385156	0.800484961329203
1.42123030757689	0.800000000000000	0.799980684108264	0.799978847537804	0.800469317983543
1.42160540135034	0.800000000000000	0.799981319248784	0.799979534510693	0.800454140129067
1.42198049512378	0.800000000000000	0.799981935031175	0.799980200875826	0.800439415272210
1.42235558889722	0.800000000000000	0.799982531991548	0.799980847191796	0.800425131214756
1.42273068267067	0.800000000000000	0.799983110653236	0.799981474004045	0.800411276038107
1.42310577644411	0.800000000000000	0.799983671526487	0.799982081845083	0.800397838108936
1.42348087021755	0.800000000000000	0.799984215109314	0.799982671234782	0.800384806062447
1.42385596399100	0.800000000000000	0.799984741887131	0.799983242680545	0.800372168809340
1.42423105776444	0.800000000000000	0.799985252333646	0.799983796677647	0.800359915517902
1.42460615153788	0.800000000000000	0.799985746910441	0.799984333709336	0.800348035622461
1.42498124531133	0.800000000000000	0.799986226067906	0.799984854247234	0.800336518804129
1.42535633908477	0.800000000000000	0.799986690244761	0.799985358751371	0.800325355000938
1.42573143285821	0.800000000000000	0.799987139869043	0.799985847670639	0.800314534387026
1.42610652663166	0.800000000000000	0.799987575357552	0.799986321442757	0.800304047384694
1.42648162040510	0.800000000000000	0.799987997116904	0.799986780494792	0.800293884641783
1.42685671417854	0.800000000000000	0.799988405542895	0.799987225243033	0.800284037045913
1.42723180795199	0.800000000000000	0.799988801021629	0.799987656093601	0.800274495699783
1.42760690172543	0.800000000000000	0.799989183928785	0.799988073442217	0.800265251937884
1.42798199549887	0.800000000000000	0.799989554630829	0.799988477674913	0.800256297299402
1.42835708927232	0.800000000000000	0.799989913484186	0.799988869167678	0.800247623547753
1.42873218304576	0.800000000000000	0.799990260836539	0.799989248287286	0.800239222640727
1.42910727681920	0.800000000000000	0.799990597025886	0.799989615390808	0.800231086753224
1.42948237059265	0.800000000000000	0.799990922381954	0.799989970826568	0.800223208244231
1.42985746436609	0.800000000000000	0.799991237225119	0.799990314933508	0.800215579683202
1.43023255813954	0.800000000000000	0.799991541867951	0.799990648042291	0.800208193813396
1.43060765191298	0.800000000000000	0.799991836613979	0.799990970474491	0.800201043582404
1.43098274568642	0.800000000000000	0.799992121759391	0.799991282543874	0.800194122101308
1.43135783945987	0.800000000000000	0.799992397591621	0.799991584555386	0.800187422679930
1.43173293323331	0.800000000000000	0.799992664391217	0.799991876806636	0.800180938781201
1.43210802700675	0.800000000000000	0.799992922430244	0.799992159586661	0.800174664061778
1.43248312078020	0.800000000000000	0.799993171974337	0.799992433177630	0.800168592320936
1.43285821455364	0.800000000000000	0.799993413280883	0.799992697853358	0.800162717547290
1.43323330832708	0.800000000000000	0.799993646601303	0.799992953881276	0.800157033861411
1.43360840210053	0.800000000000000	0.799993872178978	0.799993201520643	0.800151535569502
1.43398349587397	0.800000000000000	0.799994090251789	0.799993441024826	0.800146217098841
1.43435858964741	0.800000000000000	0.799994301049755	0.799993672639172	0.800141073059364
1.43473368342086	0.800000000000000	0.799994504797871	0.799993896603637	0.800136098170907
1.43510877719430	0.800000000000000	0.799994701713411	0.799994113150275	0.800131287333792
1.43548387096774	0.800000000000000	0.799994892009110	0.799994322506264	0.800126635546700
1.43585896474119	0.800000000000000	0.799995075890094	0.799994524890962	0.800122137987504
1.43623405851463	0.800000000000000	0.799995253557445	0.799994720519383	0.800117789920439
1.43660915228807	0.800000000000000	0.799995425204710	0.799994909598756	0.800113586788596
1.43698424606152	0.800000000000000	0.799995591021902	0.799995092332528	0.800109524108888
1.43735933983496	0.800000000000000	0.799995751191532	0.799995268916348	0.800105597577796
1.43773443360840	0.800000000000000	0.799995905893112	0.799995439542669	0.800101802952430
1.43810952738185	0.800000000000000	0.799996055298638	0.799995604396084	0.800098136171342
1.43848462115529	0.800000000000000	0.799996199577664	0.799995763658609	0.800094593219735
1.43885971492873	0.800000000000000	0.799996338892167	0.799995917504281	0.800091170267416
1.43923480870218	0.800000000000000	0.799996473402271	0.799996066105222	0.800087863515943
1.43960990247562	0.800000000000000	0.799996603260404	0.799996209625391	0.800084669356067
1.43998499624906	0.800000000000000	0.799996728617771	0.799996348227533	0.800081584194313
1.44036009002251	0.800000000000000	0.799996849617702	0.799996482065985	0.800078604632565
1.44073518379595	0.800000000000000	0.799996966402971	0.799996611294627	0.800075727271253
1.44111027756939	0.800000000000000	0.799997079108235	0.799996736058601	0.800072948914094
1.44148537134284	0.800000000000000	0.799997187868314	0.799996856503415	0.800070266344662
1.44186046511628	0.800000000000000	0.799997292809595	0.799996972765425	0.800067676559717
1.44223555888972	0.800000000000000	0.799997394059406	0.799997084982244	0.800065176515507
1.44261065266317	0.800000000000000	0.799997491736241	0.799997193281826	0.800062763393550
1.44298574643661	0.800000000000000	0.799997585960383	0.799997297794359	0.800060434312555
1.44336084021005	0.800000000000000	0.799997676842790	0.799997398639751	0.800058186631040
1.44373593398350	0.800000000000000	0.799997764497132	0.799997495941220	0.800056017620189
1.44411102775694	0.800000000000000	0.799997849027164	0.799997589810968	0.800053924808286
1.44448612153038	0.800000000000000	0.799997930540371	0.799997680365687	0.800051905609212
1.44486121530383	0.800000000000000	0.799998009133611	0.799997767710182	0.800049957714319
1.44523630907727	0.800000000000000	0.799998084908593	0.799997851955058	0.800048078670573
1.44561140285071	0.800000000000000	0.799998157955566	0.799997933198011	0.800046266326248
1.44598649662416	0.800000000000000	0.799998228370871	0.799998011543986	0.800044518351925
1.44636159039760	0.800000000000000	0.799998296238408	0.799998087083833	0.800042832747207
1.44673668417104	0.800000000000000	0.799998361649544	0.799998159917261	0.800041207296926
1.44711177794449	0.800000000000000	0.799998424682067	0.799998230128506	0.800039640147006
1.44748687171793	0.800000000000000	0.799998485422765	0.799998297812468	0.800038129187218
1.44786196549137	0.800000000000000	0.799998543943526	0.799998363046975	0.800036672705404
1.44823705926482	0.800000000000000	0.799998600326944	0.799998425922532	0.800035268686984
1.44861215303826	0.800000000000000	0.799998654639193	0.799998486510744	0.800033915557936
1.44898724681170	0.800000000000000	0.799998706959064	0.799998544898142	0.800032611390007
1.44936234058515	0.800000000000000	0.799998757347171	0.799998601150252	0.800031354744189
1.44973743435859	0.800000000000000	0.799998805878889	0.799998655350058	0.800030143769148
1.45011252813203	0.800000000000000	0.799998852609406	0.799998707557128	0.800028977158462
1.45048762190548	0.800000000000000	0.799998897611069	0.799998757851323	0.800027853128170
1.45086271567892	0.800000000000000	0.799998940933741	0.799998806286341	0.800026770502730
1.45123780945236	0.800000000000000	0.799998982647134	0.799998852939357	0.800025727555804
1.45161290322581	0.800000000000000	0.799999022795861	0.799998897858251	0.800024723241811
1.45198799699925	0.800000000000000	0.799999061447399	0.799998941117960	0.800023755882010
1.45236309077269	0.800000000000000	0.799999098641145	0.799998982760559	0.800022824560689
1.45273818454614	0.800000000000000	0.799999134442760	0.799999022859211	0.800021927636325
1.45311327831958	0.800000000000000	0.799999168886426	0.799999061450162	0.800021064323878
1.45348837209302	0.800000000000000	0.799999202036412	0.799999098605280	0.800020233008236
1.45386346586647	0.800000000000000	0.799999233921654	0.799999134354917	0.800019433036789
1.45423855963991	0.800000000000000	0.799999264605474	0.799999168770147	0.800018662809498
1.45461365341335	0.800000000000000	0.799999294111484	0.799999201875313	0.800017921808988
1.45498874718680	0.800000000000000	0.799999322502526	0.799999233741231	0.800017208438324
1.45536384096024	0.800000000000000	0.799999349796771	0.799999264386071	0.800016522319298
1.45573893473368	0.800000000000000	0.799999376057073	0.799999293880947	0.800015861845367
1.45611402850713	0.800000000000000	0.799999401295995	0.799999322237643	0.800015226782658
1.45648912228057	0.800000000000000	0.799999425576927	0.799999349528173	0.800014615501434
1.45686421605401	0.800000000000000	0.799999448906606	0.799999375757656	0.800014027918670
1.45723930982746	0.800000000000000	0.799999471349516	0.799999400999646	0.800013462366845
1.45761440360090	0.800000000000000	0.799999492906297	0.799999425252259	0.800012918921774
1.45798949737434	0.800000000000000	0.799999513643125	0.799999448591284	0.800012395862390
1.45836459114779	0.800000000000000	0.799999533554211	0.799999471007420	0.800011893432965
1.45873968492123	0.800000000000000	0.799999552708069	0.799999492579440	0.800011409841792
1.45911477869467	0.800000000000000	0.799999571092080	0.799999513290135	0.800010945513007
1.45948987246812	0.800000000000000	0.799999588777799	0.799999533222084	0.800010498565640
1.45986496624156	0.800000000000000	0.799999605745300	0.799999552349590	0.800010069617067
1.46024006001500	0.800000000000000	0.799999622069950	0.799999570759930	0.800009656676694
1.46061515378845	0.800000000000000	0.799999637723954	0.799999588418246	0.800009260570703
1.46099024756189	0.800000000000000	0.799999652787328	0.799999605417491	0.800008879176536
1.46136534133533	0.800000000000000	0.799999667223765	0.799999621712870	0.800008513547162
1.46174043510878	0.800000000000000	0.799999681118848	0.799999637404088	0.800008161403485
1.46211552888222	0.800000000000000	0.799999694427008	0.799999652435515	0.800007824045911
1.46249062265566	0.800000000000000	0.799999707240409	0.799999666914793	0.800007499011715
1.46286571642911	0.800000000000000	0.799999719503361	0.799999680774433	0.800007187872360
1.46324081020255	0.800000000000000	0.799999731315727	0.799999694131326	0.800006887951545
1.46361590397599	0.800000000000000	0.799999742610714	0.799999706904950	0.800006601118706
1.46399099774944	0.800000000000000	0.799999753497117	0.799999719222897	0.800006324450819
1.46436609152288	0.800000000000000	0.799999763895922	0.799999730990283	0.800006060145862
1.46474118529632	0.800000000000000	0.799999773926229	0.799999742347004	0.800005804997338
1.46511627906977	0.800000000000000	0.799999783495528	0.799999753182309	0.800005561566402
1.46549137284321	0.800000000000000	0.799999792734741	0.799999763650184	0.800005326322292
1.46586646661665	0.800000000000000	0.799999801536427	0.799999773622299	0.800005102228491
1.46624156039010	0.800000000000000	0.799999810045015	0.799999783268716	0.800004885384644
1.46661665416354	0.800000000000000	0.799999818136505	0.799999792441602	0.800004679200733
1.46699174793698	0.800000000000000	0.799999825970707	0.799999801329294	0.800004479356410
1.46736684171043	0.800000000000000	0.799999833405229	0.799999809762287	0.800004289757908
1.46774193548387	0.800000000000000	0.799999840617347	0.799999817949647	0.800004105608805
1.46811702925731	0.800000000000000	0.799999847444209	0.799999825697756	0.800003931367545
1.46849212303076	0.800000000000000	0.799999854082880	0.799999833239135	0.800003761699200
1.46886721680420	0.800000000000000	0.799999860347723	0.799999840353309	0.800003601677289
1.46924231057764	0.800000000000000	0.799999866458175	0.799999847299298	0.800003445358851
1.46961740435109	0.800000000000000	0.799999872203207	0.799999853826688	0.800003298503020
1.46999249812453	0.800000000000000	0.799999877827506	0.799999860224383	0.800003154481360
1.47036759189797	0.800000000000000	0.799999883091720	0.799999866208574	0.800003019817695
1.47074268567142	0.800000000000000	0.799999888268997	0.799999872101826	0.800002887111834
1.47111777944486	0.800000000000000	0.799999893088377	0.799999877583067	0.800002763740859
1.47149287321830	0.800000000000000	0.799999897855044	0.799999883012722	0.800002641436698
1.47186796699175	0.800000000000000	0.799999902262752	0.799999888028124	0.800002528528803
1.47224306076519	0.800000000000000	0.799999906652710	0.799999893032247	0.800002415774129
1.47261815453863	0.800000000000000	0.799999910679266	0.799999897615982	0.800002312565333
1.47299324831208	0.800000000000000	0.799999914724095	0.799999902230070	0.800002208565082
1.47336834208552	0.800000000000000	0.799999918397536	0.799999906413544	0.800002114353102
1.47374343585896	0.800000000000000	0.799999922126681	0.799999910670728	0.800002018364868
1.47411852963241	0.800000000000000	0.799999925472713	0.799999914482746	0.800001932505503
1.47449362340585	0.800000000000000	0.799999928913657	0.799999918413983	0.800001843835258
1.47486871717930	0.800000000000000	0.799999931955792	0.799999921880900	0.800001765739058
1.47524381095274	0.800000000000000	0.799999935134222	0.799999925515159	0.800001683737084
1.47561890472618	0.800000000000000	0.799999937893904	0.799999928661016	0.800001612866305
1.47599399849962	0.800000000000000	0.799999940833868	0.799999932025447	0.800001536923306
1.47636909227307	0.800000000000000	0.799999943330589	0.799999934872099	0.800001472789139
1.47674418604651	0.800000000000000	0.799999946054647	0.799999937992206	0.800001402332516
1.47711927981996	0.800000000000000	0.799999948306050	0.799999940559433	0.800001344492583
1.47749437359340	0.800000000000000	0.799999950835418	0.799999943459227	0.800001278982864
1.47786946736684	0.800000000000000	0.799999952857391	0.799999945764837	0.800001227038974
1.47824456114029	0.800000000000000	0.799999955212077	0.799999948466999	0.800001165966366
1.47861965491373	0.800000000000000	0.799999957018836	0.799999950526916	0.800001119562522
1.47899474868717	0.800000000000000	0.799999959217778	0.799999953052940	0.800001062443585
1.47936984246062	0.800000000000000	0.799999960821938	0.799999954881286	0.800001021264246
1.47974493623406	0.800000000000000	0.799999962883131	0.799999957251622	0.800000967638654
1.48012003000750	0.800000000000000	0.799999964295773	0.799999958860784	0.800000931407238
1.48049512378095	0.800000000000000	0.799999966236391	0.799999961094987	0.800000880834622
1.48087021755439	0.800000000000000	0.799999967467111	0.799999962495672	0.800000849312257
1.48124531132783	0.800000000000000	0.799999969303637	0.799999964612532	0.800000801369110
1.48162040510128	0.800000000000000	0.799999970360593	0.799999965813816	0.800000774353627
1.48199549887472	0.800000000000000	0.799999972108933	0.799999967831499	0.800000728630240
1.48237059264816	0.800000000000000	0.799999972998876	0.799999968840859	0.800000705955411
1.48274568642161	0.800000000000000	0.799999974674485	0.799999970777042	0.800000662052841
1.48312078019505	0.800000000000000	0.799999975402783	0.799999971600383	0.800000643587865
1.48349587396849	0.800000000000000	0.799999977020780	0.799999973472386	0.800000601114901
1.48387096774194	0.800000000000000	0.799999977591433	0.799999974114054	0.800000586764135
1.48424606151538	0.800000000000000	0.799999979166723	0.799999975938979	0.800000545334253
1.48462115528882	0.800000000000000	0.799999979582367	0.799999976401761	0.800000535037201
1.48499624906227	0.800000000000000	0.799999981129758	0.799999978196626	0.800000494265472
1.48537134283571	0.800000000000000	0.799999981391658	0.799999978481739	0.800000487997035
1.48574643660915	0.800000000000000	0.799999982925989	0.799999980263623	0.800000447496986
1.48612153038260	0.800000000000000	0.799999983034022	0.799999980370696	0.800000445267980
1.48649662415604	0.800000000000000	0.799999984570284	0.799999982156874	0.800000404648366
1.48687171792948	0.800000000000000	0.799999984522910	0.799999982083911	0.800000406506317
1.48724681170293	0.800000000000000	0.799999986076380	0.799999983892007	0.800000365367800
1.48762190547637	0.800000000000000	0.799999985870604	0.799999983635341	0.800000371398031
1.48799699924981	0.800000000000000	0.799999987456972	0.799999985483482	0.800000329329718
1.48837209302326	0.800000000000000	0.799999987088295	0.799999985037712	0.800000339656738
1.48874718679670	0.800000000000000	0.799999988723810	0.799999986944685	0.800000296232581
1.48912228057014	0.800000000000000	0.799999988186160	0.799999986302604	0.800000311021798
1.48949737434359	0.800000000000000	0.799999989887774	0.799999988288023	0.800000265796802
1.48987246811703	0.800000000000000	0.799999989173433	0.799999987440528	0.800000285256562
1.49024756189047	0.800000000000000	0.799999990958957	0.799999989525014	0.800000237762792
1.49062265566392	0.800000000000000	0.799999990058470	0.799999988460997	0.800000262146791
1.49099774943736	0.800000000000000	0.799999991946733	0.799999990666365	0.800000211889135
1.49137284321080	0.800000000000000	0.799999990848801	0.799999989372595	0.800000241499194
1.49174793698425	0.800000000000000	0.799999992859830	0.799999991722049	0.800000187950862
1.49212303075769	0.800000000000000	0.799999991551191	0.799999990183029	0.800000223140114
1.49249812453113	0.800000000000000	0.799999993706392	0.799999992701382	0.800000165737822
1.49287321830458	0.800000000000000	0.799999992171681	0.799999990899189	0.800000206914334
1.49324831207802	0.800000000000000	0.799999994494040	0.799999993613085	0.800000145053152
1.49362340585146	0.800000000000000	0.799999992715633	0.799999991527192	0.800000192684004
1.49399849962491	0.800000000000000	0.799999995229930	0.799999994465355	0.800000125711822
1.49437359339835	0.800000000000000	0.799999993187770	0.799999992072427	0.800000180327683
1.49474868717179	0.800000000000000	0.799999995920807	0.799999995265922	0.800000107539246
1.49512378094524	0.800000000000000	0.799999993592207	0.799999992539590	0.800000169739490
1.49549887471868	0.800000000000000	0.799999996573057	0.799999996022111	0.800000090369972
1.49587396849212	0.800000000000000	0.799999993932482	0.799999992932722	0.800000160828365
1.49624906226557	0.800000000000000	0.799999997192759	0.799999996740896	0.800000074046414
1.49662415603901	0.800000000000000	0.799999994211580	0.799999993255232	0.800000153517419
1.49699924981245	0.800000000000000	0.799999997785727	0.799999997428954	0.800000058417641
1.49737434358590	0.800000000000000	0.799999994431959	0.799999993509926	0.800000147743398
1.49774943735934	0.800000000000000	0.799999998357564	0.799999998092720	0.800000043338206
1.49812453113278	0.800000000000000	0.799999994595560	0.799999993699025	0.800000143456232
1.49849962490623	0.800000000000000	0.799999998913700	0.799999998738434	0.800000028667007
1.49887471867967	0.800000000000000	0.799999994703830	0.799999993824179	0.800000140618675
1.49924981245311	0.800000000000000	0.799999999459439	0.799999999372194	0.800000014266178
1.49962490622656	0.800000000000000	0.799999994757727	0.799999993886483	0.800000139206046

==> data/Motivation/motivation_k5.dat <==
0.000375093773443361	0.800000000000000	0.800000000000003	0.800000000000002	0.800000000000003
0.000750187546886722	0.800000000000000	0.800000000000033	0.800000000000031	0.799999999999990
0.00112528132033008	0.800000000000000	0.800000000000000	0.799999999999999	0.800000000000006
0.00150037509377344	0.800000000000000	0.800000000000001	0.799999999999999	0.800000000000002
0.00187546886721680	0.800000000000000	0.800000000000004	0.800000000000001	0.800000000000004
0.00225056264066017	0.800000000000000	0.800000000000001	0.800000000000000	0.800000000000000
0.00262565641410353	0.800000000000000	0.799999999999998	0.799999999999999	0.800000000000005
0.00300075018754689	0.800000000000000	0.800000000000001	0.799999999999999	0.800000000000001
0.00337584396099025	0.800000000000000	0.800000000000008	0.800000000000002	0.800000000000002
0.00375093773443361	0.800000000000000	0.800000000000001	0.800000000000001	0.800000000000001
0.00412603150787697	0.800000000000000	0.800000000000003	0.800000000000004	0.800000000000002
0.00450112528132033	0.800000000000000	0.800000000000000	0.799999999999999	0.800000000000001
0.00487621905476369	0.800000000000000	0.800000000000003	0.800000000000003	0.800000000000003
0.00525131282820705	0.800000000000001	0.800000000000001	0.800000000000001	0.800000000000001
0.00562640660165041	0.800000000000001	0.800000000000003	0.800000000000003	0.800000000000003
0.00600150037509377	0.800000000000001	0.800000000000001	0.800000000000001	0.800000000000001
0.00637659414853713	0.800000000000001	0.800000000000003	0.800000000000003	0.800000000000003
0.00675168792198050	0.800000000000001	0.800000000000001	0.800000000000001	0.800000000000001
0.00712678169542386	0.800000000000001	0.800000000000003	0.800000000000003	0.800000000000003
0.00750187546886722	0.800000000000001	0.800000000000001	0.800000000000001	0.800000000000001
0.00787696924231058	0.800000000000001	0.800000000000003	0.800000000000003	0.800000000000003
0.00825206301575394	0.800000000000001	0.800000000000001	0.800000000000001	0.800000000000001
0.00862715678919730	0.800000000000001	0.800000000000003	0.800000000000003	0.800000000000003
0.00900225056264066	0.800000000000001	0.800000000000001	0.800000000000001	0.800000000000001
0.00937734433608402	0.800000000000001	0.800000000000003	0.800000000000003	0.800000000000003
0.00975243810952738	0.800000000000001	0.800000000000002	0.800000000000002	0.800000000000002
0.0101275318829707	0.800000000000001	0.800000000000004	0.800000000000003	0.800000000000003
0.0105026256564141	0.800000000000001	0.800000000000002	0.800000000000002	0.800000000000002
0.0108777194298575	0.800000000000002	0.800000000000004	0.800000000000003	0.800000000000004
0.0112528132033008	0.800000000000002	0.800000000000002	0.800000000000002	0.800000000000002
0.0116279069767442	0.800000000000002	0.800000000000004	0.800000000000003	0.800000000000004
0.0120030007501875	0.800000000000002	0.800000000000002	0.800000000000002	0.800000000000002
0.0123780945236309	0.800000000000002	0.800000000000004	0.800000000000004	0.800000000000004
0.0127531882970743	0.800000000000002	0.800000000000003	0.800000000000002	0.800000000000002
0.0131282820705176	0.800000000000003	0.800000000000004	0.800000000000004	0.800000000000004
0.0135033758439610	0.800000000000003	0.800000000000003	0.800000000000003	0.800000000000003
0.0138784696174044	0.800000000000003	0.800000000000005	0.800000000000004	0.800000000000005
0.0142535633908477	0.800000000000003	0.800000000000003	0.800000000000003	0.800000000000003
0.0146286571642911	0.800000000000004	0.800000000000005	0.800000000000005	0.800000000000005
0.0150037509377344	0.800000000000004	0.800000000000004	0.800000000000003	0.800000000000004
0.0153788447111778	0.800000000000004	0.800000000000005	0.800000000000005	0.800000000000005
0.0157539384846212	0.800000000000005	0.800000000000004	0.800000000000004	0.800000000000004
0.0161290322580645	0.800000000000005	0.800000000000006	0.800000000000005	0.800000000000006
0.0165041260315079	0.800000000000006	0.800000000000004	0.800000000000004	0.800000000000004
0.0168792198049512	0.800000000000006	0.800000000000006	0.800000000000006	0.800000000000006
0.0172543135783946	0.800000000000007	0.800000000000005	0.800000000000005	0.800000000000005
0.0176294073518380	0.800000000000007	0.800000000000007	0.800000000000006	0.800000000000007
0.0180045011252813	0.800000000000008	0.800000000000005	0.800000000000005	0.800000000000006
0.0183795948987247	0.800000000000008	0.800000000000007	0.800000000000006	0.800000000000007
0.0187546886721680	0.800000000000009	0.800000000000006	0.800000000000006	0.800000000000006
0.0191297824456114	0.800000000000010	0.800000000000008	0.800000000000007	0.800000000000008
0.0195048762190548	0.800000000000011	0.800000000000007	0.800000000000006	0.800000000000007
0.0198799699924981	0.800000000000012	0.800000000000008	0.800000000000008	0.800000000000009
0.0202550637659415	0.800000000000013	0.800000000000008	0.800000000000007	0.800000000000008
0.0206301575393848	0.800000000000014	0.800000000000009	0.800000000000008	0.800000000000010
0.0210052513128282	0.800000000000015	0.800000000000008	0.800000000000008	0.800000000000009
0.0213803450862716	0.800000000000016	0.800000000000010	0.800000000000009	0.800000000000011
0.0217554388597149	0.800000000000018	0.800000000000009	0.800000000000009	0.800000000000010
0.0221305326331583	0.800000000000019	0.800000000000011	0.800000000000010	0.800000000000013
0.0225056264066017	0.800000000000021	0.800000000000011	0.800000000000010	0.800000000000012
0.0228807201800450	0.800000000000023	0.800000000000013	0.800000000000011	0.800000000000014
0.0232558139534884	0.800000000000025	0.800000000000012	0.800000000000011	0.800000000000014
0.0236309077269317	0.800000000000027	0.800000000000014	0.800000000000013	0.800000000000016
0.0240060015003751	0.800000000000029	0.800000000000014	0.800000000000013	0.800000000000016
0.0243810952738185	0.800000000000032	0.800000000000016	0.800000000000014	0.800000000000018
0.0247561890472618	0.800000000000035	0.800000000000016	0.800000000000014	0.800000000000018
0.0251312828207052	0.800000000000038	0.800000000000018	0.800000000000016	0.800000000000021
0.0255063765941485	0.800000000000041	0.800000000000018	0.800000000000016	0.800000000000021
0.0258814703675919	0.800000000000044	0.800000000000021	0.800000000000019	0.800000000000024
0.0262565641410353	0.800000000000048	0.800000000000021	0.800000000000019	0.800000000000024
0.0266316579144786	0.800000000000052	0.800000000000024	0.800000000000021	0.800000000000028
0.0270067516879220	0.800000000000057	0.800000000000024	0.800000000000022	0.800000000000028
0.0273818454613653	0.800000000000061	0.800000000000027	0.800000000000024	0.800000000000032
0.0277569392348087	0.800000000000067	0.800000000000028	0.800000000000025	0.800000000000033
0.0281320330082521	0.800000000000072	0.800000000000031	0.800000000000028	0.800000000000037
0.0285071267816954	0.800000000000078	0.800000000000033	0.800000000000029	0.800000000000038
0.0288822205551388	0.800000000000085	0.800000000000036	0.800000000000032	0.800000000000043
0.0292573143285821	0.800000000000092	0.800000000000038	0.800000000000034	0.800000000000045
0.0296324081020255	0.800000000000100	0.800000000000042	0.800000000000037	0.800000000000050
0.0300075018754689	0.800000000000109	0.800000000000044	0.800000000000039	0.800000000000052
0.0303825956489122	0.800000000000118	0.800000000000048	0.800000000000043	0.800000000000058
0.0307576894223556	0.800000000000128	0.800000000000051	0.800000000000045	0.800000000000061
0.0311327831957990	0.800000000000138	0.800000000000056	0.800000000000050	0.800000000000067
0.0315078769692423	0.800000000000150	0.800000000000059	0.800000000000052	0.800000000000071
0.0318829707426857	0.800000000000163	0.800000000000065	0.800000000000057	0.800000000000078
0.0322580645161290	0.800000000000176	0.800000000000069	0.800000000000061	0.800000000000083
0.0326331582895724	0.800000000000191	0.800000000000076	0.800000000000067	0.800000000000091
0.0330082520630158	0.800000000000207	0.800000000000081	0.800000000000071	0.800000000000097
0.0333833458364591	0.800000000000224	0.800000000000088	0.800000000000078	0.800000000000106
0.0337584396099025	0.800000000000243	0.800000000000094	0.800000000000083	0.800000000000113
0.0341335333833458	0.800000000000263	0.800000000000103	0.800000000000090	0.800000000000124
0.0345086271567892	0.800000000000285	0.800000000000110	0.800000000000097	0.800000000000132
0.0348837209302326	0.800000000000308	0.800000000000120	0.800000000000105	0.800000000000144
0.0352588147036759	0.800000000000334	0.800000000000128	0.800000000000113	0.800000000000154
0.0356339084771193	0.800000000000361	0.800000000000140	0.800000000000123	0.800000000000169
0.0360090022505626	0.800000000000391	0.800000000000149	0.800000000000131	0.800000000000181
0.0363840960240060	0.800000000000424	0.800000000000163	0.800000000000143	0.800000000000197
0.0367591897974494	0.800000000000458	0.800000000000174	0.800000000000153	0.800000000000211
0.0371342835708927	0.800000000000496	0.800000000000189	0.800000000000167	0.800000000000229
0.0375093773443361	0.800000000000537	0.800000000000203	0.800000000000179	0.800000000000246
0.0378844711177795	0.800000000000581	0.800000000000221	0.800000000000194	0.800000000000268
0.0382595648912228	0.800000000000628	0.800000000000238	0.800000000000209	0.800000000000288
0.0386346586646662	0.800000000000679	0.800000000000258	0.800000000000226	0.800000000000313
0.0390097524381095	0.800000000000735	0.800000000000277	0.800000000000244	0.800000000000336
0.0393848462115529	0.800000000000794	0.800000000000300	0.800000000000264	0.800000000000365
0.0397599399849963	0.800000000000859	0.800000000000324	0.800000000000284	0.800000000000393
0.0401350337584396	0.800000000000929	0.800000000000350	0.800000000000308	0.800000000000426
0.0405101275318830	0.800000000001004	0.800000000000377	0.800000000000331	0.800000000000459
0.0408852213053263	0.800000000001085	0.800000000000409	0.800000000000359	0.800000000000497
0.0412603150787697	0.800000000001173	0.800000000000440	0.800000000000387	0.800000000000535
0.0416354088522131	0.800000000001268	0.800000000000476	0.800000000000418	0.800000000000579
0.0420105026256564	0.800000000001370	0.800000000000514	0.800000000000451	0.800000000000625
0.0423855963990998	0.800000000001480	0.800000000000555	0.800000000000487	0.800000000000676
0.0427606901725431	0.800000000001599	0.800000000000599	0.800000000000526	0.800000000000729
0.0431357839459865	0.800000000001727	0.800000000000647	0.800000000000568	0.800000000000788
0.0435108777194299	0.800000000001865	0.800000000000698	0.800000000000613	0.800000000000850
0.0438859714928732	0.800000000002014	0.800000000000754	0.800000000000662	0.800000000000918
0.0442610652663166	0.800000000002175	0.800000000000814	0.800000000000714	0.800000000000990
0.0446361590397599	0.800000000002348	0.800000000000879	0.800000000000771	0.800000000001070
0.0450112528132033	0.800000000002535	0.800000000000948	0.800000000000832	0.800000000001154
0.0453863465866467	0.800000000002736	0.800000000001023	0.800000000000898	0.800000000001246
0.0457614403600900	0.800000000002954	0.800000000001104	0.800000000000969	0.800000000001343
0.0461365341335334	0.800000000003188	0.800000000001191	0.800000000001045	0.800000000001451
0.0465116279069767	0.800000000003440	0.800000000001285	0.800000000001127	0.800000000001564
0.0468867216804201	0.800000000003711	0.800000000001386	0.800000000001216	0.800000000001688
0.0472618154538635	0.800000000004004	0.800000000001495	0.800000000001312	0.800000000001820
0.0476369092273068	0.800000000004319	0.800000000001612	0.800000000001415	0.800000000001964
0.0480120030007502	0.800000000004659	0.800000000001738	0.800000000001526	0.800000000002117
0.0483870967741936	0.800000000005024	0.800000000001875	0.800000000001645	0.800000000002284
0.0487621905476369	0.800000000005418	0.800000000002021	0.800000000001774	0.800000000002462
0.0491372843210803	0.800000000005842	0.800000000002179	0.800000000001912	0.800000000002655
0.0495123780945236	0.800000000006298	0.800000000002349	0.800000000002061	0.800000000002861
0.0498874718679670	0.800000000006790	0.800000000002532	0.800000000002222	0.800000000003085
0.0502625656414104	0.800000000007318	0.800000000002729	0.800000000002394	0.800000000003324
0.0506376594148537	0.800000000007887	0.800000000002941	0.800000000002581	0.800000000003583
0.0510127531882971	0.800000000008500	0.800000000003169	0.800000000002780	0.800000000003861
0.0513878469617404	0.800000000009159	0.800000000003414	0.800000000002996	0.800000000004160
0.0517629407351838	0.800000000009867	0.800000000003678	0.800000000003227	0.800000000004481
0.0521380345086272	0.800000000010630	0.800000000003962	0.800000000003476	0.800000000004828
0.0525131282820705	0.800000000011450	0.800000000004267	0.800000000003744	0.800000000005200
0.0528882220555139	0.800000000012332	0.800000000004596	0.800000000004032	0.800000000005601
0.0532633158289572	0.800000000013280	0.800000000004949	0.800000000004342	0.800000000006030
0.0536384096024006	0.800000000014300	0.800000000005329	0.800000000004676	0.800000000006494
0.0540135033758440	0.800000000015396	0.800000000005737	0.800000000005033	0.800000000006991
0.0543885971492873	0.800000000016575	0.800000000006176	0.800000000005419	0.800000000007526
0.0547636909227307	0.800000000017842	0.800000000006647	0.800000000005832	0.800000000008100
0.0551387846961740	0.800000000019203	0.800000000007155	0.800000000006277	0.800000000008719
0.0555138784696174	0.800000000020666	0.800000000007699	0.800000000006755	0.800000000009382
0.0558889722430608	0.800000000022238	0.800000000008285	0.800000000007269	0.800000000010096
0.0562640660165041	0.800000000023927	0.800000000008913	0.800000000007820	0.800000000010862
0.0566391597899475	0.800000000025741	0.800000000009589	0.800000000008413	0.800000000011686
0.0570142535633909	0.800000000027689	0.800000000010314	0.800000000009049	0.800000000012570
0.0573893473368342	0.800000000029782	0.800000000011094	0.800000000009733	0.800000000013520
0.0577644411102776	0.800000000032029	0.800000000011930	0.800000000010467	0.800000000014539
0.0581395348837209	0.800000000034442	0.800000000012829	0.800000000011255	0.800000000015635
0.0585146286571643	0.800000000037033	0.800000000013794	0.800000000012102	0.800000000016810
0.0588897224306077	0.800000000039814	0.800000000014829	0.800000000013010	0.800000000018073
0.0592648162040510	0.800000000042799	0.800000000015941	0.800000000013985	0.800000000019427
0.0596399099774944	0.800000000046002	0.800000000017134	0.800000000015032	0.800000000020881
0.0600150037509377	0.800000000049440	0.800000000018414	0.800000000016155	0.800000000022441
0.0603900975243811	0.800000000053128	0.800000000019787	0.800000000017360	0.800000000024115
0.0607651912978245	0.800000000057086	0.800000000021261	0.800000000018653	0.800000000025911
0.0611402850712678	0.800000000061331	0.800000000022842	0.800000000020039	0.800000000027838
0.0615153788447112	0.800000000065885	0.800000000024538	0.800000000021527	0.800000000029904
0.0618904726181545	0.800000000070769	0.800000000026356	0.800000000023122	0.800000000032121
0.0622655663915979	0.800000000076006	0.800000000028306	0.800000000024833	0.800000000034497
0.0626406601650413	0.800000000081621	0.800000000030397	0.800000000026668	0.800000000037046
0.0630157539384846	0.800000000087642	0.800000000032640	0.800000000028635	0.800000000039778
0.0633908477119280	0.800000000094096	0.800000000035043	0.800000000030743	0.800000000042708
0.0637659414853714	0.800000000101014	0.800000000037619	0.800000000033003	0.800000000045847
0.0641410352588147	0.800000000108429	0.800000000040380	0.800000000035425	0.800000000049213
0.0645161290322581	0.800000000116374	0.800000000043339	0.800000000038021	0.800000000052818
0.0648912228057014	0.800000000124888	0.800000000046509	0.800000000040802	0.800000000056683
0.0652663165791448	0.800000000134010	0.800000000049906	0.800000000043782	0.800000000060822
0.0656414103525882	0.800000000143782	0.800000000053545	0.800000000046973	0.800000000065257
0.0660165041260315	0.800000000154248	0.800000000057443	0.800000000050393	0.800000000070007
0.0663915978994749	0.800000000165459	0.800000000061617	0.800000000054055	0.800000000075095
0.0667666916729182	0.800000000177463	0.800000000066088	0.800000000057977	0.800000000080543
0.0671417854463616	0.800000000190318	0.800000000070874	0.800000000062175	0.800000000086376
0.0675168792198050	0.800000000204080	0.800000000076000	0.800000000066672	0.800000000092622
0.0678919729932483	0.800000000218814	0.800000000081485	0.800000000071484	0.800000000099309
0.0682670667666917	0.800000000234584	0.800000000087359	0.800000000076636	0.800000000106466
0.0686421605401350	0.800000000251463	0.800000000093644	0.800000000082149	0.800000000114126
0.0690172543135784	0.800000000269525	0.800000000100371	0.800000000088050	0.800000000122323
0.0693923480870218	0.800000000288853	0.800000000107567	0.800000000094364	0.800000000131095
0.0697674418604651	0.800000000309532	0.800000000115269	0.800000000101119	0.800000000140480
0.0701425356339085	0.800000000331654	0.800000000123506	0.800000000108345	0.800000000150519
0.0705176294073519	0.800000000355317	0.800000000132319	0.800000000116075	0.800000000161258
0.0708927231807952	0.800000000380626	0.800000000141743	0.800000000124342	0.800000000172744
0.0712678169542386	0.800000000407691	0.800000000151822	0.800000000133184	0.800000000185027
0.0716429107276819	0.800000000436632	0.800000000162599	0.800000000142637	0.800000000198161
0.0720180045011253	0.800000000467574	0.800000000174122	0.800000000152745	0.800000000212204
0.0723930982745687	0.800000000500653	0.800000000186440	0.800000000163550	0.800000000227216
0.0727681920480120	0.800000000536012	0.800000000199608	0.800000000175101	0.800000000243262
0.0731432858214554	0.800000000573803	0.800000000213681	0.800000000187446	0.800000000260413
0.0735183795948987	0.800000000614190	0.800000000228721	0.800000000200639	0.800000000278742
0.0738934733683421	0.800000000657345	0.800000000244792	0.800000000214735	0.800000000298327
0.0742685671417855	0.800000000703454	0.800000000261963	0.800000000229797	0.800000000319252
0.0746436609152288	0.800000000752712	0.800000000280306	0.800000000245887	0.800000000341607
0.0750187546886722	0.800000000805328	0.800000000299901	0.800000000263075	0.800000000365485
0.0753938484621155	0.800000000861526	0.800000000320828	0.800000000281432	0.800000000390989
0.0757689422355589	0.800000000921541	0.800000000343178	0.800000000301037	0.800000000418225
0.0761440360090023	0.800000000985626	0.800000000367043	0.800000000321970	0.800000000447309
0.0765191297824456	0.800000001054049	0.800000000392524	0.800000000344321	0.800000000478361
0.0768942235558890	0.800000001127095	0.800000000419726	0.800000000368181	0.800000000511511
0.0772693173293323	0.800000001205068	0.800000000448764	0.800000000393652	0.800000000546897
0.0776444111027757	0.800000001288290	0.800000000479755	0.800000000420835	0.800000000584665
0.0780195048762191	0.800000001377104	0.800000000512831	0.800000000449847	0.800000000624970
0.0783945986496624	0.800000001471875	0.800000000548123	0.800000000480804	0.800000000667980
0.0787696924231058	0.800000001572991	0.800000000585780	0.800000000513834	0.800000000713868
0.0791447861965492	0.800000001680865	0.800000000625952	0.800000000549070	0.800000000762824
0.0795198799699925	0.800000001795934	0.800000000668805	0.800000000586658	0.800000000815044
0.0798949737434359	0.800000001918665	0.800000000714510	0.800000000626747	0.800000000870742
0.0802700675168792	0.800000002049552	0.800000000763254	0.800000000669501	0.800000000930142
0.0806451612903226	0.800000002189122	0.800000000815230	0.800000000715091	0.800000000993481
0.0810202550637660	0.800000002337933	0.800000000870649	0.800000000763700	0.800000001061014
0.0813953488372093	0.800000002496579	0.800000000929729	0.800000000815520	0.800000001133011
0.0817704426106527	0.800000002665690	0.800000000992709	0.800000000870760	0.800000001209757
0.0821455363840960	0.800000002845935	0.800000001059833	0.800000000929635	0.800000001291555
0.0825206301575394	0.800000003038027	0.800000001131371	0.800000000992381	0.800000001378730
0.0828957239309828	0.800000003242718	0.800000001207600	0.800000001059242	0.800000001471623
0.0832708177044261	0.800000003460812	0.800000001288821	0.800000001130481	0.800000001570598
0.0836459114778695	0.800000003693158	0.800000001375349	0.800000001206374	0.800000001676040
0.0840210052513128	0.800000003940660	0.800000001467523	0.800000001287219	0.800000001788361
0.0843960990247562	0.800000004204275	0.800000001565696	0.800000001373326	0.800000001907993
0.0847711927981996	0.800000004485020	0.800000001670251	0.800000001465029	0.800000002035400
0.0851462865716429	0.800000004783973	0.800000001781585	0.800000001562678	0.800000002171070
0.0855213803450863	0.800000005102279	0.800000001900128	0.800000001666650	0.800000002315522
0.0858964741185296	0.800000005441152	0.800000002026329	0.800000001777337	0.800000002469307
0.0862715678919730	0.800000005801878	0.800000002160671	0.800000001895165	0.800000002633010
0.0866466616654164	0.800000006185822	0.800000002303658	0.800000002020574	0.800000002807249
0.0870217554388597	0.800000006594432	0.800000002455833	0.800000002154041	0.800000002992682
0.0873968492123031	0.800000007029241	0.800000002617764	0.800000002296065	0.800000003190004
0.0877719429857464	0.800000007491877	0.800000002790060	0.800000002447178	0.800000003399955
0.0881470367591898	0.800000007984063	0.800000002973360	0.800000002607942	0.800000003623315
0.0885221305326332	0.800000008507626	0.800000003168348	0.800000002778956	0.800000003860914
0.0888972243060765	0.800000009064502	0.800000003375740	0.800000002960848	0.800000004113631
0.0892723180795199	0.800000009656742	0.800000003596306	0.800000003154294	0.800000004382396
0.0896474118529632	0.800000010286518	0.800000003830849	0.800000003359997	0.800000004668196
0.0900225056264066	0.800000010956133	0.800000004080232	0.800000003578715	0.800000004972075
0.0903975993998500	0.800000011668024	0.800000004345357	0.800000003811238	0.800000005295138
0.0907726931732933	0.800000012424773	0.800000004627192	0.800000004058415	0.800000005638558
0.0911477869467367	0.800000013229113	0.800000004926750	0.800000004321135	0.800000006003575
0.0915228807201800	0.800000014083937	0.800000005245112	0.800000004600345	0.800000006391503
0.0918979744936234	0.800000014992311	0.800000005583416	0.800000004897043	0.800000006803730
0.0922730682670668	0.800000015957475	0.800000005942874	0.800000005212292	0.800000007241731
0.0926481620405101	0.800000016982863	0.800000006324758	0.800000005547209	0.800000007707059
0.0930232558139535	0.800000018072105	0.800000006730428	0.800000005902983	0.800000008201366
0.0933983495873969	0.800000019229045	0.800000007161309	0.800000006280866	0.800000008726393
0.0937734433608402	0.800000020457746	0.800000007618920	0.800000006682190	0.800000009283987
0.0941485371342836	0.800000021762510	0.800000008104857	0.800000007108354	0.800000009876097
0.0945236309077269	0.800000023147884	0.800000008620821	0.800000007560849	0.800000010504788
0.0948987246811703	0.800000024618678	0.800000009168596	0.800000008041240	0.800000011172242
0.0952738184546137	0.800000026179977	0.800000009750083	0.800000008551194	0.800000011880769
0.0956489122280570	0.800000027837160	0.800000010367279	0.800000009092461	0.800000012632806
0.0960240060015004	0.800000029595911	0.800000011022307	0.800000009666903	0.800000013430935
0.0963990997749437	0.800000031462238	0.800000011717399	0.800000010276479	0.800000014277881
0.0967741935483871	0.800000033442492	0.800000012454927	0.800000010923265	0.800000015176528
0.0971492873218305	0.800000035543383	0.800000013237384	0.800000011609450	0.800000016129919
0.0975243810952738	0.800000037772003	0.800000014067417	0.800000012337354	0.800000017141273
0.0978994748687172	0.800000040135842	0.800000014947811	0.800000013109419	0.800000018213988
0.0982745686421605	0.800000042642815	0.800000015881519	0.800000013928234	0.800000019351658
0.0986496624156039	0.800000045301280	0.800000016871648	0.800000014796523	0.800000020558072
0.0990247561890473	0.800000048120063	0.800000017921493	0.800000015717175	0.800000021837240
0.0993998499624906	0.800000051108488	0.800000019034519	0.800000016693230	0.800000023193388
0.0997749437359340	0.800000054276394	0.800000020214399	0.800000017727905	0.800000024630985
0.100150037509377	0.800000057634172	0.800000021464997	0.800000018824590	0.800000026154743
0.100525131282821	0.800000061192789	0.800000022790402	0.800000019986870	0.800000027769642
0.100900225056264	0.800000064963820	0.800000024194922	0.800000021218522	0.800000029480931
0.101275318829707	0.800000068959481	0.800000025683111	0.800000022523538	0.800000031294156
0.101650412603151	0.800000073192659	0.800000027259765	0.800000023906125	0.800000033215163
0.102025506376594	0.800000077676954	0.800000028929955	0.800000025370726	0.800000035250125
0.102400600150038	0.800000082426710	0.800000030699019	0.800000026922022	0.800000037405550
0.102775693923481	0.800000087457057	0.800000032572597	0.800000028564960	0.800000039688305
0.103150787696924	0.800000092783953	0.800000034556629	0.800000030304745	0.800000042105630
0.103525881470368	0.800000098424224	0.800000036657387	0.800000032146878	0.800000044665161
0.103900975243811	0.800000104395613	0.800000038881475	0.800000034097147	0.800000047374948
0.104276069017254	0.800000110716823	0.800000041235866	0.800000036161666	0.800000050243481
0.104651162790698	0.800000117407569	0.800000043727898	0.800000038346868	0.800000053279703
0.105026256564141	0.800000124488632	0.800000046365317	0.800000040659545	0.800000056493047
0.105401350337584	0.800000131981911	0.800000049156274	0.800000043106842	0.800000059893446
0.105776444111028	0.800000139910480	0.800000052109372	0.800000045696301	0.800000063491375
0.106151537884471	0.800000148298651	0.800000055233658	0.800000048435855	0.800000067297863
0.106526631657914	0.800000157172032	0.800000058538681	0.800000051333873	0.800000071324533
0.106901725431358	0.800000166557601	0.800000062034481	0.800000054399158	0.800000075583624
0.107276819204801	0.800000176483765	0.800000065731649	0.800000057640994	0.800000080088028
0.107651912978245	0.800000186980442	0.800000069641320	0.800000061069145	0.800000084851320
0.108027006751688	0.800000198079131	0.800000073775237	0.800000064693902	0.800000089887795
0.108402100525131	0.800000209812993	0.800000078145744	0.800000068526089	0.800000095212499
0.108777194298575	0.800000222216935	0.800000082765853	0.800000072577111	0.800000100841272
0.109152288072018	0.800000235327697	0.800000087649242	0.800000076858960	0.800000106790786
0.109527381845461	0.800000249183943	0.800000092810321	0.800000081384267	0.800000113078585
0.109902475618905	0.800000263826357	0.800000098264238	0.800000086166312	0.800000119723130
0.110277569392348	0.800000279297741	0.800000104026946	0.800000091219079	0.800000126743845
0.110652663165791	0.800000295643126	0.800000110115211	0.800000096557266	0.800000134161160
0.111027756939235	0.800000312909871	0.800000116546684	0.800000102196344	0.800000141996569
0.111402850712678	0.800000331147789	0.800000123339913	0.800000108152574	0.800000150272672
0.111777944486122	0.800000350409259	0.800000130514418	0.800000114443066	0.800000159013240
0.112153038259565	0.800000370749356	0.800000138090708	0.800000121085798	0.800000168243260
0.112528132033008	0.800000392225977	0.800000146090359	0.800000128099683	0.800000177989008
0.112903225806452	0.800000414899985	0.800000154536037	0.800000135504589	0.800000188278098
0.113278319579895	0.800000438835348	0.800000163451579	0.800000143321410	0.800000199139558
0.113653413353338	0.800000464099289	0.800000172862020	0.800000151572092	0.800000210603890
0.114028507126782	0.800000490762445	0.800000182793682	0.800000160279706	0.800000222703149
0.114403600900225	0.800000518899028	0.800000193274205	0.800000169468480	0.800000235471005
0.114778694673668	0.800000548586998	0.800000204332637	0.800000179163875	0.800000248942838
0.115153788447112	0.800000579908241	0.800000215999479	0.800000189392627	0.800000263155800
0.115528882220555	0.800000612948757	0.800000228306775	0.800000200182821	0.800000278148918
0.115903975993999	0.800000647798852	0.800000241288161	0.800000211563941	0.800000293963167
0.116279069767442	0.800000684553345	0.800000254978968	0.800000223566953	0.800000310641572
0.116654163540885	0.800000723311778	0.800000269416272	0.800000236224356	0.800000328229301
0.117029257314329	0.800000764178641	0.800000284639008	0.800000249570274	0.800000346773767
0.117404351087772	0.800000807263599	0.800000300688024	0.800000263640511	0.800000366324730
0.117779444861215	0.800000852681739	0.800000317606202	0.800000278472650	0.800000386934413
0.118154538634659	0.800000900553819	0.800000335438525	0.800000294106119	0.800000408657609
0.118529632408102	0.800000951006532	0.800000354232198	0.800000310582288	0.800000431551805
0.118904726181545	0.800001004172780	0.800000374036729	0.800000327944551	0.800000455677306
0.119279819954989	0.800001060191961	0.800000394904056	0.800000346238428	0.800000481097366
0.119654913728432	0.800001119210270	0.800000416888640	0.800000365511649	0.800000507878316
0.120030007501875	0.800001181381005	0.800000440047600	0.800000385814275	0.800000536089720
0.120405101275319	0.800001246864897	0.800000464440811	0.800000407198782	0.800000565804506
0.120780195048762	0.800001315830444	0.800000490131056	0.800000429720192	0.800000597099133
0.121155288822206	0.800001388454268	0.800000517184131	0.800000453436170	0.800000630053738
0.121530382595649	0.800001464921479	0.800000545669008	0.800000478407162	0.800000664752318
0.121905476369092	0.800001545426059	0.800000575657953	0.800000504696500	0.800000701282889
0.122280570142536	0.800001630171262	0.800000607226699	0.800000532370555	0.800000739737679
0.122655663915979	0.800001719370028	0.800000640454573	0.800000561498847	0.800000780213305
0.123030757689422	0.800001813245417	0.800000675424691	0.800000592154212	0.800000822810981
0.123405851462866	0.800001912031058	0.800000712224087	0.800000624412928	0.800000867636713
0.123780945236309	0.800002015971620	0.800000750943929	0.800000658354883	0.800000914801519
0.124156039009752	0.800002125323297	0.800000791679662	0.800000694063722	0.800000964421643
0.124531132783196	0.800002240354321	0.800000834531231	0.800000731627028	0.800001016618794
0.124906226556639	0.800002361345487	0.800000879603247	0.800000771136474	0.800001071520378
0.125281320330083	0.800002488590702	0.800000927005226	0.800000812688027	0.800001129259753
0.125656414103526	0.800002622397564	0.800000976851765	0.800000856382110	0.800001189976487
0.126031507876969	0.800002763087950	0.800001029262800	0.800000902323821	0.800001253816627
0.126406601650413	0.800002910998639	0.800001084363806	0.800000950623109	0.800001320932981
0.126781695423856	0.800003066481954	0.800001142286062	0.800001001395012	0.800001391485413
0.127156789197299	0.800003229906435	0.800001203166878	0.800001054759847	0.800001465641138
0.127531882970743	0.800003401657527	0.800001267149878	0.800001110843465	0.800001543575048
0.127906976744186	0.800003582138313	0.800001334385241	0.800001169777461	0.800001625470032
0.128282070517629	0.800003771770256	0.800001405030015	0.800001231699442	0.800001711517324
0.128657164291073	0.800003970993987	0.800001479248372	0.800001296753262	0.800001801916848
0.129032258064516	0.800004180270111	0.800001557211944	0.800001365089304	0.800001896877596
0.129407351837959	0.800004400080053	0.800001639100107	0.800001436864739	0.800001996618003
0.129782445611403	0.800004630926929	0.800001725100336	0.800001512243830	0.800002101366348
0.130157539384846	0.800004873336455	0.800001815408510	0.800001591398204	0.800002211361159
0.130532633158290	0.800005127857895	0.800001910229302	0.800001674507189	0.800002326851655
0.130907726931733	0.800005395065033	0.800002009776506	0.800001761758103	0.800002448098172
0.131282820705176	0.800005675557190	0.800002114273450	0.800001853346614	0.800002575372639
0.131657914478620	0.800005969960281	0.800002223953355	0.800001949477059	0.800002708959045
0.132033008252063	0.800006278927908	0.800002339059776	0.800002050362823	0.800002849153946
0.132408102025506	0.800006603142491	0.800002459846995	0.800002156226687	0.800002996266967
0.132783195798950	0.800006943316447	0.800002586580486	0.800002267301236	0.800003150621347
0.133158289572393	0.800007300193408	0.800002719537343	0.800002383829232	0.800003312554485
0.133533383345836	0.800007674549489	0.800002859006781	0.800002506064051	0.800003482418520
0.133908477119280	0.800008067194597	0.800003005290592	0.800002634270089	0.800003660580917
0.134283570892723	0.800008478973789	0.800003158703686	0.800002768723227	0.800003847425094
0.134658664666167	0.800008910768681	0.800003319574582	0.800002909711267	0.800004043351050
0.135033758439610	0.800009363498908	0.800003488245984	0.800003057534432	0.800004248776040
0.135408852213053	0.800009838123636	0.800003665075314	0.800003212505837	0.800004464135245
0.135783945986497	0.800010335643125	0.800003850435326	0.800003374952021	0.800004689882497
0.136159039759940	0.800010857100354	0.800004044714680	0.800003545213457	0.800004926491004
0.136534133533383	0.800011403582695	0.800004248318599	0.800003723645118	0.800005174454120
0.136909227306827	0.800011976223657	0.800004461669483	0.800003910617024	0.800005434286123
0.137284321080270	0.800012576204679	0.800004685207617	0.800004106514851	0.800005706523044
0.137659414853713	0.800013204756996	0.800004919391827	0.800004311740518	0.800005991723499
0.138034508627157	0.800013863163565	0.800005164700233	0.800004526712833	0.800006290469573
0.138409602400600	0.800014552761055	0.800005421630963	0.800004751868129	0.800006603367718
0.138784696174044	0.800015274941913	0.800005690702947	0.800004987660950	0.800006931049690
0.139159789947487	0.800016031156492	0.800005972456685	0.800005234564731	0.800007274173516
0.139534883720930	0.800016822915258	0.800006267455100	0.800005493072536	0.800007633424495
0.139909977494374	0.800017651791066	0.800006576284356	0.800005763697785	0.800008009516231
0.140285071267817	0.800018519421522	0.800006899554763	0.800006046975034	0.800008403191702
0.140660165041260	0.800019427511412	0.800007237901665	0.800006343460760	0.800008815224364
0.141035258814704	0.800020377835220	0.800007591986395	0.800006653734195	0.800009246419293
0.141410352588147	0.800021372239727	0.800007962497225	0.800006978398157	0.800009697614363
0.141785446361590	0.800022412646697	0.800008350150390	0.800007318079943	0.800010169681466
0.142160540135034	0.800023501055645	0.800008755691098	0.800007673432220	0.800010663527765
0.142535633908477	0.800024639546709	0.800009179894621	0.800008045133970	0.800011180097002
0.142910727681920	0.800025830283598	0.800009623567372	0.800008433891445	0.800011720370827
0.143285821455364	0.800027075516643	0.800010087548070	0.800008840439171	0.800012285370191
0.143660915228807	0.800028377585953	0.800010572708887	0.800009265540965	0.800012876156770
0.144036009002251	0.800029738924657	0.800011079956687	0.800009709991010	0.800013493834442
0.144411102775694	0.800031162062256	0.800011610234247	0.800010174614930	0.800014139550802
0.144786196549137	0.800032649628086	0.800012164521576	0.800010660270938	0.800014814498736
0.145161290322581	0.800034204354878	0.800012743837215	0.800011167850978	0.800015519918036
0.145536384096024	0.800035829082435	0.800013349239638	0.800011698281945	0.800016257097066
0.145911477869467	0.800037526761425	0.800013981828634	0.800012252526902	0.800017027374482
0.146286571642911	0.800039300457282	0.800014642746796	0.800012831586375	0.800017832141008
0.146661665416354	0.800041153354237	0.800015333180990	0.800013436499643	0.800018672841253
0.147036759189797	0.800043088759462	0.800016054363935	0.800014068346114	0.800019550975602
0.147411852963241	0.800045110107341	0.800016807575763	0.800014728246699	0.800020468102145
0.147786946736684	0.800047220963876	0.800017594145692	0.800015417365263	0.800021425838682
0.148162040510128	0.800049425031213	0.800018415453686	0.800016136910091	0.800022425864769
0.148537134283571	0.800051726152309	0.800019272932225	0.800016888135420	0.800023469923842
0.148912228057014	0.800054128315734	0.800020168068065	0.800017672342995	0.800024559825390
0.149287321830458	0.800056635660614	0.800021102404114	0.800018490883694	0.800025697447199
0.149662415603901	0.800059252481713	0.800022077541295	0.800019345159171	0.800026884737656
0.150037509377344	0.800061983234669	0.800023095140533	0.800020236623578	0.800028123718127
0.150412603150788	0.800064832541371	0.800024156924725	0.800021166785306	0.800029416485390
0.150787696924231	0.800067805195495	0.800025264680841	0.800022137208806	0.800030765214153
0.151162790697674	0.800070906168193	0.800026420262012	0.800023149516424	0.800032172159626
0.151537884471118	0.800074140613938	0.800027625589744	0.800024205390331	0.800033639660184
0.151912978244561	0.800077513876539	0.800028882656128	0.800025306574462	0.800035170140080
0.152288072018005	0.800081031495315	0.800030193526176	0.800026454876549	0.800036766112259
0.152663165791448	0.800084699211439	0.800031560340159	0.800027652170174	0.800038430181224
0.153038259564891	0.800088522974458	0.800032985316065	0.800028900396912	0.800040165046005
0.153413353338335	0.800092508948983	0.800034470752070	0.800030201568493	0.800041973503181
0.153788447111778	0.800096663521561	0.800036019029128	0.800031557769064	0.800043858450007
0.154163540885221	0.800100993307730	0.800037632613576	0.800032971157470	0.800045822887603
0.154538634658665	0.800105505159256	0.800039314059862	0.800034443969633	0.800047869924249
0.154913728432108	0.800110206171560	0.800041066013291	0.800035978520957	0.800050002778743
0.155288822205551	0.800115103691341	0.800042891212892	0.800037577208827	0.800052224783863
0.155663915978995	0.800120205324388	0.800044792494310	0.800039242515146	0.800054539389908
0.156039009752438	0.800125518943598	0.800046772792822	0.800040977008958	0.800056950168336
0.156414103525881	0.800131052697184	0.800048835146377	0.800042783349118	0.800059460815486
0.156789197299325	0.800136815017107	0.800050982698766	0.800044664287049	0.800062075156399
0.157164291072768	0.800142814627696	0.800053218702813	0.800046622669542	0.800064797148732
0.157539384846212	0.800149060554497	0.800055546523706	0.800048661441651	0.800067630886769
0.157914478619655	0.800155562133325	0.800057969642345	0.800050783649639	0.800070580605525
0.158289572393098	0.800162329019541	0.800060491658835	0.800052992444006	0.800073650684955
0.158664666166542	0.800169371197548	0.800063116296002	0.800055291082578	0.800076845654256
0.159039759939985	0.800176698990510	0.800065847403047	0.800057682933692	0.800080170196284
0.159414853713428	0.800184323070305	0.800068688959235	0.800060171479415	0.800083629152055
0.159789947486872	0.800192254467697	0.800071645077717	0.800062760318887	0.800087227525369
0.160165041260315	0.800200504582754	0.800074720009395	0.800065453171698	0.800090970487524
0.160540135033758	0.800209085195493	0.800077918146922	0.800068253881371	0.800094863382155
0.160915228807202	0.800218008476771	0.800081244028736	0.800071166418898	0.800098911730160
0.161290322580645	0.800227286999410	0.800084702343249	0.800074194886387	0.800103121234756
0.161665416354089	0.800236933749577	0.800088297933062	0.800077343520747	0.800107497786631
0.162040510127532	0.800246962138402	0.800092035799330	0.800080616697497	0.800112047469217
0.162415603900975	0.800257386013848	0.800095921106171	0.800084018934619	0.800116776564070
0.162790697674419	0.800268219672840	0.800099959185217	0.800087554896524	0.800121691556374
0.163165791447862	0.800279477873636	0.800104155540211	0.800091229398071	0.800126799140542
0.163540885221305	0.800291175848468	0.800108515851749	0.800095047408700	0.800132106225957
0.163915978994749	0.800303329316431	0.800113045982070	0.800099014056620	0.800137619942810
0.164291072768192	0.800315954496639	0.800117751979997	0.800103134633109	0.800143347648069
0.164666166541635	0.800329068121640	0.800122640085914	0.800107414596874	0.800149296931559
0.165041260315079	0.800342687451100	0.800127716736912	0.800111859578522	0.800155475622168
0.165416354088522	0.800356830285744	0.800132988571962	0.800116475385091	0.800161891794167
0.165791447861966	0.800371514981579	0.800138462437257	0.800121268004694	0.800168553773660
0.166166541635409	0.800386760464367	0.800144145391592	0.800126243611228	0.800175470145143
0.166541635408852	0.800402586244384	0.800150044711904	0.800131408569191	0.800182649758201
0.166916729182296	0.800419012431440	0.800156167898852	0.800136769438565	0.800190101734310
0.167291822955739	0.800436059750173	0.800162522682565	0.800142332979811	0.800197835473779
0.167666916729182	0.800453749555616	0.800169117028425	0.800148106158930	0.800205860662802
0.168042010502626	0.800472103849036	0.800175959143013	0.800154096152631	0.800214187280641
0.168417104276069	0.800491145294042	0.800183057480102	0.800160310353570	0.800222825606928
0.168792198049512	0.800510897232971	0.800190420746806	0.800166756375700	0.800231786229094
0.169167291822956	0.800531383703542	0.800198057909777	0.800173442059681	0.800241080049920
0.169542385596399	0.800552629455781	0.800205978201557	0.800180375478408	0.800250718295207
0.169917479369842	0.800574659969225	0.800214191126978	0.800187564942600	0.800260712521575
0.170292573143286	0.800597501470379	0.800222706469720	0.800195019006500	0.800271074624383
0.170667666916729	0.800621180950464	0.800231534298911	0.800202746473642	0.800281816845763
0.171042760690173	0.800645726183412	0.800240684975884	0.800210756402724	0.800292951782790
0.171417854463616	0.800671165744138	0.800250169160980	0.800219058113544	0.800304492395753
0.171792948237059	0.800697529027074	0.800259997820503	0.800227661193050	0.800316452016564
0.172168042010503	0.800724846264956	0.800270182233720	0.800236575501447	0.800328844357270
0.172543135783946	0.800753148547883	0.800280734000012	0.800245811178407	0.800341683518696
0.172918229557389	0.800782467842617	0.800291665046065	0.800255378649352	0.800354983999185
0.173293323330833	0.800812837012147	0.800302987633211	0.800265288631825	0.800368760703476
0.173668417104276	0.800844289835494	0.800314714364810	0.800275552141931	0.800383028951668
0.174043510877719	0.800876861027760	0.800326858193777	0.800286180500875	0.800397804488321
0.174418604651163	0.800910586260424	0.800339432430143	0.800297185341555	0.800413103491642
0.174793698424606	0.800945502181867	0.800352450748766	0.800308578615255	0.800428942582796
0.175168792198050	0.800981646438130	0.800365927197063	0.800320372598392	0.800445338835306
0.175543885971493	0.801019057693898	0.800379876202895	0.800332579899351	0.800462309784570
0.175918979744936	0.801057775653699	0.800394312582466	0.800345213465378	0.800479873437462
0.176294073518380	0.801097841083319	0.800409251548372	0.800358286589557	0.800498048282044
0.176669167291823	0.801139295831426	0.800424708717659	0.800371812917835	0.800516853297355
0.177044261065266	0.801182182851390	0.800440700120022	0.800385806456132	0.800536307963306
0.177419354838710	0.801226546223292	0.800457242206018	0.800400281577491	0.800556432270650
0.177794448612153	0.801272431176124	0.800474351855402	0.800415253029310	0.800577246731044
0.178169542385596	0.801319884110156	0.800492046385474	0.800430735940607	0.800598772387179
0.178544636159040	0.801368952619483	0.800510343559554	0.800446745829365	0.800621030823001
0.178919729932483	0.801419685514712	0.800529261595444	0.800463298609896	0.800644044173983
0.179294823705926	0.801472132845813	0.800548819174026	0.800480410600287	0.800667835137488
0.179669917479370	0.801526345925096	0.800569035447831	0.800498098529857	0.800692426983167
0.180045011252813	0.801582377350322	0.800589930049732	0.800516379546687	0.800717843563440
0.180420105026257	0.801640281027929	0.800611523101619	0.800535271225150	0.800744109324007
0.180795198799700	0.801700112196356	0.800633835223167	0.800554791573516	0.800771249314423
0.181170292573143	0.801761927449464	0.800656887540589	0.800574959041541	0.800799289198701
0.181545386346587	0.801825784760040	0.800680701695474	0.800595792528128	0.800828255265961
0.181920480120030	0.801891743503355	0.800705299853594	0.800617311388962	0.800858174441099
0.182295573893473	0.801959864480785	0.800730704713792	0.800639535444201	0.800889074295487
0.182670667666917	0.802030209943463	0.800756939516821	0.800662484986147	0.800920983057683
0.183045761440360	0.802102843615958	0.800784028054263	0.800686180786947	0.800953929624159
0.183420855213803	0.802177830719958	0.800811994677383	0.800710644106277	0.800987943570015
0.183795948987247	0.802255237997947	0.800840864306046	0.800735896699039	0.801023055159715
0.184171042760690	0.802335133736851	0.800870662437564	0.800761960823027	0.801059295357784
0.184546136534134	0.802417587791653	0.800901415155597	0.800788859246608	0.801096695839504
0.184921230307577	0.802502671608930	0.800933149138958	0.800816615256343	0.801135289001567
0.185296324081020	0.802590458250332	0.800965891670470	0.800845252664627	0.801175107972711
0.185671417854464	0.802681022415947	0.800999670645710	0.800874795817248	0.801216186624289
0.186046511627907	0.802774440467556	0.801034514581786	0.800905269600953	0.801258559580803
0.186421605401350	0.802870790451751	0.801070452625999	0.800936699450924	0.801302262230359
0.186796699174794	0.802970152122895	0.801107514564508	0.800969111358241	0.801347330735071
0.187171792948237	0.803072606965903	0.801145730830870	0.801002531877253	0.801393802041354
0.187546886721680	0.803178238218818	0.801185132514573	0.801036988132906	0.801441713890157
0.187921980495124	0.803287130895172	0.801225751369419	0.801072507827977	0.801491104827064
0.188297074268567	0.803399371806091	0.801267619821890	0.801109119250248	0.801542014212312
0.188672168042011	0.803515049582141	0.801310770979340	0.801146851279564	0.801594482230655
0.189047261815454	0.803634254694866	0.801355238638158	0.801185733394820	0.801648549901124
0.189422355588897	0.803757079478022	0.801401057291734	0.801225795680820	0.801704259086616
0.189797449362341	0.803883618148453	0.801448262138383	0.801267068835044	0.801761652503342
0.190172543135784	0.804013966826608	0.801496889089051	0.801309584174266	0.801820773730101
0.190547636909227	0.804148223556647	0.801546974774951	0.801353373641069	0.801881667217372
0.190922730682671	0.804286488326141	0.801598556554975	0.801398469810194	0.801944378296211
0.191297824456114	0.804428863085301	0.801651672523007	0.801444905894767	0.802008953186953
0.191672918229557	0.804575451765738	0.801706361514996	0.801492715752335	0.802075439007676
0.192048012003001	0.804726360298715	0.801762663115900	0.801541933890767	0.802143883782454
0.192423105776444	0.804881696632849	0.801820617666377	0.801592595473952	0.802214336449346
0.192798199549887	0.805041570751256	0.801880266269327	0.801644736327329	0.802286846868144
0.193173293323331	0.805206094688090	0.801941650796146	0.801698392943197	0.802361465827831
0.193548387096774	0.805375382544455	0.802004813892819	0.801753602485850	0.802438245053767
0.193923480870218	0.805549550503652	0.802069798985705	0.801810402796454	0.802517237214560
0.194298574643661	0.805728716845734	0.802136650287121	0.801868832397737	0.802598495928638
0.194673668417104	0.805913001961337	0.802205412800610	0.801928930498402	0.802682075770469
0.195048762190548	0.806102528364745	0.802276132325978	0.801990736997324	0.802768032276461
0.195423855963991	0.806297420706165	0.802348855463987	0.802054292487457	0.802856421950474
0.195798949737434	0.806497805783182	0.802423629620800	0.802119638259496	0.802947302268981
0.196174043510878	0.806703812551337	0.802500503012049	0.802186816305226	0.803040731685820
0.196549137284321	0.806915572133826	0.802579524666629	0.802255869320614	0.803136769636545
0.196924231057764	0.807133217830257	0.802660744430097	0.802326840708553	0.803235476542354
0.197299324831208	0.807356885124442	0.802744212967768	0.802399774581328	0.803336913813578
0.197674418604651	0.807586711691189	0.802829981767381	0.802474715762721	0.803441143852709
0.198049512378095	0.807822837402052	0.802918103141444	0.802551709789800	0.803548230056963
0.198424606151538	0.808065404330011	0.803008630229122	0.802630802914331	0.803658236820347
0.198799699924981	0.808314556753029	0.803101616997773	0.802712042103853	0.803771229535227
0.199174793698425	0.808570441156476	0.803197118244002	0.802795475042342	0.803887274593369
0.199549887471868	0.808833206234347	0.803295189594331	0.802881150130524	0.804006439386443
0.199924981245311	0.809103002889276	0.803395887505368	0.802969116485747	0.804128792305968
0.200300075018755	0.809379984231270	0.803499269263555	0.803059423941476	0.804254402742689
0.200675168792198	0.809664305575158	0.803605392984390	0.803152123046329	0.804383341085356
0.201050262565641	0.809956124436691	0.803714317611206	0.803247265062704	0.804515678718904
0.201425356339085	0.810255600527278	0.803826102913387	0.803344901964926	0.804651488021997
0.201800450112528	0.810562895747296	0.803940809484112	0.803445086436962	0.804790842363942
0.202175543885972	0.810878174177960	0.804058498737518	0.803547871869625	0.804933816100931
0.202550637659415	0.811201602071696	0.804179232905357	0.803653312357323	0.805080484571619
0.202925731432858	0.811533347840985	0.804303075033036	0.803761462694283	0.805230924091997
0.203300825206302	0.811873582045649	0.804430088975137	0.803872378370276	0.805385211949558
0.203675918979745	0.812222477378527	0.804560339390284	0.803986115565806	0.805543426396734
0.204051012753188	0.812580208649510	0.804693891735458	0.804102731146776	0.805705646643593
0.204426106526632	0.812946952767900	0.804830812259642	0.804222282658580	0.805871952849759
0.204801200300075	0.813322888723054	0.804971167996877	0.804344828319663	0.806042426115571
0.205176294073518	0.813708197563268	0.805115026758621	0.804470427014479	0.806217148472428
0.205551387846962	0.814103062372880	0.805262457125498	0.804599138285884	0.806396202872337
0.205926481620405	0.814507668247541	0.805413528438319	0.804731022326912	0.806579673176617
0.206301575393848	0.814922202267629	0.805568310788465	0.804866139971962	0.806767644143772
0.206676669167292	0.815346853469761	0.805726875007516	0.805004552687340	0.806960201416487
0.207051762940735	0.815781812816378	0.805889292656217	0.805146322561195	0.807157431507763
0.207426856714179	0.816227273163359	0.806055636012663	0.805291512292787	0.807359421786143
0.207801950487622	0.816683429225638	0.806225978059799	0.805440185181115	0.807566260460041
0.208177044261065	0.817150477540787	0.806400392472112	0.805592405112869	0.807778036561141
0.208552138034509	0.817628616430530	0.806578953601606	0.805748236549723	0.807994839926864
0.208927231807952	0.818118045960166	0.806761736462959	0.805907744514916	0.808216761181878
0.209302325581395	0.818618967895857	0.806948816717934	0.806070994579159	0.808443891718638
0.209677419354839	0.819131585659762	0.807140270658943	0.806238052845822	0.808676323676957
0.210052513128282	0.819656104282980	0.807336175191849	0.806408985935417	0.808914149922573
0.210427606901725	0.820192730356280	0.807536607817900	0.806583860969335	0.809157464024716
0.210802700675169	0.820741671978585	0.807741646614883	0.806762745552880	0.809406360232651
0.211177794448612	0.821303138703189	0.807951370217379	0.806945707757525	0.809660933451198
0.211552888222056	0.821877341481677	0.808165857796227	0.807132816102452	0.809921279215203
0.211927981995499	0.822464492605527	0.808385189037075	0.807324139535300	0.810187493662961
0.212303075768942	0.823064805645371	0.808609444118113	0.807519747412180	0.810459673508573
0.212678169542386	0.823678495387894	0.808838703686879	0.807719709476888	0.810737916013234
0.213053263315829	0.824305777770349	0.809073048836235	0.807924095839360	0.811022318955434
0.213428357089272	0.824946869812667	0.809312561079403	0.808132976953326	0.811312980600074
0.213803450862716	0.825601989547152	0.809557322324146	0.808346423593187	0.811609999666477
0.214178544636159	0.826271355945736	0.809807414846010	0.808564506830078	0.811913475295303
0.214553638409602	0.826955188844789	0.810062921260693	0.808787298007153	0.812223507014343
0.214928732183046	0.827653708867462	0.810323924495463	0.809014868714040	0.812540194703196
0.215303825956489	0.828367137343557	0.810590507759699	0.809247290760505	0.812863638556833
0.215678919729933	0.829095696226913	0.810862754514470	0.809484636149299	0.813193939048017
0.216054013503376	0.829839608010302	0.811140748441231	0.809726977048188	0.813531196888609
0.216429107276819	0.830599095637823	0.811424573409552	0.809974385761164	0.813875512989730
0.216804201050263	0.831374382414801	0.811714313443958	0.810226934698853	0.814226988420788
0.217179294823706	0.832165691915172	0.812010052689805	0.810484696348084	0.814585724367374
0.217554388597149	0.832973247886375	0.812311875378258	0.810747743240659	0.814951822088017
0.217929482370593	0.833797274151728	0.812619865790311	0.811016147921289	0.815325382869807
0.218304576144036	0.834637994510320	0.812934108219912	0.811289982914726	0.815706507982876
0.218679669917479	0.835495632634388	0.813254686936127	0.811569320692071	0.816095298633759
0.219054763690923	0.836370411964233	0.813581686144418	0.811854233636280	0.816491855917615
0.219429857464366	0.837262555600637	0.813915189946966	0.812144794006850	0.816896280769337
0.219804951237809	0.838172286194834	0.814255282302120	0.812441073903710	0.817308673913531
0.220180045011253	0.839099825836018	0.814602046982889	0.812743145230307	0.817729135813396
0.220555138784696	0.840045395936429	0.814955567534587	0.813051079655901	0.818157766618492
0.220930232558140	0.841009217114021	0.815315927231524	0.813364948577069	0.818594666111421
0.221305326331583	0.841991509072735	0.815683209032864	0.813684823078434	0.819039933653410
0.221680420105026	0.842992490480411	0.816057495537554	0.814010773892610	0.819493668128839
0.222055513878470	0.844012378844357	0.816438868938433	0.814342871359403	0.819955967888691
0.222430607651913	0.845051390384600	0.816827410975432	0.814681185384231	0.820426930692960
0.222805701425356	0.846109739904864	0.817223202887977	0.815025785395829	0.820906653652026
0.223180795198800	0.847187640661292	0.817626325366509	0.815376740303195	0.821395233167007
0.223555888972243	0.848285304228972	0.818036858503233	0.815734118451834	0.821892764869110
0.223930982745686	0.849402940366274	0.818454881742010	0.816097987579286	0.822399343558003
0.224306076519130	0.850540756877074	0.818880473827505	0.816468414769962	0.822915063139214
0.224681170292573	0.851698959470883	0.819313712753520	0.816845466409296	0.823440016560589
0.225056264066017	0.852877751620943	0.819754675710607	0.817229208137246	0.823974295747827
0.225431357839460	0.854077334420338	0.820203439032905	0.817619704801134	0.824517991539114
0.225806451612903	0.855297906436166	0.820660078144300	0.818017020407863	0.825071193618879
0.226181545386347	0.856539663561835	0.821124667503841	0.818421218075522	0.825633990450702
0.226556639159790	0.857802798867536	0.821597280550525	0.818832359984398	0.826206469209391
0.226931732933233	0.859087502448962	0.822077989647382	0.819250507327412	0.826788715712270
0.227306826706677	0.860393961274323	0.822566866024977	0.819675720260015	0.827380814349692
0.227681920480120	0.861722359029736	0.823063979724255	0.820108057849538	0.827982848014815
0.228057014253563	0.863072875963059	0.823569399538858	0.820547578024050	0.828594898032678
0.228432108027007	0.864445688726229	0.824083192956838	0.820994337520723	0.829217044088598
0.228807201800450	0.865840970216191	0.824605426101889	0.821448391833747	0.829849364155924
0.229182295573893	0.867258889414496	0.825136163674043	0.821909795161800	0.830491934423197
0.229557389347337	0.868699611225634	0.825675468889931	0.822378600355128	0.831144829220733
0.229932483120780	0.870163296314208	0.826223403422579	0.822854858862230	0.831808120946681
0.230307576894224	0.871650100941010	0.826780027340826	0.823338620676203	0.832481879992591
0.230682670667667	0.873160176798109	0.827345399048341	0.823829934280756	0.833166174668528
0.231057764441110	0.874693670843029	0.827919575222334	0.824328846595944	0.833861071127779
0.231432858214554	0.876250725132113	0.828502610751929	0.824835402923626	0.834566633291195
0.231807951987997	0.877831476653181	0.829094558676304	0.825349646892709	0.835282922771207
0.232183045761440	0.879436057157557	0.829695470122564	0.825871620404180	0.836009998795571
0.232558139534884	0.881064592991600	0.830305394243458	0.826401363575989	0.836747918130874
0.232933233308327	0.882717204927804	0.830924378154902	0.826938914687789	0.837496735005863
0.233308327081770	0.884394007995615	0.831552466873430	0.827484310125597	0.838256501034637
0.233683420855214	0.886095111312042	0.832189703253522	0.828037584326377	0.839027265139750
0.234058514628657	0.887820617912184	0.832836127924948	0.828598769722623	0.839809073475285
0.234433608402101	0.889570624579799	0.833491779230071	0.829167896686938	0.840601969349942
0.234808702175544	0.891345221678009	0.834156693161256	0.829744993476683	0.841405993150193
0.235183795948987	0.893144492980281	0.834830903298314	0.830330086178703	0.842221182263568
0.235558889722431	0.894968515501785	0.835514440746146	0.830923198654199	0.843047571002112
0.235933983495874	0.896817359331269	0.836207334072521	0.831524352483762	0.843885190526081
0.236309077269317	0.898691087463564	0.836909609246130	0.832133566912626	0.844734068767924
0.236684171042761	0.900589755632851	0.837621289574878	0.832750858796172	0.845594230356619
0.237059264816204	0.902513412146817	0.838342395644539	0.833376242545731	0.846465696542410
0.237434358589647	0.904462097721827	0.839072945257755	0.834009730074726	0.847348485122017
0.237809452363091	0.906435845319253	0.839812953373484	0.834651330745194	0.848242610364360
0.238184546136534	0.908434679983086	0.840562432046897	0.835301051314739	0.849148082936886
0.238559639909978	0.910458618678961	0.841321390369822	0.835958895883951	0.850064909832524
0.238934733683421	0.912507670134751	0.842089834411739	0.836624865844345	0.850993094297371
0.239309827456864	0.914581834682847	0.842867767161420	0.837298959826855	0.851932635759131
0.239684921230308	0.916681104104269	0.843655188469223	0.837981173650939	0.852883529756405
0.240060015003751	0.918805461474760	0.844452094990140	0.838671500274336	0.853845767868870
0.240435108777194	0.920954881012991	0.845258480127600	0.839369929743517	0.854819337648426
0.240810202550638	0.923129327931016	0.846074333978129	0.840076449144886	0.855804222551372
0.241185296324081	0.925328758287140	0.846899643276868	0.840791042556768	0.856800401871673
0.241560390097524	0.927553118841321	0.847734391344064	0.841513691002243	0.857807850675384
0.241935483870968	0.929802346913264	0.848578558032522	0.842244372402855	0.858826539736302
0.242310577644411	0.932076370243348	0.849432119676127	0.842983061533267	0.859856435472902
0.242685671417854	0.934375106856530	0.850295049039449	0.843729729976889	0.860897499886636
0.243060765191298	0.936698464929372	0.851167315268517	0.844484346082534	0.861949690501643
0.243435858964741	0.939046342660337	0.852048883842782	0.845246874922158	0.863012960305959
0.243810952738185	0.941418628143496	0.852939716528369	0.846017278249711	0.864087257694264
0.244186046511628	0.943815199245797	0.853839771332609	0.846795514461175	0.865172526412266
0.244561140285071	0.946235923488039	0.854749002459974	0.847581538555804	0.866268705502754
0.244936234058515	0.948680657929685	0.855667360269405	0.848375302098644	0.867375729253414
0.245311327831958	0.951149249057674	0.856594791233146	0.849176753184354	0.868493527146447
0.245686421605401	0.953641532679365	0.857531237897071	0.849985836402394	0.869622023810083
0.246061515378845	0.956157333819759	0.858476638842625	0.850802492803620	0.870761138972026
0.246436609152288	0.958696466623128	0.859430928650373	0.851626659868322	0.871910787414917
0.246811702925731	0.961258734259218	0.860394037865257	0.852458271475771	0.873070878933860
0.247186796699175	0.963843928834131	0.861365892963562	0.853297257875301	0.874241318296095
0.247561890472618	0.966451831306048	0.862346416321697	0.854143545658982	0.875422005202858
0.247936984246062	0.969082211405919	0.863335526186788	0.854997057735926	0.876612834253504
0.248312078019505	0.971734827563252	0.864333136649187	0.855857713308268	0.877813694911950
0.248687171792948	0.974409426837135	0.865339157616876	0.856725427848869	0.879024471475496
0.249062265566392	0.977105744852622	0.866353494791899	0.857600113080772	0.880245043046080
0.249437359339835	0.979823505742611	0.867376049648787	0.858481676958471	0.881475283504040
0.249812453113278	0.982562422095329	0.868406719415091	0.859370023651019	0.882715061484413
0.250187546886722	0.985322194907568	0.869445397054004	0.860265053527021	0.883964240355858
0.250562640660165	0.988102513543764	0.870491971249189	0.861166663141550	0.885222678202228
0.250937734433608	0.990903055701061	0.871546326391775	0.862074745225027	0.886490227806866
0.251312828207052	0.993723487380458	0.872608342569646	0.862989188674094	0.887766736639665
0.251687921980495	0.996563462864159	0.873677895558985	0.863909878544528	0.889052046846947
0.252063015753938	0.999422624699227	0.874754856818186	0.864836696046223	0.890345995244207
0.252438109527382	1.00230060368765	0.875839093484108	0.865769518540278	0.891648413311775
0.252813203300825	1.00519701888294	0.876930468370765	0.866708219538216	0.892959127193428
0.253188297074269	1.00811147759327	0.878028839970433	0.867652668703385	0.894277957698019
0.253563390847712	1.01104357539144	0.879134062457266	0.868602731854539	0.895604720304139
0.253938484621155	1.01399289613149	0.880245985693396	0.869558270971672	0.896939225167876
0.254313578394599	1.01695901197232	0.881364455237602	0.870519144204081	0.898281277133688
0.254688672168042	1.01994148340815	0.882489312356533	0.871485205880740	0.899630675748452
0.255063765941485	1.02293985930612	0.883620394038549	0.872456306522956	0.900987215278688
0.255438859714929	1.02595367695093	0.884757533010177	0.873432292859373	0.902350684731039
0.255813953488372	1.02898246209666	0.885900557755234	0.874413007843323	0.903720867875981
0.256189047261815	1.03202572902588	0.887049292536613	0.875398290672553	0.905097543274847
0.256564141035259	1.03508298061595	0.888203557420780	0.876387976811337	0.906480484310145
0.256939234808702	1.03815370841278	0.889363168304978	0.877381898015010	0.907869459219225
0.257314328582146	1.04123739271192	0.890527936947177	0.878379882356912	0.909264231131300
0.257689422355589	1.04433350264706	0.891697670998761	0.879381754257784	0.910664558107848
0.258064516129032	1.04744149628612	0.892872174039996	0.880387334517605	0.912070193186403
0.258439609902476	1.05056082073469	0.894051245618254	0.881396440349897	0.913480884427765
0.258814703675919	1.05369091224712	0.895234681289042	0.882408885418490	0.914896374966619
0.259189797449362	1.05683119634511	0.896422272659810	0.883424479876773	0.916316403065599
0.259564891222806	1.05998108794385	0.897613807436568	0.884443030409417	0.917740702172765
0.259939984996249	1.06313999148581	0.898809069473290	0.885464340276589	0.919169000982551
0.260315078769692	1.06630730108199	0.900007838824139	0.886488209360638	0.920601023500124
0.260690172543136	1.06948240066088	0.901209891798475	0.887514434215276	0.922036489109207
0.261065266316579	1.07266466412485	0.902415001018675	0.888542808117234	0.923475112643321
0.261440360090023	1.07585345551420	0.903622935480733	0.889573121120389	0.924916604460470
0.261815453863466	1.07904812917866	0.904833460617660	0.890605160112363	0.926360670521226
0.262190547636909	1.08224802995645	0.906046338365632	0.891638708873576	0.927807012470248
0.262565641410353	1.08545249336077	0.907261327232931	0.892673548138753	0.929255327721160
0.262940735183796	1.08866084577372	0.908478182371599	0.893709455660855	0.930705309544827
0.263315828957239	1.09187240464762	0.909696655651855	0.894746206277434	0.932156647160968
0.263690922730683	1.09508647871365	0.910916495739182	0.895783571979394	0.933609025833102
0.264066016504126	1.09830236819772	0.912137448174143	0.896821321982114	0.935062126966792
0.264441110277569	1.10151936504363	0.913359255454816	0.897859222798959	0.936515628211159
0.264816204051013	1.10473675314323	0.914581657121908	0.898897038317095	0.937969203563634
0.265191297824456	1.10795380857378	0.915804389846431	0.899934529875645	0.939422523477911
0.265566391597899	1.11116979984217	0.917027187519998	0.900971456346102	0.940875254975060
0.265941485371343	1.11438398813604	0.918249781347614	0.902007574215005	0.942327061757770
0.266316579144786	1.11759562758170	0.919471899943014	0.903042637668835	0.943777604327654
0.266691672918230	1.12080396550870	0.920693269426428	0.904076398681095	0.945226540105596
0.267066766691673	1.12400824272098	0.921913613524805	0.905108607101532	0.946673523555069
0.267441860465116	1.12720769377443	0.923132653674383	0.906139010747481	0.948118206308381
0.267816954238560	1.13040154726083	0.924350109125631	0.907167355497270	0.949560237295790
0.268192048012003	1.13358902609791	0.925565697050443	0.908193385385657	0.950999262877431
0.268567141785446	1.13676934782555	0.926779132651596	0.909216842701245	0.952434926977985
0.268942235558890	1.13994172490782	0.927990129274369	0.910237468085840	0.953866871224042
0.269317329332333	1.14310536504081	0.929198398520313	0.911255000635685	0.955294735084069
0.269692423105776	1.14625947146610	0.930403650363075	0.912269178004550	0.956718156010940
0.270067516879220	1.14940324328966	0.931605593266242	0.913279736508577	0.958136769586921
0.270442610652663	1.15253587580603	0.932803934303133	0.914286411232892	0.959550209671074
0.270817704426107	1.15565656082764	0.933998379278486	0.915288936139856	0.960958108548961
0.271192798199550	1.15876448701904	0.935188632851956	0.916287044178956	0.962360097084609
0.271567891972993	1.16185884023591	0.936374398663371	0.917280467398237	0.963755804874616
0.271942985746437	1.16493880386863	0.937555379459673	0.918268937057238	0.965144860404339
0.272318079519880	1.16800355919024	0.938731277223478	0.919252183741353	0.966526891206063
0.272693173293323	1.17105228570856	0.939901793303154	0.920229937477559	0.967901524019060
0.273068267066767	1.17408416152225	0.941066628544393	0.921201927851442	0.969268384951458
0.273443360840210	1.17709836368076	0.942225483423134	0.922167884125459	0.970627099643811
0.273818454613653	1.18009406854767	0.943378058179836	0.923127535358351	0.971977293434282
0.274193548387097	1.18307045216748	0.944524052954925	0.924080610525658	0.973318591525336
0.274568642160540	1.18602669063550	0.945663167925443	0.925026838641236	0.974650619151843
0.274943735933984	1.18896196047056	0.946795103442701	0.925965948879733	0.975973001750496
0.275318829707427	1.19187543899048	0.947919560170958	0.926897670699919	0.977285365130419
0.275693923480870	1.19476630468988	0.949036239226948	0.927821733968811	0.978587335644888
0.276069017254314	1.19763373762020	0.950144842320236	0.928737869086510	0.979878540364027
0.276444111027757	1.20047691977172	0.951245071894259	0.929645807111676	0.981158607248392
0.276819204801200	1.20329503545719	0.952336631268017	0.930545279887547	0.982427165323324
0.277194298574644	1.20608727169696	0.953419224778260	0.931436020168438	0.983683844853949
0.277569392348087	1.20885281860536	0.954492557922141	0.932317761746619	0.984928277520730
0.277944486121530	1.21159086977793	0.955556337500176	0.933190239579522	0.986160096595439
0.278319579894974	1.21430062267942	0.956610271759489	0.934053189917134	0.987378937117442
0.278694673668417	1.21698127903217	0.957654070537174	0.934906350429570	0.988584436070181
0.279069767441860	1.21963204520476	0.958687445403735	0.935749460334662	0.989776232557718
0.279444861215304	1.22225213260042	0.959710109806461	0.936582260525539	0.990953967981255
0.279819954988747	1.22484075804526	0.960721779212685	0.937404493698077	0.992117286215471
0.280195048762191	1.22739714417574	0.961722171252779	0.938215904478141	0.993265833784585
0.280570142535634	1.22992051982538	0.962711005862834	0.939016239548539	0.994399260038008
0.280945236309077	1.23241012041018	0.963688005426880	0.939805247775589	0.995517217325479
0.281320330082521	1.23486518831280	0.964652894918592	0.940582680335218	0.996619361171532
0.281695423855964	1.23728497326487	0.965605402042342	0.941348290838505	0.997705350449217
0.282070517629407	1.23966873272749	0.966545257373529	0.942101835456574	0.998774847552904
0.282445611402851	1.24201573226941	0.967472194498060	0.942843073044758	0.999827518570093
0.282820705176294	1.24432524594279	0.968385950150915	0.943571765265937	1.00086303345207
0.283195798949737	1.24659655665615	0.969286264353656	0.944287676712973	1.00188106618333
0.283570892723181	1.24882895654431	0.970172880550825	0.944990575030132	1.00288129494957
0.283945986496624	1.25102174733505	0.971045545745090	0.945680231033445	1.00386340230425
0.284321080270068	1.25317424071218	0.971904010631081	0.946356418829873	1.00482707533347
0.284696174043511	1.25528575867481	0.972748029727780	0.947018915935234	1.00577200581914
0.285071267816954	1.25735563389255	0.973577361509405	0.947667503390771	1.00669789040029
0.285446361590398	1.25938321005634	0.974391768534651	0.948301965878303	1.00760443073238
0.285821455363841	1.26136784222466	0.975191017574240	0.948922091833852	1.00849133364454
0.286196549137284	1.26330889716496	0.975974879736640	0.949527673559681	1.00935831129460
0.286571642910728	1.26520575368991	0.976743130591892	0.950118507334650	1.01020508132174
0.286946736684171	1.26705780298829	0.977495550293434	0.950694393522807	1.01103136699678
0.287321830457614	1.26886444895033	0.978231923697842	0.951255136680139	1.01183689736988
0.287696924231058	1.27062510848715	0.978952040482387	0.951800545659403	1.01262140741558
0.288072018004501	1.27233921184416	0.979655695260333	0.952330433712949	1.01338463817505
0.288447111777945	1.27400620290804	0.980342687693872	0.952844618593480	1.01412633689550
0.288822205551388	1.27562553950733	0.981012822604636	0.953342922652633	1.01484625716658
0.289197299324831	1.27719669370605	0.981665910081664	0.953825172937366	1.01554415905376
0.289572393098275	1.27871915209047	0.982301765586780	0.954291201284011	1.01621980922836
0.289947486871718	1.28019241604856	0.982920210057280	0.954740844409974	1.01687298109454
0.290322580645161	1.28161600204204	0.983521070005849	0.955173944002989	1.01750345491264
0.290697674418605	1.28298944187082	0.984104177617648	0.955590346807862	1.01811101791928
0.291072768192048	1.28431228292950	0.984669370844470	0.955989904710627	1.01869546444373
0.291447861965491	1.28558408845595	0.985216493495918	0.956372474820087	1.01925659602071
0.291822955738935	1.28680443777155	0.985745395327519	0.956737919546620	1.01979422149940
0.292198049512378	1.28797292651307	0.986255932125706	0.957086106678247	1.02030815714865
0.292573143285821	1.28908916685595	0.986747965789616	0.957416909453857	1.02079822675824
0.292948237059265	1.29015278772880	0.987221364409621	0.957730206633577	1.02126426173624
0.293323330832708	1.29116343501892	0.987676002342541	0.958025882566174	1.02170610120218
0.293698424606152	1.29212077176885	0.988111760283479	0.958303827253506	1.02212359207623
0.294073518379595	1.29302447836352	0.988528525334232	0.958563936411912	1.02251658916401
0.294448612153038	1.29387425270810	0.988926191068192	0.958806111530537	1.02288495523729
0.294823705926482	1.29466981039632	0.989304657591735	0.959030259926508	1.02322856111027
0.295198799699925	1.29541088486906	0.989663831601993	0.959236294796962	1.02354728571147
0.295573893473368	1.29609722756323	0.990003626441026	0.959424135267834	1.02384101615116
0.295948987246812	1.29672860805070	0.990323962146283	0.959593706439423	1.02410964778437
0.296324081020255	1.29730481416724	0.990624765497379	0.959744939428650	1.02435308426926
0.296699174793698	1.29782565213131	0.990905970059096	0.959877771408005	1.02457123762089
0.297074268567142	1.29829094665273	0.991167516220610	0.959992145641149	1.02476402826045
0.297449362340585	1.29870054103091	0.991409351230890	0.960088011515128	1.02493138505970
0.297824456114029	1.29905429724291	0.991631429230266	0.960165324569191	1.02507324538077
0.298199549887472	1.29935209602085	0.991833711278104	0.960224046520184	1.02518955511116
0.298574643660915	1.29959383691900	0.992016165376603	0.960264145284493	1.02528026869403
0.298949737434359	1.29977943837022	0.992178766490671	0.960285594996529	1.02534534915364
0.299324831207802	1.29990883773181	0.992321496563877	0.960288376023729	1.02538476811603
0.299699924981245	1.29998199132078	0.992444344530455	0.960272474978083	1.02539850582480
0.300075018754689	1.29999887443839	0.992547306323359	0.960237884724144	1.02538655115209
0.300450112528132	1.29995948138409	0.992630384878362	0.960184604383547	1.02534890160473
0.300825206301575	1.29986382545868	0.992693590134183	0.960112639336018	1.02528556332545
0.301200300075019	1.29971193895687	0.992736939028659	0.960022001216866	1.02519655108934
0.301575393848462	1.29950387314908	0.992760455490957	0.959912707910985	1.02508188829535
0.301950487621905	1.29923969825261	0.992764170429824	0.959784783543337	1.02494160695301
0.302325581395349	1.29891950339214	0.992748121717899	0.959638258465946	1.02477574766429
0.302700675168792	1.29854339654963	0.992712354172084	0.959473169241424	1.02458435960064
0.303075768942236	1.29811150450360	0.992656919530003	0.959289558622990	1.02436750047518
0.303450862715679	1.29762397275795	0.992581876422554	0.959087475531076	1.02412523651021
0.303825956489122	1.29708096546024	0.992487290342584	0.958866975026464	1.02385764239982
0.304201050262566	1.29648266530957	0.992373233609711	0.958628118280021	1.02356480126791
0.304576144036009	1.29582927345416	0.992239785331315	0.958370972539038	1.02324680462140
0.304951237809452	1.29512100937863	0.992087031359730	0.958095611090215	1.02290375229886
0.305326331582896	1.29435811078114	0.991915064245677	0.957802113219280	1.02253575241447
0.305701425356339	1.29354083344040	0.991723983187961	0.957490564167343	1.02214292129743
0.306076519129782	1.29266945107281	0.991513893979489	0.957161055083941	1.02172538342681
0.306451612903226	1.29174425517966	0.991284908949629	0.956813682976880	1.02128327136201
0.306826706676669	1.29076555488458	0.991037146902971	0.956448550658854	1.02081672566864
0.307201800450113	1.28973367676148	0.990770733054542	0.956065766690943	1.02032589484021
0.307576894223556	1.28864896465292	0.990485798961498	0.955665445322961	1.01981093521539
0.307951987996999	1.28751177947913	0.990182482451379	0.955247706430787	1.01927201089109
0.308327081770443	1.28632249903797	0.989860927546963	0.954812675450634	1.01870929363132
0.308702175543886	1.28508151779569	0.989521284387777	0.954360483310404	1.01812296277204
0.309077269317329	1.28378924666895	0.989163709148336	0.953891266358082	1.01751320512184
0.309452363090773	1.28244611279808	0.988788363953164	0.953405166287328	1.01688021485884
0.309827456864216	1.28105255931181	0.988395416788667	0.952902330060217	1.01622419342354
0.310202550637659	1.27960904508370	0.987985041411921	0.952382909827295	1.01554534940803
0.310577644411103	1.27811604448035	0.987557417256454	0.951847062844907	1.01484389844142
0.310952738184546	1.27657404710170	0.987112729335081	0.951294951389965	1.01412006307166
0.311327831957990	1.27498355751352	0.986651168139876	0.950726742672111	1.01337407264385
0.311702925731433	1.27334509497239	0.986172929539364	0.950142608743459	1.01260616317511
0.312078019504876	1.27165919314328	0.985678214672980	0.949542726405866	1.01181657722612
0.312453113278320	1.26992639981004	0.985167229842925	0.948927277115924	1.01100556376943
0.312828207051763	1.26814727657891	0.984640186403445	0.948296446887614	1.01017337805458
0.313203300825206	1.26632239857542	0.984097300647671	0.947650426192834	1.00932028147026
0.313578394598650	1.26445235413474	0.983538793692053	0.946989409859745	1.00844654140346
0.313953488372093	1.26253774448589	0.982964891358528	0.946313596969125	1.00755243109589
0.314328582145536	1.26057918342989	0.982375824054455	0.945623190748711	1.00663822949755
0.314703675918980	1.25857729701219	0.981771826650460	0.944918398465693	1.00570422111781
0.315078769692423	1.25653272318956	0.981153138356237	0.944199431317368	1.00475069587394
0.315453863465866	1.25444611149178	0.980520002594434	0.943466504320102	1.00377794893723
0.315828957239310	1.25231812267824	0.979872666872680	0.942719836196604	1.00278628057691
0.316204051012753	1.25014942838991	0.979211382653895	0.941959649261694	1.00177599600184
0.316579144786197	1.24794071079663	0.978536405224925	0.941186169306542	1.00074740520020
0.316954238559640	1.24569266224034	0.977847993563639	0.940399625481558	0.999700822777255
0.317329332333083	1.24340598487423	0.977146410204569	0.939600250177939	0.998636567791308
0.317704426106527	1.24108139029817	0.976431921103190	0.938788278908034	0.997554963587973
0.318079519879970	1.23871959919078	0.975704795498936	0.937963950184538	0.996456337632872
0.318454613653413	1.23632134093816	0.974965305777070	0.937127505398673	0.995341021342923
0.318829707426857	1.23388735325985	0.974213727329470	0.936279188697380	0.994209349916257
0.319204801200300	1.23141838183207	0.973450338414482	0.935419246859672	0.993061662160983
0.319579894973743	1.22891517990853	0.972675420015874	0.934547929172168	0.991898300322833
0.319954988747187	1.22637850793924	0.971889255701070	0.933665487303972	0.990719609911886
0.320330082520630	1.22380913318735	0.971092131478678	0.932772175180899	0.989525939528426
0.320705176294074	1.22120782934451	0.970284335655497	0.931868248859234	0.988317640688123
0.321080270067517	1.21857537614484	0.969466158693024	0.930953966399007	0.987095067646578
0.321455363840960	1.21591255897794	0.968637893063627	0.930029587736978	0.985858577223455
0.321830457614404	1.21322016850103	0.967799833106430	0.929095374559313	0.984608528626212
0.322205551387847	1.21049900025066	0.966952274883057	0.928151590174142	0.983345283273652
0.322580645161290	1.20774985425415	0.966095516033283	0.927198499383992	0.982069204619326
0.322955738934734	1.20497353464103	0.965229855630738	0.926236368358264	0.980780657974993
0.323330832708177	1.20217084925477	0.964355594038722	0.925265464505762	0.979480010334170
0.323705926481620	1.19934260926507	0.963473032766258	0.924286056347436	0.978167630195969
0.324081020255064	1.19648962878088	0.962582474324451	0.923298413389348	0.976843887389272
0.324456114028507	1.19361272446461	0.961684222083276	0.922302805996014	0.975509152897413
0.324831207801951	1.19071271514746	0.960778580128857	0.921299505264143	0.974163798683438
0.325206301575394	1.18779042144644	0.959865853121362	0.920288782896914	0.972808197516095
0.325581395348837	1.18484666538316	0.958946346153584	0.919270911078810	0.971442722796625
0.325956489122281	1.18188227000458	0.958020364610295	0.918246162351153	0.970067748386514
0.326331582895724	1.17889805900620	0.957088214028491	0.917214809488354	0.968683648436257
0.326706676669167	1.17589485635761	0.956150199958580	0.916177125375017	0.967290797215304
0.327081770442611	1.17287348593088	0.955206627826615	0.915133382883919	0.965889568943229
0.327456864216054	1.16983477113193	0.954257802797671	0.914083854754988	0.964480337622292
0.327831957989497	1.16677953453503	0.953304029640415	0.913028813475308	0.963063476871429
0.328207051762941	1.16370859752083	0.952345612592990	0.911968531160271	0.961639359761833
0.328582145536384	1.16062277991794	0.951382855230260	0.910903279435889	0.960208358654169
0.328957239309827	1.15752289964841	0.950416060332512	0.909833329322408	0.958770845037571
0.329332333083271	1.15440977237726	0.949445529755688	0.908758951119202	0.957327189370453
0.329707426856714	1.15128421116623	0.948471564303223	0.907680414291119	0.955877760923302
0.330082520630158	1.14814702613204	0.947494463599548	0.906597987356222	0.954422927623458
0.330457614403601	1.14499902410925	0.946514525965355	0.905511937775120	0.952963055902048
0.330832708177044	1.14184100831798	0.945532048294667	0.904422531841815	0.951498510543087
0.331207801950488	1.13867377803664	0.944547325933800	0.903330034576255	0.950029654534893
0.331582895723931	1.13549812827980	0.943560652562258	0.902234709618524	0.948556848923833
0.331957989497374	1.13231484948148	0.942572320075650	0.901136819124845	0.947080452670534
0.332333083270818	1.12912472718391	0.941582618470675	0.900036623665340	0.945600822508585
0.332708177044261	1.12592854173200	0.940591835732230	0.898934382123694	0.944118312805844
0.333083270817704	1.12272706797359	0.939600257722705	0.897830351598688	0.942633275428373
0.333458364591148	1.11952107496573	0.938608168073521	0.896724787307730	0.941146059607120
0.333833458364591	1.11631132568702	0.937615848078947	0.895617942492350	0.939657011807357
0.334208552138035	1.11309857675624	0.936623576592268	0.894510068325772	0.938166475600984
0.334583645911478	1.10988357815729	0.935631629924322	0.893401413822554	0.936674791541707
0.334958739684921	1.10666707297073	0.934640281744489	0.892292225750373	0.935182297043204
0.335333833458365	1.10344979711177	0.933649802984133	0.891182748543956	0.933689326260263
0.335708927231808	1.10023247907514	0.932660461742563	0.890073224221234	0.932196209973009
0.336084021005251	1.09701583968667	0.931672523195547	0.888963892301708	0.930703275474206
0.336459114778695	1.09380059186178	0.930686249506407	0.887854989727105	0.929210846459723
0.336834208552138	1.09058744037109	0.929701899739729	0.886746750784296	0.927719242922176
0.337209302325581	1.08737708161293	0.928719729777725	0.885639407030582	0.926228781047804
0.337584396099025	1.08417020339319	0.927739992239268	0.884533187221271	0.924739773116582
0.337959489872468	1.08096748471224	0.926762936401630	0.883428317239679	0.923252527405654
0.338334583645912	1.07776959555931	0.925788808124936	0.882325020029477	0.921767348096051
0.338709677419355	1.07457719671403	0.924817849779377	0.881223515529484	0.920284535182783
0.339084771192798	1.07139093955554	0.923850300175172	0.880124020610847	0.918804384388271
0.339459864966242	1.06821146587895	0.922886394495315	0.879026749016705	0.917327187079189
0.339834958739685	1.06503940771930	0.921926364231114	0.877931911304261	0.915853230186687
0.340210052513128	1.06187538718302	0.920970437120538	0.876839714789355	0.914382796130056
0.340585146286572	1.05872001628698	0.920018837089362	0.875750363493476	0.912916162743795
0.340960240060015	1.05557389680502	0.919071784195152	0.874664058093282	0.911453603208139
0.341335333833458	1.05243762012213	0.918129494574054	0.873580995872567	0.909995385983016
0.341710427606902	1.04931176709613	0.917192180390422	0.872501370676750	0.908541774745460
0.342085521380345	1.04619690792698	0.916260049789266	0.871425372869806	0.907093028330454
0.342460615153788	1.04309360203364	0.915333306851520	0.870353189293725	0.905649400675243
0.342835708927232	1.04000239793850	0.914412151552137	0.869285003230403	0.904211140767053
0.343210802700675	1.03692383315933	0.913496779720982	0.868220994366045	0.902778492594277
0.343585896474119	1.03385843410878	0.912587383006550	0.867161338758005	0.901351695101045
0.343960990247562	1.03080671600139	0.911684148842445	0.866106208804108	0.899930982145237
0.344336084021005	1.02776918276796	0.910787260416671	0.865055773214388	0.898516582459853
0.344711177794449	1.02474632697750	0.909896896643658	0.864010196985292	0.897108719617791
0.345086271567892	1.02173862976639	0.909013232139057	0.862969641376265	0.895707611999950
0.345461365341335	1.01874656077497	0.908136437197249	0.861934263888777	0.894313472766691
0.345836459114779	1.01577057809139	0.907266677771567	0.860904218247694	0.892926509832577
0.346211552888222	1.01281112820264	0.906404115457206	0.859879654385050	0.891546925844417
0.346586646661665	1.00986864595273	0.905548907476784	0.858860718426129	0.890174918162542
0.346961740435109	1.00694355450798	0.904701206668544	0.857847552677899	0.888810678845314
0.347336834208552	1.00403626532928	0.903861161477164	0.856840295619710	0.887454394636800
0.347711927981996	1.00114717815131	0.903028915947137	0.855839081896298	0.886106246957624
0.348087021755439	0.998276680968561	0.902204609718703	0.854844042312997	0.884766411898893
0.348462115528882	0.995425150028150	0.901388378026288	0.853855303833198	0.883435060219234
0.348837209302326	0.992592949829278	0.900580351699428	0.852872989577969	0.882112357344829
0.349212303075769	0.989780433129273	0.899780657166131	0.851897218827847	0.880798463372458
0.349587396849212	0.986987940956095	0.898989416458649	0.850928107026739	0.879493533075473
0.349962490622656	0.984215802627220	0.898206747221614	0.849965765787923	0.878197715912675
0.350337584396099	0.981464335774781	0.897432762722503	0.849010302902092	0.876911156040030
0.350712678169542	0.978733846376869	0.896667571864394	0.848061822347428	0.875633992325196
0.351087771942986	0.976024628794880	0.895911279200960	0.847120424301645	0.874366358364778
0.351462865716429	0.973336965816781	0.895163984953669	0.846186205155992	0.873108382504303
0.351837959489872	0.970671128706192	0.894425785031142	0.845259257531137	0.871860187860805
0.352213053263316	0.968027377257161	0.893696771050616	0.844339670294948	0.870621892348024
0.352588147036759	0.965405959854495	0.892977030361485	0.843427528582064	0.869393608704112
0.352963240810203	0.962807113539536	0.892266646070846	0.842522913815284	0.868175444521829
0.353338334583646	0.960231064081249	0.891565697071025	0.841625903728667	0.866967502281134
0.353713428357089	0.957678026052484	0.890874258069016	0.840736572392353	0.865769879384147
0.354088522130533	0.955148202911295	0.890192399617802	0.839854990239025	0.864582668192390
0.354463615903976	0.952641787087167	0.889520188149486	0.838981224091996	0.863405956066277
0.354838709677419	0.950158960072020	0.888857686010203	0.838115337194846	0.862239825406752
0.355213803450863	0.947699892515857	0.888204951496740	0.837257389242595	0.861084353699061
0.355588897224306	0.945264744326911	0.887562038894836	0.836407436414343	0.859939613558543
0.355963990997749	0.942853664776149	0.886928998519084	0.835565531407349	0.858805672778424
0.356339084771193	0.940466792606007	0.886305876754401	0.834731723472479	0.857682594379507
0.356714178544636	0.938104256143186	0.885692716099004	0.833906058451009	0.856570436661737
0.357089272318080	0.935766173415393	0.885089555208845	0.833088578812702	0.855469253257521
0.357464366091523	0.933452652271870	0.884496428943440	0.832279323695143	0.854379093186806
0.357839459864966	0.931163790507566	0.883913368413048	0.831478328944250	0.853300000913776
0.358214553638410	0.928899675990810	0.883340401027146	0.830685627155958	0.852232016405166
0.358589647411853	0.926660386794341	0.882777550544136	0.829901247718977	0.851175175190082
0.358964741185296	0.924445991329548	0.882224837122242	0.829125216858624	0.850129508421288
0.359339834958740	0.922256548483774	0.881682277371531	0.828357557681648	0.849095042937872
0.359714928732183	0.920092107760540	0.881149884407016	0.827598290222020	0.848071801329255
0.360090022505626	0.917952709422545	0.880627667902774	0.826847431487623	0.847059802000437
0.360465116279070	0.915838384637292	0.880115634147039	0.826104995507818	0.846059059238456
0.360840210052513	0.913749155625210	0.879613786098197	0.825370993381815	0.845069583279958
0.361215303825957	0.911685035810105	0.879122123441656	0.824645433327816	0.844091380379845
0.361590397599400	0.909646029971827	0.878640642647507	0.823928320732878	0.843124452880899
0.361965491372843	0.907632134400980	0.878169337028954	0.823219658203458	0.842168799284366
0.362340585146287	0.905643337055562	0.877708196801432	0.822519445616574	0.841224414321382
0.362715678919730	0.903679617719376	0.877257209142383	0.821827680171565	0.840291289025224
0.363090772693173	0.901740948162080	0.876816358251624	0.821144356442370	0.839369410804286
0.363465866466617	0.899827292300743	0.876385625412263	0.820469466430322	0.838458763515754
0.363840960240060	0.897938606362763	0.875964989052111	0.819802999617363	0.837559327539874
0.364216054013503	0.896074839050016	0.875554424805536	0.819144943019695	0.836671079854802
0.364591147786947	0.894235931704107	0.875153905575715	0.818495281241753	0.835793994111925
0.364966241560390	0.892421818472584	0.874763401597232	0.817853996530538	0.834928040711641
0.365341335333833	0.890632426475994	0.874382880498971	0.817221068830182	0.834073186879496
0.365716429107277	0.888867675975641	0.874012307367265	0.816596475836783	0.833229396742653
0.366091522880720	0.887127480541935	0.873651644809242	0.815980193053400	0.832396631406616
0.366466616654164	0.885411747223200	0.873300853016334	0.815372193845229	0.831574849032162
0.366841710427607	0.883720376714814	0.872959889827889	0.814772449494858	0.830764004912420
0.367216804201050	0.882053263528579	0.872628710794865	0.814180929257626	0.829964051550052
0.367591897974494	0.880410296162177	0.872307269243528	0.813597600416985	0.829174938734460
0.367966991747937	0.878791357268624	0.871995516339150	0.813022428339883	0.828396613619006
0.368342085521380	0.877196323825591	0.871693401149626	0.812455376532082	0.827629020798144
0.368717179294824	0.875625067304488	0.871400870709006	0.811896406693422	0.826872102384463
0.369092273068267	0.874077453839202	0.871117870080868	0.811345478772947	0.826125798085546
0.369467366841710	0.872553344394380	0.870844342421518	0.810802551023903	0.825390045280641
0.369842460615154	0.871052594933161	0.870580229042966	0.810267580058539	0.824664779097054
0.370217554388597	0.869575056584252	0.870325469475641	0.809740520902706	0.823949932486257
0.370592648162041	0.868120575808245	0.870080001530811	0.809221327050190	0.823245436299637
0.370967741935484	0.866688994563087	0.869843761362680	0.808709950516791	0.822551219363860
0.371342835708927	0.865280150468609	0.869616683530101	0.808206341894068	0.821867208555795
0.371717929482371	0.863893876970020	0.869398701057912	0.807710450402765	0.821193328876976
0.372093023255814	0.862530003500281	0.869189745497820	0.807222223945853	0.820529503527530
0.372468117029257	0.861188355641274	0.868989746988841	0.806741609161192	0.819875653979582
0.372843210802701	0.859868755283683	0.868798634317225	0.806268551473754	0.819231700050032
0.373218304576144	0.858571020785510	0.868616334975877	0.805802995147416	0.818597559972744
0.373593398349587	0.857294967129144	0.868442775223211	0.805344883336260	0.817973150470040
0.373968492123031	0.856040406076919	0.868277880141436	0.804894158135395	0.817358386823532
0.374343585896474	0.854807146325080	0.868121573694227	0.804450760631237	0.816753182944193
0.374718679669918	0.853594993656091	0.867973778783773	0.804014630951270	0.816157451441702
0.375093773443361	0.852403751089226	0.867834417307160	0.803585708313212	0.815571103692977
0.375468867216804	0.851233219029371	0.867703410212086	0.803163931073627	0.814994049909906
0.375843960990248	0.850083195413988	0.867580677551865	0.802749236775907	0.814426199206227
0.376219054763691	0.848953475858170	0.867466138539715	0.802341562197646	0.813867459663544
0.376594148537134	0.847843853797745	0.867359711602303	0.801940843397357	0.813317738396441
0.376969242310578	0.846754120630370	0.867261314432525	0.801547015760553	0.812776941616690
0.377344336084021	0.845684065854572	0.867170864041504	0.801160014045123	0.812244974696502
0.377719429857464	0.844633477206686	0.867088276809807	0.800779772426051	0.811721742230838
0.378094523630908	0.843602140795638	0.867013468537822	0.800406224539396	0.811207148098718
0.378469617404351	0.842589841235556	0.866946354495335	0.800039303525590	0.810701095523546
0.378844711177794	0.841596361776146	0.866886849470242	0.799678942071974	0.810203487132410
0.379219804951238	0.840621484430806	0.866834867816422	0.799325072454615	0.809714225014351
0.379594898724681	0.839664990102454	0.866790323500729	0.798977626579354	0.809233210777587
0.379969992498125	0.838726658707024	0.866753130149116	0.798636536022108	0.808760345605669
0.380345086271568	0.837806269294615	0.866723201091861	0.798301732068375	0.808295530312565
0.380720180045011	0.836903600168261	0.866700449407904	0.797973145751994	0.807838665396662
0.381095273818455	0.836018429000297	0.866684787968264	0.797650707893077	0.807389651093664
0.381470367591898	0.835150532946308	0.866676129478553	0.797334349135182	0.806948387428390
0.381845461365341	0.834299688756639	0.866674386520564	0.797023999981659	0.806514774265451
0.382220555138785	0.833465672885442	0.866679471592930	0.796719590831210	0.806088711358814
0.382595648912228	0.832648261597268	0.866691297150853	0.796421052012618	0.805670098400231
0.382970742685671	0.831847231071163	0.866709775644901	0.796128313818686	0.805258835066539
0.383345836459115	0.831062357502285	0.866734819558851	0.795841306539334	0.804854821065818
0.383720930232558	0.830293417201024	0.866766341446615	0.795559960493901	0.804457956182421
0.384096024006002	0.829540186689614	0.866804253968191	0.795284206062601	0.804068140320842
0.384471117779445	0.828802442796247	0.866848469924702	0.795013973717181	0.803685273548462
0.384846211552888	0.828079962746683	0.866898902292460	0.794749194050736	0.803309256137130
0.385221305326332	0.827372524253351	0.866955464256112	0.794489797806722	0.802939988603621
0.385596399099775	0.826679905601954	0.867018069240822	0.794235715907128	0.802577371748933
0.385971492873218	0.826001885735575	0.867086630943531	0.793986879479847	0.802221306696460
0.386346586646662	0.825338244336300	0.867161063363259	0.793743219885213	0.801871694929017
0.386721680420105	0.824688761904353	0.867241280830490	0.793504668741743	0.801528438324739
0.387096774193548	0.824053219834767	0.867327198035616	0.793271157951049	0.801191439191848
0.387471867966992	0.823431400491595	0.867418730056459	0.793042619721958	0.800860600302302
0.387846961740435	0.822823087279676	0.867515792384866	0.792818986593817	0.800535824924320
0.388222055513879	0.822228064713975	0.867618300952400	0.792600191459017	0.800217016853808
0.388597149287322	0.821646118486501	0.867726172155107	0.792386167584702	0.799904080444670
0.388972243060765	0.821077035530846	0.867839322877397	0.792176848633720	0.799596920638043
0.389347336834209	0.820520604084330	0.867957670515013	0.791972168684762	0.799295442990421
0.389722430607652	0.819976613747809	0.868081132997134	0.791772062251761	0.798999553700738
0.390097524381095	0.819444855543136	0.868209628807575	0.791576464302494	0.798709159636350
0.390472618154539	0.818925121968324	0.868343077005141	0.791385310276460	0.798424168357991
0.390847711927982	0.818417207050415	0.868481397243101	0.791198536101968	0.798144488143664
0.391222805701425	0.817920906396100	0.868624509787829	0.791016078212523	0.797870028011522
0.391597899474869	0.817436017240094	0.868772335536585	0.790837873562444	0.797600697741701
0.391972993248312	0.816962338491318	0.868924796034491	0.790663859641793	0.797336407897180
0.392348087021755	0.816499670776898	0.869081813490654	0.790493974490554	0.797077069843612
0.392723180795199	0.816047816484018	0.869243310793519	0.790328156712135	0.796822595768205
0.393098274568642	0.815606579799662	0.869409211525394	0.790166345486161	0.796572898697611
0.393473368342086	0.815175766748260	0.869579439976208	0.790008480580591	0.796327892514886
0.393848462115529	0.814755185227297	0.869753921156486	0.789854502363146	0.796087491975491
0.394223555888972	0.814344645040885	0.869932580809578	0.789704351812100	0.795851612722387
0.394598649662416	0.813943957931362	0.870115345423118	0.789557970526386	0.795620171300207
0.394973743435859	0.813552937608930	0.870302142239775	0.789415300735094	0.795393085168555
0.395348837209302	0.813171399779376	0.870492899267253	0.789276285306309	0.795170272714405
0.395723930982746	0.812799162169916	0.870687545287613	0.789140867755359	0.794951653263666
0.396099024756189	0.812436044553182	0.870886009865867	0.789008992252429	0.794737147091876
0.396474118529632	0.812081868769406	0.871088223357927	0.788880603629609	0.794526675434093
0.396849212303076	0.811736458746822	0.871294116917848	0.788755647387328	0.794320160493957
0.397224306076519	0.811399640520340	0.871503622504452	0.788634069700250	0.794117525451968
0.397599399849963	0.811071242248503	0.871716672887280	0.788515817422584	0.793918694472979
0.397974493623406	0.810751094228799	0.871933201651951	0.788400838092867	0.793723592712940
0.398349587396849	0.810439028911329	0.872153143204874	0.788289079938199	0.793532146324885
0.398724681170293	0.810134880910902	0.872376432777398	0.788180491877972	0.793344282464205
0.399099774943736	0.809838487017566	0.872603006429345	0.788075023527070	0.793159929293204
0.399474868717179	0.809549686205638	0.872832801052003	0.787972625198599	0.792979015984970
0.399849962490623	0.809268319641250	0.873065754370544	0.787873247906102	0.792801472726566
0.400225056264066	0.808994230688464	0.873301804945912	0.787776843365333	0.792627230721571
0.400600150037509	0.808727264913989	0.873540892176181	0.787683363995548	0.792456222191976
0.400975243810953	0.808467270090534	0.873782956297407	0.787592762920368	0.792288380379463
0.401350337584396	0.808214096198842	0.874027938383971	0.787504993968190	0.792123639546076
0.401725431357839	0.807967595428436	0.874275780348455	0.787420011672199	0.791961934974307
0.402100525131283	0.807727622177126	0.874526424941033	0.787337771269945	0.791803202966609
0.402475618904726	0.807494033049295	0.874779815748423	0.787258228702550	0.791647380844367
0.402850712678170	0.807266686853026	0.875035897192382	0.787181340613505	0.791494406946311
0.403225806451613	0.807045444596083	0.875294614527794	0.787107064347122	0.791344220626439
0.403600900225056	0.806830169480808	0.875555913840324	0.787035357946596	0.791196762251413
0.403975993998500	0.806620726897941	0.875819742043693	0.786966180151752	0.791051973197490
0.404351087771943	0.806416984419430	0.876086046876551	0.786899490396422	0.790909795846963
0.404726181545386	0.806218811790244	0.876354776898996	0.786835248805533	0.790770173584177
0.405101275318830	0.806026080919239	0.876625881488717	0.786773416191846	0.790633050791083
0.405476369092273	0.805838665869102	0.876899310836807	0.786713954052433	0.790498372842392
0.405851462865716	0.805656442845413	0.877175015943236	0.786656824564829	0.790366086100310
0.406226556639160	0.805479290184867	0.877452948612012	0.786601990582937	0.790236137908906
0.406601650412603	0.805307088342674	0.877733061446026	0.786549415632639	0.790108476588079
0.406976744186047	0.805139719879181	0.878015307841622	0.786499063907180	0.789983051427201
0.407351837959490	0.804977069445752	0.878299641982864	0.786450900262277	0.789859812678388
0.407726931732933	0.804819023769931	0.878586018835561	0.786404890211027	0.789738711549472
0.408102025506377	0.804665471639925	0.878874394141010	0.786360999918563	0.789619700196637
0.408477119279820	0.804516303888436	0.879164724409518	0.786319196196521	0.789502731716781
0.408852213053263	0.804371413375878	0.879456966913674	0.786279446497282	0.789387760139569
0.409227306826707	0.804230694973006	0.879751079681422	0.786241718908050	0.789274740419249
0.409602400600150	0.804094045542985	0.880047021488896	0.786205982144719	0.789163628426183
0.409977494373593	0.803961363922942	0.880344751853094	0.786172205545594	0.789054380938160
0.410352588147037	0.803832550905002	0.880644231024326	0.786140359064924	0.788946955631463
0.410727681920480	0.803707509216878	0.880945419978526	0.786110413266314	0.788841311071738
0.411102775693924	0.803586143501999	0.881248280409361	0.786082339315954	0.788737406704648
0.411477869467367	0.803468360299240	0.881552774720221	0.786056108975755	0.788635202846347
0.411852963240810	0.803354068022254	0.881858866016033	0.786031694596320	0.788534660673766
0.412228057014254	0.803243176938454	0.882166518094970	0.786009069109833	0.788435742214754
0.412603150787697	0.803135599147654	0.882475695440003	0.785988206022809	0.788338410338040
0.412978244561140	0.803031248560400	0.882786363210376	0.785969079408773	0.788242628743076
0.413353338334584	0.802930040876024	0.883098487232933	0.785951663900817	0.788148361949736
0.413728432108027	0.802831893560430	0.883412033993389	0.785935934684102	0.788055575287905
0.414103525881470	0.802736725823646	0.883726970627478	0.785921867488255	0.787964234886949
0.414478619654914	0.802644458597160	0.884043264912052	0.785909438579727	0.787874307665103
0.414853713428357	0.802555014511070	0.884360885256081	0.785898624754060	0.787785761318746
0.415228807201800	0.802468317871054	0.884679800691615	0.785889403328127	0.787698564311633
0.415603900975244	0.802384294635196	0.884999980864670	0.785881752132299	0.787612685864020
0.415978994748687	0.802302872390687	0.885321396026091	0.785875649502593	0.787528095941762
0.416354088522131	0.802223980330407	0.885644017022345	0.785871074272769	0.787444765245342
0.416729182295574	0.802147549229426	0.885967815286312	0.785868005766418	0.787362665198869
0.417104276069017	0.802073511421432	0.886292762828028	0.785866423789002	0.787281767939035
0.417479369842461	0.802001800775097	0.886618832225429	0.785866308619906	0.787202046304058
0.417854463615904	0.801932352670424	0.886945996615060	0.785867641004461	0.787123473822600
0.418229557389347	0.801865103975060	0.887274229682805	0.785870402145975	0.787046024702682
0.418604651162791	0.801799993020614	0.887603505654596	0.785874573697750	0.786969673820593
0.418979744936234	0.801736959578990	0.887933799287144	0.785880137755130	0.786894396709813
0.419354838709677	0.801675944838742	0.888265085858672	0.785887076847529	0.786820169549940
0.419729932483121	0.801616891381477	0.888597341159677	0.785895373930507	0.786746969155650
0.420105026256564	0.801559743158319	0.888930541483699	0.785905012377836	0.786674772965664
0.420480120030008	0.801504445466435	0.889264663618147	0.785915975973626	0.786603559031772
0.420855213803451	0.801450944925652	0.889599684835119	0.785928248904443	0.786533306007873
0.421230307576894	0.801399189455170	0.889935582882308	0.785941815751499	0.786463993139078
0.421605401350338	0.801349128250381	0.890272335973902	0.785956661482842	0.786395600250849
0.421980495123781	0.801300711759810	0.890609922781576	0.785972771445624	0.786328107738206
0.422355588897224	0.801253891662188	0.890948322425499	0.785990131358385	0.786261496554978
0.422730682670668	0.801208620843666	0.891287514465429	0.786008727303407	0.786195748203145
0.423105776444111	0.801164853375180	0.891627478891836	0.786028545719103	0.786130844722218
0.423480870217554	0.801122544489977	0.891968196117119	0.786049573392483	0.786066768678723
0.423855963990998	0.801081650561315	0.892309646966861	0.786071797451646	0.786003503155739
0.424231057764441	0.801042129080335	0.892651812671181	0.786095205358375	0.785941031742543
0.424606151537885	0.801003938634129	0.892994674856132	0.786119784900753	0.785879338524313
0.424981245311328	0.800967038883998	0.893338215535205	0.786145524185886	0.785818408071952
0.425356339084771	0.800931390543908	0.893682417100878	0.786172411632655	0.785758225431974
0.425731432858215	0.800896955359165	0.894027262316281	0.786200435964581	0.785698776116517
0.426106526631658	0.800863696085297	0.894372734306914	0.786229586202722	0.785640046093424
0.426481620405101	0.800831576467162	0.894718816552480	0.786259851658683	0.785582021776460
0.426856714178545	0.800800561218282	0.895065492878777	0.786291221927670	0.785524690015598
0.427231807951988	0.800770616000408	0.895412747449709	0.786323686881658	0.785468038087448
0.427606901725431	0.800741707403326	0.895760564759366	0.786357236662599	0.785412053685761
0.427981995498875	0.800713802924900	0.896108929624219	0.786391861675757	0.785356724912079
0.428357089272318	0.800686870951366	0.896457827175386	0.786427552583083	0.785302040266465
0.428732183045761	0.800660880737874	0.896807242851026	0.786464300296715	0.785247988638378
0.429107276819205	0.800635802389279	0.897157162388797	0.786502095972527	0.785194559297643
0.429482370592648	0.800611606841199	0.897507571818452	0.786540931003802	0.785141741885553
0.429857464366092	0.800588265841320	0.897858457454498	0.786580797014956	0.785089526406082
0.430232558139535	0.800565751930972	0.898209805888987	0.786621685855387	0.785037903217231
0.430607651912978	0.800544038426966	0.898561603984392	0.786663589593381	0.784986863022476
0.430982745686422	0.800523099403697	0.898913838866597	0.786706500510139	0.784936396862365
0.431357839459865	0.800502909675515	0.899266497917983	0.786750411093865	0.784886496106213
0.431732933233308	0.800483444779364	0.899619568770627	0.786795314033975	0.784837152443943
0.432108027006752	0.800464680957694	0.899973039299598	0.786841202215369	0.784788357878035
0.432483120780195	0.800446595141642	0.900326897616371	0.786888068712826	0.784740104715618
0.432858214553638	0.800429164934488	0.900681132062329	0.786935906785457	0.784692385560665
0.433233308327082	0.800412368595376	0.901035731202392	0.786984709871288	0.784645193306339
0.433608402100525	0.800396185023316	0.901390683818735	0.787034471581897	0.784598521127447
0.433983495873969	0.800380593741454	0.901745978904625	0.787085185697183	0.784552362473030
0.434358589647412	0.800365574881615	0.902101605658352	0.787136846160190	0.784506711059067
0.434733683420855	0.800351109169114	0.902457553477285	0.787189447072057	0.784461560861330
0.435108777194299	0.800337177907847	0.902813811952006	0.787242982687030	0.784416906108329
0.435483870967742	0.800323762965643	0.903170370860584	0.787297447407598	0.784372741274417
0.435858964741185	0.800310846759891	0.903527220162921	0.787352835779683	0.784329061072993
0.436234058514629	0.800298412243431	0.903884349995231	0.787409142487964	0.784285860449850
0.436609152288072	0.800286442890715	0.904241750664600	0.787466362351251	0.784243134576629
0.436984246061515	0.800274922684232	0.904599412643674	0.787524490317984	0.784200878844416
0.437359339834959	0.800263836101197	0.904957326565424	0.787583521461792	0.784159088857433
0.437734433608402	0.800253168100500	0.905315483218041	0.787643450977171	0.784117760426890
0.438109527381846	0.800242904109917	0.905673873539907	0.787704274175221	0.784076889564913
0.438484621155289	0.800233030013579	0.906032488614693	0.787765986479501	0.784036472478635
0.438859714928732	0.800223532139698	0.906391319666533	0.787828583421940	0.783996505564367
0.439234808702176	0.800214397248538	0.906750358055322	0.787892060638868	0.783956985401924
0.439609902475619	0.800205612520652	0.907109595272086	0.787956413867099	0.783917908749031
0.439984996249062	0.800197165545355	0.907469022934483	0.788021638940133	0.783879272535883
0.440360090022506	0.800189044309447	0.907828632782363	0.788087731784412	0.783841073859779
0.440735183795949	0.800181237186185	0.908188416673464	0.788154688415682	0.783803309979910
0.441110277569392	0.800173732924487	0.908548366579168	0.788222504935420	0.783765978312225
0.441485371342836	0.800166520638379	0.908908474580378	0.788291177527363	0.783729076424436
0.441860465116279	0.800159589796677	0.909268732863465	0.788360702454093	0.783692602031103
0.442235558889722	0.800152930212903	0.909629133716335	0.788431076053727	0.783656552988866
0.442610652663166	0.800146532035424	0.909989669524553	0.788502294736662	0.783620927291738
0.442985746436609	0.800140385737825	0.910350332767591	0.788574354982420	0.783585723066550
0.443360840210053	0.800134482109499	0.910711116015133	0.788647253336550	0.783550938568462
0.443735933983496	0.800128812246462	0.911072011923500	0.788720986407625	0.783516572176605
0.444111027756939	0.800123367542381	0.911433013232127	0.788795550864291	0.783482622389801
0.444486121530383	0.800118139679818	0.911794112760159	0.788870943432417	0.783449087822409
0.444861215303826	0.800113120621685	0.912155303403097	0.788947160892290	0.783415967200241
0.445236309077269	0.800108302602903	0.912516578129565	0.789024200075904	0.783383259356601
0.445611402850713	0.800103678122270	0.912877929978118	0.789102057864302	0.783350963228401
0.445986496624156	0.800099239934524	0.913239352054164	0.789180731185007	0.783319077852384
0.446361590397599	0.800094981042610	0.913600837526942	0.789260217009495	0.783287602361426
0.446736684171043	0.800090894690134	0.913962379626599	0.789340512350763	0.783256535980949
0.447111777944486	0.800086974354013	0.914323971641316	0.789421614260941	0.783225878025400
0.447486871717930	0.800083213737309	0.914685606914540	0.789503519828986	0.783195627894838
0.447861965491373	0.800079606762253	0.915047278842264	0.789586226178422	0.783165785071596
0.448237059264816	0.800076147563440	0.915408980870401	0.789669730465165	0.783136349117033
0.448612153038260	0.800072830481211	0.915770706492209	0.789754029875385	0.783107319668366
0.448987246811703	0.800069650055203	0.916132449245811	0.789839121623452	0.783078696435592
0.449362340585146	0.800066601018072	0.916494202711752	0.789925002949921	0.783050479198477
0.449737434358590	0.800063678289387	0.916855960510662	0.790011671119594	0.783022667803642
0.450112528132033	0.800060876969678	0.917217716300948	0.790099123419620	0.782995262161703
0.450487621905476	0.800058192334659	0.917579463776585	0.790187357157674	0.782968262244517
0.450862715678920	0.800055619829597	0.917941196664939	0.790276369660165	0.782941668082471
0.451237809452363	0.800053155063840	0.918302908724688	0.790366158270524	0.782915479761872
0.451612903225806	0.800050793805498	0.918664593743765	0.790456720347521	0.782889697422384
0.451987996999250	0.800048531976271	0.919026245537406	0.790548053263659	0.782864321254563
0.452363090772693	0.800046365646418	0.919387857946210	0.790640154403588	0.782839351497425
0.452738184546137	0.800044291029875	0.919749424834302	0.790733021162608	0.782814788436123
0.453113278319580	0.800042304479507	0.920110940087518	0.790826650945175	0.782790632399648
0.453488372093023	0.800040402482496	0.920472397611669	0.790921041163504	0.782766883758635
0.453863465866467	0.800038581655861	0.920833791330842	0.791016189236168	0.782743542923190
0.454238559639910	0.800036838742114	0.921195115185777	0.791112092586794	0.782720610340824
0.454613653413353	0.800035170605034	0.921556363132263	0.791208748642754	0.782698086494403
0.454988747186797	0.800033574225568	0.921917529139626	0.791306154833946	0.782675971900198
0.455363840960240	0.800032046697858	0.922278607189230	0.791404308591575	0.782654267105954
0.455738934733683	0.800030585225377	0.922639591273054	0.791503207347017	0.782632972689052
0.456114028507127	0.800029187117186	0.923000475392297	0.791602848530685	0.782612089254692
0.456489122280570	0.800027849784307	0.923361253556051	0.791703229570972	0.782591617434164
0.456864216054014	0.800026570736195	0.923721919779995	0.791804347893194	0.782571557883137
0.457239309827457	0.800025347577327	0.924082468085162	0.791906200918613	0.782551911280033
0.457614403600900	0.800024178003888	0.924442892496715	0.792008786063457	0.782532678324417
0.457989497374344	0.800023059800567	0.924803187042813	0.792112100738013	0.782513859735474
0.458364591147787	0.800021990837447	0.925163345753462	0.792216142345721	0.782495456250491
0.458739684921230	0.800020969066987	0.925523362659463	0.792320908282336	0.782477468623429
0.459114778694674	0.800019992521111	0.925883231791352	0.792426395935092	0.782459897623503
0.459489872468117	0.800019059308376	0.926242947178422	0.792532602681930	0.782442744033837
0.459864966241560	0.800018167611237	0.926602502847738	0.792639525890726	0.782426008650131
0.460240060015004	0.800017315683397	0.926961892823237	0.792747162918584	0.782409692279407
0.460615153788447	0.800016501847238	0.927321111124818	0.792855511111126	0.782393795738758
0.460990247561891	0.800015724491345	0.927680151767509	0.792964567801845	0.782378319854169
0.461365341335334	0.800014982068094	0.928039008760631	0.793074330311455	0.782363265459352
0.461740435108777	0.800014273091333	0.928397676107032	0.793184795947298	0.782348633394642
0.462115528882221	0.800013596134135	0.928756147802318	0.793295962002752	0.782334424505903
0.462490622655664	0.800012949826613	0.929114417834149	0.793407825756696	0.782320639643503
0.462865716429107	0.800012332853828	0.929472480181535	0.793520384472965	0.782307279661289
0.463240810202551	0.800011743953748	0.929830328814196	0.793633635399868	0.782294345415626
0.463615903975994	0.800011181915282	0.930187957691914	0.793747575769696	0.782281837764447
0.463990997749437	0.800010645576384	0.930545360763956	0.793862202798290	0.782269757566354
0.464366091522881	0.800010133822211	0.930902531968478	0.793977513684589	0.782258105679729
0.464741185296324	0.800009645583354	0.931259465232006	0.794093505610253	0.782246882961904
0.465116279069767	0.800009179834121	0.931616154468895	0.794210175739252	0.782236090268324
0.465491372843211	0.800008735590879	0.931972593580861	0.794327521217530	0.782225728451782
0.465866466616654	0.800008311910461	0.932328776456493	0.794445539172644	0.782215798361635
0.466241560390098	0.800007907888618	0.932684696970833	0.794564226713463	0.782206300843094
0.466616654163541	0.800007522658528	0.933040348984937	0.794683580929850	0.782197236736500
0.466991747936984	0.800007155389361	0.933395726345506	0.794803598892400	0.782188606876660
0.467366841710428	0.800006805284888	0.933750822884487	0.794924277652159	0.782180412092173
0.467741935483871	0.800006471582142	0.934105632418750	0.795045614240399	0.782172653204819
0.468117029257314	0.800006153550124	0.934460148749739	0.795167605668376	0.782165331028934
0.468492123030758	0.800005850488562	0.934814365663184	0.795290248927136	0.782158446370842
0.468867216804201	0.800005561726701	0.935168276928796	0.795413540987307	0.782152000028273
0.469242310577644	0.800005286622148	0.935521876300019	0.795537478798943	0.782145992789847
0.469617404351088	0.800005024559755	0.935875157513765	0.795662059291340	0.782140425434528
0.469992498124531	0.800004774950539	0.936228114290202	0.795787279372916	0.782135298731147
0.470367591897975	0.800004537230644	0.936580740332526	0.795913135931058	0.782130613437907
0.470742685671418	0.800004310860342	0.936933029326789	0.796039625832027	0.782126370301933
0.471117779444861	0.800004095323066	0.937284974941699	0.796166745920839	0.782122570058818
0.471492873218305	0.800003890124485	0.937636570828485	0.796294493021190	0.782119213432216
0.471867966991748	0.800003694791605	0.937987810620734	0.796422863935369	0.782116301133415
0.472243060765191	0.800003508871909	0.938338687934281	0.796551855444209	0.782113833860965
0.472618154538635	0.800003331932530	0.938689196367079	0.796681464307020	0.782111812300293
0.472993248312078	0.800003163559448	0.939039329499124	0.796811687261571	0.782110237123355
0.473368342085521	0.800003003356724	0.939389080892349	0.796942521024044	0.782109108988280
0.473743435858965	0.800002850945761	0.939738444090576	0.797073962289034	0.782108428539062
0.474118529632408	0.800002705964587	0.940087412619444	0.797206007729529	0.782108196405226
0.474493623405852	0.800002568067175	0.940435979986384	0.797338653996937	0.782108413201549
0.474868717179295	0.800002436922784	0.940784139680573	0.797471897721075	0.782109079527759
0.475243810952738	0.800002312215320	0.941131885172933	0.797605735510224	0.782110195968274
0.475618904726182	0.800002193642733	0.941479209916112	0.797740163951136	0.782111763091933
0.475993998499625	0.800002080916428	0.941826107344508	0.797875179609106	0.782113781451760
0.476369092273068	0.800001973760699	0.942172570874266	0.798010779028001	0.782116251584714
0.476744186046512	0.800001871912192	0.942518593903334	0.798146958730343	0.782119174011483
0.477119279819955	0.800001775119383	0.942864169811476	0.798283715217360	0.782122549236252
0.477494373593398	0.800001683142076	0.943209291960347	0.798421044969085	0.782126377746522
0.477869467366842	0.800001595750926	0.943553953693534	0.798558944444424	0.782130660012895
0.478244561140285	0.800001512726973	0.943898148336641	0.798697410081266	0.782135396488918
0.478619654913728	0.800001433861202	0.944241869197358	0.798836438296568	0.782140587610886
0.478994748687172	0.800001358954119	0.944585109565562	0.798976025486480	0.782146233797703
0.479369842460615	0.800001287815335	0.944927862713401	0.799116168026444	0.782152335450710
0.479744936234059	0.800001220263181	0.945270121895413	0.799256862271333	0.782158892953554
0.480120030007502	0.800001156124329	0.945611880348631	0.799398104555561	0.782165906672043
0.480495123780945	0.800001095233429	0.945953131292718	0.799539891193235	0.782173376954027
0.480870217554389	0.800001037432762	0.946293867930080	0.799682218478276	0.782181304129269
0.481245311327832	0.800000982571909	0.946634083446026	0.799825082684586	0.782189688509342
0.481620405101275	0.800000930507433	0.946973771008893	0.799968480066179	0.782198530387516
0.481995498874719	0.800000881102568	0.947312923770218	0.800112406857356	0.782207830038671
0.482370592648162	0.800000834226929	0.947651534864879	0.800256859272848	0.782217587719195
0.482745686421605	0.800000789756229	0.947989597411280	0.800401833508003	0.782227803666911
0.483120780195049	0.800000747572010	0.948327104511504	0.800547325738938	0.782238478100989
0.483495873968492	0.800000707561384	0.948664049251516	0.800693332122732	0.782249611221889
0.483870967741936	0.800000669616783	0.949000424701323	0.800839848797592	0.782261203211279
0.484246061515379	0.800000633635725	0.949336223915186	0.800986871883051	0.782273254231993
0.484621155288822	0.800000599520582	0.949671439931801	0.801134397480142	0.782285764427961
0.484996249062266	0.800000567178367	0.950006065774516	0.801282421671609	0.782298733924178
0.485371342835709	0.800000536520518	0.950340094451520	0.801430940522084	0.782312162826645
0.485746436609152	0.800000507462705	0.950673518956078	0.801579950078303	0.782326051222344
0.486121530382596	0.800000479924634	0.951006332266727	0.801729446369300	0.782340399179194
0.486496624156039	0.800000453829866	0.951338527347517	0.801879425406621	0.782355206746034
0.486871717929482	0.800000429105638	0.951670097148219	0.802029883184525	0.782370473952590
0.487246811702926	0.800000405682698	0.952001034604578	0.802180815680210	0.782386200809460
0.487621905476369	0.800000383495143	0.952331332638528	0.802332218854015	0.782402387308098
0.487996999249813	0.800000362480266	0.952660984158449	0.802484088649653	0.782419033420806
0.488372093023256	0.800000342578407	0.952989982059395	0.802636420994422	0.782436139100717
0.488747186796699	0.800000323732813	0.953318319223361	0.802789211799438	0.782453704281806
0.489122280570143	0.800000305889503	0.953645988519514	0.802942456959854	0.782471728878876
0.489497374343586	0.800000288997139	0.953972982804466	0.803096152355097	0.782490212787576
0.489872468117029	0.800000273006905	0.954299294922519	0.803250293849091	0.782509155884391
0.490247561890473	0.800000257872385	0.954624917705939	0.803404877290506	0.782528558026673
0.490622655663916	0.800000243549454	0.954949843975210	0.803559898512972	0.782548419052632
0.490997749437359	0.800000229996168	0.955274066539315	0.803715353335341	0.782568738781374
0.491372843210803	0.800000217172664	0.955597578195992	0.803871237561904	0.782589517012904
0.491747936984246	0.800000205041058	0.955920371732027	0.804027546982656	0.782610753528158
0.492123030757689	0.800000193565354	0.956242439923512	0.804184277373515	0.782632448089022
0.492498124531133	0.800000182711355	0.956563775536144	0.804341424496591	0.782654600438366
0.492873218304576	0.800000172446572	0.956884371325488	0.804498984100412	0.782677210300064
0.493248312078020	0.800000162740150	0.957204220037282	0.804656951920189	0.782700277379042
0.493623405851463	0.800000153562783	0.957523314407705	0.804815323678052	0.782723801361292
0.493998499624906	0.800000144886645	0.957841647163687	0.804974095083313	0.782747781913932
0.494373593398350	0.800000136685314	0.958159211023178	0.805133261832705	0.782772218685222
0.494748687171793	0.800000128933708	0.958475998695466	0.805292819610652	0.782797111304628
0.495123780945236	0.800000121608017	0.958792002881451	0.805452764089503	0.782822459382843
0.495498874718680	0.800000114685644	0.959107216273965	0.805613090929809	0.782848262511852
0.495873968492123	0.800000108145145	0.959421631558049	0.805773795780561	0.782874520264963
0.496249062265566	0.800000101966172	0.959735241411276	0.805934874279463	0.782901232196867
0.496624156039010	0.800000096129420	0.960048038504036	0.806096322053174	0.782928397843680
0.496999249812453	0.800000090616575	0.960360015499859	0.806258134717587	0.782956016723004
0.497374343585897	0.800000085410268	0.960671165055704	0.806420307878067	0.782984088333966
0.497749437359340	0.800000080494025	0.960981479822284	0.806582837129732	0.783012612157292
0.498124531132783	0.800000075852224	0.961290952444358	0.806745718057695	0.783041587655346
0.498499624906227	0.800000071470055	0.961599575561061	0.806908946237348	0.783071014272201
0.498874718679670	0.800000067333475	0.961907341806198	0.807072517234598	0.783100891433688
0.499249812453113	0.800000063429174	0.962214243808575	0.807236426606156	0.783131218547465
0.499624906226557	0.800000059744538	0.962520274192293	0.807400669899777	0.783161995003068
0.500000000000000	0.800000056267611	0.962825425577090	0.807565242654546	0.783193220171990
0.500375093773443	0.800000052987064	0.963129690578627	0.807730140401119	0.783224893407725
0.500750187546887	0.800000049892166	0.963433061808839	0.807895358662010	0.783257014045851
0.501125281320330	0.800000046972749	0.963735531876219	0.808060892951833	0.783289581404080
0.501500375093773	0.800000044219184	0.964037093386174	0.808226738777590	0.783322594782344
0.501875468867217	0.800000041622348	0.964337738941308	0.808392891638914	0.783356053462839
0.502250562640660	0.800000039173606	0.964637461141779	0.808559347028354	0.783389956710120
0.502625656414104	0.800000036864780	0.964936252585589	0.808726100431618	0.783424303771144
0.503000750187547	0.800000034688127	0.965234105868936	0.808893147327866	0.783459093875367
0.503375843960990	0.800000032636320	0.965531013586507	0.809060483189944	0.783494326234790
0.503750937734434	0.800000030702422	0.965826968331833	0.809228103484682	0.783530000044054
0.504126031507877	0.800000028879868	0.966121962697584	0.809396003673126	0.783566114480492
0.504501125281320	0.800000027162447	0.966415989275919	0.809564179210834	0.783602668704221
0.504876219054764	0.800000025544282	0.966709040658790	0.809732625548115	0.783639661858200
0.505251312828207	0.800000024019813	0.967001109438287	0.809901338130317	0.783677093068319
0.505626406601651	0.800000022583781	0.967292188206943	0.810070312398070	0.783714961443460
0.506001500375094	0.800000021231214	0.967582269558085	0.810239543787569	0.783753266075587
0.506376594148537	0.800000019957406	0.967871346086134	0.810409027730824	0.783792006039809
0.506751687921981	0.800000018757912	0.968159410386957	0.810578759655938	0.783831180394472
0.507126781695424	0.800000017628527	0.968446455058171	0.810748734987353	0.783870788181216
0.507501875468867	0.800000016565275	0.968732472699494	0.810918949146136	0.783910828425077
0.507876969242311	0.800000015564401	0.969017455913045	0.811089397550218	0.783951300134543
0.508252063015754	0.800000014622354	0.969301397303702	0.811260075614678	0.783992202301650
0.508627156789197	0.800000013735779	0.969584289479397	0.811430978751988	0.784033533902047
0.509002250562641	0.800000012901506	0.969866125051475	0.811602102372292	0.784075293895089
0.509377344336084	0.800000012116541	0.970146896634996	0.811773441883650	0.784117481223902
0.509752438109527	0.800000011378054	0.970426596849080	0.811944992692316	0.784160094815478
0.510127531882971	0.800000010683375	0.970705218317220	0.812116750202980	0.784203133580744
0.510502625656414	0.800000010029980	0.970982753667626	0.812288709819051	0.784246596414652
0.510877719429858	0.800000009415487	0.971259195533532	0.812460866942893	0.784290482196246
0.511252813203301	0.800000008837647	0.971534536553545	0.812633216976104	0.784334789788764
0.511627906976744	0.800000008294336	0.971808769371950	0.812805755319758	0.784379518039698
0.512003000750188	0.800000007783549	0.972081886639056	0.812978477374678	0.784424665780892
0.512378094523631	0.800000007303397	0.972353881011504	0.813151378541680	0.784470231828613
0.512753188297074	0.800000006852093	0.972624745152615	0.813324454221842	0.784516214983643
0.513128282070518	0.800000006427953	0.972894471732688	0.813497699816746	0.784562614031348
0.513503375843961	0.800000006029388	0.973163053429356	0.813671110728751	0.784609427741779
0.513878469617404	0.800000005654900	0.973430482927882	0.813844682361228	0.784656654869733
0.514253563390848	0.800000005303075	0.973696752921507	0.814018410118834	0.784704294154856
0.514628657164291	0.800000004972579	0.973961856111759	0.814192289407747	0.784752344321710
0.515003750937734	0.800000004662156	0.974225785208788	0.814366315635936	0.784800804079869
0.515378844711178	0.800000004370619	0.974488532931676	0.814540484213395	0.784849672123990
0.515753938484621	0.800000004096852	0.974750092008777	0.814714790552414	0.784898947133906
0.516129032258065	0.800000003839801	0.975010455178021	0.814889230067808	0.784948627774703
0.516504126031508	0.800000003598474	0.975269615187256	0.815063798177188	0.784998712696810
0.516879219804951	0.800000003371933	0.975527564794547	0.815238490301190	0.785049200536072
0.517254313578395	0.800000003159300	0.975784296768519	0.815413301863742	0.785100089913846
0.517629407351838	0.800000002959742	0.976039803888659	0.815588228292293	0.785151379437075
0.518004501125281	0.800000002772476	0.976294078945650	0.815763265018076	0.785203067698376
0.518379594898725	0.800000002596768	0.976547114741676	0.815938407476340	0.785255153276122
0.518754688672168	0.800000002431921	0.976798904090759	0.816113651106606	0.785307634734530
0.519129782445611	0.800000002277282	0.977049439819052	0.816288991352899	0.785360510623733
0.519504876219055	0.800000002132237	0.977298714765184	0.816464423664005	0.785413779479882
0.519879969992498	0.800000001996206	0.977546721780551	0.816639943493699	0.785467439825210
0.520255063765942	0.800000001868642	0.977793453729651	0.816815546300999	0.785521490168132
0.520630157539385	0.800000001749034	0.978038903490385	0.816991227550392	0.785575929003318
0.521005251312828	0.800000001636897	0.978283063954383	0.817166982712090	0.785630754811784
0.521380345086272	0.800000001531777	0.978525928027306	0.817342807262254	0.785685966060967
0.521755438859715	0.800000001433247	0.978767488629172	0.817518696683241	0.785741561204820
0.522130532633158	0.800000001340904	0.979007738694651	0.817694646463833	0.785797538683882
0.522505626406602	0.800000001254369	0.979246671173395	0.817870652099482	0.785853896925378
0.522880720180045	0.800000001173287	0.979484279030331	0.818046709092532	0.785910634343284
0.523255813953488	0.800000001097322	0.979720555245985	0.818222812952465	0.785967749338427
0.523630907726932	0.800000001026161	0.979955492816776	0.818398959196126	0.786025240298558
0.524006001500375	0.800000000959506	0.980189084755341	0.818575143347958	0.786083105598441
0.524381095273819	0.800000000897080	0.980421324090824	0.818751360940229	0.786141343599930
0.524756189047262	0.800000000838621	0.980652203869198	0.818927607513267	0.786199952652061
0.525131282820705	0.800000000783883	0.980881717153553	0.819103878615682	0.786258931091125
0.525506376594149	0.800000000732636	0.981109857024421	0.819280169804602	0.786318277240763
0.525881470367592	0.800000000684663	0.981336616580056	0.819456476645888	0.786377989412037
0.526256564141035	0.800000000639758	0.981561988936758	0.819632794714373	0.786438065903522
0.526631657914479	0.800000000597732	0.981785967229157	0.819809119594072	0.786498505001380
0.527006751687922	0.800000000558403	0.982008544610526	0.819985446878419	0.786559304979457
0.527381845461365	0.800000000521604	0.982229714253069	0.820161772170476	0.786620464099348
0.527756939234809	0.800000000487175	0.982449469348231	0.820338091083169	0.786681980610494
0.528132033008252	0.800000000454967	0.982667803106982	0.820514399239491	0.786743852750255
0.528507126781695	0.800000000424841	0.982884708760131	0.820690692272739	0.786806078744000
0.528882220555139	0.800000000396665	0.983100179558599	0.820866965826713	0.786868656805183
0.529257314328582	0.800000000370316	0.983314208773734	0.821043215555951	0.786931585135431
0.529632408102026	0.800000000345678	0.983526789697589	0.821219437125928	0.786994861924616
0.530007501875469	0.800000000322644	0.983737915643227	0.821395626213287	0.787058485350955
0.530382595648912	0.800000000301111	0.983947579944995	0.821571778506035	0.787122453581070
0.530757689422356	0.800000000280983	0.984155775958835	0.821747889703773	0.787186764770090
0.531132783195799	0.800000000262171	0.984362497062552	0.821923955517888	0.787251417061716
0.531507876969242	0.800000000244591	0.984567736656119	0.822099971671785	0.787316408588316
0.531882970742686	0.800000000228164	0.984771488161948	0.822275933901071	0.787381737470996
0.532258064516129	0.800000000212817	0.984973745025192	0.822451837953787	0.787447401819691
0.532633158289572	0.800000000198480	0.985174500714011	0.822627679590594	0.787513399733237
0.533008252063016	0.800000000185088	0.985373748719876	0.822803454584995	0.787579729299459
0.533383345836459	0.800000000172580	0.985571482557826	0.822979158723522	0.787646388595249
0.533758439609903	0.800000000160899	0.985767695766774	0.823154787805959	0.787713375686650
0.534133533383346	0.800000000149992	0.985962381909766	0.823330337645524	0.787780688628928
0.534508627156789	0.800000000139809	0.986155534574276	0.823505804069086	0.787848325466668
0.534883720930233	0.800000000130303	0.986347147372468	0.823681182917349	0.787916284233839
0.535258814703676	0.800000000121429	0.986537213941486	0.823856470045067	0.787984562953885
0.535633908477119	0.800000000113147	0.986725727943716	0.824031661321224	0.788053159639799
0.536009002250563	0.800000000105418	0.986912683067071	0.824206752629247	0.788122072294211
0.536384096024006	0.800000000098206	0.987098073025253	0.824381739867181	0.788191298909457
0.536759189797449	0.800000000091477	0.987281891558037	0.824556618947904	0.788260837467671
0.537134283570893	0.800000000085200	0.987464132431521	0.824731385799297	0.788330685940855
0.537509377344336	0.800000000079345	0.987644789438420	0.824906036364456	0.788400842290967
0.537884471117780	0.800000000073883	0.987823856398307	0.825080566601864	0.788471304469993
0.538259564891223	0.800000000068791	0.988001327157903	0.825254972485593	0.788542070420034
0.538634658664666	0.800000000064041	0.988177195591322	0.825429250005480	0.788613138073379
0.539009752438110	0.800000000059614	0.988351455600351	0.825603395167324	0.788684505352591
0.539384846211553	0.800000000055486	0.988524101114696	0.825777403993059	0.788756170170578
0.539759939984996	0.800000000051638	0.988695126092260	0.825951272520950	0.788828130430682
0.540135033758440	0.800000000048052	0.988864524519384	0.826124996805763	0.788900384026747
0.540510127531883	0.800000000044709	0.989032290411126	0.826298572918957	0.788972928843212
0.540885221305326	0.800000000041595	0.989198417811497	0.826471996948852	0.789045762755172
0.541260315078770	0.800000000038693	0.989362900793734	0.826645265000824	0.789118883628476
0.541635408852213	0.800000000035990	0.989525733460542	0.826818373197460	0.789192289319786
0.542010502625656	0.800000000033472	0.989686909944358	0.826991317678759	0.789265977676677
0.542385596399100	0.800000000031127	0.989846424407587	0.827164094602282	0.789339946537692
0.542760690172543	0.800000000028943	0.990004271042873	0.827336700143348	0.789414193732443
0.543135783945987	0.800000000026909	0.990160444073328	0.827509130495187	0.789488717081670
0.543510877719430	0.800000000025015	0.990314937752794	0.827681381869128	0.789563514397334
0.543885971492873	0.800000000023252	0.990467746366077	0.827853450494748	0.789638583482682
0.544261065266317	0.800000000021611	0.990618864229208	0.828025332620067	0.789713922132339
0.544636159039760	0.800000000020083	0.990768285689665	0.828197024511688	0.789789528132370
0.545011252813203	0.800000000018662	0.990916005126637	0.828368522454983	0.789865399260374
0.545386346586647	0.800000000017339	0.991062016951247	0.828539822754244	0.789941533285546
0.545761440360090	0.800000000016108	0.991206315606804	0.828710921732858	0.790017927968768
0.546136534133533	0.800000000014963	0.991348895569030	0.828881815733456	0.790094581062674
0.546511627906977	0.800000000013898	0.991489751346308	0.829052501118085	0.790171490311740
0.546886721680420	0.800000000012907	0.991628877479903	0.829222974268360	0.790248653452349
0.547261815453863	0.800000000011986	0.991766268544213	0.829393231585627	0.790326068212879
0.547636909227307	0.800000000011129	0.991901919146981	0.829563269491114	0.790403732313770
0.548012003000750	0.800000000010333	0.992035823929546	0.829733084426093	0.790481643467609
0.548387096774194	0.800000000009592	0.992167977567055	0.829902672852026	0.790559799379200
0.548762190547637	0.800000000008904	0.992298374768704	0.830072031250729	0.790638197745650
0.549137284321080	0.800000000008264	0.992427010277955	0.830241156124509	0.790716836256432
0.549512378094524	0.800000000007669	0.992553878872769	0.830410043996330	0.790795712593476
0.549887471867967	0.800000000007116	0.992678975365819	0.830578691409946	0.790874824431235
0.550262565641410	0.800000000006603	0.992802294604725	0.830747094930065	0.790954169436766
0.550637659414854	0.800000000006126	0.992923831472264	0.830915251142477	0.791033745269806
0.551012753188297	0.800000000005683	0.993043580886595	0.831083156654216	0.791113549582847
0.551387846961741	0.800000000005271	0.993161537801473	0.831250808093693	0.791193580021212
0.551762940735184	0.800000000004889	0.993277697206471	0.831418202110841	0.791273834223133
0.552138034508627	0.800000000004534	0.993392054127185	0.831585335377256	0.791354309819823
0.552513128282071	0.800000000004204	0.993504603625457	0.831752204586339	0.791435004435558
0.552888222055514	0.800000000003898	0.993615340799581	0.831918806453428	0.791515915687747
0.553263315828957	0.800000000003614	0.993724260784516	0.832085137715944	0.791597041187010
0.553638409602401	0.800000000003350	0.993831358752092	0.832251195133515	0.791678378537254
0.554013503375844	0.800000000003105	0.993936629911222	0.832416975488125	0.791759925335748
0.554388597149287	0.800000000002878	0.994040069508099	0.832582475584230	0.791841679173197
0.554763690922731	0.800000000002667	0.994141672826412	0.832747692248905	0.791923637633821
0.555138784696174	0.800000000002472	0.994241435187539	0.832912622331965	0.792005798295428
0.555513878469617	0.800000000002290	0.994339351950753	0.833077262706097	0.792088158729488
0.555888972243061	0.800000000002122	0.994435418513419	0.833241610266986	0.792170716501210
0.556264066016504	0.800000000001966	0.994529630311196	0.833405661933445	0.792253469169619
0.556639159789948	0.800000000001821	0.994621982818229	0.833569414647534	0.792336414287626
0.557014253563391	0.800000000001687	0.994712471547348	0.833732865374692	0.792419549402107
0.557389347336834	0.800000000001563	0.994801092050258	0.833896011103847	0.792502872053976
0.557764441110278	0.800000000001447	0.994887839917737	0.834058848847552	0.792586379778262
0.558139534883721	0.800000000001340	0.994972710779816	0.834221375642091	0.792670070104180
0.558514628657164	0.800000000001241	0.995055700305982	0.834383588547607	0.792753940555212
0.558889722430608	0.800000000001149	0.995136804205351	0.834545484648210	0.792837988649172
0.559264816204051	0.800000000001064	0.995216018226866	0.834707061052103	0.792922211898292
0.559639909977494	0.800000000000986	0.995293338159471	0.834868314891687	0.793006607809288
0.560015003750938	0.800000000000912	0.995368759832304	0.835029243323678	0.793091173883436
0.560390097524381	0.800000000000845	0.995442279114869	0.835189843529218	0.793175907616651
0.560765191297824	0.800000000000782	0.995513891917222	0.835350112713986	0.793260806499556
0.561140285071268	0.800000000000724	0.995583594190145	0.835510048108305	0.793345868017559
0.561515378844711	0.800000000000670	0.995651381925325	0.835669646967252	0.793431089650927
0.561890472618155	0.800000000000620	0.995717251155527	0.835828906570759	0.793516468874859
0.562265566391598	0.800000000000574	0.995781197954771	0.835987824223725	0.793602003159563
0.562640660165041	0.800000000000532	0.995843218438499	0.836146397256114	0.793687689970327
0.563015753938485	0.800000000000492	0.995903308763747	0.836304623023059	0.793773526767592
0.563390847711928	0.800000000000456	0.995961465129315	0.836462498904961	0.793859511007033
0.563765941485371	0.800000000000422	0.996017683775935	0.836620022307594	0.793945640139625
0.564141035258815	0.800000000000390	0.996071960986429	0.836777190662193	0.794031911611722
0.564516129032258	0.800000000000361	0.996124293085885	0.836934001425561	0.794118322865125
0.564891222805702	0.800000000000335	0.996174676441807	0.837090452080159	0.794204871337166
0.565266316579145	0.800000000000310	0.996223107464285	0.837246540134199	0.794291554460772
0.565641410352588	0.800000000000287	0.996269582606148	0.837402263121740	0.794378369664541
0.566016504126032	0.800000000000266	0.996314098363126	0.837557618602778	0.794465314372821
0.566391597899475	0.800000000000246	0.996356651274000	0.837712604163333	0.794552386005777
0.566766691672918	0.800000000000228	0.996397237920766	0.837867217415543	0.794639581979469
0.567141785446362	0.800000000000211	0.996435854928775	0.838021455997747	0.794726899705921
0.567516879219805	0.800000000000196	0.996472498966894	0.838175317574571	0.794814336593201
0.567891972993248	0.800000000000181	0.996507166747652	0.838328799837017	0.794901890045490
0.568267066766692	0.800000000000168	0.996539855027388	0.838481900502539	0.794989557463155
0.568642160540135	0.800000000000156	0.996570560606395	0.838634617315130	0.795077336242826
0.569017254313578	0.800000000000145	0.996599280329070	0.838786948045402	0.795165223777464
0.569392348087022	0.800000000000134	0.996626011084050	0.838938890490663	0.795253217456442
0.569767441860465	0.800000000000124	0.996650749804359	0.839090442474996	0.795341314665609
0.570142535633909	0.800000000000116	0.996673493467547	0.839241601849334	0.795429512787374
0.570517629407352	0.800000000000107	0.996694239095823	0.839392366491538	0.795517809200768
0.570892723180795	0.800000000000100	0.996712983756198	0.839542734306467	0.795606201281527
0.571267816954239	0.800000000000093	0.996729724560618	0.839692703226055	0.795694686402156
0.571642910727682	0.800000000000086	0.996744458666093	0.839842271209376	0.795783261932013
0.572018004501125	0.800000000000080	0.996757183274833	0.839991436242717	0.795871925237371
0.572393098274569	0.800000000000074	0.996767895634379	0.840140196339649	0.795960673681499
0.572768192048012	0.800000000000069	0.996776593037726	0.840288549541087	0.796049504624732
0.573143285821455	0.800000000000065	0.996783272823455	0.840436493915363	0.796138415424544
0.573518379594899	0.800000000000060	0.996787932375854	0.840584027558283	0.796227403435621
0.573893473368342	0.800000000000056	0.996790569125044	0.840731148593196	0.796316466009935
0.574268567141785	0.800000000000052	0.996791180547099	0.840877855171052	0.796405600496816
0.574643660915229	0.800000000000049	0.996789764164168	0.841024145470465	0.796494804243026
0.575018754688672	0.800000000000046	0.996786317544591	0.841170017697766	0.796584074592829
0.575393848462116	0.800000000000043	0.996780838303019	0.841315470087068	0.796673408888068
0.575768942235559	0.800000000000040	0.996773324100526	0.841460500900317	0.796762804468235
0.576144036009002	0.800000000000038	0.996763772644723	0.841605108427349	0.796852258670546
0.576519129782446	0.800000000000035	0.996752181689871	0.841749290985942	0.796941768830009
0.576894223555889	0.800000000000033	0.996738549036991	0.841893046921869	0.797031332279505
0.577269317329332	0.800000000000031	0.996722872533973	0.842036374608948	0.797120946349852
0.577644411102776	0.800000000000029	0.996705150075680	0.842179272449094	0.797210608369885
0.578019504876219	0.800000000000028	0.996685379604057	0.842321738872361	0.797300315666521
0.578394598649663	0.800000000000026	0.996663559108233	0.842463772336996	0.797390065564840
0.578769692423106	0.800000000000025	0.996639686624621	0.842605371329479	0.797479855388151
0.579144786196549	0.800000000000023	0.996613760237020	0.842746534364571	0.797569682458071
0.579519879969993	0.800000000000022	0.996585778076716	0.842887259985351	0.797659544094589
0.579894973743436	0.800000000000021	0.996555738322573	0.843027546763266	0.797749437616147
0.580270067516879	0.800000000000020	0.996523639201133	0.843167393298160	0.797839360339708
0.580645161290323	0.800000000000019	0.996489478986710	0.843306798218323	0.797929309580830
0.581020255063766	0.800000000000018	0.996453256001476	0.843445760180522	0.798019282653736
0.581395348837209	0.800000000000017	0.996414968615557	0.843584277870040	0.798109276871391
0.581770442610653	0.800000000000016	0.996374615247122	0.843722350000708	0.798199289545572
0.582145536384096	0.800000000000016	0.996332194362464	0.843859975314939	0.798289317986938
0.582520630157539	0.800000000000015	0.996287704476090	0.843997152583763	0.798379359505107
0.582895723930983	0.800000000000014	0.996241144150805	0.844133880606854	0.798469411408727
0.583270817704426	0.800000000000014	0.996192511997790	0.844270158212560	0.798559471005544
0.583645911477870	0.800000000000013	0.996141806676685	0.844405984257934	0.798649535602482
0.584021005251313	0.800000000000013	0.996089026895667	0.844541357628755	0.798739602505708
0.584396099024756	0.800000000000012	0.996034171411528	0.844676277239559	0.798829669020710
0.584771192798200	0.800000000000012	0.995977239029745	0.844810742033658	0.798919732452366
0.585146286571643	0.800000000000012	0.995918228604563	0.844944750983167	0.799009790105017
0.585521380345086	0.800000000000011	0.995857139039056	0.845078303089024	0.799099839282539
0.585896474118530	0.800000000000011	0.995793969285205	0.845211397381007	0.799189877288416
0.586271567891973	0.800000000000010	0.995728718343963	0.845344032917756	0.799279901425811
0.586646661665416	0.800000000000010	0.995661385265322	0.845476208786791	0.799369908997641
0.587021755438860	0.800000000000010	0.995591969148380	0.845607924104525	0.799459897306643
0.587396849212303	0.800000000000010	0.995520469141401	0.845739178016280	0.799549863655456
0.587771942985746	0.800000000000009	0.995446884441881	0.845869969696301	0.799639805346680
0.588147036759190	0.800000000000009	0.995371214296603	0.846000298347768	0.799729719682962
0.588522130532633	0.800000000000009	0.995293458001699	0.846130163202805	0.799819603967057
0.588897224306077	0.800000000000009	0.995213614902709	0.846259563522493	0.799909455501906
0.589272318079520	0.800000000000009	0.995131684394628	0.846388498596874	0.799999271590704
0.589647411852963	0.800000000000008	0.995047665921967	0.846516967744961	0.800089049536979
0.590022505626407	0.800000000000008	0.994961558978800	0.846644970314743	0.800178786644655
0.590397599399850	0.800000000000008	0.994873363108818	0.846772505683185	0.800268480218128
0.590772693173293	0.800000000000008	0.994783077905373	0.846899573256239	0.800358127562341
0.591147786946737	0.800000000000008	0.994690703011528	0.847026172468839	0.800447725982851
0.591522880720180	0.800000000000008	0.994596238120100	0.847152302784901	0.800537272785901
0.591897974493624	0.800000000000007	0.994499682973702	0.847277963697329	0.800626765278496
0.592273068267067	0.800000000000007	0.994401037364790	0.847403154728004	0.800716200768471
0.592648162040510	0.800000000000007	0.994300301135695	0.847527875427787	0.800805576564564
0.593023255813954	0.800000000000007	0.994197474178669	0.847652125376510	0.800894889976487
0.593398349587397	0.800000000000007	0.994092556435916	0.847775904182971	0.800984138315000
0.593773443360840	0.800000000000007	0.993985547899629	0.847899211484929	0.801073318891978
0.594148537134284	0.800000000000007	0.993876448612023	0.848022046949091	0.801162429020489
0.594523630907727	0.800000000000007	0.993765258665366	0.848144410271103	0.801251466014858
0.594898724681170	0.800000000000007	0.993651978202009	0.848266301175544	0.801340427190747
0.595273818454614	0.800000000000006	0.993536607414415	0.848387719415904	0.801429309865218
0.595648912228057	0.800000000000006	0.993419146545185	0.848508664774578	0.801518111356811
0.596024006001500	0.800000000000006	0.993299595887081	0.848629137062847	0.801606828985613
0.596399099774944	0.800000000000006	0.993177955783051	0.848749136120863	0.801695460073329
0.596774193548387	0.800000000000006	0.993054226626250	0.848868661817630	0.801784001943353
0.597149287321831	0.800000000000006	0.992928408860061	0.848987714050985	0.801872451920842
0.597524381095274	0.800000000000006	0.992800502978108	0.849106292747579	0.801960807332782
0.597899474868717	0.800000000000006	0.992670509524280	0.849224397862855	0.802049065508066
0.598274568642161	0.800000000000006	0.992538429092741	0.849342029381025	0.802137223777561
0.598649662415604	0.800000000000006	0.992404262327940	0.849459187315045	0.802225279474179
0.599024756189047	0.800000000000006	0.992268009924632	0.849575871706591	0.802313229932951
0.599399849962491	0.800000000000006	0.992129672627878	0.849692082626032	0.802401072491095
0.599774943735934	0.800000000000006	0.991989251233056	0.849807820172400	0.802488804488087
0.600150037509377	0.800000000000005	0.991846746585872	0.849923084473365	0.802576423265737
0.600525131282821	0.800000000000005	0.991702159582357	0.850037875685202	0.802663926168253
0.600900225056264	0.800000000000005	0.991555491168875	0.850152193992759	0.802751310542316
0.601275318829707	0.800000000000005	0.991406742342125	0.850266039609424	0.802838573737152
0.601650412603151	0.800000000000005	0.991255914149137	0.850379412777093	0.802925713104598
0.602025506376594	0.800000000000005	0.991103007687272	0.850492313766134	0.803012725999178
0.602400600150038	0.800000000000005	0.990948024104217	0.850604742875347	0.803099609778171
0.602775693923481	0.800000000000005	0.990790964597984	0.850716700431930	0.803186361801680
0.603150787696924	0.800000000000005	0.990631830416897	0.850828186791440	0.803272979432709
0.603525881470368	0.800000000000005	0.990470622859586	0.850939202337748	0.803359460037224
0.603900975243811	0.800000000000005	0.990307343274980	0.851049747483004	0.803445800984234
0.604276069017254	0.800000000000005	0.990141993062289	0.851159822667589	0.803531999645854
0.604651162790698	0.800000000000005	0.989974573670995	0.851269428360074	0.803618053397377
0.605026256564141	0.800000000000005	0.989805086600833	0.851378565057172	0.803703959617346
0.605401350337585	0.800000000000005	0.989633533401778	0.851487233283694	0.803789715687624
0.605776444111028	0.800000000000005	0.989459915674025	0.851595433592500	0.803875318993464
0.606151537884471	0.800000000000004	0.989284235067965	0.851703166564451	0.803960766923578
0.606526631657915	0.800000000000004	0.989106493284172	0.851810432808358	0.804046056870209
0.606901725431358	0.800000000000004	0.988926692073368	0.851917232960932	0.804131186229198
0.607276819204801	0.800000000000004	0.988744833236408	0.852023567686728	0.804216152400059
0.607651912978245	0.800000000000004	0.988560918624246	0.852129437678097	0.804300952786046
0.608027006751688	0.800000000000004	0.988374950137913	0.852234843655124	0.804385584794221
0.608402100525131	0.800000000000004	0.988186929728480	0.852339786365580	0.804470045835528
0.608777194298575	0.800000000000004	0.987996859397032	0.852444266584856	0.804554333324859
0.609152288072018	0.800000000000004	0.987804741194631	0.852548285115912	0.804638444681127
0.609527381845461	0.800000000000004	0.987610577222283	0.852651842789211	0.804722377327333
0.609902475618905	0.800000000000004	0.987414369630901	0.852754940462665	0.804806128690637
0.610277569392348	0.800000000000004	0.987216120621266	0.852857579021566	0.804889696202428
0.610652663165792	0.800000000000004	0.987015832443987	0.852959759378526	0.804973077298392
0.611027756939235	0.800000000000004	0.986813507399463	0.853061482473415	0.805056269418580
0.611402850712678	0.800000000000004	0.986609147837833	0.853162749273289	0.805139270007483
0.611777944486122	0.800000000000004	0.986402756158939	0.853263560772329	0.805222076514094
0.612153038259565	0.800000000000004	0.986194334812273	0.853363917991771	0.805304686391983
0.612528132033008	0.800000000000004	0.985983886296933	0.853463821979838	0.805387097099363
0.612903225806452	0.800000000000004	0.985771413161573	0.853563273811665	0.805469306099159
0.613278319579895	0.800000000000004	0.985556918004350	0.853662274589235	0.805551310859078
0.613653413353338	0.800000000000003	0.985340403472874	0.853760825441300	0.805633108851678
0.614028507126782	0.800000000000003	0.985121872264149	0.853858927523313	0.805714697554435
0.614403600900225	0.800000000000003	0.984901327124524	0.853956582017345	0.805796074449814
0.614778694673668	0.800000000000003	0.984678770849627	0.854053790132020	0.805877237025337
0.615153788447112	0.800000000000003	0.984454206284313	0.854150553102428	0.805958182773648
0.615528882220555	0.800000000000003	0.984227636322599	0.854246872190051	0.806038909192588
0.615903975993999	0.800000000000003	0.983999063907604	0.854342748682685	0.806119413785256
0.616279069767442	0.800000000000003	0.983768492031482	0.854438183894355	0.806199694060085
0.616654163540885	0.800000000000003	0.983535923735360	0.854533179165238	0.806279747530903
0.617029257314329	0.800000000000003	0.983301362109268	0.854627735861577	0.806359571717005
0.617404351087772	0.800000000000003	0.983064810292072	0.854721855375601	0.806439164143221
0.617779444861215	0.800000000000003	0.982826271471403	0.854815539125432	0.806518522339981
0.618154538634659	0.800000000000003	0.982585748883585	0.854908788555011	0.806597643843387
0.618529632408102	0.800000000000003	0.982343245813561	0.855001605133997	0.806676526195277
0.618904726181546	0.800000000000003	0.982098765594820	0.855093990357691	0.806755166943295
0.619279819954989	0.800000000000003	0.981852311609319	0.855185945746939	0.806833563640958
0.619654913728432	0.800000000000003	0.981603887287402	0.855277472848044	0.806911713847720
0.620030007501876	0.800000000000003	0.981353496107728	0.855368573232674	0.806989615129045
0.620405101275319	0.800000000000003	0.981101141597180	0.855459248497768	0.807067265056472
0.620780195048762	0.800000000000003	0.980846827330790	0.855549500265448	0.807144661207679
0.621155288822206	0.800000000000003	0.980590556931651	0.855639330182915	0.807221801166554
0.621530382595649	0.800000000000002	0.980332334070833	0.855728739922360	0.807298682523259
0.621905476369092	0.800000000000002	0.980072162467290	0.855817731180866	0.807375302874301
0.622280570142536	0.800000000000002	0.979810045887780	0.855906305680308	0.807451659822592
0.622655663915979	0.800000000000002	0.979545988146767	0.855994465167253	0.807527750977523
0.623030757689422	0.800000000000002	0.979279993106333	0.856082211412865	0.807603573955024
0.623405851462866	0.800000000000002	0.979012064676081	0.856169546212798	0.807679126377634
0.623780945236309	0.800000000000002	0.978742206813044	0.856256471387097	0.807754405874567
0.624156039009753	0.800000000000002	0.978470423521585	0.856342988780096	0.807829410081775
0.624531132783196	0.800000000000002	0.978196718853301	0.856429100260306	0.807904136642020
0.624906226556639	0.800000000000002	0.977921096906920	0.856514807720322	0.807978583204934
0.625281320330083	0.800000000000002	0.977643561828206	0.856600113076705	0.808052747427085
0.625656414103526	0.800000000000002	0.977364117809850	0.856685018269882	0.808126626972049
0.626031507876969	0.800000000000002	0.977082769091367	0.856769525264034	0.808200219510467
0.626406601650413	0.800000000000002	0.976799519958994	0.856853636046987	0.808273522720117
0.626781695423856	0.800000000000002	0.976514374745579	0.856937352630104	0.808346534285975
0.627156789197299	0.800000000000002	0.976227337830475	0.857020677048169	0.808419251900283
0.627531882970743	0.800000000000002	0.975938413639427	0.857103611359280	0.808491673262611
0.627906976744186	0.800000000000002	0.975647606644463	0.857186157644730	0.808563796079925
0.628282070517629	0.800000000000002	0.975354921363778	0.857268318008898	0.808635618066650
0.628657164291073	0.800000000000002	0.975060362361624	0.857350094579127	0.808707136944734
0.629032258064516	0.800000000000002	0.974763934248188	0.857431489505617	0.808778350443714
0.629407351837960	0.800000000000002	0.974465641679479	0.857512504961296	0.808849256300780
0.629782445611403	0.800000000000002	0.974165489357208	0.857593143141712	0.808919852260838
0.630157539384846	0.800000000000002	0.973863482028667	0.857673406264907	0.808990136076575
0.630532633158290	0.800000000000002	0.973559624486606	0.857753296571299	0.809060105508522
0.630907726931733	0.800000000000001	0.973253921569111	0.857832816323562	0.809129758325121
0.631282820705176	0.800000000000001	0.972946378159481	0.857911967806502	0.809199092302783
0.631657914478620	0.800000000000001	0.972636999186098	0.857990753326934	0.809268105225956
0.632033008252063	0.800000000000001	0.972325789622301	0.858069175213558	0.809336794887187
0.632408102025506	0.800000000000001	0.972012754486258	0.858147235816835	0.809405159087185
0.632783195798950	0.800000000000001	0.971697898840834	0.858224937508859	0.809473195634883
0.633158289572393	0.800000000000001	0.971381227793460	0.858302282683232	0.809540902347503
0.633533383345837	0.800000000000001	0.971062746496001	0.858379273754936	0.809608277050617
0.633908477119280	0.800000000000001	0.970742460144615	0.858455913160204	0.809675317578212
0.634283570892723	0.800000000000001	0.970420373979626	0.858532203356388	0.809742021772747
0.634658664666167	0.800000000000001	0.970096493285380	0.858608146821832	0.809808387485222
0.635033758439610	0.800000000000001	0.969770823390106	0.858683746055738	0.809874412575237
0.635408852213053	0.800000000000001	0.969443369665781	0.858759003578038	0.809940094911051
0.635783945986497	0.800000000000001	0.969114137527984	0.858833921929252	0.810005432369650
0.636159039759940	0.800000000000001	0.968783132435750	0.858908503670364	0.810070422836803
0.636534133533383	0.800000000000001	0.968450359891436	0.858982751382680	0.810135064207126
0.636909227306827	0.800000000000001	0.968115825440561	0.859056667667694	0.810199354384146
0.637284321080270	0.800000000000001	0.967779534671672	0.859130255146954	0.810263291280354
0.637659414853714	0.800000000000001	0.967441493216186	0.859203516461918	0.810326872817276
0.638034508627157	0.800000000000001	0.967101706748246	0.859276454273824	0.810390096925524
0.638409602400600	0.800000000000001	0.966760180984566	0.859349071263542	0.810452961544867
0.638784696174044	0.800000000000001	0.966416921684280	0.859421370131442	0.810515464624280
0.639159789947487	0.800000000000001	0.966071934648789	0.859493353597244	0.810577604122016
0.639534883720930	0.800000000000001	0.965725225721602	0.859565024399886	0.810639378005655
0.639909977494374	0.800000000000001	0.965376800788185	0.859636385297373	0.810700784252173
0.640285071267817	0.800000000000001	0.965026665775798	0.859707439066638	0.810761820847995
0.640660165041260	0.800000000000001	0.964674826653339	0.859778188503397	0.810822485789060
0.641035258814704	0.800000000000001	0.964321289431180	0.859848636422001	0.810882777080876
0.641410352588147	0.800000000000001	0.963966060161010	0.859918785655295	0.810942692738581
0.641785446361590	0.800000000000001	0.963609144935669	0.859988639054468	0.811002230787003
0.642160540135034	0.800000000000000	0.963250549888981	0.860058199488904	0.811061389260716
0.642535633908477	0.800000000000000	0.962890281195595	0.860127469846038	0.811120166204103
0.642910727681921	0.800000000000000	0.962528345070810	0.860196453031202	0.811178559671408
0.643285821455364	0.800000000000000	0.962164747770413	0.860265151967481	0.811236567726802
0.643660915228807	0.800000000000000	0.961799495590508	0.860333569595556	0.811294188444435
0.644036009002251	0.800000000000000	0.961432594867342	0.860401708873555	0.811351419908495
0.644411102775694	0.800000000000000	0.961064051977135	0.860469572776904	0.811408260213269
0.644786196549137	0.800000000000000	0.960693873335911	0.860537164298168	0.811464707463196
0.645161290322581	0.800000000000000	0.960322065399314	0.860604486446903	0.811520759772927
0.645536384096024	0.800000000000000	0.959948634662442	0.860671542249497	0.811576415267382
0.645911477869467	0.800000000000000	0.959573587659661	0.860738334749017	0.811631672081805
0.646286571642911	0.800000000000000	0.959196930964436	0.860804867005055	0.811686528361822
0.646661665416354	0.800000000000000	0.958818671189142	0.860871142093565	0.811740982263499
0.647036759189797	0.800000000000000	0.958438814984892	0.860937163106713	0.811795031953394
0.647411852963241	0.800000000000000	0.958057369041347	0.861002933152714	0.811848675608618
0.647786946736684	0.800000000000000	0.957674340086541	0.861068455355675	0.811901911416885
0.648162040510128	0.800000000000000	0.957289734886690	0.861133732855437	0.811954737576576
0.648537134283571	0.800000000000000	0.956903560246009	0.861198768807411	0.812007152296784
0.648912228057014	0.800000000000000	0.956515823006525	0.861263566382418	0.812059153797380
0.649287321830458	0.800000000000000	0.956126530047893	0.861328128766531	0.812110740309058
0.649662415603901	0.800000000000000	0.955735688287198	0.861392459160909	0.812161910073396
0.650037509377344	0.800000000000000	0.955343304678775	0.861456560781637	0.812212661342910
0.650412603150788	0.800000000000000	0.954949386214010	0.861520436859557	0.812262992381107
0.650787696924231	0.800000000000000	0.954553939921151	0.861584090640112	0.812312901462537
0.651162790697675	0.800000000000000	0.954156972865114	0.861647525383173	0.812362386872852
0.651537884471118	0.800000000000000	0.953758492147288	0.861710744362878	0.812411446908854
0.651912978244561	0.800000000000000	0.953358504905338	0.861773750867467	0.812460079878555
0.652288072018005	0.800000000000000	0.952957018313011	0.861836548199110	0.812508284101223
0.652663165791448	0.800000000000000	0.952554039579931	0.861899139673743	0.812556057907441
0.653038259564891	0.800000000000000	0.952149575951411	0.861961528620901	0.812603399639155
0.653413353338335	0.800000000000000	0.951743634708241	0.862023718383547	0.812650307649730
0.653788447111778	0.800000000000000	0.951336223166493	0.862085712317903	0.812696780304000
0.654163540885221	0.800000000000000	0.950927348677318	0.862147513793281	0.812742815978324
0.654538634658665	0.800000000000000	0.950517018626741	0.862209126191913	0.812788413060630
0.654913728432108	0.800000000000000	0.950105240435454	0.862270552908777	0.812833569950475
0.655288822205551	0.800000000000000	0.949692021558617	0.862331797351430	0.812878285059092
0.655663915978995	0.800000000000000	0.949277369485643	0.862392862939831	0.812922556809442
0.656039009752438	0.800000000000000	0.948861291739998	0.862453753106172	0.812966383636263
0.656414103525882	0.800000000000000	0.948443795878983	0.862514471294701	0.813009763986125
0.656789197299325	0.800000000000000	0.948024889493535	0.862575020961553	0.813052696317475
0.657164291072768	0.800000000000000	0.947604580208004	0.862635405574569	0.813095179100691
0.657539384846212	0.800000000000000	0.947182875679951	0.862695628613130	0.813137210818131
0.657914478619655	0.800000000000000	0.946759783599929	0.862755693567971	0.813178789964183
0.658289572393098	0.799999999999999	0.946335311691272	0.862815603941013	0.813219915045311
0.658664666166542	0.799999999999999	0.945909467709876	0.862875363245182	0.813260584580110
0.659039759939985	0.799999999999999	0.945482259443990	0.862934975004235	0.813300797099349
0.659414853713428	0.799999999999999	0.945053694713989	0.862994442752581	0.813340551146023
0.659789947486872	0.799999999999999	0.944623781372165	0.863053770035100	0.813379845275402
0.660165041260315	0.799999999999999	0.944192527302503	0.863112960406971	0.813418678055076
0.660540135033758	0.799999999999999	0.943759940420463	0.863172017433487	0.813457048065006
0.660915228807202	0.799999999999999	0.943326028672756	0.863230944689878	0.813494953897568
0.661290322580645	0.799999999999999	0.942890800037128	0.863289745761130	0.813532394157605
0.661665416354089	0.799999999999999	0.942454262522128	0.863348424241806	0.813569367462471
0.662040510127532	0.799999999999999	0.942016424166896	0.863406983735864	0.813605872442075
0.662415603900975	0.799999999999999	0.941577293040926	0.863465427856477	0.813641907738937
0.662790697674419	0.799999999999999	0.941136877243850	0.863523760225846	0.813677472008223
0.663165791447862	0.799999999999999	0.940695184905206	0.863581984475025	0.813712563917799
0.663540885221305	0.799999999999999	0.940252224184212	0.863640104243736	0.813747182148271
0.663915978994749	0.799999999999999	0.939808003269536	0.863698123180180	0.813781325393037
0.664291072768192	0.799999999999999	0.939362530379073	0.863756044940863	0.813814992358325
0.664666166541636	0.799999999999999	0.938915813759705	0.863813873190405	0.813848181763244
0.665041260315079	0.799999999999999	0.938467861687077	0.863871611601359	0.813880892339824
0.665416354088522	0.799999999999999	0.938018682465363	0.863929263854023	0.813913122833064
0.665791447861966	0.799999999999999	0.937568284427034	0.863986833636259	0.813944872000974
0.666166541635409	0.799999999999999	0.937116675932622	0.864044324643305	0.813976138614619
0.666541635408852	0.799999999999999	0.936663865370490	0.864101740577590	0.814006921458162
0.666916729182296	0.799999999999999	0.936209861156590	0.864159085148546	0.814037219328910
0.667291822955739	0.799999999999999	0.935754671734232	0.864216362072424	0.814067031037354
0.667666916729182	0.799999999999999	0.935298305573848	0.864273575072105	0.814096355407212
0.668042010502626	0.799999999999999	0.934840771172748	0.864330727876913	0.814125191275472
0.668417104276069	0.799999999999999	0.934382077054887	0.864387824222428	0.814153537492436
0.668792198049512	0.799999999999999	0.933922231770625	0.864444867850299	0.814181392921758
0.669167291822956	0.799999999999999	0.933461243896483	0.864501862508051	0.814208756440488
0.669542385596399	0.799999999999999	0.932999122034906	0.864558811948903	0.814235626939114
0.669917479369843	0.799999999999999	0.932535874814019	0.864615719931575	0.814262003321599
0.670292573143286	0.799999999999999	0.932071510887387	0.864672590220097	0.814287884505426
0.670667666916729	0.799999999999999	0.931606038933767	0.864729426583625	0.814313269421637
0.671042760690173	0.799999999999999	0.931139467656869	0.864786232796246	0.814338157014871
0.671417854463616	0.799999999999999	0.930671805785108	0.864843012636791	0.814362546243408
0.671792948237059	0.799999999999999	0.930203062071362	0.864899769888644	0.814386436079202
0.672168042010503	0.799999999999999	0.929733245292719	0.864956508339548	0.814409825507929
0.672543135783946	0.799999999999999	0.929262364250238	0.865013231781421	0.814432713529017
0.672918229557389	0.799999999999999	0.928790427768696	0.865069944010157	0.814455099155690
0.673293323330833	0.799999999999999	0.928317444696342	0.865126648825440	0.814476981415003
0.673668417104276	0.799999999999999	0.927843423904646	0.865183350030552	0.814498359347884
0.674043510877719	0.799999999999999	0.927368374288051	0.865240051432176	0.814519232009169
0.674418604651163	0.799999999999999	0.926892304763722	0.865296756840211	0.814539598467638
0.674793698424606	0.799999999999999	0.926415224271296	0.865353470067575	0.814559457806055
0.675168792198050	0.799999999999999	0.925937141772626	0.865410194930013	0.814578809121202
0.675543885971493	0.799999999999999	0.925458066251536	0.865466935245906	0.814597651523919
0.675918979744936	0.799999999999999	0.924978006713559	0.865523694836077	0.814615984139134
0.676294073518380	0.799999999999999	0.924496972185691	0.865580477523597	0.814633806105908
0.676669167291823	0.799999999999999	0.924014971716132	0.865637287133593	0.814651116577459
0.677044261065266	0.799999999999999	0.923532014374034	0.865694127493055	0.814667914721208
0.677419354838710	0.799999999999999	0.923048109249242	0.865751002430639	0.814684199718808
0.677794448612153	0.799999999999999	0.922563265452041	0.865807915776479	0.814699970766176
0.678169542385597	0.799999999999999	0.922077492112898	0.865864871361986	0.814715227073536
0.678544636159040	0.799999999999999	0.921590798382205	0.865921873019660	0.814729967865444
0.678919729932483	0.799999999999999	0.921103193430020	0.865978924582893	0.814744192380826
0.679294823705927	0.799999999999999	0.920614686445810	0.866036029885775	0.814757899873011
0.679669917479370	0.799999999999999	0.920125286638190	0.866093192762898	0.814771089609762
0.680045011252813	0.799999999999999	0.919635003234666	0.866150417049165	0.814783760873312
0.680420105026257	0.799999999999999	0.919143845481373	0.866207706579591	0.814795912960391
0.680795198799700	0.799999999999999	0.918651822642816	0.866265065189113	0.814807545182264
0.681170292573143	0.799999999999999	0.918158944001604	0.866322496712390	0.814818656864758
0.681545386346587	0.799999999999999	0.917665218858196	0.866380004983611	0.814829247348295
0.681920480120030	0.799999999999999	0.917170656530632	0.866437593836300	0.814839315987923
0.682295573893473	0.799999999999999	0.916675266354275	0.866495267103121	0.814848862153345
0.682670667666917	0.799999999999999	0.916179057681543	0.866553028615681	0.814857885228955
0.683045761440360	0.799999999999999	0.915682039881650	0.866610882204336	0.814866384613857
0.683420855213804	0.799999999999999	0.915184222340338	0.866668831697996	0.814874359721907
0.683795948987247	0.799999999999999	0.914685614459617	0.866726880923929	0.814881809981733
0.684171042760690	0.799999999999999	0.914186225657495	0.866785033707566	0.814888734836769
0.684546136534134	0.799999999999999	0.913686065367713	0.866843293872304	0.814895133745281
0.684921230307577	0.799999999999999	0.913185143039484	0.866901665239316	0.814901006180397
0.685296324081020	0.799999999999999	0.912683468137221	0.866960151627348	0.814906351630134
0.685671417854464	0.799999999999999	0.912181050140271	0.867018756852529	0.814911169597425
0.686046511627907	0.799999999999999	0.911677898542653	0.867077484728174	0.814915459600147
0.686421605401350	0.799999999999999	0.911174022852780	0.867136339064586	0.814919221171148
0.686796699174794	0.799999999999999	0.910669432593205	0.867195323668867	0.814922453858274
0.687171792948237	0.799999999999999	0.910164137300336	0.867254442344717	0.814925157224394
0.687546886721680	0.799999999999999	0.909658146524185	0.867313698892240	0.814927330847426
0.687921980495124	0.799999999999999	0.909151469828083	0.867373097107750	0.814928974320362
0.688297074268567	0.799999999999999	0.908644116788419	0.867432640783573	0.814930087251296
0.688672168042011	0.799999999999999	0.908136096994370	0.867492333707857	0.814930669263445
0.689047261815454	0.799999999999999	0.907627420047628	0.867552179664372	0.814930719995177
0.689422355588897	0.799999999999999	0.907118095562129	0.867612182432317	0.814930239100031
0.689797449362341	0.799999999999999	0.906608133163785	0.867672345786124	0.814929226246745
0.690172543135784	0.799999999999999	0.906097542490212	0.867732673495264	0.814927681119276
0.690547636909227	0.799999999999999	0.905586333190457	0.867793169324054	0.814925603416826
0.690922730682671	0.799999999999999	0.905074514924726	0.867853837031458	0.814922992853863
0.691297824456114	0.799999999999999	0.904562097364114	0.867914680370896	0.814919849160141
0.691672918229558	0.799999999999999	0.904049090190330	0.867975703090050	0.814916172080728
0.692048012003001	0.799999999999999	0.903535503095429	0.868036908930664	0.814911961376021
0.692423105776444	0.799999999999999	0.903021345781532	0.868098301628359	0.814907216821772
0.692798199549888	0.799999999999999	0.902506627960559	0.868159884912430	0.814901938209107
0.693173293323331	0.799999999999999	0.901991359353951	0.868221662505657	0.814896125344546
0.693548387096774	0.799999999999999	0.901475549692402	0.868283638124113	0.814889778050025
0.693923480870218	0.799999999999999	0.900959208715578	0.868345815476964	0.814882896162915
0.694298574643661	0.799999999999999	0.900442346171848	0.868408198266280	0.814875479536038
0.694673668417104	0.799999999999999	0.899924971818008	0.868470790186844	0.814867528037693
0.695048762190548	0.799999999999999	0.899407095419007	0.868533594925951	0.814859041551668
0.695423855963991	0.799999999999999	0.898888726747670	0.868596616163226	0.814850019977264
0.695798949737434	0.799999999999999	0.898369875584429	0.868659857570420	0.814840463229309
0.696174043510878	0.799999999999999	0.897850551717038	0.868723322811225	0.814830371238175
0.696549137284321	0.799999999999999	0.897330764940309	0.868787015541082	0.814819743949800
0.696924231057765	0.799999999999999	0.896810525055828	0.868850939406983	0.814808581325702
0.697299324831208	0.799999999999999	0.896289841871684	0.868915098047286	0.814796883342991
0.697674418604651	0.799999999999999	0.895768725202191	0.868979495091518	0.814784649994396
0.698049512378095	0.799999999999999	0.895247184867614	0.869044134160187	0.814771881288270
0.698424606151538	0.799999999999999	0.894725230693891	0.869109018864589	0.814758577248611
0.698799699924981	0.799999999999999	0.894202872512359	0.869174152806620	0.814744737915077
0.699174793698425	0.799999999999999	0.893680120159476	0.869239539578583	0.814730363342996
0.699549887471868	0.799999999999999	0.893156983476548	0.869305182762995	0.814715453603388
0.699924981245311	0.799999999999999	0.892633472309447	0.869371085932404	0.814700008782973
0.700300075018755	0.799999999999999	0.892109596508340	0.869437252649195	0.814684028984184
0.700675168792198	0.799999999999999	0.891585365927409	0.869503686465400	0.814667514325184
0.701050262565641	0.799999999999999	0.891060790424578	0.869570390922509	0.814650464939879
0.701425356339085	0.799999999999999	0.890535879861232	0.869637369551285	0.814632880977925
0.701800450112528	0.799999999999999	0.890010644101944	0.869704625871568	0.814614762604745
0.702175543885972	0.799999999999999	0.889485093014195	0.869772163392097	0.814596110001539
0.702550637659415	0.799999999999999	0.888959236468103	0.869839985610312	0.814576923365296
0.702925731432858	0.799999999999999	0.888433084336137	0.869908096012173	0.814557202908802
0.703300825206302	0.799999999999999	0.887906646492851	0.869976498071970	0.814536948860655
0.703675918979745	0.799999999999999	0.887379932814599	0.870045195252137	0.814516161465273
0.704051012753188	0.799999999999999	0.886852953179263	0.870114191003067	0.814494840982900
0.704426106526632	0.799999999999999	0.886325717465973	0.870183488762922	0.814472987689622
0.704801200300075	0.799999999999999	0.885798235554833	0.870253091957450	0.814450601877373
0.705176294073519	0.799999999999999	0.885270517326644	0.870323003999801	0.814427683853941
0.705551387846962	0.799999999999999	0.884742572662627	0.870393228290339	0.814404233942980
0.705926481620405	0.799999999999999	0.884214411444143	0.870463768216458	0.814380252484017
0.706301575393849	0.799999999999999	0.883686043552425	0.870534627152400	0.814355739832457
0.706676669167292	0.800000000000000	0.883157478868293	0.870605808459069	0.814330696359593
0.707051762940735	0.800000000000000	0.882628727271882	0.870677315483847	0.814305122452610
0.707426856714179	0.800000000000000	0.882099798642365	0.870749151560414	0.814279018514596
0.707801950487622	0.800000000000000	0.881570702857679	0.870821320008565	0.814252384964541
0.708177044261065	0.800000000000000	0.881041449794243	0.870893824134023	0.814225222237347
0.708552138034509	0.800000000000000	0.880512049326689	0.870966667228264	0.814197530783832
0.708927231807952	0.800000000000000	0.879982511327583	0.871039852568333	0.814169311070736
0.709302325581395	0.800000000000000	0.879452845667149	0.871113383416662	0.814140563580722
0.709677419354839	0.800000000000000	0.878923062212995	0.871187263020891	0.814111288812384
0.710052513128282	0.800000000000000	0.878393170829837	0.871261494613689	0.814081487280247
0.710427606901726	0.800000000000000	0.877863181379222	0.871336081412573	0.814051159514773
0.710802700675169	0.800000000000000	0.877333103719258	0.871411026619731	0.814020306062360
0.711177794448612	0.800000000000000	0.876802947704334	0.871486333421840	0.813988927485350
0.711552888222056	0.800000000000000	0.876272723184849	0.871562004989895	0.813957024362024
0.711927981995499	0.800000000000000	0.875742440006933	0.871638044479023	0.813924597286611
0.712303075768942	0.800000000000000	0.875212108012180	0.871714455028313	0.813891646869282
0.712678169542386	0.800000000000000	0.874681737037366	0.871791239760637	0.813858173736156
0.713053263315829	0.800000000000000	0.874151336914182	0.871868401782474	0.813824178529297
0.713428357089272	0.800000000000000	0.873620917468956	0.871945944183736	0.813789661906718
0.713803450862716	0.800000000000000	0.873090488522383	0.872023870037590	0.813754624542375
0.714178544636159	0.800000000000000	0.872560059889249	0.872102182400289	0.813719067126172
0.714553638409602	0.800000000000000	0.872029641378158	0.872180884310995	0.813682990363953
0.714928732183046	0.800000000000000	0.871499242791264	0.872259978791606	0.813646394977510
0.715303825956489	0.800000000000000	0.870968873923995	0.872339468846583	0.813609281704570
0.715678919729933	0.800000000000000	0.870438544564779	0.872419357462781	0.813571651298801
0.716054013503376	0.800000000000000	0.869908264494779	0.872499647609275	0.813533504529805
0.716429107276819	0.800000000000000	0.869378043487616	0.872580342237189	0.813494842183117
0.716804201050263	0.800000000000000	0.868847891309099	0.872661444279529	0.813455665060198
0.717179294823706	0.800000000000000	0.868317817716955	0.872742956651009	0.813415973978436
0.717554388597149	0.800000000000000	0.867787832460562	0.872824882247885	0.813375769771137
0.717929482370593	0.800000000000000	0.867257945280671	0.872907223947785	0.813335053287524
0.718304576144036	0.800000000000000	0.866728165909142	0.872989984609545	0.813293825392726
0.718679669917479	0.800000000000000	0.866198504068675	0.873073167073035	0.813252086967782
0.719054763690923	0.800000000000000	0.865668969472538	0.873156774158999	0.813209838909623
0.719429857464366	0.800000000000000	0.865139571824300	0.873240808668886	0.813167082131078
0.719804951237810	0.800000000000000	0.864610320817564	0.873325273384686	0.813123817560855
0.720180045011253	0.800000000000000	0.864081226135694	0.873410171068763	0.813080046143545
0.720555138784696	0.800000000000000	0.863552297451555	0.873495504463694	0.813035768839606
0.720930232558140	0.800000000000000	0.863023544427240	0.873581276292105	0.812990986625359
0.721305326331583	0.800000000000000	0.862494976713806	0.873667489256507	0.812945700492979
0.721680420105026	0.800000000000000	0.861966603951006	0.873754146039138	0.812899911450487
0.722055513878470	0.800000000000000	0.861438435767027	0.873841249301795	0.812853620521736
0.722430607651913	0.800000000000000	0.860910481778218	0.873928801685680	0.812806828746410
0.722805701425356	0.800000000000000	0.860382751588833	0.874016805811236	0.812759537180005
0.723180795198800	0.800000000000000	0.859855254790759	0.874105264277992	0.812711746893825
0.723555888972243	0.800000000000000	0.859328000963259	0.874194179664399	0.812663458974968
0.723930982745687	0.800000000000000	0.858800999672702	0.874283554527678	0.812614674526316
0.724306076519130	0.800000000000000	0.858274260472304	0.874373391403657	0.812565394666521
0.724681170292573	0.800000000000000	0.857747792901865	0.874463692806622	0.812515620529998
0.725056264066017	0.800000000000001	0.857221606487505	0.874554461229155	0.812465353266906
0.725431357839460	0.800000000000001	0.856695710741404	0.874645699141981	0.812414594043142
0.725806451612903	0.800000000000001	0.856170115161541	0.874737408993817	0.812363344040321
0.726181545386347	0.800000000000001	0.855644829231432	0.874829593211215	0.812311604455769
0.726556639159790	0.800000000000001	0.855119862419872	0.874922254198411	0.812259376502501
0.726931732933233	0.800000000000001	0.854595224180674	0.875015394337172	0.812206661409216
0.727306826706677	0.800000000000001	0.854070923952411	0.875109015986648	0.812153460420273
0.727681920480120	0.800000000000001	0.853546971158155	0.875203121483218	0.812099774795683
0.728057014253563	0.800000000000001	0.853023375205225	0.875297713140343	0.812045605811089
0.728432108027007	0.800000000000001	0.852500145484921	0.875392793248416	0.811990954757751
0.728807201800450	0.800000000000001	0.851977291372279	0.875488364074615	0.811935822942530
0.729182295573894	0.800000000000001	0.851454822225800	0.875584427862755	0.811880211687871
0.729557389347337	0.800000000000001	0.850932747387211	0.875680986833143	0.811824122331783
0.729932483120780	0.800000000000001	0.850411076181195	0.875778043182432	0.811767556227829
0.730307576894224	0.800000000000001	0.849889817915148	0.875875599083475	0.811710514745096
0.730682670667667	0.800000000000001	0.849368981878918	0.875973656685183	0.811652999268189
0.731057764441110	0.800000000000001	0.848848577344556	0.876072218112380	0.811595011197203
0.731432858214554	0.800000000000001	0.848328613566061	0.876171285465664	0.811536551947708
0.731807951987997	0.800000000000001	0.847809099779132	0.876270860821262	0.811477622950726
0.732183045761440	0.800000000000001	0.847290045200912	0.876370946230892	0.811418225652717
0.732558139534884	0.800000000000001	0.846771459029740	0.876471543721621	0.811358361515550
0.732933233308327	0.800000000000001	0.846253350444902	0.876572655295731	0.811298032016491
0.733308327081771	0.800000000000001	0.845735728606380	0.876674282930574	0.811237238648174
0.733683420855214	0.800000000000001	0.845218602654604	0.876776428578440	0.811175982918584
0.734058514628657	0.800000000000001	0.844701981710206	0.876879094166420	0.811114266351031
0.734433608402101	0.800000000000001	0.844185874873769	0.876982281596269	0.811052090484134
0.734808702175544	0.800000000000001	0.843670291225587	0.877085992744273	0.810989456871789
0.735183795948987	0.800000000000001	0.843155239825410	0.877190229461115	0.810926367083155
0.735558889722431	0.800000000000001	0.842640729712208	0.877294993571743	0.810862822702621
0.735933983495874	0.800000000000001	0.842126769903922	0.877400286875236	0.810798825329792
0.736309077269317	0.800000000000001	0.841613369397223	0.877506111144676	0.810734376579454
0.736684171042761	0.800000000000001	0.841100537167265	0.877612468127015	0.810669478081556
0.737059264816204	0.800000000000001	0.840588282167447	0.877719359542950	0.810604131481183
0.737434358589648	0.800000000000001	0.840076613329172	0.877826787086790	0.810538338438529
0.737809452363091	0.800000000000001	0.839565539561602	0.877934752426333	0.810472100628873
0.738184546136534	0.800000000000002	0.839055069751423	0.878043257202737	0.810405419742551
0.738559639909978	0.800000000000002	0.838545212762605	0.878152303030396	0.810338297484926
0.738934733683421	0.800000000000002	0.838035977436160	0.878261891496814	0.810270735576368
0.739309827456864	0.800000000000002	0.837527372589910	0.878372024162484	0.810202735752219
0.739684921230308	0.800000000000002	0.837019407018248	0.878482702560764	0.810134299762771
0.740060015003751	0.800000000000002	0.836512089491900	0.878593928197755	0.810065429373230
0.740435108777194	0.800000000000002	0.836005428757695	0.878705702552180	0.809996126363695
0.740810202550638	0.800000000000002	0.835499433538327	0.878818027075268	0.809926392529123
0.741185296324081	0.800000000000002	0.834994112532120	0.878930903190630	0.809856229679302
0.741560390097524	0.800000000000002	0.834489474412803	0.879044332294144	0.809785639638819
0.741935483870968	0.800000000000002	0.833985527829270	0.879158315753840	0.809714624247032
0.742310577644411	0.800000000000002	0.833482281405353	0.879272854909780	0.809643185358035
0.742685671417855	0.800000000000002	0.832979743739593	0.879387951073948	0.809571324840631
0.743060765191298	0.800000000000002	0.832477923405008	0.879503605530132	0.809499044578299
0.743435858964741	0.800000000000002	0.831976828948869	0.879619819533814	0.809426346469159
0.743810952738185	0.800000000000002	0.831476468892466	0.879736594312056	0.809353232425942
0.744186046511628	0.800000000000002	0.830976851730889	0.879853931063392	0.809279704375959
0.744561140285071	0.800000000000002	0.830477985932798	0.879971830957715	0.809205764261062
0.744936234058515	0.800000000000002	0.829979879940198	0.880090295136172	0.809131414037617
0.745311327831958	0.800000000000002	0.829482542168218	0.880209324711054	0.809056655676463
0.745686421605401	0.800000000000002	0.828985981004886	0.880328920765686	0.808981491162884
0.746061515378845	0.800000000000002	0.828490204810907	0.880449084354331	0.808905922496569
0.746436609152288	0.800000000000002	0.827995221919444	0.880569816502073	0.808829951691580
0.746811702925731	0.800000000000002	0.827501040635896	0.880691118204724	0.808753580776314
0.747186796699175	0.800000000000002	0.827007669237678	0.880812990428715	0.808676811793468
0.747561890472618	0.800000000000002	0.826515115974006	0.880935434110997	0.808599646800004
0.747936984246062	0.800000000000002	0.826023389065676	0.881058450158940	0.808522087867109
0.748312078019505	0.800000000000002	0.825532496704853	0.881182039450234	0.808444137080159
0.748687171792948	0.800000000000002	0.825042447054847	0.881306202832790	0.808365796538683
0.749062265566392	0.800000000000002	0.824553248249908	0.881430941124642	0.808287068356323
0.749437359339835	0.800000000000003	0.824064908395006	0.881556255113854	0.808207954660796
0.749812453113278	0.800000000000003	0.823577435565623	0.881682145558422	0.808128457593855
0.750187546886722	0.800000000000003	0.823090837807537	0.881808613186178	0.808048579311251
0.750562640660165	0.800000000000003	0.822605123136618	0.881935658694702	0.807968321982693
0.750937734433608	0.800000000000003	0.822120299538609	0.882063282751228	0.807887687791805
0.751312828207052	0.800000000000003	0.821636374968929	0.882191485992550	0.807806678936091
0.751687921980495	0.800000000000003	0.821153357352455	0.882320269024939	0.807725297626891
0.752063015753938	0.800000000000003	0.820671254583325	0.882449632424047	0.807643546089339
0.752438109527382	0.800000000000003	0.820190074524724	0.882579576734824	0.807561426562323
0.752813203300825	0.800000000000003	0.819709825008687	0.882710102471430	0.807478941298443
0.753188297074269	0.800000000000003	0.819230513835889	0.882841210117152	0.807396092563971
0.753563390847712	0.800000000000003	0.818752148775449	0.882972900124315	0.807312882638801
0.753938484621155	0.800000000000003	0.818274737564726	0.883105172914203	0.807229313816417
0.754313578394599	0.800000000000003	0.817798287909117	0.883238028876976	0.807145388403837
0.754688672168042	0.800000000000003	0.817322807481860	0.883371468371589	0.807061108721582
0.755063765941485	0.800000000000003	0.816848303923838	0.883505491725710	0.806976477103620
0.755438859714929	0.800000000000003	0.816374784843378	0.883640099235645	0.806891495897330
0.755813953488372	0.800000000000003	0.815902257816057	0.883775291166260	0.806806167463454
0.756189047261816	0.800000000000003	0.815430730384507	0.883911067750901	0.806720494176050
0.756564141035259	0.800000000000003	0.814960210058223	0.884047429191323	0.806634478422448
0.756939234808702	0.800000000000003	0.814490704313368	0.884184375657614	0.806548122603206
0.757314328582146	0.800000000000003	0.814022220592582	0.884321907288121	0.806461429132060
0.757689422355589	0.800000000000003	0.813554766304793	0.884460024189382	0.806374400435879
0.758064516129032	0.800000000000003	0.813088348825027	0.884598726436050	0.806287038954615
0.758439609902476	0.800000000000003	0.812622975494218	0.884738014070828	0.806199347141263
0.758814703675919	0.800000000000003	0.812158653619026	0.884877887104398	0.806111327461803
0.759189797449362	0.800000000000003	0.811695390471645	0.885018345515357	0.806022982395160
0.759564891222806	0.800000000000003	0.811233193289622	0.885159389250145	0.805934314433149
0.759939984996249	0.800000000000004	0.810772069275672	0.885301018222988	0.805845326080431
0.760315078769692	0.800000000000004	0.810312025597499	0.885443232315826	0.805756019854462
0.760690172543136	0.800000000000004	0.809853069387607	0.885586031378260	0.805666398285440
0.761065266316579	0.800000000000004	0.809395207743131	0.885729415227480	0.805576463916261
0.761440360090023	0.800000000000004	0.808938447725644	0.885873383648214	0.805486219302463
0.761815453863466	0.800000000000004	0.808482796360994	0.886017936392664	0.805395667012177
0.762190547636909	0.800000000000004	0.808028260639116	0.886163073180449	0.805304809626077
0.762565641410353	0.800000000000004	0.807574847513863	0.886308793698549	0.805213649737327
0.762940735183796	0.800000000000004	0.807122563902828	0.886455097601252	0.805122189951529
0.763315828957239	0.800000000000004	0.806671416687175	0.886601984510094	0.805030432886673
0.763690922730683	0.800000000000004	0.806221412711461	0.886749454013809	0.804938381173080
0.764066016504126	0.800000000000004	0.805772558783473	0.886897505668282	0.804846037453353
0.764441110277569	0.800000000000004	0.805324861674051	0.887046138996488	0.804753404382321
0.764816204051013	0.800000000000004	0.804878328116927	0.887195353488452	0.804660484626987
0.765191297824456	0.800000000000004	0.804432964808550	0.887345148601195	0.804567280866474
0.765566391597899	0.800000000000004	0.803988778407928	0.887495523758693	0.804473795791967
0.765941485371343	0.800000000000004	0.803545775536456	0.887646478351821	0.804380032106664
0.766316579144786	0.800000000000004	0.803103962777762	0.887798011738321	0.804285992525715
0.766691672918230	0.800000000000004	0.802663346677533	0.887950123242748	0.804191679776172
0.767066766691673	0.800000000000004	0.802223933743365	0.888102812156434	0.804097096596928
0.767441860465116	0.800000000000004	0.801785730444595	0.888256077737444	0.804002245738665
0.767816954238560	0.800000000000004	0.801348743212150	0.888409919210540	0.803907129963794
0.768192048012003	0.800000000000004	0.800912978438383	0.888564335767138	0.803811752046400
0.768567141785446	0.800000000000004	0.800478442476924	0.888719326565272	0.803716114772186
0.768942235558890	0.800000000000004	0.800045141642515	0.888874890729560	0.803620220938413
0.769317329332333	0.800000000000004	0.799613082210871	0.889031027351168	0.803524073353841
0.769692423105777	0.800000000000005	0.799182270418513	0.889187735487775	0.803427674838675
0.770067516879220	0.800000000000005	0.798752712462631	0.889345014163543	0.803331028224502
0.770442610652663	0.800000000000005	0.798324414500920	0.889502862369083	0.803234136354238
0.770817704426107	0.800000000000005	0.797897382651446	0.889661279061430	0.803137002082059
0.771192798199550	0.800000000000005	0.797471622992489	0.889820263164008	0.803039628273351
0.771567891972993	0.800000000000005	0.797047141562401	0.889979813566607	0.802942017804645
0.771942985746437	0.800000000000005	0.796623944359462	0.890139929125356	0.802844173563559
0.772318079519880	0.800000000000005	0.796202037341736	0.890300608662698	0.802746098448732
0.772693173293323	0.800000000000005	0.795781426426929	0.890461850967364	0.802647795369772
0.773068267066767	0.800000000000005	0.795362117492249	0.890623654794355	0.802549267247187
0.773443360840210	0.800000000000005	0.794944116374265	0.890786018864917	0.802450517012328
0.773818454613653	0.800000000000005	0.794527428868774	0.890948941866523	0.802351547607322
0.774193548387097	0.800000000000005	0.794112060730658	0.891112422452852	0.802252361985018
0.774568642160540	0.800000000000005	0.793698017673754	0.891276459243776	0.802152963108913
0.774943735933984	0.800000000000005	0.793285305370717	0.891441050825341	0.802053353953100
0.775318829707427	0.800000000000005	0.792873929452890	0.891606195749749	0.801953537502198
0.775693923480870	0.800000000000005	0.792463895510167	0.891771892535351	0.801853516751293
0.776069017254314	0.800000000000005	0.792055209090873	0.891938139666631	0.801753294705865
0.776444111027757	0.800000000000005	0.791647875701625	0.892104935594192	0.801652874381738
0.776819204801200	0.800000000000005	0.791241900807213	0.892272278734751	0.801552258805003
0.777194298574644	0.800000000000005	0.790837289830467	0.892440167471130	0.801451451011958
0.777569392348087	0.800000000000005	0.790434048152138	0.892608600152245	0.801350454049045
0.777944486121530	0.800000000000005	0.790032181110774	0.892777575093103	0.801249270972779
0.778319579894974	0.800000000000005	0.789631694002594	0.892947090574795	0.801147904849686
0.778694673668417	0.800000000000005	0.789232592081373	0.893117144844495	0.801046358756238
0.779069767441860	0.800000000000006	0.788834880558320	0.893287736115456	0.800944635778783
0.779444861215304	0.800000000000006	0.788438564601959	0.893458862567009	0.800842739013479
0.779819954988747	0.800000000000006	0.788043649338018	0.893630522344563	0.800740671566228
0.780195048762191	0.800000000000006	0.787650139849305	0.893802713559608	0.800638436552611
0.780570142535634	0.800000000000006	0.787258041175605	0.893975434289716	0.800536037097814
0.780945236309077	0.800000000000006	0.786867358313560	0.894148682578546	0.800433476336565
0.781320330082521	0.800000000000006	0.786478096216560	0.894322456435850	0.800330757413065
0.781695423855964	0.800000000000006	0.786090259794635	0.894496753837477	0.800227883480918
0.782070517629407	0.800000000000006	0.785703853914347	0.894671572725383	0.800124857703063
0.782445611402851	0.800000000000006	0.785318883398680	0.894846911007642	0.800021683251705
0.782820705176294	0.800000000000006	0.784935353026940	0.895022766558450	0.799918363308243
0.783195798949738	0.800000000000006	0.784553267534647	0.895199137218144	0.799814901063207
0.783570892723181	0.800000000000006	0.784172631613432	0.895376020793211	0.799711299716177
0.783945986496624	0.800000000000006	0.783793449910940	0.895553415056301	0.799607562475724
0.784321080270068	0.800000000000006	0.783415727030728	0.895731317746247	0.799503692559331
0.784696174043511	0.800000000000006	0.783039467532162	0.895909726568077	0.799399693193328
0.785071267816954	0.800000000000006	0.782664675930332	0.896088639193036	0.799295567612815
0.785446361590398	0.800000000000006	0.782291356695944	0.896268053258602	0.799191319061595
0.785821455363841	0.800000000000006	0.781919514255232	0.896447966368509	0.799086950792101
0.786196549137284	0.800000000000006	0.781549152989866	0.896628376092768	0.798982466065321
0.786571642910728	0.800000000000006	0.781180277236859	0.896809279967689	0.798877868150731
0.786946736684171	0.800000000000006	0.780812891288476	0.896990675495908	0.798773160326218
0.787321830457614	0.800000000000006	0.780446999392149	0.897172560146411	0.798668345878008
0.787696924231058	0.800000000000006	0.780082605750386	0.897354931354560	0.798563428100595
0.788072018004501	0.800000000000006	0.779719714520691	0.897537786522123	0.798458410296662
0.788447111777945	0.800000000000007	0.779358329815473	0.897721123017303	0.798353295777016
0.788822205551388	0.800000000000007	0.778998455701970	0.897904938174770	0.798248087860504
0.789197299324831	0.800000000000007	0.778640096202162	0.898089229295689	0.798142789873946
0.789572393098275	0.800000000000007	0.778283255292695	0.898273993647759	0.798037405152058
0.789947486871718	0.800000000000007	0.777927936904803	0.898459228465243	0.797931937037376
0.790322580645161	0.800000000000007	0.777574144924228	0.898644930949006	0.797826388880183
0.790697674418605	0.800000000000007	0.777221883191145	0.898831098266552	0.797720764038430
0.791072768192048	0.800000000000007	0.776871155500092	0.899017727552062	0.797615065877666
0.791447861965491	0.800000000000007	0.776521965599892	0.899204815906435	0.797509297770958
0.791822955738935	0.800000000000007	0.776174317193587	0.899392360397325	0.797403463098814
0.792198049512378	0.800000000000007	0.775828213938362	0.899580358059190	0.797297565249110
0.792573143285821	0.800000000000007	0.775483659445484	0.899768805893329	0.797191607617010
0.792948237059265	0.800000000000007	0.775140657280229	0.899957700867930	0.797085593604892
0.793323330832708	0.800000000000007	0.774799210961822	0.900147039918116	0.796979526622269
0.793698424606152	0.800000000000007	0.774459323963367	0.900336819945991	0.796873410085712
0.794073518379595	0.800000000000007	0.774120999711791	0.900527037820690	0.796767247418772
0.794448612153038	0.800000000000007	0.773784241587779	0.900717690378427	0.796661042051901
0.794823705926482	0.800000000000007	0.773449052925715	0.900908774422550	0.796554797422377
0.795198799699925	0.800000000000007	0.773115437013624	0.901100286723589	0.796448516974223
0.795573893473368	0.800000000000007	0.772783397093119	0.901292224019310	0.796342204158127
0.795948987246812	0.800000000000007	0.772452936359337	0.901484583014774	0.796235862431368
0.796324081020255	0.800000000000007	0.772124057960896	0.901677360382388	0.796129495257731
0.796699174793699	0.800000000000007	0.771796764999836	0.901870552761968	0.796023106107432
0.797074268567142	0.800000000000007	0.771471060531570	0.902064156760790	0.795916698457035
0.797449362340585	0.800000000000008	0.771146947564834	0.902258168953658	0.795810275789377
0.797824456114029	0.800000000000008	0.770824429061642	0.902452585882962	0.795703841593479
0.798199549887472	0.800000000000008	0.770503507937236	0.902647404058737	0.795597399364478
0.798574643660915	0.800000000000008	0.770184187060043	0.902842619958732	0.795490952603534
0.798949737434359	0.800000000000008	0.769866469251631	0.903038230028472	0.795384504817758
0.799324831207802	0.800000000000008	0.769550357286668	0.903234230681326	0.795278059520126
0.799699924981245	0.800000000000008	0.769235853892880	0.903430618298572	0.795171620229402
0.800075018754689	0.800000000000008	0.768922961751015	0.903627389229469	0.795065190470051
0.800450112528132	0.800000000000008	0.768611683494801	0.903824539791322	0.794958773772163
0.800825206301575	0.800000000000008	0.768302021710912	0.904022066269559	0.794852373671367
0.801200300075019	0.800000000000008	0.767993978938936	0.904219964917801	0.794745993708750
0.801575393848462	0.800000000000008	0.767687557671339	0.904418231957933	0.794639637430775
0.801950487621906	0.800000000000008	0.767382760353431	0.904616863580182	0.794533308389201
0.802325581395349	0.800000000000008	0.767079589383344	0.904815855943193	0.794427010140993
0.802700675168792	0.800000000000008	0.766778047111992	0.905015205174106	0.794320746248248
0.803075768942236	0.800000000000008	0.766478135843056	0.905214907368634	0.794214520278103
0.803450862715679	0.800000000000008	0.766179857832946	0.905414958591144	0.794108335802660
0.803825956489122	0.800000000000008	0.765883215290788	0.905615354874735	0.794002196398897
0.804201050262566	0.800000000000008	0.765588210378393	0.905816092221325	0.793896105648584
0.804576144036009	0.800000000000008	0.765294845210240	0.906017166601732	0.793790067138202
0.804951237809452	0.800000000000008	0.765003121853454	0.906218573955757	0.793684084458858
0.805326331582896	0.800000000000008	0.764713042327790	0.906420310192275	0.793578161206198
0.805701425356339	0.800000000000008	0.764424608605611	0.906622371189316	0.793472300980326
0.806076519129782	0.800000000000008	0.764137822611881	0.906824752794159	0.793366507385716
0.806451612903226	0.800000000000008	0.763852686224142	0.907027450823416	0.793260784031130
0.806826706676669	0.800000000000009	0.763569201272508	0.907230461063130	0.793155134529531
0.807201800450113	0.800000000000009	0.763287369539651	0.907433779268860	0.793049562497998
0.807576894223556	0.800000000000009	0.763007192760793	0.907637401165778	0.792944071557639
0.807951987996999	0.800000000000009	0.762728672623695	0.907841322448763	0.792838665333509
0.808327081770443	0.800000000000009	0.762451810768654	0.908045538782497	0.792733347454521
0.808702175543886	0.800000000000009	0.762176608788496	0.908250045801561	0.792628121553361
0.809077269317329	0.800000000000009	0.761903068228574	0.908454839110532	0.792522991266399
0.809452363090773	0.800000000000009	0.761631190586761	0.908659914284084	0.792417960233610
0.809827456864216	0.800000000000009	0.761360977313457	0.908865266867091	0.792313032098478
0.810202550637659	0.800000000000009	0.761092429811583	0.909070892374720	0.792208210507916
0.810577644411103	0.800000000000009	0.760825549436587	0.909276786292545	0.792103499112175
0.810952738184546	0.800000000000009	0.760560337496445	0.909482944076643	0.791998901564762
0.811327831957990	0.800000000000009	0.760296795251669	0.909689361153701	0.791894421522344
0.811702925731433	0.800000000000009	0.760034923915312	0.909896032921124	0.791790062644672
0.812078019504876	0.800000000000009	0.759774724652976	0.910102954747144	0.791685828594482
0.812453113278320	0.800000000000009	0.759516198582822	0.910310121970921	0.791581723037416
0.812828207051763	0.800000000000009	0.759259346775581	0.910517529902662	0.791477749641928
0.813203300825206	0.800000000000009	0.759004170254567	0.910725173823729	0.791373912079201
0.813578394598650	0.800000000000009	0.758750669995690	0.910933048986748	0.791270214023055
0.813953488372093	0.800000000000009	0.758498846927471	0.911141150615725	0.791166659149860
0.814328582145536	0.800000000000009	0.758248701931060	0.911349473906163	0.791063251138447
0.814703675918980	0.800000000000009	0.758000235840255	0.911558014025172	0.790959993670022
0.815078769692423	0.800000000000009	0.757753449441519	0.911766766111592	0.790856890428071
0.815453863465867	0.800000000000009	0.757508343474004	0.911975725276105	0.790753945098278
0.815828957239310	0.800000000000009	0.757264918629573	0.912184886601360	0.790651161368431
0.816204051012753	0.800000000000009	0.757023175552822	0.912394245142087	0.790548542928338
0.816579144786197	0.800000000000010	0.756783114841110	0.912603795925225	0.790446093469730
0.816954238559640	0.800000000000010	0.756544737044581	0.912813533950040	0.790343816686177
0.817329332333083	0.800000000000010	0.756308042666196	0.913023454188250	0.790241716272999
0.817704426106527	0.800000000000010	0.756073032161760	0.913233551584150	0.790139795927173
0.818079519879970	0.800000000000010	0.755839705939958	0.913443821054737	0.790038059347243
0.818454613653413	0.800000000000010	0.755608064362384	0.913654257489840	0.789936510233235
0.818829707426857	0.800000000000010	0.755378107743574	0.913864855752244	0.789835152286558
0.819204801200300	0.800000000000010	0.755149836351047	0.914075610677822	0.789733989209926
0.819579894973743	0.800000000000010	0.754923250405337	0.914286517075666	0.789633024707252
0.819954988747187	0.800000000000010	0.754698350080034	0.914497569728214	0.789532262483575
0.820330082520630	0.800000000000010	0.754475135501825	0.914708763391390	0.789431706244954
0.820705176294074	0.800000000000010	0.754253606750531	0.914920092794729	0.789331359698387
0.821080270067517	0.800000000000010	0.754033763859157	0.915131552641521	0.789231226551714
0.821455363840960	0.800000000000010	0.753815606813927	0.915343137608938	0.789131310513533
0.821830457614404	0.800000000000010	0.753599135554339	0.915554842348179	0.789031615293102
0.822205551387847	0.800000000000010	0.753384349973207	0.915766661484603	0.788932144600251
0.822580645161290	0.800000000000010	0.753171249916710	0.915978589617867	0.788832902145291
0.822955738934734	0.800000000000010	0.752959835184442	0.916190621322071	0.788733891638923
0.823330832708177	0.800000000000010	0.752750105529466	0.916402751145899	0.788635116792143
0.823705926481620	0.800000000000010	0.752542060658361	0.916614973612754	0.788536581316157
0.824081020255064	0.800000000000010	0.752335700231285	0.916827283220912	0.788438288922280
0.824456114028507	0.800000000000010	0.752131023862020	0.917039674443658	0.788340243321856
0.824831207801951	0.800000000000010	0.751928031118040	0.917252141729436	0.788242448226154
0.825206301575394	0.800000000000010	0.751726721520559	0.917464679501994	0.788144907346287
0.825581395348837	0.800000000000010	0.751527094544600	0.917677282160532	0.788047624393111
0.825956489122281	0.800000000000010	0.751329149619050	0.917889944079850	0.787950603077139
0.826331582895724	0.800000000000011	0.751132886126724	0.918102659610501	0.787853847108446
0.826706676669167	0.800000000000011	0.750938303404431	0.918315423078936	0.787757360196577
0.827081770442611	0.800000000000011	0.750745400743038	0.918528228787660	0.787661146050455
0.827456864216054	0.800000000000011	0.750554177387537	0.918741071015385	0.787565208378292
0.827831957989497	0.800000000000011	0.750364632537113	0.918953944017180	0.787469550887487
0.828207051762941	0.800000000000011	0.750176765345213	0.919166842024631	0.787374177284547
0.828582145536384	0.800000000000011	0.749990574919620	0.919379759245992	0.787279091274979
0.828957239309828	0.800000000000011	0.749806060322520	0.919592689866345	0.787184296563214
0.829332333083271	0.800000000000011	0.749623220570580	0.919805628047758	0.787089796852499
0.829707426856714	0.800000000000011	0.749442054635022	0.920018567929440	0.786995595844814
0.830082520630158	0.800000000000011	0.749262561441700	0.920231503627907	0.786901697240775
0.830457614403601	0.800000000000011	0.749084739871175	0.920444429237137	0.786808104739544
0.830832708177044	0.800000000000011	0.748908588758798	0.920657338828735	0.786714822038731
0.831207801950488	0.800000000000011	0.748734106894787	0.920870226452096	0.786621852834308
0.831582895723931	0.800000000000011	0.748561293024313	0.921083086134565	0.786529200820509
0.831957989497374	0.800000000000011	0.748390145847578	0.921295911881608	0.786436869689742
0.832333083270818	0.800000000000011	0.748220664019905	0.921508697676972	0.786344863132492
0.832708177044261	0.800000000000011	0.748052846151820	0.921721437482856	0.786253184837231
0.833083270817704	0.800000000000011	0.747886690809141	0.921934125240074	0.786161838490324
0.833458364591148	0.800000000000011	0.747722196513065	0.922146754868227	0.786070827775934
0.833833458364591	0.800000000000011	0.747559361740262	0.922359320265872	0.785980156375930
0.834208552138035	0.800000000000011	0.747398184922960	0.922571815310693	0.785889827969795
0.834583645911478	0.800000000000011	0.747238664449044	0.922784233859670	0.785799846234528
0.834958739684921	0.800000000000011	0.747080798662144	0.922996569749252	0.785710214844557
0.835333833458365	0.800000000000011	0.746924585861737	0.923208816795534	0.785620937471640
0.835708927231808	0.800000000000011	0.746770024303236	0.923420968794424	0.785532017784777
0.836084021005251	0.800000000000011	0.746617112198095	0.923633019521826	0.785443459450110
0.836459114778695	0.800000000000011	0.746465847713901	0.923844962733809	0.785355266130834
0.836834208552138	0.800000000000012	0.746316228974483	0.924056792166790	0.785267441487103
0.837209302325581	0.800000000000012	0.746168254060004	0.924268501537706	0.785179989175936
0.837584396099025	0.800000000000012	0.746021921007074	0.924480084544198	0.785092912851122
0.837959489872468	0.800000000000012	0.745877227808845	0.924691534864785	0.785006216163129
0.838334583645911	0.800000000000012	0.745734172415127	0.924902846159050	0.784919902759009
0.838709677419355	0.800000000000012	0.745592752732483	0.925114012067817	0.784833976282305
0.839084771192798	0.800000000000012	0.745452966624348	0.925325026213337	0.784748440372956
0.839459864966242	0.800000000000012	0.745314811911132	0.925535882199466	0.784663298667205
0.839834958739685	0.800000000000012	0.745178286370332	0.925746573611854	0.784578554797506
0.840210052513128	0.800000000000012	0.745043387736648	0.925957094018127	0.784494212392428
0.840585146286572	0.800000000000012	0.744910113702090	0.926167436968072	0.784410275076563
0.840960240060015	0.800000000000012	0.744778461916096	0.926377595993827	0.784326746470433
0.841335333833458	0.800000000000012	0.744648429985651	0.926587564610064	0.784243630190395
0.841710427606902	0.800000000000012	0.744520015475396	0.926797336314179	0.784160929848550
0.842085521380345	0.800000000000012	0.744393215907754	0.927006904586481	0.784078649052644
0.842460615153789	0.800000000000012	0.744268028763046	0.927216262890384	0.783996791405983
0.842835708927232	0.800000000000012	0.744144451479613	0.927425404672591	0.783915360507330
0.843210802700675	0.800000000000012	0.744022481453936	0.927634323363292	0.783834359950819
0.843585896474119	0.800000000000012	0.743902116040762	0.927843012376355	0.783753793325858
0.843960990247562	0.800000000000012	0.743783352553227	0.928051465109514	0.783673664217038
0.844336084021005	0.800000000000012	0.743666188262983	0.928259674944572	0.783593976204036
0.844711177794449	0.800000000000012	0.743550620400322	0.928467635247583	0.783514732861524
0.845086271567892	0.800000000000012	0.743436646154308	0.928675339369061	0.783435937759075
0.845461365341335	0.800000000000012	0.743324262672904	0.928882780644166	0.783357594461073
0.845836459114779	0.800000000000012	0.743213467063105	0.929089952392904	0.783279706526612
0.846211552888222	0.800000000000012	0.743104256391062	0.929296847920326	0.783202277509413
0.846586646661665	0.800000000000012	0.742996627682230	0.929503460516726	0.783125310957721
0.846961740435109	0.800000000000012	0.742890577921484	0.929709783457839	0.783048810414219
0.847336834208552	0.800000000000012	0.742786104053270	0.929915810005039	0.782972779415930
0.847711927981996	0.800000000000013	0.742683202981731	0.930121533405545	0.782897221494130
0.848087021755439	0.800000000000013	0.742581871570852	0.930326946892619	0.782822140174247
0.848462115528882	0.800000000000013	0.742482106644592	0.930532043685766	0.782747538975777
0.848837209302326	0.800000000000013	0.742383904987030	0.930736816990941	0.782673421412181
0.849212303075769	0.800000000000013	0.742287263342502	0.930941260000749	0.782599790990803
0.849587396849212	0.800000000000013	0.742192178415747	0.931145365894653	0.782526651212769
0.849962490622656	0.800000000000013	0.742098646872047	0.931349127839176	0.782454005572898
0.850337584396099	0.800000000000013	0.742006665337373	0.931552538988105	0.782381857559608
0.850712678169542	0.800000000000013	0.741916230398532	0.931755592482702	0.782310210654828
0.851087771942986	0.800000000000013	0.741827338603313	0.931958281451908	0.782239068333894
0.851462865716429	0.800000000000013	0.741739986460632	0.932160599012550	0.782168434065474
0.851837959489872	0.800000000000013	0.741654170440688	0.932362538269551	0.782098311311457
0.852213053263316	0.800000000000013	0.741569886975106	0.932564092316138	0.782028703526877
0.852588147036759	0.800000000000013	0.741487132457094	0.932765254234053	0.781959614159808
0.852963240810203	0.800000000000013	0.741405903241591	0.932966017093761	0.781891046651281
0.853338334583646	0.800000000000013	0.741326195645426	0.933166373954663	0.781823004435187
0.853713428357089	0.800000000000013	0.741248005947464	0.933366317865305	0.781755490938187
0.854088522130533	0.800000000000013	0.741171330388773	0.933565841863593	0.781688509579620
0.854463615903976	0.800000000000013	0.741096165172770	0.933764938977005	0.781622063771410
0.854838709677419	0.800000000000013	0.741022506465388	0.933963602222802	0.781556156917976
0.855213803450863	0.800000000000013	0.740950350395228	0.934161824608246	0.781490792416142
0.855588897224306	0.800000000000013	0.740879693053723	0.934359599130811	0.781425973655038
0.855963990997749	0.800000000000013	0.740810530495298	0.934556918778400	0.781361704016021
0.856339084771193	0.800000000000013	0.740742858737534	0.934753776529562	0.781297986872570
0.856714178544636	0.800000000000013	0.740676673761326	0.934950165353705	0.781234825590206
0.857089272318080	0.800000000000013	0.740611971511053	0.935146078211314	0.781172223526396
0.857464366091523	0.800000000000013	0.740548747894743	0.935341508054171	0.781110184030462
0.857839459864966	0.800000000000013	0.740486998784234	0.935536447825573	0.781048710443490
0.858214553638410	0.800000000000013	0.740426720015345	0.935730890460544	0.780987806098242
0.858589647411853	0.800000000000013	0.740367907388049	0.935924828886065	0.780927474319062
0.858964741185296	0.800000000000013	0.740310556666631	0.936118256021283	0.780867718421790
0.859339834958740	0.800000000000013	0.740254663579871	0.936311164777739	0.780808541713665
0.859714928732183	0.800000000000013	0.740200223821205	0.936503548059585	0.780749947493241
0.860090022505626	0.800000000000014	0.740147233048906	0.936695398763806	0.780691939050293
0.860465116279070	0.800000000000014	0.740095686886250	0.936886709780442	0.780634519665732
0.860840210052513	0.800000000000014	0.740045580921696	0.937077473992812	0.780577692611506
0.861215303825957	0.800000000000014	0.739996910709059	0.937267684277731	0.780521461150521
0.861590397599400	0.800000000000014	0.739949671767685	0.937457333505743	0.780465828536544
0.861965491372843	0.800000000000014	0.739903859582632	0.937646414541334	0.780410798014117
0.862340585146287	0.800000000000014	0.739859469604844	0.937834920243166	0.780356372818466
0.862715678919730	0.800000000000014	0.739816497251335	0.938022843464293	0.780302556175414
0.863090772693173	0.800000000000014	0.739774937905366	0.938210177052394	0.780249351301288
0.863465866466617	0.800000000000014	0.739734786916623	0.938396913849993	0.780196761402835
0.863840960240060	0.800000000000014	0.739696039601409	0.938583046694687	0.780144789677130
0.864216054013503	0.800000000000014	0.739658691242816	0.938768568419376	0.780093439311490
0.864591147786947	0.800000000000014	0.739622737090918	0.938953471852483	0.780042713483381
0.864966241560390	0.800000000000014	0.739588172362946	0.939137749818186	0.779992615360336
0.865341335333833	0.800000000000014	0.739554992243484	0.939321395136647	0.779943148099861
0.865716429107277	0.800000000000014	0.739523191884650	0.939504400624237	0.779894314849352
0.866091522880720	0.800000000000014	0.739492766406284	0.939686759093766	0.779846118746003
0.866466616654164	0.800000000000014	0.739463710896137	0.939868463354711	0.779798562916724
0.866841710427607	0.800000000000014	0.739436020410061	0.940049506213449	0.779751650478045
0.867216804201050	0.800000000000014	0.739409689972197	0.940229880473482	0.779705384536038
0.867591897974494	0.800000000000014	0.739384714575171	0.940409578935672	0.779659768186222
0.867966991747937	0.800000000000014	0.739361089180279	0.940588594398466	0.779614804513483
0.868342085521380	0.800000000000014	0.739338808717687	0.940766919658133	0.779570496591982
0.868717179294824	0.800000000000014	0.739317868086617	0.940944547508991	0.779526847485071
0.869092273068267	0.800000000000014	0.739298262155549	0.941121470743641	0.779483860245205
0.869467366841710	0.800000000000014	0.739279985762410	0.941297682153198	0.779441537913859
0.869842460615154	0.800000000000014	0.739263033714778	0.941473174527523	0.779399883521437
0.870217554388597	0.800000000000014	0.739247400790069	0.941647940655456	0.779358900087192
0.870592648162041	0.800000000000014	0.739233081735743	0.941821973325050	0.779318590619134
0.870967741935484	0.800000000000014	0.739220071269499	0.941995265323803	0.779278958113950
0.871342835708927	0.800000000000014	0.739208364079474	0.942167809438893	0.779240005556916
0.871717929482371	0.800000000000014	0.739197954824446	0.942339598457409	0.779201735921812
0.872093023255814	0.800000000000014	0.739188838134033	0.942510625166590	0.779164152170839
0.872468117029257	0.800000000000014	0.739181008608894	0.942680882354054	0.779127257254531
0.872843210802701	0.800000000000014	0.739174460820934	0.942850362808037	0.779091054111674
0.873218304576144	0.800000000000014	0.739169189313506	0.943019059317627	0.779055545669221
0.873593398349587	0.800000000000015	0.739165188601616	0.943186964672997	0.779020734842204
0.873968492123031	0.800000000000015	0.739162453172126	0.943354071665645	0.778986624533657
0.874343585896474	0.800000000000015	0.739160977483962	0.943520373088624	0.778953217634525
0.874718679669918	0.800000000000015	0.739160755968318	0.943685861736783	0.778920517023589
0.875093773443361	0.800000000000015	0.739161783028866	0.943850530407002	0.778888525567374
0.875468867216804	0.800000000000015	0.739164053041960	0.944014371898427	0.778857246120073
0.875843960990248	0.800000000000015	0.739167560356850	0.944177379012708	0.778826681523457
0.876219054763691	0.800000000000015	0.739172299295886	0.944339544554234	0.778796834606804
0.876594148537134	0.800000000000015	0.739178264154731	0.944500861330375	0.778767708186801
0.876969242310578	0.800000000000015	0.739185449202570	0.944661322151713	0.778739305067478
0.877344336084021	0.800000000000015	0.739193848682324	0.944820919832284	0.778711628040114
0.877719429857464	0.800000000000015	0.739203456810858	0.944979647189814	0.778684679883161
0.878094523630908	0.800000000000015	0.739214267779200	0.945137497045957	0.778658463362162
0.878469617404351	0.800000000000015	0.739226275752747	0.945294462226532	0.778632981229669
0.878844711177794	0.800000000000015	0.739239474871484	0.945450535561764	0.778608236225162
0.879219804951238	0.800000000000015	0.739253859250198	0.945605709886519	0.778584231074971
0.879594898724681	0.800000000000015	0.739269422978693	0.945759978040544	0.778560968492190
0.879969992498125	0.800000000000015	0.739286160122004	0.945913332868708	0.778538451176603
0.880345086271568	0.800000000000015	0.739304064720621	0.946065767221235	0.778516681814598
0.880720180045011	0.800000000000015	0.739323130790695	0.946217273953947	0.778495663079094
0.881095273818455	0.800000000000015	0.739343352324265	0.946367845928503	0.778475397629455
0.881470367591898	0.800000000000015	0.739364723289475	0.946517476012638	0.778455888111417
0.881845461365341	0.800000000000015	0.739387237630790	0.946666157080399	0.778437137157002
0.882220555138785	0.800000000000015	0.739410889269216	0.946813882012388	0.778419147384447
0.882595648912228	0.800000000000015	0.739435672102528	0.946960643695998	0.778401921398118
0.882970742685671	0.800000000000015	0.739461580005478	0.947106435025656	0.778385461788439
0.883345836459115	0.800000000000015	0.739488606830028	0.947251248903061	0.778369771131808
0.883720930232558	0.800000000000015	0.739516746405567	0.947395078237421	0.778354851990524
0.884096024006002	0.800000000000015	0.739545992539134	0.947537915945696	0.778340706912705
0.884471117779445	0.800000000000015	0.739576339015641	0.947679754952837	0.778327338432218
0.884846211552888	0.800000000000015	0.739607779598099	0.947820588192024	0.778314749068592
0.885221305326332	0.800000000000015	0.739640308027840	0.947960408604906	0.778302941326953
0.885596399099775	0.800000000000015	0.739673918024743	0.948099209141843	0.778291917697937
0.885971492873218	0.800000000000015	0.739708603287458	0.948236982762142	0.778281680657621
0.886346586646662	0.800000000000015	0.739744357493635	0.948373722434300	0.778272232667445
0.886721680420105	0.800000000000015	0.739781174300147	0.948509421136241	0.778263576174136
0.887096774193548	0.800000000000015	0.739819047343320	0.948644071855560	0.778255713609635
0.887471867966992	0.800000000000015	0.739857970239156	0.948777667589756	0.778248647391019
0.887846961740435	0.800000000000015	0.739897936583567	0.948910201346477	0.778242379920427
0.888222055513879	0.800000000000015	0.739938939952598	0.949041666143758	0.778236913584991
0.888597149287322	0.800000000000015	0.739980973902661	0.949172055010260	0.778232250756752
0.888972243060765	0.800000000000015	0.740024031970756	0.949301360985511	0.778228393792598
0.889347336834209	0.800000000000015	0.740068107674713	0.949429577120142	0.778225345034178
0.889722430607652	0.800000000000016	0.740113194513411	0.949556696476132	0.778223106807842
0.890097524381095	0.800000000000016	0.740159285967016	0.949682712127041	0.778221681424557
0.890472618154539	0.800000000000016	0.740206375497207	0.949807617158255	0.778221071179840
0.890847711927982	0.800000000000016	0.740254456547411	0.949931404667220	0.778221278353686
0.891222805701425	0.800000000000016	0.740303522543035	0.950054067763685	0.778222305210494
0.891597899474869	0.800000000000016	0.740353566891697	0.950175599569939	0.778224153998997
0.891972993248312	0.800000000000016	0.740404582983459	0.950295993221050	0.778226826952189
0.892348087021755	0.800000000000016	0.740456564191060	0.950415241865105	0.778230326287255
0.892723180795199	0.800000000000016	0.740509503870151	0.950533338663446	0.778234654205504
0.893098274568642	0.800000000000016	0.740563395359529	0.950650276790910	0.778239812892288
0.893473368342086	0.800000000000016	0.740618231981368	0.950766049436069	0.778245804516946
0.893848462115529	0.800000000000016	0.740674007041459	0.950880649801465	0.778252631232722
0.894223555888972	0.800000000000016	0.740730713829441	0.950994071103850	0.778260295176705
0.894598649662416	0.800000000000016	0.740788345619037	0.951106306574422	0.778268798469752
0.894973743435859	0.800000000000016	0.740846895668294	0.951217349459065	0.778278143216427
0.895348837209302	0.800000000000016	0.740906357219812	0.951327193018587	0.778288331504923
0.895723930982746	0.800000000000016	0.740966723500986	0.951435830528950	0.778299365407006
0.896099024756189	0.800000000000016	0.741027987724241	0.951543255281520	0.778311246977935
0.896474118529632	0.800000000000016	0.741090143087270	0.951649460583292	0.778323978256404
0.896849212303076	0.800000000000016	0.741153182773270	0.951754439757131	0.778337561264470
0.897224306076519	0.800000000000016	0.741217099951180	0.951858186142012	0.778351998007488
0.897599399849963	0.800000000000016	0.741281887775920	0.951960693093250	0.778367290474041
0.897974493623406	0.800000000000016	0.741347539388628	0.952061953982740	0.778383440635881
0.898349587396849	0.800000000000016	0.741414047916900	0.952161962199193	0.778400450447856
0.898724681170293	0.800000000000016	0.741481406475026	0.952260711148366	0.778418321847850
0.899099774943736	0.800000000000016	0.741549608164237	0.952358194253307	0.778437056756714
0.899474868717179	0.800000000000016	0.741618646072931	0.952454404954580	0.778456657078204
0.899849962490623	0.800000000000016	0.741688513276926	0.952549336710507	0.778477124698915
0.900225056264066	0.800000000000016	0.741759202839691	0.952642982997398	0.778498461488218
0.900600150037509	0.800000000000016	0.741830707812590	0.952735337309786	0.778520669298194
0.900975243810953	0.800000000000016	0.741903021235120	0.952826393160664	0.778543749963577
0.901350337584396	0.800000000000016	0.741976136135157	0.952916144081714	0.778567705301682
0.901725431357839	0.800000000000016	0.742050045529187	0.953004583623542	0.778592537112349
0.902100525131283	0.800000000000016	0.742124742422558	0.953091705355913	0.778618247177879
0.902475618904726	0.800000000000016	0.742200219809710	0.953177502867981	0.778644837262972
0.902850712678170	0.800000000000016	0.742276470674427	0.953261969768522	0.778672309114665
0.903225806451613	0.800000000000016	0.742353487990070	0.953345099686164	0.778700664462271
0.903600900225056	0.800000000000016	0.742431264719825	0.953426886269625	0.778729905017319
0.903975993998500	0.800000000000016	0.742509793816937	0.953507323187934	0.778760032473495
0.904351087771943	0.800000000000016	0.742589068224963	0.953586404130673	0.778791048506576
0.904726181545386	0.800000000000016	0.742669080878001	0.953664122808198	0.778822954774377
0.905101275318830	0.800000000000016	0.742749824700945	0.953740472951875	0.778855752916689
0.905476369092273	0.800000000000016	0.742831292609718	0.953815448314307	0.778889444555220
0.905851462865716	0.800000000000016	0.742913477511519	0.953889042669566	0.778924031293536
0.906226556639160	0.800000000000016	0.742996372305064	0.953961249813416	0.778959514717005
0.906601650412603	0.800000000000016	0.743079969880829	0.954032063563551	0.778995896392735
0.906976744186047	0.800000000000016	0.743164263121292	0.954101477759812	0.779033177869523
0.907351837959490	0.800000000000016	0.743249244901181	0.954169486264425	0.779071360677790
0.907726931732933	0.800000000000016	0.743334908087706	0.954236082962220	0.779110446329533
0.908102025506377	0.800000000000016	0.743421245540815	0.954301261760863	0.779150436318260
0.908477119279820	0.800000000000016	0.743508250113427	0.954365016591081	0.779191332118944
0.908852213053263	0.800000000000016	0.743595914651680	0.954427341406887	0.779233135187955
0.909227306826707	0.800000000000016	0.743684231995173	0.954488230185805	0.779275846963019
0.909602400600150	0.800000000000016	0.743773194977211	0.954547676929098	0.779319468863151
0.909977494373593	0.800000000000016	0.743862796425045	0.954605675661989	0.779364002288610
0.910352588147037	0.800000000000017	0.743953029160117	0.954662220433886	0.779409448620837
0.910727681920480	0.800000000000017	0.744043885998304	0.954717305318607	0.779455809222410
0.911102775693924	0.800000000000017	0.744135359750162	0.954770924414602	0.779503085436982
0.911477869467367	0.800000000000017	0.744227443221164	0.954823071845176	0.779551278589238
0.911852963240810	0.800000000000017	0.744320129211953	0.954873741758708	0.779600389984831
0.912228057014254	0.800000000000017	0.744413410518575	0.954922928328877	0.779650420910343
0.912603150787697	0.800000000000017	0.744507279932729	0.954970625754882	0.779701372633223
0.912978244561140	0.800000000000017	0.744601730242008	0.955016828261659	0.779753246401742
0.913353338334584	0.800000000000017	0.744696754230144	0.955061530100105	0.779806043444939
0.913728432108027	0.800000000000017	0.744792344677247	0.955104725547294	0.779859764972575
0.914103525881470	0.800000000000017	0.744888494360053	0.955146408906698	0.779914412175075
0.914478619654914	0.800000000000017	0.744985196052163	0.955186574508406	0.779969986223489
0.914853713428357	0.800000000000017	0.745082442524292	0.955225216709339	0.780026488269435
0.915228807201800	0.800000000000017	0.745180226544503	0.955262329893468	0.780083919445054
0.915603900975244	0.800000000000017	0.745278540878459	0.955297908472031	0.780142280862961
0.915978994748687	0.800000000000017	0.745377378289658	0.955331946883750	0.780201573616199
0.916354088522131	0.800000000000017	0.745476731539683	0.955364439595042	0.780261798778185
0.916729182295574	0.800000000000017	0.745576593388439	0.955395381100241	0.780322957402673
0.917104276069017	0.800000000000017	0.745676956594397	0.955424765921803	0.780385050523699
0.917479369842461	0.800000000000017	0.745777813914838	0.955452588610528	0.780448079155541
0.917854463615904	0.800000000000017	0.745879158106094	0.955478843745768	0.780512044292670
0.918229557389347	0.800000000000017	0.745980981923787	0.955503525935639	0.780576946909704
0.918604651162791	0.800000000000017	0.746083278123080	0.955526629817236	0.780642787961365
0.918979744936234	0.800000000000017	0.746186039458908	0.955548150056839	0.780709568382437
0.919354838709677	0.800000000000017	0.746289258686225	0.955568081350128	0.780777289087716
0.919729932483121	0.800000000000017	0.746392928560247	0.955586418422391	0.780845950971972
0.920105026256564	0.800000000000017	0.746497041836690	0.955603156028730	0.780915554909901
0.920480120030008	0.800000000000017	0.746601591272011	0.955618288954274	0.780986101756090
0.920855213803451	0.800000000000017	0.746706569623655	0.955631812014383	0.781057592344965
0.921230307576894	0.800000000000017	0.746811969650285	0.955643720054858	0.781130027490758
0.921605401350338	0.800000000000017	0.746917784112034	0.955654007952144	0.781203407987457
0.921980495123781	0.800000000000017	0.747024005770735	0.955662670613536	0.781277734608777
0.922355588897224	0.800000000000017	0.747130627390170	0.955669702977386	0.781353008108105
0.922730682670668	0.800000000000017	0.747237641736305	0.955675100013306	0.781429229218474
0.923105776444111	0.800000000000017	0.747345041577528	0.955678856722369	0.781506398652512
0.923480870217554	0.800000000000017	0.747452819684894	0.955680968137316	0.781584517102411
0.923855963990998	0.800000000000017	0.747560968832361	0.955681429322754	0.781663585239883
0.924231057764441	0.800000000000017	0.747669481797026	0.955680235375359	0.781743603716126
0.924606151537885	0.800000000000017	0.747778351359370	0.955677381424076	0.781824573161782
0.924981245311328	0.800000000000017	0.747887570303492	0.955672862630317	0.781906494186906
0.925356339084771	0.800000000000017	0.747997131417347	0.955666674188165	0.781989367380918
0.925731432858215	0.800000000000017	0.748107027492986	0.955658811324564	0.782073193312582
0.926106526631658	0.800000000000017	0.748217251326793	0.955649269299524	0.782157972529953
0.926481620405101	0.800000000000017	0.748327795719719	0.955638043406312	0.782243705560359
0.926856714178545	0.800000000000017	0.748438653477525	0.955625128971653	0.782330392910348
0.927231807951988	0.800000000000017	0.748549817411012	0.955610521355919	0.782418035065671
0.927606901725431	0.800000000000017	0.748661280336264	0.955594215953327	0.782506632491233
0.927981995498875	0.800000000000017	0.748773035074875	0.955576208192131	0.782596185631070
0.928357089272318	0.800000000000017	0.748885074454196	0.955556493534815	0.782686694908307
0.928732183045761	0.800000000000017	0.748997391307558	0.955535067478286	0.782778160725135
0.929107276819205	0.800000000000017	0.749109978474519	0.955511925554061	0.782870583462769
0.929482370592648	0.800000000000017	0.749222828801088	0.955487063328460	0.782963963481423
0.929857464366092	0.800000000000017	0.749335935139965	0.955460476402795	0.783058301120275
0.930232558139535	0.800000000000017	0.749449290350775	0.955432160413558	0.783153596697438
0.930607651912978	0.800000000000017	0.749562887300298	0.955402111032607	0.783249850509929
0.930982745686422	0.800000000000017	0.749676718862705	0.955370323967355	0.783347062833640
0.931357839459865	0.800000000000017	0.749790777919790	0.955336794960954	0.783445233923304
0.931732933233308	0.800000000000017	0.749905057361199	0.955301519792482	0.783544364012474
0.932108027006752	0.800000000000017	0.750019550084670	0.955264494277122	0.783644453313485
0.932483120780195	0.800000000000017	0.750134248996253	0.955225714266351	0.783745502017435
0.932858214553638	0.800000000000017	0.750249147010550	0.955185175648120	0.783847510294151
0.933233308327082	0.800000000000017	0.750364237050943	0.955142874347034	0.783950478292166
0.933608402100525	0.800000000000017	0.750479512049823	0.955098806324534	0.784054406138686
0.933983495873969	0.800000000000017	0.750594964948819	0.955052967579074	0.784159293939575
0.934358589647412	0.800000000000017	0.750710588699031	0.955005354146304	0.784265141779315
0.934733683420855	0.800000000000017	0.750826376261252	0.954955962099243	0.784371949720996
0.935108777194299	0.800000000000017	0.750942320606207	0.954904787548459	0.784479717806276
0.935483870967742	0.800000000000017	0.751058414714767	0.954851826642243	0.784588446055371
0.935858964741185	0.800000000000017	0.751174651578189	0.954797075566785	0.784698134467019
0.936234058514629	0.800000000000017	0.751291024198334	0.954740530546346	0.784808783018467
0.936609152288072	0.800000000000017	0.751407525587900	0.954682187843434	0.784920391665438
0.936984246061515	0.800000000000017	0.751524148770641	0.954622043758972	0.785032960342120
0.937359339834959	0.800000000000017	0.751640886781599	0.954560094632472	0.785146488961133
0.937734433608402	0.800000000000017	0.751757732667324	0.954496336842205	0.785260977413515
0.938109527381846	0.800000000000017	0.751874679486099	0.954430766805369	0.785376425568699
0.938484621155289	0.800000000000017	0.751991720308167	0.954363380978256	0.785492833274494
0.938859714928732	0.800000000000017	0.752108848215952	0.954294175856421	0.785610200357059
0.939234808702176	0.800000000000017	0.752226056304279	0.954223147974849	0.785728526620893
0.939609902475619	0.800000000000017	0.752343337680601	0.954150293908118	0.785847811848807
0.939984996249062	0.800000000000017	0.752460685465217	0.954075610270561	0.785968055801914
0.940360090022506	0.800000000000017	0.752578092791496	0.953999093716436	0.786089258219603
0.940735183795949	0.800000000000017	0.752695552806093	0.953920740940080	0.786211418819529
0.941110277569392	0.800000000000018	0.752813058669175	0.953840548676076	0.786334537297587
0.941485371342836	0.800000000000018	0.752930603554632	0.953758513699411	0.786458613327908
0.941860465116279	0.800000000000018	0.753048180650307	0.953674632825635	0.786583646562828
0.942235558889722	0.800000000000018	0.753165783158202	0.953588902911016	0.786709636632887
0.942610652663166	0.800000000000018	0.753283404294703	0.953501320852702	0.786836583146803
0.942985746436609	0.800000000000018	0.753401037290796	0.953411883588876	0.786964485691465
0.943360840210053	0.800000000000018	0.753518675392280	0.953320588098907	0.787093343831912
0.943735933983496	0.800000000000018	0.753636311859987	0.953227431403505	0.787223157111327
0.944111027756939	0.800000000000018	0.753753939969992	0.953132410564877	0.787353925051018
0.944486121530383	0.800000000000018	0.753871553013833	0.953035522686877	0.787485647150409
0.944861215303826	0.800000000000018	0.753989144298721	0.952936764915152	0.787618322887025
0.945236309077269	0.800000000000018	0.754106707147752	0.952836134437299	0.787751951716484
0.945611402850713	0.800000000000018	0.754224234900124	0.952733628483008	0.787886533072483
0.945986496624156	0.800000000000018	0.754341720911344	0.952629244324211	0.788022066366790
0.946361590397599	0.800000000000018	0.754459158553442	0.952522979275227	0.788158550989230
0.946736684171043	0.800000000000018	0.754576541215180	0.952414830692909	0.788295986307681
0.947111777944486	0.800000000000018	0.754693862302263	0.952304795976788	0.788434371668059
0.947486871717929	0.800000000000018	0.754811115237545	0.952192872569212	0.788573706394316
0.947861965491373	0.800000000000018	0.754928293461243	0.952079057955493	0.788713989788423
0.948237059264816	0.800000000000018	0.755045390431138	0.951963349664045	0.788855221130375
0.948612153038260	0.800000000000018	0.755162399622787	0.951845745266521	0.788997399678171
0.948987246811703	0.800000000000018	0.755279314529727	0.951726242377957	0.789140524667817
0.949362340585146	0.800000000000018	0.755396128663679	0.951604838656904	0.789284595313314
0.949737434358590	0.800000000000018	0.755512835554757	0.951481531805567	0.789429610806656
0.950112528132033	0.800000000000018	0.755629428751668	0.951356319569939	0.789575570317824
0.950487621905476	0.800000000000018	0.755745901821916	0.951229199739934	0.789722472994781
0.950862715678920	0.800000000000018	0.755862248352009	0.951100170149521	0.789870317963468
0.951237809452363	0.800000000000018	0.755978461947652	0.950969228676855	0.790019104327801
0.951612903225806	0.800000000000018	0.756094536233958	0.950836373244407	0.790168831169669
0.951987996999250	0.800000000000018	0.756210464855640	0.950701601819092	0.790319497548930
0.952363090772693	0.800000000000018	0.756326241477216	0.950564912412399	0.790471102503407
0.952738184546137	0.800000000000018	0.756441859783204	0.950426303080518	0.790623645048893
0.953113278319580	0.800000000000018	0.756557313478324	0.950285771924461	0.790777124179143
0.953488372093023	0.800000000000018	0.756672596287690	0.950143317090193	0.790931538865879
0.953863465866467	0.800000000000018	0.756787701957011	0.949998936768749	0.791086888058785
0.954238559639910	0.800000000000018	0.756902624252784	0.949852629196363	0.791243170685512
0.954613653413353	0.800000000000018	0.757017356962491	0.949704392654580	0.791400385651678
0.954988747186797	0.800000000000018	0.757131893894788	0.949554225470382	0.791558531840867
0.955363840960240	0.800000000000018	0.757246228879706	0.949402126016305	0.791717608114633
0.955738934733683	0.800000000000018	0.757360355768836	0.949248092710555	0.791877613312507
0.956114028507127	0.800000000000018	0.757474268435523	0.949092124017125	0.792038546251988
0.956489122280570	0.800000000000018	0.757587960775059	0.948934218445909	0.792200405728563
0.956864216054014	0.800000000000018	0.757701426704872	0.948774374552815	0.792363190515696
0.957239309827457	0.800000000000018	0.757814660164708	0.948612590939879	0.792526899364843
0.957614403600900	0.800000000000018	0.757927655116833	0.948448866255373	0.792691531005451
0.957989497374344	0.800000000000018	0.758040405546205	0.948283199193920	0.792857084144968
0.958364591147787	0.800000000000018	0.758152905460673	0.948115588496595	0.793023557468846
0.958739684921230	0.800000000000018	0.758265148891155	0.947946032951040	0.793190949640550
0.959114778694674	0.800000000000018	0.758377129891824	0.947774531391564	0.793359259301562
0.959489872468117	0.800000000000018	0.758488842540294	0.947601082699252	0.793528485071396
0.959864966241560	0.800000000000018	0.758600280937802	0.947425685802063	0.793698625547594
0.960240060015004	0.800000000000018	0.758711439209388	0.947248339674941	0.793869679305748
0.960615153788447	0.800000000000018	0.758822311504081	0.947069043339906	0.794041644899499
0.960990247561890	0.800000000000018	0.758932891995071	0.946887795866162	0.794214520860555
0.961365341335334	0.800000000000018	0.759043174879898	0.946704596370189	0.794388305698693
0.961740435108777	0.800000000000018	0.759153154380622	0.946519444015845	0.794562997901777
0.962115528882221	0.800000000000018	0.759262824744009	0.946332338014458	0.794738595935766
0.962490622655664	0.800000000000018	0.759372180241697	0.946143277624924	0.794915098244725
0.962865716429107	0.800000000000018	0.759481215170383	0.945952262153797	0.795092503250838
0.963240810202551	0.800000000000018	0.759589923851988	0.945759290955384	0.795270809354425
0.963615903975994	0.800000000000018	0.759698300633839	0.945564363431833	0.795450014933947
0.963990997749437	0.800000000000018	0.759806339888832	0.945367479033224	0.795630118346029
0.964366091522881	0.800000000000018	0.759914036015617	0.945168637257657	0.795811117925465
0.964741185296324	0.800000000000018	0.760021383438757	0.944967837651337	0.795993011985243
0.965116279069767	0.800000000000018	0.760128376608905	0.944765079808663	0.796175798816552
0.965491372843211	0.800000000000018	0.760235010002968	0.944560363372307	0.796359476688804
0.965866466616654	0.800000000000018	0.760341278124282	0.944353688033301	0.796544043849643
0.966241560390098	0.800000000000018	0.760447175502771	0.944145053531118	0.796729498524972
0.966616654163541	0.800000000000018	0.760552696695121	0.943934459653751	0.796915838918961
0.966991747936984	0.800000000000018	0.760657836284937	0.943721906237791	0.797103063214072
0.967366841710428	0.800000000000018	0.760762588882917	0.943507393168506	0.797291169571072
0.967741935483871	0.800000000000018	0.760866949127003	0.943290920379918	0.797480156129058
0.968117029257314	0.800000000000018	0.760970911682557	0.943072487854874	0.797670021005468
0.968492123030758	0.800000000000018	0.761074471242508	0.942852095625125	0.797860762296110
0.968867216804201	0.800000000000018	0.761177622527526	0.942629743771394	0.798052378075177
0.969242310577644	0.800000000000018	0.761280360286169	0.942405432423447	0.798244866395271
0.969617404351088	0.800000000000018	0.761382679295050	0.942179161760164	0.798438225287421
0.969992498124531	0.800000000000018	0.761484574358988	0.941950932009607	0.798632452761109
0.970367591897975	0.800000000000018	0.761586040311172	0.941720743449086	0.798827546804290
0.970742685671418	0.800000000000018	0.761687072013303	0.941488596405224	0.799023505383416
0.971117779444861	0.800000000000018	0.761787664355764	0.941254491254023	0.799220326443459
0.971492873218305	0.800000000000018	0.761887812257760	0.941018428420923	0.799418007907937
0.971867966991748	0.800000000000018	0.761987510667479	0.940780408380867	0.799616547678935
0.972243060765191	0.800000000000018	0.762086754562234	0.940540431658360	0.799815943637135
0.972618154538635	0.800000000000018	0.762185538948623	0.940298498827525	0.800016193641835
0.972993248312078	0.800000000000018	0.762283858862669	0.940054610512165	0.800217295530984
0.973368342085521	0.800000000000018	0.762381709369977	0.939808767385812	0.800419247121199
0.973743435858965	0.800000000000018	0.762479085565868	0.939560970171789	0.800622046207800
0.974118529632408	0.800000000000018	0.762575982575539	0.939311219643257	0.800825690564832
0.974493623405851	0.800000000000018	0.762672395554195	0.939059516623269	0.801030177945098
0.974868717179295	0.800000000000018	0.762768319687205	0.938805861984823	0.801235506080184
0.975243810952738	0.800000000000018	0.762863750190229	0.938550256650904	0.801441672680489
0.975618904726182	0.800000000000018	0.762958682309377	0.938292701594539	0.801648675435256
0.975993998499625	0.800000000000018	0.763053111321334	0.938033197838838	0.801856512012601
0.976369092273068	0.800000000000018	0.763147032533510	0.937771746457039	0.802065180059544
0.976744186046512	0.800000000000018	0.763240441284168	0.937508348572557	0.802274677202041
0.977119279819955	0.800000000000018	0.763333332942575	0.937243005359016	0.802485001045012
0.977494373593398	0.800000000000018	0.763425702909121	0.936975718040299	0.802696149172381
0.977869467366842	0.800000000000018	0.763517546615470	0.936706487890582	0.802908119147098
0.978244561140285	0.800000000000018	0.763608859524681	0.936435316234372	0.803120908511183
0.978619654913728	0.800000000000018	0.763699637131348	0.936162204446545	0.803334514785751
0.978994748687172	0.800000000000018	0.763789874961729	0.935887153952379	0.803548935471052
0.979369842460615	0.800000000000018	0.763879568573878	0.935610166227588	0.803764168046503
0.979744936234058	0.800000000000018	0.763968713557769	0.935331242798357	0.803980209970723
0.980120030007502	0.800000000000018	0.764057305535434	0.935050385241366	0.804197058681571
0.980495123780945	0.800000000000018	0.764145340161078	0.934767595183826	0.804414711596179
0.980870217554389	0.800000000000018	0.764232813121215	0.934482874303504	0.804633166110991
0.981245311327832	0.800000000000018	0.764319720134787	0.934196224328748	0.804852419601801
0.981620405101275	0.800000000000018	0.764406056953290	0.933907647038513	0.805072469423786
0.981995498874719	0.800000000000018	0.764491819360895	0.933617144262387	0.805293312911551
0.982370592648162	0.800000000000018	0.764577003174570	0.933324717880609	0.805514947379161
0.982745686421605	0.800000000000018	0.764661604244199	0.933030369824092	0.805737370120185
0.983120780195049	0.800000000000018	0.764745618452706	0.932734102074441	0.805960578407734
0.983495873968492	0.800000000000018	0.764829041716163	0.932435916663974	0.806184569494502
0.983870967741936	0.800000000000018	0.764911869983919	0.932135815675734	0.806409340612802
0.984246061515379	0.800000000000018	0.764994099238704	0.931833801243506	0.806634888974615
0.984621155288822	0.800000000000018	0.765075725496752	0.931529875551830	0.806861211771625
0.984996249062266	0.800000000000018	0.765156744807908	0.931224040836017	0.807088306175266
0.985371342835709	0.800000000000018	0.765237153255744	0.930916299382151	0.807316169336760
0.985746436609152	0.800000000000018	0.765316946957668	0.930606653527107	0.807544798387164
0.986121530382596	0.800000000000018	0.765396122065036	0.930295105658553	0.807774190437410
0.986496624156039	0.800000000000018	0.765474674763255	0.929981658214962	0.808004342578355
0.986871717929482	0.800000000000018	0.765552601271898	0.929666313685610	0.808235251880818
0.987246811702926	0.800000000000018	0.765629897844803	0.929349074610583	0.808466915395629
0.987621905476369	0.800000000000018	0.765706560770184	0.929029943580780	0.808699330153676
0.987996999249812	0.800000000000018	0.765782586370727	0.928708923237913	0.808932493165949
0.988372093023256	0.800000000000018	0.765857971003703	0.928386016274504	0.809166401423585
0.988747186796699	0.800000000000018	0.765932711061059	0.928061225433885	0.809401051897919
0.989122280570143	0.800000000000018	0.766006802969525	0.927734553510194	0.809636441540528
0.989497374343586	0.800000000000018	0.766080243190709	0.927406003348369	0.809872567283281
0.989872468117029	0.800000000000018	0.766153028221201	0.927075577844140	0.810109426038385
0.990247561890473	0.800000000000018	0.766225154592657	0.926743279944025	0.810347014698439
0.990622655663916	0.800000000000018	0.766296618871911	0.926409112645317	0.810585330136475
0.990997749437359	0.800000000000018	0.766367417661053	0.926073078996073	0.810824369206018
0.991372843210803	0.800000000000018	0.766437547597535	0.925735182095103	0.811064128741126
0.991747936984246	0.800000000000018	0.766507005354251	0.925395425091958	0.811304605556451
0.992123030757689	0.800000000000018	0.766575787639640	0.925053811186908	0.811545796447282
0.992498124531133	0.800000000000018	0.766643891197763	0.924710343630933	0.811787698189602
0.992873218304576	0.800000000000018	0.766711312808401	0.924365025725700	0.812030307540134
0.993248312078019	0.800000000000018	0.766778049287134	0.924017860823545	0.812273621236406
0.993623405851463	0.800000000000018	0.766844097485432	0.923668852327451	0.812517635996787
0.993998499624906	0.800000000000018	0.766909454290737	0.923318003691025	0.812762348520556
0.994373593398350	0.800000000000018	0.766974116626545	0.922965318418477	0.813007755487948
0.994748687171793	0.800000000000018	0.767038081452491	0.922610800064591	0.813253853560212
0.995123780945236	0.800000000000018	0.767101345764428	0.922254452234698	0.813500639379659
0.995498874718680	0.800000000000018	0.767163906594504	0.921896278584652	0.813748109569732
0.995873968492123	0.800000000000018	0.767225761011246	0.921536282820796	0.813996260735044
0.996249062265566	0.800000000000018	0.767286906119629	0.921174468699930	0.814245089461450
0.996624156039010	0.800000000000018	0.767347339061160	0.920810840029282	0.814494592316094
0.996999249812453	0.800000000000018	0.767407057013946	0.920445400666471	0.814744765847471
0.997374343585897	0.800000000000018	0.767466057192771	0.920078154519474	0.814995606585482
0.997749437359340	0.800000000000018	0.767524336849165	0.919709105546586	0.815247111041496
0.998124531132783	0.800000000000018	0.767581893271478	0.919338257756380	0.815499275708405
0.998499624906227	0.800000000000018	0.767638723784945	0.918965615207675	0.815752097060686
0.998874718679670	0.800000000000018	0.767694825751760	0.918591182009485	0.816005571554457
0.999249812453113	0.800000000000018	0.767750196571137	0.918214962320982	0.816259695627542
0.999624906226557	0.800000000000018	0.767804833679381	0.917836960351449	0.816514465699527
1	0.800000000000018	0.767858734549946	0.917457180360236	0.816769878171825
1.00037509377344	0.800000000000018	0.767911896693505	0.917075626656712	0.817025929427732
1.00075018754689	0.800000000000018	0.767964317658007	0.916692303600216	0.817282615832497
1.00112528132033	0.800000000000018	0.768015995028742	0.916307215600006	0.817539933733376
1.00150037509377	0.800000000000019	0.768066926428394	0.915920367115212	0.817797879459700
1.00187546886722	0.800000000000019	0.768117109517104	0.915531762654776	0.818056449322935
1.00225056264066	0.800000000000019	0.768166541992528	0.915141406777402	0.818315639616751
1.00262565641410	0.800000000000019	0.768215221589887	0.914749304091500	0.818575446617077
1.00300075018755	0.800000000000019	0.768263146082026	0.914355459255128	0.818835866582175
1.00337584396099	0.800000000000019	0.768310313279466	0.913959876975931	0.819096895752700
1.00375093773443	0.800000000000019	0.768356721030453	0.913562562011087	0.819358530351768
1.00412603150788	0.800000000000019	0.768402367221013	0.913163519167237	0.819620766585015
1.00450112528132	0.800000000000019	0.768447249774996	0.912762753300429	0.819883600640675
1.00487621905476	0.800000000000019	0.768491366654131	0.912360269316048	0.820147028689635
1.00525131282821	0.800000000000019	0.768534715858065	0.911956072168756	0.820411046885512
1.00562640660165	0.800000000000019	0.768577295424413	0.911550166862418	0.820675651364711
1.00600150037509	0.800000000000019	0.768619103428801	0.911142558450039	0.820940838246503
1.00637659414854	0.800000000000019	0.768660137984908	0.910733252033688	0.821206603633084
1.00675168792198	0.800000000000019	0.768700397244508	0.910322252764434	0.821472943609653
1.00712678169542	0.800000000000019	0.768739879397514	0.909909565842264	0.821739854244472
1.00750187546887	0.800000000000019	0.768778582672008	0.909495196516016	0.822007331588943
1.00787696924231	0.800000000000019	0.768816505334289	0.909079150083297	0.822275371677676
1.00825206301575	0.800000000000019	0.768853645688901	0.908661431890410	0.822543970528557
1.00862715678920	0.800000000000019	0.768890002078676	0.908242047332275	0.822813124142822
1.00900225056264	0.800000000000019	0.768925572884758	0.907821001852345	0.823082828505129
1.00937734433608	0.800000000000019	0.768960356526648	0.907398300942526	0.823353079583624
1.00975243810953	0.800000000000019	0.768994351462223	0.906973950143099	0.823623873330022
1.01012753188297	0.800000000000019	0.769027556187775	0.906547955042626	0.823895205679672
1.01050262565641	0.800000000000019	0.769059969238033	0.906120321277873	0.824167072551637
1.01087771942986	0.800000000000019	0.769091589186198	0.905691054533716	0.824439469848757
1.01125281320330	0.800000000000019	0.769122414643961	0.905260160543057	0.824712393457736
1.01162790697674	0.800000000000019	0.769152444261536	0.904827645086732	0.824985839249206
1.01200300075019	0.800000000000019	0.769181676727676	0.904393513993419	0.825259803077807
1.01237809452363	0.800000000000019	0.769210110769700	0.903957773139545	0.825534280782258
1.01275318829707	0.800000000000019	0.769237745153512	0.903520428449194	0.825809268185440
1.01312828207052	0.800000000000019	0.769264578683624	0.903081485894006	0.826084761094460
1.01350337584396	0.800000000000019	0.769290610203169	0.902640951493087	0.826360755300740
1.01387846961740	0.800000000000019	0.769315838593925	0.902198831312904	0.826637246580083
1.01425356339085	0.800000000000019	0.769340262776323	0.901755131467189	0.826914230692760
1.01462865716429	0.800000000000019	0.769363881709469	0.901309858116836	0.827191703383575
1.01500375093773	0.800000000000019	0.769386694391152	0.900863017469800	0.827469660381959
1.01537884471118	0.800000000000019	0.769408699857861	0.900414615780988	0.827748097402030
1.01575393848462	0.800000000000019	0.769429897184789	0.899964659352161	0.828027010142689
1.01612903225806	0.800000000000019	0.769450285485851	0.899513154531822	0.828306394287684
1.01650412603151	0.800000000000019	0.769469863913683	0.899060107715107	0.828586245505703
1.01687921980495	0.800000000000019	0.769488631659659	0.898605525343679	0.828866559450440
1.01725431357839	0.800000000000019	0.769506587953886	0.898149413905615	0.829147331760689
1.01762940735184	0.800000000000019	0.769523732065217	0.897691779935294	0.829428558060412
1.01800450112528	0.800000000000019	0.769540063301250	0.897232630013282	0.829710233958829
1.01837959489872	0.800000000000019	0.769555581008330	0.896771970766219	0.829992355050494
1.01875468867217	0.800000000000019	0.769570284571552	0.896309808866701	0.830274916915381
1.01912978244561	0.800000000000019	0.769584173414756	0.895846151033162	0.830557915118959
1.01950487621905	0.800000000000019	0.769597247000527	0.895381004029758	0.830841345212285
1.01987996999250	0.800000000000019	0.769609504830196	0.894914374666240	0.831125202732074
1.02025506376594	0.800000000000019	0.769620946443827	0.894446269797838	0.831409483200796
1.02063015753938	0.800000000000019	0.769631571420220	0.893976696325136	0.831694182126744
1.02100525131283	0.800000000000019	0.769641379376894	0.893505661193945	0.831979295004135
1.02138034508627	0.800000000000019	0.769650369970090	0.893033171395181	0.832264817313176
1.02175543885972	0.800000000000019	0.769658542894751	0.892559233964734	0.832550744520167
1.02213053263316	0.800000000000019	0.769665897884518	0.892083855983342	0.832837072077568
1.02250562640660	0.800000000000019	0.769672434711714	0.891607044576460	0.833123795424101
1.02288072018005	0.800000000000019	0.769678153187334	0.891128806914129	0.833410909984820
1.02325581395349	0.800000000000019	0.769683053161025	0.890649150210842	0.833698411171212
1.02363090772693	0.800000000000019	0.769687134521076	0.890168081725411	0.833986294381268
1.02400600150038	0.800000000000019	0.769690397194396	0.889685608760833	0.834274554999587
1.02438109527382	0.800000000000019	0.769692841146497	0.889201738664152	0.834563188397443
1.02475618904726	0.800000000000019	0.769694466381476	0.888716478826319	0.834852189932893
1.02513128282071	0.800000000000019	0.769695272941992	0.888229836682059	0.835141554950845
1.02550637659415	0.800000000000019	0.769695260909243	0.887741819709723	0.835431278783165
1.02588147036759	0.800000000000019	0.769694430402944	0.887252435431151	0.835721356748746
1.02625656414104	0.800000000000019	0.769692781581303	0.886761691411526	0.836011784153616
1.02663165791448	0.800000000000019	0.769690314640991	0.886269595259233	0.836302556291011
1.02700675168792	0.800000000000019	0.769687029817119	0.885776154625709	0.836593668441475
1.02738184546137	0.800000000000019	0.769682927383208	0.885281377205301	0.836885115872941
1.02775693923481	0.800000000000019	0.769678007651155	0.884785270735111	0.837176893840832
1.02813203300825	0.800000000000019	0.769672270971212	0.884287842994854	0.837468997588138
1.02850712678170	0.800000000000019	0.769665717731940	0.883789101806700	0.837761422345521
1.02888222055514	0.800000000000019	0.769658348360189	0.883289055035126	0.838054163331391
1.02925731432858	0.800000000000019	0.769650163321050	0.882787710586763	0.838347215752012
1.02963240810203	0.800000000000019	0.769641163117834	0.882285076410240	0.838640574801578
1.03000750187547	0.800000000000019	0.769631348292017	0.881781160496023	0.838934235662324
1.03038259564891	0.800000000000019	0.769620719423219	0.881275970876270	0.839228193504596
1.03075768942236	0.800000000000019	0.769609277129150	0.880769515624660	0.839522443486966
1.03113278319580	0.800000000000019	0.769597022065578	0.880261802856240	0.839816980756303
1.03150787696924	0.800000000000019	0.769583954926282	0.879752840727262	0.840111800447888
1.03188297074269	0.800000000000019	0.769570076443010	0.879242637435021	0.840406897685487
1.03225806451613	0.800000000000019	0.769555387385435	0.878731201217693	0.840702267581460
1.03263315828957	0.800000000000019	0.769539888561108	0.878218540354166	0.840997905236846
1.03300825206302	0.800000000000019	0.769523580815410	0.877704663163880	0.841293805741465
1.03338334583646	0.800000000000019	0.769506465031506	0.877189578006655	0.841589964174001
1.03375843960990	0.800000000000019	0.769488542130293	0.876673293282525	0.841886375602111
1.03413353338335	0.800000000000019	0.769469813070351	0.876155817431566	0.842183035082508
1.03450862715679	0.800000000000019	0.769450278847888	0.875637158933728	0.842479937661066
1.03488372093023	0.800000000000019	0.769429940496690	0.875117326308663	0.842777078372907
1.03525881470368	0.800000000000019	0.769408799088065	0.874596328115549	0.843074452242506
1.03563390847712	0.800000000000019	0.769386855730788	0.874074172952915	0.843372054283779
1.03600900225056	0.800000000000019	0.769364111571039	0.873550869458472	0.843669879500187
1.03638409602401	0.800000000000019	0.769340567792357	0.873026426308926	0.843967922884824
1.03675918979745	0.800000000000019	0.769316225615566	0.872500852219810	0.844266179420528
1.03713428357089	0.800000000000019	0.769291086298725	0.871974155945298	0.844564644079959
1.03750937734434	0.800000000000019	0.769265151137059	0.871446346278025	0.844863311825718
1.03788447111778	0.800000000000019	0.769238421462905	0.870917432048911	0.845162177610426
1.03825956489122	0.800000000000019	0.769210898645637	0.870387422126970	0.845461236376838
1.03863465866467	0.800000000000019	0.769182584091610	0.869856325419134	0.845760483057927
1.03900975243811	0.800000000000019	0.769153479244085	0.869324150870062	0.846059912576997
1.03938484621155	0.800000000000019	0.769123585583171	0.868790907461957	0.846359519847768
1.03975993998500	0.800000000000019	0.769092904625748	0.868256604214376	0.846659299774489
1.04013503375844	0.800000000000019	0.769061437925400	0.867721250184046	0.846959247252023
1.04051012753188	0.800000000000019	0.769029187072344	0.867184854464668	0.847259357165964
1.04088522130533	0.800000000000019	0.768996153693358	0.866647426186732	0.847559624392717
1.04126031507877	0.800000000000019	0.768962339451703	0.866108974517321	0.847860043799617
1.04163540885221	0.800000000000019	0.768927746047057	0.865569508659919	0.848160610245014
1.04201050262566	0.800000000000019	0.768892375215429	0.865029037854219	0.848461318578390
1.04238559639910	0.800000000000019	0.768856228729091	0.864487571375925	0.848762163640439
1.04276069017254	0.800000000000019	0.768819308396490	0.863945118536555	0.849063140263191
1.04313578394599	0.800000000000019	0.768781616062181	0.863401688683247	0.849364243270094
1.04351087771943	0.800000000000019	0.768743153606731	0.862857291198557	0.849665467476132
1.04388597149287	0.800000000000019	0.768703922946655	0.862311935500260	0.849966807687909
1.04426106526632	0.800000000000019	0.768663926034315	0.861765631041150	0.850268258703771
1.04463615903976	0.800000000000019	0.768623164857852	0.861218387308839	0.850569815313890
1.04501125281320	0.800000000000019	0.768581641441087	0.860670213825548	0.850871472300384
1.04538634658665	0.800000000000019	0.768539357843448	0.860121120147914	0.851173224437398
1.04576144036009	0.800000000000019	0.768496316159870	0.859571115866772	0.851475066491235
1.04613653413353	0.800000000000019	0.768452518520717	0.859020210606959	0.851776993220430
1.04651162790698	0.800000000000019	0.768407967091682	0.858468414027101	0.852078999375878
1.04688672168042	0.800000000000019	0.768362664073710	0.857915735819407	0.852381079700916
1.04726181545386	0.800000000000019	0.768316611702888	0.857362185709459	0.852683228931451
1.04763690922731	0.800000000000019	0.768269812250371	0.856807773456001	0.852985441796038
1.04801200300075	0.800000000000019	0.768222268022270	0.856252508850726	0.853287713016007
1.04838709677419	0.800000000000019	0.768173981359573	0.855696401718071	0.853590037305547
1.04876219054764	0.800000000000019	0.768124954638034	0.855139461914990	0.853892409371835
1.04913728432108	0.800000000000019	0.768075190268089	0.854581699330756	0.854194823915112
1.04951237809452	0.800000000000019	0.768024690694743	0.854023123886728	0.854497275628816
1.04988747186797	0.800000000000019	0.767973458397487	0.853463745536151	0.854799759199661
1.05026256564141	0.800000000000019	0.767921495890178	0.852903574263921	0.855102269307771
1.05063765941485	0.800000000000019	0.767868805720957	0.852342620086386	0.855404800626754
1.05101275318830	0.800000000000019	0.767815390472128	0.851780893051108	0.855707347823838
1.05138784696174	0.800000000000019	0.767761252760071	0.851218403236656	0.856009905559951
1.05176294073518	0.800000000000019	0.767706395235117	0.850655160752374	0.856312468489850
1.05213803450863	0.800000000000019	0.767650820581464	0.850091175738167	0.856615031262204
1.05251312828207	0.800000000000019	0.767594531517049	0.849526458364270	0.856917588519727
1.05288822205551	0.800000000000019	0.767537530793457	0.848961018831033	0.857220134899256
1.05326331582896	0.800000000000019	0.767479821195797	0.848394867368681	0.857522665031886
1.05363840960240	0.800000000000019	0.767421405542604	0.847828014237105	0.857825173543048
1.05401350337584	0.800000000000019	0.767362286685716	0.847260469725618	0.858127655052648
1.05438859714929	0.800000000000019	0.767302467510173	0.846692244152741	0.858430104175142
1.05476369092273	0.800000000000019	0.767241950934090	0.846123347865960	0.858732515519673
1.05513878469617	0.800000000000019	0.767180739908559	0.845553791241511	0.859034883690152
1.05551387846962	0.800000000000019	0.767118837417512	0.844983584684130	0.859337203285392
1.05588897224306	0.800000000000019	0.767056246477629	0.844412738626844	0.859639468899186
1.05626406601650	0.800000000000019	0.766992970138196	0.843841263530713	0.859941675120451
1.05663915978995	0.800000000000019	0.766929011481006	0.843269169884618	0.860243816533297
1.05701425356339	0.800000000000019	0.766864373620222	0.842696468205010	0.860545887717172
1.05738934733683	0.800000000000019	0.766799059702274	0.842123169035687	0.860847883246941
1.05776444111028	0.800000000000019	0.766733072905718	0.841549282947543	0.861149797693020
1.05813953488372	0.800000000000019	0.766666416441132	0.840974820538348	0.861451625621456
1.05851462865716	0.800000000000019	0.766599093550973	0.840399792432493	0.861753361594069
1.05888972243061	0.800000000000019	0.766531107509472	0.839824209280762	0.862055000168530
1.05926481620405	0.800000000000019	0.766462461622488	0.839248081760083	0.862356535898497
1.05963990997749	0.800000000000019	0.766393159227398	0.838671420573299	0.862657963333699
1.06001500375094	0.800000000000019	0.766323203692957	0.838094236448911	0.862959277020072
1.06039009752438	0.800000000000019	0.766252598419179	0.837516540140850	0.863260471499840
1.06076519129782	0.800000000000019	0.766181346837195	0.836938342428218	0.863561541311654
1.06114028507127	0.800000000000020	0.766109452409137	0.836359654115061	0.863862480990673
1.06151537884471	0.800000000000020	0.766036918627989	0.835780486030107	0.864163285068704
1.06189047261815	0.800000000000020	0.765963749017473	0.835200849026534	0.864463948074279
1.06226556639160	0.800000000000020	0.765889947131896	0.834620753981708	0.864764464532801
1.06264066016504	0.800000000000020	0.765815516556034	0.834040211796953	0.865064828966617
1.06301575393848	0.800000000000020	0.765740460904976	0.833459233397285	0.865365035895166
1.06339084771193	0.800000000000020	0.765664783824009	0.832877829731177	0.865665079835052
1.06376594148537	0.800000000000020	0.765588488988459	0.832296011770295	0.865964955300192
1.06414103525881	0.800000000000020	0.765511580103572	0.831713790509263	0.866264656801891
1.06451612903226	0.800000000000020	0.765434060904357	0.831131176965394	0.866564178848985
1.06489122280570	0.800000000000020	0.765355935155463	0.830548182178454	0.866863515947922
1.06526631657914	0.800000000000020	0.765277206651016	0.829964817210390	0.867162662602904
1.06564141035259	0.800000000000020	0.765197879214501	0.829381093145099	0.867461613315966
1.06601650412603	0.800000000000020	0.765117956698595	0.828797021088147	0.867760362587118
1.06639159789948	0.800000000000020	0.765037442985046	0.828212612166538	0.868058904914427
1.06676669167292	0.800000000000020	0.764956341984505	0.827627877528437	0.868357234794159
1.06714178544636	0.800000000000020	0.764874657636399	0.827042828342929	0.868655346720857
1.06751687921980	0.800000000000020	0.764792393908769	0.826457475799747	0.868953235187487
1.06789197299325	0.800000000000020	0.764709554798138	0.825871831109028	0.869250894685515
1.06826706676669	0.800000000000020	0.764626144329343	0.825285905501035	0.869548319705056
1.06864216054014	0.800000000000020	0.764542166555406	0.824699710225921	0.869845504734945
1.06901725431358	0.800000000000020	0.764457625557361	0.824113256553439	0.870142444262892
1.06939234808702	0.800000000000020	0.764372525444128	0.823526555772710	0.870439132775551
1.06976744186047	0.800000000000020	0.764286870352334	0.822939619191934	0.870735564758671
1.07014253563391	0.800000000000020	0.764200664446186	0.822352458138153	0.871031734697174
1.07051762940735	0.800000000000020	0.764113911917290	0.821765083956957	0.871327637075300
1.07089272318080	0.800000000000020	0.764026616984523	0.821177508012253	0.871623266376684
1.07126781695424	0.800000000000020	0.763938783893853	0.820589741685967	0.871918617084508
1.07164291072768	0.800000000000020	0.763850416918203	0.820001796377810	0.872213683681570
1.07201800450113	0.800000000000020	0.763761520357274	0.819413683504979	0.872508460650439
1.07239309827457	0.800000000000020	0.763672098537406	0.818825414501920	0.872802942473529
1.07276819204801	0.800000000000020	0.763582155811400	0.818237000820035	0.873097123633248
1.07314328582146	0.800000000000020	0.763491696558375	0.817648453927437	0.873390998612073
1.07351837959490	0.800000000000020	0.763400725183590	0.817059785308654	0.873684561892702
1.07389347336834	0.800000000000020	0.763309246118302	0.816471006464389	0.873977807958126
1.07426856714179	0.800000000000020	0.763217263819582	0.815882128911218	0.874270731291785
1.07464366091523	0.800000000000020	0.763124782770171	0.815293164181351	0.874563326377634
1.07501875468867	0.800000000000020	0.763031807478298	0.814704123822328	0.874855587700305
1.07539384846212	0.800000000000020	0.762938342477534	0.814115019396778	0.875147509745171
1.07576894223556	0.800000000000020	0.762844392326605	0.813525862482116	0.875439086998507
1.07614403600900	0.800000000000020	0.762749961609246	0.812936664670297	0.875730313947555
1.07651912978245	0.800000000000020	0.762655054934015	0.812347437567515	0.876021185080684
1.07689422355589	0.800000000000020	0.762559676934142	0.811758192793956	0.876311694887459
1.07726931732933	0.800000000000020	0.762463832267341	0.811168941983492	0.876601837858798
1.07764441110278	0.800000000000020	0.762367525615662	0.810579696783437	0.876891608487036
1.07801950487622	0.800000000000020	0.762270761685297	0.809990468854236	0.877181001266095
1.07839459864966	0.800000000000020	0.762173545206430	0.809401269869227	0.877470010691535
1.07876969242311	0.800000000000020	0.762075880933047	0.808812111514318	0.877758631260731
1.07914478619655	0.800000000000020	0.761977773642779	0.808223005487753	0.878046857472925
1.07951987996999	0.800000000000020	0.761879228136709	0.807633963499794	0.878334683829396
1.07989497374344	0.800000000000020	0.761780249239222	0.807044997272478	0.878622104833520
1.08027006751688	0.800000000000020	0.761680841797804	0.806456118539297	0.878909114990936
1.08064516129032	0.800000000000020	0.761581010682888	0.805867339044960	0.879195708809607
1.08102025506377	0.800000000000020	0.761480760787657	0.805278670545067	0.879481880799986
1.08139534883721	0.800000000000020	0.761380097027889	0.804690124805872	0.879767625475076
1.08177044261065	0.800000000000020	0.761279024341755	0.804101713603958	0.880052937350598
1.08214553638410	0.800000000000020	0.761177547689661	0.803513448725994	0.880337810945049
1.08252063015754	0.800000000000020	0.761075672054048	0.802925341968411	0.880622240779871
1.08289572393098	0.800000000000020	0.760973402439234	0.802337405137160	0.880906221379511
1.08327081770443	0.800000000000020	0.760870743871210	0.801749650047384	0.881189747271586
1.08364591147787	0.800000000000020	0.760767701397479	0.801162088523177	0.881472812986945
1.08402100525131	0.800000000000020	0.760664280086852	0.800574732397254	0.881755413059838
1.08439609902476	0.800000000000020	0.760560485029289	0.799987593510707	0.882037542027968
1.08477119279820	0.800000000000020	0.760456321335687	0.799400683712680	0.882319194432671
1.08514628657164	0.800000000000020	0.760351794137724	0.798814014860118	0.882600364818962
1.08552138034509	0.800000000000020	0.760246908587647	0.798227598817441	0.882881047735716
1.08589647411853	0.800000000000020	0.760141669858110	0.797641447456297	0.883161237735715
1.08627156789197	0.800000000000020	0.760036083141964	0.797055572655231	0.883440929375825
1.08664666166542	0.800000000000020	0.759930153652091	0.796469986299439	0.883720117217052
1.08702175543886	0.800000000000020	0.759823886621195	0.795884700280431	0.883998795824710
1.08739684921230	0.800000000000020	0.759717287301636	0.795299726495793	0.884276959768478
1.08777194298575	0.800000000000020	0.759610360965214	0.794715076848845	0.884554603622576
1.08814703675919	0.800000000000020	0.759503112903006	0.794130763248394	0.884831721965812
1.08852213053263	0.800000000000020	0.759395548425149	0.793546797608403	0.885108309381765
1.08889722430608	0.800000000000020	0.759287672860675	0.792963191847740	0.885384360458829
1.08927231807952	0.800000000000020	0.759179491557289	0.792379957889841	0.885659869790393
1.08964741185296	0.800000000000020	0.759071009881207	0.791797107662464	0.885934831974891
1.09002250562641	0.800000000000020	0.758962233216934	0.791214653097344	0.886209241615982
1.09039759939985	0.800000000000020	0.758853166967096	0.790632606129956	0.886483093322593
1.09077269317329	0.800000000000020	0.758743816552219	0.790050978699163	0.886756381709104
1.09114778694674	0.800000000000020	0.758634187410560	0.789469782746975	0.887029101395394
1.09152288072018	0.800000000000020	0.758524284997883	0.788889030218202	0.887301247007019
1.09189797449362	0.800000000000020	0.758414114787294	0.788308733060210	0.887572813175261
1.09227306826707	0.800000000000020	0.758303682269008	0.787728903222576	0.887843794537308
1.09264816204051	0.800000000000020	0.758192992950187	0.787149552656837	0.888114185736301
1.09302325581395	0.800000000000020	0.758082052354706	0.786570693316145	0.888383981421513
1.09339834958740	0.800000000000020	0.757970866022991	0.785992337155025	0.888653176248399
1.09377344336084	0.800000000000020	0.757859439511780	0.785414496129018	0.888921764878772
1.09414853713428	0.800000000000020	0.757747778393959	0.784837182194438	0.889189741980855
1.09452363090773	0.800000000000020	0.757635888258331	0.784260407308025	0.889457102229457
1.09489872468117	0.800000000000020	0.757523774709441	0.783684183426690	0.889723840306020
1.09527381845461	0.800000000000020	0.757411443367344	0.783108522507172	0.889989950898805
1.09564891222806	0.800000000000020	0.757298899867435	0.782533436505786	0.890255428702928
1.09602400600150	0.800000000000020	0.757186149860214	0.781958937378069	0.890520268420554
1.09639909977494	0.800000000000020	0.757073199011112	0.781385037078535	0.890784464760930
1.09677419354839	0.800000000000020	0.756960053000256	0.780811747560319	0.891048012440577
1.09714928732183	0.800000000000020	0.756846717522294	0.780239080774932	0.891310906183326
1.09752438109527	0.800000000000020	0.756733198286161	0.779667048671901	0.891573140720509
1.09789947486872	0.800000000000020	0.756619501014901	0.779095663198526	0.891834710790995
1.09827456864216	0.800000000000020	0.756505631445427	0.778524936299518	0.892095611141381
1.09864966241560	0.800000000000020	0.756391595328352	0.777954879916754	0.892355836526028
1.09902475618905	0.800000000000020	0.756277398427743	0.777385505988917	0.892615381707248
1.09939984996249	0.800000000000020	0.756163046520948	0.776816826451253	0.892874241455348
1.09977494373593	0.800000000000020	0.756048545398350	0.776248853235199	0.893132410548812
1.10015003750938	0.800000000000020	0.755933900863196	0.775681598268152	0.893389883774343
1.10052513128282	0.800000000000020	0.755819118731351	0.775115073473090	0.893646655927051
1.10090022505626	0.800000000000020	0.755704204831121	0.774549290768339	0.893902721810487
1.10127531882971	0.800000000000020	0.755589165003005	0.773984262067199	0.894158076236838
1.10165041260315	0.800000000000020	0.755474005099525	0.773419999277705	0.894412714026958
1.10202550637659	0.800000000000021	0.755358730984969	0.772856514302254	0.894666630010565
1.10240060015004	0.800000000000021	0.755243348535223	0.772293819037365	0.894919819026264
1.10277569392348	0.800000000000021	0.755127863637515	0.771731925373307	0.895172275921756
1.10315078769692	0.800000000000021	0.755012282190242	0.771170845193857	0.895423995553853
1.10352588147037	0.800000000000021	0.754896610102715	0.770610590375928	0.895674972788688
1.10390097524381	0.800000000000021	0.754780853294986	0.770051172789326	0.895925202501730
1.10427606901725	0.800000000000021	0.754665017697590	0.769492604296373	0.896174679577996
1.10465116279070	0.800000000000021	0.754549109251370	0.768934896751673	0.896423398912067
1.10502625656414	0.800000000000021	0.754433133907224	0.768378062001728	0.896671355408290
1.10540135033758	0.800000000000021	0.754317097625921	0.767822111884702	0.896918543980807
1.10577644411103	0.800000000000021	0.754201006377853	0.767267058230039	0.897164959553751
1.10615153788447	0.800000000000021	0.754084866142847	0.766712912858229	0.897410597061273
1.10652663165791	0.800000000000021	0.753968682909916	0.766159687580419	0.897655451447740
1.10690172543136	0.800000000000021	0.753852462677075	0.765607394198184	0.897899517667762
1.10727681920480	0.800000000000021	0.753736211451081	0.765056044503135	0.898142790686392
1.10765191297824	0.800000000000021	0.753619935247257	0.764505650276689	0.898385265479144
1.10802700675169	0.800000000000021	0.753503640089231	0.763956223289677	0.898626937032206
1.10840210052513	0.800000000000021	0.753387332008753	0.763407775302115	0.898867800342448
1.10877719429857	0.800000000000021	0.753271017045435	0.762860318062808	0.899107850417638
1.10915228807202	0.800000000000021	0.753154701246570	0.762313863309124	0.899347082276450
1.10952738184546	0.800000000000021	0.753038390666871	0.761768422766596	0.899585490948680
1.10990247561890	0.800000000000021	0.752922091368286	0.761224008148696	0.899823071475252
1.11027756939235	0.800000000000021	0.752805809419736	0.760680631156432	0.900059818908435
1.11065266316579	0.800000000000021	0.752689550896935	0.760138303478129	0.900295728311852
1.11102775693923	0.800000000000021	0.752573321882119	0.759597036789022	0.900530794760692
1.11140285071268	0.800000000000021	0.752457128463870	0.759056842751033	0.900765013341717
1.11177794448612	0.800000000000021	0.752340976736846	0.758517733012371	0.900998379153481
1.11215303825956	0.800000000000021	0.752224872801597	0.757979719207302	0.901230887306334
1.11252813203301	0.800000000000021	0.752108822764300	0.757442812955750	0.901462532922636
1.11290322580645	0.800000000000021	0.751992832736575	0.756907025863069	0.901693311136766
1.11327831957990	0.800000000000021	0.751876908835213	0.756372369519641	0.901923217095337
1.11365341335334	0.800000000000021	0.751761057181998	0.755838855500650	0.902152245957198
1.11402850712678	0.800000000000021	0.751645283903430	0.755306495365677	0.902380392893652
1.11440360090023	0.800000000000021	0.751529595130547	0.754775300658474	0.902607653088461
1.11477869467367	0.800000000000021	0.751413996998649	0.754245282906558	0.902834021738060
1.11515378844711	0.800000000000021	0.751298495647115	0.753716453620989	0.903059494051563
1.11552888222056	0.800000000000021	0.751183097219131	0.753188824295960	0.903284065250976
1.11590397599400	0.800000000000021	0.751067807861505	0.752662406408572	0.903507730571200
1.11627906976744	0.800000000000021	0.750952633724391	0.752137211418429	0.903730485260251
1.11665416354089	0.800000000000021	0.750837580961107	0.751613250767409	0.903952324579254
1.11702925731433	0.800000000000021	0.750722655727858	0.751090535879262	0.904173243802669
1.11740435108777	0.800000000000021	0.750607864183550	0.750569078159377	0.904393238218282
1.11777944486122	0.800000000000021	0.750493212489515	0.750048888994378	0.904612303127429
1.11815453863466	0.800000000000021	0.750378706809326	0.749529979751900	0.904830433844988
1.11852963240810	0.800000000000021	0.750264353308516	0.749012361780176	0.905047625699606
1.11890472618155	0.800000000000021	0.750150158154395	0.748496046407815	0.905263874033685
1.11927981995499	0.800000000000021	0.750036127515772	0.747981044943388	0.905479174203609
1.11965491372843	0.800000000000021	0.749922267562766	0.747467368675209	0.905693521579732
1.12003000750188	0.800000000000021	0.749808584466526	0.746955028870916	0.905906911546605
1.12040510127532	0.800000000000021	0.749695084399050	0.746444036777257	0.906119339502962
1.12078019504876	0.800000000000021	0.749581773532896	0.745934403619666	0.906330800861943
1.12115528882221	0.800000000000021	0.749468658041004	0.745426140602051	0.906541291051084
1.12153038259565	0.800000000000021	0.749355744096405	0.744919258906372	0.906750805512540
1.12190547636909	0.800000000000021	0.749243037872041	0.744413769692424	0.906959339703070
1.12228057014254	0.800000000000021	0.749130545540479	0.743909684097419	0.907166889094261
1.12265566391598	0.800000000000021	0.749018273273725	0.743407013235765	0.907373449172515
1.12303075768942	0.800000000000021	0.748906227242937	0.742905768198653	0.907579015439267
1.12340585146287	0.800000000000021	0.748794413618245	0.742405960053832	0.907783583410975
1.12378094523631	0.800000000000021	0.748682838568455	0.741907599845195	0.907987148619340
1.12415603900975	0.800000000000021	0.748571508260872	0.741410698592559	0.908189706611283
1.12453113278320	0.800000000000021	0.748460428861006	0.740915267291246	0.908391252949179
1.12490622655664	0.800000000000021	0.748349606532392	0.740421316911865	0.908591783210825
1.12528132033008	0.800000000000021	0.748239047436295	0.739928858399894	0.908791292989674
1.12565641410353	0.800000000000021	0.748128757731528	0.739437902675461	0.908989777894802
1.12603150787697	0.800000000000021	0.748018743574162	0.738948460632923	0.909187233551141
1.12640660165041	0.800000000000021	0.747909011117337	0.738460543140654	0.909383655599446
1.12678169542386	0.800000000000021	0.747799566510976	0.737974161040617	0.909579039696526
1.12715678919730	0.800000000000021	0.747690415901595	0.737489325148158	0.909773381515211
1.12753188297074	0.800000000000021	0.747581565432012	0.737006046251574	0.909966676744579
1.12790697674419	0.800000000000021	0.747473021241165	0.736524335111908	0.910158921089922
1.12828207051763	0.800000000000021	0.747364789463810	0.736044202462519	0.910350110272976
1.12865716429107	0.800000000000021	0.747256876230348	0.735565659008876	0.910540240031883
1.12903225806452	0.800000000000021	0.747149287666518	0.735088715428128	0.910729306121417
1.12940735183796	0.800000000000021	0.747042029893223	0.734613382368898	0.910917304312948
1.12978244561140	0.800000000000021	0.746935109026226	0.734139670450853	0.911104230394666
1.13015753938485	0.800000000000021	0.746828531175971	0.733667590264505	0.911290080171539
1.13053263315829	0.800000000000021	0.746722302447281	0.733197152370769	0.911474849465547
1.13090772693173	0.800000000000021	0.746616428939181	0.732728367300774	0.911658534115624
1.13128282070518	0.800000000000021	0.746510916744593	0.732261245555418	0.911841129977899
1.13165791447862	0.800000000000021	0.746405771950157	0.731795797605180	0.912022632925633
1.13203300825206	0.800000000000021	0.746301000635928	0.731332033889677	0.912203038849462
1.13240810202551	0.800000000000021	0.746196608875198	0.730869964817474	0.912382343657327
1.13278319579895	0.800000000000021	0.746092602734189	0.730409600765640	0.912560543274718
1.13315828957239	0.800000000000021	0.745988988271878	0.729950952079566	0.912737633644603
1.13353338334584	0.800000000000021	0.745885771539688	0.729494029072517	0.912913610727665
1.13390847711928	0.800000000000021	0.745782958581314	0.729038842025445	0.913088470502236
1.13428357089272	0.800000000000021	0.745680555432412	0.728585401186551	0.913262208964527
1.13465866466617	0.800000000000021	0.745578568120425	0.728133716771099	0.913434822128558
1.13503375843961	0.800000000000021	0.745477002664273	0.727683798960968	0.913606306026393
1.13540885221305	0.800000000000021	0.745375865074180	0.727235657904479	0.913776656708061
1.13578394598650	0.800000000000021	0.745275161351360	0.726789303715942	0.913945870241789
1.13615903975994	0.800000000000021	0.745174897487846	0.726344746475481	0.914113942713924
1.13653413353338	0.800000000000021	0.745075079466176	0.725901996228590	0.914280870229163
1.13690922730683	0.800000000000021	0.744975713259223	0.725461062985956	0.914446648910467
1.13728432108027	0.800000000000021	0.744876804829879	0.725021956723010	0.914611274899293
1.13765941485371	0.800000000000021	0.744778360130884	0.724584687379758	0.914774744355506
1.13803450862716	0.800000000000021	0.744680385104511	0.724149264860334	0.914937053457606
1.13840960240060	0.800000000000021	0.744582885682398	0.723715699032828	0.915098198402634
1.13878469617404	0.800000000000021	0.744485867785228	0.723283999728839	0.915258175406403
1.13915978994749	0.800000000000021	0.744389337322564	0.722854176743310	0.915416980703395
1.13953488372093	0.800000000000021	0.744293300192529	0.722426239834080	0.915574610546988
1.13990997749437	0.800000000000021	0.744197762281636	0.722000198721719	0.915731061209356
1.14028507126782	0.800000000000021	0.744102729464477	0.721576063089083	0.915886328981688
1.14066016504126	0.800000000000021	0.744008207603549	0.721153842581149	0.916040410174084
1.14103525881470	0.800000000000021	0.743914202548936	0.720733546804573	0.916193301115772
1.14141035258815	0.800000000000021	0.743820720138145	0.720315185327529	0.916344998154999
1.14178544636159	0.800000000000021	0.743727766195788	0.719898767679263	0.916495497659244
1.14216054013503	0.800000000000021	0.743635346533410	0.719484303349938	0.916644796015109
1.14253563390848	0.800000000000021	0.743543466949174	0.719071801790188	0.916792889628524
1.14291072768192	0.800000000000021	0.743452133227698	0.718661272410969	0.916939774924629
1.14328582145536	0.800000000000021	0.743361351139727	0.718252724583108	0.917085448347989
1.14366091522881	0.800000000000022	0.743271126441977	0.717846167637161	0.917229906362459
1.14403600900225	0.800000000000022	0.743181464876810	0.717441610862963	0.917373145451396
1.14441110277569	0.800000000000022	0.743092372172071	0.717039063509490	0.917515162117524
1.14478619654914	0.800000000000022	0.743003854040768	0.716638534784407	0.917655952883142
1.14516129032258	0.800000000000022	0.742915916180911	0.716240033853934	0.917795514289978
1.14553638409602	0.800000000000022	0.742828564275185	0.715843569842399	0.917933842899395
1.14591147786947	0.800000000000022	0.742741803990797	0.715449151832103	0.918070935292241
1.14628657164291	0.800000000000022	0.742655640979148	0.715056788862879	0.918206788069052
1.14666166541635	0.800000000000022	0.742570080875672	0.714666489931958	0.918341397849890
1.14703675918980	0.800000000000022	0.742485129299521	0.714278263993526	0.918474761274546
1.14741185296324	0.800000000000022	0.742400791853399	0.713892119958599	0.918606875002372
1.14778694673668	0.800000000000022	0.742317074123242	0.713508066694585	0.918737735712476
1.14816204051013	0.800000000000022	0.742233981678062	0.713126113025153	0.918867340103548
1.14853713428357	0.800000000000022	0.742151520069621	0.712746267729801	0.918995684894054
1.14891222805701	0.800000000000022	0.742069694832275	0.712368539543737	0.919122766822050
1.14928732183046	0.800000000000022	0.741988511482657	0.711992937157438	0.919248582645372
1.14966241560390	0.800000000000022	0.741907975519511	0.711619469216538	0.919373129141446
1.15003750937734	0.800000000000022	0.741828092423378	0.711248144321391	0.919496403107470
1.15041260315079	0.800000000000022	0.741748867656440	0.710878971026969	0.919618401360214
1.15078769692423	0.800000000000022	0.741670306662193	0.710511957842416	0.919739120736200
1.15116279069767	0.800000000000022	0.741592414865300	0.710147113230955	0.919858558091492
1.15153788447112	0.800000000000022	0.741515197671264	0.709784445609450	0.919976710301874
1.15191297824456	0.800000000000022	0.741438660466278	0.709423963348312	0.920093574262627
1.15228807201800	0.800000000000022	0.741362808616901	0.709065674771064	0.920209146888701
1.15266316579145	0.800000000000022	0.741287647469913	0.708709588154253	0.920323425114487
1.15303825956489	0.800000000000022	0.741213182351983	0.708355711727017	0.920436405893982
1.15341335333833	0.800000000000022	0.741139418569529	0.708004053671004	0.920548086200548
1.15378844711178	0.800000000000022	0.741066361408394	0.707654622119943	0.920658463027073
1.15416354088522	0.800000000000022	0.740994016133692	0.707307425159562	0.920767533385726
1.15453863465866	0.800000000000022	0.740922387989496	0.706962470827166	0.920875294308103
1.15491372843211	0.800000000000022	0.740851482198686	0.706619767111566	0.920981742844973
1.15528882220555	0.800000000000022	0.740781303962625	0.706279321952648	0.921086876066424
1.15566391597899	0.800000000000022	0.740711858461024	0.705941143241319	0.921190691061595
1.15603900975244	0.800000000000022	0.740643150851610	0.705605238819074	0.921293184938812
1.15641410352588	0.800000000000022	0.740575186269992	0.705271616477946	0.921394354825312
1.15678919729932	0.800000000000022	0.740507969829332	0.704940283960083	0.921494197867374
1.15716429107277	0.800000000000022	0.740441506620212	0.704611248957697	0.921592711230031
1.15753938484621	0.800000000000022	0.740375801710308	0.704284519112650	0.921689892097192
1.15791447861966	0.800000000000022	0.740310860144252	0.703960102016407	0.921785737671339
1.15828957239310	0.800000000000022	0.740246686943312	0.703638005209623	0.921880245173652
1.15866466616654	0.800000000000022	0.740183287105257	0.703318236182106	0.921973411843687
1.15903975993999	0.800000000000022	0.740120665604031	0.703000802372411	0.922065234939492
1.15941485371343	0.800000000000022	0.740058827389624	0.702685711167801	0.922155711737279
1.15978994748687	0.800000000000022	0.739997777387750	0.702372969903851	0.922244839531526
1.16016504126032	0.800000000000022	0.739937520499712	0.702062585864414	0.922332615634641
1.16054013503376	0.800000000000022	0.739878061602086	0.701754566281230	0.922419037377053
1.16091522880720	0.800000000000022	0.739819405546587	0.701448918333900	0.922504102106866
1.16129032258065	0.800000000000022	0.739761557159751	0.701145649149493	0.922587807189940
1.16166541635409	0.800000000000022	0.739704521242807	0.700844765802535	0.922670150009530
1.16204051012753	0.800000000000022	0.739648302571358	0.700546275314618	0.922751127966364
1.16241560390098	0.800000000000022	0.739592905895253	0.700250184654393	0.922830738478264
1.16279069767442	0.800000000000022	0.739538335938269	0.699956500737185	0.922908978980216
1.16316579144786	0.800000000000022	0.739484597397990	0.699665230424997	0.922985846923982
1.16354088522131	0.800000000000022	0.739431694945484	0.699376380526123	0.923061339778152
1.16391597899475	0.800000000000022	0.739379633225185	0.699089957795167	0.923135455027750
1.16429107276819	0.800000000000022	0.739328416854573	0.698805968932654	0.923208190174278
1.16466616654164	0.800000000000022	0.739278050424055	0.698524420585060	0.923279542735298
1.16504126031508	0.800000000000022	0.739228538496650	0.698245319344428	0.923349510244477
1.16541635408852	0.800000000000022	0.739179885607868	0.697968671748404	0.923418090251151
1.16579144786197	0.800000000000022	0.739132096265397	0.697694484279858	0.923485280320360
1.16616654163541	0.800000000000022	0.739085174948986	0.697422763366929	0.923551078032399
1.16654163540885	0.800000000000022	0.739039126110129	0.697153515382653	0.923615480982838
1.16691672918230	0.800000000000022	0.738993954171953	0.696886746645009	0.923678486782069
1.16729182295574	0.800000000000022	0.738949663528901	0.696622463416558	0.923740093055307
1.16766691672918	0.800000000000022	0.738906258546628	0.696360671904499	0.923800297442125
1.16804201050263	0.800000000000022	0.738863743561675	0.696101378260302	0.923859097596448
1.16841710427607	0.800000000000022	0.738822122881372	0.695844588579783	0.923916491186068
1.16879219804951	0.800000000000022	0.738781400783515	0.695590308902740	0.923972475892630
1.16916729182296	0.800000000000022	0.738741581516270	0.695338545213034	0.924027049411135
1.16954238559640	0.800000000000022	0.738702669297848	0.695089303438228	0.924080209449914
1.16991747936984	0.800000000000022	0.738664668316411	0.694842589449678	0.924131953730114
1.17029257314329	0.800000000000022	0.738627582729755	0.694598409062182	0.924182279985662
1.17066766691673	0.800000000000022	0.738591416665208	0.694356768034071	0.924231185962739
1.17104276069017	0.800000000000022	0.738556174219320	0.694117672066867	0.924278669419733
1.17141785446362	0.800000000000022	0.738521859457764	0.693881126805383	0.924324728126697
1.17179294823706	0.800000000000022	0.738488476415021	0.693647137837386	0.924369359865290
1.17216804201050	0.800000000000022	0.738456029094290	0.693415710693701	0.924412562428222
1.17254313578395	0.800000000000022	0.738424521467168	0.693186850847883	0.924454333619187
1.17291822955739	0.800000000000022	0.738393957473566	0.692960563716328	0.924494671252287
1.17329332333083	0.800000000000022	0.738364341021386	0.692736854657950	0.924533573151962
1.17366841710428	0.800000000000022	0.738335675986443	0.692515728974301	0.924571037152394
1.17404351087772	0.800000000000022	0.738307966212141	0.692297191909248	0.924607061097427
1.17441860465116	0.800000000000022	0.738281215509395	0.692081248649105	0.924641642839962
1.17479369842461	0.800000000000022	0.738255427656312	0.691867904322315	0.924674780241860
1.17516879219805	0.800000000000022	0.738230606398109	0.691657163999592	0.924706471173323
1.17554388597149	0.800000000000022	0.738206755446801	0.691449032693597	0.924736713512794
1.17591897974494	0.800000000000022	0.738183878481119	0.691243515359099	0.924765505146318
1.17629407351838	0.800000000000022	0.738161979146193	0.691040616892650	0.924792843967432
1.17666916729182	0.800000000000022	0.738141061053478	0.690840342132755	0.924818727876515
1.17704426106527	0.800000000000022	0.738121127780437	0.690642695859550	0.924843154780665
1.17741935483871	0.800000000000022	0.738102182870469	0.690447682794978	0.924866122593041
1.17779444861215	0.800000000000022	0.738084229832587	0.690255307602477	0.924887629232726
1.17816954238560	0.800000000000022	0.738067272141351	0.690065574887154	0.924907672624054
1.17854463615904	0.800000000000022	0.738051313236554	0.689878489195482	0.924926250696472
1.17891972993248	0.800000000000022	0.738036356523142	0.689694055015481	0.924943361383847
1.17929482370593	0.800000000000022	0.738022405370908	0.689512276776416	0.924959002624321
1.17966991747937	0.800000000000022	0.738009463114421	0.689333158848988	0.924973172359608
1.18004501125281	0.800000000000022	0.737997533052704	0.689156705545031	0.924985868534840
1.18042010502626	0.800000000000022	0.737986618449175	0.688982921117707	0.924997089097851
1.18079519879970	0.800000000000022	0.737976722531326	0.688811809761215	0.925006831999016
1.18117029257314	0.800000000000022	0.737967848490658	0.688643375610983	0.925015095190522
1.18154538634659	0.800000000000022	0.737959999482367	0.688477622743383	0.925021876626205
1.18192048012003	0.800000000000022	0.737953178625275	0.688314555175928	0.925027174260808
1.18229557389347	0.800000000000022	0.737947389001519	0.688154176866987	0.925030986049808
1.18267066766692	0.800000000000022	0.737942633656484	0.687996491715989	0.925033309948668
1.18304576144036	0.800000000000022	0.737938915598485	0.687841503563138	0.925034143912657
1.18342085521380	0.800000000000022	0.737936237798709	0.687689216189625	0.925033485896094
1.18379594898725	0.800000000000022	0.737934603190896	0.687539633317338	0.925031333852162
1.18417104276069	0.800000000000022	0.737934014671272	0.687392758609082	0.925027685732144
1.18454613653413	0.800000000000022	0.737934475098240	0.687248595668287	0.925022539485233
1.18492123030758	0.800000000000022	0.737935987292313	0.687107148039236	0.925015893057758
1.18529632408102	0.800000000000022	0.737938554035794	0.686968419206766	0.925007744392994
1.18567141785446	0.800000000000022	0.737942178072723	0.686832412596504	0.924998091430383
1.18604651162791	0.800000000000022	0.737946862108548	0.686699131574566	0.924986932105336
1.18642160540135	0.800000000000022	0.737952608810072	0.686568579447792	0.924974264348453
1.18679669917479	0.800000000000022	0.737959420805125	0.686440759463450	0.924960086085321
1.18717179294824	0.800000000000022	0.737967300682513	0.686315674809467	0.924944395235732
1.18754688672168	0.800000000000022	0.737976250991688	0.686193328614131	0.924927189713480
1.18792198049512	0.800000000000022	0.737986274242690	0.686073723946328	0.924908467425573
1.18829707426857	0.800000000000022	0.737997372905824	0.685956863815236	0.924888226272036
1.18867216804201	0.800000000000022	0.738009549411600	0.685842751170563	0.924866464145116
1.18904726181545	0.800000000000022	0.738022806150407	0.685731388902238	0.924843178929091
1.18942235558890	0.800000000000022	0.738037145472451	0.685622779840650	0.924818368499470
1.18979744936234	0.800000000000022	0.738052569687428	0.685516926756334	0.924792030722810
1.19017254313578	0.800000000000022	0.738069081064463	0.685413832360205	0.924764163455915
1.19054763690923	0.800000000000022	0.738086681831781	0.685313499303244	0.924734764545656
1.19092273068267	0.800000000000022	0.738105374176643	0.685215930176724	0.924703831828174
1.19129782445611	0.800000000000022	0.738125160245013	0.685121127511896	0.924671363128704
1.19167291822956	0.800000000000022	0.738146042141499	0.685029093780210	0.924637356260785
1.19204801200300	0.800000000000022	0.738168021929013	0.684939831392988	0.924601809026091
1.19242310577644	0.800000000000022	0.738191101628710	0.684853342701650	0.924564719213642
1.19279819954989	0.800000000000022	0.738215283219646	0.684769629997373	0.924526084599648
1.19317329332333	0.800000000000022	0.738240568638718	0.684688695511314	0.924485902946728
1.19354838709677	0.800000000000022	0.738266959780316	0.684610541414262	0.924444172003762
1.19392348087022	0.800000000000022	0.738294458496262	0.684535169816849	0.924400889505120
1.19429857464366	0.800000000000022	0.738323066595458	0.684462582769197	0.924356053170526
1.19467366841710	0.800000000000022	0.738352785843824	0.684392782261123	0.924309660704298
1.19504876219055	0.800000000000022	0.738383617963942	0.684325770221770	0.924261709795226
1.19542385596399	0.800000000000022	0.738415564634991	0.684261548519808	0.924212198115823
1.19579894973743	0.800000000000022	0.738448627492386	0.684200118963052	0.924161123322226
1.19617404351088	0.800000000000022	0.738482808127716	0.684141483298653	0.924108483053450
1.19654913728432	0.800000000000022	0.738518108088373	0.684085643212701	0.924054274931316
1.19692423105776	0.800000000000022	0.738554528877486	0.684032600330409	0.923998496559718
1.19729932483121	0.800000000000022	0.738592071953554	0.683982356215702	0.923941145524571
1.19767441860465	0.800000000000022	0.738630738730368	0.683934912371387	0.923882219393099
1.19804951237809	0.800000000000022	0.738670530576640	0.683890270238727	0.923821715713802
1.19842460615154	0.800000000000022	0.738711448815931	0.683848431197598	0.923759632015765
1.19879969992498	0.800000000000022	0.738753494726263	0.683809396566049	0.923695965808650
1.19917479369842	0.800000000000022	0.738796669540051	0.683773167600442	0.923630714582030
1.19954988747187	0.800000000000022	0.738840974443707	0.683739745494995	0.923563875805404
1.19992498124531	0.800000000000022	0.738886410577566	0.683709131381908	0.923495446927554
1.20030007501875	0.800000000000022	0.738932979035492	0.683681326330886	0.923425425376598
1.20067516879220	0.800000000000022	0.738980680864790	0.683656331349250	0.923353808559365
1.20105026256564	0.800000000000022	0.739029517065813	0.683634147381434	0.923280593861481
1.20142535633908	0.800000000000022	0.739079488591867	0.683614775309088	0.923205778646776
1.20180045011253	0.800000000000022	0.739130596348811	0.683598215950546	0.923129360257404
1.20217554388597	0.800000000000022	0.739182841194963	0.683584470060912	0.923051336013277
1.20255063765941	0.800000000000022	0.739236223940684	0.683573538331507	0.922971703212227
1.20292573143286	0.800000000000022	0.739290745348287	0.683565421389933	0.922890459129468
1.20330082520630	0.800000000000022	0.739346406131613	0.683560119799493	0.922807601017802
1.20367591897974	0.800000000000022	0.739403206955930	0.683557634059241	0.922723126107116
1.20405101275319	0.800000000000022	0.739461148437508	0.683557964603373	0.922637031604625
1.20442610652663	0.800000000000022	0.739520231143511	0.683561111801250	0.922549314694412
1.20480120030008	0.800000000000022	0.739580455591562	0.683567075956767	0.922459972537716
1.20517629407352	0.800000000000022	0.739641822249633	0.683575857308353	0.922369002272510
1.20555138784696	0.800000000000022	0.739704331535600	0.683587456028309	0.922276401013834
1.20592648162041	0.800000000000022	0.739767983817128	0.683601872222785	0.922182165853421
1.20630157539385	0.800000000000022	0.739832779411222	0.683619105931087	0.922086293860077
1.20667666916729	0.800000000000022	0.739898718584098	0.683639157125627	0.921988782079352
1.20705176294074	0.800000000000022	0.739965801550733	0.683662025711203	0.921889627533974
1.20742685671418	0.800000000000022	0.740034028474729	0.683687711524918	0.921788827223564
1.20780195048762	0.800000000000022	0.740103399467850	0.683716214335430	0.921686378125130
1.20817704426107	0.800000000000022	0.740173914589887	0.683747533842841	0.921582277192829
1.20855213803451	0.800000000000022	0.740245573848180	0.683781669677916	0.921476521358519
1.20892723180795	0.800000000000022	0.740318377197480	0.683818621401938	0.921369107531577
1.20930232558140	0.800000000000022	0.740392324539463	0.683858388505899	0.921260032599503
1.20967741935484	0.800000000000022	0.740467415722583	0.683900970410319	0.921149293427802
1.21005251312828	0.800000000000022	0.740543650541581	0.683946366464400	0.921036886860646
1.21042760690173	0.800000000000022	0.740621028737328	0.683994575945822	0.920922809720816
1.21080270067517	0.800000000000022	0.740699549996324	0.684045598059850	0.920807058810426
1.21117779444861	0.800000000000022	0.740779213950539	0.684099431939102	0.920689630910928
1.21155288822206	0.800000000000022	0.740860020176901	0.684156076642618	0.920570522783902
1.21192798199550	0.800000000000022	0.740941968197128	0.684215531155595	0.920449731171124
1.21230307576894	0.800000000000022	0.741025057477209	0.684277794388415	0.920327252795429
1.21267816954239	0.800000000000022	0.741109287427232	0.684342865176345	0.920203084360834
1.21305326331583	0.800000000000022	0.741194657400850	0.684410742278526	0.920077222553487
1.21342835708927	0.800000000000022	0.741281166695105	0.684481424377639	0.919949664041849
1.21380345086272	0.800000000000022	0.741368814549886	0.684554910078851	0.919820405477715
1.21417854463616	0.800000000000022	0.741457600147745	0.684631197909444	0.919689443496475
1.21455363840960	0.800000000000022	0.741547522613347	0.684710286317725	0.919556774718202
1.21492873218305	0.800000000000021	0.741638581013278	0.684792173672609	0.919422395747990
1.21530382595649	0.800000000000021	0.741730774355485	0.684876858262491	0.919286303177122
1.21567891972993	0.800000000000021	0.741824101589078	0.684964338294793	0.919148493583475
1.21605401350338	0.800000000000021	0.741918561603765	0.685054611894793	0.919008963532777
1.21642910727682	0.800000000000021	0.742014153229643	0.685147677105130	0.918867709579082
1.21680420105026	0.800000000000021	0.742110875236623	0.685243531884587	0.918724728266111
1.21717929482371	0.800000000000021	0.742208726334218	0.685342174107568	0.918580016127809
1.21755438859715	0.800000000000021	0.742307705170958	0.685443601562827	0.918433569689762
1.21792948237059	0.800000000000021	0.742407810334174	0.685547811952909	0.918285385469841
1.21830457614404	0.800000000000021	0.742509040349398	0.685654802892835	0.918135459979703
1.21867966991748	0.800000000000021	0.742611393680148	0.685764571909501	0.917983789725511
1.21905476369092	0.800000000000021	0.742714868727318	0.685877116440323	0.917830371209532
1.21942985746437	0.800000000000021	0.742819463828952	0.685992433832592	0.917675200930934
1.21980495123781	0.800000000000021	0.742925177259634	0.686110521342074	0.917518275387468
1.22018004501125	0.800000000000021	0.743032007230251	0.686231376132328	0.917359591076363
1.22055513878470	0.800000000000021	0.743139951887377	0.686354995273261	0.917199144496084
1.22093023255814	0.800000000000021	0.743249009313031	0.686481375740403	0.917036932147319
1.22130532633158	0.800000000000021	0.743359177524053	0.686610514413418	0.916872950534828
1.22168042010503	0.800000000000021	0.743470454471860	0.686742408075342	0.916707196168515
1.22205551387847	0.800000000000021	0.743582838041810	0.686877053411050	0.916539665565371
1.22243060765191	0.800000000000021	0.743696326052955	0.687014447006450	0.916370355250628
1.22280570142536	0.800000000000021	0.743810916257405	0.687154585346907	0.916199261759801
1.22318079519880	0.800000000000021	0.743926606340070	0.687297464816403	0.916026381639926
1.22355588897224	0.800000000000021	0.744043393918017	0.687443081695913	0.915851711451699
1.22393098274569	0.800000000000021	0.744161276540215	0.687591432162524	0.915675247770796
1.22430607651913	0.800000000000021	0.744280251686885	0.687742512287777	0.915496987190112
1.22468117029257	0.800000000000021	0.744400316769237	0.687896318036740	0.915316926321165
1.22505626406602	0.800000000000021	0.744521469128820	0.688052845266310	0.915135061796429
1.22543135783946	0.800000000000021	0.744643706037258	0.688212089724252	0.914951390270831
1.22580645161290	0.800000000000021	0.744767024695591	0.688374047047458	0.914765908424174
1.22618154538635	0.800000000000021	0.744891422234014	0.688538712760948	0.914578612962720
1.22655663915979	0.800000000000021	0.745016895711211	0.688706082276092	0.914389500621710
1.22693173293323	0.800000000000021	0.745143442114097	0.688876150889579	0.914198568167034
1.22730682670668	0.800000000000021	0.745271058357148	0.689048913781593	0.914005812397843
1.22768192048012	0.800000000000021	0.745399741282138	0.689224366014755	0.913811230148307
1.22805701425356	0.800000000000021	0.745529487657477	0.689402502532259	0.913614818290315
1.22843210802701	0.800000000000021	0.745660294177942	0.689583318156781	0.913416573735326
1.22880720180045	0.800000000000021	0.745792157464014	0.689766807588587	0.913216493437154
1.22918229557389	0.800000000000021	0.745925074061615	0.689952965404402	0.913014574393906
1.22955738934734	0.800000000000021	0.746059040441439	0.690141786055489	0.912810813650855
1.22993248312078	0.800000000000021	0.746194052998699	0.690333263866492	0.912605208302464
1.23030757689422	0.800000000000021	0.746330108052453	0.690527393033480	0.912397755495346
1.23068267066767	0.800000000000021	0.746467201845357	0.690724167622766	0.912188452430365
1.23105776444111	0.800000000000021	0.746605330542993	0.690923581568919	0.911977296365689
1.23143285821455	0.800000000000021	0.746744490233625	0.691125628673560	0.911764284618968
1.23180795198800	0.800000000000021	0.746884676927535	0.691330302603350	0.911549414570468
1.23218304576144	0.800000000000021	0.747025886556780	0.691537596888763	0.911332683665328
1.23255813953488	0.800000000000021	0.747168114974532	0.691747504922045	0.911114089416776
1.23293323330833	0.800000000000021	0.747311357954844	0.691960019955974	0.910893629408461
1.23330832708177	0.800000000000021	0.747455611191998	0.692175135101796	0.910671301297745
1.23368342085521	0.800000000000021	0.747600870300274	0.692392843327966	0.910447102818110
1.23405851462866	0.800000000000021	0.747747130813306	0.692613137458067	0.910221031782524
1.23443360840210	0.800000000000020	0.747894388183864	0.692836010169539	0.909993086085913
1.23480870217554	0.800000000000020	0.748042637783212	0.693061453991579	0.909763263708606
1.23518379594899	0.800000000000020	0.748191874900907	0.693289461303864	0.909531562718868
1.23555888972243	0.800000000000020	0.748342094744163	0.693520024334437	0.909297981276413
1.23593398349587	0.800000000000020	0.748493292437658	0.693753135158418	0.909062517634999
1.23630907726932	0.800000000000020	0.748645463022917	0.693988785695889	0.908825170146007
1.23668417104276	0.800000000000020	0.748798601458130	0.694226967710599	0.908585937261092
1.23705926481620	0.800000000000020	0.748952702617540	0.694467672807841	0.908344817535823
1.23743435858965	0.800000000000020	0.749107761291284	0.694710892433159	0.908101809632382
1.23780945236309	0.800000000000020	0.749263772184793	0.694956617870222	0.907856912323271
1.23818454613653	0.800000000000020	0.749420729918646	0.695204840239539	0.907610124494048
1.23855963990998	0.800000000000020	0.749578629027989	0.695455550496331	0.907361445147089
1.23893473368342	0.800000000000020	0.749737463962401	0.695708739429256	0.907110873404370
1.23930982745686	0.800000000000020	0.749897229085337	0.695964397658286	0.906858408511270
1.23968492123031	0.800000000000020	0.750057918674009	0.696222515633447	0.906604049839396
1.24006001500375	0.800000000000020	0.750219526918847	0.696483083632704	0.906347796890423
1.24043510877719	0.800000000000020	0.750382047923404	0.696746091760717	0.906089649298951
1.24081020255064	0.800000000000020	0.750545475703829	0.697011529946743	0.905829606836384
1.24118529632408	0.800000000000020	0.750709804188806	0.697279387943412	0.905567669413811
1.24156039009752	0.800000000000020	0.750875027219039	0.697549655324649	0.905303837085910
1.24193548387097	0.800000000000020	0.751041138547219	0.697822321484476	0.905038110053859
1.24231057764441	0.800000000000020	0.751208131837532	0.698097375634954	0.904770488669256
1.24268567141785	0.800000000000020	0.751376000665649	0.698374806805020	0.904500973437045
1.24306076519130	0.800000000000020	0.751544738518263	0.698654603838458	0.904229565019454
1.24343585896474	0.800000000000020	0.751714338793102	0.698936755392767	0.903956264238926
1.24381095273818	0.800000000000020	0.751884794798498	0.699221249937167	0.903681072082072
1.24418604651163	0.800000000000020	0.752056099753420	0.699508075751511	0.903403989702598
1.24456114028507	0.800000000000020	0.752228246787080	0.699797220924325	0.903125018425262
1.24493623405851	0.800000000000020	0.752401228938995	0.700088673351766	0.902844159748795
1.24531132783196	0.800000000000020	0.752575039158615	0.700382420735708	0.902561415349854
1.24568642160540	0.800000000000019	0.752749670305429	0.700678450582747	0.902276787085932
1.24606151537884	0.800000000000019	0.752925115148615	0.700976750202339	0.901990276999294
1.24643660915229	0.800000000000019	0.753101366367187	0.701277306705858	0.901701887319867
1.24681170292573	0.800000000000019	0.753278416549672	0.701580107004789	0.901411620469163
1.24718679669917	0.800000000000019	0.753456258194297	0.701885137809848	0.901119479063136
1.24756189047262	0.800000000000019	0.753634883708701	0.702192385629231	0.900825465916073
1.24793698424606	0.800000000000019	0.753814285410154	0.702501836767802	0.900529584043423
1.24831207801951	0.800000000000019	0.753994455525314	0.702813477325411	0.900231836665654
1.24868717179295	0.800000000000019	0.754175386190477	0.703127293196147	0.899932227211027
1.24906226556639	0.800000000000019	0.754357069451377	0.703443270066724	0.899630759319418
1.24943735933984	0.800000000000019	0.754539497263477	0.703761393415821	0.899327436845042
1.24981245311328	0.800000000000019	0.754722661491806	0.704081648512536	0.899022263860217
1.25018754688672	0.800000000000019	0.754906553911292	0.704404020415808	0.898715244658029
1.25056264066017	0.800000000000019	0.755091166206643	0.704728493972956	0.898406383756042
1.25093773443361	0.800000000000019	0.755276489972725	0.705055053819184	0.898095685898889
1.25131282820705	0.800000000000019	0.755462516714482	0.705383684376211	0.897783156061912
1.25168792198050	0.800000000000019	0.755649237847360	0.705714369851864	0.897468799453682
1.25206301575394	0.800000000000019	0.755836644697276	0.706047094238802	0.897152621519560
1.25243810952738	0.800000000000019	0.756024728501085	0.706381841314211	0.896834627944128
1.25281320330083	0.800000000000019	0.756213480406594	0.706718594638619	0.896514824654669
1.25318829707427	0.800000000000019	0.756402891473081	0.707057337555694	0.896193217823503
1.25356339084771	0.800000000000019	0.756592952671356	0.707398053191168	0.895869813871375
1.25393848462116	0.800000000000019	0.756783654884327	0.707740724452739	0.895544619469684
1.25431357839460	0.800000000000018	0.756974988907112	0.708085334029101	0.895217641543770
1.25468867216804	0.800000000000018	0.757166945447656	0.708431864389966	0.894888887275036
1.25506376594149	0.800000000000018	0.757359515126893	0.708780297785201	0.894558364104120
1.25543885971493	0.800000000000018	0.757552688479417	0.709130616244968	0.894226079732900
1.25581395348837	0.800000000000018	0.757746455953691	0.709482801578985	0.893892042127544
1.25618904726182	0.800000000000018	0.757940807912778	0.709836835376786	0.893556259520389
1.25656414103526	0.800000000000018	0.758135734634599	0.710192699007101	0.893218740412865
1.25693923480870	0.800000000000018	0.758331226312717	0.710550373618251	0.892879493577232
1.25731432858215	0.800000000000018	0.758527273056653	0.710909840137651	0.892538528059375
1.25768942235559	0.800000000000018	0.758723864892725	0.711271079272340	0.892195853180390
1.25806451612903	0.800000000000018	0.758920991764417	0.711634071508616	0.891851478539239
1.25843960990248	0.800000000000018	0.759118643533276	0.711998797112702	0.891505414014181
1.25881470367592	0.800000000000018	0.759316809979336	0.712365236130518	0.891157669765279
1.25918979744936	0.800000000000018	0.759515480802076	0.712733368388489	0.890808256235664
1.25956489122281	0.800000000000018	0.759714645620895	0.713103173493458	0.890457184153882
1.25993998499625	0.800000000000018	0.759914293976137	0.713474630833640	0.890104464534996
1.26031507876969	0.800000000000018	0.760114415329613	0.713847719578679	0.889750108682763
1.26069017254314	0.800000000000018	0.760314999065692	0.714222418680750	0.889394128190553
1.26106526631658	0.800000000000018	0.760516034491882	0.714598706874767	0.889036534943357
1.26144036009002	0.800000000000018	0.760717510839979	0.714976562679639	0.888677341118524
1.26181545386347	0.800000000000017	0.760919417266703	0.715355964398626	0.888316559187578
1.26219054763691	0.800000000000017	0.761121742854914	0.715736890120757	0.887954201916774
1.26256564141035	0.800000000000017	0.761324476614303	0.716119317721337	0.887590282368721
1.26294073518380	0.800000000000017	0.761527607482668	0.716503224863523	0.887224813902737
1.26331582895724	0.800000000000017	0.761731124326669	0.716888588998996	0.886857810176283
1.26369092273068	0.800000000000017	0.761935015943162	0.717275387369696	0.886489285145106
1.26406601650413	0.800000000000017	0.762139271060014	0.717663597008654	0.886119253064476
1.26444111027757	0.800000000000017	0.762343878337494	0.718053194741893	0.885747728489120
1.26481620405101	0.800000000000017	0.762548826369156	0.718444157189424	0.885374726274244
1.26519129782446	0.800000000000017	0.762754103683288	0.718836460767313	0.885000261575252
1.26556639159790	0.800000000000017	0.762959698743851	0.719230081688843	0.884624349848559
1.26594148537134	0.800000000000017	0.763165599951991	0.719624995966753	0.884247006851084
1.26631657914479	0.800000000000017	0.763371795647040	0.720021179414564	0.883868248640842
1.26669167291823	0.800000000000017	0.763578274108090	0.720418607648990	0.883488091576216
1.26706676669167	0.800000000000017	0.763785023555046	0.720817256091431	0.883106552316319
1.26744186046512	0.800000000000017	0.763992032150265	0.721217099970558	0.882723647820034
1.26781695423856	0.800000000000016	0.764199287999669	0.721618114323976	0.882339395346151
1.26819204801200	0.800000000000016	0.764406779154444	0.722020274000984	0.881953812452169
1.26856714178545	0.800000000000016	0.764614493612207	0.722423553664403	0.881566916994203
1.26894223555889	0.800000000000016	0.764822419318767	0.722827927793510	0.881178727125538
1.26931732933233	0.800000000000016	0.765030544169353	0.723233370686044	0.880789261296309
1.26969242310578	0.800000000000016	0.765238856010425	0.723639856461308	0.880398538251809
1.27006751687922	0.800000000000016	0.765447342640966	0.724047359062343	0.880006577031926
1.27044261065266	0.800000000000016	0.765655991814349	0.724455852259211	0.879613396969210
1.27081770442611	0.800000000000016	0.765864791239681	0.724865309651334	0.879219017688064
1.27119279819955	0.800000000000016	0.766073728583732	0.725275704670949	0.878823459102565
1.27156789197299	0.800000000000016	0.766282791472327	0.725687010585621	0.878426741415412
1.27194298574644	0.800000000000016	0.766491967492337	0.726099200501867	0.878028885115495
1.27231807951988	0.800000000000016	0.766701244193119	0.726512247367835	0.877629910976598
1.27269317329332	0.800000000000016	0.766910609088564	0.726926123977105	0.877229840054715
1.27306826706677	0.800000000000016	0.767120049658586	0.727340802971526	0.876828693686513
1.27344336084021	0.800000000000015	0.767329553351223	0.727756256845190	0.876426493486388
1.27381845461365	0.800000000000015	0.767539107584180	0.728172457947436	0.876023261344683
1.27419354838710	0.800000000000015	0.767748699746976	0.728589378486985	0.875619019424498
1.27456864216054	0.800000000000015	0.767958317202536	0.729006990535109	0.875213790159656
1.27494373593398	0.800000000000015	0.768167947289389	0.729425266029927	0.874807596251260
1.27531882970743	0.800000000000015	0.768377577323306	0.729844176779737	0.874400460665415
1.27569392348087	0.800000000000015	0.768587194599542	0.730263694467470	0.873992406629539
1.27606901725431	0.800000000000015	0.768796786394522	0.730683790654175	0.873583457629833
1.27644411102776	0.800000000000015	0.769006339968129	0.731104436783637	0.873173637407346
1.27681920480120	0.800000000000015	0.769215842565428	0.731525604186006	0.872762969955203
1.27719429857464	0.800000000000015	0.769425281418998	0.731947264082573	0.872351479514424
1.27756939234809	0.800000000000015	0.769634643750700	0.732369387589547	0.871939190570910
1.27794448612153	0.800000000000015	0.769843916774044	0.732791945722977	0.871526127851016
1.27831957989497	0.800000000000015	0.770053087695997	0.733214909402674	0.871112316318308
1.27869467366842	0.800000000000014	0.770262143719391	0.733638249457276	0.870697781168885
1.27906976744186	0.800000000000014	0.770471072044760	0.734061936628308	0.870282547827908
1.27944486121530	0.800000000000014	0.770679859872787	0.734485941575388	0.869866641944687
1.27981995498875	0.800000000000014	0.770888494406173	0.734910234880419	0.869450089388979
1.28019504876219	0.800000000000014	0.771096962852118	0.735334787052926	0.869032916245840
1.28057014253563	0.800000000000014	0.771305252424218	0.735759568534379	0.868615148811703
1.28094523630908	0.800000000000014	0.771513350344976	0.736184549703653	0.868196813589004
1.28132033008252	0.800000000000014	0.771721243847725	0.736609700881478	0.867777937282034
1.28169542385596	0.800000000000014	0.771928920179169	0.737034992336014	0.867358546791351
1.28207051762941	0.800000000000014	0.772136366601326	0.737460394287418	0.866938669209419
1.28244561140285	0.800000000000014	0.772343570394096	0.737885876913536	0.866518331814799
1.28282070517629	0.800000000000014	0.772550518857222	0.738311410354575	0.866097562067589
1.28319579894974	0.800000000000014	0.772757199312880	0.738736964718904	0.865676387603402
1.28357089272318	0.800000000000014	0.772963599107660	0.739162510087820	0.865254836228609
1.28394598649662	0.800000000000013	0.773169705615172	0.739588016521461	0.864832935914118
1.28432108027007	0.800000000000013	0.773375506238036	0.740013454063658	0.864410714790420
1.28469617404351	0.800000000000013	0.773580988410508	0.740438792747939	0.863988201141184
1.28507126781695	0.800000000000013	0.773786139600485	0.740864002602470	0.863565423398111
1.28544636159040	0.800000000000013	0.773990947312129	0.741289053656140	0.863142410134348
1.28582145536384	0.800000000000013	0.774195399087891	0.741713915943585	0.862719190059174
1.28619654913728	0.800000000000013	0.774399482511140	0.742138559511344	0.862295792011227
1.28657164291073	0.800000000000013	0.774603185208184	0.742562954422951	0.861872244953035
1.28694673668417	0.800000000000013	0.774806494850913	0.742987070765163	0.861448577964071
1.28732183045761	0.800000000000013	0.775009399158813	0.743410878653111	0.861024820235128
1.28769692423106	0.800000000000013	0.775211885901613	0.743834348236583	0.860601001061226
1.28807201800450	0.800000000000013	0.775413942901294	0.744257449705230	0.860177149835834
1.28844711177794	0.800000000000013	0.775615558034735	0.744680153294901	0.859753296043629
1.28882220555139	0.800000000000012	0.775816719235710	0.745102429292885	0.859329469254595
1.28919729932483	0.800000000000012	0.776017414497533	0.745524248044290	0.858905699116635
1.28957239309827	0.800000000000012	0.776217631875043	0.745945579957317	0.858482015349552
1.28994748687172	0.800000000000012	0.776417359487233	0.746366395509673	0.858058447737537
1.29032258064516	0.800000000000012	0.776616585519229	0.746786665253865	0.857635026123035
1.29069767441860	0.800000000000012	0.776815298224899	0.747206359823633	0.857211780399125
1.29107276819205	0.800000000000012	0.777013485928813	0.747625449939262	0.856788740503279
1.29144786196549	0.800000000000012	0.777211137028841	0.748043906414026	0.856365936409649
1.29182295573893	0.800000000000012	0.777408239998085	0.748461700159502	0.855943398122733
1.29219804951238	0.800000000000012	0.777604783387453	0.748878802192017	0.855521155669569
1.29257314328582	0.800000000000012	0.777800755827574	0.749295183637953	0.855099239093336
1.29294823705926	0.800000000000012	0.777996146031339	0.749710815740190	0.854677678445463
1.29332333083271	0.800000000000011	0.778190942795790	0.750125669863397	0.854256503779169
1.29369842460615	0.800000000000011	0.778385135004633	0.750539717500449	0.853835745141510
1.29407351837959	0.800000000000011	0.778578711630087	0.750952930277697	0.853415432566864
1.29444861215304	0.800000000000011	0.778771661735375	0.751365279961358	0.852995596068932
1.29482370592648	0.800000000000011	0.778963974476527	0.751776738462747	0.852576265634183
1.29519879969993	0.800000000000011	0.779155639104838	0.752187277844628	0.852157471213819
1.29557389347337	0.800000000000011	0.779346644968633	0.752596870326398	0.851739242717191
1.29594898724681	0.800000000000011	0.779536981515680	0.753005488290395	0.851321610003745
1.29632408102026	0.800000000000011	0.779726638294914	0.753413104287024	0.850904602876425
1.29669917479370	0.800000000000011	0.779915604958806	0.753819691041002	0.850488251073605
1.29707426856714	0.800000000000011	0.780103871265038	0.754225221456422	0.850072584262500
1.29744936234059	0.800000000000011	0.780291427078829	0.754629668622931	0.849657632031094
1.29782445611403	0.800000000000011	0.780478262374555	0.755033005820709	0.849243423881568
1.29819954988747	0.800000000000010	0.780664367238022	0.755435206526580	0.848829989222250
1.29857464366092	0.800000000000010	0.780849731868038	0.755836244418899	0.848417357361063
1.29894973743436	0.800000000000010	0.781034346578631	0.756236093383572	0.848005557497508
1.29932483120780	0.800000000000010	0.781218201800559	0.756634727518853	0.847594618716159
1.29969992498125	0.800000000000010	0.781401288083471	0.757032121141262	0.847184569978682
1.30007501875469	0.800000000000010	0.781583596097361	0.757428248790277	0.846775440117388
1.30045011252813	0.800000000000010	0.781765116634669	0.757823085234146	0.846367257827308
1.30082520630158	0.800000000000010	0.781945840611661	0.758216605474465	0.845960051659818
1.30120030007502	0.800000000000010	0.782125759070476	0.758608784751867	0.845553850014780
1.30157539384846	0.800000000000010	0.782304863180441	0.758999598550482	0.845148681134249
1.30195048762191	0.800000000000010	0.782483144240040	0.759389022603500	0.844744573094702
1.30232558139535	0.800000000000010	0.782660593678169	0.759777032897492	0.844341553800832
1.30270067516879	0.800000000000009	0.782837203056036	0.760163605677844	0.843939650977879
1.30307576894224	0.800000000000009	0.783012964068334	0.760548717452933	0.843538892165533
1.30345086271568	0.800000000000009	0.783187868545079	0.760932344999418	0.843139304710367
1.30382595648912	0.800000000000009	0.783361908452705	0.761314465366266	0.842740915759867
1.30420105026257	0.800000000000009	0.783535075895822	0.761695055879890	0.842343752254983
1.30457614403601	0.800000000000009	0.783707363118241	0.762074094148017	0.841947840924292
1.30495123780945	0.800000000000009	0.783878762504652	0.762451558064665	0.841553208276688
1.30532633158290	0.800000000000009	0.784049266581567	0.762827425813844	0.841159880595682
1.30570142535634	0.800000000000009	0.784218868018921	0.763201675874368	0.840767883932240
1.30607651912978	0.800000000000009	0.784387559630930	0.763574287023380	0.840377244099246
1.30645161290323	0.800000000000009	0.784555334377615	0.763945238340987	0.839987986664490
1.30682670667667	0.800000000000009	0.784722185365575	0.764314509213604	0.839600136945302
1.30720180045011	0.800000000000009	0.784888105849421	0.764682079338409	0.839213720001710
1.30757689422356	0.800000000000008	0.785053089232471	0.765047928726497	0.838828760631252
1.30795198799700	0.800000000000008	0.785217129068097	0.765412037707147	0.838445283362314
1.30832708177044	0.800000000000008	0.785380219060325	0.765774386930780	0.838063312449132
1.30870217554389	0.800000000000008	0.785542353065107	0.766134957373027	0.837682871865318
1.30907726931733	0.800000000000008	0.785703525090825	0.766493730337495	0.837303985299069
1.30945236309077	0.800000000000008	0.785863729299470	0.766850687459627	0.836926676146886
1.30982745686422	0.800000000000008	0.786022960007066	0.767205810709262	0.836550967508997
1.31020255063766	0.800000000000008	0.786181211684752	0.767559082394292	0.836176882183285
1.31057764441110	0.800000000000008	0.786338478959114	0.767910485163004	0.835804442660928
1.31095273818455	0.800000000000008	0.786494756613183	0.768260002007532	0.835433671120553
1.31132783195799	0.800000000000008	0.786650039586665	0.768607616265978	0.835064589424098
1.31170292573143	0.800000000000008	0.786804322976854	0.768953311625649	0.834697219111192
1.31207801950488	0.800000000000008	0.786957602038765	0.769297072124957	0.834331581395261
1.31245311327832	0.800000000000007	0.787109872185959	0.769638882156435	0.833967697158138
1.31282820705176	0.800000000000007	0.787261128990573	0.769978726468415	0.833605586946415
1.31320330082521	0.800000000000007	0.787411368184061	0.770316590167817	0.833245270966297
1.31357839459865	0.800000000000007	0.787560585657128	0.770652458721599	0.832886769080204
1.31395348837209	0.800000000000007	0.787708777460368	0.770986317959320	0.832530100801876
1.31432858214554	0.800000000000007	0.787855939804118	0.771318154074357	0.832175285293231
1.31470367591898	0.800000000000007	0.788002069058992	0.771647953626241	0.831822341359731
1.31507876969242	0.800000000000007	0.788147161755643	0.771975703541641	0.831471287447503
1.31545386346587	0.800000000000007	0.788291214585205	0.772301391116464	0.831122141638961
1.31582895723931	0.800000000000007	0.788434224398954	0.772625004016604	0.830774921650204
1.31620405101275	0.800000000000007	0.788576188208668	0.772946530279813	0.830429644826905
1.31657914478620	0.800000000000007	0.788717103186182	0.773265958316208	0.830086328141978
1.31695423855964	0.800000000000007	0.788856966663660	0.773583276909912	0.829744988191742
1.31732933233308	0.800000000000007	0.788995776133059	0.773898475219317	0.829405641193870
1.31770442610653	0.800000000000006	0.789133529246303	0.774211542778495	0.829068302983823
1.31807951987997	0.800000000000006	0.789270223814656	0.774522469497221	0.828732989013083
1.31845461365341	0.800000000000006	0.789405857808806	0.774831245662146	0.828399714345868
1.31882970742686	0.800000000000006	0.789540429358140	0.775137861936585	0.828068493657650
1.31920480120030	0.800000000000006	0.789673936750746	0.775442309361454	0.827739341232148
1.31957989497374	0.800000000000006	0.789806378432590	0.775744579354820	0.827412270960136
1.31995498874719	0.800000000000006	0.789937753007429	0.776044663712599	0.827087296336720
1.32033008252063	0.800000000000006	0.790068059235901	0.776342554607879	0.826764430460437
1.32070517629407	0.800000000000006	0.790197296035346	0.776638244591376	0.826443686030809
1.32108027006752	0.800000000000006	0.790325462478810	0.776931726590524	0.826125075347740
1.32145536384096	0.800000000000006	0.790452557794778	0.777222993909705	0.825808610309354
1.32183045761440	0.800000000000006	0.790578581366089	0.777512040229098	0.825494302411681
1.32220555138785	0.800000000000006	0.790703532729586	0.777798859604681	0.825182162746781
1.32258064516129	0.800000000000006	0.790827411574947	0.778083446466858	0.824872202002717
1.32295573893473	0.800000000000006	0.790950217744248	0.778365795620222	0.824564430461971
1.32333083270818	0.800000000000005	0.791071951230710	0.778645902241960	0.824258858001702
1.32370592648162	0.800000000000005	0.791192612178187	0.778923761881400	0.823955494092446
1.32408102025506	0.800000000000005	0.791312200879822	0.779199370458176	0.823654347798661
1.32445611402851	0.800000000000005	0.791430717777460	0.779472724261565	0.823355427777711
1.32483120780195	0.800000000000005	0.791548163460228	0.779743819948436	0.823058742280697
1.32520630157539	0.800000000000005	0.791664538663865	0.780012654542359	0.822764299151718
1.32558139534884	0.800000000000005	0.791779844269228	0.780279225431343	0.822472105828987
1.32595648912228	0.800000000000005	0.791894081301546	0.780543530366741	0.822182169344368
1.32633158289572	0.800000000000005	0.792007250928851	0.780805567460764	0.821894496324773
1.32670667666917	0.800000000000005	0.792119354461162	0.781065335185187	0.821609092991967
1.32708177044261	0.800000000000005	0.792230393348840	0.781322832368656	0.821325965164249
1.32745686421605	0.800000000000005	0.792340369181706	0.781578058195188	0.821045118256520
1.32783195798950	0.800000000000005	0.792449283687322	0.781831012201284	0.820766557282236
1.32820705176294	0.800000000000005	0.792557138730047	0.782081694274227	0.820490286853741
1.32858214553638	0.800000000000005	0.792663936309250	0.782330104649001	0.820216311184489
1.32895723930983	0.800000000000005	0.792769678558299	0.782576243906402	0.819944634089630
1.32933233308327	0.800000000000004	0.792874367742711	0.782820112969766	0.819675258988498
1.32970742685671	0.800000000000004	0.792978006259082	0.783061713102895	0.819408188905449
1.33008252063016	0.800000000000004	0.793080596633175	0.783301045906602	0.819143426472605
1.33045761440360	0.800000000000004	0.793182141518792	0.783538113316465	0.818880973930937
1.33083270817704	0.800000000000004	0.793282643695803	0.783772917599190	0.818620833133255
1.33120780195049	0.800000000000004	0.793382106068965	0.784005461350195	0.818363005545538
1.33158289572393	0.800000000000004	0.793480531665892	0.784235747489812	0.818107492250165
1.33195798949737	0.800000000000004	0.793577923635828	0.784463779260696	0.817854293947472
1.33233308327082	0.800000000000004	0.793674285247562	0.784689560223874	0.817603410959220
1.33270817704426	0.800000000000004	0.793769619888155	0.784913094255996	0.817354843230384
1.33308327081770	0.800000000000004	0.793863931060802	0.785134385545228	0.817108590332839
1.33345836459115	0.800000000000004	0.793957222383517	0.785353438588358	0.816864651467369
1.33383345836459	0.800000000000004	0.794049497586953	0.785570258186540	0.816623025467578
1.33420855213803	0.800000000000004	0.794140760513037	0.785784849442261	0.816383710802101
1.33458364591148	0.800000000000004	0.794231015112756	0.785997217754946	0.816146705578726
1.33495873968492	0.800000000000004	0.794320265444753	0.786207368817793	0.815912007546810
1.33533383345836	0.800000000000004	0.794408515673071	0.786415308613248	0.815679614101601
1.33570892723181	0.800000000000004	0.794495770065713	0.786621043409716	0.815449522286842
1.33608402100525	0.800000000000004	0.794582032992356	0.786824579756915	0.815221728799291
1.33645911477869	0.800000000000003	0.794667308922880	0.787025924482466	0.814996229991504
1.33683420855214	0.800000000000003	0.794751602425047	0.787225084687140	0.814773021876540
1.33720930232558	0.800000000000003	0.794834918163000	0.787422067741338	0.814552100130918
1.33758439609902	0.800000000000003	0.794917260894919	0.787616881280232	0.814333460099491
1.33795948987247	0.800000000000003	0.794998635471498	0.787809533200147	0.814117096798570
1.33833458364591	0.800000000000003	0.795079046833565	0.788000031653606	0.813903004920963
1.33870967741935	0.800000000000003	0.795158500010551	0.788188385045623	0.813691178839252
1.33908477119280	0.800000000000003	0.795237000118082	0.788374602028653	0.813481612610984
1.33945986496624	0.800000000000003	0.795314552356431	0.788558691498816	0.813274299982088
1.33983495873969	0.800000000000003	0.795391162008093	0.788740662590757	0.813069234392221
1.34021005251313	0.800000000000003	0.795466834436225	0.788920524673800	0.812866408978308
1.34058514628657	0.800000000000003	0.795541575082203	0.789098287346743	0.812665816580023
1.34096024006002	0.800000000000003	0.795615389464055	0.789273960433937	0.812467449743458
1.34133533383346	0.800000000000003	0.795688283174006	0.789447553980031	0.812271300726720
1.34171042760690	0.800000000000003	0.795760261876902	0.789619078245990	0.812077361503718
1.34208552138035	0.800000000000003	0.795831331307751	0.789788543703784	0.811885623769868
1.34246061515379	0.800000000000003	0.795901497270138	0.789955961032365	0.811696078945985
1.34283570892723	0.800000000000003	0.795970765633767	0.790121341112307	0.811508718184091
1.34321080270068	0.800000000000003	0.796039142332876	0.790284695021750	0.811323532371395
1.34358589647412	0.800000000000003	0.796106633363772	0.790446034030997	0.811140512136199
1.34396099024756	0.800000000000003	0.796173244783252	0.790605369598436	0.810959647851950
1.34433608402101	0.800000000000003	0.796238982706144	0.790762713365104	0.810780929643236
1.34471117779445	0.800000000000003	0.796303853303729	0.790918077150589	0.810604347389908
1.34508627156789	0.800000000000002	0.796367862801287	0.791071472947580	0.810429890733137
1.34546136534134	0.800000000000002	0.796431017476532	0.791222912917745	0.810257549079608
1.34583645911478	0.800000000000002	0.796493323657164	0.791372409386281	0.810087311607633
1.34621155288822	0.800000000000002	0.796554787719317	0.791519974837785	0.809919167271395
1.34658664666167	0.800000000000002	0.796615416085122	0.791665621910797	0.809753104807109
1.34696174043511	0.800000000000002	0.796675215221167	0.791809363393677	0.809589112737307
1.34733683420855	0.800000000000002	0.796734191636080	0.791951212219155	0.809427179377046
1.34771192798200	0.800000000000002	0.796792351879005	0.792091181460217	0.809267292838212
1.34808702175544	0.800000000000002	0.796849702537200	0.792229284324667	0.809109441035761
1.34846211552888	0.800000000000002	0.796906250234535	0.792365534151035	0.808953611692046
1.34883720930233	0.800000000000002	0.796962001629109	0.792499944403159	0.808799792343079
1.34921230307577	0.800000000000002	0.797016963411773	0.792632528666116	0.808647970342861
1.34958739684921	0.800000000000002	0.797071142303768	0.792763300640835	0.808498132869660
1.34996249062266	0.800000000000002	0.797124545055278	0.792892274140064	0.808350266930343
1.35033758439610	0.800000000000002	0.797177178443085	0.793019463083014	0.808204359366648
1.35071267816954	0.800000000000002	0.797229049269157	0.793144881491364	0.808060396859511
1.35108777194299	0.800000000000002	0.797280164358329	0.793268543483957	0.807918365935331
1.35146286571643	0.800000000000002	0.797330530556920	0.793390463272845	0.807778252970278
1.35183795948987	0.800000000000002	0.797380154730445	0.793510655158033	0.807640044196539
1.35221305326332	0.800000000000002	0.797429043762266	0.793629133523583	0.807503725706597
1.35258814703676	0.800000000000002	0.797477204551335	0.793745912832412	0.807369283459458
1.35296324081020	0.800000000000002	0.797524644010878	0.793861007622453	0.807236703284887
1.35333833458365	0.800000000000002	0.797571369066175	0.793974432501517	0.807105970889602
1.35371342835709	0.800000000000002	0.797617386653281	0.794086202143520	0.806977071861471
1.35408852213053	0.800000000000002	0.797662703716840	0.794196331283414	0.806849991675656
1.35446361590398	0.800000000000002	0.797707327208848	0.794304834713485	0.806724715698761
1.35483870967742	0.800000000000002	0.797751264086501	0.794411727278352	0.806601229194925
1.35521380345086	0.800000000000002	0.797794521311002	0.794517023871353	0.806479517329910
1.35558889722431	0.800000000000002	0.797837105845446	0.794620739429614	0.806359565177136
1.35596399099775	0.800000000000002	0.797879024653673	0.794722888930520	0.806241357721700
1.35633908477119	0.800000000000002	0.797920284698191	0.794823487386870	0.806124879866348
1.35671417854464	0.800000000000001	0.797960892939073	0.794922549843430	0.806010116435418
1.35708927231808	0.800000000000001	0.798000856331928	0.795020091372182	0.805897052180737
1.35746436609152	0.800000000000001	0.798040181826833	0.795116127068968	0.805785671785483
1.35783945986497	0.800000000000001	0.798078876366358	0.795210672048828	0.805675959870011
1.35821455363841	0.800000000000001	0.798116946884541	0.795303741442743	0.805567900995617
1.35858964741185	0.800000000000001	0.798154400304957	0.795395350393073	0.805461479670278
1.35896474118530	0.800000000000001	0.798191243539744	0.795485514050395	0.805356680352334
1.35933983495874	0.800000000000001	0.798227483487713	0.795574247569043	0.805253487456125
1.35971492873218	0.800000000000001	0.798263127033428	0.795661566104052	0.805151885355576
1.36009002250563	0.800000000000001	0.798298181045363	0.795747484806802	0.805051858389741
1.36046511627907	0.800000000000001	0.798332652375029	0.795832018822069	0.804953390866277
1.36084021005251	0.800000000000001	0.798366547855180	0.795915183283775	0.804856467066895
1.36121530382596	0.800000000000001	0.798399874298995	0.795996993312150	0.804761071250712
1.36159039759940	0.800000000000001	0.798432638498325	0.796077464009594	0.804667187659604
1.36196549137284	0.800000000000001	0.798464847222933	0.796156610457951	0.804574800521443
1.36234058514629	0.800000000000001	0.798496507218788	0.796234447714486	0.804483894055330
1.36271567891973	0.800000000000001	0.798527625207356	0.796310990809269	0.804394452474727
1.36309077269317	0.800000000000001	0.798558207883947	0.796386254741273	0.804306459992563
1.36346586646662	0.800000000000001	0.798588261917056	0.796460254475875	0.804219900824247
1.36384096024006	0.800000000000001	0.798617793946760	0.796533004941069	0.804134759192657
1.36421605401350	0.800000000000001	0.798646810584114	0.796604521025086	0.804051019331024
1.36459114778695	0.800000000000001	0.798675318409597	0.796674817572730	0.803968665487802
1.36496624156039	0.800000000000001	0.798703323972560	0.796743909383118	0.803887681929417
1.36534133533383	0.800000000000001	0.798730833789728	0.796811811206131	0.803808052945014
1.36571642910728	0.800000000000001	0.798757854344695	0.796878537740285	0.803729762849079
1.36609152288072	0.800000000000001	0.798784392086477	0.796944103629295	0.803652795986052
1.36646661665416	0.800000000000001	0.798810453429068	0.797008523460075	0.803577136732813
1.36684171042761	0.800000000000001	0.798836044750033	0.797071811759426	0.803502769503172
1.36721680420105	0.800000000000001	0.798861172390124	0.797133982992152	0.803429678750213
1.36759189797449	0.800000000000001	0.798885842651924	0.797195051557878	0.803357848970652
1.36796699174794	0.800000000000001	0.798910061799512	0.797255031789287	0.803287264707043
1.36834208552138	0.800000000000001	0.798933836057160	0.797313937949064	0.803217910552005
1.36871717929482	0.800000000000001	0.798957171609048	0.797371784228255	0.803149771150287
1.36909227306827	0.800000000000001	0.798980074598015	0.797428584743333	0.803082831202859
1.36946736684171	0.800000000000001	0.799002551125324	0.797484353534688	0.803017075468832
1.36984246061515	0.800000000000001	0.799024607249462	0.797539104563808	0.802952488769423
1.37021755438860	0.800000000000001	0.799046248985959	0.797592851711897	0.802889055989728
1.37059264816204	0.800000000000001	0.799067482306233	0.797645608777180	0.802826762082551
1.37096774193548	0.800000000000001	0.799088313137467	0.797697389473641	0.802765592070033
1.37134283570893	0.800000000000001	0.799108747361494	0.797748207428453	0.802705531047348
1.37171792948237	0.800000000000001	0.799128790814732	0.797798076180836	0.802646564184191
1.37209302325581	0.800000000000001	0.799148449287114	0.797847009179609	0.802588676728332
1.37246811702926	0.800000000000001	0.799167728522070	0.797895019782170	0.802531854006966
1.37284321080270	0.800000000000001	0.799186634215509	0.797942121252168	0.802476081430132
1.37321830457614	0.800000000000001	0.799205172015849	0.797988326758603	0.802421344491920
1.37359339834959	0.800000000000001	0.799223347523042	0.798033649373616	0.802367628773753
1.37396849212303	0.800000000000001	0.799241166288654	0.798078102071707	0.802314919945458
1.37434358589647	0.800000000000001	0.799258633814939	0.798121697727643	0.802263203768408
1.37471867966992	0.800000000000001	0.799275755554960	0.798164449115797	0.802212466096458
1.37509377344336	0.800000000000001	0.799292536911711	0.798206368908164	0.802162692878951
1.37546886721680	0.800000000000001	0.799308983238286	0.798247469673817	0.802113870161516
1.37584396099025	0.800000000000001	0.799325099837040	0.798287763877043	0.802065984088946
1.37621905476369	0.800000000000001	0.799340891959808	0.798327263876903	0.802019020905853
1.37659414853713	0.800000000000001	0.799356364807104	0.798365981925486	0.801972966959420
1.37696924231058	0.800000000000001	0.799371523528386	0.798403930167577	0.801927808699919
1.37734433608402	0.800000000000001	0.799386373221299	0.798441120639021	0.801883532683338
1.37771942985746	0.800000000000001	0.799400918931979	0.798477565266500	0.801840125571762
1.37809452363091	0.800000000000001	0.799415165654337	0.798513275866001	0.801797574135875
1.37846961740435	0.800000000000001	0.799429118330407	0.798548264142704	0.801755865255213
1.37884471117779	0.800000000000001	0.799442781849667	0.798582541689552	0.801714985920537
1.37921980495124	0.800000000000001	0.799456161049429	0.798616119987240	0.801674923233962
1.37959489872468	0.800000000000000	0.799469260714196	0.798649010402890	0.801635664411209
1.37996999249812	0.800000000000000	0.799482085576094	0.798681224190144	0.801597196781600
1.38034508627157	0.800000000000000	0.799494640314262	0.798712772487927	0.801559507790203
1.38072018004501	0.800000000000000	0.799506929555325	0.798743666320650	0.801522584997696
1.38109527381845	0.800000000000000	0.799518957872819	0.798773916597064	0.801486416082396
1.38147036759190	0.800000000000000	0.799530729787699	0.798803534110556	0.801450988840010
1.38184546136534	0.800000000000000	0.799542249767800	0.798832529538103	0.801416291185541
1.38222055513878	0.800000000000000	0.799553522228379	0.798860913440651	0.801382311152927
1.38259564891223	0.800000000000000	0.799564551531610	0.798888696262167	0.801349036896838
1.38297074268567	0.800000000000000	0.799575341987157	0.798915888330105	0.801316456692198
1.38334583645911	0.800000000000000	0.799585897851704	0.798942499854542	0.801284558935880
1.38372093023256	0.800000000000000	0.799596223329562	0.798968540928736	0.801253332146108
1.38409602400600	0.800000000000000	0.799606322572222	0.798994021528339	0.801222764964057
1.38447111777944	0.800000000000000	0.799616199678999	0.799018951512044	0.801192846153146
1.38484621155289	0.800000000000000	0.799625858696613	0.799043340620878	0.801163564600532
1.38522130532633	0.800000000000000	0.799635303619862	0.799067198478922	0.801134909316308
1.38559639909978	0.800000000000000	0.799644538391230	0.799090534592691	0.801106869434894
1.38597149287322	0.800000000000000	0.799653566901590	0.799113358351924	0.801079434214135
1.38634658664666	0.800000000000000	0.799662392989836	0.799135679029042	0.801052593036601
1.38672168042011	0.800000000000000	0.799671020443615	0.799157505780010	0.801026335408588
1.38709677419355	0.800000000000000	0.799679452998981	0.799178847643863	0.801000650961326
1.38747186796699	0.800000000000000	0.799687694341156	0.799199713543644	0.800975529449888
1.38784696174044	0.800000000000000	0.799695748104206	0.799220112285995	0.800950960754313
1.38822205551388	0.800000000000000	0.799703617871824	0.799240052562158	0.800926934878425
1.38859714928732	0.800000000000000	0.799711307177033	0.799259542947635	0.800903441950873
1.38897224306077	0.800000000000000	0.799718819502988	0.799278591903252	0.800880472223862
1.38934733683421	0.800000000000000	0.799726158282697	0.799297207774878	0.800858016074123
1.38972243060765	0.800000000000000	0.799733326899854	0.799315398794552	0.800836064001552
1.39009752438110	0.800000000000000	0.799740328688570	0.799333173080258	0.800814606630107
1.39047261815454	0.800000000000000	0.799747166934229	0.799350538637108	0.800793634706374
1.39084771192798	0.800000000000000	0.799753844873241	0.799367503357172	0.800773139100388
1.39122280570143	0.800000000000000	0.799760365693912	0.799384075020718	0.800753110804126
1.39159789947487	0.800000000000000	0.799766732536213	0.799400261296091	0.800733540932262
1.39197299324831	0.800000000000000	0.799772948492675	0.799416069740999	0.800714420720585
1.39234808702176	0.800000000000000	0.799779016608164	0.799431507802449	0.800695741526694
1.39272318079520	0.800000000000000	0.799784939880798	0.799446582818073	0.800677494828347
1.39309827456864	0.800000000000000	0.799790721261737	0.799461302016112	0.800659672224099
1.39347336834209	0.800000000000000	0.799796363656112	0.799475672516789	0.800642265431583
1.39384846211553	0.800000000000000	0.799801869922828	0.799489701332328	0.800625266288092
1.39422355588897	0.800000000000000	0.799807242875508	0.799503395368371	0.800608666748807
1.39459864966242	0.800000000000000	0.799812485282309	0.799516761424040	0.800592458887318
1.39497374343586	0.800000000000000	0.799817599866878	0.799529806193389	0.800576634893798
1.39534883720930	0.800000000000000	0.799822589308175	0.799542536265497	0.800561187075478
1.39572393098275	0.800000000000000	0.799827456241445	0.799554958125964	0.800546107854767
1.39609902475619	0.800000000000000	0.799832203258052	0.799567078157031	0.800531389769678
1.39647411852963	0.800000000000000	0.799836832906455	0.799578902639108	0.800517025471902
1.39684921230308	0.800000000000000	0.799841347692052	0.799590437750927	0.800503007727194
1.39722430607652	0.800000000000000	0.799845750078171	0.799601689571100	0.800489329413394
1.39759939984996	0.800000000000000	0.799850042485917	0.799612664078294	0.800475983520784
1.39797449362341	0.800000000000000	0.799854227295168	0.799623367152818	0.800462963150058
1.39834958739685	0.800000000000000	0.799858306844433	0.799633804576826	0.800450261512648
1.39872468117029	0.800000000000000	0.799862283431858	0.799643982035924	0.800437871928654
1.39909977494374	0.800000000000000	0.799866159315078	0.799653905119394	0.800425787827139
1.39947486871718	0.800000000000000	0.799869936712242	0.799663579321827	0.800414002744021
1.39984996249062	0.800000000000000	0.799873617801862	0.799673010043361	0.800402510322341
1.40022505626407	0.800000000000000	0.799877204723840	0.799682202591334	0.800391304310120
1.40060015003751	0.800000000000000	0.799880699579332	0.799691162180541	0.800380378560605
1.40097524381095	0.800000000000000	0.799884104431769	0.799699893934902	0.800369727030093
1.40135033758440	0.800000000000000	0.799887421306725	0.799708402887733	0.800359343778155
1.40172543135784	0.800000000000000	0.799890652192946	0.799716693983425	0.800349222965434
1.40210052513128	0.800000000000000	0.799893799042214	0.799724772077734	0.800339358853850
1.40247561890473	0.800000000000000	0.799896863770382	0.799732641939466	0.800329745804370
1.40285071267817	0.800000000000000	0.799899848257238	0.799740308250774	0.800320378277202
1.40322580645161	0.800000000000000	0.799902754347541	0.799747775608864	0.800311250829539
1.40360090022506	0.800000000000000	0.799905583850885	0.799755048526286	0.800302358115742
1.40397599399850	0.800000000000000	0.799908338542739	0.799762131432654	0.800293694885063
1.40435108777194	0.800000000000000	0.799911020164301	0.799769028674943	0.800285255981819
1.40472618154539	0.800000000000000	0.799913630423551	0.799775744519214	0.800277036343095
1.40510127531883	0.800000000000000	0.799916170995093	0.799782283150911	0.800269030998917
1.40547636909227	0.800000000000000	0.799918643521212	0.799788648676593	0.800261235069932
1.40585146286572	0.800000000000000	0.799921049611717	0.799794845124228	0.800253643767581
1.40622655663916	0.800000000000000	0.799923390844988	0.799800876444935	0.800246252391765
1.40660165041260	0.800000000000000	0.799925668767821	0.799806746513270	0.800239056331016
1.40697674418605	0.800000000000000	0.799927884896478	0.799812459128968	0.800232051060150
1.40735183795949	0.800000000000000	0.799930040716518	0.799818018017232	0.800225232140444
1.40772693173293	0.800000000000000	0.799932137683856	0.799823426830471	0.800218595217272
1.40810202550638	0.800000000000000	0.799934177224579	0.799828689148580	0.800212136020293
1.40847711927982	0.800000000000000	0.799936160736009	0.799833808480686	0.800205850361070
1.40885221305326	0.800000000000000	0.799938089586513	0.799838788265410	0.800199734133275
1.40922730682671	0.800000000000000	0.799939965116564	0.799843631872618	0.800193783310294
1.40960240060015	0.800000000000000	0.799941788638540	0.799848342603668	0.800187993945441
1.40997749437359	0.800000000000000	0.799943561437786	0.799852923693165	0.800182362169557
1.41035258814704	0.800000000000000	0.799945284772407	0.799857378309190	0.800176884191244
1.41072768192048	0.800000000000000	0.799946959874328	0.799861709555055	0.800171556294443
1.41110277569392	0.800000000000000	0.799948587949071	0.799865920469513	0.800166374838700
1.41147786946737	0.800000000000000	0.799950170176822	0.799870014028518	0.800161336256724
1.41185296324081	0.800000000000000	0.799951707712195	0.799873993145411	0.800156437054682
1.41222805701425	0.800000000000000	0.799953201685296	0.799877860672680	0.800151673809745
1.41260315078770	0.800000000000000	0.799954653201477	0.799881619402126	0.800147043170411
1.41297824456114	0.800000000000000	0.799956063342402	0.799885272066625	0.800142541854032
1.41335333833458	0.800000000000000	0.799957433165783	0.799888821340258	0.800138166647183
1.41372843210803	0.800000000000000	0.799958763706449	0.799892269840092	0.800133914403160
1.41410352588147	0.800000000000000	0.799960055976068	0.799895620126267	0.800129782042394
1.41447861965491	0.800000000000000	0.799961310964221	0.799898874703788	0.800125766549931
1.41485371342836	0.800000000000000	0.799962529638098	0.799902036022574	0.800121864975888
1.41522880720180	0.800000000000000	0.799963712943584	0.799905106479265	0.800118074432910
1.41560390097524	0.800000000000000	0.799964861804934	0.799908088417223	0.800114392096681
1.41597899474869	0.800000000000000	0.799965977125860	0.799910984128356	0.800110815203349
1.41635408852213	0.800000000000000	0.799967059789191	0.799913795853077	0.800107341050096
1.41672918229557	0.800000000000000	0.799968110657966	0.799916525782135	0.800103966992534
1.41710427606902	0.800000000000000	0.799969130575065	0.799919176056530	0.800100690445337
1.41747936984246	0.800000000000000	0.799970120364315	0.799921748769367	0.800097508879598
1.41785446361590	0.800000000000000	0.799971080830099	0.799924245965708	0.800094419823540
1.41822955738935	0.800000000000000	0.799972012758466	0.799926669644458	0.800091420859821
1.41860465116279	0.800000000000000	0.799972916916715	0.799929021758149	0.800088509626333
1.41897974493623	0.800000000000000	0.799973794054520	0.799931304214858	0.800085683813448
1.41935483870968	0.800000000000000	0.799974644903481	0.799933518877925	0.800082941164917
1.41972993248312	0.800000000000000	0.799975470178263	0.799935667567909	0.800080279475049
1.42010502625656	0.800000000000000	0.799976270576117	0.799937752062222	0.800077696589711
1.42048012003001	0.800000000000000	0.799977046778039	0.799939774097138	0.800075190403441
1.42085521380345	0.800000000000000	0.799977799448249	0.799941735367334	0.800072758860562
1.42123030757689	0.800000000000000	0.799978529235373	0.799943637527962	0.800070399952203
1.42160540135034	0.800000000000000	0.799979236771884	0.799945482194080	0.800068111717555
1.42198049512378	0.800000000000000	0.799979922675311	0.799947270942807	0.800065892240783
1.42235558889722	0.800000000000000	0.799980587547629	0.799949005312629	0.800063739652436
1.42273068267067	0.800000000000000	0.799981231976505	0.799950686805639	0.800061652126231
1.42310577644411	0.800000000000000	0.799981856534635	0.799952316886717	0.800059627880646
1.42348087021755	0.800000000000000	0.799982461781024	0.799953896985874	0.800057665175554
1.42385596399100	0.800000000000000	0.799983048260272	0.799955428497272	0.800055762314010
1.42423105776444	0.800000000000000	0.799983616503895	0.799956912781698	0.800053917638722
1.42460615153788	0.800000000000000	0.799984167029542	0.799958351165415	0.800052129534057
1.42498124531133	0.800000000000000	0.799984700342375	0.799959744942767	0.800050396422318
1.42535633908477	0.800000000000000	0.799985216934210	0.799961095374852	0.800048716766001
1.42573143285821	0.800000000000000	0.799985717284958	0.799962403692286	0.800047089063848
1.42610652663166	0.800000000000000	0.799986201861683	0.799963671093659	0.800045511853385
1.42648162040510	0.800000000000000	0.799986671120111	0.799964898748490	0.800043983706715
1.42685671417854	0.800000000000000	0.799987125503605	0.799966087795441	0.800042503233382
1.42723180795199	0.800000000000000	0.799987565444746	0.799967239345493	0.800041069075859
1.42760690172543	0.800000000000000	0.799987991364206	0.799968354479884	0.800039679912778
1.42798199549887	0.800000000000000	0.799988403672427	0.799969434253539	0.800038334454070
1.42835708927232	0.800000000000000	0.799988802768373	0.799970479692695	0.800037031444610
1.42873218304576	0.800000000000000	0.799989189041319	0.799971491798632	0.800035769658960
1.42910727681920	0.800000000000000	0.799989562869470	0.799972471544934	0.800034547905481
1.42948237059265	0.800000000000000	0.799989924621876	0.799973419881570	0.800033365020617
1.42985746436609	0.800000000000000	0.799990274656898	0.799974337731743	0.800032219873543
1.43023255813954	0.800000000000000	0.799990613324274	0.799975225996372	0.800031111359918
1.43060765191298	0.800000000000000	0.799990940963405	0.799976085550475	0.800030038407144
1.43098274568642	0.800000000000000	0.799991257905595	0.799976917248111	0.800028999967507
1.43135783945987	0.800000000000000	0.799991564472141	0.799977721918236	0.800027995024134
1.43173293323331	0.800000000000000	0.799991860976760	0.799978500370165	0.800027022583430
1.43210802700675	0.800000000000000	0.799992147723470	0.799979253388838	0.800026081681827
1.43248312078020	0.800000000000000	0.799992425009223	0.799979981740878	0.800025171377423
1.43285821455364	0.800000000000000	0.799992693121543	0.799980686169181	0.800024290757620
1.43323330832708	0.800000000000000	0.799992952341415	0.799981367399657	0.800023438929851
1.43360840210053	0.800000000000000	0.799993202940631	0.799982026135059	0.800022615030239
1.43398349587397	0.800000000000000	0.799993445184968	0.799982663062501	0.800021818213277
1.43435858964741	0.800000000000000	0.799993679331221	0.799983278846416	0.800021047661638
1.43473368342086	0.800000000000000	0.799993905630698	0.799983874136977	0.800020302574668
1.43510877719430	0.800000000000000	0.799994124325894	0.799984449562050	0.800019582179506
1.43548387096774	0.800000000000000	0.799994335654362	0.799985005736653	0.800018885718216
1.43585896474119	0.800000000000000	0.799994539844971	0.799985543253772	0.800018212460402
1.43623405851463	0.800000000000000	0.799994737122204	0.799986062694997	0.800017561688777
1.43660915228807	0.800000000000000	0.799994927701947	0.799986564620047	0.800016932713487
1.43698424606152	0.800000000000000	0.799995111796274	0.799987049578752	0.800016324855900
1.43735933983496	0.800000000000000	0.799995289608704	0.799987518099111	0.800015737464860
1.43773443360840	0.800000000000000	0.799995461339542	0.799987970700803	0.800015169898454
1.43810952738185	0.800000000000000	0.799995627180528	0.799988407881583	0.800014621542466
1.43848462115529	0.800000000000000	0.799995787320811	0.799988830132540	0.800014091789830
1.43885971492873	0.800000000000000	0.799995941940913	0.799989237922589	0.800013580061585
1.43923480870218	0.800000000000000	0.799996091219422	0.799989631715734	0.800013085783701
1.43960990247562	0.800000000000000	0.799996235326172	0.799990011953394	0.800012608410872
1.43998499624906	0.800000000000000	0.799996374429767	0.799990379073940	0.800012147400346
1.44036009002251	0.800000000000000	0.799996508689861	0.799990733492572	0.800011702238949
1.44073518379595	0.800000000000000	0.799996638265621	0.799991075623435	0.800011272413505
1.44111027756939	0.800000000000000	0.799996763307004	0.799991405856714	0.800010857441527
1.44148537134284	0.800000000000000	0.799996883964278	0.799991724583698	0.800010456837763
1.44186046511628	0.800000000000000	0.799997000378153	0.799992032170697	0.800010070149051
1.44223555888972	0.800000000000000	0.799997112690518	0.799992328987462	0.800009696916452
1.44261065266317	0.800000000000000	0.799997221033262	0.799992615377506	0.800009336714845
1.44298574643661	0.800000000000000	0.799997325540397	0.799992891690330	0.800008989110044
1.44336084021005	0.800000000000000	0.799997426335393	0.799993158247656	0.800008653703761
1.44373593398350	0.800000000000000	0.799997523544871	0.799993415379984	0.800008330085037
1.44411102775694	0.800000000000000	0.799997617284258	0.799993663388189	0.800008017881295
1.44448612153038	0.800000000000000	0.799997707673259	0.799993902584988	0.800007716703311
1.44486121530383	0.800000000000000	0.799997794819605	0.799994133251281	0.800007426203179
1.44523630907727	0.800000000000000	0.799997878836547	0.799994355683200	0.800007146011945
1.44561140285071	0.800000000000000	0.799997959824445	0.799994570142474	0.800006875805417
1.44598649662416	0.800000000000000	0.799998037890546	0.799994776909818	0.800006615233472
1.44636159039760	0.800000000000000	0.799998113128131	0.799994976228525	0.800006363994763
1.44673668417104	0.800000000000000	0.799998185638893	0.799995168365046	0.800006121756576
1.44711177794449	0.800000000000000	0.799998255509299	0.799995353544905	0.800005888239623
1.44748687171793	0.800000000000000	0.799998322835925	0.799995532021425	0.800005663127194
1.44786196549137	0.800000000000000	0.799998387698664	0.799995704002950	0.800005446161368
1.44823705926482	0.800000000000000	0.799998450189408	0.799995869730809	0.800005237040033
1.44861215303826	0.800000000000000	0.799998510381684	0.799996029396680	0.800005035526041
1.44898724681170	0.800000000000000	0.799998568363135	0.799996183231025	0.800004841330470
1.44936234058515	0.800000000000000	0.799998624201101	0.799996331409290	0.800004654236447
1.44973743435859	0.800000000000000	0.799998677979404	0.799996474152206	0.800004473966830
1.45011252813203	0.800000000000000	0.799998729759349	0.799996611619340	0.800004300324622
1.45048762190548	0.800000000000000	0.799998779621370	0.799996744022831	0.800004133043029
1.45086271567892	0.800000000000000	0.799998827620852	0.799996871506637	0.800003971944646
1.45123780945236	0.800000000000000	0.799998873835282	0.799996994275464	0.800003816771568
1.45161290322581	0.800000000000000	0.799998918314204	0.799997112457834	0.800003667365810
1.45198799699925	0.800000000000000	0.799998961132607	0.799997226252212	0.800003523476861
1.45236309077269	0.800000000000000	0.799999002334239	0.799997335771757	0.800003384966110
1.45273818454614	0.800000000000000	0.799999041992049	0.799997441209913	0.800003251588892
1.45311327831958	0.800000000000000	0.799999080143996	0.799997542664455	0.800003123226060
1.45348837209302	0.800000000000000	0.799999116861464	0.799997640325069	0.800002999637185
1.45386346586647	0.800000000000000	0.799999152176585	0.799997734274005	0.800002880722811
1.45423855963991	0.800000000000000	0.799999186159674	0.799997824698516	0.800002766245066
1.45461365341335	0.800000000000000	0.799999218836955	0.799997911665069	0.800002656124568
1.45498874718680	0.800000000000000	0.799999250278190	0.799997995359871	0.800002550124227
1.45536384096024	0.800000000000000	0.799999280503570	0.799998075833219	0.800002448185284
1.45573893473368	0.800000000000000	0.799999309582846	0.799998153271738	0.800002350069554
1.45611402850713	0.800000000000000	0.799999337529994	0.799998227709027	0.800002255739631
1.45648912228057	0.800000000000000	0.799999364415338	0.799998299333696	0.800002164954228
1.45686421605401	0.800000000000000	0.799999390246399	0.799998368161959	0.800002077698224
1.45723930982746	0.800000000000000	0.799999415094691	0.799998434386082	0.800001993725078
1.45761440360090	0.800000000000000	0.799999438960981	0.799998498004043	0.800001913043102
1.45798949737434	0.800000000000000	0.799999461918638	0.799998559213565	0.800001835398180
1.45836459114779	0.800000000000000	0.799999483961308	0.799998617993354	0.800001760823441
1.45873968492123	0.800000000000000	0.799999505164932	0.799998674548536	0.800001689054681
1.45911477869467	0.800000000000000	0.799999525515592	0.799998728837306	0.800001620151497
1.45948987246812	0.800000000000000	0.799999545092577	0.799998781074308	0.800001553836859
1.45986496624156	0.800000000000000	0.799999563873886	0.799998831195764	0.800001490198769
1.46024006001500	0.800000000000000	0.799999581943002	0.799998879428146	0.800001428944382
1.46061515378845	0.800000000000000	0.799999599269222	0.799998925683989	0.800001370192366
1.46099024756189	0.800000000000000	0.799999615941156	0.799998970204122	0.800001313630781
1.46136534133533	0.800000000000000	0.799999631918681	0.799999012875413	0.800001259411574
1.46174043510878	0.800000000000000	0.799999647296550	0.799999053955821	0.800001207200109
1.46211552888222	0.800000000000000	0.799999662024399	0.799999093304263	0.800001157184617
1.46249062265566	0.800000000000000	0.799999676204241	0.799999131198889	0.800001109003793
1.46286571642911	0.800000000000000	0.799999689774521	0.799999167468040	0.800001062885593
1.46324081020255	0.800000000000000	0.799999702845751	0.799999202413434	0.800001018437656
1.46361590397599	0.800000000000000	0.799999715344101	0.799999235829848	0.800000975931585
1.46399099774944	0.800000000000000	0.799999727389943	0.799999268046301	0.800000934939106
1.46436609152288	0.800000000000000	0.799999738895940	0.799999298820599	0.800000895779932
1.46474118529632	0.800000000000000	0.799999749993839	0.799999328513200	0.800000857984493
1.46511627906977	0.800000000000000	0.799999760581388	0.799999356841080	0.800000821925664
1.46549137284321	0.800000000000000	0.799999770803389	0.799999384200726	0.800000787086609
1.46586646661665	0.800000000000000	0.799999780541088	0.799999410263911	0.800000753899078
1.46624156039010	0.800000000000000	0.799999789954203	0.799999435468250	0.800000721792336
1.46661665416354	0.800000000000000	0.799999798905682	0.799999459435377	0.800000691263459
1.46699174793698	0.800000000000000	0.799999807572230	0.799999482649703	0.800000661680433
1.46736684171043	0.800000000000000	0.799999815796471	0.799999504677158	0.800000633612930
1.46774193548387	0.800000000000000	0.799999823774401	0.799999526055255	0.800000606359449
1.46811702925731	0.800000000000000	0.799999831326038	0.799999546287952	0.800000580570436
1.46849212303076	0.800000000000000	0.799999838669232	0.799999565972886	0.800000555465764
1.46886721680420	0.800000000000000	0.799999845598829	0.799999584545003	0.800000531785842
1.46924231057764	0.800000000000000	0.799999852357390	0.799999602669876	0.800000508661743
1.46961740435109	0.800000000000000	0.799999858711705	0.799999619705530	0.800000486934151
1.46999249812453	0.800000000000000	0.799999864932226	0.799999636394189	0.800000465634005
1.47036759189797	0.800000000000000	0.799999870754451	0.799999652008081	0.800000445713828
1.47074268567142	0.800000000000000	0.799999876480270	0.799999667375783	0.800000426091793
1.47111777944486	0.800000000000000	0.799999881810261	0.799999681673786	0.800000407845220
1.47149287321830	0.800000000000000	0.799999887081702	0.799999695827833	0.800000389765447
1.47186796699175	0.800000000000000	0.799999891956188	0.799999708907547	0.800000373069087
1.47224306076519	0.800000000000000	0.799999896810788	0.799999721947883	0.800000356404968
1.47261815453863	0.800000000000000	0.799999901263568	0.799999733899144	0.800000341145213
1.47299324831208	0.800000000000000	0.799999905736291	0.799999745918923	0.800000325778672
1.47336834208552	0.800000000000000	0.799999909798412	0.799999756824276	0.800000311851107
1.47374343585896	0.800000000000000	0.799999913921859	0.799999767910398	0.800000297671931
1.47411852963241	0.800000000000000	0.799999917621783	0.799999777845536	0.800000284980789
1.47449362340585	0.800000000000000	0.799999921426376	0.799999788079153	0.800000271885985
1.47486871717930	0.800000000000000	0.799999924790137	0.799999797113316	0.800000260343650
1.47524381095274	0.800000000000000	0.799999928304307	0.799999806570320	0.800000248236839
1.47561890472618	0.800000000000000	0.799999931355648	0.799999814766663	0.800000237763387
1.47599399849962	0.800000000000000	0.799999934606012	0.799999823518147	0.800000226554224
1.47636909227307	0.800000000000000	0.799999937366512	0.799999830934074	0.800000217077005
1.47674418604651	0.800000000000000	0.799999940378035	0.799999839046772	0.800000206680621
1.47711927981996	0.800000000000000	0.799999942867226	0.799999845734237	0.800000198133889
1.47749437359340	0.800000000000000	0.799999945663383	0.799999853270949	0.800000188470361
1.47786946736684	0.800000000000000	0.799999947898854	0.799999859276728	0.800000180794930
1.47824456114029	0.800000000000000	0.799999950501786	0.799999866296724	0.800000171788766
1.47861965491373	0.800000000000000	0.799999952499273	0.799999871662658	0.800000164931714
1.47899474868717	0.800000000000000	0.799999954929929	0.799999878222072	0.800000156511359
1.47936984246062	0.800000000000000	0.799999956703400	0.799999882985274	0.800000150425766
1.47974493623406	0.800000000000000	0.799999958981684	0.799999889137485	0.800000142523119
1.48012003000750	0.800000000000000	0.799999960543406	0.799999893330525	0.800000137167840
1.48049512378095	0.800000000000000	0.799999962688316	0.799999899126526	0.800000129717786
1.48087021755439	0.800000000000000	0.799999964048912	0.799999902777585	0.800000125057266
1.48124531132783	0.800000000000000	0.799999966078678	0.799999908266347	0.800000117997215
1.48162040510128	0.800000000000000	0.799999967247180	0.799999911399339	0.800000114001329
1.48199549887472	0.800000000000000	0.799999969179392	0.799999916628168	0.800000107270764
1.48237059264816	0.800000000000000	0.799999970163277	0.799999919262836	0.800000103914710
1.48274568642161	0.800000000000000	0.799999972015023	0.799999924277728	0.800000097454733
1.48312078019505	0.800000000000000	0.799999972820237	0.799999926429713	0.800000094718947
1.48349587396849	0.800000000000000	0.799999974608234	0.799999931275706	0.800000088471834
1.48387096774194	0.800000000000000	0.799999975239211	0.799999932956582	0.800000086341947
1.48424606151538	0.800000000000000	0.799999976979935	0.799999937678112	0.800000080250693
1.48462115528882	0.800000000000000	0.799999977439600	0.799999938895395	0.800000078717529
1.48499624906227	0.800000000000000	0.799999979149421	0.799999943536652	0.800000072725395
1.48537134283571	0.800000000000000	0.799999979439182	0.799999944293777	0.800000071785002
1.48574643660915	0.800000000000000	0.799999981134503	0.799999948899069	0.800000065835048
1.48612153038260	0.800000000000000	0.799999981254234	0.799999949195338	0.800000065488774
1.48649662415604	0.800000000000000	0.799999982951623	0.799999953809465	0.800000059523381
1.48687171792948	0.800000000000000	0.799999982899633	0.799999953639958	0.800000059777989
1.48724681170293	0.800000000000000	0.799999984615972	0.799999958308599	0.800000053738370
1.48762190547637	0.800000000000000	0.799999984388960	0.799999957664053	0.800000054606194
1.48799699924981	0.800000000000000	0.799999986141589	0.799999962434159	0.800000048431883
1.48837209302326	0.800000000000000	0.799999985734591	0.799999961300819	0.800000049931034
1.48874718679670	0.800000000000000	0.799999987541466	0.799999966221032	0.800000043559353
1.48912228057014	0.800000000000000	0.799999986947781	0.799999964580451	0.800000045713964
1.48949737434359	0.800000000000000	0.799999988827632	0.799999969701542	0.800000039079465
1.48987246811703	0.800000000000000	0.799999988038740	0.799999967530355	0.800000041919996
1.49024756189047	0.800000000000000	0.799999990011247	0.799999972905678	0.800000034953872
1.49062265566392	0.800000000000000	0.799999989016706	0.799999970175330	0.800000038517459
1.49099774943736	0.800000000000000	0.799999991102674	0.799999975861315	0.800000031146919
1.49137284321080	0.800000000000000	0.799999989890008	0.799999972537740	0.800000035477785
1.49174793698425	0.800000000000000	0.799999992111562	0.799999978594408	0.800000027625386
1.49212303075769	0.800000000000000	0.799999990666124	0.799999974637669	0.800000032775309
1.49249812453113	0.800000000000000	0.799999993046914	0.799999981129187	0.800000024358253
1.49287321830458	0.800000000000000	0.799999991351733	0.799999976493064	0.800000030387096
1.49324831207802	0.800000000000000	0.799999993917154	0.799999983488336	0.800000021316464
1.49362340585146	0.800000000000000	0.799999991952763	0.799999978119857	0.800000028292778
1.49399849962491	0.800000000000000	0.799999994730192	0.799999985693162	0.800000018472719
1.49437359339835	0.800000000000000	0.799999992474436	0.799999979532079	0.800000026474417
1.49474868717179	0.800000000000000	0.799999995493483	0.799999987763755	0.800000015801262
1.49512378094524	0.800000000000000	0.799999992921301	0.799999980741961	0.800000024916372
1.49549887471868	0.800000000000000	0.799999996214086	0.799999989719145	0.800000013277693
1.49587396849212	0.800000000000000	0.799999993297269	0.799999981760017	0.800000023605192
1.49624906226557	0.800000000000000	0.799999996898718	0.799999991577445	0.800000010878773
1.49662415603901	0.800000000000000	0.799999993605641	0.799999982595126	0.800000022529523
1.49699924981245	0.800000000000000	0.799999997553808	0.799999993355998	0.800000008582251
1.49737434358590	0.800000000000000	0.799999993849133	0.799999983254588	0.800000021680024
1.49774943735934	0.800000000000000	0.799999998185545	0.799999995071507	0.800000006366686
1.49812453113278	0.800000000000000	0.799999994029892	0.799999983744183	0.800000021049301
1.49849962490623	0.800000000000000	0.799999998799930	0.799999996740169	0.800000004211282
1.49887471867967	0.800000000000000	0.799999994149516	0.799999984068207	0.800000020631853
1.49924981245311	0.800000000000000	0.799999999402826	0.799999998377809	0.800000002095720
1.49962490622656	0.800000000000000	0.799999994209064	0.799999984229510	0.800000020424038

==> data/Nozzle/nozzle-E.dat <==
1	0.589900000	0.589900000	0.589900000	0.589900000	0.589900000	0.589900000	0.589900000	0.589900000	0.589900000	0.589900000	0.050251256
2	0.589899999	0.589900009	0.589900012	0.589900010	0.589900001	0.589899988	0.589899971	0.589899950	0.589899928	0.589899912	0.100502513
3	0.589899998	0.589900020	0.589900027	0.589900021	0.589900003	0.589899974	0.589899935	0.589899889	0.589899842	0.589899806	0.150753769
4	0.589899997	0.589900033	0.589900045	0.589900035	0.589900005	0.589899957	0.589899893	0.589899816	0.589899738	0.589899679	0.201005025
5	0.589899995	0.589900049	0.589900066	0.589900051	0.589900008	0.589899937	0.589899842	0.589899729	0.589899614	0.589899527	0.251256281
6	0.589899993	0.589900068	0.589900091	0.589900071	0.589900011	0.589899913	0.589899781	0.589899625	0.589899465	0.589899345	0.301507538
7	0.589899991	0.589900090	0.589900122	0.589900095	0.589900014	0.589899883	0.589899708	0.589899500	0.589899286	0.589899126	0.351758794
8	0.589899988	0.589900118	0.589900158	0.589900123	0.589900018	0.589899849	0.589899620	0.589899350	0.589899072	0.589898863	0.402010050
9	0.589899984	0.589900150	0.589900202	0.589900157	0.589900024	0.589899807	0.589899515	0.589899169	0.589898815	0.589898549	0.452261307
10	0.589899980	0.589900189	0.589900255	0.589900198	0.589900030	0.589899756	0.589899389	0.589898953	0.589898507	0.589898171	0.502512563
11	0.589899976	0.589900236	0.589900318	0.589900247	0.589900037	0.589899696	0.589899237	0.589898694	0.589898137	0.589897718	0.552763819
12	0.589899970	0.589900292	0.589900393	0.589900306	0.589900046	0.589899623	0.589899056	0.589898383	0.589897693	0.589897175	0.603015075
13	0.589899963	0.589900359	0.589900484	0.589900377	0.589900056	0.589899537	0.589898838	0.589898011	0.589897161	0.589896524	0.653266332
14	0.589899954	0.589900440	0.589900592	0.589900462	0.589900069	0.589899433	0.589898577	0.589897564	0.589896523	0.589895742	0.703517588
15	0.589899944	0.589900537	0.589900723	0.589900563	0.589900084	0.589899308	0.589898263	0.589897027	0.589895758	0.589894805	0.753768844
16	0.589899932	0.589900653	0.589900879	0.589900685	0.589900103	0.589899158	0.589897888	0.589896384	0.589894840	0.589893681	0.804020101
17	0.589899918	0.589900793	0.589901067	0.589900831	0.589900124	0.589898978	0.589897437	0.589895613	0.589893740	0.589892333	0.854271357
18	0.589899900	0.589900960	0.589901292	0.589901007	0.589900151	0.589898763	0.589896896	0.589894688	0.589892420	0.589890716	0.904522613
19	0.589899880	0.589901160	0.589901562	0.589901217	0.589900182	0.589898504	0.589896248	0.589893578	0.589890836	0.589888777	0.954773869
20	0.589899855	0.589901401	0.589901885	0.589901469	0.589900220	0.589898194	0.589895471	0.589892247	0.589888937	0.589886452	1.005025126
21	0.589899825	0.589901689	0.589902273	0.589901771	0.589900265	0.589897822	0.589894538	0.589890651	0.589886660	0.589883662	1.055276382
22	0.589899789	0.589902035	0.589902739	0.589902134	0.589900319	0.589897376	0.589893420	0.589888737	0.589883928	0.589880317	1.105527638
23	0.589899746	0.589902450	0.589903297	0.589902569	0.589900384	0.589896841	0.589892078	0.589886441	0.589880652	0.589876305	1.155778894
24	0.589899694	0.589902947	0.589903967	0.589903090	0.589900462	0.589896199	0.589890469	0.589883687	0.589876723	0.589871493	1.206030151
25	0.589899632	0.589903544	0.589904769	0.589903716	0.589900555	0.589895430	0.589888540	0.589880384	0.589872010	0.589865722	1.256281407
26	0.589899558	0.589904259	0.589905732	0.589904465	0.589900666	0.589894507	0.589886225	0.589876424	0.589866359	0.589858802	1.306532663
27	0.589899469	0.589905117	0.589906887	0.589905365	0.589900800	0.589893399	0.589883450	0.589871674	0.589859582	0.589850502	1.356783920
28	0.589899362	0.589906146	0.589908271	0.589906443	0.589900960	0.589892071	0.589880121	0.589865977	0.589851454	0.589840549	1.407035176
29	0.589899234	0.589907379	0.589909931	0.589907735	0.589901152	0.589890478	0.589876129	0.589859145	0.589841707	0.589828613	1.457286432
30	0.589899080	0.589908858	0.589911922	0.589909285	0.589901381	0.589888567	0.589871341	0.589850953	0.589830018	0.589814300	1.507537688
31	0.589898896	0.589910632	0.589914308	0.589911143	0.589901655	0.589886275	0.589865599	0.589841129	0.589816003	0.589797138	1.557788945
32	0.589898675	0.589912758	0.589917169	0.589913369	0.589901983	0.589883525	0.589858713	0.589829348	0.589799197	0.589776559	1.608040201
33	0.589898410	0.589915308	0.589920598	0.589916038	0.589902374	0.589880227	0.589850456	0.589815222	0.589779046	0.589751886	1.658291457
34	0.589898092	0.589918363	0.589924709	0.589919235	0.589902841	0.589876270	0.589840554	0.589798285	0.589754886	0.589722306	1.708542714
35	0.589897711	0.589922026	0.589929636	0.589923066	0.589903397	0.589871523	0.589828680	0.589777978	0.589725923	0.589686845	1.758793970
36	0.589897253	0.589926415	0.589935539	0.589927654	0.589904060	0.589865828	0.589814442	0.589753633	0.589691203	0.589644340	1.809045226
37	0.589896705	0.589931675	0.589942611	0.589933148	0.589904847	0.589858995	0.589797371	0.589724450	0.589649587	0.589593396	1.859296482
38	0.589896047	0.589937976	0.589951082	0.589939725	0.589905781	0.589850796	0.589776905	0.589689471	0.589599712	0.589532348	1.909547739
39	0.589895257	0.589945523	0.589961226	0.589947596	0.589906888	0.589840959	0.589752369	0.589647549	0.589539947	0.589459202	1.959798995
40	0.589894311	0.589954560	0.589973370	0.589957009	0.589908194	0.589829153	0.589722957	0.589597315	0.589468346	0.589371580	2.010050251
41	0.589893176	0.589965378	0.589987901	0.589968263	0.589909730	0.589814985	0.589687705	0.589537130	0.589382581	0.589266641	2.060301508
42	0.589891814	0.589978323	0.590005283	0.589981707	0.589911532	0.589797978	0.589645458	0.589465041	0.589279878	0.589141000	2.110552764
43	0.589890181	0.589993806	0.590026063	0.589997756	0.589913632	0.589777563	0.589594835	0.589378712	0.589156928	0.588990621	2.160804020
44	0.589888222	0.590012316	0.590050891	0.590016899	0.589916066	0.589753051	0.589534188	0.589275363	0.589009792	0.588810707	2.211055276
45	0.589885873	0.590034429	0.590080532	0.590039706	0.589918865	0.589723615	0.589461547	0.589151681	0.588833785	0.588595556	2.261306533
46	0.589883056	0.590060828	0.590115892	0.590066846	0.589922053	0.589688261	0.589374564	0.589003726	0.588623349	0.588338408	2.311557789
47	0.589879678	0.590092318	0.590158030	0.590099095	0.589925637	0.589645787	0.589270436	0.588826821	0.588371891	0.588031264	2.361809045
48	0.589875626	0.590129843	0.590208187	0.590137347	0.589929599	0.589594748	0.589145831	0.588615421	0.588071619	0.587664676	2.412060302
49	0.589870766	0.590174506	0.590267809	0.590182630	0.589933884	0.589533400	0.588996783	0.588362966	0.587713338	0.587227523	2.462311558
50	0.589864938	0.590227595	0.590338569	0.590236110	0.589938370	0.589459640	0.588818584	0.588061710	0.587286228	0.586706745	2.512562814
51	0.589857949	0.590290602	0.590422395	0.590299098	0.589942850	0.589370929	0.588605654	0.587702537	0.586777598	0.586087066	2.562814070
52	0.589849568	0.590365247	0.590521492	0.590373050	0.589946983	0.589264205	0.588351390	0.587274744	0.586172614	0.585350681	2.613065327
53	0.589839518	0.590453498	0.590638363	0.590459558	0.589950244	0.589135772	0.588047998	0.586765805	0.585454005	0.584476936	2.663316583
54	0.589827467	0.590557596	0.590775818	0.590560326	0.589951856	0.588981173	0.587686300	0.586161119	0.584601745	0.583441980	2.713567839
55	0.589813017	0.590680067	0.590936986	0.590677138	0.589950692	0.588795037	0.587255518	0.585443727	0.583592732	0.582218429	2.763819095
56	0.589795692	0.590823732	0.591125303	0.590811797	0.589945161	0.588570899	0.586743032	0.584594024	0.582400451	0.580775022	2.814070352
57	0.589774922	0.590991709	0.591344485	0.590966043	0.589933058	0.588300985	0.586134122	0.583589450	0.580994650	0.579076313	2.864321608
58	0.589750022	0.591187398	0.591598488	0.591141439	0.589911378	0.587975978	0.585411675	0.582404181	0.579341020	0.577082392	2.914572864
59	0.589720175	0.591414464	0.591891432	0.591339226	0.589876098	0.587584735	0.584555885	0.581008817	0.577400913	0.574748661	2.964824121
60	0.589684403	0.591676783	0.592227505	0.591560128	0.589821907	0.587113980	0.583543927	0.579370085	0.575131099	0.572025692	3.015075377
61	0.589641536	0.591978369	0.592610797	0.591804097	0.589741877	0.586547946	0.582349637	0.577450599	0.572483651	0.568859276	3.065326633
62	0.589590174	0.592323286	0.593045133	0.592070036	0.589627111	0.585868008	0.580943175	0.575208613	0.569405841	0.565190488	3.115577889
63	0.589528647	0.592715527	0.593533864	0.592355475	0.589466351	0.585052288	0.579290707	0.572597837	0.565840126	0.560955890	3.165829146
64	0.589454962	0.593158888	0.594079631	0.592656239	0.589245586	0.584075270	0.577354091	0.569567268	0.561724185	0.556087786	3.216080402
65	0.589366740	0.593656637	0.594683827	0.592965736	0.588947322	0.582907249	0.575090695	0.566061532	0.556991881	0.550515800	3.266331658
66	0.589261151	0.594211298	0.595346246	0.593274504	0.588550106	0.581513930	0.572453188	0.562020958	0.551573675	0.544167627	3.316582915
67	0.589134829	0.594824455	0.596064796	0.593569856	0.588028162	0.579856148	0.569389409	0.557381669	0.545396989	0.536969662	3.366834171
68	0.588983777	0.595496872	0.596835761	0.593836203	0.587351671	0.577889959	0.565842146	0.552074941	0.538385072	0.528845425	3.417085427
69	0.588803255	0.596226807	0.597651092	0.594051844	0.586483907	0.575565134	0.561749962	0.546031151	0.530464510	0.519726288	3.467336683
70	0.588587658	0.597009793	0.598498151	0.594188718	0.585381061	0.572825106	0.557047310	0.539180109	0.521565772	0.509552203	3.517587940
71	0.588330387	0.597838092	0.599358987	0.594211714	0.583991812	0.569607037	0.551665306	0.531452684	0.511625741	0.498274955	3.567839196
72	0.588023686	0.598706523	0.600220274	0.594090940	0.582268618	0.565848179	0.545529340	0.522766509	0.500559785	0.485817642	3.618090452
73	0.587658446	0.599597655	0.601048994	0.593772618	0.580141859	0.561472676	0.538567606	0.513063675	0.488332520	0.472175473	3.668341709
74	0.587224045	0.600495010	0.601814493	0.593205797	0.577543863	0.556404228	0.530704030	0.502277032	0.474893810	0.457324092	3.718592965
75	0.586708222	0.601348811	0.602432178	0.592275112	0.574349484	0.550536382	0.521879389	0.490419432	0.460345194	0.441455935	3.768844221
76	0.586096849	0.602195511	0.602962766	0.591042571	0.570594486	0.543849746	0.511992069	0.477286042	0.444370494	0.424162345	3.819095477
77	0.585373602	0.602876382	0.603145595	0.589184299	0.565970440	0.536146788	0.501048544	0.463164997	0.427583526	0.406362082	3.869346734
78	0.584519917	0.603664076	0.603437887	0.587244447	0.560948379	0.527640200	0.488824784	0.447249910	0.408520550	0.385999478	3.919597990
79	0.583515270	0.602951469	0.601179768	0.582005902	0.552627494	0.516774312	0.476105860	0.433486034	0.394725285	0.373905734	3.969849246
80	0.582336949	0.594898518	0.586697479	0.561798289	0.530542775	0.498050769	0.465997310	0.436572830	0.414081582	0.409983579	4.020100503
81	0.580959207	0.580202150	0.561162003	0.528036727	0.495955779	0.472111226	0.458070147	0.454640436	0.463082513	0.489235924	4.070351759
82	0.579353949	0.567976956	0.539733520	0.499055526	0.465341925	0.447652331	0.447515592	0.464664173	0.497975020	0.548993419	4.120603015
83	0.577493395	0.561394681	0.527635015	0.481074247	0.444158200	0.427323734	0.432204322	0.458122817	0.503007270	0.566969855	4.170854271
84	0.575349731	0.555507295	0.517275710	0.465876494	0.426250484	0.409964244	0.418742594	0.451588342	0.505684832	0.580040806	4.221105528
85	0.572890661	0.545354627	0.501708615	0.447058651	0.408428266	0.398255895	0.418131680	0.466219053	0.537877175	0.628584988	4.271356784
86	0.570082766	0.532595717	0.482770321	0.425375878	0.389465451	0.388288889	0.423191800	0.491212320	0.585286097	0.696051218	4.321608040
87	0.566905360	0.521780477	0.467094175	0.407384132	0.373356291	0.378928586	0.425269011	0.508557661	0.619879216	0.746195624	4.371859296
88	0.563347448	0.512660323	0.456173933	0.397861565	0.368229826	0.381015129	0.437107555	0.531978619	0.655229667	0.790563885	4.422110553
89	0.559382249	0.503751885	0.447413534	0.393441379	0.370755432	0.392259683	0.458447983	0.564078027	0.697296919	0.838327462	4.472361809
90	0.554980334	0.496457751	0.442442218	0.394973260	0.380239300	0.409798656	0.483722401	0.596242989	0.734482686	0.875880425	4.522613065
91	0.550171095	0.491442166	0.443087901	0.405824097	0.401212630	0.438605683	0.517574908	0.632050861	0.768655127	0.902790897	4.572864322
92	0.545020121	0.488268372	0.448106587	0.423733414	0.430691084	0.475496327	0.557174671	0.669545151	0.799169008	0.920083028	4.623115578
93	0.539516752	0.487211157	0.457802891	0.448823223	0.468462316	0.519805457	0.601304957	0.706898071	0.823607034	0.924959695	4.673366834
94	0.533649591	0.487811740	0.471174210	0.479496021	0.512588595	0.569648414	0.648539190	0.743508353	0.842472206	0.919178421	4.723618090
95	0.527677358	0.489924559	0.487364095	0.513968772	0.560597877	0.622311238	0.696397928	0.777583911	0.855049944	0.903449331	4.773869347
96	0.522224713	0.493497963	0.505403149	0.550203230	0.609771294	0.675028956	0.742730486	0.808196211	0.862115750	0.880571244	4.824120603
97	0.518833181	0.499299922	0.524807553	0.586134829	0.656914437	0.724287492	0.784560163	0.833712614	0.864059350	0.853516129	4.874371859
98	0.523531503	0.512491740	0.548820660	0.622322810	0.700425458	0.767447275	0.819429492	0.853045852	0.862247829	0.827228685	4.924623116
99	0.552616030	0.547622810	0.587336895	0.661851503	0.737658761	0.798726222	0.841275266	0.862681183	0.858396807	0.811680413	4.974874372
100	0.620594530	0.618225881	0.650505539	0.709677107	0.769006913	0.815728896	0.846902917	0.860637196	0.853728983	0.813743437	5.025125628
101	0.712628243	0.710135541	0.727542915	0.760454810	0.794093888	0.821385140	0.840648732	0.850690738	0.849429303	0.829315187	5.075376884
102	0.793059305	0.789771514	0.793220436	0.802046036	0.812491215	0.822715845	0.832170296	0.840218591	0.845632828	0.844978139	5.125628141
103	0.843277775	0.839762747	0.834822436	0.828965077	0.825131283	0.824666487	0.827719777	0.834026342	0.842944662	0.853686614	5.175879397
104	0.868968878	0.865603724	0.856798895	0.843967815	0.833211964	0.827384149	0.826975078	0.831927308	0.841943732	0.857632128	5.226130653
105	0.881676782	0.878586712	0.868227042	0.852412993	0.838581530	0.830225632	0.827990119	0.831931688	0.841954486	0.859376988	5.276381910
106	0.888779346	0.886005888	0.875047297	0.857910442	0.842609239	0.832916312	0.829552189	0.832647650	0.842245844	0.860085210	5.326633166
107	0.893611336	0.891141452	0.879914582	0.862051759	0.845873349	0.835302616	0.831106553	0.833472249	0.842552325	0.860385603	5.376884422
108	0.897400013	0.895195828	0.883801148	0.865421691	0.848592007	0.837341483	0.832472060	0.834216883	0.842819179	0.860558276	5.427135678
109	0.900543490	0.898564641	0.887037663	0.868237814	0.850873213	0.839059399	0.833627098	0.834848034	0.843041493	0.860687427	5.477386935
110	0.903211064	0.901420264	0.889775849	0.870612711	0.852789485	0.840496309	0.834588525	0.835370395	0.843225223	0.860802736	5.527638191
111	0.905504903	0.903868915	0.892113049	0.872624648	0.854398174	0.841690846	0.835379538	0.835796006	0.843377409	0.860918181	5.577889447
112	0.907476818	0.905968161	0.894107611	0.874328612	0.855747838	0.842682683	0.836028840	0.836141305	0.843502545	0.861030363	5.628140704
113	0.909158155	0.907755142	0.895800411	0.875767321	0.856879853	0.843508137	0.836564108	0.836422394	0.843603625	0.861130410	5.678391960
114	0.910586177	0.909271263	0.897233401	0.876980281	0.857829070	0.844195642	0.837005865	0.836650964	0.843683748	0.861215762	5.728643216
115	0.911799440	0.910558073	0.898446868	0.878003076	0.858624835	0.844767718	0.837369565	0.836835643	0.843745931	0.861287539	5.778894472
116	0.912827765	0.911648105	0.899472944	0.878864882	0.859291947	0.845243953	0.837668987	0.836984216	0.843792606	0.861345475	5.829145729
117	0.913695292	0.912567844	0.900338004	0.879589949	0.859851298	0.845641052	0.837916019	0.837103461	0.843825836	0.861388979	5.879396985
118	0.914425548	0.913342546	0.901066423	0.880199663	0.860320402	0.845972385	0.838119821	0.837198553	0.843847612	0.861419153	5.929648241
119	0.915040163	0.913995144	0.901679932	0.880712549	0.860713928	0.846248783	0.838287609	0.837273560	0.843859794	0.861437897	5.979899497
120	0.915556772	0.914544391	0.902196389	0.881143962	0.861044172	0.846479441	0.838425599	0.837332041	0.843864005	0.861446687	6.030150754
121	0.915990026	0.915005866	0.902630653	0.881506713	0.861321427	0.846672093	0.838539054	0.837377051	0.843861672	0.861446799	6.080402010
122	0.916352976	0.915393337	0.902995694	0.881811765	0.861554300	0.846833057	0.838632196	0.837411044	0.843854090	0.861439734	6.130653266
123	0.916656987	0.915718731	0.903302659	0.882068426	0.861749987	0.846967533	0.838708457	0.837436027	0.843842410	0.861427005	6.180904523
124	0.916911460	0.915991920	0.903560796	0.882284443	0.861914510	0.847079902	0.838770750	0.837453724	0.843827622	0.861409867	6.231155779
125	0.917124235	0.916221142	0.903777825	0.882466293	0.862052906	0.847173836	0.838821527	0.837465589	0.843810569	0.861389379	6.281407035
126	0.917302051	0.916413452	0.903960327	0.882619450	0.862169397	0.847252377	0.838862800	0.837472817	0.843791969	0.861366510	6.331658291
127	0.917450636	0.916574843	0.904113875	0.882748533	0.862267518	0.847318059	0.838896228	0.837476387	0.843772423	0.861342099	6.381909548
128	0.917574753	0.916710303	0.904243120	0.882857405	0.862350237	0.847373011	0.838923211	0.837477117	0.843752413	0.861316809	6.432160804
129	0.917678377	0.916824001	0.904351953	0.882949304	0.862420046	0.847419024	0.838944918	0.837475682	0.843732319	0.861291159	6.482412060
130	0.917764869	0.916919465	0.904443665	0.883026965	0.862479044	0.847457596	0.838962317	0.837472626	0.843712435	0.861265555	6.532663317
131	0.917837057	0.916999668	0.904521031	0.883092691	0.862528995	0.847489980	0.838976209	0.837468383	0.843692972	0.861240300	6.582914573
132	0.917897296	0.917067093	0.904586377	0.883148423	0.862571387	0.847517235	0.838987262	0.837463299	0.843674074	0.861215593	6.633165829
133	0.917947552	0.917123821	0.904641654	0.883195790	0.862607476	0.847540248	0.838996030	0.837457644	0.843655824	0.861191551	6.683417085
134	0.917989473	0.917171603	0.904688511	0.883236174	0.862638321	0.847559767	0.839002966	0.837451625	0.843638259	0.861168226	6.733668342
135	0.918024440	0.917211910	0.904728336	0.883270737	0.862664819	0.847576418	0.839008445	0.837445394	0.843621375	0.861145616	6.783919598
136	0.918053603	0.917245978	0.904762297	0.883300463	0.862687724	0.847590727	0.839012772	0.837439058	0.843605136	0.861123673	6.834170854
137	0.918077923	0.917274839	0.904791376	0.883326182	0.862707677	0.847603136	0.839016195	0.837432692	0.843589484	0.861102319	6.884422111
138	0.918098201	0.917299363	0.904816401	0.883348593	0.862725215	0.847614015	0.839018916	0.837426338	0.843574341	0.861081449	6.934673367
139	0.918115109	0.917320282	0.904838073	0.883368290	0.862740793	0.847623671	0.839021094	0.837420019	0.843559617	0.861060946	6.984924623
140	0.918129205	0.917338208	0.904856978	0.883385770	0.862754794	0.847632361	0.839022856	0.837413737	0.843545215	0.861040680	7.035175879
141	0.918140956	0.917353656	0.904873611	0.883401456	0.862767538	0.847640298	0.839024302	0.837407481	0.843531034	0.861020521	7.085427136
142	0.918150752	0.917367058	0.904888390	0.883415699	0.862779295	0.847647654	0.839025507	0.837401232	0.843516975	0.861000336	7.135678392
143	0.918158917	0.917378776	0.904901663	0.883428797	0.862790289	0.847654574	0.839026528	0.837394962	0.843502936	0.860980000	7.185929648
144	0.918165722	0.917389115	0.904913724	0.883440997	0.862800704	0.847661173	0.839027407	0.837388638	0.843488826	0.860959393	7.236180905
145	0.918171394	0.917398327	0.904924818	0.883452506	0.862810693	0.847667544	0.839028172	0.837382227	0.843474554	0.860938405	7.286432161
146	0.918176120	0.917406625	0.904935149	0.883463494	0.862820383	0.847673760	0.839028842	0.837375692	0.843460039	0.860916936	7.336683417
147	0.918180058	0.917414187	0.904944888	0.883474103	0.862829875	0.847679878	0.839029427	0.837368998	0.843445208	0.860894897	7.386934673
148	0.918183338	0.917421160	0.904954177	0.883484449	0.862839250	0.847685944	0.839029934	0.837362112	0.843429995	0.860872211	7.437185930
149	0.918186070	0.917427668	0.904963132	0.883494627	0.862848573	0.847691988	0.839030360	0.837355003	0.843414343	0.860848813	7.487437186
150	0.918188346	0.917433813	0.904971849	0.883504712	0.862857895	0.847698037	0.839030704	0.837347640	0.843398203	0.860824649	7.537688442
151	0.918190240	0.917439679	0.904980407	0.883514765	0.862867255	0.847704105	0.839030959	0.837340000	0.843381534	0.860799675	7.587939698
152	0.918191817	0.917445336	0.904988870	0.883524835	0.862876683	0.847710203	0.839031118	0.837332058	0.843364302	0.860773858	7.638190955
153	0.918193128	0.917450841	0.904997289	0.883534960	0.862886199	0.847716338	0.839031173	0.837323795	0.843346481	0.860747175	7.688442211
154	0.918194220	0.917456242	0.905005705	0.883545167	0.862895819	0.847722511	0.839031116	0.837315197	0.843328053	0.860719610	7.738693467
155	0.918195126	0.917461575	0.905014151	0.883555477	0.862905552	0.847728722	0.839030940	0.837306250	0.843309003	0.860691155	7.788944724
156	0.918195879	0.917466872	0.905022651	0.883565907	0.862915403	0.847734968	0.839030636	0.837296946	0.843289324	0.860661812	7.839195980
157	0.918196504	0.917472158	0.905031225	0.883576466	0.862925373	0.847741246	0.839030199	0.837287278	0.843269014	0.860631585	7.889447236
158	0.918197022	0.917477451	0.905039887	0.883587160	0.862935463	0.847747552	0.839029622	0.837277243	0.843248075	0.860600485	7.939698492
159	0.918197450	0.917482768	0.905048648	0.883597993	0.862945670	0.847753880	0.839028902	0.837266840	0.843226513	0.860568528	7.989949749
160	0.918197804	0.917488119	0.905057514	0.883608965	0.862955990	0.847760224	0.839028035	0.837256071	0.843204337	0.860535734	8.040201005
161	0.918198096	0.917493515	0.905066489	0.883620075	0.862966418	0.847766580	0.839027019	0.837244940	0.843181560	0.860502126	8.090452261
162	0.918198335	0.917498961	0.905075576	0.883631320	0.862976949	0.847772942	0.839025853	0.837233454	0.843158198	0.860467729	8.140703518
163	0.918198532	0.917504462	0.905084774	0.883642696	0.862987577	0.847779308	0.839024537	0.837221619	0.843134268	0.860432572	8.190954774
164	0.918198692	0.917510022	0.905094084	0.883654200	0.862998296	0.847785671	0.839023072	0.837209446	0.843109788	0.860396683	8.241206030
165	0.918198823	0.917515641	0.905103502	0.883665825	0.863009100	0.847792030	0.839021462	0.837196944	0.843084781	0.860360094	8.291457286
166	0.918198928	0.917521320	0.905113027	0.883677566	0.863019984	0.847798381	0.839019709	0.837184127	0.843059268	0.860322837	8.341708543
167	0.918199012	0.917527060	0.905122654	0.883689418	0.863030943	0.847804722	0.839017816	0.837171006	0.843033272	0.860284944	8.391959799
168	0.918199079	0.917532859	0.905132379	0.883701374	0.863041970	0.847811052	0.839015791	0.837157596	0.843006816	0.860246449	8.442211055
169	0.918199132	0.917538716	0.905142198	0.883713430	0.863053062	0.847817370	0.839013636	0.837143911	0.842979926	0.860207384	8.492462312
170	0.918199172	0.917544628	0.905152107	0.883725579	0.863064214	0.847823676	0.839011360	0.837129964	0.842952625	0.860167782	8.542713568
171	0.918199202	0.917550595	0.905162101	0.883737815	0.863075422	0.847829969	0.839008968	0.837115773	0.842924938	0.860127678	8.592964824
172	0.918199224	0.917556612	0.905172175	0.883750134	0.863086682	0.847836249	0.839006467	0.837101351	0.842896889	0.860087102	8.643216080
173	0.918199238	0.917562678	0.905182325	0.883762530	0.863097990	0.847842518	0.839003865	0.837086714	0.842868504	0.860046089	8.693467337
174	0.918199247	0.917568789	0.905192544	0.883774997	0.863109344	0.847848776	0.839001168	0.837071879	0.842839807	0.860004669	8.743718593
175	0.918199252	0.917574943	0.905202829	0.883787531	0.863120740	0.847855024	0.838998385	0.837056860	0.842810822	0.859962874	8.793969849
176	0.918199252	0.917581136	0.905213174	0.883800127	0.863132174	0.847861264	0.838995522	0.837041673	0.842781573	0.859920736	8.844221106
177	0.918199249	0.917587366	0.905223575	0.883812779	0.863143645	0.847867497	0.838992588	0.837026333	0.842752084	0.859878286	8.894472362
178	0.918199243	0.917593629	0.905234026	0.883825483	0.863155149	0.847873724	0.838989590	0.837010856	0.842722378	0.859835552	8.944723618
179	0.918199234	0.917599922	0.905244523	0.883838233	0.863166683	0.847879946	0.838986535	0.836995257	0.842692479	0.859792567	8.994974874
180	0.918199224	0.917606241	0.905255060	0.883851026	0.863178245	0.847886166	0.838983431	0.836979551	0.842662411	0.859749360	9.045226131
181	0.918199212	0.917612584	0.905265633	0.883863854	0.863189831	0.847892383	0.838980285	0.836963752	0.842632195	0.859705960	9.095477387
182	0.918199199	0.917618946	0.905276235	0.883876715	0.863201439	0.847898600	0.838977105	0.836947876	0.842601856	0.859662397	9.145728643
183	0.918199184	0.917625324	0.905286863	0.883889601	0.863213065	0.847904816	0.838973897	0.836931938	0.842571417	0.859618702	9.195979899
184	0.918199169	0.917631714	0.905297509	0.883902508	0.863224705	0.847911034	0.838970668	0.836915952	0.842540900	0.859574903	9.246231156
185	0.918199152	0.917638113	0.905308170	0.883915430	0.863236356	0.847917252	0.838967426	0.836899932	0.842510328	0.859531032	9.296482412
186	0.918199135	0.917644517	0.905318838	0.883928361	0.863248014	0.847923471	0.838964175	0.836883893	0.842479724	0.859487118	9.346733668
187	0.918199117	0.917650921	0.905329509	0.883941295	0.863259675	0.847929692	0.838960924	0.836867850	0.842449112	0.859443193	9.396984925
188	0.918199098	0.917657323	0.905340176	0.883954225	0.863271333	0.847935913	0.838957677	0.836851816	0.842418515	0.859399287	9.447236181
189	0.918199080	0.917663718	0.905350832	0.883967144	0.863282984	0.847942134	0.838954440	0.836835806	0.842387957	0.859355431	9.497487437
190	0.918199061	0.917670102	0.905361472	0.883980046	0.863294622	0.847948354	0.838951220	0.836819835	0.842357461	0.859311658	9.547738693
191	0.918199042	0.917676471	0.905372089	0.883992924	0.863306243	0.847954572	0.838948022	0.836803916	0.842327051	0.859268001	9.597989950
192	0.918199023	0.917682820	0.905382676	0.884005769	0.863317840	0.847960786	0.838944851	0.836788065	0.842296752	0.859224490	9.648241206
193	0.918199005	0.917689146	0.905393226	0.884018574	0.863329407	0.847966995	0.838941713	0.836772295	0.842266589	0.859181162	9.698492462
194	0.918198987	0.917695444	0.905403734	0.884031335	0.863340941	0.847973200	0.838938615	0.836756621	0.842236583	0.859138043	9.748743719
195	0.918198969	0.917701706	0.905414188	0.884044036	0.863352431	0.847979396	0.838935565	0.836741069	0.842206778	0.859095193	9.798994975
196	0.918198951	0.917707940	0.905424598	0.884056692	0.863363892	0.847985595	0.838932564	0.836725624	0.842177144	0.859052568	9.849246231
197	0.918198933	0.917714100	0.905434895	0.884069225	0.863375257	0.847991770	0.838929655	0.836710418	0.842147911	0.859010485	9.899497487
198	0.918198915	0.917719965	0.905444720	0.884081217	0.863386175	0.847997777	0.838927029	0.836696090	0.842120221	0.858970530	9.949748744

==> data/Nozzle/nozzle-L.dat <==
1	0.589900000	0.589900000	0.589900001	0.589900001	0.589900000	0.589900000	0.589900000	0.589899999	0.589900003	0.589899997	0.050251256
2	0.589899999	0.589899998	0.589899994	0.589899990	0.589899987	0.589899984	0.589899981	0.589899977	0.589899920	0.589899907	0.100502513
3	0.589899998	0.589899995	0.589899986	0.589899978	0.589899971	0.589899964	0.589899958	0.589899951	0.589899822	0.589899800	0.150753769
4	0.589899997	0.589899992	0.589899977	0.589899964	0.589899951	0.589899940	0.589899930	0.589899920	0.589899704	0.589899670	0.201005025
5	0.589899995	0.589899988	0.589899967	0.589899947	0.589899928	0.589899912	0.589899897	0.589899882	0.589899565	0.589899513	0.251256281
6	0.589899993	0.589899983	0.589899954	0.589899926	0.589899901	0.589899879	0.589899859	0.589899838	0.589899399	0.589899325	0.301507538
7	0.589899991	0.589899978	0.589899940	0.589899902	0.589899868	0.589899837	0.589899809	0.589899779	0.589899201	0.589899099	0.351758794
8	0.589899988	0.589899970	0.589899920	0.589899871	0.589899827	0.589899787	0.589899751	0.589899712	0.589898965	0.589898827	0.402010050
9	0.589899984	0.589899963	0.589899900	0.589899838	0.589899781	0.589899731	0.589899684	0.589899631	0.589898684	0.589898499	0.452261307
10	0.589899980	0.589899954	0.589899876	0.589899798	0.589899726	0.589899661	0.589899600	0.589899531	0.589898350	0.589898105	0.502512563
11	0.589899976	0.589899944	0.589899846	0.589899750	0.589899660	0.589899579	0.589899501	0.589899412	0.589897952	0.589897632	0.552763819
12	0.589899970	0.589899932	0.589899813	0.589899693	0.589899582	0.589899480	0.589899380	0.589899268	0.589897478	0.589897063	0.603015075
13	0.589899963	0.589899918	0.589899773	0.589899626	0.589899490	0.589899363	0.589899236	0.589899094	0.589896912	0.589896372	0.653266332
14	0.589899954	0.589899902	0.589899726	0.589899548	0.589899380	0.589899222	0.589899061	0.589898882	0.589896227	0.589895491	0.703517588
15	0.589899944	0.589899885	0.589899674	0.589899453	0.589899246	0.589899046	0.589898841	0.589898611	0.589895381	0.589894532	0.753768844
16	0.589899932	0.589899861	0.589899603	0.589899334	0.589899076	0.589898831	0.589898593	0.589898315	0.589894463	0.589893320	0.804020101
17	0.589899918	0.589899829	0.589899517	0.589899199	0.589898898	0.589898599	0.589898294	0.589897935	0.589893320	0.589891867	0.854271357
18	0.589899900	0.589899801	0.589899436	0.589899048	0.589898674	0.589898303	0.589897932	0.589897479	0.589891965	0.589890116	0.904522613
19	0.589899880	0.589899766	0.589899325	0.589898859	0.589898409	0.589897953	0.589897495	0.589896930	0.589890348	0.589888008	0.954773869
20	0.589899855	0.589899723	0.589899198	0.589898637	0.589898091	0.589897534	0.589896970	0.589896263	0.589888423	0.589885472	1.005025126
21	0.589899825	0.589899673	0.589899046	0.589898374	0.589897714	0.589897030	0.589896330	0.589895480	0.589886129	0.589882419	1.055276382
22	0.589899789	0.589899615	0.589898870	0.589898061	0.589897258	0.589896441	0.589895557	0.589894425	0.589883396	0.589878746	1.105527638
23	0.589899746	0.589899545	0.589898658	0.589897698	0.589896726	0.589895670	0.589894588	0.589893298	0.589880138	0.589874320	1.155778894
24	0.589899694	0.589899470	0.589898421	0.589897225	0.589896022	0.589894831	0.589893516	0.589891852	0.589876257	0.589869001	1.206030151
25	0.589899632	0.589899360	0.589898078	0.589896705	0.589895298	0.589893813	0.589892173	0.589890116	0.589871625	0.589862599	1.256281407
26	0.589899558	0.589899248	0.589897769	0.589896102	0.589894377	0.589892573	0.589890582	0.589888005	0.589866117	0.589854901	1.306532663
27	0.589899469	0.589899129	0.589897359	0.589895361	0.589893286	0.589891128	0.589888633	0.589885459	0.589859545	0.589845586	1.356783920
28	0.589899362	0.589898976	0.589896873	0.589894504	0.589891996	0.589889319	0.589886320	0.589882397	0.589851703	0.589833726	1.407035176
29	0.589899234	0.589898804	0.589896326	0.589893475	0.589890432	0.589887191	0.589883534	0.589878631	0.589842149	0.589820793	1.457286432
30	0.589899080	0.589898616	0.589895666	0.589892238	0.589888579	0.589884616	0.589880082	0.589874028	0.589830650	0.589804367	1.507537688
31	0.589898896	0.589898374	0.589894853	0.589890779	0.589886340	0.589881475	0.589875928	0.589868667	0.589817834	0.589784719	1.557788945
32	0.589898675	0.589898075	0.589893917	0.589889007	0.589883631	0.589877793	0.589871130	0.589861979	0.589801970	0.589761032	1.608040201
33	0.589898410	0.589897732	0.589892767	0.589886883	0.589880537	0.589873476	0.589865185	0.589853936	0.589783162	0.589732540	1.658291457
34	0.589898092	0.589897310	0.589891412	0.589884533	0.589876825	0.589868197	0.589858069	0.589844195	0.589760727	0.589698223	1.708542714
35	0.589897711	0.589896852	0.589889958	0.589881631	0.589872360	0.589861893	0.589849489	0.589832412	0.589734017	0.589656933	1.758793970
36	0.589897253	0.589896345	0.589888110	0.589878204	0.589867033	0.589854330	0.589839157	0.589818206	0.589702163	0.589607225	1.809045226
37	0.589896705	0.589895705	0.589885966	0.589874115	0.589860676	0.589845256	0.589826753	0.589800616	0.589664207	0.589547449	1.859296482
38	0.589896047	0.589894966	0.589883408	0.589869264	0.589853074	0.589834414	0.589811471	0.589779790	0.589618978	0.589475471	1.909547739
39	0.589895257	0.589894090	0.589880391	0.589863477	0.589844037	0.589821075	0.589793679	0.589754518	0.589565059	0.589389054	1.959798995
40	0.589894311	0.589893062	0.589876803	0.589856640	0.589832898	0.589805658	0.589772358	0.589723421	0.589500826	0.589284621	2.010050251
41	0.589893176	0.589891848	0.589872573	0.589848164	0.589820191	0.589787418	0.589745752	0.589686387	0.589424264	0.589161097	2.060301508
42	0.589891814	0.589890391	0.589867334	0.589838641	0.589805124	0.589764664	0.589714358	0.589641465	0.589332967	0.589002055	2.110552764
43	0.589890181	0.589888621	0.589861581	0.589827351	0.589786601	0.589737867	0.589676349	0.589587114	0.589224618	0.588826652	2.160804020
44	0.589888222	0.589886757	0.589854762	0.589813717	0.589764704	0.589705570	0.589630605	0.589521799	0.589092863	0.588607361	2.211055276
45	0.589885873	0.589884580	0.589846724	0.589797424	0.589738488	0.589666877	0.589575655	0.589441375	0.588935476	0.588344727	2.261306533
46	0.589883056	0.589882121	0.589836820	0.589778105	0.589707211	0.589620478	0.589508837	0.589345520	0.588756057	0.588029135	2.311557789
47	0.589879678	0.589878737	0.589825283	0.589755145	0.589669795	0.589564530	0.589429900	0.589227924	0.588538191	0.587650826	2.361809045
48	0.589875626	0.589874992	0.589811620	0.589727747	0.589624993	0.589497906	0.589334719	0.589086797	0.588279482	0.587197117	2.412060302
49	0.589870766	0.589870546	0.589795344	0.589695170	0.589571347	0.589418766	0.589219853	0.588916581	0.587971980	0.586654332	2.462311558
50	0.589864938	0.589865252	0.589776156	0.589655907	0.589508485	0.589323128	0.589083757	0.588710253	0.587606715	0.586004718	2.512562814
51	0.589857949	0.589859011	0.589752728	0.589610627	0.589432431	0.589210104	0.588915135	0.588462708	0.587173077	0.585229292	2.562814070
52	0.589849568	0.589851233	0.589726380	0.589555703	0.589342519	0.589073282	0.588713891	0.588165930	0.586659067	0.584304015	2.613065327
53	0.589839518	0.589842853	0.589694172	0.589490731	0.589234868	0.588909731	0.588472816	0.587810906	0.586049512	0.583202960	2.663316583
54	0.589827467	0.589832306	0.589655964	0.589413904	0.589105554	0.588714720	0.588185370	0.587371466	0.585328314	0.581893835	2.713567839
55	0.589813017	0.589819707	0.589611586	0.589320964	0.588951973	0.588482554	0.587839648	0.586850998	0.584475403	0.580342480	2.763819095
56	0.589795692	0.589805365	0.589557108	0.589211028	0.588769404	0.588205430	0.587426004	0.586224062	0.583468380	0.578502527	2.814070352
57	0.589774922	0.589787023	0.589492923	0.589080507	0.588553633	0.587868353	0.586932660	0.585473375	0.582281356	0.576286549	2.864321608
58	0.589750022	0.589765337	0.589416726	0.588926290	0.588294043	0.587470318	0.586343546	0.584580177	0.580884555	0.573782091	2.914572864
59	0.589720175	0.589739285	0.589326479	0.588742675	0.587985928	0.586993723	0.585638641	0.583520969	0.579242350	0.570767611	2.964824121
60	0.589684403	0.589707975	0.589220286	0.588522409	0.587618840	0.586426001	0.584807112	0.582241206	0.577292463	0.567259359	3.015075377
61	0.589641536	0.589671158	0.589091922	0.588260510	0.587182844	0.585751098	0.583812516	0.580778597	0.575052730	0.563170783	3.065326633
62	0.589590174	0.589626442	0.588936867	0.587949083	0.586661983	0.584955268	0.582608974	0.578953303	0.572465731	0.558431202	3.115577889
63	0.589528647	0.589567958	0.588752926	0.587577491	0.586050550	0.584000790	0.581224512	0.576828212	0.569435173	0.552959540	3.165829146
64	0.589454962	0.589498558	0.588532884	0.587137715	0.585325189	0.582891423	0.579541696	0.574320536	0.565932036	0.546670639	3.216080402
65	0.589366740	0.589413434	0.588268419	0.586618537	0.584443824	0.581567572	0.577579950	0.571374747	0.561886852	0.539480979	3.266331658
66	0.589261151	0.589307843	0.587956971	0.585992710	0.583445987	0.580002572	0.575271799	0.567938985	0.557241020	0.531296684	3.316582915
67	0.589134829	0.589180969	0.587583071	0.585269124	0.582217435	0.578167323	0.572561986	0.563939455	0.551913192	0.522036617	3.366834171
68	0.588983777	0.589025209	0.587128532	0.584400850	0.580793106	0.576016757	0.569411003	0.559259612	0.545845828	0.511611118	3.417085427
69	0.588803255	0.588827490	0.586612327	0.583369102	0.579113830	0.573490241	0.565741735	0.554012665	0.538949202	0.499948227	3.467336683
70	0.588587658	0.588600530	0.585963991	0.582157132	0.577144186	0.570570162	0.561450989	0.547910883	0.531154794	0.486976541	3.517587940
71	0.588330387	0.588307157	0.585207652	0.580730240	0.574838667	0.567138268	0.556652121	0.540671906	0.522387085	0.472672283	3.567839196
72	0.588023686	0.587951807	0.584305277	0.579047091	0.572162976	0.563133368	0.551084017	0.532617916	0.512568828	0.456878590	3.618090452
73	0.587658447	0.587518759	0.583235741	0.577087662	0.569029018	0.558660334	0.544458074	0.523507402	0.501638421	0.439866825	3.668341709
74	0.587224046	0.586991927	0.581963795	0.574792689	0.565443389	0.553438766	0.537105956	0.513153031	0.489532861	0.421323642	3.718592965
75	0.586708223	0.586348451	0.580476661	0.572096676	0.561379808	0.547343211	0.528759179	0.502446053	0.476224189	0.401702710	3.768844221
76	0.586096849	0.585576590	0.578711519	0.569057496	0.556584121	0.540540560	0.519341832	0.495054985	0.461604844	0.380508990	3.819095477
77	0.585373603	0.584642544	0.576636824	0.565552250	0.551102136	0.532838117	0.509093748	0.488436141	0.445810276	0.359005642	3.869346734
78	0.584519918	0.583512732	0.574291551	0.561351051	0.544907788	0.524133228	0.500230927	0.477376909	0.428760967	0.334713873	3.919597990
79	0.583515271	0.582194984	0.571524715	0.556656269	0.537928717	0.514495415	0.491955914	0.462703909	0.410656106	0.325611931	3.969849246
80	0.582336950	0.580638581	0.568194609	0.551251804	0.530019260	0.505167852	0.480895478	0.446353538	0.391127245	0.406324542	4.020100503
81	0.580959208	0.578723460	0.564482895	0.545192845	0.520877570	0.495440256	0.467093214	0.428784588	0.370971937	0.574373175	4.070351759
82	0.579353950	0.576501041	0.560147352	0.538339962	0.510714721	0.483707887	0.451638301	0.410143357	0.350096260	0.703345212	4.120603015
83	0.577493396	0.573892333	0.555281644	0.529547781	0.499147340	0.470230571	0.434995077	0.390635405	0.324687692	0.753315044	4.170854271
84	0.575349733	0.570857218	0.549574315	0.517842464	0.486626582	0.455445059	0.417213216	0.370347424	0.332799688	0.772794868	4.221105528
85	0.572890663	0.567476112	0.540838657	0.504277293	0.473484853	0.439581219	0.398592309	0.350246068	0.443307747	0.786242050	4.271356784
86	0.570082768	0.562283189	0.527526041	0.491465028	0.459389033	0.422693036	0.379159645	0.325859715	0.607423286	0.797265109	4.321608040
87	0.566905362	0.552455301	0.512862407	0.479061633	0.444355423	0.405010686	0.359416657	0.321707334	0.713462909	0.806394007	4.371859296
88	0.563347449	0.538836500	0.500540604	0.465907708	0.428393827	0.386512860	0.338411875	0.419447814	0.753725580	0.813861498	4.422110553
89	0.559382251	0.526113119	0.489335712	0.451954220	0.411700089	0.367556764	0.322711624	0.598643429	0.771265680	0.819959833	4.472361809
90	0.554980335	0.516085816	0.477631355	0.437197631	0.394269546	0.348445802	0.371398984	0.726638883	0.783774360	0.824865900	4.522613065
91	0.550171096	0.506940020	0.465273761	0.421807410	0.376407608	0.329152112	0.520219996	0.771021443	0.794109850	0.828963850	4.572864322
92	0.545020122	0.497442189	0.452257374	0.405760580	0.358628816	0.357363656	0.676173358	0.783201145	0.802720630	0.832665588	4.623115578
93	0.539516753	0.487447546	0.438693891	0.389369916	0.339749785	0.489022113	0.755504830	0.791012299	0.809801884	0.834948392	4.673366834
94	0.533649592	0.476976135	0.424572506	0.373098933	0.361217973	0.652435794	0.780105122	0.798870460	0.815601851	0.834902758	4.723618090
95	0.527677358	0.466053264	0.410218027	0.356223253	0.481430268	0.746809956	0.790210879	0.806294745	0.820293917	0.834686756	4.773869347
96	0.522224713	0.454747446	0.396055716	0.374737015	0.641563142	0.779128015	0.798538686	0.812833587	0.824087109	0.835920019	4.824120603
97	0.518833181	0.443550657	0.382169469	0.483106449	0.741309907	0.791996228	0.806328302	0.818407656	0.827729965	0.837672639	4.874371859
98	0.523531502	0.432313487	0.398058361	0.634314638	0.779608355	0.801305956	0.813277012	0.823097799	0.831544393	0.839062129	4.924623116
99	0.552616028	0.426732248	0.490960204	0.736186003	0.795902913	0.809490217	0.819254910	0.827020140	0.833932487	0.840050179	4.974874372
100	0.620594530	0.453694530	0.627761658	0.781041921	0.806638540	0.816646835	0.824311109	0.830288537	0.834552991	0.840796825	5.025125628
101	0.712628244	0.536585206	0.730211326	0.801899883	0.815287341	0.822773372	0.828554796	0.833008732	0.835142403	0.841406063	5.075376884
102	0.793059306	0.647922389	0.783427273	0.814617660	0.822554765	0.827955046	0.832101425	0.835273302	0.836325733	0.841925972	5.125628141
103	0.843277776	0.739543760	0.810596307	0.823868530	0.828691651	0.832309936	0.835058694	0.837158684	0.837582047	0.842378531	5.175879397
104	0.868968879	0.796607202	0.826098889	0.831213014	0.833865830	0.835956288	0.837522763	0.838727925	0.838618788	0.842776068	5.226130653
105	0.881676783	0.828387801	0.836165752	0.837280748	0.838215561	0.839002375	0.839575526	0.840034329	0.839448942	0.843126226	5.276381910
106	0.888779346	0.845697336	0.843565848	0.842366783	0.841863316	0.841544127	0.841285010	0.841122680	0.840136726	0.843433699	5.326633166
107	0.893611336	0.855891351	0.849478631	0.846640701	0.844917253	0.843663833	0.842708241	0.842029817	0.840723835	0.843701912	5.376884422
108	0.897400013	0.862826153	0.854386652	0.850231162	0.847470683	0.845430576	0.843893392	0.842786058	0.841233133	0.843933971	5.427135678
109	0.900543490	0.868168601	0.858505935	0.853245912	0.849603265	0.846902435	0.844880633	0.843416668	0.841678479	0.844132711	5.477386935
110	0.903211064	0.872554076	0.861974186	0.855773739	0.851382899	0.848128492	0.845703111	0.843942813	0.842069017	0.844300659	5.527638191
111	0.905504903	0.876232234	0.864898516	0.857889384	0.852867187	0.849149878	0.846388346	0.844382113	0.842410929	0.844440245	5.577889447
112	0.907476818	0.879342472	0.867360829	0.859658014	0.854104674	0.850000734	0.846959359	0.844748371	0.842708786	0.844553947	5.628140704
113	0.909158155	0.881981664	0.869428096	0.861135730	0.855136104	0.850709467	0.847435385	0.845054139	0.842966407	0.844644322	5.678391960
114	0.910586177	0.884216481	0.871160904	0.862369546	0.855995600	0.851299832	0.847832201	0.845308242	0.843187136	0.844712973	5.728643216
115	0.911799440	0.886101139	0.872612647	0.863398920	0.856711710	0.851791660	0.848162603	0.845520594	0.843373954	0.844767162	5.778894472
116	0.912827765	0.887687627	0.873827620	0.864257342	0.857308284	0.852201442	0.848438152	0.845698571	0.843529659	0.844812716	5.829145729
117	0.913695292	0.889022295	0.874842953	0.864973061	0.857805178	0.852542518	0.848665284	0.845844293	0.843656991	0.844820034	5.879396985
118	0.914425548	0.890143013	0.875690809	0.865569632	0.858219032	0.852827009	0.848859439	0.845973863	0.843758723	0.844830041	5.929648241
119	0.915040162	0.891081981	0.876398653	0.866066598	0.858563746	0.853060472	0.849012405	0.846076451	0.843837108	0.844827469	5.979899497
120	0.915556772	0.891867917	0.876989309	0.866480510	0.858850946	0.853259206	0.849150821	0.846158544	0.843898358	0.844819183	6.030150754
121	0.915990026	0.892525520	0.877481650	0.866825702	0.859087284	0.853417130	0.849260920	0.846221314	0.843948855	0.844804499	6.080402010
122	0.916352976	0.893075162	0.877891922	0.867112965	0.859288425	0.853558813	0.849349204	0.846292411	0.843965126	0.844784967	6.130653266
123	0.916656987	0.893533857	0.878234631	0.867350108	0.859448067	0.853672701	0.849418137	0.846340232	0.843975958	0.844762546	6.180904523
124	0.916911460	0.893916962	0.878519654	0.867551184	0.859591151	0.853763997	0.849489209	0.846380846	0.843976235	0.844736942	6.231155779
125	0.917124235	0.894237152	0.878755839	0.867712561	0.859705574	0.853835500	0.849543906	0.846414460	0.843969085	0.844709925	6.281407035
126	0.917302051	0.894503429	0.878954834	0.867855869	0.859797593	0.853907950	0.849586890	0.846442250	0.843955067	0.844683670	6.331658291
127	0.917450636	0.894725695	0.879116789	0.867970282	0.859869768	0.853963757	0.849623163	0.846465108	0.843935710	0.844656945	6.381909548
128	0.917574753	0.894910703	0.879257870	0.868062626	0.859944104	0.854007986	0.849652868	0.846484118	0.843913061	0.844630285	6.432160804
129	0.917678377	0.895065153	0.879371526	0.868135114	0.859998420	0.854045076	0.849677405	0.846499427	0.843886760	0.844604781	6.482412060
130	0.917764869	0.895195425	0.879463740	0.868210766	0.860043407	0.854075527	0.849697614	0.846512006	0.843858973	0.844580083	6.532663317
131	0.917837057	0.895301908	0.879539055	0.868263161	0.860080525	0.854100583	0.849714198	0.846525174	0.843832338	0.844556695	6.582914573
132	0.917897296	0.895388826	0.879611775	0.868308673	0.860111241	0.854121369	0.849727185	0.846499810	0.843804475	0.844534406	6.633165829
133	0.917947552	0.895464043	0.879664491	0.868345649	0.860136351	0.854137959	0.849741994	0.846530690	0.843777357	0.844513346	6.683417085
134	0.917989473	0.895527904	0.879709998	0.868376503	0.860157481	0.854152666	0.849717662	0.846543550	0.843751025	0.844493305	6.733668342
135	0.918024440	0.895578842	0.879747108	0.868401599	0.860173600	0.854160977	0.849748775	0.846544364	0.843725868	0.844474345	6.783919598
136	0.918053603	0.895621581	0.879778056	0.868423006	0.860190561	0.854148480	0.849761295	0.846548488	0.843701909	0.844454363	6.834170854
137	0.918077923	0.895656967	0.879803409	0.868438703	0.860189328	0.854176649	0.849762175	0.846552938	0.843679256	0.844438056	6.884422111
138	0.918098201	0.895686298	0.879824766	0.868457674	0.860193122	0.854186942	0.849767401	0.846554817	0.843657691	0.844444290	6.934673367
139	0.918115109	0.895710790	0.879841393	0.868448087	0.860214861	0.854186824	0.849771735	0.846556787	0.843637576	0.844403244	6.984924623
140	0.918129205	0.895730574	0.879857705	0.868467289	0.860221973	0.854194392	0.849773798	0.846558452	0.843616580	0.844385038	7.035175879
141	0.918140956	0.895748888	0.879851377	0.868482252	0.860225408	0.854197827	0.849776486	0.846551401	0.843598098	0.844369488	7.085427136
142	0.918150752	0.895755203	0.879875559	0.868486989	0.860231939	0.854199873	0.849776630	0.846538005	0.843596403	0.844352155	7.135678392
143	0.918158917	0.895767918	0.879885489	0.868493548	0.860235225	0.854203656	0.849768548	0.846563153	0.843569238	0.844334257	7.185929648
144	0.918165722	0.895781686	0.879890512	0.868498862	0.860238055	0.854200706	0.849762980	0.846551689	0.843542316	0.844316171	7.236180905
145	0.918171394	0.895789554	0.879898300	0.868502214	0.860241047	0.854190779	0.849786470	0.846557423	0.843526241	0.844295683	7.286432161
146	0.918176120	0.895797102	0.879902980	0.868506411	0.860235511	0.854201361	0.849766830	0.846563370	0.843508217	0.844276604	7.336683417
147	0.918180057	0.895803231	0.879906816	0.868505912	0.860227072	0.854204999	0.849783814	0.846560880	0.843489330	0.844257470	7.386934673
148	0.918183338	0.895807918	0.879911195	0.868498938	0.860251909	0.854201988	0.849783262	0.846562842	0.843470146	0.844234033	7.437185930
149	0.918186070	0.895812803	0.879908768	0.868508783	0.860234774	0.854212259	0.849781925	0.846565896	0.843448044	0.844213788	7.487437186
150	0.918188345	0.895814262	0.879904860	0.868511118	0.860250558	0.854210175	0.849788377	0.846527432	0.843428861	0.844189475	7.537688442
151	0.918190240	0.895812243	0.879921973	0.868512448	0.860250007	0.854211819	0.849771687	0.846560868	0.843406653	0.844164458	7.587939698
152	0.918191816	0.895822887	0.879913113	0.868519594	0.860249715	0.854216310	0.849765756	0.846562199	0.843383422	0.844144086	7.638190955
153	0.918193128	0.895820706	0.879925426	0.868519159	0.860257724	0.854182324	0.849786909	0.846568503	0.843360386	0.844121639	7.688442211
154	0.918194219	0.895827876	0.879925244	0.868523662	0.860234131	0.854215557	0.849786478	0.846558483	0.843333959	0.844082471	7.738693467
155	0.918195126	0.895830042	0.879927116	0.868516316	0.860246498	0.854213891	0.849793252	0.846552938	0.843309803	0.844055474	7.788944724
156	0.918195879	0.895831749	0.879932565	0.868509447	0.860255989	0.854222891	0.849768154	0.846568619	0.843286729	0.844025778	7.839195980
157	0.918196504	0.895837487	0.879912469	0.868527611	0.860261207	0.854206186	0.849790281	0.846563452	0.843253114	0.843995104	7.889447236
158	0.918197022	0.895824375	0.879935671	0.868529740	0.860254176	0.854214576	0.849791963	0.846531475	0.843218599	0.843964221	7.939698492
159	0.918197450	0.895840005	0.879935553	0.868530854	0.860252786	0.854222538	0.849767754	0.846568718	0.843188963	0.843933377	7.989949749
160	0.918197804	0.895840928	0.879942774	0.868522189	0.860264995	0.854206181	0.849782115	0.846567121	0.843155921	0.843898967	8.040201005
161	0.918198095	0.895847657	0.879929970	0.868537214	0.860254634	0.854206611	0.849795512	0.846565454	0.843122974	0.843863954	8.090452261
162	0.918198335	0.895839183	0.879945839	0.868532127	0.860246538	0.854228310	0.849790652	0.846567295	0.843090143	0.843833862	8.140703518
163	0.918198532	0.895850655	0.879945297	0.868518535	0.860272517	0.854222077	0.849793466	0.846564190	0.843053022	0.843795949	8.190954774
164	0.918198692	0.895851260	0.879929514	0.868546255	0.860266131	0.854225451	0.849792773	0.846553891	0.843016580	0.843762439	8.241206030
165	0.918198823	0.895842777	0.879955911	0.868540483	0.860269915	0.854225978	0.849783154	0.846543059	0.842982648	0.843722127	8.291457286
166	0.918198928	0.895859638	0.879951522	0.868544576	0.860271162	0.854217059	0.849772093	0.846560520	0.842943439	0.843683991	8.341708543
167	0.918199012	0.895858280	0.879955712	0.868546443	0.860263241	0.854206697	0.849787282	0.846565792	0.842905067	0.843645719	8.391959799
168	0.918199079	0.895861842	0.879958155	0.868539934	0.860253943	0.854221572	0.849794085	0.846566507	0.842862639	0.843609916	8.442211055
169	0.918199131	0.895863917	0.879953627	0.868532214	0.860269664	0.854228316	0.849795390	0.846564798	0.842821441	0.843571820	8.492462312
170	0.918199171	0.895861919	0.879949349	0.868548488	0.860275651	0.854229801	0.849794139	0.846565801	0.842781463	0.843533148	8.542713568
171	0.918199202	0.895862411	0.879963052	0.868553568	0.860277235	0.854228792	0.849795901	0.846566178	0.842742308	0.843493774	8.592964824
172	0.918199223	0.895871015	0.879967671	0.868555320	0.860276532	0.854232148	0.849794326	0.846539290	0.842700509	0.843454372	8.643216080
173	0.918199238	0.895874662	0.879969736	0.868555103	0.860281861	0.854225705	0.849771087	0.846541413	0.842658535	0.843414413	8.693467337
174	0.918199247	0.895876781	0.879970695	0.868562196	0.860269807	0.854208975	0.849773830	0.846559808	0.842615865	0.843372261	8.743718593
175	0.918199251	0.895879763	0.879977119	0.868545737	0.860260916	0.854216105	0.849795076	0.846560429	0.842573021	0.843332690	8.793969849
176	0.918199252	0.895880099	0.879961494	0.868544555	0.860272725	0.854233546	0.849791259	0.846556208	0.842527309	0.843296243	8.844221106
177	0.918199248	0.895875625	0.879966145	0.868560152	0.860282299	0.854227385	0.849788985	0.846559880	0.842485656	0.843221545	8.894472362
178	0.918199242	0.895882616	0.879981943	0.868562877	0.860279032	0.854226989	0.849796139	0.846561519	0.842438072	0.843207858	8.944723618
179	0.918199234	0.895889760	0.879981058	0.868561950	0.860282518	0.854238421	0.849782511	0.846520225	0.842374445	0.843166035	8.994974874
180	0.918199224	0.895890749	0.879981808	0.868569922	0.860283319	0.854206728	0.849767834	0.846556807	0.842352345	0.843121791	9.045226131
181	0.918199212	0.895895087	0.879991255	0.868553208	0.860257573	0.854223096	0.849794652	0.846552364	0.842303484	0.843081345	9.095477387
182	0.918199199	0.895890799	0.879966699	0.868559393	0.860288488	0.854229254	0.849783421	0.846545926	0.842256828	0.843039871	9.145728643
183	0.918199184	0.895893844	0.879993437	0.868568954	0.860278733	0.854222769	0.849780451	0.846548352	0.842214295	0.842997174	9.195979899
184	0.918199168	0.895900582	0.879987768	0.868564618	0.860276984	0.854225411	0.849788705	0.846552852	0.842167616	0.842955344	9.246231156
185	0.918199152	0.895900283	0.879988295	0.868568763	0.860285905	0.854230450	0.849787419	0.846545468	0.842122178	0.842913188	9.296482412
186	0.918199135	0.895904920	0.879996619	0.868573054	0.860284647	0.854222093	0.849768895	0.846519102	0.842077104	0.842870485	9.346733668
187	0.918199117	0.895907927	0.879995973	0.868563526	0.860265036	0.854204052	0.849771031	0.846543501	0.842030434	0.842828203	9.396984925
188	0.918199098	0.895901899	0.879980900	0.868561446	0.860280277	0.854230773	0.849785564	0.846544662	0.841982187	0.842740771	9.447236181
189	0.918199079	0.895911675	0.880004290	0.868576971	0.860285297	0.854225277	0.849781833	0.846543419	0.841899083	0.842734350	9.497487437
190	0.918199060	0.895914938	0.880000814	0.868574954	0.860285162	0.854227186	0.849782310	0.846538821	0.841887852	0.842697740	9.547738693
191	0.918199042	0.895917021	0.880004333	0.868574865	0.860280655	0.854217968	0.849769873	0.846528459	0.841844361	0.842655372	9.597989950
192	0.918199023	0.895915474	0.879998151	0.868568201	0.860274661	0.854213394	0.849767281	0.846525784	0.841797670	0.842612748	9.648241206
193	0.918199005	0.895916221	0.879998904	0.868568231	0.860274178	0.854212614	0.849766403	0.846524723	0.841751659	0.842570411	9.698492462
194	0.918198987	0.895918482	0.880000997	0.868572468	0.860281220	0.854222856	0.849780160	0.846542133	0.841706218	0.842530329	9.748743719
195	0.918198969	0.895928706	0.880016823	0.868585701	0.860289620	0.854225271	0.849775863	0.846530357	0.841664520	0.842485778	9.798994975
196	0.918198951	0.895923463	0.880003756	0.868575782	0.860286104	0.854230069	0.849790324	0.846555580	0.841608987	0.842458135	9.849246231
197	0.918198932	0.895948957	0.880048431	0.868621091	0.860325506	0.854259671	0.849807455	0.846557835	0.841640717	0.842446137	9.899497487
198	0.918198914	0.895913724	0.879980459	0.868533616	0.860225230	0.854151333	0.849694533	0.846442814	0.841427057	0.842250735	9.949748744

==> data/Nozzle/nozzle-O.dat <==
1	0.589900000	0.589900000	0.589900000	0.589900000	0.589900000	0.589900000	0.589900000	0.589900000	0.589900000	0.589900000	0.050251256
2	0.589899999	0.589899998	0.589899996	0.589899993	0.589899990	0.589899986	0.589899979	0.589899968	0.589899946	0.589899878	0.100502513
3	0.589899998	0.589899995	0.589899991	0.589899985	0.589899978	0.589899969	0.589899954	0.589899930	0.589899881	0.589899732	0.150753769
4	0.589899997	0.589899991	0.589899985	0.589899976	0.589899964	0.589899948	0.589899924	0.589899884	0.589899803	0.589899557	0.201005025
5	0.589899995	0.589899987	0.589899977	0.589899964	0.589899948	0.589899924	0.589899888	0.589899829	0.589899709	0.589899347	0.251256281
6	0.589899993	0.589899982	0.589899968	0.589899951	0.589899927	0.589899894	0.589899845	0.589899763	0.589899597	0.589899095	0.301507538
7	0.589899991	0.589899976	0.589899958	0.589899934	0.589899903	0.589899859	0.589899793	0.589899683	0.589899462	0.589898793	0.351758794
8	0.589899988	0.589899969	0.589899945	0.589899915	0.589899874	0.589899817	0.589899731	0.589899588	0.589899301	0.589898430	0.402010050
9	0.589899984	0.589899960	0.589899930	0.589899891	0.589899839	0.589899766	0.589899657	0.589899474	0.589899107	0.589897996	0.452261307
10	0.589899980	0.589899950	0.589899912	0.589899863	0.589899797	0.589899705	0.589899568	0.589899337	0.589898875	0.589897474	0.502512563
11	0.589899976	0.589899937	0.589899890	0.589899829	0.589899747	0.589899632	0.589899460	0.589899173	0.589898597	0.589896849	0.552763819
12	0.589899970	0.589899923	0.589899864	0.589899788	0.589899687	0.589899545	0.589899332	0.589898976	0.589898263	0.589896099	0.603015075
13	0.589899963	0.589899905	0.589899832	0.589899739	0.589899614	0.589899440	0.589899178	0.589898740	0.589897862	0.589895199	0.653266332
14	0.589899954	0.589899883	0.589899794	0.589899680	0.589899528	0.589899314	0.589898993	0.589898457	0.589897382	0.589894120	0.703517588
15	0.589899944	0.589899858	0.589899749	0.589899610	0.589899424	0.589899163	0.589898772	0.589898118	0.589896805	0.589892826	0.753768844
16	0.589899932	0.589899827	0.589899695	0.589899525	0.589899299	0.589898982	0.589898506	0.589897711	0.589896114	0.589891274	0.804020101
17	0.589899918	0.589899790	0.589899630	0.589899424	0.589899150	0.589898765	0.589898187	0.589897222	0.589895285	0.589889413	0.854271357
18	0.589899900	0.589899746	0.589899552	0.589899303	0.589898970	0.589898504	0.589897805	0.589896636	0.589894291	0.589887180	0.904522613
19	0.589899880	0.589899692	0.589899458	0.589899157	0.589898755	0.589898192	0.589897346	0.589895934	0.589893098	0.589884503	0.954773869
20	0.589899855	0.589899629	0.589899346	0.589898982	0.589898497	0.589897817	0.589896796	0.589895091	0.589891668	0.589881291	1.005025126
21	0.589899825	0.589899552	0.589899211	0.589898773	0.589898188	0.589897368	0.589896137	0.589894080	0.589889952	0.589877439	1.055276382
22	0.589899789	0.589899460	0.589899050	0.589898521	0.589897817	0.589896829	0.589895345	0.589892868	0.589887894	0.589872820	1.105527638
23	0.589899746	0.589899350	0.589898856	0.589898220	0.589897371	0.589896182	0.589894397	0.589891414	0.589885427	0.589867280	1.155778894
24	0.589899694	0.589899219	0.589898624	0.589897858	0.589896838	0.589895407	0.589893258	0.589889670	0.589882467	0.589860636	1.206030151
25	0.589899632	0.589899060	0.589898345	0.589897425	0.589896197	0.589894477	0.589891893	0.589887579	0.589878917	0.589852667	1.256281407
26	0.589899558	0.589898871	0.589898011	0.589896905	0.589895429	0.589893362	0.589890256	0.589885071	0.589874660	0.589843111	1.306532663
27	0.589899469	0.589898643	0.589897610	0.589896281	0.589894508	0.589892024	0.589888293	0.589882062	0.589869554	0.589831651	1.356783920
28	0.589899362	0.589898370	0.589897129	0.589895533	0.589893403	0.589890419	0.589885938	0.589878454	0.589863430	0.589817909	1.407035176
29	0.589899234	0.589898042	0.589896552	0.589894635	0.589892078	0.589888495	0.589883113	0.589874127	0.589856087	0.589801429	1.457286432
30	0.589899080	0.589897650	0.589895861	0.589893559	0.589890489	0.589886187	0.589879726	0.589868937	0.589847279	0.589781669	1.507537688
31	0.589898896	0.589897179	0.589895031	0.589892268	0.589888583	0.589883419	0.589875663	0.589862712	0.589836717	0.589757974	1.557788945
32	0.589898675	0.589896614	0.589894036	0.589890720	0.589886297	0.589880099	0.589870791	0.589855248	0.589824051	0.589729566	1.608040201
33	0.589898410	0.589895936	0.589892843	0.589888863	0.589883555	0.589876117	0.589864947	0.589846296	0.589808862	0.589695507	1.658291457
34	0.589898092	0.589895123	0.589891411	0.589886636	0.589880266	0.589871341	0.589857939	0.589835560	0.589790649	0.589654676	1.708542714
35	0.589897711	0.589894149	0.589889694	0.589883965	0.589876322	0.589865614	0.589849534	0.589822686	0.589768810	0.589605734	1.758793970
36	0.589897253	0.589892979	0.589887636	0.589880762	0.589871592	0.589858745	0.589839454	0.589807247	0.589742625	0.589547074	1.809045226
37	0.589896705	0.589891577	0.589885166	0.589876920	0.589865920	0.589850508	0.589827367	0.589788735	0.589711230	0.589476778	1.859296482
38	0.589896047	0.589889896	0.589882204	0.589872312	0.589859116	0.589840629	0.589812872	0.589766537	0.589673593	0.589392550	1.909547739
39	0.589895257	0.589887879	0.589878652	0.589866786	0.589850957	0.589828783	0.589795490	0.589739922	0.589628476	0.589291650	1.959798995
40	0.589894311	0.589885459	0.589874392	0.589860159	0.589841173	0.589814576	0.589774649	0.589708012	0.589574399	0.589170807	2.010050251
41	0.589893176	0.589882558	0.589869283	0.589852211	0.589829439	0.589797541	0.589749659	0.589669758	0.589509590	0.589026118	2.060301508
42	0.589891814	0.589879078	0.589863156	0.589842679	0.589815368	0.589777115	0.589719697	0.589623902	0.589431932	0.588852935	2.110552764
43	0.589890181	0.589874905	0.589855808	0.589831249	0.589798495	0.589752622	0.589683778	0.589568940	0.589338894	0.588645729	2.160804020
44	0.589888222	0.589869900	0.589846995	0.589817541	0.589778262	0.589723258	0.589640719	0.589503071	0.589227455	0.588397930	2.211055276
45	0.589885873	0.589863898	0.589836427	0.589801105	0.589754004	0.589688053	0.589589108	0.589424146	0.589094010	0.588101745	2.261306533
46	0.589883056	0.589856700	0.589823754	0.589781396	0.589724919	0.589645852	0.589527254	0.589329592	0.588934263	0.587747954	2.311557789
47	0.589879678	0.589848067	0.589808557	0.589757764	0.589690050	0.589595268	0.589453133	0.589216341	0.588743099	0.587325666	2.361809045
48	0.589875626	0.589837715	0.589790335	0.589729431	0.589648251	0.589534644	0.589364331	0.589080731	0.588514440	0.586822058	2.412060302
49	0.589870766	0.589825301	0.589768486	0.589695465	0.589598150	0.589461998	0.589257962	0.588918400	0.588241069	0.586222075	2.462311558
50	0.589864938	0.589810415	0.589742289	0.589654747	0.589538105	0.589374962	0.589130583	0.588724156	0.587914438	0.585508103	2.512562814
51	0.589857949	0.589792565	0.589710883	0.589605941	0.589466154	0.589270708	0.588978090	0.588491826	0.587524445	0.584659621	2.562814070
52	0.589849568	0.589771164	0.589673235	0.589547450	0.589379951	0.589145860	0.588795596	0.588214088	0.587059179	0.583652823	2.613065327
53	0.589839518	0.589745505	0.589628108	0.589477360	0.589276696	0.588996395	0.588577291	0.587882269	0.586504636	0.582460237	2.663316583
54	0.589827467	0.589714745	0.589574023	0.589393388	0.589153046	0.588817523	0.588316278	0.587486124	0.585844413	0.581050332	2.713567839
55	0.589813017	0.589677872	0.589509212	0.589292804	0.589005019	0.588603548	0.588004383	0.587013576	0.585059362	0.579387146	2.763819095
56	0.589795692	0.589633676	0.589431562	0.589172355	0.588827871	0.588347708	0.587631945	0.586450438	0.584127235	0.577429938	2.814070352
57	0.589774922	0.589580711	0.589338547	0.589028160	0.588615965	0.588041989	0.587187565	0.585780093	0.583022299	0.575132906	2.864321608
58	0.589750022	0.589517245	0.589227157	0.588855600	0.588362606	0.587676918	0.586657841	0.584983165	0.581714957	0.572444958	2.914572864
59	0.589720175	0.589441214	0.589093800	0.588649183	0.588059865	0.587241318	0.586027065	0.584037149	0.580171371	0.569309581	2.964824121
60	0.589684403	0.589350147	0.588934200	0.588402391	0.587698366	0.586722048	0.585276892	0.582916043	0.578353107	0.565664832	3.015075377
61	0.589641536	0.589241102	0.588743272	0.588107501	0.587267053	0.586103703	0.584385996	0.581589966	0.576216827	0.561443650	3.065326633
62	0.589590174	0.589110572	0.588514980	0.587755385	0.586752928	0.585368296	0.583329703	0.580024793	0.573714042	0.556574117	3.115577889
63	0.589528647	0.588954381	0.588242170	0.587335278	0.586140759	0.584494913	0.582079615	0.578181816	0.570790976	0.550979884	3.165829146
64	0.589454962	0.588767569	0.587916381	0.586834529	0.585412769	0.583459356	0.580603253	0.576017453	0.567388544	0.544580575	3.216080402
65	0.589366740	0.588544252	0.587527638	0.586238314	0.584548297	0.582233786	0.578863713	0.573483024	0.563442450	0.537294554	3.266331658
66	0.589261151	0.588277463	0.587064207	0.585529337	0.583523453	0.580786360	0.576819372	0.570524638	0.558883434	0.529039989	3.316582915
67	0.589134829	0.587958974	0.586512339	0.584687505	0.582310768	0.579080912	0.574423672	0.567083230	0.553637887	0.519735342	3.366834171
68	0.588983777	0.587579096	0.585855984	0.583689599	0.580878856	0.577076666	0.571624976	0.563094728	0.547628769	0.509295475	3.417085427
69	0.588803255	0.587126453	0.585076492	0.582508935	0.579192104	0.574728038	0.568366573	0.558490333	0.540776513	0.497650897	3.467336683
70	0.588587658	0.586587743	0.584152305	0.581115054	0.577210422	0.571984525	0.564586815	0.553197095	0.532999557	0.484748342	3.517587940
71	0.588330387	0.585947474	0.583058647	0.579473438	0.574889066	0.568790722	0.560219563	0.547139073	0.524216951	0.470554489	3.567839196
72	0.588023686	0.585187704	0.581767234	0.577545281	0.572178563	0.565086487	0.555194618	0.540238625	0.514352711	0.454976080	3.618090452
73	0.587658446	0.584287763	0.580246026	0.575287359	0.569024790	0.560807439	0.549438626	0.532416960	0.503337824	0.438048120	3.668341709
74	0.587224045	0.583224007	0.578459026	0.572652010	0.565369247	0.555885538	0.542875899	0.523595368	0.491105145	0.419764532	3.718592965
75	0.586708222	0.581969585	0.576366184	0.569587282	0.561149555	0.550249923	0.535431154	0.513700800	0.477596152	0.400516467	3.768844221
76	0.586096849	0.580494276	0.573923430	0.566037243	0.556300061	0.543827759	0.527030048	0.502671233	0.462790690	0.379530253	3.819095477
77	0.585373602	0.578764415	0.571082857	0.561942519	0.550752887	0.536546941	0.517602199	0.490451320	0.446697043	0.358507510	3.869346734
78	0.584519917	0.576742928	0.567793103	0.557241210	0.544439456	0.528337967	0.507079739	0.476984341	0.429333463	0.333543328	3.919597990
79	0.583515270	0.574389494	0.563999972	0.551870145	0.537292697	0.519135826	0.495414019	0.462248391	0.410631909	0.325041314	3.969849246
80	0.582336949	0.571660926	0.559647473	0.545766197	0.529247996	0.508878056	0.482565986	0.446269911	0.390893477	0.407862002	4.020100503
81	0.580959207	0.568511925	0.554679082	0.538867890	0.520245658	0.497518866	0.468523146	0.429123291	0.369942617	0.572654728	4.070351759
82	0.579353949	0.564896069	0.549039237	0.531118414	0.510235532	0.485032893	0.453246860	0.410715094	0.349049486	0.700554384	4.120603015
83	0.577493395	0.560766713	0.542675129	0.522469616	0.499185806	0.471418567	0.436823021	0.391313900	0.323940493	0.752465191	4.170854271
84	0.575349731	0.556078500	0.535540193	0.512883556	0.487076232	0.456651792	0.419266452	0.370731319	0.330840002	0.772549430	4.221105528
85	0.572890661	0.550790326	0.527597041	0.502332387	0.473898822	0.440781680	0.400874001	0.350536574	0.441714086	0.785939921	4.271356784
86	0.570082766	0.544868462	0.518819451	0.490807877	0.459672942	0.423908791	0.381236475	0.326248257	0.608267336	0.796943126	4.321608040
87	0.566905360	0.538286118	0.509192823	0.478334983	0.444489484	0.406246807	0.361581470	0.330580944	0.714874258	0.806046034	4.371859296
88	0.563347448	0.531025272	0.498727003	0.464966291	0.428446769	0.387690148	0.339929978	0.436407265	0.754135182	0.813491210	4.422110553
89	0.559382249	0.523086865	0.487458529	0.450746217	0.411601508	0.368589950	0.322950413	0.603023795	0.771274597	0.819526985	4.472361809
90	0.554980334	0.514500183	0.475448660	0.435775503	0.394114271	0.349009168	0.375276611	0.713825548	0.783761154	0.824378522	4.522613065
91	0.550171095	0.505301371	0.462751095	0.420200629	0.376200063	0.329228503	0.526810077	0.755350082	0.794095544	0.828243734	4.572864322
92	0.545020121	0.495530217	0.449501966	0.404334618	0.358476330	0.359583972	0.674668091	0.772751134	0.802703162	0.831302237	4.623115578
93	0.539516752	0.485270291	0.435833901	0.387988644	0.339333881	0.493101590	0.744953912	0.785096817	0.809841268	0.833715041	4.673366834
94	0.533649591	0.474694636	0.422024933	0.372014054	0.360243648	0.652336016	0.769733897	0.795313216	0.815726835	0.835621128	4.723618090
95	0.527677358	0.463894134	0.407882374	0.354915063	0.481150570	0.740929388	0.783310018	0.803867563	0.820559652	0.837137100	4.773869347
96	0.522224713	0.452955293	0.394304608	0.369468725	0.643049206	0.772434188	0.794085078	0.811020855	0.824518212	0.838358438	4.824120603
97	0.518833181	0.441942974	0.380397546	0.476265097	0.742864968	0.786937721	0.803139694	0.816976988	0.827755600	0.839360983	4.874371859
98	0.523531503	0.431648644	0.388750570	0.636314353	0.779952556	0.797689890	0.810752115	0.821917863	0.830401998	0.840202901	4.924623116
99	0.552616030	0.423104471	0.475345142	0.746925432	0.795320184	0.806698762	0.817142882	0.826008485	0.832567290	0.840927169	4.974874372
100	0.620594530	0.435592097	0.626467228	0.791397623	0.805758015	0.814305330	0.822496173	0.829390729	0.834342649	0.841564289	5.025125628
101	0.712628243	0.511988479	0.748707428	0.808257371	0.814353510	0.820726410	0.826968453	0.832184411	0.835802602	0.842134919	5.075376884
102	0.793059305	0.645336606	0.805084029	0.818269695	0.821638094	0.826141412	0.830697807	0.834491099	0.837007532	0.842652285	5.125628141
103	0.843277775	0.762772039	0.825798622	0.826238499	0.827823365	0.830695790	0.833804287	0.836396183	0.838006048	0.843124287	5.175879397
104	0.868968878	0.824690843	0.835893758	0.832977460	0.833059663	0.834517624	0.836389818	0.837970520	0.838837051	0.843555230	5.226130653
105	0.881676782	0.849373223	0.843104526	0.838700415	0.837480457	0.837720785	0.838540516	0.839272550	0.839531562	0.843947181	5.276381910
106	0.888779346	0.860085699	0.849045546	0.843557029	0.841207095	0.840402680	0.840329049	0.840350369	0.840114283	0.844300989	5.326633166
107	0.893611336	0.866491750	0.854076469	0.847672880	0.844343966	0.842645782	0.841816356	0.841243472	0.840604885	0.844617004	5.376884422
108	0.897400013	0.871336597	0.858353668	0.851152141	0.846979987	0.844520396	0.843053257	0.841984236	0.841019062	0.844895564	5.427135678
109	0.900543490	0.875358073	0.861985304	0.854086478	0.849192094	0.846086248	0.844082050	0.842599196	0.841369372	0.845137279	5.477386935
110	0.903211064	0.878774239	0.865059260	0.856557454	0.851046599	0.847393669	0.844937904	0.843110118	0.841665914	0.845343181	5.527638191
111	0.905504903	0.881672792	0.867654975	0.858635441	0.852599959	0.848484947	0.845650029	0.843534869	0.841916861	0.845514773	5.577889447
112	0.907476818	0.884125379	0.869843573	0.860380515	0.853900049	0.849395591	0.846242674	0.843888139	0.842128883	0.845654003	5.628140704
113	0.909158155	0.886200249	0.871686035	0.861844275	0.854987463	0.850155364	0.846735966	0.844182020	0.842307479	0.845763200	5.678391960
114	0.910586177	0.887952933	0.873234556	0.863070945	0.855896524	0.850789171	0.847146614	0.844426494	0.842457231	0.845844985	5.728643216
115	0.911799440	0.889429058	0.874534348	0.864098117	0.856656154	0.851317836	0.847488497	0.844629808	0.842582003	0.845902176	5.778894472
116	0.912827765	0.890669913	0.875624299	0.864957627	0.857290680	0.851758757	0.847773144	0.844798795	0.842685096	0.845937688	5.829145729
117	0.913695292	0.891712231	0.876537471	0.865676415	0.857820541	0.852126469	0.848010137	0.844939126	0.842769363	0.845954445	5.879396985
118	0.914425548	0.892586888	0.877301910	0.866277232	0.858262887	0.852433109	0.848207447	0.845055514	0.842837296	0.845955303	5.929648241
119	0.915040163	0.893319878	0.877941420	0.866779234	0.858632093	0.852688808	0.848371704	0.845151881	0.842891098	0.845942980	5.979899497
120	0.915556772	0.893933587	0.878476137	0.867198527	0.858940195	0.852902024	0.848508430	0.845231498	0.842932725	0.845920010	6.030150754
121	0.915990026	0.894447164	0.878923030	0.867548636	0.859197267	0.853079811	0.848622219	0.845297095	0.842963936	0.845888697	6.080402010
122	0.916352976	0.894876705	0.879296377	0.867840905	0.859411735	0.853228055	0.848716900	0.845350954	0.842986312	0.845851097	6.130653266
123	0.916656987	0.895235744	0.879608179	0.868084840	0.859590641	0.853351665	0.848795661	0.845394990	0.843001284	0.845808998	6.180904523
124	0.916911460	0.895535722	0.879868514	0.868288399	0.859739870	0.853454733	0.848861156	0.845430810	0.843010144	0.845763920	6.231155779
125	0.917124235	0.895786281	0.880085825	0.868458240	0.859864337	0.853540672	0.848915598	0.845459771	0.843014062	0.845717118	6.281407035
126	0.917302051	0.895995503	0.880267187	0.868599929	0.859968145	0.853612328	0.848960832	0.845483017	0.843014086	0.845669596	6.331658291
127	0.917450636	0.896170158	0.880418521	0.868718122	0.860054720	0.853672075	0.848998393	0.845501516	0.843011156	0.845622128	6.381909548
128	0.917574753	0.896315928	0.880544780	0.868816705	0.860126919	0.853721890	0.849029565	0.845516092	0.843006106	0.845575272	6.432160804
129	0.917678377	0.896437570	0.880650107	0.868898928	0.860187126	0.853763427	0.849055418	0.845527442	0.842999665	0.845529401	6.482412060
130	0.917764869	0.896539063	0.880737963	0.868967500	0.860237332	0.853798061	0.849076845	0.845536159	0.842992468	0.845484728	6.532663317
131	0.917837057	0.896623733	0.880811240	0.869024688	0.860279196	0.853826943	0.849094590	0.845542747	0.842985058	0.845441329	6.582914573
132	0.917897296	0.896694363	0.880872356	0.869072378	0.860314104	0.853851029	0.849109277	0.845547636	0.842977886	0.845399169	6.633165829
133	0.917947552	0.896753276	0.880923325	0.869112147	0.860343210	0.853871119	0.849121425	0.845551192	0.842971325	0.845358130	6.683417085
134	0.917989473	0.896802412	0.880965832	0.869145311	0.860367480	0.853887877	0.849131466	0.845553728	0.842965666	0.845318025	6.733668342
135	0.918024440	0.896843391	0.881001281	0.869172965	0.860387716	0.853901857	0.849139764	0.845555511	0.842961132	0.845278627	6.783919598
136	0.918053603	0.896877566	0.881030843	0.869196024	0.860404589	0.853913522	0.849146619	0.845556767	0.842957877	0.845239679	6.834170854
137	0.918077923	0.896906066	0.881055495	0.869215251	0.860418659	0.853923257	0.849152284	0.845557690	0.842955997	0.845200913	6.884422111
138	0.918098201	0.896929832	0.881076051	0.869231282	0.860430391	0.853931383	0.849156971	0.845558441	0.842955533	0.845162061	6.934673367
139	0.918115109	0.896949650	0.881093191	0.869244648	0.860440174	0.853938167	0.849160854	0.845559155	0.842956480	0.845122865	6.984924623
140	0.918129205	0.896966175	0.881107482	0.869255793	0.860448332	0.853943834	0.849164082	0.845559945	0.842958793	0.845083083	7.035175879
141	0.918140956	0.896979955	0.881119396	0.869265084	0.860455134	0.853948571	0.849166776	0.845560900	0.842962393	0.845042497	7.085427136
142	0.918150752	0.896991444	0.881129329	0.869272832	0.860460806	0.853952532	0.849169039	0.845562091	0.842967173	0.845000914	7.135678392
143	0.918158917	0.897001024	0.881137610	0.869279291	0.860465535	0.853955847	0.849170956	0.845563573	0.842973007	0.844958172	7.185929648
144	0.918165722	0.897009012	0.881144514	0.869284677	0.860469477	0.853958625	0.849172596	0.845565384	0.842979753	0.844914134	7.236180905
145	0.918171394	0.897015671	0.881150270	0.869289169	0.860472765	0.853960955	0.849174019	0.845567551	0.842987258	0.844868693	7.286432161
146	0.918176120	0.897021223	0.881155070	0.869292914	0.860475505	0.853962911	0.849175272	0.845570086	0.842995366	0.844821770	7.336683417
147	0.918180058	0.897025852	0.881159073	0.869296036	0.860477791	0.853964557	0.849176395	0.845572992	0.843003919	0.844773308	7.386934673
148	0.918183338	0.897029711	0.881162411	0.869298639	0.860479696	0.853965943	0.849177421	0.845576262	0.843012764	0.844723274	7.437185930
149	0.918186070	0.897032928	0.881165195	0.869300810	0.860481285	0.853967112	0.849178376	0.845579881	0.843021755	0.844671655	7.487437186
150	0.918188346	0.897035610	0.881167516	0.869302619	0.860482610	0.853968102	0.849179282	0.845583827	0.843030756	0.844618454	7.537688442
151	0.918190240	0.897037845	0.881169452	0.869304127	0.860483714	0.853968941	0.849180156	0.845588071	0.843039642	0.844563687	7.587939698
152	0.918191817	0.897039709	0.881171065	0.869305385	0.860484634	0.853969654	0.849181010	0.845592580	0.843048303	0.844507383	7.638190955
153	0.918193128	0.897041263	0.881172410	0.869306434	0.860485401	0.853970262	0.849181856	0.845597318	0.843056645	0.844449578	7.688442211
154	0.918194220	0.897042558	0.881173530	0.869307308	0.860486040	0.853970783	0.849182701	0.845602242	0.843064588	0.844390315	7.738693467
155	0.918195126	0.897043638	0.881174464	0.869308038	0.860486573	0.853971231	0.849183549	0.845607311	0.843072069	0.844329641	7.788944724
156	0.918195879	0.897044538	0.881175243	0.869308646	0.860487016	0.853971617	0.849184404	0.845612480	0.843079041	0.844267605	7.839195980
157	0.918196504	0.897045289	0.881175891	0.869309154	0.860487385	0.853971952	0.849185267	0.845617705	0.843085473	0.844204257	7.889447236
158	0.918197022	0.897045915	0.881176432	0.869309577	0.860487692	0.853972243	0.849186138	0.845622942	0.843091347	0.844139648	7.939698492
159	0.918197450	0.897046437	0.881176884	0.869309931	0.860487947	0.853972497	0.849187017	0.845628147	0.843096659	0.844073825	7.989949749
160	0.918197804	0.897046872	0.881177260	0.869310225	0.860488159	0.853972720	0.849187900	0.845633278	0.843101420	0.844006838	8.040201005
161	0.918198096	0.897047235	0.881177574	0.869310471	0.860488336	0.853972916	0.849188786	0.845638295	0.843105648	0.843938728	8.090452261
162	0.918198335	0.897047538	0.881177836	0.869310676	0.860488482	0.853973089	0.849189672	0.845643160	0.843109372	0.843869541	8.140703518
163	0.918198532	0.897047790	0.881178055	0.869310847	0.860488602	0.853973242	0.849190552	0.845647840	0.843112629	0.843799314	8.190954774
164	0.918198692	0.897048001	0.881178237	0.869310990	0.860488702	0.853973378	0.849191423	0.845652304	0.843115462	0.843728086	8.241206030
165	0.918198823	0.897048177	0.881178389	0.869311109	0.860488784	0.853973497	0.849192281	0.845656525	0.843117918	0.843655891	8.291457286
166	0.918198928	0.897048324	0.881178516	0.869311209	0.860488850	0.853973603	0.849193119	0.845660481	0.843120047	0.843582765	8.341708543
167	0.918199012	0.897048447	0.881178621	0.869311292	0.860488904	0.853973695	0.849193934	0.845664153	0.843121903	0.843508738	8.391959799
168	0.918199079	0.897048550	0.881178709	0.869311361	0.860488947	0.853973776	0.849194719	0.845667529	0.843123537	0.843433841	8.442211055
169	0.918199132	0.897048636	0.881178782	0.869311419	0.860488982	0.853973846	0.849195471	0.845670599	0.843125001	0.843358105	8.492462312
170	0.918199172	0.897048708	0.881178843	0.869311468	0.860489009	0.853973905	0.849196183	0.845673358	0.843126344	0.843281561	8.542713568
171	0.918199202	0.897048768	0.881178893	0.869311508	0.860489029	0.853973954	0.849196851	0.845675805	0.843127613	0.843204237	8.592964824
172	0.918199224	0.897048819	0.881178936	0.869311542	0.860489045	0.853973994	0.849197470	0.845677946	0.843128850	0.843126165	8.643216080
173	0.918199238	0.897048861	0.881178971	0.869311570	0.860489056	0.853974024	0.849198037	0.845679788	0.843130095	0.843047376	8.693467337
174	0.918199247	0.897048896	0.881179001	0.869311593	0.860489064	0.853974045	0.849198546	0.845681342	0.843131381	0.842967902	8.743718593
175	0.918199252	0.897048926	0.881179025	0.869311612	0.860489069	0.853974058	0.849198994	0.845682624	0.843132738	0.842887778	8.793969849
176	0.918199252	0.897048951	0.881179046	0.869311628	0.860489072	0.853974061	0.849199378	0.845683652	0.843134188	0.842807038	8.844221106
177	0.918199249	0.897048972	0.881179063	0.869311641	0.860489073	0.853974055	0.849199695	0.845684448	0.843135751	0.842725721	8.894472362
178	0.918199243	0.897048989	0.881179078	0.869311652	0.860489073	0.853974041	0.849199943	0.845685035	0.843137440	0.842643866	8.944723618
179	0.918199234	0.897049003	0.881179090	0.869311661	0.860489071	0.853974018	0.849200120	0.845685439	0.843139263	0.842561513	8.994974874
180	0.918199224	0.897049015	0.881179100	0.869311669	0.860489068	0.853973986	0.849200224	0.845685688	0.843141225	0.842478707	9.045226131
181	0.918199212	0.897049025	0.881179108	0.869311675	0.860489065	0.853973945	0.849200255	0.845685811	0.843143325	0.842395494	9.095477387
182	0.918199199	0.897049033	0.881179115	0.869311681	0.860489060	0.853973896	0.849200212	0.845685837	0.843145560	0.842311920	9.145728643
183	0.918199184	0.897049040	0.881179121	0.869311686	0.860489055	0.853973838	0.849200096	0.845685796	0.843147921	0.842228038	9.195979899
184	0.918199169	0.897049045	0.881179126	0.869311690	0.860489049	0.853973772	0.849199908	0.845685719	0.843150398	0.842143898	9.246231156
185	0.918199152	0.897049050	0.881179130	0.869311694	0.860489043	0.853973697	0.849199648	0.845685634	0.843152979	0.842059556	9.296482412
186	0.918199135	0.897049053	0.881179133	0.869311698	0.860489036	0.853973615	0.849199319	0.845685571	0.843155649	0.841975068	9.346733668
187	0.918199117	0.897049056	0.881179136	0.869311701	0.860489029	0.853973524	0.849198923	0.845685558	0.843158392	0.841890493	9.396984925
188	0.918199098	0.897049059	0.881179138	0.869311704	0.860489022	0.853973426	0.849198463	0.845685620	0.843161190	0.841805892	9.447236181
189	0.918199080	0.897049060	0.881179140	0.869311707	0.860489014	0.853973320	0.849197942	0.845685784	0.843164026	0.841721327	9.497487437
190	0.918199061	0.897049062	0.881179142	0.869311710	0.860489006	0.853973207	0.849197365	0.845686072	0.843166881	0.841636861	9.547738693
191	0.918199042	0.897049063	0.881179143	0.869311712	0.860488998	0.853973087	0.849196735	0.845686506	0.843169736	0.841552560	9.597989950
192	0.918199023	0.897049063	0.881179144	0.869311714	0.860488990	0.853972961	0.849196059	0.845687108	0.843172573	0.841468490	9.648241206
193	0.918199005	0.897049064	0.881179145	0.869311716	0.860488983	0.853972828	0.849195341	0.845687899	0.843175374	0.841384721	9.698492462
194	0.918198987	0.897049064	0.881179146	0.869311718	0.860488975	0.853972690	0.849194587	0.845688902	0.843178117	0.841301311	9.748743719
195	0.918198969	0.897049064	0.881179147	0.869311720	0.860488967	0.853972545	0.849193805	0.845690143	0.843180794	0.841218365	9.798994975
196	0.918198951	0.897049064	0.881179147	0.869311722	0.860488960	0.853972396	0.849193000	0.845691658	0.843183359	0.841135823	9.849246231
197	0.918198933	0.897049064	0.881179148	0.869311723	0.860488954	0.853972240	0.849192178	0.845693496	0.843185890	0.841054204	9.899497487
198	0.918198915	0.897049064	0.881179148	0.869311725	0.860488948	0.853972077	0.849191330	0.845695745	0.843188915	0.840976098	9.949748744

==> data/conv/R_conv_Eul_k=2.dat <==
   2.5003125e-04   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9575461e-03   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.6650610e-03   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.3725759e-03   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.0800908e-03   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.7876057e-03   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.0495121e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.2202635e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.3910150e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5617665e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7325180e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9032695e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.0740210e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.2447725e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.4155240e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.5862755e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.7570270e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.9277784e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.0985299e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.2692814e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.4400329e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.6107844e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.7815359e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.9522874e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.1230389e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.2937904e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.4645418e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.6352933e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.8060448e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.9767963e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.1475478e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.3182993e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.4890508e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.6598023e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.8305538e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.0013052e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.1720567e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.3428082e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.5135597e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.6843112e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.8550627e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.0258142e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.1965657e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.3673172e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.5380686e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.7088201e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.8795716e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.0503231e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.2210746e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.3918261e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.5625776e-02   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.7333291e-02   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01   8.0000001e-01   8.0000000e-01   8.0000000e-01
   8.9040806e-02   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01   8.0000001e-01   8.0000000e-01   8.0000000e-01
   9.0748320e-02   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01   8.0000001e-01   8.0000000e-01   8.0000000e-01
   9.2455835e-02   8.0000002e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000002e-01   8.0000001e-01   8.0000001e-01   8.0000000e-01
   9.4163350e-02   8.0000002e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000002e-01   8.0000002e-01   8.0000001e-01   8.0000000e-01
   9.5870865e-02   8.0000003e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000003e-01   8.0000002e-01   8.0000001e-01   8.0000000e-01
   9.7578380e-02   8.0000004e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000004e-01   8.0000003e-01   8.0000001e-01   8.0000000e-01
   9.9285895e-02   8.0000005e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000005e-01   8.0000004e-01   8.0000002e-01   8.0000000e-01
   1.0099341e-01   8.0000007e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000007e-01   8.0000005e-01   8.0000002e-01   8.0000000e-01
   1.0270092e-01   8.0000009e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000009e-01   8.0000006e-01   8.0000003e-01   8.0000000e-01
   1.0440844e-01   8.0000011e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000011e-01   8.0000008e-01   8.0000004e-01   8.0000000e-01
   1.0611595e-01   8.0000015e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000015e-01   8.0000011e-01   8.0000005e-01   7.9999999e-01
   1.0782347e-01   8.0000019e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000019e-01   8.0000014e-01   8.0000007e-01   7.9999999e-01
   1.0953098e-01   8.0000025e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000025e-01   8.0000018e-01   8.0000009e-01   7.9999999e-01
   1.1123850e-01   8.0000032e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000032e-01   8.0000024e-01   8.0000012e-01   7.9999999e-01
   1.1294601e-01   8.0000042e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000042e-01   8.0000031e-01   8.0000015e-01   7.9999998e-01
   1.1465353e-01   8.0000054e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000054e-01   8.0000039e-01   8.0000019e-01   7.9999998e-01
   1.1636104e-01   8.0000069e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000069e-01   8.0000051e-01   8.0000025e-01   7.9999997e-01
   1.1806856e-01   8.0000089e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000089e-01   8.0000065e-01   8.0000032e-01   7.9999996e-01
   1.1977607e-01   8.0000114e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000114e-01   8.0000083e-01   8.0000041e-01   7.9999995e-01
   1.2148359e-01   8.0000146e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000146e-01   8.0000106e-01   8.0000052e-01   7.9999994e-01
   1.2319110e-01   8.0000186e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000186e-01   8.0000136e-01   8.0000066e-01   7.9999992e-01
   1.2489862e-01   8.0000236e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000236e-01   8.0000173e-01   8.0000084e-01   7.9999990e-01
   1.2660613e-01   8.0000299e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000299e-01   8.0000219e-01   8.0000107e-01   7.9999987e-01
   1.2831365e-01   8.0000379e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000379e-01   8.0000277e-01   8.0000135e-01   7.9999984e-01
   1.3002116e-01   8.0000478e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000478e-01   8.0000350e-01   8.0000171e-01   7.9999980e-01
   1.3172868e-01   8.0000603e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000603e-01   8.0000441e-01   8.0000215e-01   7.9999975e-01
   1.3343619e-01   8.0000758e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000758e-01   8.0000554e-01   8.0000271e-01   7.9999968e-01
   1.3514371e-01   8.0000950e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000950e-01   8.0000695e-01   8.0000339e-01   7.9999960e-01
   1.3685122e-01   8.0001189e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001189e-01   8.0000869e-01   8.0000425e-01   7.9999950e-01
   1.3855874e-01   8.0001484e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001484e-01   8.0001085e-01   8.0000530e-01   7.9999937e-01
   1.4026625e-01   8.0001847e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001847e-01   8.0001351e-01   8.0000660e-01   7.9999922e-01
   1.4197377e-01   8.0002295e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0002295e-01   8.0001679e-01   8.0000820e-01   7.9999903e-01
   1.4368128e-01   8.0002845e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0002845e-01   8.0002081e-01   8.0001017e-01   7.9999880e-01
   1.4538880e-01   8.0003519e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0003519e-01   8.0002574e-01   8.0001257e-01   7.9999852e-01
   1.4709631e-01   8.0004341e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0004341e-01   8.0003175e-01   8.0001551e-01   7.9999817e-01
   1.4880383e-01   8.0005343e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0005343e-01   8.0003908e-01   8.0001909e-01   7.9999775e-01
   1.5051134e-01   8.0006560e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0006560e-01   8.0004799e-01   8.0002344e-01   7.9999724e-01
   1.5221886e-01   8.0008038e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0008038e-01   8.0005879e-01   8.0002872e-01   7.9999661e-01
   1.5392637e-01   8.0009824e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0009824e-01   8.0007186e-01   8.0003511e-01   7.9999586e-01
   1.5563389e-01   8.0011980e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0011980e-01   8.0008763e-01   8.0004281e-01   7.9999496e-01
   1.5734140e-01   8.0014574e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0014574e-01   8.0010661e-01   8.0005209e-01   7.9999387e-01
   1.5904892e-01   8.0017689e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0017689e-01   8.0012939e-01   8.0006322e-01   7.9999256e-01
   1.6075643e-01   8.0021419e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0021419e-01   8.0015668e-01   8.0007656e-01   7.9999100e-01
   1.6246395e-01   8.0025877e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0025877e-01   8.0018930e-01   8.0009249e-01   7.9998913e-01
   1.6417146e-01   8.0031190e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0031190e-01   8.0022816e-01   8.0011149e-01   7.9998690e-01
   1.6587898e-01   8.0037505e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0037505e-01   8.0027436e-01   8.0013407e-01   7.9998425e-01
   1.6758649e-01   8.0044993e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0044993e-01   8.0032914e-01   8.0016084e-01   7.9998112e-01
   1.6929401e-01   8.0053849e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0053849e-01   8.0039393e-01   8.0019251e-01   7.9997741e-01
   1.7100152e-01   8.0064300e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0064300e-01   8.0047039e-01   8.0022988e-01   7.9997304e-01
   1.7270904e-01   8.0076603e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0076603e-01   8.0056040e-01   8.0027388e-01   7.9996790e-01
   1.7441655e-01   8.0091046e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0091046e-01   8.0066607e-01   8.0032554e-01   7.9996187e-01
   1.7612407e-01   8.0107959e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0107959e-01   8.0078981e-01   8.0038603e-01   7.9995481e-01
   1.7783158e-01   8.0127712e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0127712e-01   8.0093434e-01   8.0045668e-01   7.9994657e-01
   1.7953909e-01   8.0150726e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0150726e-01   8.0110273e-01   8.0053901e-01   7.9993698e-01
   1.8124661e-01   8.0177479e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0177479e-01   8.0129848e-01   8.0063472e-01   7.9992584e-01
   1.8295412e-01   8.0208499e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0208499e-01   8.0152545e-01   8.0074570e-01   7.9991293e-01
   1.8466164e-01   8.0244365e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0244365e-01   8.0178790e-01   8.0087404e-01   7.9989802e-01
   1.8636915e-01   8.0285730e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0285730e-01   8.0209058e-01   8.0102206e-01   7.9988084e-01
   1.8807667e-01   8.0333313e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0333313e-01   8.0243878e-01   8.0119235e-01   7.9986109e-01
   1.8978418e-01   8.0387911e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0387911e-01   8.0283832e-01   8.0138776e-01   7.9983846e-01
   1.9149170e-01   8.0450420e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0450420e-01   8.0329577e-01   8.0161151e-01   7.9981257e-01
   1.9319921e-01   8.0521786e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0521786e-01   8.0381804e-01   8.0186699e-01   7.9978305e-01
   1.9490673e-01   8.0603043e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0603043e-01   8.0441272e-01   8.0215791e-01   7.9974948e-01
   1.9661424e-01   8.0695323e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0695323e-01   8.0508809e-01   8.0248833e-01   7.9971139e-01
   1.9832176e-01   8.0799847e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0799847e-01   8.0585311e-01   8.0286265e-01   7.9966831e-01
   2.0002927e-01   8.0917932e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0917932e-01   8.0671740e-01   8.0328558e-01   7.9961971e-01
   2.0173679e-01   8.1051041e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1051041e-01   8.0769170e-01   8.0376239e-01   7.9956500e-01
   2.0344430e-01   8.1200643e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1200643e-01   8.0878676e-01   8.0429835e-01   7.9950360e-01
   2.0515182e-01   8.1368330e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1368330e-01   8.1001425e-01   8.0489919e-01   7.9943488e-01
   2.0685933e-01   8.1555789e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1555789e-01   8.1138654e-01   8.0557098e-01   7.9935820e-01
   2.0856685e-01   8.1764794e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1764794e-01   8.1291663e-01   8.0632012e-01   7.9927284e-01
   2.1027436e-01   8.1997204e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1997204e-01   8.1461814e-01   8.0715329e-01   7.9917811e-01
   2.1198188e-01   8.2255036e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2255036e-01   8.1650588e-01   8.0807777e-01   7.9907322e-01
   2.1368939e-01   8.2540200e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2540200e-01   8.1859384e-01   8.0910045e-01   7.9895745e-01
   2.1539691e-01   8.2854736e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2854736e-01   8.2089699e-01   8.1022870e-01   7.9883004e-01
   2.1710442e-01   8.3200722e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.3200722e-01   8.2343059e-01   8.1147004e-01   7.9869022e-01
   2.1881194e-01   8.3580259e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.3580259e-01   8.2621007e-01   8.1283208e-01   7.9853722e-01
   2.2051945e-01   8.3995478e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.3995478e-01   8.2925106e-01   8.1432253e-01   7.9837028e-01
   2.2222697e-01   8.4448561e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4448561e-01   8.3256961e-01   8.1594933e-01   7.9818864e-01
   2.2393448e-01   8.4941451e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4941451e-01   8.3618000e-01   8.1771955e-01   7.9799163e-01
   2.2564200e-01   8.5476133e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.5476133e-01   8.4009684e-01   8.1964045e-01   7.9777861e-01
   2.2734951e-01   8.6054501e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6054501e-01   8.4433409e-01   8.2171895e-01   7.9754898e-01
   2.2905703e-01   8.6678333e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6678333e-01   8.4890485e-01   8.2396160e-01   7.9730222e-01
   2.3076454e-01   8.7349317e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7349317e-01   8.5382157e-01   8.2637463e-01   7.9703786e-01
   2.3247206e-01   8.8068966e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.8068966e-01   8.5909548e-01   8.2896368e-01   7.9675554e-01
   2.3417957e-01   8.8838403e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.8838403e-01   8.6473491e-01   8.3173300e-01   7.9645507e-01
   2.3588709e-01   8.9658620e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.9658620e-01   8.7074726e-01   8.3468640e-01   7.9613636e-01
   2.3759460e-01   9.0530330e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0530330e-01   8.7713792e-01   8.3782671e-01   7.9579945e-01
   2.3930212e-01   9.1453939e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.1453939e-01   8.8391004e-01   8.4115570e-01   7.9544455e-01
   2.4100963e-01   9.2429602e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.2429602e-01   8.9106493e-01   8.4467426e-01   7.9507200e-01
   2.4271715e-01   9.3457015e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.3457015e-01   8.9860059e-01   8.4838167e-01   7.9468238e-01
   2.4442466e-01   9.4535365e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.4535365e-01   9.0651127e-01   8.5227539e-01   7.9427648e-01
   2.4613218e-01   9.5663513e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.5663513e-01   9.1478888e-01   8.5635178e-01   7.9385529e-01
   2.4783969e-01   9.6839867e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.6839867e-01   9.2342204e-01   8.6060558e-01   7.9342000e-01
   2.4954721e-01   9.8062370e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.8062370e-01   9.3239594e-01   8.6502991e-01   7.9297205e-01
   2.5125472e-01   9.9328569e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.9328569e-01   9.4169293e-01   8.6961650e-01   7.9251310e-01
   2.5296224e-01   1.0063536e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0063536e+00   9.5129064e-01   8.7435480e-01   7.9204506e-01
   2.5466975e-01   1.0197915e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0197915e+00   9.6116300e-01   8.7923247e-01   7.9157013e-01
   2.5637726e-01   1.0335588e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0335588e+00   9.7128072e-01   8.8423560e-01   7.9109070e-01
   2.5808478e-01   1.0476101e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0476101e+00   9.8161091e-01   8.8934857e-01   7.9060942e-01
   2.5979229e-01   1.0618952e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0618952e+00   9.9211717e-01   8.9455404e-01   7.9012915e-01
   2.6149981e-01   1.0763596e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0763596e+00   1.0027600e+00   8.9983320e-01   7.8965304e-01
   2.6320732e-01   1.0909432e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0909432e+00   1.0134959e+00   9.0516530e-01   7.8918439e-01
   2.6491484e-01   1.1055827e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1055827e+00   1.0242789e+00   9.1052833e-01   7.8872671e-01
   2.6662235e-01   1.1202111e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1202111e+00   1.0350604e+00   9.1589906e-01   7.8828370e-01
   2.6832987e-01   1.1347582e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1347582e+00   1.0457893e+00   9.2125312e-01   7.8785919e-01
   2.7003738e-01   1.1491511e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1491511e+00   1.0564129e+00   9.2656520e-01   7.8745715e-01
   2.7174490e-01   1.1633137e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1633137e+00   1.0668760e+00   9.3180895e-01   7.8708178e-01
   2.7345241e-01   1.1771700e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1771700e+00   1.0771232e+00   9.3695786e-01   7.8673716e-01
   2.7515993e-01   1.1906427e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1906427e+00   1.0870985e+00   9.4198509e-01   7.8642747e-01
   2.7686744e-01   1.2036543e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2036543e+00   1.0967457e+00   9.4686372e-01   7.8615692e-01
   2.7857496e-01   1.2161280e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2161280e+00   1.1060090e+00   9.5156703e-01   7.8592968e-01
   2.8028247e-01   1.2279882e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2279882e+00   1.1148333e+00   9.5606876e-01   7.8574987e-01
   2.8198999e-01   1.2391588e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2391588e+00   1.1231638e+00   9.6034257e-01   7.8562169e-01
   2.8369750e-01   1.2495716e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2495716e+00   1.1309506e+00   9.6436469e-01   7.8554886e-01
   2.8540502e-01   1.2591594e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2591594e+00   1.1381452e+00   9.6811191e-01   7.8553509e-01
   2.8711253e-01   1.2678598e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2678598e+00   1.1447022e+00   9.7156253e-01   7.8558386e-01
   2.8882005e-01   1.2756151e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2756151e+00   1.1505799e+00   9.7469664e-01   7.8569845e-01
   2.9052756e-01   1.2823724e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2823724e+00   1.1557398e+00   9.7749601e-01   7.8588189e-01
   2.9223508e-01   1.2880836e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2880836e+00   1.1601471e+00   9.7994406e-01   7.8613703e-01
   2.9394259e-01   1.2927123e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2927123e+00   1.1637757e+00   9.8202838e-01   7.8646604e-01
   2.9565011e-01   1.2962269e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2962269e+00   1.1666025e+00   9.8373812e-01   7.8687092e-01
   2.9735762e-01   1.2986030e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2986030e+00   1.1686100e+00   9.8506506e-01   7.8735330e-01
   2.9906514e-01   1.2998240e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2998240e+00   1.1697864e+00   9.8600375e-01   7.8791443e-01
   3.0077265e-01   1.2998799e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2998799e+00   1.1701245e+00   9.8655103e-01   7.8855526e-01
   3.0248017e-01   1.2987691e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2987691e+00   1.1696234e+00   9.8670667e-01   7.8927633e-01
   3.0418768e-01   1.2965020e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2965020e+00   1.1682908e+00   9.8647465e-01   7.9007747e-01
   3.0589520e-01   1.2930945e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2930945e+00   1.1661385e+00   9.8586086e-01   7.9095829e-01
   3.0760271e-01   1.2885701e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2885701e+00   1.1631838e+00   9.8487389e-01   7.9191803e-01
   3.0931023e-01   1.2829601e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2829601e+00   1.1594495e+00   9.8352500e-01   7.9295549e-01
   3.1101774e-01   1.2763010e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2763010e+00   1.1549626e+00   9.8182735e-01   7.9406924e-01
   3.1272526e-01   1.2686382e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2686382e+00   1.1497561e+00   9.7979714e-01   7.9525736e-01
   3.1443277e-01   1.2600251e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2600251e+00   1.1438690e+00   9.7745334e-01   7.9651743e-01
   3.1614029e-01   1.2505188e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2505188e+00   1.1373432e+00   9.7481622e-01   7.9784685e-01
   3.1784780e-01   1.2401815e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2401815e+00   1.1302239e+00   9.7190780e-01   7.9924274e-01
   3.1955532e-01   1.2290798e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2290798e+00   1.1225597e+00   9.6875162e-01   8.0070195e-01
   3.2126283e-01   1.2172825e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2172825e+00   1.1144008e+00   9.6537197e-01   8.0222122e-01
   3.2297035e-01   1.2048637e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2048637e+00   1.1058013e+00   9.6179498e-01   8.0379688e-01
   3.2467786e-01   1.1918998e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1918998e+00   1.0968167e+00   9.5804743e-01   8.0542511e-01
   3.2638538e-01   1.1784675e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1784675e+00   1.0875028e+00   9.5415624e-01   8.0710202e-01
   3.2809289e-01   1.1646443e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1646443e+00   1.0779161e+00   9.5014855e-01   8.0882361e-01
   3.2980041e-01   1.1505075e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1505075e+00   1.0681129e+00   9.4605138e-01   8.1058583e-01
   3.3150792e-01   1.1361333e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1361333e+00   1.0581484e+00   9.4189137e-01   8.1238469e-01
   3.3321544e-01   1.1215977e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1215977e+00   1.0480779e+00   9.3769491e-01   8.1421600e-01
   3.3492295e-01   1.1069740e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1069740e+00   1.0379547e+00   9.3348745e-01   8.1607569e-01
   3.3663046e-01   1.0923326e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0923326e+00   1.0278297e+00   9.2929338e-01   8.1795974e-01
   3.3833798e-01   1.0777409e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0777409e+00   1.0177519e+00   9.2513592e-01   8.1986424e-01
   3.4004549e-01   1.0632625e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0632625e+00   1.0077674e+00   9.2103699e-01   8.2178538e-01
   3.4175301e-01   1.0489579e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0489579e+00   9.9791996e-01   9.1701737e-01   8.2371950e-01
   3.4346052e-01   1.0348822e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0348822e+00   9.8824930e-01   9.1309574e-01   8.2566303e-01
   3.4516804e-01   1.0210859e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0210859e+00   9.7879197e-01   9.0928925e-01   8.2761259e-01
   3.4687555e-01   1.0076150e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0076150e+00   9.6958103e-01   9.0561335e-01   8.2956498e-01
   3.4858307e-01   9.9451032e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.9451032e-01   9.6064592e-01   9.0208169e-01   8.3151720e-01
   3.5029058e-01   9.8180802e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.8180802e-01   9.5201250e-01   8.9870619e-01   8.3346643e-01
   3.5199810e-01   9.6954045e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.6954045e-01   9.4370395e-01   8.9549746e-01   8.3541004e-01
   3.5370561e-01   9.5773216e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.5773216e-01   9.3573769e-01   8.9246323e-01   8.3734562e-01
   3.5541313e-01   9.4640419e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.4640419e-01   9.2812857e-01   8.8961002e-01   8.3927096e-01
   3.5712064e-01   9.3557289e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.3557289e-01   9.2088802e-01   8.8694266e-01   8.4118407e-01
   3.5882816e-01   9.2525007e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.2525007e-01   9.1402416e-01   8.8446440e-01   8.4308313e-01
   3.6053567e-01   9.1544368e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.1544368e-01   9.0754229e-01   8.8217709e-01   8.4496650e-01
   3.6224319e-01   9.0615826e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0615826e-01   9.0144522e-01   8.8008137e-01   8.4683271e-01
   3.6395070e-01   8.9739204e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.9739204e-01   8.9573113e-01   8.7817563e-01   8.4868054e-01
   3.6565822e-01   8.8914129e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.8914129e-01   8.9039679e-01   8.7645759e-01   8.5050890e-01
   3.6736573e-01   8.8139913e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.8139913e-01   8.8543667e-01   8.7492385e-01   8.5231685e-01
   3.6907325e-01   8.7415589e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7415589e-01   8.8084321e-01   8.7357005e-01   8.5410361e-01
   3.7078076e-01   8.6740006e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6740006e-01   8.7660752e-01   8.7239117e-01   8.5586847e-01
   3.7248828e-01   8.6111775e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6111775e-01   8.7271897e-01   8.7138137e-01   8.5761089e-01
   3.7419579e-01   8.5529168e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.5529168e-01   8.6916447e-01   8.7053364e-01   8.5933050e-01
   3.7590331e-01   8.4990421e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4990421e-01   8.6593068e-01   8.6984085e-01   8.6102696e-01
   3.7761082e-01   8.4493650e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4493650e-01   8.6300338e-01   8.6929548e-01   8.6270005e-01
   3.7931834e-01   8.4036877e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4036877e-01   8.6036771e-01   8.6888968e-01   8.6434962e-01
   3.8102585e-01   8.3618125e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.3618125e-01   8.5800880e-01   8.6861565e-01   8.6597554e-01
   3.8273337e-01   8.3235296e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.3235296e-01   8.5591090e-01   8.6846519e-01   8.6757779e-01
   3.8444088e-01   8.2886218e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2886218e-01   8.5405777e-01   8.6842986e-01   8.6915644e-01
   3.8614840e-01   8.2568788e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2568788e-01   8.5243369e-01   8.6850151e-01   8.7071156e-01
   3.8785591e-01   8.2280926e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2280926e-01   8.5102308e-01   8.6867208e-01   8.7224327e-01
   3.8956343e-01   8.2020586e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2020586e-01   8.4981067e-01   8.6893369e-01   8.7375170e-01
   3.9127094e-01   8.1785830e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1785830e-01   8.4878195e-01   8.6927884e-01   8.7523697e-01
   3.9297846e-01   8.1574686e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1574686e-01   8.4792222e-01   8.6969998e-01   8.7669927e-01
   3.9468597e-01   8.1385260e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1385260e-01   8.4721736e-01   8.7018985e-01   8.7813885e-01
   3.9639349e-01   8.1215772e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1215772e-01   8.4665406e-01   8.7074164e-01   8.7955591e-01
   3.9810100e-01   8.1064524e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1064524e-01   8.4621969e-01   8.7134886e-01   8.8095067e-01
   3.9980852e-01   8.0929910e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0929910e-01   8.4590224e-01   8.7200538e-01   8.8232334e-01
   4.0151603e-01   8.0810457e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0810457e-01   8.4569071e-01   8.7270553e-01   8.8367409e-01
   4.0322355e-01   8.0704704e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0704704e-01   8.4557423e-01   8.7344377e-01   8.8500319e-01
   4.0493106e-01   8.0611317e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0611317e-01   8.4554284e-01   8.7421504e-01   8.8631089e-01
   4.0663858e-01   8.0529064e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0529064e-01   8.4558736e-01   8.7501466e-01   8.8759742e-01
   4.0834609e-01   8.0456806e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0456806e-01   8.4569929e-01   8.7583829e-01   8.8886299e-01
   4.1005361e-01   8.0393492e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0393492e-01   8.4587080e-01   8.7668196e-01   8.9010783e-01
   4.1176112e-01   8.0338184e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0338184e-01   8.4609485e-01   8.7754206e-01   8.9133210e-01
   4.1346863e-01   8.0289970e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0289970e-01   8.4636469e-01   8.7841520e-01   8.9253608e-01
   4.1517615e-01   8.0248047e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0248047e-01   8.4667431e-01   8.7929834e-01   8.9371998e-01
   4.1688366e-01   8.0211689e-01   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0211689e-01   8.4701828e-01   8.8018875e-01   8.9488404e-01
   4.1859118e-01   8.0180236e-01   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0180236e-01   8.4739171e-01   8.8108397e-01   8.9602847e-01
   4.2029869e-01   8.0153097e-01   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0153097e-01   8.4779017e-01   8.8198176e-01   8.9715346e-01
   4.2200621e-01   8.0129751e-01   8.0000002e-01   8.0000000e-01   8.0000000e-01   8.0129751e-01   8.4820974e-01   8.8288016e-01   8.9825919e-01
   4.2371372e-01   8.0109707e-01   8.0000002e-01   8.0000000e-01   8.0000000e-01   8.0109707e-01   8.4864681e-01   8.8377739e-01   8.9934594e-01
   4.2542124e-01   8.0092541e-01   8.0000003e-01   8.0000000e-01   8.0000000e-01   8.0092541e-01   8.4909820e-01   8.8467189e-01   9.0041390e-01
   4.2712875e-01   8.0077879e-01   8.0000004e-01   8.0000000e-01   8.0000000e-01   8.0077879e-01   8.4956112e-01   8.8556227e-01   9.0146331e-01
   4.2883627e-01   8.0065385e-01   8.0000005e-01   8.0000000e-01   8.0000000e-01   8.0065385e-01   8.5003308e-01   8.8644734e-01   9.0249437e-01
   4.3054378e-01   8.0054769e-01   8.0000006e-01   8.0000000e-01   8.0000000e-01   8.0054769e-01   8.5051189e-01   8.8732603e-01   9.0350729e-01
   4.3225130e-01   8.0045772e-01   8.0000008e-01   8.0000000e-01   8.0000000e-01   8.0045772e-01   8.5099564e-01   8.8819741e-01   9.0450225e-01
   4.3395881e-01   8.0038163e-01   8.0000010e-01   8.0000000e-01   8.0000000e-01   8.0038163e-01   8.5148261e-01   8.8906069e-01   9.0547952e-01
   4.3566633e-01   8.0031745e-01   8.0000013e-01   8.0000000e-01   8.0000000e-01   8.0031745e-01   8.5197134e-01   8.8991520e-01   9.0643930e-01
   4.3737384e-01   8.0026343e-01   8.0000017e-01   8.0000000e-01   8.0000000e-01   8.0026343e-01   8.5246055e-01   8.9076035e-01   9.0738183e-01
   4.3908136e-01   8.0021810e-01   8.0000023e-01   8.0000000e-01   8.0000000e-01   8.0021810e-01   8.5294912e-01   8.9159566e-01   9.0830732e-01
   4.4078887e-01   8.0018015e-01   8.0000029e-01   8.0000000e-01   8.0000000e-01   8.0018015e-01   8.5343610e-01   8.9242069e-01   9.0921596e-01
   4.4249639e-01   8.0014846e-01   8.0000037e-01   8.0000000e-01   8.0000000e-01   8.0014846e-01   8.5392066e-01   8.9323509e-01   9.1010796e-01
   4.4420390e-01   8.0012206e-01   8.0000048e-01   8.0000000e-01   8.0000000e-01   8.0012206e-01   8.5440209e-01   8.9403860e-01   9.1098358e-01
   4.4591142e-01   8.0010012e-01   8.0000062e-01   8.0000000e-01   8.0000000e-01   8.0010012e-01   8.5487978e-01   8.9483099e-01   9.1184302e-01
   4.4761893e-01   8.0008193e-01   8.0000079e-01   8.0000000e-01   8.0000000e-01   8.0008193e-01   8.5535323e-01   8.9561208e-01   9.1268651e-01
   4.4932645e-01   8.0006689e-01   8.0000101e-01   8.0000000e-01   8.0000000e-01   8.0006689e-01   8.5582200e-01   8.9638172e-01   9.1351426e-01
   4.5103396e-01   8.0005448e-01   8.0000129e-01   8.0000000e-01   8.0000000e-01   8.0005448e-01   8.5628570e-01   8.9713979e-01   9.1432644e-01
   4.5274148e-01   8.0004428e-01   8.0000164e-01   8.0000000e-01   8.0000000e-01   8.0004428e-01   8.5674404e-01   8.9788621e-01   9.1512328e-01
   4.5444899e-01   8.0003590e-01   8.0000208e-01   8.0000000e-01   8.0000000e-01   8.0003590e-01   8.5719675e-01   8.9862094e-01   9.1590501e-01
   4.5615651e-01   8.0002904e-01   8.0000263e-01   8.0000000e-01   8.0000000e-01   8.0002904e-01   8.5764362e-01   8.9934395e-01   9.1667182e-01
   4.5786402e-01   8.0002343e-01   8.0000332e-01   8.0000000e-01   8.0000000e-01   8.0002343e-01   8.5808448e-01   9.0005524e-01   9.1742392e-01
   4.5957154e-01   8.0001886e-01   8.0000418e-01   8.0000000e-01   8.0000000e-01   8.0001886e-01   8.5851917e-01   9.0075479e-01   9.1816151e-01
   4.6127905e-01   8.0001515e-01   8.0000525e-01   8.0000000e-01   8.0000000e-01   8.0001515e-01   8.5894756e-01   9.0144261e-01   9.1888474e-01
   4.6298657e-01   8.0001214e-01   8.0000659e-01   8.0000000e-01   8.0000000e-01   8.0001214e-01   8.5936955e-01   9.0211872e-01   9.1959382e-01
   4.6469408e-01   8.0000971e-01   8.0000824e-01   8.0000000e-01   8.0000000e-01   8.0000971e-01   8.5978509e-01   9.0278317e-01   9.2028894e-01
   4.6640160e-01   8.0000774e-01   8.0001029e-01   8.0000000e-01   8.0000000e-01   8.0000774e-01   8.6019409e-01   9.0343600e-01   9.2097030e-01
   4.6810911e-01   8.0000616e-01   8.0001282e-01   8.0000000e-01   8.0000000e-01   8.0000616e-01   8.6059652e-01   9.0407726e-01   9.2163805e-01
   4.6981663e-01   8.0000489e-01   8.0001593e-01   8.0000000e-01   8.0000000e-01   8.0000489e-01   8.6099232e-01   9.0470698e-01   9.2229237e-01
   4.7152414e-01   8.0000387e-01   8.0001975e-01   8.0000000e-01   8.0000000e-01   8.0000387e-01   8.6138146e-01   9.0532518e-01   9.2293337e-01
   4.7323166e-01   8.0000306e-01   8.0002444e-01   8.0000000e-01   8.0000000e-01   8.0000306e-01   8.6176391e-01   9.0593194e-01   9.2356126e-01
   4.7493917e-01   8.0000241e-01   8.0003016e-01   8.0000000e-01   8.0000000e-01   8.0000241e-01   8.6213968e-01   9.0652732e-01   9.2417618e-01
   4.7664669e-01   8.0000190e-01   8.0003715e-01   8.0000000e-01   8.0000000e-01   8.0000190e-01   8.6250874e-01   9.0711136e-01   9.2477829e-01
   4.7835420e-01   8.0000149e-01   8.0004565e-01   8.0000000e-01   8.0000000e-01   8.0000149e-01   8.6287108e-01   9.0768413e-01   9.2536771e-01
   4.8006172e-01   8.0000117e-01   8.0005596e-01   8.0000000e-01   8.0000000e-01   8.0000117e-01   8.6322670e-01   9.0824565e-01   9.2594459e-01
   4.8176923e-01   8.0000091e-01   8.0006846e-01   8.0000000e-01   8.0000000e-01   8.0000091e-01   8.6357556e-01   9.0879595e-01   9.2650900e-01
   4.8347675e-01   8.0000071e-01   8.0008356e-01   8.0000000e-01   8.0000000e-01   8.0000071e-01   8.6391769e-01   9.0933510e-01   9.2706112e-01
   4.8518426e-01   8.0000055e-01   8.0010176e-01   8.0000000e-01   8.0000000e-01   8.0000055e-01   8.6425309e-01   9.0986315e-01   9.2760106e-01
   4.8689178e-01   8.0000043e-01   8.0012364e-01   8.0000000e-01   8.0000000e-01   8.0000043e-01   8.6458176e-01   9.1038014e-01   9.2812892e-01
   4.8859929e-01   8.0000033e-01   8.0014988e-01   8.0000000e-01   8.0000000e-01   8.0000033e-01   8.6490368e-01   9.1088612e-01   9.2864482e-01
   4.9030681e-01   8.0000026e-01   8.0018127e-01   8.0000000e-01   8.0000000e-01   8.0000026e-01   8.6521887e-01   9.1138110e-01   9.2914884e-01
   4.9201432e-01   8.0000020e-01   8.0021876e-01   8.0000000e-01   8.0000000e-01   8.0000020e-01   8.6552729e-01   9.1186511e-01   9.2964105e-01
   4.9372183e-01   8.0000015e-01   8.0026341e-01   8.0000000e-01   8.0000000e-01   8.0000015e-01   8.6582898e-01   9.1233819e-01   9.3012157e-01
   4.9542935e-01   8.0000012e-01   8.0031645e-01   8.0000000e-01   8.0000000e-01   8.0000012e-01   8.6612392e-01   9.1280039e-01   9.3059049e-01
   4.9713686e-01   8.0000009e-01   8.0037929e-01   8.0000000e-01   8.0000000e-01   8.0000009e-01   8.6641212e-01   9.1325173e-01   9.3104788e-01
   4.9884438e-01   8.0000007e-01   8.0045358e-01   8.0000000e-01   8.0000000e-01   8.0000007e-01   8.6669358e-01   9.1369223e-01   9.3149381e-01
   5.0055189e-01   8.0000005e-01   8.0054120e-01   8.0000000e-01   8.0000000e-01   8.0000005e-01   8.6696829e-01   9.1412191e-01   9.3192834e-01
   5.0225941e-01   8.0000004e-01   8.0064433e-01   8.0000000e-01   8.0000000e-01   8.0000004e-01   8.6723622e-01   9.1454077e-01   9.3235152e-01
   5.0396692e-01   8.0000003e-01   8.0076536e-01   8.0000000e-01   8.0000000e-01   8.0000003e-01   8.6749741e-01   9.1494885e-01   9.3276343e-01
   5.0567444e-01   8.0000002e-01   8.0090706e-01   8.0000000e-01   8.0000000e-01   8.0000002e-01   8.6775183e-01   9.1534618e-01   9.3316413e-01
   5.0738195e-01   8.0000002e-01   8.0107254e-01   8.0000000e-01   8.0000000e-01   8.0000002e-01   8.6799950e-01   9.1573276e-01   9.3355367e-01
   5.0908947e-01   8.0000001e-01   8.0126532e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01   8.6824040e-01   9.1610861e-01   9.3393210e-01
   5.1079698e-01   8.0000001e-01   8.0148942e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01   8.6847452e-01   9.1647373e-01   9.3429944e-01
   5.1250450e-01   8.0000001e-01   8.0174931e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01   8.6870185e-01   9.1682811e-01   9.3465572e-01
   5.1421201e-01   8.0000001e-01   8.0204987e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01   8.6892240e-01   9.1717179e-01   9.3500102e-01
   5.1591953e-01   8.0000000e-01   8.0239661e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6913616e-01   9.1750477e-01   9.3533535e-01
   5.1762704e-01   8.0000000e-01   8.0279563e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6934313e-01   9.1782707e-01   9.3565876e-01
   5.1933456e-01   8.0000000e-01   8.0325368e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6954331e-01   9.1813867e-01   9.3597126e-01
   5.2104207e-01   8.0000000e-01   8.0377833e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6973666e-01   9.1843958e-01   9.3627287e-01
   5.2274959e-01   8.0000000e-01   8.0437776e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6992319e-01   9.1872978e-01   9.3656361e-01
   5.2445710e-01   8.0000000e-01   8.0506076e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7010291e-01   9.1900930e-01   9.3684352e-01
   5.2616462e-01   8.0000000e-01   8.0583703e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7027580e-01   9.1927815e-01   9.3711262e-01
   5.2787213e-01   8.0000000e-01   8.0671709e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7044186e-01   9.1953631e-01   9.3737093e-01
   5.2957965e-01   8.0000000e-01   8.0771230e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7060108e-01   9.1978380e-01   9.3761846e-01
   5.3128716e-01   8.0000000e-01   8.0883524e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7075345e-01   9.2002058e-01   9.3785521e-01
   5.3299468e-01   8.0000000e-01   8.1009890e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7089896e-01   9.2024666e-01   9.3808119e-01
   5.3470219e-01   8.0000000e-01   8.1151709e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7103761e-01   9.2046206e-01   9.3829644e-01
   5.3640971e-01   8.0000000e-01   8.1310466e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7116940e-01   9.2066678e-01   9.3850096e-01
   5.3811722e-01   8.0000000e-01   8.1487725e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7129433e-01   9.2086081e-01   9.3869476e-01
   5.3982474e-01   8.0000000e-01   8.1685134e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7141239e-01   9.2104415e-01   9.3887787e-01
   5.4153225e-01   8.0000000e-01   8.1904487e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7152355e-01   9.2121678e-01   9.3905024e-01
   5.4323977e-01   8.0000000e-01   8.2147530e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7162783e-01   9.2137870e-01   9.3921192e-01
   5.4494728e-01   8.0000000e-01   8.2416099e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7172522e-01   9.2152994e-01   9.3936291e-01
   5.4665480e-01   8.0000000e-01   8.2712098e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7181573e-01   9.2167048e-01   9.3950324e-01
   5.4836231e-01   8.0000000e-01   8.3037466e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7189935e-01   9.2180033e-01   9.3963290e-01
   5.5006983e-01   8.0000000e-01   8.3394167e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7197607e-01   9.2191948e-01   9.3975190e-01
   5.5177734e-01   8.0000000e-01   8.3784303e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7204588e-01   9.2202790e-01   9.3986021e-01
   5.5348486e-01   8.0000000e-01   8.4209728e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7210879e-01   9.2212564e-01   9.3995788e-01
   5.5519237e-01   8.0000000e-01   8.4672376e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7216479e-01   9.2221268e-01   9.4004491e-01
   5.5689989e-01   8.0000000e-01   8.5174133e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7221390e-01   9.2228903e-01   9.4012131e-01
   5.5860740e-01   8.0000000e-01   8.5716810e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7225612e-01   9.2235469e-01   9.4018709e-01
   5.6031492e-01   8.0000000e-01   8.6302140e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7229143e-01   9.2240967e-01   9.4024225e-01
   5.6202243e-01   8.0000000e-01   8.6931841e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7231982e-01   9.2245394e-01   9.4028677e-01
   5.6372995e-01   8.0000000e-01   8.7607208e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7234131e-01   9.2248753e-01   9.4032069e-01
   5.6543746e-01   8.0000000e-01   8.8329493e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7235591e-01   9.2251046e-01   9.4034403e-01
   5.6714498e-01   8.0000000e-01   8.9099736e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7236362e-01   9.2252272e-01   9.4035679e-01
   5.6885249e-01   8.0000000e-01   8.9918735e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7236444e-01   9.2252433e-01   9.4035899e-01
   5.7056000e-01   8.0000000e-01   9.0787067e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7235837e-01   9.2251528e-01   9.4035061e-01
   5.7226752e-01   8.0000000e-01   9.1705042e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7234541e-01   9.2249556e-01   9.4033167e-01
   5.7397503e-01   8.0000000e-01   9.2672424e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7232557e-01   9.2246522e-01   9.4030219e-01
   5.7568255e-01   8.0000000e-01   9.3688751e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7229886e-01   9.2242426e-01   9.4026219e-01
   5.7739006e-01   8.0000000e-01   9.4753183e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7226530e-01   9.2237269e-01   9.4021169e-01
   5.7909758e-01   8.0000000e-01   9.5864474e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7222488e-01   9.2231053e-01   9.4015070e-01
   5.8080509e-01   8.0000000e-01   9.7021020e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7217761e-01   9.2223778e-01   9.4007922e-01
   5.8251261e-01   8.0000000e-01   9.8220731e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7212349e-01   9.2215444e-01   9.3999726e-01
   5.8422012e-01   8.0000000e-01   9.9460944e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7206254e-01   9.2206056e-01   9.3990485e-01
   5.8592764e-01   8.0000000e-01   1.0073864e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7199477e-01   9.2195614e-01   9.3980203e-01
   5.8763515e-01   8.0000000e-01   1.0205032e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7192020e-01   9.2184120e-01   9.3968880e-01
   5.8934267e-01   8.0000000e-01   1.0339206e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7183884e-01   9.2171578e-01   9.3956518e-01
   5.9105018e-01   8.0000000e-01   1.0475948e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7175068e-01   9.2157985e-01   9.3943118e-01
   5.9275770e-01   8.0000000e-01   1.0614772e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7165574e-01   9.2143346e-01   9.3928683e-01
   5.9446521e-01   8.0000000e-01   1.0755146e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7155405e-01   9.2127663e-01   9.3913215e-01
   5.9617273e-01   8.0000000e-01   1.0896506e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7144563e-01   9.2110939e-01   9.3896718e-01
   5.9788024e-01   8.0000000e-01   1.1038247e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7133047e-01   9.2093177e-01   9.3879194e-01
   5.9958776e-01   8.0000000e-01   1.1179736e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7120861e-01   9.2074379e-01   9.3860646e-01
   6.0129527e-01   8.0000000e-01   1.1320305e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7108004e-01   9.2054544e-01   9.3841073e-01
   6.0300279e-01   8.0000000e-01   1.1459264e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7094479e-01   9.2033678e-01   9.3820481e-01
   6.0471030e-01   8.0000000e-01   1.1595909e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7080288e-01   9.2011785e-01   9.3798872e-01
   6.0641782e-01   8.0000000e-01   1.1729521e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7065434e-01   9.1988866e-01   9.3776250e-01
   6.0812533e-01   8.0000000e-01   1.1859374e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7049918e-01   9.1964926e-01   9.3752618e-01
   6.0983285e-01   8.0000000e-01   1.1984744e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7033742e-01   9.1939967e-01   9.3727979e-01
   6.1154036e-01   8.0000000e-01   1.2104893e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7016907e-01   9.1913989e-01   9.3702334e-01
   6.1324788e-01   8.0000000e-01   1.2219126e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6999416e-01   9.1886999e-01   9.3675688e-01
   6.1495539e-01   8.0000000e-01   1.2326759e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6981272e-01   9.1859001e-01   9.3648045e-01
   6.1666291e-01   8.0000000e-01   1.2427136e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6962476e-01   9.1829998e-01   9.3619409e-01
   6.1837042e-01   8.0000000e-01   1.2519630e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6943033e-01   9.1799993e-01   9.3589784e-01
   6.2007794e-01   8.0000000e-01   1.2603656e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6922943e-01   9.1768992e-01   9.3559174e-01
   6.2178545e-01   8.0000000e-01   1.2678642e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6902208e-01   9.1736993e-01   9.3527578e-01
   6.2349297e-01   8.0000000e-01   1.2744131e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6880832e-01   9.1704005e-01   9.3495005e-01
   6.2520048e-01   8.0000000e-01   1.2799694e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6858818e-01   9.1670032e-01   9.3461458e-01
   6.2690800e-01   8.0000000e-01   1.2844964e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6836168e-01   9.1635078e-01   9.3426943e-01
   6.2861551e-01   8.0000000e-01   1.2879640e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6812886e-01   9.1599148e-01   9.3391462e-01
   6.3032303e-01   8.0000000e-01   1.2903484e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6788974e-01   9.1562245e-01   9.3355021e-01
   6.3203054e-01   8.0000000e-01   1.2916305e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6764433e-01   9.1524371e-01   9.3317620e-01
   6.3373806e-01   8.0000000e-01   1.2918053e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6739268e-01   9.1485535e-01   9.3279269e-01
   6.3544557e-01   8.0000000e-01   1.2908716e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6713483e-01   9.1445740e-01   9.3239971e-01
   6.3715309e-01   8.0000000e-01   1.2888357e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6687080e-01   9.1404993e-01   9.3199731e-01
   6.3886060e-01   8.0000000e-01   1.2857113e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6660063e-01   9.1363297e-01   9.3158555e-01
   6.4056812e-01   8.0000000e-01   1.2815185e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6632435e-01   9.1320657e-01   9.3116446e-01
   6.4227563e-01   8.0000000e-01   1.2762836e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6604197e-01   9.1277077e-01   9.3073409e-01
   6.4398315e-01   8.0000000e-01   1.2700443e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6575355e-01   9.1232565e-01   9.3029450e-01
   6.4569066e-01   8.0000000e-01   1.2628417e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6545913e-01   9.1187125e-01   9.2984575e-01
   6.4739817e-01   8.0000000e-01   1.2547226e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6515873e-01   9.1140764e-01   9.2938790e-01
   6.4910569e-01   8.0000000e-01   1.2457393e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6485240e-01   9.1093487e-01   9.2892100e-01
   6.5081320e-01   8.0000000e-01   1.2359479e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6454017e-01   9.1045298e-01   9.2844510e-01
   6.5252072e-01   8.0000000e-01   1.2254095e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6422206e-01   9.0996203e-01   9.2796024e-01
   6.5422823e-01   8.0000000e-01   1.2141907e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6389813e-01   9.0946210e-01   9.2746651e-01
   6.5593575e-01   8.0000000e-01   1.2023593e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6356842e-01   9.0895323e-01   9.2696396e-01
   6.5764326e-01   8.0000000e-01   1.1899852e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6323296e-01   9.0843551e-01   9.2645266e-01
   6.5935078e-01   8.0000000e-01   1.1771400e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6289181e-01   9.0790898e-01   9.2593266e-01
   6.6105829e-01   8.0000000e-01   1.1638954e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6254498e-01   9.0737369e-01   9.2540401e-01
   6.6276581e-01   8.0000000e-01   1.1503243e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6219252e-01   9.0682972e-01   9.2486678e-01
   6.6447332e-01   8.0000000e-01   1.1364997e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6183448e-01   9.0627714e-01   9.2432105e-01
   6.6618084e-01   8.0000000e-01   1.1224924e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6147091e-01   9.0571601e-01   9.2376687e-01
   6.6788835e-01   8.0000000e-01   1.1083718e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6110184e-01   9.0514640e-01   9.2320432e-01
   6.6959587e-01   8.0000000e-01   1.0942049e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6072732e-01   9.0456839e-01   9.2263347e-01
   6.7130338e-01   8.0000000e-01   1.0800564e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6034739e-01   9.0398201e-01   9.2205436e-01
   6.7301090e-01   8.0000000e-01   1.0659879e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.5996209e-01   9.0338735e-01   9.2146707e-01
   6.7471841e-01   8.0000000e-01   1.0520569e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.5957148e-01   9.0278449e-01   9.2087167e-01
   6.7642593e-01   8.0000000e-01   1.0383173e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.5917561e-01   9.0217350e-01   9.2026825e-01
   6.7813344e-01   8.0000000e-01   1.0248188e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.5877451e-01   9.0155446e-01   9.1965687e-01
   6.7984096e-01   8.0000000e-01   1.0116068e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.5836824e-01   9.0092743e-01   9.1903761e-01
   6.8154847e-01   8.0000000e-01   9.9872328e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.5795682e-01   9.0029246e-01   9.1841051e-01
   6.8325599e-01   8.0000000e-01   9.8620385e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.5754033e-01   8.9964966e-01   9.1777566e-01
   6.8496350e-01   8.0000000e-01   9.7407997e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.5711881e-01   8.9899910e-01   9.1713315e-01
   6.8667102e-01   8.0000000e-01   9.6237865e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.5669232e-01   8.9834085e-01   9.1648306e-01
   6.8837853e-01   8.0000000e-01   9.5112239e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.5626089e-01   8.9767500e-01   9.1582545e-01
   6.9008605e-01   8.0000000e-01   9.4032927e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.5582459e-01   8.9700162e-01   9.1516041e-01
   6.9179356e-01   8.0000000e-01   9.3001484e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.5538345e-01   8.9632077e-01   9.1448798e-01
   6.9350108e-01   8.0000000e-01   9.2018705e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.5493753e-01   8.9563254e-01   9.1380828e-01
   6.9520859e-01   8.0000000e-01   9.1085169e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.5448689e-01   8.9493703e-01   9.1312137e-01
   6.9691611e-01   8.0000000e-01   9.0201089e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.5403158e-01   8.9423432e-01   9.1242736e-01
   6.9862362e-01   8.0000000e-01   8.9366344e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.5357166e-01   8.9352448e-01   9.1172630e-01
   7.0033114e-01   8.0000000e-01   8.8580528e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.5310717e-01   8.9280759e-01   9.1101829e-01
   7.0203865e-01   8.0000000e-01   8.7843051e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.5263815e-01   8.9208373e-01   9.1030338e-01
   7.0374617e-01   8.0000000e-01   8.7152795e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.5216469e-01   8.9135299e-01   9.0958169e-01
   7.0545368e-01   8.0000000e-01   8.6508575e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.5168683e-01   8.9061547e-01   9.0885329e-01
   7.0716120e-01   8.0000000e-01   8.5909016e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.5120462e-01   8.8987124e-01   9.0811828e-01
   7.0886871e-01   8.0000000e-01   8.5352580e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.5071813e-01   8.8912040e-01   9.0737673e-01
   7.1057623e-01   8.0000000e-01   8.4837639e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.5022741e-01   8.8836302e-01   9.0662872e-01
   7.1228374e-01   8.0000000e-01   8.4362466e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4973250e-01   8.8759919e-01   9.0587434e-01
   7.1399126e-01   8.0000000e-01   8.3925092e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4923348e-01   8.8682901e-01   9.0511369e-01
   7.1569877e-01   8.0000000e-01   8.3523599e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4873040e-01   8.8605256e-01   9.0434685e-01
   7.1740629e-01   8.0000000e-01   8.3156033e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4822332e-01   8.8526994e-01   9.0357392e-01
   7.1911380e-01   8.0000000e-01   8.2820427e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4771230e-01   8.8448125e-01   9.0279498e-01
   7.2082132e-01   8.0000000e-01   8.2514859e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4719740e-01   8.8368655e-01   9.0201012e-01
   7.2252883e-01   8.0000000e-01   8.2237386e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4667867e-01   8.8288595e-01   9.0121942e-01
   7.2423635e-01   8.0000000e-01   8.1986034e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4615617e-01   8.8207954e-01   9.0042299e-01
   7.2594386e-01   8.0000000e-01   8.1758939e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4562998e-01   8.8126742e-01   8.9962092e-01
   7.2765137e-01   8.0000000e-01   8.1554292e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4510015e-01   8.8044968e-01   8.9881330e-01
   7.2935889e-01   8.0000000e-01   8.1370351e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4456673e-01   8.7962642e-01   8.9800023e-01
   7.3106640e-01   8.0000000e-01   8.1205484e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4402980e-01   8.7879772e-01   8.9718178e-01
   7.3277392e-01   8.0000000e-01   8.1058080e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4348940e-01   8.7796368e-01   8.9635806e-01
   7.3448143e-01   8.0000000e-01   8.0926603e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4294561e-01   8.7712440e-01   8.9552917e-01
   7.3618895e-01   8.0000000e-01   8.0809629e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4239849e-01   8.7627998e-01   8.9469520e-01
   7.3789646e-01   8.0000000e-01   8.0705822e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4184810e-01   8.7543053e-01   8.9385625e-01
   7.3960398e-01   8.0000000e-01   8.0613933e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4129451e-01   8.7457612e-01   8.9301242e-01
   7.4131149e-01   8.0000000e-01   8.0532824e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4073778e-01   8.7371686e-01   8.9216379e-01
   7.4301901e-01   8.0000000e-01   8.0461394e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4017796e-01   8.7285285e-01   8.9131047e-01
   7.4472652e-01   8.0000000e-01   8.0398636e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.3961513e-01   8.7198418e-01   8.9045255e-01
   7.4643404e-01   8.0000000e-01   8.0343636e-01   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.3904935e-01   8.7111097e-01   8.8959014e-01
   7.4814155e-01   8.0000000e-01   8.0295553e-01   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.3848070e-01   8.7023331e-01   8.8872334e-01
   7.4984907e-01   8.0000000e-01   8.0253623e-01   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.3790922e-01   8.6935131e-01   8.8785225e-01
   7.5155658e-01   8.0000000e-01   8.0217164e-01   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.3733499e-01   8.6846504e-01   8.8697695e-01
   7.5326410e-01   8.0000000e-01   8.0185527e-01   8.0000002e-01   8.0000000e-01   8.0000000e-01   8.3675806e-01   8.6757463e-01   8.8609755e-01
   7.5497161e-01   8.0000000e-01   8.0158141e-01   8.0000002e-01   8.0000000e-01   8.0000000e-01   8.3617852e-01   8.6668017e-01   8.8521416e-01
   7.5667913e-01   8.0000000e-01   8.0134492e-01   8.0000003e-01   8.0000000e-01   8.0000000e-01   8.3559643e-01   8.6578177e-01   8.8432688e-01
   7.5838664e-01   8.0000000e-01   8.0114120e-01   8.0000004e-01   8.0000000e-01   8.0000000e-01   8.3501185e-01   8.6487954e-01   8.8343581e-01
   7.6009416e-01   8.0000000e-01   8.0096615e-01   8.0000006e-01   8.0000000e-01   8.0000000e-01   8.3442484e-01   8.6397357e-01   8.8254105e-01
   7.6180167e-01   8.0000000e-01   8.0081617e-01   8.0000007e-01   8.0000000e-01   8.0000000e-01   8.3383548e-01   8.6306395e-01   8.8164269e-01
   7.6350919e-01   8.0000000e-01   8.0068791e-01   8.0000009e-01   8.0000000e-01   8.0000000e-01   8.3324383e-01   8.6215081e-01   8.8074085e-01
   7.6521670e-01   8.0000000e-01   8.0057850e-01   8.0000012e-01   8.0000000e-01   8.0000000e-01   8.3264997e-01   8.6123425e-01   8.7983562e-01
   7.6692422e-01   8.0000000e-01   8.0048538e-01   8.0000016e-01   8.0000000e-01   8.0000000e-01   8.3205395e-01   8.6031436e-01   8.7892712e-01
   7.6863173e-01   8.0000000e-01   8.0040633e-01   8.0000020e-01   8.0000000e-01   8.0000000e-01   8.3145585e-01   8.5939127e-01   8.7801545e-01
   7.7033925e-01   8.0000000e-01   8.0033939e-01   8.0000026e-01   8.0000000e-01   8.0000000e-01   8.3085574e-01   8.5846506e-01   8.7710070e-01
   7.7204676e-01   8.0000000e-01   8.0028286e-01   8.0000033e-01   8.0000000e-01   8.0000000e-01   8.3025367e-01   8.5753584e-01   8.7618297e-01
   7.7375428e-01   8.0000000e-01   8.0023521e-01   8.0000043e-01   8.0000000e-01   8.0000000e-01   8.2964973e-01   8.5660372e-01   8.7526239e-01
   7.7546179e-01   8.0000000e-01   8.0019514e-01   8.0000055e-01   8.0000000e-01   8.0000000e-01   8.2904398e-01   8.5566881e-01   8.7433905e-01
   7.7716931e-01   8.0000000e-01   8.0016154e-01   8.0000070e-01   8.0000000e-01   8.0000000e-01   8.2843649e-01   8.5473122e-01   8.7341306e-01
   7.7887682e-01   8.0000000e-01   8.0013341e-01   8.0000089e-01   8.0000000e-01   8.0000000e-01   8.2782733e-01   8.5379105e-01   8.7248452e-01
   7.8058434e-01   8.0000000e-01   8.0010994e-01   8.0000114e-01   8.0000000e-01   8.0000000e-01   8.2721656e-01   8.5284840e-01   8.7155353e-01
   7.8229185e-01   8.0000000e-01   8.0009040e-01   8.0000144e-01   8.0000000e-01   8.0000000e-01   8.2660426e-01   8.5190338e-01   8.7062021e-01
   7.8399937e-01   8.0000000e-01   8.0007416e-01   8.0000182e-01   8.0000000e-01   8.0000000e-01   8.2599050e-01   8.5095611e-01   8.6968465e-01
   7.8570688e-01   8.0000000e-01   8.0006070e-01   8.0000230e-01   8.0000000e-01   8.0000000e-01   8.2537534e-01   8.5000669e-01   8.6874698e-01
   7.8741440e-01   8.0000000e-01   8.0004958e-01   8.0000290e-01   8.0000000e-01   8.0000000e-01   8.2475886e-01   8.4905522e-01   8.6780728e-01
   7.8912191e-01   8.0000000e-01   8.0004039e-01   8.0000364e-01   8.0000000e-01   8.0000000e-01   8.2414113e-01   8.4810182e-01   8.6686568e-01
   7.9082943e-01   8.0000000e-01   8.0003284e-01   8.0000457e-01   8.0000000e-01   8.0000000e-01   8.2352221e-01   8.4714659e-01   8.6592226e-01
   7.9253694e-01   8.0000000e-01   8.0002664e-01   8.0000572e-01   8.0000000e-01   8.0000000e-01   8.2290217e-01   8.4618963e-01   8.6497715e-01
   7.9424446e-01   8.0000000e-01   8.0002156e-01   8.0000714e-01   8.0000000e-01   8.0000000e-01   8.2228110e-01   8.4523107e-01   8.6403045e-01
   7.9595197e-01   8.0000000e-01   8.0001741e-01   8.0000889e-01   8.0000000e-01   8.0000000e-01   8.2165905e-01   8.4427101e-01   8.6308226e-01
   7.9765949e-01   8.0000000e-01   8.0001403e-01   8.0001106e-01   8.0000000e-01   8.0000000e-01   8.2103609e-01   8.4330955e-01   8.6213270e-01
   7.9936700e-01   8.0000000e-01   8.0001128e-01   8.0001371e-01   8.0000000e-01   8.0000000e-01   8.2041231e-01   8.4234681e-01   8.6118187e-01
   8.0107452e-01   8.0000000e-01   8.0000905e-01   8.0001697e-01   8.0000000e-01   8.0000000e-01   8.1978776e-01   8.4138288e-01   8.6022987e-01
   8.0278203e-01   8.0000000e-01   8.0000724e-01   8.0002097e-01   8.0000000e-01   8.0000000e-01   8.1916251e-01   8.4041789e-01   8.5927682e-01
   8.0448954e-01   8.0000000e-01   8.0000578e-01   8.0002584e-01   8.0000000e-01   8.0000000e-01   8.1853665e-01   8.3945195e-01   8.5832282e-01
   8.0619706e-01   8.0000000e-01   8.0000461e-01   8.0003177e-01   8.0000000e-01   8.0000000e-01   8.1791024e-01   8.3848515e-01   8.5736799e-01
   8.0790457e-01   8.0000000e-01   8.0000366e-01   8.0003898e-01   8.0000000e-01   8.0000000e-01   8.1728334e-01   8.3751761e-01   8.5641242e-01
   8.0961209e-01   8.0000000e-01   8.0000290e-01   8.0004772e-01   8.0000000e-01   8.0000000e-01   8.1665604e-01   8.3654944e-01   8.5545623e-01
   8.1131960e-01   8.0000000e-01   8.0000230e-01   8.0005829e-01   8.0000000e-01   8.0000000e-01   8.1602840e-01   8.3558074e-01   8.5449952e-01
   8.1302712e-01   8.0000000e-01   8.0000181e-01   8.0007105e-01   8.0000000e-01   8.0000000e-01   8.1540049e-01   8.3461164e-01   8.5354240e-01
   8.1473463e-01   8.0000000e-01   8.0000143e-01   8.0008641e-01   8.0000000e-01   8.0000000e-01   8.1477238e-01   8.3364222e-01   8.5258498e-01
   8.1644215e-01   8.0000000e-01   8.0000112e-01   8.0010486e-01   8.0000000e-01   8.0000000e-01   8.1414415e-01   8.3267262e-01   8.5162737e-01
   8.1814966e-01   8.0000000e-01   8.0000088e-01   8.0012697e-01   8.0000000e-01   8.0000000e-01   8.1351586e-01   8.3170292e-01   8.5066967e-01
   8.1985718e-01   8.0000000e-01   8.0000069e-01   8.0015340e-01   8.0000000e-01   8.0000000e-01   8.1288758e-01   8.3073325e-01   8.4971200e-01
   8.2156469e-01   8.0000000e-01   8.0000054e-01   8.0018494e-01   8.0000000e-01   8.0000000e-01   8.1225939e-01   8.2976371e-01   8.4875445e-01
   8.2327221e-01   8.0000000e-01   8.0000042e-01   8.0022247e-01   8.0000000e-01   8.0000000e-01   8.1163136e-01   8.2879441e-01   8.4779715e-01
   8.2497972e-01   8.0000000e-01   8.0000033e-01   8.0026702e-01   8.0000000e-01   8.0000000e-01   8.1100355e-01   8.2782545e-01   8.4684018e-01
   8.2668724e-01   8.0000000e-01   8.0000025e-01   8.0031979e-01   8.0000000e-01   8.0000000e-01   8.1037603e-01   8.2685696e-01   8.4588367e-01
   8.2839475e-01   8.0000000e-01   8.0000020e-01   8.0038214e-01   8.0000000e-01   8.0000000e-01   8.0974889e-01   8.2588903e-01   8.4492772e-01
   8.3010227e-01   8.0000000e-01   8.0000015e-01   8.0045564e-01   8.0000000e-01   8.0000000e-01   8.0912218e-01   8.2492177e-01   8.4397243e-01
   8.3180978e-01   8.0000000e-01   8.0000012e-01   8.0054212e-01   8.0000000e-01   8.0000000e-01   8.0849598e-01   8.2395530e-01   8.4301791e-01
   8.3351730e-01   8.0000000e-01   8.0000009e-01   8.0064359e-01   8.0000000e-01   8.0000000e-01   8.0787035e-01   8.2298972e-01   8.4206428e-01
   8.3522481e-01   8.0000000e-01   8.0000007e-01   8.0076237e-01   8.0000000e-01   8.0000000e-01   8.0724538e-01   8.2202514e-01   8.4111163e-01
   8.3693233e-01   8.0000000e-01   8.0000005e-01   8.0090106e-01   8.0000000e-01   8.0000000e-01   8.0662112e-01   8.2106167e-01   8.4016008e-01
   8.3863984e-01   8.0000000e-01   8.0000004e-01   8.0106264e-01   8.0000000e-01   8.0000000e-01   8.0599764e-01   8.2009941e-01   8.3920972e-01
   8.4034736e-01   8.0000000e-01   8.0000003e-01   8.0125045e-01   8.0000000e-01   8.0000000e-01   8.0537502e-01   8.1913847e-01   8.3826067e-01
   8.4205487e-01   8.0000000e-01   8.0000002e-01   8.0146831e-01   8.0000000e-01   8.0000000e-01   8.0475333e-01   8.1817896e-01   8.3731304e-01
   8.4376239e-01   8.0000000e-01   8.0000002e-01   8.0172031e-01   8.0000000e-01   8.0000000e-01   8.0413264e-01   8.1722099e-01   8.3636692e-01
   8.4546990e-01   8.0000000e-01   8.0000001e-01   8.0201111e-01   8.0000000e-01   8.0000000e-01   8.0351301e-01   8.1626466e-01   8.3542242e-01
   8.4717742e-01   8.0000000e-01   8.0000001e-01   8.0234587e-01   8.0000000e-01   8.0000000e-01   8.0289451e-01   8.1531008e-01   8.3447965e-01
   8.4888493e-01   8.0000000e-01   8.0000001e-01   8.0273033e-01   8.0000000e-01   8.0000000e-01   8.0227722e-01   8.1435735e-01   8.3353871e-01
   8.5059245e-01   8.0000000e-01   8.0000001e-01   8.0317086e-01   8.0000000e-01   8.0000000e-01   8.0166120e-01   8.1340659e-01   8.3259972e-01
   8.5229996e-01   8.0000000e-01   8.0000000e-01   8.0367453e-01   8.0000000e-01   8.0000000e-01   8.0104651e-01   8.1245790e-01   8.3166276e-01
   8.5400748e-01   8.0000000e-01   8.0000000e-01   8.0424881e-01   8.0000000e-01   8.0000000e-01   8.0043324e-01   8.1151139e-01   8.3072796e-01
   8.5571499e-01   8.0000000e-01   8.0000000e-01   8.0490201e-01   8.0000000e-01   8.0000000e-01   7.9982145e-01   8.1056715e-01   8.2979540e-01
   8.5742251e-01   8.0000000e-01   8.0000000e-01   8.0564317e-01   8.0000000e-01   8.0000000e-01   7.9921119e-01   8.0962529e-01   8.2886520e-01
   8.5913002e-01   8.0000000e-01   8.0000000e-01   8.0648208e-01   8.0000000e-01   8.0000000e-01   7.9860255e-01   8.0868592e-01   8.2793745e-01
   8.6083754e-01   8.0000000e-01   8.0000000e-01   8.0742951e-01   8.0000000e-01   8.0000000e-01   7.9799559e-01   8.0774915e-01   8.2701227e-01
   8.6254505e-01   8.0000000e-01   8.0000000e-01   8.0849694e-01   8.0000000e-01   8.0000000e-01   7.9739038e-01   8.0681507e-01   8.2608975e-01
   8.6425257e-01   8.0000000e-01   8.0000000e-01   8.0969631e-01   8.0000000e-01   8.0000000e-01   7.9678698e-01   8.0588380e-01   8.2517000e-01
   8.6596008e-01   8.0000000e-01   8.0000000e-01   8.1104062e-01   8.0000000e-01   8.0000000e-01   7.9618547e-01   8.0495543e-01   8.2425311e-01
   8.6766760e-01   8.0000000e-01   8.0000000e-01   8.1254364e-01   8.0000000e-01   8.0000000e-01   7.9558590e-01   8.0403006e-01   8.2333920e-01
   8.6937511e-01   8.0000000e-01   8.0000000e-01   8.1421993e-01   8.0000000e-01   8.0000000e-01   7.9498834e-01   8.0310780e-01   8.2242835e-01
   8.7108263e-01   8.0000000e-01   8.0000000e-01   8.1608526e-01   8.0000000e-01   8.0000000e-01   7.9439287e-01   8.0218876e-01   8.2152067e-01
   8.7279014e-01   8.0000000e-01   8.0000000e-01   8.1815557e-01   8.0000000e-01   8.0000000e-01   7.9379955e-01   8.0127303e-01   8.2061628e-01
   8.7449766e-01   8.0000000e-01   8.0000000e-01   8.2044727e-01   8.0000000e-01   8.0000000e-01   7.9320843e-01   8.0036071e-01   8.1971525e-01
   8.7620517e-01   8.0000000e-01   8.0000000e-01   8.2297760e-01   8.0000000e-01   8.0000000e-01   7.9261960e-01   7.9945191e-01   8.1881769e-01
   8.7791269e-01   8.0000000e-01   8.0000000e-01   8.2576431e-01   8.0000000e-01   8.0000000e-01   7.9203310e-01   7.9854672e-01   8.1792370e-01
   8.7962020e-01   8.0000000e-01   8.0000000e-01   8.2882553e-01   8.0000000e-01   8.0000000e-01   7.9144901e-01   7.9764525e-01   8.1703338e-01
   8.8132772e-01   8.0000000e-01   8.0000000e-01   8.3218052e-01   8.0000000e-01   8.0000000e-01   7.9086740e-01   7.9674759e-01   8.1614683e-01
   8.8303523e-01   8.0000000e-01   8.0000000e-01   8.3584735e-01   8.0000000e-01   8.0000000e-01   7.9028832e-01   7.9585386e-01   8.1526415e-01
   8.8474274e-01   8.0000000e-01   8.0000000e-01   8.3984427e-01   8.0000000e-01   8.0000000e-01   7.8971185e-01   7.9496413e-01   8.1438543e-01
   8.8645026e-01   8.0000000e-01   8.0000000e-01   8.4418958e-01   8.0000000e-01   8.0000000e-01   7.8913803e-01   7.9407851e-01   8.1351077e-01
   8.8815777e-01   8.0000000e-01   8.0000000e-01   8.4890120e-01   8.0000000e-01   8.0000000e-01   7.8856694e-01   7.9319709e-01   8.1264026e-01
   8.8986529e-01   8.0000000e-01   8.0000000e-01   8.5399644e-01   8.0000000e-01   8.0000000e-01   7.8799864e-01   7.9231998e-01   8.1177400e-01
   8.9157280e-01   8.0000000e-01   8.0000000e-01   8.5949318e-01   8.0000000e-01   8.0000000e-01   7.8743319e-01   7.9144728e-01   8.1091210e-01
   8.9328032e-01   8.0000000e-01   8.0000000e-01   8.6540574e-01   8.0000000e-01   8.0000000e-01   7.8687066e-01   7.9057908e-01   8.1005464e-01
   8.9498783e-01   8.0000000e-01   8.0000000e-01   8.7174811e-01   8.0000000e-01   8.0000000e-01   7.8631111e-01   7.8971547e-01   8.0920171e-01
   8.9669535e-01   8.0000000e-01   8.0000000e-01   8.7853283e-01   8.0000000e-01   8.0000000e-01   7.8575459e-01   7.8885654e-01   8.0835341e-01
   8.9840286e-01   8.0000000e-01   8.0000000e-01   8.8577066e-01   8.0000000e-01   8.0000000e-01   7.8520116e-01   7.8800240e-01   8.0750983e-01
   9.0011038e-01   8.0000000e-01   8.0000000e-01   8.9347029e-01   8.0000000e-01   8.0000000e-01   7.8465089e-01   7.8715312e-01   8.0667106e-01
   9.0181789e-01   8.0000000e-01   8.0000000e-01   9.0163956e-01   8.0000000e-01   8.0000000e-01   7.8410386e-01   7.8630883e-01   8.0583722e-01
   9.0352541e-01   8.0000000e-01   8.0000000e-01   9.1028043e-01   8.0000000e-01   8.0000000e-01   7.8356009e-01   7.8546960e-01   8.0500837e-01
   9.0523292e-01   8.0000000e-01   8.0000000e-01   9.1939360e-01   8.0000000e-01   8.0000000e-01   7.8301967e-01   7.8463551e-01   8.0418460e-01
   9.0694044e-01   8.0000000e-01   8.0000000e-01   9.2897659e-01   8.0000000e-01   8.0000000e-01   7.8248264e-01   7.8380667e-01   8.0336602e-01
   9.0864795e-01   8.0000000e-01   8.0000000e-01   9.3902352e-01   8.0000000e-01   8.0000000e-01   7.8194907e-01   7.8298316e-01   8.0255269e-01
   9.1035547e-01   8.0000000e-01   8.0000000e-01   9.4952522e-01   8.0000000e-01   8.0000000e-01   7.8141901e-01   7.8216508e-01   8.0174473e-01
   9.1206298e-01   8.0000000e-01   8.0000000e-01   9.6046931e-01   8.0000000e-01   8.0000000e-01   7.8089253e-01   7.8135252e-01   8.0094223e-01
   9.1377050e-01   8.0000000e-01   8.0000000e-01   9.7183714e-01   8.0000000e-01   8.0000000e-01   7.8036969e-01   7.8054556e-01   8.0014525e-01
   9.1547801e-01   8.0000000e-01   8.0000000e-01   9.8360727e-01   8.0000000e-01   8.0000000e-01   7.7985052e-01   7.7974429e-01   7.9935390e-01
   9.1718553e-01   8.0000000e-01   8.0000000e-01   9.9575408e-01   8.0000000e-01   8.0000000e-01   7.7933510e-01   7.7894879e-01   7.9856824e-01
   9.1889304e-01   8.0000000e-01   8.0000000e-01   1.0082477e+00   8.0000000e-01   8.0000000e-01   7.7882348e-01   7.7815916e-01   7.9778838e-01
   9.2060056e-01   8.0000000e-01   8.0000000e-01   1.0210542e+00   8.0000000e-01   8.0000000e-01   7.7831571e-01   7.7737548e-01   7.9701440e-01
   9.2230807e-01   8.0000000e-01   8.0000000e-01   1.0341354e+00   8.0000000e-01   8.0000000e-01   7.7781186e-01   7.7659785e-01   7.9624639e-01
   9.2401559e-01   8.0000000e-01   8.0000000e-01   1.0474479e+00   8.0000000e-01   8.0000000e-01   7.7731198e-01   7.7582634e-01   7.9548442e-01
   9.2572310e-01   8.0000000e-01   8.0000000e-01   1.0609451e+00   8.0000000e-01   8.0000000e-01   7.7681611e-01   7.7506102e-01   7.9472857e-01
   9.2743062e-01   8.0000000e-01   8.0000000e-01   1.0745764e+00   8.0000000e-01   8.0000000e-01   7.7632432e-01   7.7430200e-01   7.9397894e-01
   9.2913813e-01   8.0000000e-01   8.0000000e-01   1.0882880e+00   8.0000000e-01   8.0000000e-01   7.7583665e-01   7.7354933e-01   7.9323558e-01
   9.3084565e-01   8.0000000e-01   8.0000000e-01   1.1020223e+00   8.0000000e-01   8.0000000e-01   7.7535317e-01   7.7280313e-01   7.9249861e-01
   9.3255316e-01   8.0000000e-01   8.0000000e-01   1.1157188e+00   8.0000000e-01   8.0000000e-01   7.7487392e-01   7.7206347e-01   7.9176810e-01
   9.3426068e-01   8.0000000e-01   8.0000000e-01   1.1293146e+00   8.0000000e-01   8.0000000e-01   7.7439896e-01   7.7133042e-01   7.9104412e-01
   9.3596819e-01   8.0000000e-01   8.0000000e-01   1.1427448e+00   8.0000000e-01   8.0000000e-01   7.7392833e-01   7.7060405e-01   7.9032674e-01
   9.3767571e-01   8.0000000e-01   8.0000000e-01   1.1559429e+00   8.0000000e-01   8.0000000e-01   7.7346208e-01   7.6988445e-01   7.8961605e-01
   9.3938322e-01   8.0000000e-01   8.0000000e-01   1.1688413e+00   8.0000000e-01   8.0000000e-01   7.7300027e-01   7.6917170e-01   7.8891211e-01
   9.4109074e-01   8.0000000e-01   8.0000000e-01   1.1813708e+00   8.0000000e-01   8.0000000e-01   7.7254295e-01   7.6846588e-01   7.8821502e-01
   9.4279825e-01   8.0000000e-01   8.0000000e-01   1.1934633e+00   8.0000000e-01   8.0000000e-01   7.7209018e-01   7.6776707e-01   7.8752486e-01
   9.4450577e-01   8.0000000e-01   8.0000000e-01   1.2050521e+00   8.0000000e-01   8.0000000e-01   7.7164198e-01   7.6707533e-01   7.8684168e-01
   9.4621328e-01   8.0000000e-01   8.0000000e-01   1.2160711e+00   8.0000000e-01   8.0000000e-01   7.7119842e-01   7.6639074e-01   7.8616556e-01
   9.4792080e-01   8.0000000e-01   8.0000000e-01   1.2264560e+00   8.0000000e-01   8.0000000e-01   7.7075953e-01   7.6571338e-01   7.8549657e-01
   9.4962831e-01   8.0000000e-01   8.0000000e-01   1.2361453e+00   8.0000000e-01   8.0000000e-01   7.7032537e-01   7.6504330e-01   7.8483478e-01
   9.5133583e-01   8.0000000e-01   8.0000000e-01   1.2450781e+00   8.0000000e-01   8.0000000e-01   7.6989600e-01   7.6438061e-01   7.8418029e-01
   9.5304334e-01   8.0000000e-01   8.0000000e-01   1.2532010e+00   8.0000000e-01   8.0000000e-01   7.6947145e-01   7.6372536e-01   7.8353315e-01
   9.5475086e-01   8.0000000e-01   8.0000000e-01   1.2604641e+00   8.0000000e-01   8.0000000e-01   7.6905176e-01   7.6307762e-01   7.8289343e-01
   9.5645837e-01   8.0000000e-01   8.0000000e-01   1.2668218e+00   8.0000000e-01   8.0000000e-01   7.6863699e-01   7.6243746e-01   7.8226118e-01
   9.5816589e-01   8.0000000e-01   8.0000000e-01   1.2722339e+00   8.0000000e-01   8.0000000e-01   7.6822716e-01   7.6180494e-01   7.8163649e-01
   9.5987340e-01   8.0000000e-01   8.0000000e-01   1.2766655e+00   8.0000000e-01   8.0000000e-01   7.6782233e-01   7.6118013e-01   7.8101941e-01
   9.6158091e-01   8.0000000e-01   8.0000000e-01   1.2800847e+00   8.0000000e-01   8.0000000e-01   7.6742256e-01   7.6056313e-01   7.8041004e-01
   9.6328843e-01   8.0000000e-01   8.0000000e-01   1.2824724e+00   8.0000000e-01   8.0000000e-01   7.6702788e-01   7.5995398e-01   7.7980842e-01
   9.6499594e-01   8.0000000e-01   8.0000000e-01   1.2838133e+00   8.0000000e-01   8.0000000e-01   7.6663831e-01   7.5935274e-01   7.7921462e-01
   9.6670346e-01   8.0000000e-01   8.0000000e-01   1.2840989e+00   8.0000000e-01   8.0000000e-01   7.6625392e-01   7.5875947e-01   7.7862869e-01
   9.6841097e-01   8.0000000e-01   8.0000000e-01   1.2833272e+00   8.0000000e-01   8.0000000e-01   7.6587473e-01   7.5817423e-01   7.7805069e-01
   9.7011849e-01   8.0000000e-01   8.0000000e-01   1.2815031e+00   8.0000000e-01   8.0000000e-01   7.6550080e-01   7.5759710e-01   7.7748070e-01
   9.7182600e-01   8.0000000e-01   8.0000000e-01   1.2786353e+00   8.0000000e-01   8.0000000e-01   7.6513216e-01   7.5702816e-01   7.7691879e-01
   9.7353352e-01   8.0000000e-01   8.0000000e-01   1.2747462e+00   8.0000000e-01   8.0000000e-01   7.6476886e-01   7.5646743e-01   7.7636501e-01
   9.7524103e-01   8.0000000e-01   8.0000000e-01   1.2698610e+00   8.0000000e-01   8.0000000e-01   7.6441092e-01   7.5591499e-01   7.7581940e-01
   9.7694855e-01   8.0000000e-01   8.0000000e-01   1.2640112e+00   8.0000000e-01   8.0000000e-01   7.6405838e-01   7.5537089e-01   7.7528202e-01
   9.7865606e-01   8.0000000e-01   8.0000000e-01   1.2572342e+00   8.0000000e-01   8.0000000e-01   7.6371128e-01   7.5483518e-01   7.7475294e-01
   9.8036358e-01   8.0000000e-01   8.0000000e-01   1.2495722e+00   8.0000000e-01   8.0000000e-01   7.6336966e-01   7.5430793e-01   7.7423221e-01
   9.8207109e-01   8.0000000e-01   8.0000000e-01   1.2410717e+00   8.0000000e-01   8.0000000e-01   7.6303357e-01   7.5378922e-01   7.7371991e-01
   9.8377861e-01   8.0000000e-01   8.0000000e-01   1.2317878e+00   8.0000000e-01   8.0000000e-01   7.6270303e-01   7.5327906e-01   7.7321607e-01
   9.8548612e-01   8.0000000e-01   8.0000000e-01   1.2217770e+00   8.0000000e-01   8.0000000e-01   7.6237808e-01   7.5277753e-01   7.7272073e-01
   9.8719364e-01   8.0000000e-01   8.0000000e-01   1.2110993e+00   8.0000000e-01   8.0000000e-01   7.6205874e-01   7.5228466e-01   7.7223396e-01
   9.8890115e-01   8.0000000e-01   8.0000000e-01   1.1998176e+00   8.0000000e-01   8.0000000e-01   7.6174505e-01   7.5180051e-01   7.7175580e-01
   9.9060867e-01   8.0000000e-01   8.0000000e-01   1.1879964e+00   8.0000000e-01   8.0000000e-01   7.6143705e-01   7.5132515e-01   7.7128632e-01
   9.9231618e-01   8.0000000e-01   8.0000000e-01   1.1757022e+00   8.0000000e-01   8.0000000e-01   7.6113478e-01   7.5085863e-01   7.7082556e-01
   9.9402370e-01   8.0000000e-01   8.0000000e-01   1.1630039e+00   8.0000000e-01   8.0000000e-01   7.6083826e-01   7.5040098e-01   7.7037357e-01
   9.9573121e-01   8.0000000e-01   8.0000000e-01   1.1499697e+00   8.0000000e-01   8.0000000e-01   7.6054751e-01   7.4995224e-01   7.6993038e-01
   9.9743873e-01   8.0000000e-01   8.0000000e-01   1.1366674e+00   8.0000000e-01   8.0000000e-01   7.6026258e-01   7.4951247e-01   7.6949605e-01
   9.9914624e-01   8.0000000e-01   8.0000000e-01   1.1231640e+00   8.0000000e-01   8.0000000e-01   7.5998348e-01   7.4908171e-01   7.6907061e-01
   1.0008538e+00   8.0000000e-01   8.0000000e-01   1.1095253e+00   8.0000000e-01   8.0000000e-01   7.5971026e-01   7.4866003e-01   7.6865413e-01
   1.0025613e+00   8.0000000e-01   8.0000000e-01   1.0958153e+00   8.0000000e-01   8.0000000e-01   7.5944294e-01   7.4824745e-01   7.6824666e-01
   1.0042688e+00   8.0000000e-01   8.0000000e-01   1.0820959e+00   8.0000000e-01   8.0000000e-01   7.5918155e-01   7.4784402e-01   7.6784821e-01
   1.0059763e+00   8.0000000e-01   8.0000000e-01   1.0684260e+00   8.0000000e-01   8.0000000e-01   7.5892611e-01   7.4744977e-01   7.6745883e-01
   1.0076838e+00   8.0000000e-01   8.0000000e-01   1.0548612e+00   8.0000000e-01   8.0000000e-01   7.5867664e-01   7.4706474e-01   7.6707856e-01
   1.0093913e+00   8.0000000e-01   8.0000000e-01   1.0414540e+00   8.0000000e-01   8.0000000e-01   7.5843317e-01   7.4668897e-01   7.6670743e-01
   1.0110988e+00   8.0000000e-01   8.0000000e-01   1.0282534e+00   8.0000000e-01   8.0000000e-01   7.5819575e-01   7.4632253e-01   7.6634551e-01
   1.0128064e+00   8.0000000e-01   8.0000000e-01   1.0153041e+00   8.0000000e-01   8.0000000e-01   7.5796438e-01   7.4596543e-01   7.6599283e-01
   1.0145139e+00   8.0000000e-01   8.0000000e-01   1.0026466e+00   8.0000000e-01   8.0000000e-01   7.5773909e-01   7.4561771e-01   7.6564940e-01
   1.0162214e+00   8.0000000e-01   8.0000000e-01   9.9031700e-01   8.0000000e-01   8.0000000e-01   7.5751989e-01   7.4527940e-01   7.6531526e-01
   1.0179289e+00   8.0000000e-01   8.0000000e-01   9.7834762e-01   8.0000000e-01   8.0000000e-01   7.5730681e-01   7.4495054e-01   7.6499045e-01
   1.0196364e+00   8.0000000e-01   8.0000000e-01   9.6676627e-01   8.0000000e-01   8.0000000e-01   7.5709988e-01   7.4463115e-01   7.6467500e-01
   1.0213439e+00   8.0000000e-01   8.0000000e-01   9.5559784e-01   8.0000000e-01   8.0000000e-01   7.5689912e-01   7.4432129e-01   7.6436897e-01
   1.0230515e+00   8.0000000e-01   8.0000000e-01   9.4486101e-01   8.0000000e-01   8.0000000e-01   7.5670455e-01   7.4402099e-01   7.6407237e-01
   1.0247590e+00   8.0000000e-01   8.0000000e-01   9.3457086e-01   8.0000000e-01   8.0000000e-01   7.5651618e-01   7.4373025e-01   7.6378521e-01
   1.0264665e+00   8.0000000e-01   8.0000000e-01   9.2473890e-01   8.0000000e-01   8.0000000e-01   7.5633403e-01   7.4344911e-01   7.6350754e-01
   1.0281740e+00   8.0000000e-01   8.0000000e-01   9.1537293e-01   8.0000000e-01   8.0000000e-01   7.5615812e-01   7.4317760e-01   7.6323937e-01
   1.0298815e+00   8.0000000e-01   8.0000000e-01   9.0647727e-01   8.0000000e-01   8.0000000e-01   7.5598846e-01   7.4291574e-01   7.6298073e-01
   1.0315890e+00   8.0000000e-01   8.0000000e-01   8.9805453e-01   8.0000000e-01   8.0000000e-01   7.5582509e-01   7.4266360e-01   7.6273168e-01
   1.0332965e+00   8.0000000e-01   8.0000000e-01   8.9010118e-01   8.0000000e-01   8.0000000e-01   7.5566802e-01   7.4242116e-01   7.6249222e-01
   1.0350041e+00   8.0000000e-01   8.0000000e-01   8.8261228e-01   8.0000000e-01   8.0000000e-01   7.5551725e-01   7.4218844e-01   7.6226236e-01
   1.0367116e+00   8.0000000e-01   8.0000000e-01   8.7558053e-01   8.0000000e-01   8.0000000e-01   7.5537279e-01   7.4196548e-01   7.6204213e-01
   1.0384191e+00   8.0000000e-01   8.0000000e-01   8.6899634e-01   8.0000000e-01   8.0000000e-01   7.5523467e-01   7.4175228e-01   7.6183155e-01
   1.0401266e+00   8.0000000e-01   8.0000000e-01   8.6284831e-01   8.0000000e-01   8.0000000e-01   7.5510289e-01   7.4154888e-01   7.6163064e-01
   1.0418341e+00   8.0000000e-01   8.0000000e-01   8.5712445e-01   8.0000000e-01   8.0000000e-01   7.5497749e-01   7.4135532e-01   7.6143944e-01
   1.0435416e+00   8.0000000e-01   8.0000000e-01   8.5180859e-01   8.0000000e-01   8.0000000e-01   7.5485845e-01   7.4117159e-01   7.6125795e-01
   1.0452491e+00   8.0000000e-01   8.0000000e-01   8.4688485e-01   8.0000000e-01   8.0000000e-01   7.5474580e-01   7.4099770e-01   7.6108618e-01
   1.0469567e+00   8.0000000e-01   8.0000000e-01   8.4233641e-01   8.0000000e-01   8.0000000e-01   7.5463953e-01   7.4083368e-01   7.6092415e-01
   1.0486642e+00   8.0000000e-01   8.0000000e-01   8.3814574e-01   8.0000000e-01   8.0000000e-01   7.5453967e-01   7.4067952e-01   7.6077186e-01
   1.0503717e+00   8.0000000e-01   8.0000000e-01   8.3429505e-01   8.0000000e-01   8.0000000e-01   7.5444622e-01   7.4053527e-01   7.6062935e-01
   1.0520792e+00   8.0000000e-01   8.0000000e-01   8.3076658e-01   8.0000000e-01   8.0000000e-01   7.5435920e-01   7.4040094e-01   7.6049663e-01
   1.0537867e+00   8.0000000e-01   8.0000000e-01   8.2754088e-01   8.0000000e-01   8.0000000e-01   7.5427860e-01   7.4027652e-01   7.6037371e-01
   1.0554942e+00   8.0000000e-01   8.0000000e-01   8.2459955e-01   8.0000000e-01   8.0000000e-01   7.5420444e-01   7.4016203e-01   7.6026058e-01
   1.0572017e+00   8.0000000e-01   8.0000000e-01   8.2192435e-01   8.0000000e-01   8.0000000e-01   7.5413671e-01   7.4005746e-01   7.6015725e-01
   1.0589093e+00   8.0000000e-01   8.0000000e-01   8.1949738e-01   8.0000000e-01   8.0000000e-01   7.5407542e-01   7.3996284e-01   7.6006374e-01
   1.0606168e+00   8.0000000e-01   8.0000000e-01   8.1730146e-01   8.0000000e-01   8.0000000e-01   7.5402058e-01   7.3987817e-01   7.5998005e-01
   1.0623243e+00   8.0000000e-01   8.0000000e-01   8.1531975e-01   8.0000000e-01   8.0000000e-01   7.5397221e-01   7.3980348e-01   7.5990622e-01
   1.0640318e+00   8.0000000e-01   8.0000000e-01   8.1353541e-01   8.0000000e-01   8.0000000e-01   7.5393029e-01   7.3973874e-01   7.5984221e-01
   1.0657393e+00   8.0000000e-01   8.0000000e-01   8.1193276e-01   8.0000000e-01   8.0000000e-01   7.5389483e-01   7.3968396e-01   7.5978803e-01
   1.0674468e+00   8.0000000e-01   8.0000000e-01   8.1049689e-01   8.0000000e-01   8.0000000e-01   7.5386582e-01   7.3963914e-01   7.5974368e-01
   1.0691544e+00   8.0000000e-01   8.0000000e-01   8.0921360e-01   8.0000000e-01   8.0000000e-01   7.5384327e-01   7.3960429e-01   7.5970917e-01
   1.0708619e+00   8.0000000e-01   8.0000000e-01   8.0806975e-01   8.0000000e-01   8.0000000e-01   7.5382719e-01   7.3957942e-01   7.5968451e-01
   1.0725694e+00   8.0000000e-01   8.0000000e-01   8.0705265e-01   8.0000000e-01   8.0000000e-01   7.5381758e-01   7.3956453e-01   7.5966970e-01
   1.0742769e+00   8.0000000e-01   8.0000000e-01   8.0615028e-01   8.0000000e-01   8.0000000e-01   7.5381443e-01   7.3955959e-01   7.5966471e-01
   1.0759844e+00   8.0000000e-01   8.0000000e-01   8.0535164e-01   8.0000001e-01   8.0000000e-01   7.5381772e-01   7.3956462e-01   7.5966955e-01
   1.0776919e+00   8.0000000e-01   8.0000000e-01   8.0464652e-01   8.0000001e-01   8.0000000e-01   7.5382747e-01   7.3957959e-01   7.5968422e-01
   1.0793994e+00   8.0000000e-01   8.0000000e-01   8.0402548e-01   8.0000001e-01   8.0000000e-01   7.5384367e-01   7.3960451e-01   7.5970869e-01
   1.0811070e+00   8.0000000e-01   8.0000000e-01   8.0347997e-01   8.0000001e-01   8.0000000e-01   7.5386632e-01   7.3963939e-01   7.5974300e-01
   1.0828145e+00   8.0000000e-01   8.0000000e-01   8.0300188e-01   8.0000002e-01   8.0000000e-01   7.5389542e-01   7.3968422e-01   7.5978711e-01
   1.0845220e+00   8.0000000e-01   8.0000000e-01   8.0258381e-01   8.0000002e-01   8.0000000e-01   7.5393096e-01   7.3973897e-01   7.5984102e-01
   1.0862295e+00   8.0000000e-01   8.0000000e-01   8.0221910e-01   8.0000003e-01   8.0000000e-01   7.5397292e-01   7.3980363e-01   7.5990470e-01
   1.0879370e+00   8.0000000e-01   8.0000000e-01   8.0190170e-01   8.0000004e-01   8.0000000e-01   7.5402130e-01   7.3987819e-01   7.5997814e-01
   1.0896445e+00   8.0000000e-01   8.0000000e-01   8.0162612e-01   8.0000005e-01   8.0000000e-01   7.5407609e-01   7.3996264e-01   7.6006134e-01
   1.0913520e+00   8.0000000e-01   8.0000000e-01   8.0138753e-01   8.0000007e-01   8.0000000e-01   7.5413730e-01   7.4005699e-01   7.6015431e-01
   1.0930596e+00   8.0000000e-01   8.0000000e-01   8.0118138e-01   8.0000008e-01   8.0000000e-01   7.5420491e-01   7.4016121e-01   7.6025700e-01
   1.0947671e+00   8.0000000e-01   8.0000000e-01   8.0100365e-01   8.0000011e-01   8.0000000e-01   7.5427891e-01   7.4027527e-01   7.6036940e-01
   1.0964746e+00   8.0000000e-01   8.0000000e-01   8.0085079e-01   8.0000014e-01   8.0000000e-01   7.5435928e-01   7.4039916e-01   7.6049149e-01
   1.0981821e+00   8.0000000e-01   8.0000000e-01   8.0071964e-01   8.0000018e-01   8.0000000e-01   7.5444601e-01   7.4053286e-01   7.6062325e-01
   1.0998896e+00   8.0000000e-01   8.0000000e-01   8.0060736e-01   8.0000023e-01   8.0000000e-01   7.5453909e-01   7.4067635e-01   7.6076465e-01
   1.1015971e+00   8.0000000e-01   8.0000000e-01   8.0051153e-01   8.0000030e-01   8.0000000e-01   7.5463853e-01   7.4082964e-01   7.6091572e-01
   1.1033047e+00   8.0000000e-01   8.0000000e-01   8.0042988e-01   8.0000038e-01   8.0000000e-01   7.5474429e-01   7.4099268e-01   7.6107638e-01
   1.1050122e+00   8.0000000e-01   8.0000000e-01   8.0036047e-01   8.0000049e-01   8.0000000e-01   7.5485637e-01   7.4116544e-01   7.6124663e-01
   1.1067197e+00   8.0000000e-01   8.0000000e-01   8.0030161e-01   8.0000062e-01   8.0000000e-01   7.5497473e-01   7.4134790e-01   7.6142643e-01
   1.1084272e+00   8.0000000e-01   8.0000000e-01   8.0025180e-01   8.0000079e-01   8.0000000e-01   7.5509938e-01   7.4154003e-01   7.6161576e-01
   1.1101347e+00   8.0000000e-01   8.0000000e-01   8.0020976e-01   8.0000100e-01   8.0000000e-01   7.5523028e-01   7.4174181e-01   7.6181459e-01
   1.1118422e+00   8.0000000e-01   8.0000000e-01   8.0017437e-01   8.0000126e-01   8.0000000e-01   7.5536746e-01   7.4195325e-01   7.6202292e-01
   1.1135497e+00   8.0000000e-01   8.0000000e-01   8.0014464e-01   8.0000160e-01   8.0000000e-01   7.5551085e-01   7.4217427e-01   7.6224068e-01
   1.1152573e+00   8.0000000e-01   8.0000000e-01   8.0011971e-01   8.0000201e-01   8.0000000e-01   7.5566046e-01   7.4240486e-01   7.6246786e-01
   1.1169648e+00   8.0000000e-01   8.0000000e-01   8.0009886e-01   8.0000253e-01   8.0000000e-01   7.5581625e-01   7.4264497e-01   7.6270441e-01
   1.1186723e+00   8.0000000e-01   8.0000000e-01   8.0008147e-01   8.0000317e-01   8.0000000e-01   7.5597821e-01   7.4289458e-01   7.6295029e-01
   1.1203798e+00   8.0000000e-01   8.0000000e-01   8.0006699e-01   8.0000397e-01   8.0000000e-01   7.5614632e-01   7.4315366e-01   7.6320549e-01
   1.1220873e+00   8.0000000e-01   8.0000000e-01   8.0005496e-01   8.0000495e-01   8.0000000e-01   7.5632057e-01   7.4342219e-01   7.6346998e-01
   1.1237948e+00   8.0000000e-01   8.0000000e-01   8.0004500e-01   8.0000617e-01   8.0000000e-01   7.5650092e-01   7.4370011e-01   7.6374369e-01
   1.1255023e+00   8.0000000e-01   8.0000000e-01   8.0003676e-01   8.0000768e-01   8.0000000e-01   7.5668734e-01   7.4398738e-01   7.6402658e-01
   1.1272099e+00   8.0000000e-01   8.0000000e-01   8.0002997e-01   8.0000953e-01   8.0000000e-01   7.5687982e-01   7.4428396e-01   7.6431863e-01
   1.1289174e+00   8.0000000e-01   8.0000000e-01   8.0002437e-01   8.0001180e-01   8.0000000e-01   7.5707833e-01   7.4458981e-01   7.6461977e-01
   1.1306249e+00   8.0000000e-01   8.0000000e-01   8.0001978e-01   8.0001458e-01   8.0000000e-01   7.5728285e-01   7.4490491e-01   7.6492997e-01
   1.1323324e+00   8.0000000e-01   8.0000000e-01   8.0001602e-01   8.0001797e-01   8.0000000e-01   7.5749335e-01   7.4522921e-01   7.6524921e-01
   1.1340399e+00   8.0000000e-01   8.0000000e-01   8.0001295e-01   8.0002211e-01   8.0000000e-01   7.5770980e-01   7.4556265e-01   7.6557740e-01
   1.1357474e+00   8.0000000e-01   8.0000000e-01   8.0001044e-01   8.0002715e-01   8.0000000e-01   7.5793217e-01   7.4590518e-01   7.6591450e-01
   1.1374549e+00   8.0000000e-01   8.0000000e-01   8.0000840e-01   8.0003326e-01   8.0000000e-01   7.5816042e-01   7.4625676e-01   7.6626046e-01
   1.1391625e+00   8.0000000e-01   8.0000000e-01   8.0000674e-01   8.0004066e-01   8.0000000e-01   7.5839454e-01   7.4661733e-01   7.6661522e-01
   1.1408700e+00   8.0000000e-01   8.0000000e-01   8.0000540e-01   8.0004961e-01   8.0000000e-01   7.5863448e-01   7.4698686e-01   7.6697875e-01
   1.1425775e+00   8.0000000e-01   8.0000000e-01   8.0000432e-01   8.0006039e-01   8.0000000e-01   7.5888024e-01   7.4736529e-01   7.6735098e-01
   1.1442850e+00   8.0000000e-01   8.0000000e-01   8.0000344e-01   8.0007336e-01   8.0000000e-01   7.5913175e-01   7.4775256e-01   7.6773183e-01
   1.1459925e+00   8.0000000e-01   8.0000000e-01   8.0000274e-01   8.0008892e-01   8.0000000e-01   7.5938898e-01   7.4814861e-01   7.6812126e-01
   1.1477000e+00   8.0000000e-01   8.0000000e-01   8.0000218e-01   8.0010755e-01   8.0000000e-01   7.5965190e-01   7.4855337e-01   7.6851918e-01
   1.1494076e+00   8.0000000e-01   8.0000000e-01   8.0000173e-01   8.0012981e-01   8.0000000e-01   7.5992048e-01   7.4896680e-01   7.6892554e-01
   1.1511151e+00   8.0000000e-01   8.0000000e-01   8.0000136e-01   8.0015634e-01   8.0000000e-01   7.6019468e-01   7.4938884e-01   7.6934029e-01
   1.1528226e+00   8.0000000e-01   8.0000000e-01   8.0000108e-01   8.0018790e-01   8.0000000e-01   7.6047447e-01   7.4981942e-01   7.6976334e-01
   1.1545301e+00   8.0000000e-01   8.0000000e-01   8.0000085e-01   8.0022534e-01   8.0000000e-01   7.6075979e-01   7.5025846e-01   7.7019460e-01
   1.1562376e+00   8.0000000e-01   8.0000000e-01   8.0000067e-01   8.0026966e-01   8.0000000e-01   7.6105060e-01   7.5070590e-01   7.7063401e-01
   1.1579451e+00   8.0000000e-01   8.0000000e-01   8.0000052e-01   8.0032201e-01   8.0000000e-01   7.6134686e-01   7.5116166e-01   7.7108147e-01
   1.1596526e+00   8.0000000e-01   8.0000000e-01   8.0000041e-01   8.0038369e-01   8.0000000e-01   7.6164853e-01   7.5162567e-01   7.7153691e-01
   1.1613602e+00   8.0000000e-01   8.0000000e-01   8.0000032e-01   8.0045624e-01   8.0000000e-01   7.6195557e-01   7.5209787e-01   7.7200025e-01
   1.1630677e+00   8.0000000e-01   8.0000000e-01   8.0000025e-01   8.0054136e-01   8.0000000e-01   7.6226793e-01   7.5257816e-01   7.7247139e-01
   1.1647752e+00   8.0000000e-01   8.0000000e-01   8.0000019e-01   8.0064097e-01   8.0000000e-01   7.6258556e-01   7.5306646e-01   7.7295022e-01
   1.1664827e+00   8.0000000e-01   8.0000000e-01   8.0000015e-01   8.0075728e-01   8.0000000e-01   7.6290840e-01   7.5356268e-01   7.7343664e-01
   1.1681902e+00   8.0000000e-01   8.0000000e-01   8.0000012e-01   8.0089277e-01   8.0000000e-01   7.6323640e-01   7.5406673e-01   7.7393055e-01
   1.1698977e+00   8.0000000e-01   8.0000000e-01   8.0000009e-01   8.0105024e-01   8.0000000e-01   7.6356952e-01   7.5457851e-01   7.7443182e-01
   1.1716052e+00   8.0000000e-01   8.0000000e-01   8.0000007e-01   8.0123295e-01   8.0000000e-01   7.6390770e-01   7.5509796e-01   7.7494038e-01
   1.1733128e+00   8.0000000e-01   8.0000000e-01   8.0000005e-01   8.0144434e-01   8.0000000e-01   7.6425089e-01   7.5562495e-01   7.7545606e-01
   1.1750203e+00   8.0000000e-01   8.0000000e-01   8.0000004e-01   8.0168833e-01   8.0000000e-01   7.6459901e-01   7.5615937e-01   7.7597874e-01
   1.1767278e+00   8.0000000e-01   8.0000000e-01   8.0000003e-01   8.0196932e-01   8.0000000e-01   7.6495202e-01   7.5670110e-01   7.7650827e-01
   1.1784353e+00   8.0000000e-01   8.0000000e-01   8.0000002e-01   8.0229214e-01   8.0000000e-01   7.6530984e-01   7.5725005e-01   7.7704452e-01
   1.1801428e+00   8.0000000e-01   8.0000000e-01   8.0000002e-01   8.0266218e-01   8.0000000e-01   7.6567241e-01   7.5780608e-01   7.7758732e-01
   1.1818503e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   8.0308555e-01   8.0000000e-01   7.6603968e-01   7.5836910e-01   7.7813652e-01
   1.1835579e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   8.0356857e-01   8.0000000e-01   7.6641157e-01   7.5893894e-01   7.7869195e-01
   1.1852654e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   8.0411836e-01   8.0000000e-01   7.6678801e-01   7.5951547e-01   7.7925339e-01
   1.1869729e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   8.0474268e-01   8.0000000e-01   7.6716891e-01   7.6009854e-01   7.7982067e-01
   1.1886804e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0544995e-01   8.0000000e-01   7.6755421e-01   7.6068801e-01   7.8039356e-01
   1.1903879e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0624940e-01   8.0000000e-01   7.6794382e-01   7.6128371e-01   7.8097186e-01
   1.1920954e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0715111e-01   8.0000000e-01   7.6833768e-01   7.6188550e-01   7.8155533e-01
   1.1938029e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0816540e-01   8.0000000e-01   7.6873569e-01   7.6249317e-01   7.8214370e-01
   1.1955105e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0930361e-01   8.0000000e-01   7.6913775e-01   7.6310655e-01   7.8273670e-01
   1.1972180e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1057782e-01   8.0000000e-01   7.6954378e-01   7.6372544e-01   7.8333406e-01
   1.1989255e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1200084e-01   8.0000000e-01   7.6995368e-01   7.6434964e-01   7.8393546e-01
   1.2006330e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1358648e-01   8.0000000e-01   7.7036736e-01   7.6497893e-01   7.8454059e-01
   1.2023405e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1534920e-01   8.0000000e-01   7.7078472e-01   7.6561310e-01   7.8514910e-01
   1.2040480e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1730355e-01   8.0000000e-01   7.7120564e-01   7.6625190e-01   7.8576063e-01
   1.2057555e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1946507e-01   8.0000000e-01   7.7163002e-01   7.6689508e-01   7.8637478e-01
   1.2074631e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2184986e-01   8.0000000e-01   7.7205773e-01   7.6754237e-01   7.8699115e-01
   1.2091706e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2447449e-01   8.0000000e-01   7.7248867e-01   7.6819351e-01   7.8760930e-01
   1.2108781e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2735648e-01   8.0000000e-01   7.7292271e-01   7.6884821e-01   7.8822878e-01
   1.2125856e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.3051307e-01   8.0000000e-01   7.7335973e-01   7.6950618e-01   7.8884911e-01
   1.2142931e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.3396127e-01   8.0000000e-01   7.7379957e-01   7.7016707e-01   7.8946977e-01
   1.2160006e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.3771852e-01   8.0000000e-01   7.7424212e-01   7.7083058e-01   7.9009022e-01
   1.2177081e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4180212e-01   8.0000000e-01   7.7468721e-01   7.7149634e-01   7.9070992e-01
   1.2194157e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4622911e-01   8.0000000e-01   7.7513471e-01   7.7216401e-01   7.9132826e-01
   1.2211232e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.5101698e-01   8.0000000e-01   7.7558446e-01   7.7283320e-01   7.9194464e-01
   1.2228307e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.5618118e-01   8.0000000e-01   7.7603629e-01   7.7350352e-01   7.9255841e-01
   1.2245382e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6173627e-01   8.0000000e-01   7.7649004e-01   7.7417457e-01   7.9316891e-01
   1.2262457e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6769612e-01   8.0000000e-01   7.7694553e-01   7.7484592e-01   7.9377545e-01
   1.2279532e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7407325e-01   8.0000000e-01   7.7740257e-01   7.7551713e-01   7.9437732e-01
   1.2296608e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.8087860e-01   8.0000000e-01   7.7786099e-01   7.7618775e-01   7.9497378e-01
   1.2313683e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.8812265e-01   8.0000000e-01   7.7832058e-01   7.7685731e-01   7.9556406e-01
   1.2330758e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.9581137e-01   8.0000000e-01   7.7878114e-01   7.7752533e-01   7.9614738e-01
   1.2347833e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0394920e-01   8.0000000e-01   7.7924246e-01   7.7819132e-01   7.9672297e-01
   1.2364908e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.1253826e-01   8.0000000e-01   7.7970433e-01   7.7885476e-01   7.9729002e-01
   1.2381983e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.2157787e-01   8.0000000e-01   7.8016651e-01   7.7951514e-01   7.9784770e-01
   1.2399058e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.3106432e-01   8.0000000e-01   7.8062878e-01   7.8017194e-01   7.9839520e-01
   1.2416134e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.4099222e-01   8.0000000e-01   7.8109089e-01   7.8082459e-01   7.9893163e-01
   1.2433209e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.5134957e-01   8.0000000e-01   7.8155261e-01   7.8147256e-01   7.9945621e-01
   1.2450284e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.6212234e-01   8.0000000e-01   7.8201366e-01   7.8211531e-01   7.9996810e-01
   1.2467359e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.7329278e-01   8.0000000e-01   7.8247380e-01   7.8275227e-01   8.0046647e-01
   1.2484434e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.8483930e-01   8.0000000e-01   7.8293274e-01   7.8338288e-01   8.0095052e-01
   1.2501509e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.9673654e-01   8.0000000e-01   7.8339023e-01   7.8400659e-01   8.0141945e-01
   1.2518584e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0089558e+00   8.0000000e-01   7.8384597e-01   7.8462281e-01   8.0187242e-01
   1.2535660e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0214624e+00   8.0000000e-01   7.8429967e-01   7.8523100e-01   8.0230873e-01
   1.2552735e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0342190e+00   8.0000000e-01   7.8475106e-01   7.8583062e-01   8.0272767e-01
   1.2569810e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0471845e+00   8.0000000e-01   7.8519982e-01   7.8642112e-01   8.0312854e-01
   1.2586885e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0603139e+00   8.0000000e-01   7.8564565e-01   7.8700196e-01   8.0351071e-01
   1.2603960e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0735590e+00   8.0000000e-01   7.8608826e-01   7.8757262e-01   8.0387355e-01
   1.2621035e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0868679e+00   8.0000000e-01   7.8652731e-01   7.8813258e-01   8.0421647e-01
   1.2638111e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1001859e+00   8.0000000e-01   7.8696252e-01   7.8868137e-01   8.0453902e-01
   1.2655186e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1134555e+00   8.0000000e-01   7.8739356e-01   7.8921851e-01   8.0484078e-01
   1.2672261e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1266173e+00   8.0000000e-01   7.8782014e-01   7.8974358e-01   8.0512135e-01
   1.2689336e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1396099e+00   8.0000000e-01   7.8824192e-01   7.9025614e-01   8.0538044e-01
   1.2706411e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1523701e+00   8.0000000e-01   7.8865860e-01   7.9075578e-01   8.0561777e-01
   1.2723486e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1648336e+00   8.0000000e-01   7.8906987e-01   7.9124213e-01   8.0583315e-01
   1.2740561e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1769369e+00   8.0000000e-01   7.8947542e-01   7.9171487e-01   8.0602654e-01
   1.2757637e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1886160e+00   8.0000000e-01   7.8987497e-01   7.9217371e-01   8.0619792e-01
   1.2774712e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1998076e+00   8.0000000e-01   7.9026822e-01   7.9261838e-01   8.0634736e-01
   1.2791787e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2104496e+00   8.0000000e-01   7.9065489e-01   7.9304864e-01   8.0647500e-01
   1.2808862e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2204807e+00   8.0000000e-01   7.9103468e-01   7.9346427e-01   8.0658101e-01
   1.2825937e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2298429e+00   8.0000000e-01   7.9140733e-01   7.9386512e-01   8.0666571e-01
   1.2843012e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2384823e+00   8.0000000e-01   7.9177260e-01   7.9425109e-01   8.0672951e-01
   1.2860087e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2463476e+00   8.0000000e-01   7.9213023e-01   7.9462211e-01   8.0677286e-01
   1.2877163e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2533915e+00   8.0000000e-01   7.9248001e-01   7.9497814e-01   8.0679629e-01
   1.2894238e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2595711e+00   8.0000000e-01   7.9282171e-01   7.9531917e-01   8.0680039e-01
   1.2911313e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2648458e+00   8.0000000e-01   7.9315511e-01   7.9564521e-01   8.0678579e-01
   1.2928388e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2691842e+00   8.0000000e-01   7.9348004e-01   7.9595636e-01   8.0675325e-01
   1.2945463e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2725603e+00   8.0000000e-01   7.9379635e-01   7.9625276e-01   8.0670358e-01
   1.2962538e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2749528e+00   8.0000000e-01   7.9410387e-01   7.9653456e-01   8.0663761e-01
   1.2979613e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2763467e+00   8.0000000e-01   7.9440248e-01   7.9680196e-01   8.0655624e-01
   1.2996689e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2767332e+00   8.0000000e-01   7.9469208e-01   7.9705517e-01   8.0646040e-01
   1.3013764e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2761069e+00   8.0000000e-01   7.9497253e-01   7.9729442e-01   8.0635102e-01
   1.3030839e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2744744e+00   8.0000000e-01   7.9524380e-01   7.9752003e-01   8.0622914e-01
   1.3047914e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2718467e+00   8.0000000e-01   7.9550584e-01   7.9773232e-01   8.0609579e-01
   1.3064989e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2682405e+00   8.0000000e-01   7.9575861e-01   7.9793166e-01   8.0595200e-01
   1.3082064e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2636785e+00   8.0000000e-01   7.9600211e-01   7.9811839e-01   8.0579884e-01
   1.3099140e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2581892e+00   8.0000000e-01   7.9623636e-01   7.9829293e-01   8.0563734e-01
   1.3116215e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2518037e+00   8.0000000e-01   7.9646134e-01   7.9845563e-01   8.0546855e-01
   1.3133290e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2445645e+00   8.0000000e-01   7.9667716e-01   7.9860697e-01   8.0529353e-01
   1.3150365e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2365160e+00   8.0000000e-01   7.9688387e-01   7.9874739e-01   8.0511330e-01
   1.3167440e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2277064e+00   8.0000000e-01   7.9708158e-01   7.9887735e-01   8.0492888e-01
   1.3184515e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2181880e+00   8.0000000e-01   7.9727039e-01   7.9899731e-01   8.0474124e-01
   1.3201590e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2080161e+00   8.0000000e-01   7.9745043e-01   7.9910773e-01   8.0455132e-01
   1.3218666e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1972478e+00   8.0000000e-01   7.9762183e-01   7.9920907e-01   8.0436003e-01
   1.3235741e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1859458e+00   8.0000000e-01   7.9778476e-01   7.9930182e-01   8.0416826e-01
   1.3252816e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1741723e+00   8.0000000e-01   7.9793941e-01   7.9938646e-01   8.0397681e-01
   1.3269891e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1619908e+00   8.0000000e-01   7.9808597e-01   7.9946346e-01   8.0378647e-01
   1.3286966e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1494652e+00   8.0000000e-01   7.9822464e-01   7.9953327e-01   8.0359796e-01
   1.3304041e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1366591e+00   8.0000000e-01   7.9835562e-01   7.9959636e-01   8.0341196e-01
   1.3321116e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1236360e+00   8.0000000e-01   7.9847914e-01   7.9965316e-01   8.0322908e-01
   1.3338192e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1104590e+00   8.0000000e-01   7.9859544e-01   7.9970411e-01   8.0304989e-01
   1.3355267e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0971887e+00   8.0000000e-01   7.9870478e-01   7.9974964e-01   8.0287489e-01
   1.3372342e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0838842e+00   8.0000000e-01   7.9880738e-01   7.9979016e-01   8.0270451e-01
   1.3389417e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0706018e+00   8.0000000e-01   7.9890351e-01   7.9982607e-01   8.0253917e-01
   1.3406492e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0573955e+00   8.0000000e-01   7.9899342e-01   7.9985772e-01   8.0237920e-01
   1.3423567e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0443165e+00   8.0000000e-01   7.9907736e-01   7.9988549e-01   8.0222488e-01
   1.3440643e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0314118e+00   8.0000000e-01   7.9915561e-01   7.9990971e-01   8.0207644e-01
   1.3457718e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0187254e+00   8.0000000e-01   7.9922843e-01   7.9993073e-01   8.0193406e-01
   1.3474793e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0062973e+00   8.0000000e-01   7.9929607e-01   7.9994883e-01   8.0179787e-01
   1.3491868e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.9416402e-01   8.0000000e-01   7.9935880e-01   7.9996432e-01   8.0166796e-01
   1.3508943e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.8235858e-01   8.0000000e-01   7.9941686e-01   7.9997744e-01   8.0154437e-01
   1.3526018e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.7090944e-01   8.0000000e-01   7.9947050e-01   7.9998847e-01   8.0142712e-01
   1.3543093e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.5984057e-01   8.0000000e-01   7.9951999e-01   7.9999763e-01   8.0131616e-01
   1.3560169e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.4917256e-01   8.0000000e-01   7.9956556e-01   8.0000514e-01   8.0121141e-01
   1.3577244e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.3892220e-01   8.0000000e-01   7.9960745e-01   8.0001120e-01   8.0111280e-01
   1.3594319e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.2910261e-01   8.0000000e-01   7.9964588e-01   8.0001599e-01   8.0102018e-01
   1.3611394e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.1972451e-01   8.0000000e-01   7.9968107e-01   8.0001968e-01   8.0093343e-01
   1.3628469e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.1079341e-01   8.0000000e-01   7.9971324e-01   8.0002241e-01   8.0085237e-01
   1.3645544e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0231183e-01   8.0000000e-01   7.9974259e-01   8.0002434e-01   8.0077680e-01
   1.3662619e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.9427982e-01   8.0000000e-01   7.9976933e-01   8.0002557e-01   8.0070652e-01
   1.3679695e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.8669465e-01   8.0000000e-01   7.9979365e-01   8.0002622e-01   8.0064133e-01
   1.3696770e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7955112e-01   8.0000000e-01   7.9981571e-01   8.0002638e-01   8.0058099e-01
   1.3713845e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7284314e-01   8.0000000e-01   7.9983569e-01   8.0002616e-01   8.0052530e-01
   1.3730920e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6656000e-01   8.0000000e-01   7.9985376e-01   8.0002561e-01   8.0047400e-01
   1.3747995e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6069026e-01   8.0000000e-01   7.9987006e-01   8.0002481e-01   8.0042686e-01
   1.3765070e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.5522115e-01   8.0000000e-01   7.9988475e-01   8.0002382e-01   8.0038365e-01
   1.3782145e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.5013862e-01   8.0000000e-01   7.9989796e-01   8.0002269e-01   8.0034412e-01
   1.3799221e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4542759e-01   8.0000000e-01   7.9990981e-01   8.0002146e-01   8.0030804e-01
   1.3816296e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4107334e-01   8.0000000e-01   7.9992042e-01   8.0002016e-01   8.0027521e-01
   1.3833371e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.3705795e-01   8.0000000e-01   7.9992990e-01   8.0001883e-01   8.0024539e-01
   1.3850446e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.3336441e-01   8.0000000e-01   7.9993837e-01   8.0001750e-01   8.0021836e-01
   1.3867521e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2997548e-01   8.0000000e-01   7.9994591e-01   8.0001618e-01   8.0019392e-01
   1.3884596e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2687379e-01   8.0000000e-01   7.9995261e-01   8.0001489e-01   8.0017187e-01
   1.3901672e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2404221e-01   8.0000000e-01   7.9995856e-01   8.0001364e-01   8.0015202e-01
   1.3918747e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2146418e-01   8.0000000e-01   7.9996382e-01   8.0001244e-01   8.0013420e-01
   1.3935822e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1912208e-01   8.0000000e-01   7.9996847e-01   8.0001131e-01   8.0011823e-01
   1.3952897e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1699951e-01   8.0000000e-01   7.9997258e-01   8.0001024e-01   8.0010395e-01
   1.3969972e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1508057e-01   8.0000000e-01   7.9997619e-01   8.0000923e-01   8.0009122e-01
   1.3987047e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1334993e-01   8.0000000e-01   7.9997936e-01   8.0000830e-01   8.0007988e-01
   1.4004122e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1179305e-01   8.0000000e-01   7.9998215e-01   8.0000743e-01   8.0006981e-01
   1.4021198e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1039606e-01   8.0000000e-01   7.9998458e-01   8.0000664e-01   8.0006089e-01
   1.4038273e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0914517e-01   8.0000000e-01   7.9998671e-01   8.0000591e-01   8.0005300e-01
   1.4055348e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0802776e-01   8.0000000e-01   7.9998857e-01   8.0000524e-01   8.0004605e-01
   1.4072423e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0703197e-01   8.0000000e-01   7.9999018e-01   8.0000464e-01   8.0003992e-01
   1.4089498e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0614666e-01   8.0000000e-01   7.9999159e-01   8.0000409e-01   8.0003454e-01
   1.4106573e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0536158e-01   8.0000000e-01   7.9999280e-01   8.0000360e-01   8.0002982e-01
   1.4123648e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0466703e-01   8.0000000e-01   7.9999385e-01   8.0000316e-01   8.0002570e-01
   1.4140724e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0405385e-01   8.0000000e-01   7.9999476e-01   8.0000276e-01   8.0002210e-01
   1.4157799e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0351379e-01   8.0000000e-01   7.9999554e-01   8.0000241e-01   8.0001897e-01
   1.4174874e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0303922e-01   8.0000000e-01   7.9999621e-01   8.0000210e-01   8.0001625e-01
   1.4191949e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0262318e-01   8.0000000e-01   7.9999679e-01   8.0000182e-01   8.0001389e-01
   1.4209024e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0225939e-01   8.0000000e-01   7.9999728e-01   8.0000157e-01   8.0001185e-01
   1.4226099e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0194199e-01   8.0000000e-01   7.9999771e-01   8.0000136e-01   8.0001009e-01
   1.4243175e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0166564e-01   8.0000000e-01   7.9999807e-01   8.0000117e-01   8.0000857e-01
   1.4260250e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0142559e-01   8.0000000e-01   7.9999837e-01   8.0000101e-01   8.0000727e-01
   1.4277325e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0121756e-01   8.0000000e-01   7.9999863e-01   8.0000086e-01   8.0000615e-01
   1.4294400e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0103767e-01   8.0000000e-01   7.9999886e-01   8.0000074e-01   8.0000519e-01
   1.4311475e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0088255e-01   8.0000000e-01   7.9999904e-01   8.0000063e-01   8.0000438e-01
   1.4328550e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0074904e-01   8.0000000e-01   7.9999920e-01   8.0000053e-01   8.0000368e-01
   1.4345625e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0063438e-01   8.0000000e-01   7.9999933e-01   8.0000045e-01   8.0000309e-01
   1.4362701e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0053613e-01   8.0000000e-01   7.9999945e-01   8.0000038e-01   8.0000259e-01
   1.4379776e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0045214e-01   8.0000000e-01   7.9999954e-01   8.0000032e-01   8.0000217e-01
   1.4396851e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0038050e-01   8.0000000e-01   7.9999962e-01   8.0000027e-01   8.0000181e-01
   1.4413926e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0031956e-01   8.0000000e-01   7.9999969e-01   8.0000023e-01   8.0000150e-01
   1.4431001e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0026781e-01   8.0000000e-01   7.9999974e-01   8.0000019e-01   8.0000125e-01
   1.4448076e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0022397e-01   8.0000000e-01   7.9999979e-01   8.0000016e-01   8.0000104e-01
   1.4465151e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0018691e-01   8.0000000e-01   7.9999982e-01   8.0000013e-01   8.0000086e-01
   1.4482227e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0015565e-01   8.0000000e-01   7.9999986e-01   8.0000011e-01   8.0000071e-01
   1.4499302e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0012934e-01   8.0000000e-01   7.9999988e-01   8.0000009e-01   8.0000058e-01
   1.4516377e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0010726e-01   8.0000000e-01   7.9999990e-01   8.0000008e-01   8.0000048e-01
   1.4533452e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0008877e-01   8.0000000e-01   7.9999992e-01   8.0000006e-01   8.0000039e-01
   1.4550527e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0007330e-01   8.0000000e-01   7.9999994e-01   8.0000005e-01   8.0000032e-01
   1.4567602e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0006040e-01   8.0000000e-01   7.9999995e-01   8.0000004e-01   8.0000026e-01
   1.4584677e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0004967e-01   8.0000000e-01   7.9999996e-01   8.0000004e-01   8.0000022e-01
   1.4601753e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0004076e-01   8.0000000e-01   7.9999997e-01   8.0000003e-01   8.0000018e-01
   1.4618828e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0003338e-01   8.0000000e-01   7.9999997e-01   8.0000002e-01   8.0000014e-01
   1.4635903e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0002727e-01   8.0000000e-01   7.9999998e-01   8.0000002e-01   8.0000012e-01
   1.4652978e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0002224e-01   8.0000000e-01   7.9999998e-01   8.0000002e-01   8.0000009e-01
   1.4670053e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001810e-01   8.0000000e-01   7.9999999e-01   8.0000001e-01   8.0000008e-01
   1.4687128e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001469e-01   8.0000000e-01   7.9999999e-01   8.0000001e-01   8.0000006e-01
   1.4704204e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001191e-01   8.0000000e-01   7.9999999e-01   8.0000001e-01   8.0000005e-01
   1.4721279e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000963e-01   8.0000000e-01   7.9999999e-01   8.0000001e-01   8.0000004e-01
   1.4738354e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000777e-01   8.0000000e-01   7.9999999e-01   8.0000001e-01   8.0000003e-01
   1.4755429e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000626e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000003e-01
   1.4772504e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000503e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000002e-01
   1.4789579e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000403e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000002e-01
   1.4806654e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000322e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01
   1.4823730e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000258e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01
   1.4840805e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000205e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01
   1.4857880e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000163e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01
   1.4874955e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000129e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.4892030e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000102e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.4909105e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000081e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.4926180e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000064e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.4943256e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000050e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.4960331e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000039e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.4977406e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000031e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.4994481e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000024e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5011556e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000019e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5028631e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000015e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5045707e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000011e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5062782e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000009e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5079857e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000007e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5096932e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000005e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5114007e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000004e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5131082e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000003e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5148157e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000002e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5165233e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000002e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5182308e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5199383e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5216458e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5233533e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5250608e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5267683e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5284759e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5301834e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5318909e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5335984e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5353059e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5370134e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5387209e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5404285e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5421360e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5438435e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5455510e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5472585e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5489660e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5506736e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5523811e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5540886e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5557961e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5575036e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5592111e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5609186e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5626262e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5643337e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5660412e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5677487e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5694562e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5711637e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5728712e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5745788e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5762863e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5779938e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5797013e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5814088e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5831163e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5848239e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5865314e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5882389e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5899464e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5916539e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5933614e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5950689e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5967765e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5984840e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6001915e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6018990e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6036065e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6053140e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6070215e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6087291e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6104366e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6121441e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6138516e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6155591e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6172666e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6189741e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6206817e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6223892e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6240967e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6258042e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6275117e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6292192e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6309268e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6326343e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6343418e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6360493e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6377568e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6394643e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6411718e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6428794e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6445869e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6462944e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6480019e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6497094e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6514169e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6531244e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6548320e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6565395e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6582470e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6599545e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6616620e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6633695e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6650771e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6667846e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6684921e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6701996e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6719071e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6736146e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6753221e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6770297e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6787372e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6804447e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6821522e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6838597e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6855672e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6872747e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6889823e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6906898e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6923973e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6941048e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6958123e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6975198e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6992273e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7009349e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7026424e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7043499e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7060574e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7077649e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7094724e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7111800e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7128875e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7145950e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7163025e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7180100e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7197175e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7214250e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7231326e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7248401e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7265476e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7282551e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7299626e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7316701e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7333776e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7350852e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7367927e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7385002e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7402077e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7419152e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7436227e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7453302e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7470378e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7487453e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7504528e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7521603e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7538678e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7555753e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7572829e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7589904e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7606979e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7624054e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7641129e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7658204e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7675279e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7692355e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7709430e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7726505e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7743580e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7760655e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7777730e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7794805e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7811881e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7828956e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7846031e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7863106e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7880181e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7897256e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7914332e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7931407e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7948482e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7965557e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7982632e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7999707e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8016782e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8033858e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8050933e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8068008e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8085083e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8102158e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8119233e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8136308e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8153384e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8170459e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8187534e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8204609e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8221684e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8238759e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8255834e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8272910e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8289985e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8307060e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8324135e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8341210e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8358285e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8375361e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8392436e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8409511e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8426586e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8443661e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8460736e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8477811e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8494887e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8511962e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8529037e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8546112e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8563187e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8580262e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8597337e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8614413e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8631488e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8648563e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8665638e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8682713e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8699788e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8716864e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8733939e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8751014e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8768089e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8785164e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8802239e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8819314e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8836390e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8853465e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8870540e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8887615e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8904690e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8921765e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8938840e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8955916e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8972991e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8990066e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9007141e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9024216e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9041291e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9058366e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9075442e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9092517e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9109592e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9126667e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9143742e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9160817e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9177893e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9194968e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9212043e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9229118e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9246193e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9263268e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9280343e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9297419e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9314494e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9331569e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9348644e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9365719e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9382794e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9399869e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9416945e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9434020e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9451095e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9468170e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9485245e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9502320e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9519396e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9536471e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9553546e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9570621e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9587696e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9604771e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9621846e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9638922e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9655997e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9673072e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9690147e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9707222e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9724297e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9741372e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9758448e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9775523e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9792598e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9809673e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9826748e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9843823e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9860898e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9877974e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9895049e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9912124e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9929199e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9946274e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9963349e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9980425e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9997500e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01


==> data/conv/R_conv_Eul_k=5.dat <==
   2.5003125e-04   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9575461e-03   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.6650610e-03   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.3725759e-03   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.0800908e-03   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.7876057e-03   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.0495121e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.2202635e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.3910150e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5617665e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7325180e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9032695e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.0740210e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.2447725e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.4155240e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.5862755e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.7570270e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.9277784e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.0985299e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.2692814e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.4400329e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.6107844e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.7815359e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.9522874e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.1230389e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.2937904e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.4645418e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.6352933e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.8060448e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.9767963e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.1475478e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.3182993e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.4890508e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.6598023e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.8305538e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.0013052e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.1720567e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.3428082e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.5135597e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.6843112e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.8550627e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.0258142e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.1965657e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.3673172e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.5380686e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.7088201e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.8795716e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.0503231e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.2210746e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.3918261e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.5625776e-02   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.7333291e-02   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.9040806e-02   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   9.0748320e-02   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01
   9.2455835e-02   8.0000002e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000002e-01   8.0000001e-01   8.0000001e-01   8.0000001e-01
   9.4163350e-02   8.0000002e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000002e-01   8.0000001e-01   8.0000001e-01   8.0000001e-01
   9.5870865e-02   8.0000003e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000003e-01   8.0000001e-01   8.0000001e-01   8.0000001e-01
   9.7578380e-02   8.0000004e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000004e-01   8.0000002e-01   8.0000001e-01   8.0000002e-01
   9.9285895e-02   8.0000005e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000005e-01   8.0000002e-01   8.0000002e-01   8.0000002e-01
   1.0099341e-01   8.0000007e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000007e-01   8.0000003e-01   8.0000002e-01   8.0000003e-01
   1.0270092e-01   8.0000009e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000009e-01   8.0000003e-01   8.0000003e-01   8.0000004e-01
   1.0440844e-01   8.0000011e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000011e-01   8.0000004e-01   8.0000004e-01   8.0000005e-01
   1.0611595e-01   8.0000015e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000015e-01   8.0000006e-01   8.0000005e-01   8.0000007e-01
   1.0782347e-01   8.0000019e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000019e-01   8.0000008e-01   8.0000007e-01   8.0000009e-01
   1.0953098e-01   8.0000025e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000025e-01   8.0000010e-01   8.0000009e-01   8.0000012e-01
   1.1123850e-01   8.0000032e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000032e-01   8.0000013e-01   8.0000011e-01   8.0000015e-01
   1.1294601e-01   8.0000042e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000042e-01   8.0000017e-01   8.0000014e-01   8.0000020e-01
   1.1465353e-01   8.0000054e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000054e-01   8.0000021e-01   8.0000019e-01   8.0000025e-01
   1.1636104e-01   8.0000069e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000069e-01   8.0000028e-01   8.0000024e-01   8.0000033e-01
   1.1806856e-01   8.0000089e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000089e-01   8.0000035e-01   8.0000031e-01   8.0000042e-01
   1.1977607e-01   8.0000114e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000114e-01   8.0000045e-01   8.0000039e-01   8.0000054e-01
   1.2148359e-01   8.0000146e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000146e-01   8.0000058e-01   8.0000050e-01   8.0000069e-01
   1.2319110e-01   8.0000186e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000186e-01   8.0000074e-01   8.0000064e-01   8.0000088e-01
   1.2489862e-01   8.0000236e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000236e-01   8.0000094e-01   8.0000082e-01   8.0000112e-01
   1.2660613e-01   8.0000299e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000299e-01   8.0000119e-01   8.0000104e-01   8.0000141e-01
   1.2831365e-01   8.0000379e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000379e-01   8.0000151e-01   8.0000131e-01   8.0000179e-01
   1.3002116e-01   8.0000478e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000478e-01   8.0000190e-01   8.0000166e-01   8.0000226e-01
   1.3172868e-01   8.0000603e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000603e-01   8.0000240e-01   8.0000209e-01   8.0000285e-01
   1.3343619e-01   8.0000758e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000758e-01   8.0000301e-01   8.0000263e-01   8.0000358e-01
   1.3514371e-01   8.0000950e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000950e-01   8.0000378e-01   8.0000329e-01   8.0000449e-01
   1.3685122e-01   8.0001189e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001189e-01   8.0000473e-01   8.0000412e-01   8.0000562e-01
   1.3855874e-01   8.0001484e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001484e-01   8.0000590e-01   8.0000514e-01   8.0000701e-01
   1.4026625e-01   8.0001847e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001847e-01   8.0000735e-01   8.0000640e-01   8.0000873e-01
   1.4197377e-01   8.0002295e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0002295e-01   8.0000913e-01   8.0000795e-01   8.0001085e-01
   1.4368128e-01   8.0002845e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0002845e-01   8.0001132e-01   8.0000986e-01   8.0001345e-01
   1.4538880e-01   8.0003519e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0003519e-01   8.0001399e-01   8.0001219e-01   8.0001663e-01
   1.4709631e-01   8.0004341e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0004341e-01   8.0001727e-01   8.0001504e-01   8.0002051e-01
   1.4880383e-01   8.0005343e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0005343e-01   8.0002125e-01   8.0001851e-01   8.0002525e-01
   1.5051134e-01   8.0006560e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0006560e-01   8.0002610e-01   8.0002273e-01   8.0003100e-01
   1.5221886e-01   8.0008038e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0008038e-01   8.0003197e-01   8.0002785e-01   8.0003798e-01
   1.5392637e-01   8.0009824e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0009824e-01   8.0003908e-01   8.0003404e-01   8.0004643e-01
   1.5563389e-01   8.0011980e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0011980e-01   8.0004766e-01   8.0004151e-01   8.0005661e-01
   1.5734140e-01   8.0014574e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0014574e-01   8.0005798e-01   8.0005050e-01   8.0006887e-01
   1.5904892e-01   8.0017689e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0017689e-01   8.0007037e-01   8.0006129e-01   8.0008359e-01
   1.6075643e-01   8.0021419e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0021419e-01   8.0008521e-01   8.0007421e-01   8.0010122e-01
   1.6246395e-01   8.0025877e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0025877e-01   8.0010295e-01   8.0008965e-01   8.0012228e-01
   1.6417146e-01   8.0031190e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0031190e-01   8.0012409e-01   8.0010806e-01   8.0014739e-01
   1.6587898e-01   8.0037505e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0037505e-01   8.0014922e-01   8.0012993e-01   8.0017723e-01
   1.6758649e-01   8.0044993e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0044993e-01   8.0017902e-01   8.0015587e-01   8.0021261e-01
   1.6929401e-01   8.0053849e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0053849e-01   8.0021426e-01   8.0018654e-01   8.0025445e-01
   1.7100152e-01   8.0064300e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0064300e-01   8.0025585e-01   8.0022274e-01   8.0030383e-01
   1.7270904e-01   8.0076603e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0076603e-01   8.0030482e-01   8.0026535e-01   8.0036196e-01
   1.7441655e-01   8.0091046e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0091046e-01   8.0036230e-01   8.0031537e-01   8.0043021e-01
   1.7612407e-01   8.0107959e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0107959e-01   8.0042962e-01   8.0037394e-01   8.0051011e-01
   1.7783158e-01   8.0127712e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0127712e-01   8.0050825e-01   8.0044235e-01   8.0060344e-01
   1.7953909e-01   8.0150726e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0150726e-01   8.0059986e-01   8.0052204e-01   8.0071217e-01
   1.8124661e-01   8.0177479e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0177479e-01   8.0070636e-01   8.0061468e-01   8.0083857e-01
   1.8295412e-01   8.0208499e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0208499e-01   8.0082986e-01   8.0072209e-01   8.0098512e-01
   1.8466164e-01   8.0244365e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0244365e-01   8.0097265e-01   8.0084628e-01   8.0115457e-01
   1.8636915e-01   8.0285730e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0285730e-01   8.0113735e-01   8.0098949e-01   8.0134999e-01
   1.8807667e-01   8.0333313e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0333313e-01   8.0132683e-01   8.0115423e-01   8.0157478e-01
   1.8978418e-01   8.0387911e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0387911e-01   8.0154424e-01   8.0134324e-01   8.0183271e-01
   1.9149170e-01   8.0450420e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0450420e-01   8.0179318e-01   8.0155963e-01   8.0212800e-01
   1.9319921e-01   8.0521786e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0521786e-01   8.0207742e-01   8.0180667e-01   8.0246513e-01
   1.9490673e-01   8.0603043e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0603043e-01   8.0240107e-01   8.0208793e-01   8.0284897e-01
   1.9661424e-01   8.0695323e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0695323e-01   8.0276865e-01   8.0240732e-01   8.0328487e-01
   1.9832176e-01   8.0799847e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0799847e-01   8.0318505e-01   8.0276906e-01   8.0377860e-01
   2.0002927e-01   8.0917932e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0917932e-01   8.0365551e-01   8.0317772e-01   8.0433637e-01
   2.0173679e-01   8.1051041e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1051041e-01   8.0418589e-01   8.0363833e-01   8.0496509e-01
   2.0344430e-01   8.1200643e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1200643e-01   8.0478204e-01   8.0415598e-01   8.0567169e-01
   2.0515182e-01   8.1368330e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1368330e-01   8.0545032e-01   8.0473616e-01   8.0646368e-01
   2.0685933e-01   8.1555789e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1555789e-01   8.0619749e-01   8.0538470e-01   8.0734904e-01
   2.0856685e-01   8.1764794e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1764794e-01   8.0703064e-01   8.0610771e-01   8.0833612e-01
   2.1027436e-01   8.1997204e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1997204e-01   8.0795720e-01   8.0691162e-01   8.0943370e-01
   2.1198188e-01   8.2255036e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2255036e-01   8.0898525e-01   8.0780339e-01   8.1065130e-01
   2.1368939e-01   8.2540200e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2540200e-01   8.1012244e-01   8.0878959e-01   8.1199792e-01
   2.1539691e-01   8.2854736e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2854736e-01   8.1137695e-01   8.0987725e-01   8.1348319e-01
   2.1710442e-01   8.3200722e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.3200722e-01   8.1275711e-01   8.1107354e-01   8.1511690e-01
   2.1881194e-01   8.3580259e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.3580259e-01   8.1427137e-01   8.1238569e-01   8.1690895e-01
   2.2051945e-01   8.3995478e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.3995478e-01   8.1592828e-01   8.1382102e-01   8.1886940e-01
   2.2222697e-01   8.4448561e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4448561e-01   8.1773663e-01   8.1538704e-01   8.2100852e-01
   2.2393448e-01   8.4941451e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4941451e-01   8.1970426e-01   8.1709042e-01   8.2333546e-01
   2.2564200e-01   8.5476133e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.5476133e-01   8.2183918e-01   8.1893796e-01   8.2585957e-01
   2.2734951e-01   8.6054501e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6054501e-01   8.2414906e-01   8.2093615e-01   8.2858976e-01
   2.2905703e-01   8.6678333e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6678333e-01   8.2664113e-01   8.2309106e-01   8.3153438e-01
   2.3076454e-01   8.7349317e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7349317e-01   8.2932227e-01   8.2540846e-01   8.3470137e-01
   2.3247206e-01   8.8068966e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.8068966e-01   8.3219867e-01   8.2789348e-01   8.3809783e-01
   2.3417957e-01   8.8838403e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.8838403e-01   8.3527501e-01   8.3054991e-01   8.4172900e-01
   2.3588709e-01   8.9658620e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.9658620e-01   8.3855542e-01   8.3338106e-01   8.4559953e-01
   2.3759460e-01   9.0530330e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0530330e-01   8.4204300e-01   8.3638929e-01   8.4971271e-01
   2.3930212e-01   9.1453939e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.1453939e-01   8.4573960e-01   8.3957587e-01   8.5407041e-01
   2.4100963e-01   9.2429602e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.2429602e-01   8.4964613e-01   8.4294119e-01   8.5867327e-01
   2.4271715e-01   9.3457015e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.3457015e-01   8.5376166e-01   8.4648405e-01   8.6351980e-01
   2.4442466e-01   9.4535365e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.4535365e-01   8.5808327e-01   8.5020147e-01   8.6860606e-01
   2.4613218e-01   9.5663513e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.5663513e-01   8.6260678e-01   8.5408934e-01   8.7392660e-01
   2.4783969e-01   9.6839867e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.6839867e-01   8.6732621e-01   8.5814196e-01   8.7947380e-01
   2.4954721e-01   9.8062370e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.8062370e-01   8.7223375e-01   8.6235203e-01   8.8523786e-01
   2.5125472e-01   9.9328569e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.9328569e-01   8.7732009e-01   8.6671084e-01   8.9120707e-01
   2.5296224e-01   1.0063536e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0063536e+00   8.8257332e-01   8.7120747e-01   8.9736672e-01
   2.5466975e-01   1.0197915e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0197915e+00   8.8797954e-01   8.7582920e-01   9.0369964e-01
   2.5637726e-01   1.0335588e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0335588e+00   8.9352313e-01   8.8056181e-01   9.1018662e-01
   2.5808478e-01   1.0476101e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0476101e+00   8.9918653e-01   8.8538933e-01   9.1680608e-01
   2.5979229e-01   1.0618952e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0618952e+00   9.0495029e-01   8.9029415e-01   9.2353417e-01
   2.6149981e-01   1.0763596e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0763596e+00   9.1079327e-01   8.9525712e-01   9.3034501e-01
   2.6320732e-01   1.0909432e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0909432e+00   9.1669222e-01   9.0025727e-01   9.3721019e-01
   2.6491484e-01   1.1055827e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1055827e+00   9.2262245e-01   9.0527237e-01   9.4409959e-01
   2.6662235e-01   1.1202111e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1202111e+00   9.2855793e-01   9.1027899e-01   9.5098145e-01
   2.6832987e-01   1.1347582e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1347582e+00   9.3447137e-01   9.1525258e-01   9.5782249e-01
   2.7003738e-01   1.1491511e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1491511e+00   9.4033442e-01   9.2016766e-01   9.6458816e-01
   2.7174490e-01   1.1633137e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1633137e+00   9.4611753e-01   9.2499764e-01   9.7124243e-01
   2.7345241e-01   1.1771700e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1771700e+00   9.5179107e-01   9.2971597e-01   9.7774923e-01
   2.7515993e-01   1.1906427e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1906427e+00   9.5732498e-01   9.3429565e-01   9.8407195e-01
   2.7686744e-01   1.2036543e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2036543e+00   9.6268912e-01   9.3870965e-01   9.9017389e-01
   2.7857496e-01   1.2161280e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2161280e+00   9.6785362e-01   9.4293116e-01   9.9601864e-01
   2.8028247e-01   1.2279882e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2279882e+00   9.7278908e-01   9.4693377e-01   1.0015703e+00
   2.8198999e-01   1.2391588e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2391588e+00   9.7746604e-01   9.5069099e-01   1.0067931e+00
   2.8369750e-01   1.2495716e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2495716e+00   9.8185792e-01   9.5417900e-01   1.0116544e+00
   2.8540502e-01   1.2591594e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2591594e+00   9.8593879e-01   9.5737446e-01   1.0161226e+00
   2.8711253e-01   1.2678598e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2678598e+00   9.8968439e-01   9.6025556e-01   1.0201680e+00
   2.8882005e-01   1.2756151e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2756151e+00   9.9307246e-01   9.6280223e-01   1.0237634e+00
   2.9052756e-01   1.2823724e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2823724e+00   9.9608266e-01   9.6499608e-01   1.0268838e+00
   2.9223508e-01   1.2880836e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2880836e+00   9.9869646e-01   9.6682032e-01   1.0295062e+00
   2.9394259e-01   1.2927123e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2927123e+00   1.0009000e+00   9.6826243e-01   1.0316136e+00
   2.9565011e-01   1.2962269e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2962269e+00   1.0026813e+00   9.6931134e-01   1.0331909e+00
   2.9735762e-01   1.2986030e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2986030e+00   1.0040312e+00   9.6995864e-01   1.0342267e+00
   2.9906514e-01   1.2998240e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2998240e+00   1.0049435e+00   9.7019863e-01   1.0347130e+00
   3.0077265e-01   1.2998799e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2998799e+00   1.0054150e+00   9.7002788e-01   1.0346451e+00
   3.0248017e-01   1.2987691e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2987691e+00   1.0054453e+00   9.6944591e-01   1.0340223e+00
   3.0418768e-01   1.2965020e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2965020e+00   1.0050390e+00   9.6845648e-01   1.0328495e+00
   3.0589520e-01   1.2930945e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2930945e+00   1.0042029e+00   9.6706518e-01   1.0311342e+00
   3.0760271e-01   1.2885701e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2885701e+00   1.0029467e+00   9.6528037e-01   1.0288877e+00
   3.0931023e-01   1.2829601e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2829601e+00   1.0012830e+00   9.6311300e-01   1.0261246e+00
   3.1101774e-01   1.2763010e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2763010e+00   9.9922678e-01   9.6057594e-01   1.0228623e+00
   3.1272526e-01   1.2686382e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2686382e+00   9.9679625e-01   9.5768514e-01   1.0191222e+00
   3.1443277e-01   1.2600251e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2600251e+00   9.9401281e-01   9.5445936e-01   1.0149297e+00
   3.1614029e-01   1.2505188e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2505188e+00   9.9089933e-01   9.5091866e-01   1.0103119e+00
   3.1784780e-01   1.2401815e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2401815e+00   9.8748064e-01   9.4708485e-01   1.0052980e+00
   3.1955532e-01   1.2290798e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2290798e+00   9.8378325e-01   9.4298132e-01   9.9991970e-01
   3.2126283e-01   1.2172825e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2172825e+00   9.7983460e-01   9.3863218e-01   9.9420948e-01
   3.2297035e-01   1.2048637e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2048637e+00   9.7566416e-01   9.3406350e-01   9.8820250e-01
   3.2467786e-01   1.1918998e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1918998e+00   9.7130213e-01   9.2930206e-01   9.8193485e-01
   3.2638538e-01   1.1784675e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1784675e+00   9.6677895e-01   9.2437482e-01   9.7544286e-01
   3.2809289e-01   1.1646443e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1646443e+00   9.6212524e-01   9.1930895e-01   9.6876317e-01
   3.2980041e-01   1.1505075e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1505075e+00   9.5737158e-01   9.1413166e-01   9.6193239e-01
   3.3150792e-01   1.1361333e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1361333e+00   9.5254810e-01   9.0886971e-01   9.5498656e-01
   3.3321544e-01   1.1215977e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1215977e+00   9.4768470e-01   9.0354983e-01   9.4796164e-01
   3.3492295e-01   1.1069740e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1069740e+00   9.4281021e-01   8.9819781e-01   9.4089231e-01
   3.3663046e-01   1.0923326e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0923326e+00   9.3795232e-01   8.9283848e-01   9.3381192e-01
   3.3833798e-01   1.0777409e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0777409e+00   9.3313744e-01   8.8749557e-01   9.2675230e-01
   3.4004549e-01   1.0632625e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0632625e+00   9.2839050e-01   8.8219155e-01   9.1974359e-01
   3.4175301e-01   1.0489579e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0489579e+00   9.2373522e-01   8.7694779e-01   9.1281440e-01
   3.4346052e-01   1.0348822e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0348822e+00   9.1919295e-01   8.7178375e-01   9.0599075e-01
   3.4516804e-01   1.0210859e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0210859e+00   9.1478337e-01   8.6671740e-01   8.9929660e-01
   3.4687555e-01   1.0076150e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0076150e+00   9.1052425e-01   8.6176504e-01   8.9275365e-01
   3.4858307e-01   9.9451032e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.9451032e-01   9.0643138e-01   8.5694127e-01   8.8638128e-01
   3.5029058e-01   9.8180802e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.8180802e-01   9.0251859e-01   8.5225899e-01   8.8019655e-01
   3.5199810e-01   9.6954045e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.6954045e-01   8.9879832e-01   8.4772984e-01   8.7421478e-01
   3.5370561e-01   9.5773216e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.5773216e-01   8.9527971e-01   8.4336272e-01   8.6844759e-01
   3.5541313e-01   9.4640419e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.4640419e-01   8.9197062e-01   8.3916532e-01   8.6290496e-01
   3.5712064e-01   9.3557289e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.3557289e-01   8.8887700e-01   8.3514370e-01   8.5759463e-01
   3.5882816e-01   9.2525007e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.2525007e-01   8.8600300e-01   8.3130234e-01   8.5252221e-01
   3.6053567e-01   9.1544368e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.1544368e-01   8.8335126e-01   8.2764439e-01   8.4769148e-01
   3.6224319e-01   9.0615826e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0615826e-01   8.8092308e-01   8.2417184e-01   8.4310461e-01
   3.6395070e-01   8.9739204e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.9739204e-01   8.7871716e-01   8.2088443e-01   8.3876080e-01
   3.6565822e-01   8.8914129e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.8914129e-01   8.7673148e-01   8.1778124e-01   8.3465833e-01
   3.6736573e-01   8.8139913e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.8139913e-01   8.7496278e-01   8.1486029e-01   8.3079399e-01
   3.6907325e-01   8.7415589e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7415589e-01   8.7340669e-01   8.1211858e-01   8.2716326e-01
   3.7078076e-01   8.6740006e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6740006e-01   8.7205815e-01   8.0955251e-01   8.2376075e-01
   3.7248828e-01   8.6111775e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6111775e-01   8.7091113e-01   8.0715764e-01   8.2057995e-01
   3.7419579e-01   8.5529168e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.5529168e-01   8.6995824e-01   8.0492834e-01   8.1761279e-01
   3.7590331e-01   8.4990421e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4990421e-01   8.6919197e-01   8.0285885e-01   8.1485099e-01
   3.7761082e-01   8.4493650e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4493650e-01   8.6860438e-01   8.0094301e-01   8.1228573e-01
   3.7931834e-01   8.4036877e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4036877e-01   8.6818713e-01   7.9917431e-01   8.0990777e-01
   3.8102585e-01   8.3618125e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.3618125e-01   8.6793194e-01   7.9754628e-01   8.0770787e-01
   3.8273337e-01   8.3235296e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.3235296e-01   8.6783002e-01   7.9605199e-01   8.0567621e-01
   3.8444088e-01   8.2886218e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2886218e-01   8.6787231e-01   7.9468426e-01   8.0380266e-01
   3.8614840e-01   8.2568788e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2568788e-01   8.6805004e-01   7.9343613e-01   8.0207742e-01
   3.8785591e-01   8.2280926e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2280926e-01   8.6835455e-01   7.9230074e-01   8.0049078e-01
   3.8956343e-01   8.2020586e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2020586e-01   8.6877732e-01   7.9127134e-01   7.9903324e-01
   3.9127094e-01   8.1785830e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1785830e-01   8.6931029e-01   7.9034157e-01   7.9769580e-01
   3.9297846e-01   8.1574686e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1574686e-01   8.6994528e-01   7.8950491e-01   7.9646929e-01
   3.9468597e-01   8.1385260e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1385260e-01   8.7067438e-01   7.8875512e-01   7.9534497e-01
   3.9639349e-01   8.1215772e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1215772e-01   8.7149021e-01   7.8808633e-01   7.9431458e-01
   3.9810100e-01   8.1064524e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1064524e-01   8.7238568e-01   7.8749299e-01   7.9337032e-01
   3.9980852e-01   8.0929910e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0929910e-01   8.7335412e-01   7.8696983e-01   7.9250479e-01
   4.0151603e-01   8.0810457e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0810457e-01   8.7438937e-01   7.8651208e-01   7.9171124e-01
   4.0322355e-01   8.0704704e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0704704e-01   8.7548535e-01   7.8611496e-01   7.9098299e-01
   4.0493106e-01   8.0611317e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0611317e-01   8.7663644e-01   7.8577412e-01   7.9031396e-01
   4.0663858e-01   8.0529064e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0529064e-01   8.7783750e-01   7.8548557e-01   7.8969857e-01
   4.0834609e-01   8.0456806e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0456806e-01   8.7908372e-01   7.8524562e-01   7.8913166e-01
   4.1005361e-01   8.0393492e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0393492e-01   8.8037067e-01   7.8505092e-01   7.8860852e-01
   4.1176112e-01   8.0338184e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0338184e-01   8.8169439e-01   7.8489850e-01   7.8812496e-01
   4.1346863e-01   8.0289970e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0289970e-01   8.8305098e-01   7.8478541e-01   7.8767692e-01
   4.1517615e-01   8.0248047e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0248047e-01   8.8443700e-01   7.8470908e-01   7.8726088e-01
   4.1688366e-01   8.0211689e-01   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0211689e-01   8.8584932e-01   7.8466724e-01   7.8687364e-01
   4.1859118e-01   8.0180236e-01   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0180236e-01   8.8728509e-01   7.8465780e-01   7.8651236e-01
   4.2029869e-01   8.0153097e-01   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0153097e-01   8.8874170e-01   7.8467892e-01   7.8617451e-01
   4.2200621e-01   8.0129751e-01   8.0000002e-01   8.0000000e-01   8.0000000e-01   8.0129751e-01   8.9021686e-01   7.8472902e-01   7.8585789e-01
   4.2371372e-01   8.0109707e-01   8.0000002e-01   8.0000000e-01   8.0000000e-01   8.0109707e-01   8.9170835e-01   7.8480653e-01   7.8556045e-01
   4.2542124e-01   8.0092541e-01   8.0000003e-01   8.0000000e-01   8.0000000e-01   8.0092541e-01   8.9321426e-01   7.8491014e-01   7.8528044e-01
   4.2712875e-01   8.0077879e-01   8.0000004e-01   8.0000000e-01   8.0000000e-01   8.0077879e-01   8.9473282e-01   7.8503870e-01   7.8501635e-01
   4.2883627e-01   8.0065385e-01   8.0000005e-01   8.0000000e-01   8.0000000e-01   8.0065385e-01   8.9626247e-01   7.8519117e-01   7.8476688e-01
   4.3054378e-01   8.0054769e-01   8.0000006e-01   8.0000000e-01   8.0000000e-01   8.0054769e-01   8.9780179e-01   7.8536668e-01   7.8453088e-01
   4.3225130e-01   8.0045772e-01   8.0000008e-01   8.0000000e-01   8.0000000e-01   8.0045772e-01   8.9934949e-01   7.8556448e-01   7.8430743e-01
   4.3395881e-01   8.0038163e-01   8.0000010e-01   8.0000000e-01   8.0000000e-01   8.0038163e-01   9.0090437e-01   7.8578380e-01   7.8409567e-01
   4.3566633e-01   8.0031745e-01   8.0000013e-01   8.0000000e-01   8.0000000e-01   8.0031745e-01   9.0246537e-01   7.8602402e-01   7.8389490e-01
   4.3737384e-01   8.0026343e-01   8.0000017e-01   8.0000000e-01   8.0000000e-01   8.0026343e-01   9.0403152e-01   7.8628461e-01   7.8370456e-01
   4.3908136e-01   8.0021810e-01   8.0000023e-01   8.0000000e-01   8.0000000e-01   8.0021810e-01   9.0560193e-01   7.8656509e-01   7.8352418e-01
   4.4078887e-01   8.0018015e-01   8.0000029e-01   8.0000000e-01   8.0000000e-01   8.0018015e-01   9.0717579e-01   7.8686505e-01   7.8335339e-01
   4.4249639e-01   8.0014846e-01   8.0000037e-01   8.0000000e-01   8.0000000e-01   8.0014846e-01   9.0875233e-01   7.8718413e-01   7.8319190e-01
   4.4420390e-01   8.0012206e-01   8.0000048e-01   8.0000000e-01   8.0000000e-01   8.0012206e-01   9.1033083e-01   7.8752194e-01   7.8303946e-01
   4.4591142e-01   8.0010012e-01   8.0000062e-01   8.0000000e-01   8.0000000e-01   8.0010012e-01   9.1191065e-01   7.8787818e-01   7.8289588e-01
   4.4761893e-01   8.0008193e-01   8.0000079e-01   8.0000000e-01   8.0000000e-01   8.0008193e-01   9.1349116e-01   7.8825254e-01   7.8276105e-01
   4.4932645e-01   8.0006689e-01   8.0000101e-01   8.0000000e-01   8.0000000e-01   8.0006689e-01   9.1507175e-01   7.8864477e-01   7.8263488e-01
   4.5103396e-01   8.0005448e-01   8.0000129e-01   8.0000000e-01   8.0000000e-01   8.0005448e-01   9.1665187e-01   7.8905465e-01   7.8251735e-01
   4.5274148e-01   8.0004428e-01   8.0000164e-01   8.0000000e-01   8.0000000e-01   8.0004428e-01   9.1823095e-01   7.8948193e-01   7.8240842e-01
   4.5444899e-01   8.0003590e-01   8.0000208e-01   8.0000000e-01   8.0000000e-01   8.0003590e-01   9.1980846e-01   7.8992634e-01   7.8230809e-01
   4.5615651e-01   8.0002904e-01   8.0000263e-01   8.0000000e-01   8.0000000e-01   8.0002904e-01   9.2138388e-01   7.9038765e-01   7.8221638e-01
   4.5786402e-01   8.0002343e-01   8.0000332e-01   8.0000000e-01   8.0000000e-01   8.0002343e-01   9.2295669e-01   7.9086563e-01   7.8213333e-01
   4.5957154e-01   8.0001886e-01   8.0000418e-01   8.0000000e-01   8.0000000e-01   8.0001886e-01   9.2452637e-01   7.9136005e-01   7.8205899e-01
   4.6127905e-01   8.0001515e-01   8.0000525e-01   8.0000000e-01   8.0000000e-01   8.0001515e-01   9.2609241e-01   7.9187071e-01   7.8199344e-01
   4.6298657e-01   8.0001214e-01   8.0000659e-01   8.0000000e-01   8.0000000e-01   8.0001214e-01   9.2765431e-01   7.9239735e-01   7.8193673e-01
   4.6469408e-01   8.0000971e-01   8.0000824e-01   8.0000000e-01   8.0000000e-01   8.0000971e-01   9.2921154e-01   7.9293971e-01   7.8188891e-01
   4.6640160e-01   8.0000774e-01   8.0001029e-01   8.0000000e-01   8.0000000e-01   8.0000774e-01   9.3076360e-01   7.9349752e-01   7.8185006e-01
   4.6810911e-01   8.0000616e-01   8.0001282e-01   8.0000000e-01   8.0000000e-01   8.0000616e-01   9.3230996e-01   7.9407053e-01   7.8182024e-01
   4.6981663e-01   8.0000489e-01   8.0001593e-01   8.0000000e-01   8.0000000e-01   8.0000489e-01   9.3385011e-01   7.9465847e-01   7.8179952e-01
   4.7152414e-01   8.0000387e-01   8.0001975e-01   8.0000000e-01   8.0000000e-01   8.0000387e-01   9.3538349e-01   7.9526109e-01   7.8178797e-01
   4.7323166e-01   8.0000306e-01   8.0002444e-01   8.0000000e-01   8.0000000e-01   8.0000306e-01   9.3690958e-01   7.9587808e-01   7.8178565e-01
   4.7493917e-01   8.0000241e-01   8.0003016e-01   8.0000000e-01   8.0000000e-01   8.0000241e-01   9.3842782e-01   7.9650911e-01   7.8179259e-01
   4.7664669e-01   8.0000190e-01   8.0003715e-01   8.0000000e-01   8.0000000e-01   8.0000190e-01   9.3993768e-01   7.9715389e-01   7.8180883e-01
   4.7835420e-01   8.0000149e-01   8.0004565e-01   8.0000000e-01   8.0000000e-01   8.0000149e-01   9.4143859e-01   7.9781208e-01   7.8183442e-01
   4.8006172e-01   8.0000117e-01   8.0005596e-01   8.0000000e-01   8.0000000e-01   8.0000117e-01   9.4292999e-01   7.9848336e-01   7.8186939e-01
   4.8176923e-01   8.0000091e-01   8.0006846e-01   8.0000000e-01   8.0000000e-01   8.0000091e-01   9.4441125e-01   7.9916743e-01   7.8191380e-01
   4.8347675e-01   8.0000071e-01   8.0008356e-01   8.0000000e-01   8.0000000e-01   8.0000071e-01   9.4588184e-01   7.9986389e-01   7.8196764e-01
   4.8518426e-01   8.0000055e-01   8.0010176e-01   8.0000000e-01   8.0000000e-01   8.0000055e-01   9.4734115e-01   8.0057239e-01   7.8203090e-01
   4.8689178e-01   8.0000043e-01   8.0012364e-01   8.0000000e-01   8.0000000e-01   8.0000043e-01   9.4878860e-01   8.0129254e-01   7.8210360e-01
   4.8859929e-01   8.0000033e-01   8.0014988e-01   8.0000000e-01   8.0000000e-01   8.0000033e-01   9.5022358e-01   8.0202398e-01   7.8218572e-01
   4.9030681e-01   8.0000026e-01   8.0018127e-01   8.0000000e-01   8.0000000e-01   8.0000026e-01   9.5164547e-01   8.0276631e-01   7.8227726e-01
   4.9201432e-01   8.0000020e-01   8.0021876e-01   8.0000000e-01   8.0000000e-01   8.0000020e-01   9.5305362e-01   8.0351917e-01   7.8237822e-01
   4.9372183e-01   8.0000015e-01   8.0026341e-01   8.0000000e-01   8.0000000e-01   8.0000015e-01   9.5444744e-01   8.0428213e-01   7.8248854e-01
   4.9542935e-01   8.0000012e-01   8.0031645e-01   8.0000000e-01   8.0000000e-01   8.0000012e-01   9.5582632e-01   8.0505477e-01   7.8260819e-01
   4.9713686e-01   8.0000009e-01   8.0037929e-01   8.0000000e-01   8.0000000e-01   8.0000009e-01   9.5718961e-01   8.0583668e-01   7.8273711e-01
   4.9884438e-01   8.0000007e-01   8.0045358e-01   8.0000000e-01   8.0000000e-01   8.0000007e-01   9.5853669e-01   8.0662743e-01   7.8287526e-01
   5.0055189e-01   8.0000005e-01   8.0054120e-01   8.0000000e-01   8.0000000e-01   8.0000005e-01   9.5986690e-01   8.0742661e-01   7.8302257e-01
   5.0225941e-01   8.0000004e-01   8.0064433e-01   8.0000000e-01   8.0000000e-01   8.0000004e-01   9.6117957e-01   8.0823378e-01   7.8317901e-01
   5.0396692e-01   8.0000003e-01   8.0076536e-01   8.0000000e-01   8.0000000e-01   8.0000003e-01   9.6247409e-01   8.0904850e-01   7.8334446e-01
   5.0567444e-01   8.0000002e-01   8.0090706e-01   8.0000000e-01   8.0000000e-01   8.0000002e-01   9.6374983e-01   8.0987031e-01   7.8351884e-01
   5.0738195e-01   8.0000002e-01   8.0107254e-01   8.0000000e-01   8.0000000e-01   8.0000002e-01   9.6500613e-01   8.1069877e-01   7.8370207e-01
   5.0908947e-01   8.0000001e-01   8.0126532e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01   9.6624235e-01   8.1153343e-01   7.8389405e-01
   5.1079698e-01   8.0000001e-01   8.0148942e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01   9.6745781e-01   8.1237385e-01   7.8409468e-01
   5.1250450e-01   8.0000001e-01   8.0174931e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01   9.6865185e-01   8.1321958e-01   7.8430386e-01
   5.1421201e-01   8.0000001e-01   8.0204987e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01   9.6982386e-01   8.1407014e-01   7.8452145e-01
   5.1591953e-01   8.0000000e-01   8.0239661e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.7097321e-01   8.1492509e-01   7.8474734e-01
   5.1762704e-01   8.0000000e-01   8.0279563e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.7209924e-01   8.1578395e-01   7.8498138e-01
   5.1933456e-01   8.0000000e-01   8.0325368e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.7320134e-01   8.1664628e-01   7.8522345e-01
   5.2104207e-01   8.0000000e-01   8.0377833e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.7427880e-01   8.1751162e-01   7.8547342e-01
   5.2274959e-01   8.0000000e-01   8.0437776e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.7533101e-01   8.1837952e-01   7.8573115e-01
   5.2445710e-01   8.0000000e-01   8.0506076e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.7635737e-01   8.1924951e-01   7.8599645e-01
   5.2616462e-01   8.0000000e-01   8.0583703e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.7735728e-01   8.2012114e-01   7.8626918e-01
   5.2787213e-01   8.0000000e-01   8.0671709e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.7833011e-01   8.2099395e-01   7.8654918e-01
   5.2957965e-01   8.0000000e-01   8.0771230e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.7927526e-01   8.2186751e-01   7.8683628e-01
   5.3128716e-01   8.0000000e-01   8.0883524e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.8019205e-01   8.2274137e-01   7.8713031e-01
   5.3299468e-01   8.0000000e-01   8.1009890e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.8107992e-01   8.2361508e-01   7.8743110e-01
   5.3470219e-01   8.0000000e-01   8.1151709e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.8193833e-01   8.2448820e-01   7.8773845e-01
   5.3640971e-01   8.0000000e-01   8.1310466e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.8276669e-01   8.2536031e-01   7.8805219e-01
   5.3811722e-01   8.0000000e-01   8.1487725e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.8356443e-01   8.2623097e-01   7.8837211e-01
   5.3982474e-01   8.0000000e-01   8.1685134e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.8433101e-01   8.2709976e-01   7.8869803e-01
   5.4153225e-01   8.0000000e-01   8.1904487e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.8506576e-01   8.2796625e-01   7.8902976e-01
   5.4323977e-01   8.0000000e-01   8.2147530e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.8576824e-01   8.2883005e-01   7.8936709e-01
   5.4494728e-01   8.0000000e-01   8.2416099e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.8643792e-01   8.2969074e-01   7.8970980e-01
   5.4665480e-01   8.0000000e-01   8.2712098e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.8707430e-01   8.3054793e-01   7.9005770e-01
   5.4836231e-01   8.0000000e-01   8.3037466e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.8767686e-01   8.3140123e-01   7.9041057e-01
   5.5006983e-01   8.0000000e-01   8.3394167e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.8824513e-01   8.3225025e-01   7.9076820e-01
   5.5177734e-01   8.0000000e-01   8.3784303e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.8877849e-01   8.3309460e-01   7.9113038e-01
   5.5348486e-01   8.0000000e-01   8.4209728e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.8927661e-01   8.3393394e-01   7.9149687e-01
   5.5519237e-01   8.0000000e-01   8.4672376e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.8973902e-01   8.3476789e-01   7.9186746e-01
   5.5689989e-01   8.0000000e-01   8.5174133e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.9016530e-01   8.3559611e-01   7.9224191e-01
   5.5860740e-01   8.0000000e-01   8.5716810e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.9055502e-01   8.3641826e-01   7.9262001e-01
   5.6031492e-01   8.0000000e-01   8.6302140e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.9090775e-01   8.3723400e-01   7.9300151e-01
   5.6202243e-01   8.0000000e-01   8.6931841e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.9122301e-01   8.3804300e-01   7.9338620e-01
   5.6372995e-01   8.0000000e-01   8.7607208e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.9150052e-01   8.3884495e-01   7.9377384e-01
   5.6543746e-01   8.0000000e-01   8.8329493e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.9173993e-01   8.3963957e-01   7.9416418e-01
   5.6714498e-01   8.0000000e-01   8.9099736e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.9194089e-01   8.4042655e-01   7.9455699e-01
   5.6885249e-01   8.0000000e-01   8.9918735e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.9210308e-01   8.4120561e-01   7.9495204e-01
   5.7056000e-01   8.0000000e-01   9.0787067e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.9222614e-01   8.4197648e-01   7.9534907e-01
   5.7226752e-01   8.0000000e-01   9.1705042e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.9230971e-01   8.4273888e-01   7.9574786e-01
   5.7397503e-01   8.0000000e-01   9.2672424e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.9235362e-01   8.4349259e-01   7.9614816e-01
   5.7568255e-01   8.0000000e-01   9.3688751e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.9235760e-01   8.4423735e-01   7.9654972e-01
   5.7739006e-01   8.0000000e-01   9.4753183e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.9232143e-01   8.4497296e-01   7.9695230e-01
   5.7909758e-01   8.0000000e-01   9.5864474e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.9224487e-01   8.4569919e-01   7.9735565e-01
   5.8080509e-01   8.0000000e-01   9.7021020e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.9212765e-01   8.4641584e-01   7.9775953e-01
   5.8251261e-01   8.0000000e-01   9.8220731e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.9196957e-01   8.4712269e-01   7.9816369e-01
   5.8422012e-01   8.0000000e-01   9.9460944e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.9177055e-01   8.4781959e-01   7.9856789e-01
   5.8592764e-01   8.0000000e-01   1.0073864e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.9153043e-01   8.4850638e-01   7.9897188e-01
   5.8763515e-01   8.0000000e-01   1.0205032e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.9124908e-01   8.4918290e-01   7.9937542e-01
   5.8934267e-01   8.0000000e-01   1.0339206e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.9092640e-01   8.4984901e-01   7.9977825e-01
   5.9105018e-01   8.0000000e-01   1.0475948e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.9056222e-01   8.5050455e-01   8.0018014e-01
   5.9275770e-01   8.0000000e-01   1.0614772e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.9015647e-01   8.5114943e-01   8.0058083e-01
   5.9446521e-01   8.0000000e-01   1.0755146e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.8970918e-01   8.5178353e-01   8.0098008e-01
   5.9617273e-01   8.0000000e-01   1.0896506e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.8922031e-01   8.5240679e-01   8.0137766e-01
   5.9788024e-01   8.0000000e-01   1.1038247e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.8868986e-01   8.5301911e-01   8.0177331e-01
   5.9958776e-01   8.0000000e-01   1.1179736e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.8811783e-01   8.5362043e-01   8.0216679e-01
   6.0129527e-01   8.0000000e-01   1.1320305e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.8750415e-01   8.5421066e-01   8.0255787e-01
   6.0300279e-01   8.0000000e-01   1.1459264e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.8684892e-01   8.5478979e-01   8.0294629e-01
   6.0471030e-01   8.0000000e-01   1.1595909e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.8615227e-01   8.5535779e-01   8.0333183e-01
   6.0641782e-01   8.0000000e-01   1.1729521e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.8541427e-01   8.5591465e-01   8.0371424e-01
   6.0812533e-01   8.0000000e-01   1.1859374e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.8463506e-01   8.5646036e-01   8.0409330e-01
   6.0983285e-01   8.0000000e-01   1.1984744e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.8381475e-01   8.5699493e-01   8.0446877e-01
   6.1154036e-01   8.0000000e-01   1.2104893e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.8295337e-01   8.5751836e-01   8.0484041e-01
   6.1324788e-01   8.0000000e-01   1.2219126e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.8205119e-01   8.5803069e-01   8.0520799e-01
   6.1495539e-01   8.0000000e-01   1.2326759e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.8110844e-01   8.5853199e-01   8.0557129e-01
   6.1666291e-01   8.0000000e-01   1.2427136e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.8012532e-01   8.5902230e-01   8.0593009e-01
   6.1837042e-01   8.0000000e-01   1.2519630e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.7910207e-01   8.5950171e-01   8.0628416e-01
   6.2007794e-01   8.0000000e-01   1.2603656e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.7803893e-01   8.5997030e-01   8.0663329e-01
   6.2178545e-01   8.0000000e-01   1.2678642e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.7693604e-01   8.6042811e-01   8.0697723e-01
   6.2349297e-01   8.0000000e-01   1.2744131e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.7579383e-01   8.6087529e-01   8.0731579e-01
   6.2520048e-01   8.0000000e-01   1.2799694e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.7461262e-01   8.6131196e-01   8.0764876e-01
   6.2690800e-01   8.0000000e-01   1.2844964e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.7339274e-01   8.6173826e-01   8.0797592e-01
   6.2861551e-01   8.0000000e-01   1.2879640e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.7213454e-01   8.6215431e-01   8.0829708e-01
   6.3032303e-01   8.0000000e-01   1.2903484e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.7083836e-01   8.6256027e-01   8.0861202e-01
   6.3203054e-01   8.0000000e-01   1.2916305e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.6950451e-01   8.6295628e-01   8.0892054e-01
   6.3373806e-01   8.0000000e-01   1.2918053e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.6813350e-01   8.6334252e-01   8.0922244e-01
   6.3544557e-01   8.0000000e-01   1.2908716e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.6672577e-01   8.6371920e-01   8.0951755e-01
   6.3715309e-01   8.0000000e-01   1.2888357e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.6528176e-01   8.6408651e-01   8.0980567e-01
   6.3886060e-01   8.0000000e-01   1.2857113e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.6380194e-01   8.6444464e-01   8.1008662e-01
   6.4056812e-01   8.0000000e-01   1.2815185e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.6228674e-01   8.6479380e-01   8.1036021e-01
   6.4227563e-01   8.0000000e-01   1.2762836e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.6073663e-01   8.6513421e-01   8.1062625e-01
   6.4398315e-01   8.0000000e-01   1.2700443e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.5915220e-01   8.6546612e-01   8.1088458e-01
   6.4569066e-01   8.0000000e-01   1.2628417e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.5753399e-01   8.6578977e-01   8.1113504e-01
   6.4739817e-01   8.0000000e-01   1.2547226e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.5588256e-01   8.6610541e-01   8.1137746e-01
   6.4910569e-01   8.0000000e-01   1.2457393e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.5419847e-01   8.6641331e-01   8.1161169e-01
   6.5081320e-01   8.0000000e-01   1.2359479e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.5248226e-01   8.6671371e-01   8.1183754e-01
   6.5252072e-01   8.0000000e-01   1.2254095e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.5073452e-01   8.6700690e-01   8.1205488e-01
   6.5422823e-01   8.0000000e-01   1.2141907e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.4895592e-01   8.6729317e-01   8.1226356e-01
   6.5593575e-01   8.0000000e-01   1.2023593e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.4714711e-01   8.6757281e-01   8.1246345e-01
   6.5764326e-01   8.0000000e-01   1.1899852e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.4530872e-01   8.6784613e-01   8.1265442e-01
   6.5935078e-01   8.0000000e-01   1.1771400e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.4344143e-01   8.6811343e-01   8.1283632e-01
   6.6105829e-01   8.0000000e-01   1.1638954e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.4154585e-01   8.6837500e-01   8.1300901e-01
   6.6276581e-01   8.0000000e-01   1.1503243e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.3962269e-01   8.6863117e-01   8.1317238e-01
   6.6447332e-01   8.0000000e-01   1.1364997e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.3767269e-01   8.6888228e-01   8.1332632e-01
   6.6618084e-01   8.0000000e-01   1.1224924e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.3569659e-01   8.6912866e-01   8.1347073e-01
   6.6788835e-01   8.0000000e-01   1.1083718e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.3369510e-01   8.6937064e-01   8.1360549e-01
   6.6959587e-01   8.0000000e-01   1.0942049e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.3166897e-01   8.6960855e-01   8.1373051e-01
   6.7130338e-01   8.0000000e-01   1.0800564e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.2961889e-01   8.6984274e-01   8.1384566e-01
   6.7301090e-01   8.0000000e-01   1.0659879e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.2754568e-01   8.7007357e-01   8.1395088e-01
   6.7471841e-01   8.0000000e-01   1.0520569e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.2545013e-01   8.7030138e-01   8.1404608e-01
   6.7642593e-01   8.0000000e-01   1.0383173e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.2333303e-01   8.7052654e-01   8.1413120e-01
   6.7813344e-01   8.0000000e-01   1.0248188e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.2119519e-01   8.7074940e-01   8.1420616e-01
   6.7984096e-01   8.0000000e-01   1.0116068e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.1903741e-01   8.7097034e-01   8.1427088e-01
   6.8154847e-01   8.0000000e-01   9.9872328e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.1686045e-01   8.7118969e-01   8.1432529e-01
   6.8325599e-01   8.0000000e-01   9.8620385e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.1466519e-01   8.7140785e-01   8.1436935e-01
   6.8496350e-01   8.0000000e-01   9.7407997e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.1245249e-01   8.7162518e-01   8.1440302e-01
   6.8667102e-01   8.0000000e-01   9.6237865e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.1022317e-01   8.7184204e-01   8.1442626e-01
   6.8837853e-01   8.0000000e-01   9.5112239e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0797810e-01   8.7205882e-01   8.1443903e-01
   6.9008605e-01   8.0000000e-01   9.4032927e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0571813e-01   8.7227587e-01   8.1444129e-01
   6.9179356e-01   8.0000000e-01   9.3001484e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0344408e-01   8.7249358e-01   8.1443300e-01
   6.9350108e-01   8.0000000e-01   9.2018705e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0115687e-01   8.7271232e-01   8.1441416e-01
   6.9520859e-01   8.0000000e-01   9.1085169e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.9885738e-01   8.7293245e-01   8.1438477e-01
   6.9691611e-01   8.0000000e-01   9.0201089e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.9654649e-01   8.7315434e-01   8.1434482e-01
   6.9862362e-01   8.0000000e-01   8.9366344e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.9422509e-01   8.7337837e-01   8.1429432e-01
   7.0033114e-01   8.0000000e-01   8.8580528e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.9189406e-01   8.7360490e-01   8.1423326e-01
   7.0203865e-01   8.0000000e-01   8.7843051e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.8955427e-01   8.7383429e-01   8.1416163e-01
   7.0374617e-01   8.0000000e-01   8.7152795e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.8720666e-01   8.7406692e-01   8.1407949e-01
   7.0545368e-01   8.0000000e-01   8.6508575e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.8485212e-01   8.7430313e-01   8.1398685e-01
   7.0716120e-01   8.0000000e-01   8.5909016e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.8249156e-01   8.7454327e-01   8.1388376e-01
   7.0886871e-01   8.0000000e-01   8.5352580e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.8012587e-01   8.7478771e-01   8.1377025e-01
   7.1057623e-01   8.0000000e-01   8.4837639e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7775595e-01   8.7503680e-01   8.1364636e-01
   7.1228374e-01   8.0000000e-01   8.4362466e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7538271e-01   8.7529088e-01   8.1351212e-01
   7.1399126e-01   8.0000000e-01   8.3925092e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7300707e-01   8.7555028e-01   8.1336762e-01
   7.1569877e-01   8.0000000e-01   8.3523599e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7062992e-01   8.7581533e-01   8.1321292e-01
   7.1740629e-01   8.0000000e-01   8.3156033e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6825216e-01   8.7608637e-01   8.1304810e-01
   7.1911380e-01   8.0000000e-01   8.2820427e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6587470e-01   8.7636371e-01   8.1287323e-01
   7.2082132e-01   8.0000000e-01   8.2514859e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6349845e-01   8.7664768e-01   8.1268839e-01
   7.2252883e-01   8.0000000e-01   8.2237386e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6112429e-01   8.7693860e-01   8.1249365e-01
   7.2423635e-01   8.0000000e-01   8.1986034e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.5875312e-01   8.7723674e-01   8.1228913e-01
   7.2594386e-01   8.0000000e-01   8.1758939e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.5638582e-01   8.7754242e-01   8.1207495e-01
   7.2765137e-01   8.0000000e-01   8.1554292e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.5402329e-01   8.7785590e-01   8.1185120e-01
   7.2935889e-01   8.0000000e-01   8.1370351e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.5166640e-01   8.7817747e-01   8.1161800e-01
   7.3106640e-01   8.0000000e-01   8.1205484e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4931604e-01   8.7850743e-01   8.1137546e-01
   7.3277392e-01   8.0000000e-01   8.1058080e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4697308e-01   8.7884602e-01   8.1112370e-01
   7.3448143e-01   8.0000000e-01   8.0926603e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4463837e-01   8.7919349e-01   8.1086289e-01
   7.3618895e-01   8.0000000e-01   8.0809629e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4231277e-01   8.7955007e-01   8.1059315e-01
   7.3789646e-01   8.0000000e-01   8.0705822e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.3999713e-01   8.7991602e-01   8.1031464e-01
   7.3960398e-01   8.0000000e-01   8.0613933e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.3769228e-01   8.8029154e-01   8.1002750e-01
   7.4131149e-01   8.0000000e-01   8.0532824e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.3539910e-01   8.8067688e-01   8.0973188e-01
   7.4301901e-01   8.0000000e-01   8.0461394e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.3311839e-01   8.8107223e-01   8.0942795e-01
   7.4472652e-01   8.0000000e-01   8.0398636e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.3085095e-01   8.8147776e-01   8.0911589e-01
   7.4643404e-01   8.0000000e-01   8.0343636e-01   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.2859759e-01   8.8189367e-01   8.0879588e-01
   7.4814155e-01   8.0000000e-01   8.0295553e-01   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.2635910e-01   8.8232011e-01   8.0846810e-01
   7.4984907e-01   8.0000000e-01   8.0253623e-01   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.2413628e-01   8.8275726e-01   8.0813274e-01
   7.5155658e-01   8.0000000e-01   8.0217164e-01   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.2192994e-01   8.8320528e-01   8.0778996e-01
   7.5326410e-01   8.0000000e-01   8.0185527e-01   8.0000002e-01   8.0000000e-01   8.0000000e-01   8.1974081e-01   8.8366430e-01   8.0743999e-01
   7.5497161e-01   8.0000000e-01   8.0158141e-01   8.0000002e-01   8.0000000e-01   8.0000000e-01   8.1756964e-01   8.8413442e-01   8.0708303e-01
   7.5667913e-01   8.0000000e-01   8.0134492e-01   8.0000003e-01   8.0000000e-01   8.0000000e-01   8.1541715e-01   8.8461575e-01   8.0671929e-01
   7.5838664e-01   8.0000000e-01   8.0114120e-01   8.0000004e-01   8.0000000e-01   8.0000000e-01   8.1328409e-01   8.8510839e-01   8.0634900e-01
   7.6009416e-01   8.0000000e-01   8.0096615e-01   8.0000006e-01   8.0000000e-01   8.0000000e-01   8.1117116e-01   8.8561243e-01   8.0597235e-01
   7.6180167e-01   8.0000000e-01   8.0081617e-01   8.0000007e-01   8.0000000e-01   8.0000000e-01   8.0907913e-01   8.8612798e-01   8.0558958e-01
   7.6350919e-01   8.0000000e-01   8.0068791e-01   8.0000009e-01   8.0000000e-01   8.0000000e-01   8.0700863e-01   8.8665506e-01   8.0520091e-01
   7.6521670e-01   8.0000000e-01   8.0057850e-01   8.0000012e-01   8.0000000e-01   8.0000000e-01   8.0496032e-01   8.8719371e-01   8.0480659e-01
   7.6692422e-01   8.0000000e-01   8.0048538e-01   8.0000016e-01   8.0000000e-01   8.0000000e-01   8.0293487e-01   8.8774396e-01   8.0440687e-01
   7.6863173e-01   8.0000000e-01   8.0040633e-01   8.0000020e-01   8.0000000e-01   8.0000000e-01   8.0093291e-01   8.8830583e-01   8.0400198e-01
   7.7033925e-01   8.0000000e-01   8.0033939e-01   8.0000026e-01   8.0000000e-01   8.0000000e-01   7.9895509e-01   8.8887933e-01   8.0359216e-01
   7.7204676e-01   8.0000000e-01   8.0028286e-01   8.0000033e-01   8.0000000e-01   8.0000000e-01   7.9700208e-01   8.8946448e-01   8.0317767e-01
   7.7375428e-01   8.0000000e-01   8.0023521e-01   8.0000043e-01   8.0000000e-01   8.0000000e-01   7.9507440e-01   8.9006122e-01   8.0275878e-01
   7.7546179e-01   8.0000000e-01   8.0019514e-01   8.0000055e-01   8.0000000e-01   8.0000000e-01   7.9317265e-01   8.9066950e-01   8.0233574e-01
   7.7716931e-01   8.0000000e-01   8.0016154e-01   8.0000070e-01   8.0000000e-01   8.0000000e-01   7.9129737e-01   8.9128928e-01   8.0190883e-01
   7.7887682e-01   8.0000000e-01   8.0013341e-01   8.0000089e-01   8.0000000e-01   8.0000000e-01   7.8944912e-01   8.9192049e-01   8.0147832e-01
   7.8058434e-01   8.0000000e-01   8.0010994e-01   8.0000114e-01   8.0000000e-01   8.0000000e-01   7.8762846e-01   8.9256306e-01   8.0104447e-01
   7.8229185e-01   8.0000000e-01   8.0009040e-01   8.0000144e-01   8.0000000e-01   8.0000000e-01   7.8583594e-01   8.9321690e-01   8.0060757e-01
   7.8399937e-01   8.0000000e-01   8.0007416e-01   8.0000182e-01   8.0000000e-01   8.0000000e-01   7.8407199e-01   8.9388188e-01   8.0016789e-01
   7.8570688e-01   8.0000000e-01   8.0006070e-01   8.0000230e-01   8.0000000e-01   8.0000000e-01   7.8233708e-01   8.9455787e-01   7.9972574e-01
   7.8741440e-01   8.0000000e-01   8.0004958e-01   8.0000290e-01   8.0000000e-01   8.0000000e-01   7.8063169e-01   8.9524473e-01   7.9928139e-01
   7.8912191e-01   8.0000000e-01   8.0004039e-01   8.0000364e-01   8.0000000e-01   8.0000000e-01   7.7895624e-01   8.9594231e-01   7.9883515e-01
   7.9082943e-01   8.0000000e-01   8.0003284e-01   8.0000457e-01   8.0000000e-01   8.0000000e-01   7.7731121e-01   8.9665044e-01   7.9838730e-01
   7.9253694e-01   8.0000000e-01   8.0002664e-01   8.0000572e-01   8.0000000e-01   8.0000000e-01   7.7569702e-01   8.9736896e-01   7.9793814e-01
   7.9424446e-01   8.0000000e-01   8.0002156e-01   8.0000714e-01   8.0000000e-01   8.0000000e-01   7.7411399e-01   8.9809763e-01   7.9748798e-01
   7.9595197e-01   8.0000000e-01   8.0001741e-01   8.0000889e-01   8.0000000e-01   8.0000000e-01   7.7256249e-01   8.9883624e-01   7.9703712e-01
   7.9765949e-01   8.0000000e-01   8.0001403e-01   8.0001106e-01   8.0000000e-01   8.0000000e-01   7.7104286e-01   8.9958456e-01   7.9658588e-01
   7.9936700e-01   8.0000000e-01   8.0001128e-01   8.0001371e-01   8.0000000e-01   8.0000000e-01   7.6955544e-01   9.0034235e-01   7.9613455e-01
   8.0107452e-01   8.0000000e-01   8.0000905e-01   8.0001697e-01   8.0000000e-01   8.0000000e-01   7.6810060e-01   9.0110938e-01   7.9568345e-01
   8.0278203e-01   8.0000000e-01   8.0000724e-01   8.0002097e-01   8.0000000e-01   8.0000000e-01   7.6667861e-01   9.0188535e-01   7.9523291e-01
   8.0448954e-01   8.0000000e-01   8.0000578e-01   8.0002584e-01   8.0000000e-01   8.0000000e-01   7.6528970e-01   9.0266997e-01   7.9478322e-01
   8.0619706e-01   8.0000000e-01   8.0000461e-01   8.0003177e-01   8.0000000e-01   8.0000000e-01   7.6393410e-01   9.0346294e-01   7.9433472e-01
   8.0790457e-01   8.0000000e-01   8.0000366e-01   8.0003898e-01   8.0000000e-01   8.0000000e-01   7.6261206e-01   9.0426394e-01   7.9388772e-01
   8.0961209e-01   8.0000000e-01   8.0000290e-01   8.0004772e-01   8.0000000e-01   8.0000000e-01   7.6132377e-01   9.0507263e-01   7.9344254e-01
   8.1131960e-01   8.0000000e-01   8.0000230e-01   8.0005829e-01   8.0000000e-01   8.0000000e-01   7.6006953e-01   9.0588871e-01   7.9299952e-01
   8.1302712e-01   8.0000000e-01   8.0000181e-01   8.0007105e-01   8.0000000e-01   8.0000000e-01   7.5884944e-01   9.0671178e-01   7.9255897e-01
   8.1473463e-01   8.0000000e-01   8.0000143e-01   8.0008641e-01   8.0000000e-01   8.0000000e-01   7.5766361e-01   9.0754148e-01   7.9212122e-01
   8.1644215e-01   8.0000000e-01   8.0000112e-01   8.0010486e-01   8.0000000e-01   8.0000000e-01   7.5651219e-01   9.0837742e-01   7.9168659e-01
   8.1814966e-01   8.0000000e-01   8.0000088e-01   8.0012697e-01   8.0000000e-01   8.0000000e-01   7.5539527e-01   9.0921919e-01   7.9125541e-01
   8.1985718e-01   8.0000000e-01   8.0000069e-01   8.0015340e-01   8.0000000e-01   8.0000000e-01   7.5431294e-01   9.1006640e-01   7.9082801e-01
   8.2156469e-01   8.0000000e-01   8.0000054e-01   8.0018494e-01   8.0000000e-01   8.0000000e-01   7.5326539e-01   9.1091863e-01   7.9040473e-01
   8.2327221e-01   8.0000000e-01   8.0000042e-01   8.0022247e-01   8.0000000e-01   8.0000000e-01   7.5225257e-01   9.1177542e-01   7.8998589e-01
   8.2497972e-01   8.0000000e-01   8.0000033e-01   8.0026702e-01   8.0000000e-01   8.0000000e-01   7.5127449e-01   9.1263632e-01   7.8957181e-01
   8.2668724e-01   8.0000000e-01   8.0000025e-01   8.0031979e-01   8.0000000e-01   8.0000000e-01   7.5033116e-01   9.1350088e-01   7.8916283e-01
   8.2839475e-01   8.0000000e-01   8.0000020e-01   8.0038214e-01   8.0000000e-01   8.0000000e-01   7.4942256e-01   9.1436861e-01   7.8875927e-01
   8.3010227e-01   8.0000000e-01   8.0000015e-01   8.0045564e-01   8.0000000e-01   8.0000000e-01   7.4854868e-01   9.1523903e-01   7.8836146e-01
   8.3180978e-01   8.0000000e-01   8.0000012e-01   8.0054212e-01   8.0000000e-01   8.0000000e-01   7.4770957e-01   9.1611166e-01   7.8796975e-01
   8.3351730e-01   8.0000000e-01   8.0000009e-01   8.0064359e-01   8.0000000e-01   8.0000000e-01   7.4690505e-01   9.1698596e-01   7.8758445e-01
   8.3522481e-01   8.0000000e-01   8.0000007e-01   8.0076237e-01   8.0000000e-01   8.0000000e-01   7.4613503e-01   9.1786142e-01   7.8720588e-01
   8.3693233e-01   8.0000000e-01   8.0000005e-01   8.0090106e-01   8.0000000e-01   8.0000000e-01   7.4539939e-01   9.1873752e-01   7.8683437e-01
   8.3863984e-01   8.0000000e-01   8.0000004e-01   8.0106264e-01   8.0000000e-01   8.0000000e-01   7.4469800e-01   9.1961370e-01   7.8647024e-01
   8.4034736e-01   8.0000000e-01   8.0000003e-01   8.0125045e-01   8.0000000e-01   8.0000000e-01   7.4403074e-01   9.2048942e-01   7.8611382e-01
   8.4205487e-01   8.0000000e-01   8.0000002e-01   8.0146831e-01   8.0000000e-01   8.0000000e-01   7.4339753e-01   9.2136411e-01   7.8576545e-01
   8.4376239e-01   8.0000000e-01   8.0000002e-01   8.0172031e-01   8.0000000e-01   8.0000000e-01   7.4279806e-01   9.2223720e-01   7.8542543e-01
   8.4546990e-01   8.0000000e-01   8.0000001e-01   8.0201111e-01   8.0000000e-01   8.0000000e-01   7.4223215e-01   9.2310811e-01   7.8509407e-01
   8.4717742e-01   8.0000000e-01   8.0000001e-01   8.0234587e-01   8.0000000e-01   8.0000000e-01   7.4169956e-01   9.2397625e-01   7.8477169e-01
   8.4888493e-01   8.0000000e-01   8.0000001e-01   8.0273033e-01   8.0000000e-01   8.0000000e-01   7.4120006e-01   9.2484103e-01   7.8445860e-01
   8.5059245e-01   8.0000000e-01   8.0000001e-01   8.0317086e-01   8.0000000e-01   8.0000000e-01   7.4073343e-01   9.2570184e-01   7.8415513e-01
   8.5229996e-01   8.0000000e-01   8.0000000e-01   8.0367453e-01   8.0000000e-01   8.0000000e-01   7.4029942e-01   9.2655805e-01   7.8386159e-01
   8.5400748e-01   8.0000000e-01   8.0000000e-01   8.0424881e-01   8.0000000e-01   8.0000000e-01   7.3989767e-01   9.2740905e-01   7.8357827e-01
   8.5571499e-01   8.0000000e-01   8.0000000e-01   8.0490201e-01   8.0000000e-01   8.0000000e-01   7.3952786e-01   9.2825422e-01   7.8330548e-01
   8.5742251e-01   8.0000000e-01   8.0000000e-01   8.0564317e-01   8.0000000e-01   8.0000000e-01   7.3918967e-01   9.2909293e-01   7.8304350e-01
   8.5913002e-01   8.0000000e-01   8.0000000e-01   8.0648208e-01   8.0000000e-01   8.0000000e-01   7.3888274e-01   9.2992452e-01   7.8279264e-01
   8.6083754e-01   8.0000000e-01   8.0000000e-01   8.0742951e-01   8.0000000e-01   8.0000000e-01   7.3860678e-01   9.3074835e-01   7.8255321e-01
   8.6254505e-01   8.0000000e-01   8.0000000e-01   8.0849694e-01   8.0000000e-01   8.0000000e-01   7.3836141e-01   9.3156376e-01   7.8232551e-01
   8.6425257e-01   8.0000000e-01   8.0000000e-01   8.0969631e-01   8.0000000e-01   8.0000000e-01   7.3814617e-01   9.3237010e-01   7.8210979e-01
   8.6596008e-01   8.0000000e-01   8.0000000e-01   8.1104062e-01   8.0000000e-01   8.0000000e-01   7.3796067e-01   9.3316672e-01   7.8190634e-01
   8.6766760e-01   8.0000000e-01   8.0000000e-01   8.1254364e-01   8.0000000e-01   8.0000000e-01   7.3780447e-01   9.3395295e-01   7.8171544e-01
   8.6937511e-01   8.0000000e-01   8.0000000e-01   8.1421993e-01   8.0000000e-01   8.0000000e-01   7.3767713e-01   9.3472813e-01   7.8153736e-01
   8.7108263e-01   8.0000000e-01   8.0000000e-01   8.1608526e-01   8.0000000e-01   8.0000000e-01   7.3757827e-01   9.3549155e-01   7.8137240e-01
   8.7279014e-01   8.0000000e-01   8.0000000e-01   8.1815557e-01   8.0000000e-01   8.0000000e-01   7.3750740e-01   9.3624255e-01   7.8122081e-01
   8.7449766e-01   8.0000000e-01   8.0000000e-01   8.2044727e-01   8.0000000e-01   8.0000000e-01   7.3746399e-01   9.3698046e-01   7.8108285e-01
   8.7620517e-01   8.0000000e-01   8.0000000e-01   8.2297760e-01   8.0000000e-01   8.0000000e-01   7.3744755e-01   9.3770462e-01   7.8095875e-01
   8.7791269e-01   8.0000000e-01   8.0000000e-01   8.2576431e-01   8.0000000e-01   8.0000000e-01   7.3745758e-01   9.3841434e-01   7.8084878e-01
   8.7962020e-01   8.0000000e-01   8.0000000e-01   8.2882553e-01   8.0000000e-01   8.0000000e-01   7.3749355e-01   9.3910894e-01   7.8075318e-01
   8.8132772e-01   8.0000000e-01   8.0000000e-01   8.3218052e-01   8.0000000e-01   8.0000000e-01   7.3755501e-01   9.3978769e-01   7.8067223e-01
   8.8303523e-01   8.0000000e-01   8.0000000e-01   8.3584735e-01   8.0000000e-01   8.0000000e-01   7.3764135e-01   9.4044994e-01   7.8060614e-01
   8.8474274e-01   8.0000000e-01   8.0000000e-01   8.3984427e-01   8.0000000e-01   8.0000000e-01   7.3775200e-01   9.4109503e-01   7.8055512e-01
   8.8645026e-01   8.0000000e-01   8.0000000e-01   8.4418958e-01   8.0000000e-01   8.0000000e-01   7.3788641e-01   9.4172227e-01   7.8051940e-01
   8.8815777e-01   8.0000000e-01   8.0000000e-01   8.4890120e-01   8.0000000e-01   8.0000000e-01   7.3804398e-01   9.4233100e-01   7.8049920e-01
   8.8986529e-01   8.0000000e-01   8.0000000e-01   8.5399644e-01   8.0000000e-01   8.0000000e-01   7.3822414e-01   9.4292052e-01   7.8049472e-01
   8.9157280e-01   8.0000000e-01   8.0000000e-01   8.5949318e-01   8.0000000e-01   8.0000000e-01   7.3842636e-01   9.4349010e-01   7.8050623e-01
   8.9328032e-01   8.0000000e-01   8.0000000e-01   8.6540574e-01   8.0000000e-01   8.0000000e-01   7.3864996e-01   9.4403914e-01   7.8053389e-01
   8.9498783e-01   8.0000000e-01   8.0000000e-01   8.7174811e-01   8.0000000e-01   8.0000000e-01   7.3889434e-01   9.4456695e-01   7.8057787e-01
   8.9669535e-01   8.0000000e-01   8.0000000e-01   8.7853283e-01   8.0000000e-01   8.0000000e-01   7.3915886e-01   9.4507290e-01   7.8063836e-01
   8.9840286e-01   8.0000000e-01   8.0000000e-01   8.8577066e-01   8.0000000e-01   8.0000000e-01   7.3944289e-01   9.4555630e-01   7.8071555e-01
   9.0011038e-01   8.0000000e-01   8.0000000e-01   8.9347029e-01   8.0000000e-01   8.0000000e-01   7.3974581e-01   9.4601652e-01   7.8080962e-01
   9.0181789e-01   8.0000000e-01   8.0000000e-01   9.0163956e-01   8.0000000e-01   8.0000000e-01   7.4006702e-01   9.4645281e-01   7.8092077e-01
   9.0352541e-01   8.0000000e-01   8.0000000e-01   9.1028043e-01   8.0000000e-01   8.0000000e-01   7.4040581e-01   9.4686462e-01   7.8104913e-01
   9.0523292e-01   8.0000000e-01   8.0000000e-01   9.1939360e-01   8.0000000e-01   8.0000000e-01   7.4076152e-01   9.4725131e-01   7.8119483e-01
   9.0694044e-01   8.0000000e-01   8.0000000e-01   9.2897659e-01   8.0000000e-01   8.0000000e-01   7.4113349e-01   9.4761225e-01   7.8135802e-01
   9.0864795e-01   8.0000000e-01   8.0000000e-01   9.3902352e-01   8.0000000e-01   8.0000000e-01   7.4152105e-01   9.4794682e-01   7.8153884e-01
   9.1035547e-01   8.0000000e-01   8.0000000e-01   9.4952522e-01   8.0000000e-01   8.0000000e-01   7.4192354e-01   9.4825438e-01   7.8173744e-01
   9.1206298e-01   8.0000000e-01   8.0000000e-01   9.6046931e-01   8.0000000e-01   8.0000000e-01   7.4234032e-01   9.4853426e-01   7.8195398e-01
   9.1377050e-01   8.0000000e-01   8.0000000e-01   9.7183714e-01   8.0000000e-01   8.0000000e-01   7.4277066e-01   9.4878595e-01   7.8218852e-01
   9.1547801e-01   8.0000000e-01   8.0000000e-01   9.8360727e-01   8.0000000e-01   8.0000000e-01   7.4321387e-01   9.4900885e-01   7.8244117e-01
   9.1718553e-01   8.0000000e-01   8.0000000e-01   9.9575408e-01   8.0000000e-01   8.0000000e-01   7.4366928e-01   9.4920239e-01   7.8271203e-01
   9.1889304e-01   8.0000000e-01   8.0000000e-01   1.0082477e+00   8.0000000e-01   8.0000000e-01   7.4413619e-01   9.4936601e-01   7.8300119e-01
   9.2060056e-01   8.0000000e-01   8.0000000e-01   1.0210542e+00   8.0000000e-01   8.0000000e-01   7.4461393e-01   9.4949909e-01   7.8330875e-01
   9.2230807e-01   8.0000000e-01   8.0000000e-01   1.0341354e+00   8.0000000e-01   8.0000000e-01   7.4510181e-01   9.4960106e-01   7.8363483e-01
   9.2401559e-01   8.0000000e-01   8.0000000e-01   1.0474479e+00   8.0000000e-01   8.0000000e-01   7.4559912e-01   9.4967145e-01   7.8397943e-01
   9.2572310e-01   8.0000000e-01   8.0000000e-01   1.0609451e+00   8.0000000e-01   8.0000000e-01   7.4610517e-01   9.4970975e-01   7.8434263e-01
   9.2743062e-01   8.0000000e-01   8.0000000e-01   1.0745764e+00   8.0000000e-01   8.0000000e-01   7.4661926e-01   9.4971544e-01   7.8472447e-01
   9.2913813e-01   8.0000000e-01   8.0000000e-01   1.0882880e+00   8.0000000e-01   8.0000000e-01   7.4714070e-01   9.4968801e-01   7.8512499e-01
   9.3084565e-01   8.0000000e-01   8.0000000e-01   1.1020223e+00   8.0000000e-01   8.0000000e-01   7.4766882e-01   9.4962693e-01   7.8554426e-01
   9.3255316e-01   8.0000000e-01   8.0000000e-01   1.1157188e+00   8.0000000e-01   8.0000000e-01   7.4820293e-01   9.4953172e-01   7.8598232e-01
   9.3426068e-01   8.0000000e-01   8.0000000e-01   1.1293146e+00   8.0000000e-01   8.0000000e-01   7.4874232e-01   9.4940198e-01   7.8643914e-01
   9.3596819e-01   8.0000000e-01   8.0000000e-01   1.1427448e+00   8.0000000e-01   8.0000000e-01   7.4928631e-01   9.4923727e-01   7.8691473e-01
   9.3767571e-01   8.0000000e-01   8.0000000e-01   1.1559429e+00   8.0000000e-01   8.0000000e-01   7.4983422e-01   9.4903716e-01   7.8740909e-01
   9.3938322e-01   8.0000000e-01   8.0000000e-01   1.1688413e+00   8.0000000e-01   8.0000000e-01   7.5038538e-01   9.4880124e-01   7.8792223e-01
   9.4109074e-01   8.0000000e-01   8.0000000e-01   1.1813708e+00   8.0000000e-01   8.0000000e-01   7.5093912e-01   9.4852902e-01   7.8845415e-01
   9.4279825e-01   8.0000000e-01   8.0000000e-01   1.1934633e+00   8.0000000e-01   8.0000000e-01   7.5149476e-01   9.4822016e-01   7.8900482e-01
   9.4450577e-01   8.0000000e-01   8.0000000e-01   1.2050521e+00   8.0000000e-01   8.0000000e-01   7.5205164e-01   9.4787434e-01   7.8957418e-01
   9.4621328e-01   8.0000000e-01   8.0000000e-01   1.2160711e+00   8.0000000e-01   8.0000000e-01   7.5260910e-01   9.4749122e-01   7.9016219e-01
   9.4792080e-01   8.0000000e-01   8.0000000e-01   1.2264560e+00   8.0000000e-01   8.0000000e-01   7.5316649e-01   9.4707045e-01   7.9076879e-01
   9.4962831e-01   8.0000000e-01   8.0000000e-01   1.2361453e+00   8.0000000e-01   8.0000000e-01   7.5372315e-01   9.4661174e-01   7.9139393e-01
   9.5133583e-01   8.0000000e-01   8.0000000e-01   1.2450781e+00   8.0000000e-01   8.0000000e-01   7.5427846e-01   9.4611467e-01   7.9203758e-01
   9.5304334e-01   8.0000000e-01   8.0000000e-01   1.2532010e+00   8.0000000e-01   8.0000000e-01   7.5483176e-01   9.4557903e-01   7.9269963e-01
   9.5475086e-01   8.0000000e-01   8.0000000e-01   1.2604641e+00   8.0000000e-01   8.0000000e-01   7.5538245e-01   9.4500462e-01   7.9337997e-01
   9.5645837e-01   8.0000000e-01   8.0000000e-01   1.2668218e+00   8.0000000e-01   8.0000000e-01   7.5592990e-01   9.4439117e-01   7.9407852e-01
   9.5816589e-01   8.0000000e-01   8.0000000e-01   1.2722339e+00   8.0000000e-01   8.0000000e-01   7.5647351e-01   9.4373848e-01   7.9479516e-01
   9.5987340e-01   8.0000000e-01   8.0000000e-01   1.2766655e+00   8.0000000e-01   8.0000000e-01   7.5701268e-01   9.4304633e-01   7.9552978e-01
   9.6158091e-01   8.0000000e-01   8.0000000e-01   1.2800847e+00   8.0000000e-01   8.0000000e-01   7.5754679e-01   9.4231442e-01   7.9628232e-01
   9.6328843e-01   8.0000000e-01   8.0000000e-01   1.2824724e+00   8.0000000e-01   8.0000000e-01   7.5807529e-01   9.4154270e-01   7.9705260e-01
   9.6499594e-01   8.0000000e-01   8.0000000e-01   1.2838133e+00   8.0000000e-01   8.0000000e-01   7.5859760e-01   9.4073103e-01   7.9784045e-01
   9.6670346e-01   8.0000000e-01   8.0000000e-01   1.2840989e+00   8.0000000e-01   8.0000000e-01   7.5911315e-01   9.3987931e-01   7.9864574e-01
   9.6841097e-01   8.0000000e-01   8.0000000e-01   1.2833272e+00   8.0000000e-01   8.0000000e-01   7.5962141e-01   9.3898742e-01   7.9946831e-01
   9.7011849e-01   8.0000000e-01   8.0000000e-01   1.2815031e+00   8.0000000e-01   8.0000000e-01   7.6012183e-01   9.3805528e-01   8.0030799e-01
   9.7182600e-01   8.0000000e-01   8.0000000e-01   1.2786353e+00   8.0000000e-01   8.0000000e-01   7.6061385e-01   9.3708270e-01   8.0116467e-01
   9.7353352e-01   8.0000000e-01   8.0000000e-01   1.2747462e+00   8.0000000e-01   8.0000000e-01   7.6109699e-01   9.3606978e-01   8.0203809e-01
   9.7524103e-01   8.0000000e-01   8.0000000e-01   1.2698610e+00   8.0000000e-01   8.0000000e-01   7.6157074e-01   9.3501649e-01   8.0292806e-01
   9.7694855e-01   8.0000000e-01   8.0000000e-01   1.2640112e+00   8.0000000e-01   8.0000000e-01   7.6203462e-01   9.3392286e-01   8.0383439e-01
   9.7865606e-01   8.0000000e-01   8.0000000e-01   1.2572342e+00   8.0000000e-01   8.0000000e-01   7.6248813e-01   9.3278889e-01   8.0475686e-01
   9.8036358e-01   8.0000000e-01   8.0000000e-01   1.2495722e+00   8.0000000e-01   8.0000000e-01   7.6293082e-01   9.3161461e-01   8.0569526e-01
   9.8207109e-01   8.0000000e-01   8.0000000e-01   1.2410717e+00   8.0000000e-01   8.0000000e-01   7.6336220e-01   9.3040001e-01   8.0664941e-01
   9.8377861e-01   8.0000000e-01   8.0000000e-01   1.2317878e+00   8.0000000e-01   8.0000000e-01   7.6378186e-01   9.2914529e-01   8.0761901e-01
   9.8548612e-01   8.0000000e-01   8.0000000e-01   1.2217770e+00   8.0000000e-01   8.0000000e-01   7.6418939e-01   9.2785056e-01   8.0860383e-01
   9.8719364e-01   8.0000000e-01   8.0000000e-01   1.2110993e+00   8.0000000e-01   8.0000000e-01   7.6458436e-01   9.2651598e-01   8.0960361e-01
   9.8890115e-01   8.0000000e-01   8.0000000e-01   1.1998176e+00   8.0000000e-01   8.0000000e-01   7.6496639e-01   9.2514168e-01   8.1061809e-01
   9.9060867e-01   8.0000000e-01   8.0000000e-01   1.1879964e+00   8.0000000e-01   8.0000000e-01   7.6533508e-01   9.2372782e-01   8.1164702e-01
   9.9231618e-01   8.0000000e-01   8.0000000e-01   1.1757022e+00   8.0000000e-01   8.0000000e-01   7.6569004e-01   9.2227454e-01   8.1269014e-01
   9.9402370e-01   8.0000000e-01   8.0000000e-01   1.1630039e+00   8.0000000e-01   8.0000000e-01   7.6603096e-01   9.2078217e-01   8.1374713e-01
   9.9573121e-01   8.0000000e-01   8.0000000e-01   1.1499697e+00   8.0000000e-01   8.0000000e-01   7.6635749e-01   9.1925096e-01   8.1481770e-01
   9.9743873e-01   8.0000000e-01   8.0000000e-01   1.1366674e+00   8.0000000e-01   8.0000000e-01   7.6666932e-01   9.1768119e-01   8.1590154e-01
   9.9914624e-01   8.0000000e-01   8.0000000e-01   1.1231640e+00   8.0000000e-01   8.0000000e-01   7.6696615e-01   9.1607314e-01   8.1699835e-01
   1.0008538e+00   8.0000000e-01   8.0000000e-01   1.1095253e+00   8.0000000e-01   8.0000000e-01   7.6724765e-01   9.1442707e-01   8.1810784e-01
   1.0025613e+00   8.0000000e-01   8.0000000e-01   1.0958153e+00   8.0000000e-01   8.0000000e-01   7.6751356e-01   9.1274331e-01   8.1922968e-01
   1.0042688e+00   8.0000000e-01   8.0000000e-01   1.0820959e+00   8.0000000e-01   8.0000000e-01   7.6776364e-01   9.1102231e-01   8.2036352e-01
   1.0059763e+00   8.0000000e-01   8.0000000e-01   1.0684260e+00   8.0000000e-01   8.0000000e-01   7.6799766e-01   9.0926445e-01   8.2150902e-01
   1.0076838e+00   8.0000000e-01   8.0000000e-01   1.0548612e+00   8.0000000e-01   8.0000000e-01   7.6821540e-01   9.0747012e-01   8.2266584e-01
   1.0093913e+00   8.0000000e-01   8.0000000e-01   1.0414540e+00   8.0000000e-01   8.0000000e-01   7.6841664e-01   9.0563978e-01   8.2383362e-01
   1.0110988e+00   8.0000000e-01   8.0000000e-01   1.0282534e+00   8.0000000e-01   8.0000000e-01   7.6860116e-01   9.0377377e-01   8.2501203e-01
   1.0128064e+00   8.0000000e-01   8.0000000e-01   1.0153041e+00   8.0000000e-01   8.0000000e-01   7.6876880e-01   9.0187263e-01   8.2620070e-01
   1.0145139e+00   8.0000000e-01   8.0000000e-01   1.0026466e+00   8.0000000e-01   8.0000000e-01   7.6891943e-01   8.9993689e-01   8.2739923e-01
   1.0162214e+00   8.0000000e-01   8.0000000e-01   9.9031700e-01   8.0000000e-01   8.0000000e-01   7.6905291e-01   8.9796706e-01   8.2860726e-01
   1.0179289e+00   8.0000000e-01   8.0000000e-01   9.7834762e-01   8.0000000e-01   8.0000000e-01   7.6916912e-01   8.9596370e-01   8.2982439e-01
   1.0196364e+00   8.0000000e-01   8.0000000e-01   9.6676627e-01   8.0000000e-01   8.0000000e-01   7.6926795e-01   8.9392736e-01   8.3105024e-01
   1.0213439e+00   8.0000000e-01   8.0000000e-01   9.5559784e-01   8.0000000e-01   8.0000000e-01   7.6934927e-01   8.9185854e-01   8.3228443e-01
   1.0230515e+00   8.0000000e-01   8.0000000e-01   9.4486101e-01   8.0000000e-01   8.0000000e-01   7.6941304e-01   8.8975791e-01   8.3352654e-01
   1.0247590e+00   8.0000000e-01   8.0000000e-01   9.3457086e-01   8.0000000e-01   8.0000000e-01   7.6945923e-01   8.8762611e-01   8.3477616e-01
   1.0264665e+00   8.0000000e-01   8.0000000e-01   9.2473890e-01   8.0000000e-01   8.0000000e-01   7.6948780e-01   8.8546380e-01   8.3603287e-01
   1.0281740e+00   8.0000000e-01   8.0000000e-01   9.1537293e-01   8.0000000e-01   8.0000000e-01   7.6949873e-01   8.8327165e-01   8.3729626e-01
   1.0298815e+00   8.0000000e-01   8.0000000e-01   9.0647727e-01   8.0000000e-01   8.0000000e-01   7.6949202e-01   8.8105034e-01   8.3856589e-01
   1.0315890e+00   8.0000000e-01   8.0000000e-01   8.9805453e-01   8.0000000e-01   8.0000000e-01   7.6946763e-01   8.7880048e-01   8.3984137e-01
   1.0332965e+00   8.0000000e-01   8.0000000e-01   8.9010118e-01   8.0000000e-01   8.0000000e-01   7.6942564e-01   8.7652289e-01   8.4112223e-01
   1.0350041e+00   8.0000000e-01   8.0000000e-01   8.8261228e-01   8.0000000e-01   8.0000000e-01   7.6936612e-01   8.7421833e-01   8.4240803e-01
   1.0367116e+00   8.0000000e-01   8.0000000e-01   8.7558053e-01   8.0000000e-01   8.0000000e-01   7.6928913e-01   8.7188757e-01   8.4369834e-01
   1.0384191e+00   8.0000000e-01   8.0000000e-01   8.6899634e-01   8.0000000e-01   8.0000000e-01   7.6919475e-01   8.6953138e-01   8.4499270e-01
   1.0401266e+00   8.0000000e-01   8.0000000e-01   8.6284831e-01   8.0000000e-01   8.0000000e-01   7.6908309e-01   8.6715056e-01   8.4629067e-01
   1.0418341e+00   8.0000000e-01   8.0000000e-01   8.5712445e-01   8.0000000e-01   8.0000000e-01   7.6895420e-01   8.6474587e-01   8.4759179e-01
   1.0435416e+00   8.0000000e-01   8.0000000e-01   8.5180859e-01   8.0000000e-01   8.0000000e-01   7.6880829e-01   8.6231822e-01   8.4889559e-01
   1.0452491e+00   8.0000000e-01   8.0000000e-01   8.4688485e-01   8.0000000e-01   8.0000000e-01   7.6864550e-01   8.5986848e-01   8.5020162e-01
   1.0469567e+00   8.0000000e-01   8.0000000e-01   8.4233641e-01   8.0000000e-01   8.0000000e-01   7.6846601e-01   8.5739752e-01   8.5150939e-01
   1.0486642e+00   8.0000000e-01   8.0000000e-01   8.3814574e-01   8.0000000e-01   8.0000000e-01   7.6826999e-01   8.5490623e-01   8.5281845e-01
   1.0503717e+00   8.0000000e-01   8.0000000e-01   8.3429505e-01   8.0000000e-01   8.0000000e-01   7.6805763e-01   8.5239549e-01   8.5412832e-01
   1.0520792e+00   8.0000000e-01   8.0000000e-01   8.3076658e-01   8.0000000e-01   8.0000000e-01   7.6782913e-01   8.4986621e-01   8.5543852e-01
   1.0537867e+00   8.0000000e-01   8.0000000e-01   8.2754088e-01   8.0000000e-01   8.0000000e-01   7.6758475e-01   8.4731937e-01   8.5674858e-01
   1.0554942e+00   8.0000000e-01   8.0000000e-01   8.2459955e-01   8.0000000e-01   8.0000000e-01   7.6732476e-01   8.4475593e-01   8.5805800e-01
   1.0572017e+00   8.0000000e-01   8.0000000e-01   8.2192435e-01   8.0000000e-01   8.0000000e-01   7.6704940e-01   8.4217686e-01   8.5936631e-01
   1.0589093e+00   8.0000000e-01   8.0000000e-01   8.1949738e-01   8.0000000e-01   8.0000000e-01   7.6675896e-01   8.3958314e-01   8.6067302e-01
   1.0606168e+00   8.0000000e-01   8.0000000e-01   8.1730146e-01   8.0000000e-01   8.0000000e-01   7.6645371e-01   8.3697575e-01   8.6197764e-01
   1.0623243e+00   8.0000000e-01   8.0000000e-01   8.1531975e-01   8.0000000e-01   8.0000000e-01   7.6613395e-01   8.3435569e-01   8.6327967e-01
   1.0640318e+00   8.0000000e-01   8.0000000e-01   8.1353541e-01   8.0000000e-01   8.0000000e-01   7.6580004e-01   8.3172401e-01   8.6457863e-01
   1.0657393e+00   8.0000000e-01   8.0000000e-01   8.1193276e-01   8.0000000e-01   8.0000000e-01   7.6545231e-01   8.2908176e-01   8.6587403e-01
   1.0674468e+00   8.0000000e-01   8.0000000e-01   8.1049689e-01   8.0000000e-01   8.0000000e-01   7.6509111e-01   8.2642998e-01   8.6716537e-01
   1.0691544e+00   8.0000000e-01   8.0000000e-01   8.0921360e-01   8.0000000e-01   8.0000000e-01   7.6471682e-01   8.2376973e-01   8.6845217e-01
   1.0708619e+00   8.0000000e-01   8.0000000e-01   8.0806975e-01   8.0000000e-01   8.0000000e-01   7.6432977e-01   8.2110206e-01   8.6973390e-01
   1.0725694e+00   8.0000000e-01   8.0000000e-01   8.0705265e-01   8.0000000e-01   8.0000000e-01   7.6393037e-01   8.1842807e-01   8.7101009e-01
   1.0742769e+00   8.0000000e-01   8.0000000e-01   8.0615028e-01   8.0000000e-01   8.0000000e-01   7.6351905e-01   8.1574885e-01   8.7228023e-01
   1.0759844e+00   8.0000000e-01   8.0000000e-01   8.0535164e-01   8.0000001e-01   8.0000000e-01   7.6309622e-01   8.1306551e-01   8.7354384e-01
   1.0776919e+00   8.0000000e-01   8.0000000e-01   8.0464652e-01   8.0000001e-01   8.0000000e-01   7.6266230e-01   8.1037914e-01   8.7480041e-01
   1.0793994e+00   8.0000000e-01   8.0000000e-01   8.0402548e-01   8.0000001e-01   8.0000000e-01   7.6221775e-01   8.0769088e-01   8.7604946e-01
   1.0811070e+00   8.0000000e-01   8.0000000e-01   8.0347997e-01   8.0000001e-01   8.0000000e-01   7.6176299e-01   8.0500184e-01   8.7729047e-01
   1.0828145e+00   8.0000000e-01   8.0000000e-01   8.0300188e-01   8.0000002e-01   8.0000000e-01   7.6129849e-01   8.0231316e-01   8.7852295e-01
   1.0845220e+00   8.0000000e-01   8.0000000e-01   8.0258381e-01   8.0000002e-01   8.0000000e-01   7.6082475e-01   7.9962598e-01   8.7974641e-01
   1.0862295e+00   8.0000000e-01   8.0000000e-01   8.0221910e-01   8.0000003e-01   8.0000000e-01   7.6034224e-01   7.9694145e-01   8.8096038e-01
   1.0879370e+00   8.0000000e-01   8.0000000e-01   8.0190170e-01   8.0000004e-01   8.0000000e-01   7.5985147e-01   7.9426070e-01   8.8216435e-01
   1.0896445e+00   8.0000000e-01   8.0000000e-01   8.0162612e-01   8.0000005e-01   8.0000000e-01   7.5935294e-01   7.9158490e-01   8.8335784e-01
   1.0913520e+00   8.0000000e-01   8.0000000e-01   8.0138753e-01   8.0000007e-01   8.0000000e-01   7.5884714e-01   7.8891522e-01   8.8454032e-01
   1.0930596e+00   8.0000000e-01   8.0000000e-01   8.0118138e-01   8.0000008e-01   8.0000000e-01   7.5833461e-01   7.8625282e-01   8.8571135e-01
   1.0947671e+00   8.0000000e-01   8.0000000e-01   8.0100365e-01   8.0000011e-01   8.0000000e-01   7.5781589e-01   7.8359886e-01   8.8687043e-01
   1.0964746e+00   8.0000000e-01   8.0000000e-01   8.0085079e-01   8.0000014e-01   8.0000000e-01   7.5729153e-01   7.8095450e-01   8.8801709e-01
   1.0981821e+00   8.0000000e-01   8.0000000e-01   8.0071964e-01   8.0000018e-01   8.0000000e-01   7.5676206e-01   7.7832092e-01   8.8915085e-01
   1.0998896e+00   8.0000000e-01   8.0000000e-01   8.0060736e-01   8.0000023e-01   8.0000000e-01   7.5622804e-01   7.7569928e-01   8.9027125e-01
   1.1015971e+00   8.0000000e-01   8.0000000e-01   8.0051153e-01   8.0000030e-01   8.0000000e-01   7.5569003e-01   7.7309080e-01   8.9137775e-01
   1.1033047e+00   8.0000000e-01   8.0000000e-01   8.0042988e-01   8.0000038e-01   8.0000000e-01   7.5514861e-01   7.7049661e-01   8.9246993e-01
   1.1050122e+00   8.0000000e-01   8.0000000e-01   8.0036047e-01   8.0000049e-01   8.0000000e-01   7.5460436e-01   7.6791789e-01   8.9354733e-01
   1.1067197e+00   8.0000000e-01   8.0000000e-01   8.0030161e-01   8.0000062e-01   8.0000000e-01   7.5405784e-01   7.6535580e-01   8.9460949e-01
   1.1084272e+00   8.0000000e-01   8.0000000e-01   8.0025180e-01   8.0000079e-01   8.0000000e-01   7.5350966e-01   7.6281150e-01   8.9565596e-01
   1.1101347e+00   8.0000000e-01   8.0000000e-01   8.0020976e-01   8.0000100e-01   8.0000000e-01   7.5296040e-01   7.6028617e-01   8.9668627e-01
   1.1118422e+00   8.0000000e-01   8.0000000e-01   8.0017437e-01   8.0000126e-01   8.0000000e-01   7.5241066e-01   7.5778104e-01   8.9769992e-01
   1.1135497e+00   8.0000000e-01   8.0000000e-01   8.0014464e-01   8.0000160e-01   8.0000000e-01   7.5186103e-01   7.5529719e-01   8.9869652e-01
   1.1152573e+00   8.0000000e-01   8.0000000e-01   8.0011971e-01   8.0000201e-01   8.0000000e-01   7.5131213e-01   7.5283578e-01   8.9967564e-01
   1.1169648e+00   8.0000000e-01   8.0000000e-01   8.0009886e-01   8.0000253e-01   8.0000000e-01   7.5076456e-01   7.5039795e-01   9.0063684e-01
   1.1186723e+00   8.0000000e-01   8.0000000e-01   8.0008147e-01   8.0000317e-01   8.0000000e-01   7.5021893e-01   7.4798485e-01   9.0157969e-01
   1.1203798e+00   8.0000000e-01   8.0000000e-01   8.0006699e-01   8.0000397e-01   8.0000000e-01   7.4967584e-01   7.4559764e-01   9.0250375e-01
   1.1220873e+00   8.0000000e-01   8.0000000e-01   8.0005496e-01   8.0000495e-01   8.0000000e-01   7.4913593e-01   7.4323749e-01   9.0340856e-01
   1.1237948e+00   8.0000000e-01   8.0000000e-01   8.0004500e-01   8.0000617e-01   8.0000000e-01   7.4859979e-01   7.4090546e-01   9.0429377e-01
   1.1255023e+00   8.0000000e-01   8.0000000e-01   8.0003676e-01   8.0000768e-01   8.0000000e-01   7.4806805e-01   7.3860265e-01   9.0515896e-01
   1.1272099e+00   8.0000000e-01   8.0000000e-01   8.0002997e-01   8.0000953e-01   8.0000000e-01   7.4754131e-01   7.3633018e-01   9.0600373e-01
   1.1289174e+00   8.0000000e-01   8.0000000e-01   8.0002437e-01   8.0001180e-01   8.0000000e-01   7.4702018e-01   7.3408912e-01   9.0682770e-01
   1.1306249e+00   8.0000000e-01   8.0000000e-01   8.0001978e-01   8.0001458e-01   8.0000000e-01   7.4650530e-01   7.3188061e-01   9.0763044e-01
   1.1323324e+00   8.0000000e-01   8.0000000e-01   8.0001602e-01   8.0001797e-01   8.0000000e-01   7.4599728e-01   7.2970576e-01   9.0841156e-01
   1.1340399e+00   8.0000000e-01   8.0000000e-01   8.0001295e-01   8.0002211e-01   8.0000000e-01   7.4549671e-01   7.2756554e-01   9.0917072e-01
   1.1357474e+00   8.0000000e-01   8.0000000e-01   8.0001044e-01   8.0002715e-01   8.0000000e-01   7.4500421e-01   7.2546100e-01   9.0990756e-01
   1.1374549e+00   8.0000000e-01   8.0000000e-01   8.0000840e-01   8.0003326e-01   8.0000000e-01   7.4452038e-01   7.2339318e-01   9.1062172e-01
   1.1391625e+00   8.0000000e-01   8.0000000e-01   8.0000674e-01   8.0004066e-01   8.0000000e-01   7.4404582e-01   7.2136309e-01   9.1131284e-01
   1.1408700e+00   8.0000000e-01   8.0000000e-01   8.0000540e-01   8.0004961e-01   8.0000000e-01   7.4358114e-01   7.1937182e-01   9.1198055e-01
   1.1425775e+00   8.0000000e-01   8.0000000e-01   8.0000432e-01   8.0006039e-01   8.0000000e-01   7.4312695e-01   7.1742035e-01   9.1262450e-01
   1.1442850e+00   8.0000000e-01   8.0000000e-01   8.0000344e-01   8.0007336e-01   8.0000000e-01   7.4268381e-01   7.1550958e-01   9.1324440e-01
   1.1459925e+00   8.0000000e-01   8.0000000e-01   8.0000274e-01   8.0008892e-01   8.0000000e-01   7.4225230e-01   7.1364047e-01   9.1383994e-01
   1.1477000e+00   8.0000000e-01   8.0000000e-01   8.0000218e-01   8.0010755e-01   8.0000000e-01   7.4183301e-01   7.1181396e-01   9.1441081e-01
   1.1494076e+00   8.0000000e-01   8.0000000e-01   8.0000173e-01   8.0012981e-01   8.0000000e-01   7.4142650e-01   7.1003097e-01   9.1495669e-01
   1.1511151e+00   8.0000000e-01   8.0000000e-01   8.0000136e-01   8.0015634e-01   8.0000000e-01   7.4103337e-01   7.0829252e-01   9.1547723e-01
   1.1528226e+00   8.0000000e-01   8.0000000e-01   8.0000108e-01   8.0018790e-01   8.0000000e-01   7.4065417e-01   7.0659943e-01   9.1597217e-01
   1.1545301e+00   8.0000000e-01   8.0000000e-01   8.0000085e-01   8.0022534e-01   8.0000000e-01   7.4028942e-01   7.0495251e-01   9.1644126e-01
   1.1562376e+00   8.0000000e-01   8.0000000e-01   8.0000067e-01   8.0026966e-01   8.0000000e-01   7.3993966e-01   7.0335261e-01   9.1688424e-01
   1.1579451e+00   8.0000000e-01   8.0000000e-01   8.0000052e-01   8.0032201e-01   8.0000000e-01   7.3960543e-01   7.0180054e-01   9.1730083e-01
   1.1596526e+00   8.0000000e-01   8.0000000e-01   8.0000041e-01   8.0038369e-01   8.0000000e-01   7.3928725e-01   7.0029711e-01   9.1769080e-01
   1.1613602e+00   8.0000000e-01   8.0000000e-01   8.0000032e-01   8.0045624e-01   8.0000000e-01   7.3898568e-01   6.9884325e-01   9.1805380e-01
   1.1630677e+00   8.0000000e-01   8.0000000e-01   8.0000025e-01   8.0054136e-01   8.0000000e-01   7.3870119e-01   6.9743960e-01   9.1838966e-01
   1.1647752e+00   8.0000000e-01   8.0000000e-01   8.0000019e-01   8.0064097e-01   8.0000000e-01   7.3843425e-01   6.9608685e-01   9.1869817e-01
   1.1664827e+00   8.0000000e-01   8.0000000e-01   8.0000015e-01   8.0075728e-01   8.0000000e-01   7.3818534e-01   6.9478571e-01   9.1897912e-01
   1.1681902e+00   8.0000000e-01   8.0000000e-01   8.0000012e-01   8.0089277e-01   8.0000000e-01   7.3795494e-01   6.9353687e-01   9.1923227e-01
   1.1698977e+00   8.0000000e-01   8.0000000e-01   8.0000009e-01   8.0105024e-01   8.0000000e-01   7.3774348e-01   6.9234099e-01   9.1945744e-01
   1.1716052e+00   8.0000000e-01   8.0000000e-01   8.0000007e-01   8.0123295e-01   8.0000000e-01   7.3755150e-01   6.9119889e-01   9.1965431e-01
   1.1733128e+00   8.0000000e-01   8.0000000e-01   8.0000005e-01   8.0144434e-01   8.0000000e-01   7.3737934e-01   6.9011100e-01   9.1982278e-01
   1.1750203e+00   8.0000000e-01   8.0000000e-01   8.0000004e-01   8.0168833e-01   8.0000000e-01   7.3722743e-01   6.8907789e-01   9.1996268e-01
   1.1767278e+00   8.0000000e-01   8.0000000e-01   8.0000003e-01   8.0196932e-01   8.0000000e-01   7.3709616e-01   6.8810012e-01   9.2007382e-01
   1.1784353e+00   8.0000000e-01   8.0000000e-01   8.0000002e-01   8.0229214e-01   8.0000000e-01   7.3698592e-01   6.8717822e-01   9.2015601e-01
   1.1801428e+00   8.0000000e-01   8.0000000e-01   8.0000002e-01   8.0266218e-01   8.0000000e-01   7.3689709e-01   6.8631271e-01   9.2020908e-01
   1.1818503e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   8.0308555e-01   8.0000000e-01   7.3683009e-01   6.8550425e-01   9.2023277e-01
   1.1835579e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   8.0356857e-01   8.0000000e-01   7.3678518e-01   6.8475308e-01   9.2022700e-01
   1.1852654e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   8.0411836e-01   8.0000000e-01   7.3676269e-01   6.8405964e-01   9.2019160e-01
   1.1869729e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   8.0474268e-01   8.0000000e-01   7.3676293e-01   6.8342433e-01   9.2012642e-01
   1.1886804e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0544995e-01   8.0000000e-01   7.3678618e-01   6.8284749e-01   9.2003127e-01
   1.1903879e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0624940e-01   8.0000000e-01   7.3683275e-01   6.8232955e-01   9.1990596e-01
   1.1920954e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0715111e-01   8.0000000e-01   7.3690292e-01   6.8187090e-01   9.1975027e-01
   1.1938029e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0816540e-01   8.0000000e-01   7.3699686e-01   6.8147169e-01   9.1956410e-01
   1.1955105e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0930361e-01   8.0000000e-01   7.3711481e-01   6.8113216e-01   9.1934726e-01
   1.1972180e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1057782e-01   8.0000000e-01   7.3725694e-01   6.8085256e-01   9.1909958e-01
   1.1989255e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1200084e-01   8.0000000e-01   7.3742345e-01   6.8063307e-01   9.1882086e-01
   1.2006330e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1358648e-01   8.0000000e-01   7.3761452e-01   6.8047396e-01   9.1851084e-01
   1.2023405e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1534920e-01   8.0000000e-01   7.3783032e-01   6.8037544e-01   9.1816930e-01
   1.2040480e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1730355e-01   8.0000000e-01   7.3807090e-01   6.8033748e-01   9.1779608e-01
   1.2057555e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1946507e-01   8.0000000e-01   7.3833636e-01   6.8036017e-01   9.1739094e-01
   1.2074631e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2184986e-01   8.0000000e-01   7.3862677e-01   6.8044358e-01   9.1695365e-01
   1.2091706e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2447449e-01   8.0000000e-01   7.3894219e-01   6.8058773e-01   9.1648394e-01
   1.2108781e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2735648e-01   8.0000000e-01   7.3928269e-01   6.8079276e-01   9.1598148e-01
   1.2125856e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.3051307e-01   8.0000000e-01   7.3964828e-01   6.8105861e-01   9.1544599e-01
   1.2142931e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.3396127e-01   8.0000000e-01   7.4003887e-01   6.8138513e-01   9.1487723e-01
   1.2160006e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.3771852e-01   8.0000000e-01   7.4045445e-01   6.8177222e-01   9.1427491e-01
   1.2177081e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4180212e-01   8.0000000e-01   7.4089492e-01   6.8221975e-01   9.1363869e-01
   1.2194157e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4622911e-01   8.0000000e-01   7.4136020e-01   6.8272757e-01   9.1296824e-01
   1.2211232e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.5101698e-01   8.0000000e-01   7.4185021e-01   6.8329561e-01   9.1226315e-01
   1.2228307e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.5618118e-01   8.0000000e-01   7.4236478e-01   6.8392357e-01   9.1152311e-01
   1.2245382e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6173627e-01   8.0000000e-01   7.4290370e-01   6.8461109e-01   9.1074781e-01
   1.2262457e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6769612e-01   8.0000000e-01   7.4346674e-01   6.8535785e-01   9.0993690e-01
   1.2279532e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7407325e-01   8.0000000e-01   7.4405366e-01   6.8616347e-01   9.0909002e-01
   1.2296608e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.8087860e-01   8.0000000e-01   7.4466419e-01   6.8702754e-01   9.0820683e-01
   1.2313683e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.8812265e-01   8.0000000e-01   7.4529809e-01   6.8794975e-01   9.0728689e-01
   1.2330758e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.9581137e-01   8.0000000e-01   7.4595495e-01   6.8892944e-01   9.0632995e-01
   1.2347833e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0394920e-01   8.0000000e-01   7.4663437e-01   6.8996598e-01   9.0533574e-01
   1.2364908e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.1253826e-01   8.0000000e-01   7.4733595e-01   6.9105872e-01   9.0430397e-01
   1.2381983e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.2157787e-01   8.0000000e-01   7.4805921e-01   6.9220693e-01   9.0323439e-01
   1.2399058e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.3106432e-01   8.0000000e-01   7.4880367e-01   6.9340983e-01   9.0212681e-01
   1.2416134e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.4099222e-01   8.0000000e-01   7.4956887e-01   6.9466674e-01   9.0098090e-01
   1.2433209e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.5134957e-01   8.0000000e-01   7.5035414e-01   6.9597652e-01   8.9979669e-01
   1.2450284e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.6212234e-01   8.0000000e-01   7.5115888e-01   6.9733813e-01   8.9857413e-01
   1.2467359e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.7329278e-01   8.0000000e-01   7.5198241e-01   6.9875045e-01   8.9731321e-01
   1.2484434e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.8483930e-01   8.0000000e-01   7.5282402e-01   7.0021228e-01   8.9601404e-01
   1.2501509e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.9673654e-01   8.0000000e-01   7.5368299e-01   7.0172232e-01   8.9467676e-01
   1.2518584e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0089558e+00   8.0000000e-01   7.5455855e-01   7.0327930e-01   8.9330151e-01
   1.2535660e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0214624e+00   8.0000000e-01   7.5544981e-01   7.0488156e-01   8.9188878e-01
   1.2552735e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0342190e+00   8.0000000e-01   7.5635589e-01   7.0652747e-01   8.9043903e-01
   1.2569810e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0471845e+00   8.0000000e-01   7.5727585e-01   7.0821533e-01   8.8895282e-01
   1.2586885e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0603139e+00   8.0000000e-01   7.5820873e-01   7.0994330e-01   8.8743084e-01
   1.2603960e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0735590e+00   8.0000000e-01   7.5915352e-01   7.1170947e-01   8.8587387e-01
   1.2621035e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0868679e+00   8.0000000e-01   7.6010917e-01   7.1351186e-01   8.8428281e-01
   1.2638111e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1001859e+00   8.0000000e-01   7.6107457e-01   7.1534820e-01   8.8265882e-01
   1.2655186e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1134555e+00   8.0000000e-01   7.6204857e-01   7.1721622e-01   8.8100312e-01
   1.2672261e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1266173e+00   8.0000000e-01   7.6303000e-01   7.1911355e-01   8.7931706e-01
   1.2689336e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1396099e+00   8.0000000e-01   7.6401766e-01   7.2103772e-01   8.7760215e-01
   1.2706411e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1523701e+00   8.0000000e-01   7.6501031e-01   7.2298617e-01   8.7585998e-01
   1.2723486e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1648336e+00   8.0000000e-01   7.6600670e-01   7.2495625e-01   8.7409233e-01
   1.2740561e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1769369e+00   8.0000000e-01   7.6700551e-01   7.2694513e-01   8.7230119e-01
   1.2757637e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1886160e+00   8.0000000e-01   7.6800545e-01   7.2894998e-01   8.7048860e-01
   1.2774712e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1998076e+00   8.0000000e-01   7.6900519e-01   7.3096788e-01   8.6865676e-01
   1.2791787e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2104496e+00   8.0000000e-01   7.7000339e-01   7.3299585e-01   8.6680799e-01
   1.2808862e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2204807e+00   8.0000000e-01   7.7099870e-01   7.3503087e-01   8.6494470e-01
   1.2825937e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2298429e+00   8.0000000e-01   7.7198978e-01   7.3706984e-01   8.6306945e-01
   1.2843012e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2384823e+00   8.0000000e-01   7.7297527e-01   7.3910962e-01   8.6118492e-01
   1.2860087e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2463476e+00   8.0000000e-01   7.7395386e-01   7.4114710e-01   8.5929382e-01
   1.2877163e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2533915e+00   8.0000000e-01   7.7492422e-01   7.4317912e-01   8.5739898e-01
   1.2894238e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2595711e+00   8.0000000e-01   7.7588506e-01   7.4520255e-01   8.5550327e-01
   1.2911313e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2648458e+00   8.0000000e-01   7.7683506e-01   7.4721423e-01   8.5360961e-01
   1.2928388e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2691842e+00   8.0000000e-01   7.7777299e-01   7.4921107e-01   8.5172099e-01
   1.2945463e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2725603e+00   8.0000000e-01   7.7869766e-01   7.5119005e-01   8.4984037e-01
   1.2962538e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2749528e+00   8.0000000e-01   7.7960791e-01   7.5314817e-01   8.4797074e-01
   1.2979613e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2763467e+00   8.0000000e-01   7.8050260e-01   7.5508255e-01   8.4611505e-01
   1.2996689e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2767332e+00   8.0000000e-01   7.8138068e-01   7.5699035e-01   8.4427624e-01
   1.3013764e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2761069e+00   8.0000000e-01   7.8224107e-01   7.5886875e-01   8.4245727e-01
   1.3030839e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2744744e+00   8.0000000e-01   7.8308286e-01   7.6071522e-01   8.4066092e-01
   1.3047914e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2718467e+00   8.0000000e-01   7.8390519e-01   7.6252730e-01   8.3888993e-01
   1.3064989e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2682405e+00   8.0000000e-01   7.8470722e-01   7.6430263e-01   8.3714695e-01
   1.3082064e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2636785e+00   8.0000000e-01   7.8548823e-01   7.6603904e-01   8.3543453e-01
   1.3099140e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2581892e+00   8.0000000e-01   7.8624753e-01   7.6773448e-01   8.3375507e-01
   1.3116215e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2518037e+00   8.0000000e-01   7.8698444e-01   7.6938691e-01   8.3211100e-01
   1.3133290e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2445645e+00   8.0000000e-01   7.8769855e-01   7.7099480e-01   8.3050433e-01
   1.3150365e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2365160e+00   8.0000000e-01   7.8838939e-01   7.7255662e-01   8.2893704e-01
   1.3167440e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2277064e+00   8.0000000e-01   7.8905664e-01   7.7407105e-01   8.2741094e-01
   1.3184515e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2181880e+00   8.0000000e-01   7.8970000e-01   7.7553693e-01   8.2592765e-01
   1.3201590e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2080161e+00   8.0000000e-01   7.9031928e-01   7.7695328e-01   8.2448864e-01
   1.3218666e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1972478e+00   8.0000000e-01   7.9091429e-01   7.7831920e-01   8.2309531e-01
   1.3235741e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1859458e+00   8.0000000e-01   7.9148508e-01   7.7963427e-01   8.2174858e-01
   1.3252816e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1741723e+00   8.0000000e-01   7.9203169e-01   7.8089810e-01   8.2044934e-01
   1.3269891e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1619908e+00   8.0000000e-01   7.9255423e-01   7.8211048e-01   8.1919826e-01
   1.3286966e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1494652e+00   8.0000000e-01   7.9305289e-01   7.8327139e-01   8.1799583e-01
   1.3304041e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1366591e+00   8.0000000e-01   7.9352790e-01   7.8438093e-01   8.1684242e-01
   1.3321116e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1236360e+00   8.0000000e-01   7.9397954e-01   7.8543933e-01   8.1573823e-01
   1.3338192e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1104590e+00   8.0000000e-01   7.9440825e-01   7.8644720e-01   8.1468305e-01
   1.3355267e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0971887e+00   8.0000000e-01   7.9481446e-01   7.8740517e-01   8.1367666e-01
   1.3372342e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0838842e+00   8.0000000e-01   7.9519867e-01   7.8831402e-01   8.1271866e-01
   1.3389417e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0706018e+00   8.0000000e-01   7.9556140e-01   7.8917464e-01   8.1180849e-01
   1.3406492e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0573955e+00   8.0000000e-01   7.9590321e-01   7.8998798e-01   8.1094552e-01
   1.3423567e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0443165e+00   8.0000000e-01   7.9622470e-01   7.9075517e-01   8.1012893e-01
   1.3440643e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0314118e+00   8.0000000e-01   7.9652655e-01   7.9147754e-01   8.0935765e-01
   1.3457718e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0187254e+00   8.0000000e-01   7.9680945e-01   7.9215642e-01   8.0863060e-01
   1.3474793e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0062973e+00   8.0000000e-01   7.9707409e-01   7.9279319e-01   8.0794661e-01
   1.3491868e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.9416402e-01   8.0000000e-01   7.9732119e-01   7.9338933e-01   8.0730438e-01
   1.3508943e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.8235858e-01   8.0000000e-01   7.9755145e-01   7.9394628e-01   8.0670265e-01
   1.3526018e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.7090944e-01   8.0000000e-01   7.9776562e-01   7.9446562e-01   8.0613998e-01
   1.3543093e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.5984057e-01   8.0000000e-01   7.9796447e-01   7.9494901e-01   8.0561481e-01
   1.3560169e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.4917256e-01   8.0000000e-01   7.9814875e-01   7.9539807e-01   8.0512562e-01
   1.3577244e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.3892220e-01   8.0000000e-01   7.9831920e-01   7.9581443e-01   8.0467087e-01
   1.3594319e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.2910261e-01   8.0000000e-01   7.9847656e-01   7.9619970e-01   8.0424898e-01
   1.3611394e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.1972451e-01   8.0000000e-01   7.9862153e-01   7.9655544e-01   8.0385844e-01
   1.3628469e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.1079341e-01   8.0000000e-01   7.9875484e-01   7.9688331e-01   8.0349761e-01
   1.3645544e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0231183e-01   8.0000000e-01   7.9887720e-01   7.9718492e-01   8.0316486e-01
   1.3662619e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.9427982e-01   8.0000000e-01   7.9898931e-01   7.9746184e-01   8.0285863e-01
   1.3679695e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.8669465e-01   8.0000000e-01   7.9909181e-01   7.9771557e-01   8.0257739e-01
   1.3696770e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7955112e-01   8.0000000e-01   7.9918535e-01   7.9794761e-01   8.0231961e-01
   1.3713845e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7284314e-01   8.0000000e-01   7.9927053e-01   7.9815931e-01   8.0208389e-01
   1.3730920e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6656000e-01   8.0000000e-01   7.9934795e-01   7.9835214e-01   8.0186871e-01
   1.3747995e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6069026e-01   8.0000000e-01   7.9941820e-01   7.9852743e-01   8.0167269e-01
   1.3765070e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.5522115e-01   8.0000000e-01   7.9948180e-01   7.9868645e-01   8.0149448e-01
   1.3782145e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.5013862e-01   8.0000000e-01   7.9953928e-01   7.9883044e-01   8.0133280e-01
   1.3799221e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4542759e-01   8.0000000e-01   7.9959113e-01   7.9896054e-01   8.0118641e-01
   1.3816296e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4107334e-01   8.0000000e-01   7.9963778e-01   7.9907782e-01   8.0105418e-01
   1.3833371e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.3705795e-01   8.0000000e-01   7.9967969e-01   7.9918337e-01   8.0093494e-01
   1.3850446e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.3336441e-01   8.0000000e-01   7.9971727e-01   7.9927818e-01   8.0082765e-01
   1.3867521e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2997548e-01   8.0000000e-01   7.9975090e-01   7.9936316e-01   8.0073129e-01
   1.3884596e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2687379e-01   8.0000000e-01   7.9978093e-01   7.9943918e-01   8.0064494e-01
   1.3901672e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2404221e-01   8.0000000e-01   7.9980769e-01   7.9950704e-01   8.0056771e-01
   1.3918747e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2146418e-01   8.0000000e-01   7.9983149e-01   7.9956748e-01   8.0049881e-01
   1.3935822e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1912208e-01   8.0000000e-01   7.9985262e-01   7.9962122e-01   8.0043744e-01
   1.3952897e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1699951e-01   8.0000000e-01   7.9987134e-01   7.9966890e-01   8.0038289e-01
   1.3969972e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1508057e-01   8.0000000e-01   7.9988789e-01   7.9971113e-01   8.0033451e-01
   1.3987047e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1334993e-01   8.0000000e-01   7.9990249e-01   7.9974845e-01   8.0029168e-01
   1.4004122e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1179305e-01   8.0000000e-01   7.9991535e-01   7.9978136e-01   8.0025385e-01
   1.4021198e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1039606e-01   8.0000000e-01   7.9992665e-01   7.9981032e-01   8.0022051e-01
   1.4038273e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0914517e-01   8.0000000e-01   7.9993656e-01   7.9983575e-01   8.0019119e-01
   1.4055348e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0802776e-01   8.0000000e-01   7.9994524e-01   7.9985805e-01   8.0016544e-01
   1.4072423e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0703197e-01   8.0000000e-01   7.9995281e-01   7.9987755e-01   8.0014288e-01
   1.4089498e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0614666e-01   8.0000000e-01   7.9995942e-01   7.9989458e-01   8.0012316e-01
   1.4106573e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0536158e-01   8.0000000e-01   7.9996517e-01   7.9990941e-01   8.0010596e-01
   1.4123648e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0466703e-01   8.0000000e-01   7.9997016e-01   7.9992230e-01   8.0009099e-01
   1.4140724e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0405385e-01   8.0000000e-01   7.9997448e-01   7.9993349e-01   8.0007798e-01
   1.4157799e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0351379e-01   8.0000000e-01   7.9997822e-01   7.9994317e-01   8.0006670e-01
   1.4174874e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0303922e-01   8.0000000e-01   7.9998145e-01   7.9995154e-01   8.0005694e-01
   1.4191949e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0262318e-01   8.0000000e-01   7.9998423e-01   7.9995876e-01   8.0004852e-01
   1.4209024e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0225939e-01   8.0000000e-01   7.9998662e-01   7.9996497e-01   8.0004126e-01
   1.4226099e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0194199e-01   8.0000000e-01   7.9998866e-01   7.9997030e-01   8.0003502e-01
   1.4243175e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0166564e-01   8.0000000e-01   7.9999042e-01   7.9997487e-01   8.0002966e-01
   1.4260250e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0142559e-01   8.0000000e-01   7.9999191e-01   7.9997877e-01   8.0002508e-01
   1.4277325e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0121756e-01   8.0000000e-01   7.9999319e-01   7.9998211e-01   8.0002116e-01
   1.4294400e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0103767e-01   8.0000000e-01   7.9999428e-01   7.9998495e-01   8.0001782e-01
   1.4311475e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0088255e-01   8.0000000e-01   7.9999520e-01   7.9998736e-01   8.0001497e-01
   1.4328550e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0074904e-01   8.0000000e-01   7.9999598e-01   7.9998941e-01   8.0001256e-01
   1.4345625e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0063438e-01   8.0000000e-01   7.9999664e-01   7.9999114e-01   8.0001051e-01
   1.4362701e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0053613e-01   8.0000000e-01   7.9999720e-01   7.9999261e-01   8.0000878e-01
   1.4379776e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0045214e-01   8.0000000e-01   7.9999767e-01   7.9999384e-01   8.0000732e-01
   1.4396851e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0038050e-01   8.0000000e-01   7.9999806e-01   7.9999488e-01   8.0000609e-01
   1.4413926e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0031956e-01   8.0000000e-01   7.9999840e-01   7.9999575e-01   8.0000506e-01
   1.4431001e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0026781e-01   8.0000000e-01   7.9999867e-01   7.9999648e-01   8.0000420e-01
   1.4448076e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0022397e-01   8.0000000e-01   7.9999890e-01   7.9999709e-01   8.0000347e-01
   1.4465151e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0018691e-01   8.0000000e-01   7.9999910e-01   7.9999760e-01   8.0000287e-01
   1.4482227e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0015565e-01   8.0000000e-01   7.9999926e-01   7.9999803e-01   8.0000236e-01
   1.4499302e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0012934e-01   8.0000000e-01   7.9999939e-01   7.9999838e-01   8.0000194e-01
   1.4516377e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0010726e-01   8.0000000e-01   7.9999950e-01   7.9999867e-01   8.0000159e-01
   1.4533452e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0008877e-01   8.0000000e-01   7.9999959e-01   7.9999891e-01   8.0000131e-01
   1.4550527e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0007330e-01   8.0000000e-01   7.9999967e-01   7.9999911e-01   8.0000107e-01
   1.4567602e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0006040e-01   8.0000000e-01   7.9999973e-01   7.9999928e-01   8.0000087e-01
   1.4584677e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0004967e-01   8.0000000e-01   7.9999978e-01   7.9999941e-01   8.0000071e-01
   1.4601753e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0004076e-01   8.0000000e-01   7.9999982e-01   7.9999952e-01   8.0000058e-01
   1.4618828e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0003338e-01   8.0000000e-01   7.9999985e-01   7.9999961e-01   8.0000047e-01
   1.4635903e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0002727e-01   8.0000000e-01   7.9999988e-01   7.9999969e-01   8.0000038e-01
   1.4652978e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0002224e-01   8.0000000e-01   7.9999991e-01   7.9999975e-01   8.0000031e-01
   1.4670053e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001810e-01   8.0000000e-01   7.9999992e-01   7.9999980e-01   8.0000025e-01
   1.4687128e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001469e-01   8.0000000e-01   7.9999994e-01   7.9999984e-01   8.0000020e-01
   1.4704204e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001191e-01   8.0000000e-01   7.9999995e-01   7.9999987e-01   8.0000016e-01
   1.4721279e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000963e-01   8.0000000e-01   7.9999996e-01   7.9999989e-01   8.0000013e-01
   1.4738354e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000777e-01   8.0000000e-01   7.9999997e-01   7.9999992e-01   8.0000010e-01
   1.4755429e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000626e-01   8.0000000e-01   7.9999998e-01   7.9999993e-01   8.0000008e-01
   1.4772504e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000503e-01   8.0000000e-01   7.9999998e-01   7.9999995e-01   8.0000006e-01
   1.4789579e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000403e-01   8.0000000e-01   7.9999998e-01   7.9999996e-01   8.0000005e-01
   1.4806654e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000322e-01   8.0000000e-01   7.9999999e-01   7.9999997e-01   8.0000004e-01
   1.4823730e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000258e-01   8.0000000e-01   7.9999999e-01   7.9999997e-01   8.0000003e-01
   1.4840805e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000205e-01   8.0000000e-01   7.9999999e-01   7.9999998e-01   8.0000003e-01
   1.4857880e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000163e-01   8.0000000e-01   7.9999999e-01   7.9999998e-01   8.0000002e-01
   1.4874955e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000129e-01   8.0000000e-01   8.0000000e-01   7.9999999e-01   8.0000002e-01
   1.4892030e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000102e-01   8.0000000e-01   8.0000000e-01   7.9999999e-01   8.0000001e-01
   1.4909105e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000081e-01   8.0000000e-01   8.0000000e-01   7.9999999e-01   8.0000001e-01
   1.4926180e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000064e-01   8.0000000e-01   8.0000000e-01   7.9999999e-01   8.0000001e-01
   1.4943256e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000050e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01
   1.4960331e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000039e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.4977406e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000031e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.4994481e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000024e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5011556e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000019e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5028631e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000015e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5045707e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000011e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5062782e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000009e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5079857e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000007e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5096932e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000005e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5114007e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000004e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5131082e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000003e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5148157e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000002e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5165233e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000002e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5182308e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5199383e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5216458e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5233533e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5250608e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5267683e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5284759e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5301834e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5318909e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5335984e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5353059e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5370134e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5387209e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5404285e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5421360e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5438435e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5455510e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5472585e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5489660e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5506736e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5523811e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5540886e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5557961e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5575036e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5592111e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5609186e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5626262e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5643337e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5660412e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5677487e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5694562e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5711637e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5728712e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5745788e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5762863e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5779938e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5797013e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5814088e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5831163e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5848239e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5865314e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5882389e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5899464e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5916539e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5933614e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5950689e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5967765e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5984840e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6001915e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6018990e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6036065e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6053140e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6070215e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6087291e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6104366e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6121441e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6138516e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6155591e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6172666e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6189741e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6206817e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6223892e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6240967e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6258042e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6275117e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6292192e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6309268e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6326343e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6343418e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6360493e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6377568e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6394643e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6411718e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6428794e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6445869e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6462944e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6480019e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6497094e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6514169e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6531244e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6548320e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6565395e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6582470e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6599545e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6616620e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6633695e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6650771e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6667846e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6684921e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6701996e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6719071e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6736146e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6753221e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6770297e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6787372e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6804447e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6821522e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6838597e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6855672e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6872747e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6889823e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6906898e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6923973e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6941048e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6958123e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6975198e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6992273e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7009349e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7026424e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7043499e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7060574e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7077649e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7094724e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7111800e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7128875e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7145950e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7163025e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7180100e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7197175e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7214250e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7231326e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7248401e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7265476e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7282551e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7299626e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7316701e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7333776e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7350852e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7367927e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7385002e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7402077e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7419152e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7436227e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7453302e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7470378e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7487453e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7504528e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7521603e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7538678e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7555753e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7572829e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7589904e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7606979e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7624054e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7641129e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7658204e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7675279e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7692355e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7709430e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7726505e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7743580e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7760655e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7777730e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7794805e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7811881e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7828956e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7846031e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7863106e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7880181e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7897256e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7914332e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7931407e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7948482e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7965557e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7982632e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7999707e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8016782e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8033858e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8050933e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8068008e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8085083e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8102158e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8119233e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8136308e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8153384e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8170459e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8187534e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8204609e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8221684e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8238759e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8255834e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8272910e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8289985e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8307060e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8324135e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8341210e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8358285e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8375361e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8392436e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8409511e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8426586e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8443661e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8460736e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8477811e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8494887e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8511962e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8529037e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8546112e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8563187e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8580262e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8597337e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8614413e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8631488e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8648563e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8665638e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8682713e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8699788e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8716864e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8733939e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8751014e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8768089e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8785164e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8802239e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8819314e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8836390e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8853465e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8870540e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8887615e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8904690e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8921765e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8938840e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8955916e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8972991e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8990066e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9007141e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9024216e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9041291e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9058366e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9075442e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9092517e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9109592e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9126667e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9143742e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9160817e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9177893e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9194968e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9212043e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9229118e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9246193e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9263268e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9280343e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9297419e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9314494e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9331569e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9348644e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9365719e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9382794e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9399869e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9416945e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9434020e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9451095e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9468170e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9485245e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9502320e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9519396e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9536471e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9553546e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9570621e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9587696e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9604771e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9621846e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9638922e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9655997e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9673072e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9690147e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9707222e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9724297e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9741372e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9758448e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9775523e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9792598e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9809673e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9826748e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9843823e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9860898e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9877974e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9895049e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9912124e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9929199e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9946274e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9963349e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9980425e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9997500e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01


==> data/conv/conv_Lag_k=2.dat <==
0.00400801603206413	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
0.00801603206412826	0.800000000000001	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000001	0.800000000000000	0.800000000000000	0.800000000000000
0.0120240480961924	0.800000000000002	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000002	0.800000000000000	0.800000000000000	0.800000000000000
0.0160320641282565	0.800000000000005	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000005	0.800000000000000	0.800000000000000	0.800000000000000
0.0200400801603206	0.800000000000012	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000012	0.800000000000000	0.800000000000000	0.800000000000000
0.0240480961923848	0.800000000000030	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000030	0.800000000000000	0.800000000000000	0.800000000000000
0.0280561122244489	0.800000000000071	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000071	0.800000000000000	0.800000000000000	0.800000000000000
0.0320641282565130	0.800000000000169	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000169	0.800000000000000	0.800000000000000	0.800000000000000
0.0360721442885772	0.800000000000397	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000397	0.800000000000000	0.800000000000000	0.800000000000000
0.0400801603206413	0.800000000000918	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000918	0.800000000000000	0.800000000000000	0.800000000000000
0.0440881763527054	0.800000000002099	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000002099	0.800000000000000	0.800000000000000	0.800000000000000
0.0480961923847695	0.800000000004738	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000004738	0.800000000000000	0.800000000000000	0.800000000000000
0.0521042084168337	0.800000000010559	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000010559	0.800000000000000	0.800000000000000	0.800000000000000
0.0561122244488978	0.800000000023229	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000023229	0.800000000000000	0.800000000000000	0.800000000000000
0.0601202404809619	0.800000000050449	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000050449	0.800000000000000	0.800000000000000	0.800000000000000
0.0641282565130261	0.800000000108168	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000108168	0.800000000000000	0.800000000000000	0.800000000000000
0.0681362725450902	0.800000000228963	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000228963	0.800000000000000	0.800000000000000	0.800000000000000
0.0721442885771543	0.800000000478465	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000478465	0.800000000000000	0.800000000000000	0.800000000000000
0.0761523046092184	0.800000000987087	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000987087	0.800000000000000	0.800000000000000	0.800000000000000
0.0801603206412826	0.800000002010382	0.800000000000000	0.800000000000000	0.800000000000000	0.800000002010382	0.800000000000000	0.800000000000000	0.800000000000000
0.0841683366733467	0.800000004042228	0.800000000000000	0.800000000000000	0.800000000000000	0.800000004042228	0.800000000000000	0.800000000000000	0.800000000000000
0.0881763527054108	0.800000008023828	0.800000000000000	0.800000000000000	0.800000000000000	0.800000008023828	0.800000000000000	0.800000000000000	0.800000000000000
0.0921843687374749	0.800000015723934	0.800000000000000	0.800000000000000	0.800000000000000	0.800000015723934	0.800000000000000	0.800000000000000	0.800000000000000
0.0961923847695391	0.800000030420023	0.800000000000000	0.800000000000000	0.800000000000000	0.800000030420023	0.800000000000000	0.800000000000000	0.800000000000000
0.100200400801603	0.800000058100062	0.800000000000000	0.800000000000000	0.800000000000000	0.800000058100062	0.800000000000000	0.800000000000000	0.800000000000000
0.104208416833667	0.800000109549997	0.800000000000000	0.800000000000000	0.800000000000000	0.800000109549997	0.800000000000000	0.800000000000000	0.800000000000000
0.108216432865731	0.800000203923313	0.800000000000000	0.800000000000000	0.800000000000000	0.800000203923313	0.800000000000000	0.800000000000000	0.800000000000000
0.112224448897796	0.800000374748682	0.800000000000000	0.800000000000000	0.800000000000000	0.800000374748682	0.800000000000000	0.800000000000000	0.800000000000000
0.116232464929860	0.800000679879705	0.800000000000000	0.800000000000000	0.800000000000000	0.800000679879705	0.800000000000000	0.800000000000000	0.800000000000000
0.120240480961924	0.800001217706904	0.800000000000000	0.800000000000000	0.800000000000000	0.800001217706904	0.800000000000000	0.800000000000000	0.800000000000000
0.124248496993988	0.800002153139595	0.800000000000000	0.800000000000000	0.800000000000000	0.800002153139595	0.800000000000000	0.800000000000000	0.800000000000000
0.128256513026052	0.800003758550021	0.800000000000000	0.800000000000000	0.800000000000000	0.800003758550021	0.800000000000000	0.800000000000000	0.800000000000000
0.132264529058116	0.800006477198539	0.800000000000000	0.800000000000000	0.800000000000000	0.800006477198539	0.800000000000000	0.800000000000000	0.800000000000000
0.136272545090180	0.800011019777147	0.800000000000000	0.800000000000000	0.800000000000000	0.800011019777147	0.800000000000000	0.800000000000000	0.800000000000000
0.140280561122245	0.800018508752258	0.800000000000000	0.800000000000000	0.800000000000000	0.800018508752258	0.800000000000000	0.800000000000000	0.800000000000000
0.144288577154309	0.800030690234071	0.800000000000000	0.800000000000000	0.800000000000000	0.800030690234071	0.800000000000000	0.800000000000000	0.800000000000000
0.148296593186373	0.800050239115769	0.800000000000000	0.800000000000000	0.800000000000000	0.800050239115769	0.800000000000000	0.800000000000000	0.800000000000000
0.152304609218437	0.800081189992472	0.800000000000000	0.800000000000000	0.800000000000000	0.800081189992472	0.800000000000000	0.800000000000000	0.800000000000000
0.156312625250501	0.800129533393459	0.800000000000000	0.800000000000000	0.800000000000000	0.800129533393459	0.800000000000000	0.800000000000000	0.800000000000000
0.160320641282565	0.800204023274234	0.800000000000000	0.800000000000000	0.800000000000000	0.800204023274234	0.800000000000000	0.800000000000000	0.800000000000000
0.164328657314629	0.800317246186801	0.800000000000000	0.800000000000000	0.800000000000000	0.800317246186801	0.800000000000000	0.800000000000000	0.800000000000000
0.168336673346693	0.800487003224027	0.800000000000000	0.800000000000000	0.800000000000000	0.800487003224027	0.800000000000000	0.800000000000000	0.800000000000000
0.172344689378758	0.800738050348728	0.800000000000000	0.800000000000000	0.800000000000000	0.800738050348728	0.800000000000000	0.800000000000000	0.800000000000000
0.176352705410822	0.801104228294234	0.800000000000000	0.800000000000000	0.800000000000000	0.801104228294234	0.800000000000000	0.800000000000000	0.800000000000000
0.180360721442886	0.801630986928104	0.800000000000000	0.800000000000000	0.800000000000000	0.801630986928104	0.800000000000000	0.800000000000000	0.800000000000000
0.184368737474950	0.802378268136753	0.800000000000000	0.800000000000000	0.800000000000000	0.802378268136753	0.800000000000000	0.800000000000000	0.800000000000000
0.188376753507014	0.803423654115025	0.800000000000000	0.800000000000000	0.800000000000000	0.803423654115025	0.800000000000000	0.800000000000000	0.800000000000000
0.192384769539078	0.804865614254372	0.800000000000000	0.800000000000000	0.800000000000000	0.804865614254372	0.800000000000000	0.800000000000000	0.800000000000000
0.196392785571142	0.806826595903418	0.800000000000000	0.800000000000000	0.800000000000000	0.806826595903418	0.800000000000000	0.800000000000000	0.800000000000000
0.200400801603206	0.809455607671559	0.800000000000000	0.800000000000000	0.800000000000000	0.809455607671559	0.800000000000000	0.800000000000000	0.800000000000000
0.204408817635271	0.812929848038271	0.800000000000000	0.800000000000000	0.800000000000000	0.812929848038271	0.800000000000000	0.800000000000000	0.800000000000000
0.208416833667335	0.817454850160963	0.800000000000000	0.800000000000000	0.800000000000000	0.817454850160963	0.800000000000000	0.800000000000000	0.800000000000000
0.212424849699399	0.823262562724733	0.800000000000000	0.800000000000000	0.800000000000000	0.823262562724733	0.800000000000000	0.800000000000000	0.800000000000000
0.216432865731463	0.830606785308343	0.800000000000000	0.800000000000000	0.800000000000000	0.830606785308343	0.800000000000000	0.800000000000000	0.800000000000000
0.220440881763527	0.839755443717680	0.800000000000000	0.800000000000000	0.800000000000000	0.839755443717680	0.800000000000000	0.800000000000000	0.800000000000000
0.224448897795591	0.850979341432063	0.800000000000000	0.800000000000000	0.800000000000000	0.850979341432063	0.800000000000000	0.800000000000000	0.800000000000000
0.228456913827655	0.864537266154666	0.800000000000000	0.800000000000000	0.800000000000000	0.864537266154666	0.800000000000000	0.800000000000000	0.800000000000000
0.232464929859719	0.880657663268150	0.800000000000000	0.800000000000000	0.800000000000000	0.880657663268150	0.800000000000000	0.800000000000000	0.800000000000000
0.236472945891784	0.899517494910509	0.800000000000000	0.800000000000000	0.800000000000000	0.899517494910509	0.800000000000000	0.800000000000000	0.800000000000000
0.240480961923848	0.921219353231793	0.800000000000000	0.800000000000000	0.800000000000000	0.921219353231793	0.800000000000000	0.800000000000000	0.800000000000000
0.244488977955912	0.945768343185347	0.800000000000000	0.800000000000000	0.800000000000000	0.945768343185347	0.800000000000000	0.800000000000000	0.800000000000000
0.248496993987976	0.973050636311385	0.800000000000000	0.800000000000000	0.800000000000000	0.973050636311385	0.800000000000000	0.800000000000000	0.800000000000000
0.252505010020040	1.00281585905817	0.800000000000000	0.800000000000000	0.800000000000000	1.00281585905817	0.800000000000000	0.800000000000000	0.800000000000000
0.256513026052104	1.03466555661952	0.800000000000000	0.800000000000000	0.800000000000000	1.03466555661952	0.800000000000000	0.800000000000000	0.800000000000000
0.260521042084168	1.06804981796748	0.800000000000000	0.800000000000000	0.800000000000000	1.06804981796748	0.800000000000000	0.800000000000000	0.800000000000000
0.264529058116232	1.10227373410918	0.800000000000000	0.800000000000000	0.800000000000000	1.10227373410918	0.800000000000000	0.800000000000000	0.800000000000000
0.268537074148297	1.13651469462892	0.800000000000000	0.800000000000000	0.800000000000000	1.13651469462892	0.800000000000000	0.800000000000000	0.800000000000000
0.272545090180361	1.16985064764731	0.800000000000000	0.800000000000000	0.800000000000000	1.16985064764731	0.800000000000000	0.800000000000000	0.800000000000000
0.276553106212425	1.20129843085385	0.800000000000000	0.800000000000000	0.800000000000000	1.20129843085385	0.800000000000000	0.800000000000000	0.800000000000000
0.280561122244489	1.22986023074271	0.800000000000000	0.800000000000000	0.800000000000000	1.22986023074271	0.800000000000000	0.800000000000000	0.800000000000000
0.284569138276553	1.25457526570166	0.800000000000000	0.800000000000000	0.800000000000000	1.25457526570166	0.800000000000000	0.800000000000000	0.800000000000000
0.288577154308617	1.27457304013740	0.800000000000000	0.800000000000000	0.800000000000000	1.27457304013740	0.800000000000000	0.800000000000000	0.800000000000000
0.292585170340681	1.28912408941686	0.800000000000000	0.800000000000000	0.800000000000000	1.28912408941686	0.800000000000000	0.800000000000000	0.800000000000000
0.296593186372745	1.29768410417440	0.800000000000000	0.800000000000000	0.800000000000000	1.29768410417440	0.800000000000000	0.800000000000000	0.800000000000000
0.300601202404810	1.29992771635912	0.800000000000000	0.800000000000000	0.800000000000000	1.29992771635912	0.800000000000000	0.800000000000000	0.800000000000000
0.304609218436874	1.29576902387035	0.800000000000000	0.800000000000000	0.800000000000000	1.29576902387035	0.800000000000000	0.800000000000000	0.800000000000000
0.308617234468938	1.28536704885248	0.800000000000000	0.800000000000000	0.800000000000000	1.28536704885248	0.800000000000000	0.800000000000000	0.800000000000000
0.312625250501002	1.26911564615442	0.800000000000000	0.800000000000000	0.800000000000000	1.26911564615442	0.800000000000000	0.800000000000000	0.800000000000000
0.316633266533066	1.24761875472567	0.800000000000000	0.800000000000000	0.800000000000000	1.24761875472567	0.800000000000000	0.800000000000000	0.800000000000000
0.320641282565130	1.22165315986880	0.800000000000000	0.800000000000000	0.800000000000000	1.22165315986880	0.800000000000000	0.800000000000000	0.800000000000000
0.324649298597194	1.19212196628879	0.800000000000000	0.800000000000000	0.800000000000000	1.19212196628879	0.800000000000000	0.800000000000000	0.800000000000000
0.328657314629259	1.16000266194629	0.800000000000000	0.800000000000000	0.800000000000000	1.16000266194629	0.800000000000000	0.800000000000000	0.800000000000000
0.332665330661323	1.12629391910947	0.800000000000000	0.800000000000000	0.800000000000000	1.12629391910947	0.800000000000000	0.800000000000000	0.800000000000000
0.336673346693387	1.09196512358134	0.800000000000000	0.800000000000000	0.800000000000000	1.09196512358134	0.800000000000000	0.800000000000000	0.800000000000000
0.340681362725451	1.05791208966952	0.800000000000001	0.800000000000000	0.800000000000000	1.05791208966952	0.800000000000001	0.800000000000000	0.800000000000000
0.344689378757515	1.02492159367746	0.800000000000002	0.800000000000000	0.800000000000000	1.02492159367746	0.800000000000002	0.800000000000000	0.800000000000000
0.348697394789579	0.993646357234650	0.800000000000005	0.800000000000000	0.800000000000000	0.993646357234650	0.800000000000005	0.800000000000000	0.800000000000000
0.352705410821643	0.964591058879171	0.800000000000012	0.800000000000000	0.800000000000000	0.964591058879171	0.800000000000012	0.800000000000000	0.800000000000000
0.356713426853707	0.938108966269305	0.800000000000030	0.800000000000000	0.800000000000000	0.938108966269305	0.800000000000030	0.800000000000000	0.800000000000000
0.360721442885772	0.914407958973247	0.800000000000071	0.800000000000000	0.800000000000000	0.914407958973247	0.800000000000071	0.800000000000000	0.800000000000000
0.364729458917836	0.893564118226462	0.800000000000169	0.800000000000000	0.800000000000000	0.893564118226462	0.800000000000169	0.800000000000000	0.800000000000000
0.368737474949900	0.875540724896093	0.800000000000397	0.800000000000000	0.800000000000000	0.875540724896093	0.800000000000397	0.800000000000000	0.800000000000000
0.372745490981964	0.860210425304654	0.800000000000918	0.800000000000000	0.800000000000000	0.860210425304654	0.800000000000918	0.800000000000000	0.800000000000000
0.376753507014028	0.847378463212483	0.800000000002099	0.800000000000000	0.800000000000000	0.847378463212483	0.800000000002099	0.800000000000000	0.800000000000000
0.380761523046092	0.836805182222806	0.800000000004738	0.800000000000000	0.800000000000000	0.836805182222806	0.800000000004738	0.800000000000000	0.800000000000000
0.384769539078156	0.828226413717756	0.800000000010559	0.800000000000000	0.800000000000000	0.828226413717756	0.800000000010559	0.800000000000000	0.800000000000000
0.388777555110220	0.821370818754917	0.800000000023229	0.800000000000000	0.800000000000000	0.821370818754917	0.800000000023229	0.800000000000000	0.800000000000000
0.392785571142285	0.815973693510553	0.800000000050449	0.800000000000000	0.800000000000000	0.815973693510553	0.800000000050449	0.800000000000000	0.800000000000000
0.396793587174349	0.811787135102737	0.800000000108168	0.800000000000000	0.800000000000000	0.811787135102737	0.800000000108168	0.800000000000000	0.800000000000000
0.400801603206413	0.808586771444053	0.800000000228963	0.800000000000000	0.800000000000000	0.808586771444053	0.800000000228963	0.800000000000000	0.800000000000000
0.404809619238477	0.806175473652659	0.800000000478465	0.800000000000000	0.800000000000000	0.806175473652659	0.800000000478465	0.800000000000000	0.800000000000000
0.408817635270541	0.804384593854892	0.800000000987087	0.800000000000000	0.800000000000000	0.804384593854892	0.800000000987087	0.800000000000000	0.800000000000000
0.412825651302605	0.803073315854657	0.800000002010382	0.800000000000000	0.800000000000000	0.803073315854657	0.800000002010382	0.800000000000000	0.800000000000000
0.416833667334669	0.802126687849619	0.800000004042228	0.800000000000000	0.800000000000000	0.802126687849619	0.800000004042228	0.800000000000000	0.800000000000000
0.420841683366733	0.801452844157067	0.800000008023828	0.800000000000000	0.800000000000000	0.801452844157067	0.800000008023828	0.800000000000000	0.800000000000000
0.424849699398798	0.800979835207014	0.800000015723934	0.800000000000000	0.800000000000000	0.800979835207014	0.800000015723934	0.800000000000000	0.800000000000000
0.428857715430862	0.800652387719490	0.800000030420023	0.800000000000000	0.800000000000000	0.800652387719490	0.800000030420023	0.800000000000000	0.800000000000000
0.432865731462926	0.800428822181873	0.800000058100062	0.800000000000000	0.800000000000000	0.800428822181873	0.800000058100062	0.800000000000000	0.800000000000000
0.436873747494990	0.800278270670825	0.800000109549997	0.800000000000000	0.800000000000000	0.800278270670825	0.800000109549997	0.800000000000000	0.800000000000000
0.440881763527054	0.800178269216442	0.800000203923313	0.800000000000000	0.800000000000000	0.800178269216442	0.800000203923313	0.800000000000000	0.800000000000000
0.444889779559118	0.800112746742784	0.800000374748682	0.800000000000000	0.800000000000000	0.800112746742784	0.800000374748682	0.800000000000000	0.800000000000000
0.448897795591182	0.800070396388677	0.800000679879705	0.800000000000000	0.800000000000000	0.800070396388677	0.800000679879705	0.800000000000000	0.800000000000000
0.452905811623246	0.800043392581189	0.800001217706904	0.800000000000000	0.800000000000000	0.800043392581189	0.800001217706904	0.800000000000000	0.800000000000000
0.456913827655311	0.800026405799225	0.800002153139595	0.800000000000000	0.800000000000000	0.800026405799225	0.800002153139595	0.800000000000000	0.800000000000000
0.460921843687375	0.800015863604609	0.800003758550021	0.800000000000000	0.800000000000000	0.800015863604609	0.800003758550021	0.800000000000000	0.800000000000000
0.464929859719439	0.800009408560126	0.800006477198539	0.800000000000000	0.800000000000000	0.800009408560126	0.800006477198539	0.800000000000000	0.800000000000000
0.468937875751503	0.800005508878327	0.800011019777147	0.800000000000000	0.800000000000000	0.800005508878327	0.800011019777147	0.800000000000000	0.800000000000000
0.472945891783567	0.800003184358270	0.800018508752258	0.800000000000000	0.800000000000000	0.800003184358270	0.800018508752258	0.800000000000000	0.800000000000000
0.476953907815631	0.800001817186055	0.800030690234071	0.800000000000000	0.800000000000000	0.800001817186055	0.800030690234071	0.800000000000000	0.800000000000000
0.480961923847695	0.800001023753960	0.800050239115769	0.800000000000000	0.800000000000000	0.800001023753960	0.800050239115769	0.800000000000000	0.800000000000000
0.484969939879760	0.800000569390900	0.800081189992472	0.800000000000000	0.800000000000000	0.800000569390900	0.800081189992472	0.800000000000000	0.800000000000000
0.488977955911824	0.800000312639737	0.800129533393459	0.800000000000000	0.800000000000000	0.800000312639737	0.800129533393459	0.800000000000000	0.800000000000000
0.492985971943888	0.800000169471456	0.800204023274234	0.800000000000000	0.800000000000000	0.800000169471456	0.800204023274234	0.800000000000000	0.800000000000000
0.496993987975952	0.800000090691727	0.800317246186801	0.800000000000000	0.800000000000000	0.800000090691727	0.800317246186801	0.800000000000000	0.800000000000000
0.501002004008016	0.800000047913457	0.800487003224027	0.800000000000000	0.800000000000000	0.800000047913457	0.800487003224027	0.800000000000000	0.800000000000000
0.505010020040080	0.800000024989990	0.800738050348728	0.800000000000000	0.800000000000000	0.800000024989990	0.800738050348728	0.800000000000000	0.800000000000000
0.509018036072144	0.800000012867476	0.801104228294234	0.800000000000000	0.800000000000000	0.800000012867476	0.801104228294234	0.800000000000000	0.800000000000000
0.513026052104208	0.800000006540928	0.801630986928104	0.800000000000000	0.800000000000000	0.800000006540928	0.801630986928104	0.800000000000000	0.800000000000000
0.517034068136273	0.800000003282496	0.802378268136753	0.800000000000000	0.800000000000000	0.800000003282496	0.802378268136753	0.800000000000000	0.800000000000000
0.521042084168337	0.800000001626251	0.803423654115025	0.800000000000000	0.800000000000000	0.800000001626251	0.803423654115025	0.800000000000000	0.800000000000000
0.525050100200401	0.800000000795408	0.804865614254372	0.800000000000000	0.800000000000000	0.800000000795408	0.804865614254372	0.800000000000000	0.800000000000000
0.529058116232465	0.800000000384070	0.806826595903418	0.800000000000000	0.800000000000000	0.800000000384070	0.806826595903418	0.800000000000000	0.800000000000000
0.533066132264529	0.800000000183084	0.809455607671559	0.800000000000000	0.800000000000000	0.800000000183084	0.809455607671559	0.800000000000000	0.800000000000000
0.537074148296593	0.800000000086161	0.812929848038271	0.800000000000000	0.800000000000000	0.800000000086161	0.812929848038271	0.800000000000000	0.800000000000000
0.541082164328657	0.800000000040030	0.817454850160963	0.800000000000000	0.800000000000000	0.800000000040030	0.817454850160963	0.800000000000000	0.800000000000000
0.545090180360721	0.800000000018361	0.823262562724733	0.800000000000000	0.800000000000000	0.800000000018361	0.823262562724733	0.800000000000000	0.800000000000000
0.549098196392786	0.800000000008314	0.830606785308343	0.800000000000000	0.800000000000000	0.800000000008314	0.830606785308343	0.800000000000000	0.800000000000000
0.553106212424850	0.800000000003717	0.839755443717680	0.800000000000000	0.800000000000000	0.800000000003717	0.839755443717680	0.800000000000000	0.800000000000000
0.557114228456914	0.800000000001640	0.850979341432063	0.800000000000000	0.800000000000000	0.800000000001640	0.850979341432063	0.800000000000000	0.800000000000000
0.561122244488978	0.800000000000715	0.864537266154666	0.800000000000000	0.800000000000000	0.800000000000715	0.864537266154666	0.800000000000000	0.800000000000000
0.565130260521042	0.800000000000307	0.880657663268150	0.800000000000000	0.800000000000000	0.800000000000307	0.880657663268150	0.800000000000000	0.800000000000000
0.569138276553106	0.800000000000131	0.899517494910509	0.800000000000000	0.800000000000000	0.800000000000131	0.899517494910509	0.800000000000000	0.800000000000000
0.573146292585170	0.800000000000055	0.921219353231793	0.800000000000000	0.800000000000000	0.800000000000055	0.921219353231793	0.800000000000000	0.800000000000000
0.577154308617234	0.800000000000023	0.945768343185347	0.800000000000000	0.800000000000000	0.800000000000023	0.945768343185347	0.800000000000000	0.800000000000000
0.581162324649299	0.800000000000009	0.973050636311385	0.800000000000000	0.800000000000000	0.800000000000009	0.973050636311385	0.800000000000000	0.800000000000000
0.585170340681363	0.800000000000004	1.00281585905817	0.800000000000000	0.800000000000000	0.800000000000004	1.00281585905817	0.800000000000000	0.800000000000000
0.589178356713427	0.800000000000002	1.03466555661952	0.800000000000000	0.800000000000000	0.800000000000002	1.03466555661952	0.800000000000000	0.800000000000000
0.593186372745491	0.800000000000001	1.06804981796748	0.800000000000000	0.800000000000000	0.800000000000001	1.06804981796748	0.800000000000000	0.800000000000000
0.597194388777555	0.800000000000000	1.10227373410918	0.800000000000000	0.800000000000000	0.800000000000000	1.10227373410918	0.800000000000000	0.800000000000000
0.601202404809619	0.800000000000000	1.13651469462892	0.800000000000000	0.800000000000000	0.800000000000000	1.13651469462892	0.800000000000000	0.800000000000000
0.605210420841683	0.800000000000000	1.16985064764731	0.800000000000000	0.800000000000000	0.800000000000000	1.16985064764731	0.800000000000000	0.800000000000000
0.609218436873747	0.800000000000000	1.20129843085385	0.800000000000000	0.800000000000000	0.800000000000000	1.20129843085385	0.800000000000000	0.800000000000000
0.613226452905812	0.800000000000000	1.22986023074271	0.800000000000000	0.800000000000000	0.800000000000000	1.22986023074271	0.800000000000000	0.800000000000000
0.617234468937876	0.800000000000000	1.25457526570166	0.800000000000000	0.800000000000000	0.800000000000000	1.25457526570166	0.800000000000000	0.800000000000000
0.621242484969940	0.800000000000000	1.27457304013740	0.800000000000000	0.800000000000000	0.800000000000000	1.27457304013740	0.800000000000000	0.800000000000000
0.625250501002004	0.800000000000000	1.28912408941686	0.800000000000000	0.800000000000000	0.800000000000000	1.28912408941686	0.800000000000000	0.800000000000000
0.629258517034068	0.800000000000000	1.29768410417440	0.800000000000000	0.800000000000000	0.800000000000000	1.29768410417440	0.800000000000000	0.800000000000000
0.633266533066132	0.800000000000000	1.29992771635912	0.800000000000000	0.800000000000000	0.800000000000000	1.29992771635912	0.800000000000000	0.800000000000000
0.637274549098196	0.800000000000000	1.29576902387035	0.800000000000000	0.800000000000000	0.800000000000000	1.29576902387035	0.800000000000000	0.800000000000000
0.641282565130261	0.800000000000000	1.28536704885248	0.800000000000000	0.800000000000000	0.800000000000000	1.28536704885248	0.800000000000000	0.800000000000000
0.645290581162325	0.800000000000000	1.26911564615442	0.800000000000000	0.800000000000000	0.800000000000000	1.26911564615442	0.800000000000000	0.800000000000000
0.649298597194389	0.800000000000000	1.24761875472567	0.800000000000000	0.800000000000000	0.800000000000000	1.24761875472567	0.800000000000000	0.800000000000000
0.653306613226453	0.800000000000000	1.22165315986880	0.800000000000000	0.800000000000000	0.800000000000000	1.22165315986880	0.800000000000000	0.800000000000000
0.657314629258517	0.800000000000000	1.19212196628879	0.800000000000000	0.800000000000000	0.800000000000000	1.19212196628879	0.800000000000000	0.800000000000000
0.661322645290581	0.800000000000000	1.16000266194629	0.800000000000000	0.800000000000000	0.800000000000000	1.16000266194629	0.800000000000000	0.800000000000000
0.665330661322645	0.800000000000000	1.12629391910947	0.800000000000000	0.800000000000000	0.800000000000000	1.12629391910947	0.800000000000000	0.800000000000000
0.669338677354709	0.800000000000000	1.09196512358134	0.800000000000001	0.800000000000000	0.800000000000000	1.09196512358134	0.800000000000001	0.800000000000000
0.673346693386773	0.800000000000000	1.05791208966952	0.800000000000002	0.800000000000000	0.800000000000000	1.05791208966952	0.800000000000002	0.800000000000000
0.677354709418838	0.800000000000000	1.02492159367746	0.800000000000005	0.800000000000000	0.800000000000000	1.02492159367746	0.800000000000005	0.800000000000000
0.681362725450902	0.800000000000000	0.993646357234650	0.800000000000012	0.800000000000000	0.800000000000000	0.993646357234650	0.800000000000012	0.800000000000000
0.685370741482966	0.800000000000000	0.964591058879171	0.800000000000030	0.800000000000000	0.800000000000000	0.964591058879171	0.800000000000030	0.800000000000000
0.689378757515030	0.800000000000000	0.938108966269305	0.800000000000071	0.800000000000000	0.800000000000000	0.938108966269305	0.800000000000071	0.800000000000000
0.693386773547094	0.800000000000000	0.914407958973247	0.800000000000169	0.800000000000000	0.800000000000000	0.914407958973247	0.800000000000169	0.800000000000000
0.697394789579158	0.800000000000000	0.893564118226462	0.800000000000397	0.800000000000000	0.800000000000000	0.893564118226462	0.800000000000397	0.800000000000000
0.701402805611222	0.800000000000000	0.875540724896093	0.800000000000918	0.800000000000000	0.800000000000000	0.875540724896093	0.800000000000918	0.800000000000000
0.705410821643287	0.800000000000000	0.860210425304654	0.800000000002099	0.800000000000000	0.800000000000000	0.860210425304654	0.800000000002099	0.800000000000000
0.709418837675351	0.800000000000000	0.847378463212483	0.800000000004738	0.800000000000000	0.800000000000000	0.847378463212483	0.800000000004738	0.800000000000000
0.713426853707415	0.800000000000000	0.836805182222806	0.800000000010559	0.800000000000000	0.800000000000000	0.836805182222806	0.800000000010559	0.800000000000000
0.717434869739479	0.800000000000000	0.828226413717756	0.800000000023229	0.800000000000000	0.800000000000000	0.828226413717756	0.800000000023229	0.800000000000000
0.721442885771543	0.800000000000000	0.821370818754917	0.800000000050449	0.800000000000000	0.800000000000000	0.821370818754917	0.800000000050449	0.800000000000000
0.725450901803607	0.800000000000000	0.815973693510553	0.800000000108168	0.800000000000000	0.800000000000000	0.815973693510553	0.800000000108168	0.800000000000000
0.729458917835671	0.800000000000000	0.811787135102737	0.800000000228963	0.800000000000000	0.800000000000000	0.811787135102737	0.800000000228963	0.800000000000000
0.733466933867735	0.800000000000000	0.808586771444053	0.800000000478465	0.800000000000000	0.800000000000000	0.808586771444053	0.800000000478465	0.800000000000000
0.737474949899800	0.800000000000000	0.806175473652659	0.800000000987087	0.800000000000000	0.800000000000000	0.806175473652659	0.800000000987087	0.800000000000000
0.741482965931864	0.800000000000000	0.804384593854892	0.800000002010382	0.800000000000000	0.800000000000000	0.804384593854892	0.800000002010382	0.800000000000000
0.745490981963928	0.800000000000000	0.803073315854657	0.800000004042228	0.800000000000000	0.800000000000000	0.803073315854657	0.800000004042228	0.800000000000000
0.749498997995992	0.800000000000000	0.802126687849619	0.800000008023828	0.800000000000000	0.800000000000000	0.802126687849619	0.800000008023828	0.800000000000000
0.753507014028056	0.800000000000000	0.801452844157067	0.800000015723934	0.800000000000000	0.800000000000000	0.801452844157067	0.800000015723934	0.800000000000000
0.757515030060120	0.800000000000000	0.800979835207014	0.800000030420023	0.800000000000000	0.800000000000000	0.800979835207014	0.800000030420023	0.800000000000000
0.761523046092184	0.800000000000000	0.800652387719490	0.800000058100062	0.800000000000000	0.800000000000000	0.800652387719490	0.800000058100062	0.800000000000000
0.765531062124249	0.800000000000000	0.800428822181873	0.800000109549997	0.800000000000000	0.800000000000000	0.800428822181873	0.800000109549997	0.800000000000000
0.769539078156313	0.800000000000000	0.800278270670825	0.800000203923313	0.800000000000000	0.800000000000000	0.800278270670825	0.800000203923313	0.800000000000000
0.773547094188377	0.800000000000000	0.800178269216442	0.800000374748682	0.800000000000000	0.800000000000000	0.800178269216442	0.800000374748682	0.800000000000000
0.777555110220441	0.800000000000000	0.800112746742784	0.800000679879705	0.800000000000000	0.800000000000000	0.800112746742784	0.800000679879705	0.800000000000000
0.781563126252505	0.800000000000000	0.800070396388677	0.800001217706904	0.800000000000000	0.800000000000000	0.800070396388677	0.800001217706904	0.800000000000000
0.785571142284569	0.800000000000000	0.800043392581189	0.800002153139595	0.800000000000000	0.800000000000000	0.800043392581189	0.800002153139595	0.800000000000000
0.789579158316633	0.800000000000000	0.800026405799225	0.800003758550021	0.800000000000000	0.800000000000000	0.800026405799225	0.800003758550021	0.800000000000000
0.793587174348697	0.800000000000000	0.800015863604609	0.800006477198539	0.800000000000000	0.800000000000000	0.800015863604609	0.800006477198539	0.800000000000000
0.797595190380761	0.800000000000000	0.800009408560126	0.800011019777147	0.800000000000000	0.800000000000000	0.800009408560126	0.800011019777147	0.800000000000000
0.801603206412826	0.800000000000000	0.800005508878327	0.800018508752258	0.800000000000000	0.800000000000000	0.800005508878327	0.800018508752258	0.800000000000000
0.805611222444890	0.800000000000000	0.800003184358270	0.800030690234071	0.800000000000000	0.800000000000000	0.800003184358270	0.800030690234071	0.800000000000000
0.809619238476954	0.800000000000000	0.800001817186055	0.800050239115769	0.800000000000000	0.800000000000000	0.800001817186055	0.800050239115769	0.800000000000000
0.813627254509018	0.800000000000000	0.800001023753960	0.800081189992472	0.800000000000000	0.800000000000000	0.800001023753960	0.800081189992472	0.800000000000000
0.817635270541082	0.800000000000000	0.800000569390900	0.800129533393459	0.800000000000000	0.800000000000000	0.800000569390900	0.800129533393459	0.800000000000000
0.821643286573146	0.800000000000000	0.800000312639737	0.800204023274234	0.800000000000000	0.800000000000000	0.800000312639737	0.800204023274234	0.800000000000000
0.825651302605210	0.800000000000000	0.800000169471456	0.800317246186801	0.800000000000000	0.800000000000000	0.800000169471456	0.800317246186801	0.800000000000000
0.829659318637275	0.800000000000000	0.800000090691727	0.800487003224027	0.800000000000000	0.800000000000000	0.800000090691727	0.800487003224027	0.800000000000000
0.833667334669339	0.800000000000000	0.800000047913457	0.800738050348728	0.800000000000000	0.800000000000000	0.800000047913457	0.800738050348728	0.800000000000000
0.837675350701403	0.800000000000000	0.800000024989990	0.801104228294234	0.800000000000000	0.800000000000000	0.800000024989990	0.801104228294234	0.800000000000000
0.841683366733467	0.800000000000000	0.800000012867476	0.801630986928104	0.800000000000000	0.800000000000000	0.800000012867476	0.801630986928104	0.800000000000000
0.845691382765531	0.800000000000000	0.800000006540928	0.802378268136753	0.800000000000000	0.800000000000000	0.800000006540928	0.802378268136753	0.800000000000000
0.849699398797595	0.800000000000000	0.800000003282496	0.803423654115025	0.800000000000000	0.800000000000000	0.800000003282496	0.803423654115025	0.800000000000000
0.853707414829659	0.800000000000000	0.800000001626251	0.804865614254372	0.800000000000000	0.800000000000000	0.800000001626251	0.804865614254372	0.800000000000000
0.857715430861723	0.800000000000000	0.800000000795408	0.806826595903418	0.800000000000000	0.800000000000000	0.800000000795408	0.806826595903418	0.800000000000000
0.861723446893788	0.800000000000000	0.800000000384070	0.809455607671559	0.800000000000000	0.800000000000000	0.800000000384070	0.809455607671559	0.800000000000000
0.865731462925852	0.800000000000000	0.800000000183084	0.812929848038271	0.800000000000000	0.800000000000000	0.800000000183084	0.812929848038271	0.800000000000000
0.869739478957916	0.800000000000000	0.800000000086161	0.817454850160963	0.800000000000000	0.800000000000000	0.800000000086161	0.817454850160963	0.800000000000000
0.873747494989980	0.800000000000000	0.800000000040030	0.823262562724733	0.800000000000000	0.800000000000000	0.800000000040030	0.823262562724733	0.800000000000000
0.877755511022044	0.800000000000000	0.800000000018361	0.830606785308343	0.800000000000000	0.800000000000000	0.800000000018361	0.830606785308343	0.800000000000000
0.881763527054108	0.800000000000000	0.800000000008314	0.839755443717680	0.800000000000000	0.800000000000000	0.800000000008314	0.839755443717680	0.800000000000000
0.885771543086172	0.800000000000000	0.800000000003717	0.850979341432063	0.800000000000000	0.800000000000000	0.800000000003717	0.850979341432063	0.800000000000000
0.889779559118236	0.800000000000000	0.800000000001640	0.864537266154666	0.800000000000000	0.800000000000000	0.800000000001640	0.864537266154666	0.800000000000000
0.893787575150301	0.800000000000000	0.800000000000715	0.880657663268150	0.800000000000000	0.800000000000000	0.800000000000715	0.880657663268150	0.800000000000000
0.897795591182365	0.800000000000000	0.800000000000307	0.899517494910509	0.800000000000000	0.800000000000000	0.800000000000307	0.899517494910509	0.800000000000000
0.901803607214429	0.800000000000000	0.800000000000131	0.921219353231793	0.800000000000000	0.800000000000000	0.800000000000131	0.921219353231793	0.800000000000000
0.905811623246493	0.800000000000000	0.800000000000055	0.945768343185347	0.800000000000000	0.800000000000000	0.800000000000055	0.945768343185347	0.800000000000000
0.909819639278557	0.800000000000000	0.800000000000023	0.973050636311385	0.800000000000000	0.800000000000000	0.800000000000023	0.973050636311385	0.800000000000000
0.913827655310621	0.800000000000000	0.800000000000009	1.00281585905817	0.800000000000000	0.800000000000000	0.800000000000009	1.00281585905817	0.800000000000000
0.917835671342685	0.800000000000000	0.800000000000004	1.03466555661952	0.800000000000000	0.800000000000000	0.800000000000004	1.03466555661952	0.800000000000000
0.921843687374749	0.800000000000000	0.800000000000002	1.06804981796748	0.800000000000000	0.800000000000000	0.800000000000002	1.06804981796748	0.800000000000000
0.925851703406814	0.800000000000000	0.800000000000001	1.10227373410918	0.800000000000000	0.800000000000000	0.800000000000001	1.10227373410918	0.800000000000000
0.929859719438878	0.800000000000000	0.800000000000000	1.13651469462892	0.800000000000000	0.800000000000000	0.800000000000000	1.13651469462892	0.800000000000000
0.933867735470942	0.800000000000000	0.800000000000000	1.16985064764731	0.800000000000000	0.800000000000000	0.800000000000000	1.16985064764731	0.800000000000000
0.937875751503006	0.800000000000000	0.800000000000000	1.20129843085385	0.800000000000000	0.800000000000000	0.800000000000000	1.20129843085385	0.800000000000000
0.941883767535070	0.800000000000000	0.800000000000000	1.22986023074271	0.800000000000000	0.800000000000000	0.800000000000000	1.22986023074271	0.800000000000000
0.945891783567134	0.800000000000000	0.800000000000000	1.25457526570166	0.800000000000000	0.800000000000000	0.800000000000000	1.25457526570166	0.800000000000000
0.949899799599198	0.800000000000000	0.800000000000000	1.27457304013740	0.800000000000000	0.800000000000000	0.800000000000000	1.27457304013740	0.800000000000000
0.953907815631263	0.800000000000000	0.800000000000000	1.28912408941686	0.800000000000000	0.800000000000000	0.800000000000000	1.28912408941686	0.800000000000000
0.957915831663327	0.800000000000000	0.800000000000000	1.29768410417440	0.800000000000000	0.800000000000000	0.800000000000000	1.29768410417440	0.800000000000000
0.961923847695391	0.800000000000000	0.800000000000000	1.29992771635912	0.800000000000000	0.800000000000000	0.800000000000000	1.29992771635912	0.800000000000000
0.965931863727455	0.800000000000000	0.800000000000000	1.29576902387035	0.800000000000000	0.800000000000000	0.800000000000000	1.29576902387035	0.800000000000000
0.969939879759519	0.800000000000000	0.800000000000000	1.28536704885248	0.800000000000000	0.800000000000000	0.800000000000000	1.28536704885248	0.800000000000000
0.973947895791583	0.800000000000000	0.800000000000000	1.26911564615442	0.800000000000000	0.800000000000000	0.800000000000000	1.26911564615442	0.800000000000000
0.977955911823647	0.800000000000000	0.800000000000000	1.24761875472567	0.800000000000000	0.800000000000000	0.800000000000000	1.24761875472567	0.800000000000000
0.981963927855711	0.800000000000000	0.800000000000000	1.22165315986880	0.800000000000000	0.800000000000000	0.800000000000000	1.22165315986880	0.800000000000000
0.985971943887775	0.800000000000000	0.800000000000000	1.19212196628879	0.800000000000000	0.800000000000000	0.800000000000000	1.19212196628879	0.800000000000000
0.989979959919840	0.800000000000000	0.800000000000000	1.16000266194629	0.800000000000000	0.800000000000000	0.800000000000000	1.16000266194629	0.800000000000000
0.993987975951904	0.800000000000000	0.800000000000000	1.12629391910947	0.800000000000000	0.800000000000000	0.800000000000000	1.12629391910947	0.800000000000000
0.997995991983968	0.800000000000000	0.800000000000000	1.09196512358134	0.800000000000000	0.800000000000000	0.800000000000000	1.09196512358134	0.800000000000000
1.00200400801603	0.800000000000000	0.800000000000000	1.05791208966952	0.800000000000001	0.800000000000000	0.800000000000000	1.05791208966952	0.800000000000001
1.00601202404810	0.800000000000000	0.800000000000000	1.02492159367746	0.800000000000002	0.800000000000000	0.800000000000000	1.02492159367746	0.800000000000002
1.01002004008016	0.800000000000000	0.800000000000000	0.993646357234650	0.800000000000005	0.800000000000000	0.800000000000000	0.993646357234650	0.800000000000005
1.01402805611222	0.800000000000000	0.800000000000000	0.964591058879171	0.800000000000012	0.800000000000000	0.800000000000000	0.964591058879171	0.800000000000012
1.01803607214429	0.800000000000000	0.800000000000000	0.938108966269305	0.800000000000030	0.800000000000000	0.800000000000000	0.938108966269305	0.800000000000030
1.02204408817635	0.800000000000000	0.800000000000000	0.914407958973247	0.800000000000071	0.800000000000000	0.800000000000000	0.914407958973247	0.800000000000071
1.02605210420842	0.800000000000000	0.800000000000000	0.893564118226462	0.800000000000169	0.800000000000000	0.800000000000000	0.893564118226462	0.800000000000169
1.03006012024048	0.800000000000000	0.800000000000000	0.875540724896093	0.800000000000397	0.800000000000000	0.800000000000000	0.875540724896093	0.800000000000397
1.03406813627255	0.800000000000000	0.800000000000000	0.860210425304654	0.800000000000918	0.800000000000000	0.800000000000000	0.860210425304654	0.800000000000918
1.03807615230461	0.800000000000000	0.800000000000000	0.847378463212483	0.800000000002099	0.800000000000000	0.800000000000000	0.847378463212483	0.800000000002099
1.04208416833667	0.800000000000000	0.800000000000000	0.836805182222806	0.800000000004738	0.800000000000000	0.800000000000000	0.836805182222806	0.800000000004738
1.04609218436874	0.800000000000000	0.800000000000000	0.828226413717756	0.800000000010559	0.800000000000000	0.800000000000000	0.828226413717756	0.800000000010559
1.05010020040080	0.800000000000000	0.800000000000000	0.821370818754917	0.800000000023229	0.800000000000000	0.800000000000000	0.821370818754917	0.800000000023229
1.05410821643287	0.800000000000000	0.800000000000000	0.815973693510553	0.800000000050449	0.800000000000000	0.800000000000000	0.815973693510553	0.800000000050449
1.05811623246493	0.800000000000000	0.800000000000000	0.811787135102737	0.800000000108168	0.800000000000000	0.800000000000000	0.811787135102737	0.800000000108168
1.06212424849699	0.800000000000000	0.800000000000000	0.808586771444053	0.800000000228963	0.800000000000000	0.800000000000000	0.808586771444053	0.800000000228963
1.06613226452906	0.800000000000000	0.800000000000000	0.806175473652659	0.800000000478465	0.800000000000000	0.800000000000000	0.806175473652659	0.800000000478465
1.07014028056112	0.800000000000000	0.800000000000000	0.804384593854892	0.800000000987087	0.800000000000000	0.800000000000000	0.804384593854892	0.800000000987087
1.07414829659319	0.800000000000000	0.800000000000000	0.803073315854657	0.800000002010382	0.800000000000000	0.800000000000000	0.803073315854657	0.800000002010382
1.07815631262525	0.800000000000000	0.800000000000000	0.802126687849619	0.800000004042228	0.800000000000000	0.800000000000000	0.802126687849619	0.800000004042228
1.08216432865731	0.800000000000000	0.800000000000000	0.801452844157067	0.800000008023828	0.800000000000000	0.800000000000000	0.801452844157067	0.800000008023828
1.08617234468938	0.800000000000000	0.800000000000000	0.800979835207014	0.800000015723934	0.800000000000000	0.800000000000000	0.800979835207014	0.800000015723934
1.09018036072144	0.800000000000000	0.800000000000000	0.800652387719490	0.800000030420023	0.800000000000000	0.800000000000000	0.800652387719490	0.800000030420023
1.09418837675351	0.800000000000000	0.800000000000000	0.800428822181873	0.800000058100062	0.800000000000000	0.800000000000000	0.800428822181873	0.800000058100062
1.09819639278557	0.800000000000000	0.800000000000000	0.800278270670825	0.800000109549997	0.800000000000000	0.800000000000000	0.800278270670825	0.800000109549997
1.10220440881764	0.800000000000000	0.800000000000000	0.800178269216442	0.800000203923313	0.800000000000000	0.800000000000000	0.800178269216442	0.800000203923313
1.10621242484970	0.800000000000000	0.800000000000000	0.800112746742784	0.800000374748682	0.800000000000000	0.800000000000000	0.800112746742784	0.800000374748682
1.11022044088176	0.800000000000000	0.800000000000000	0.800070396388677	0.800000679879705	0.800000000000000	0.800000000000000	0.800070396388677	0.800000679879705
1.11422845691383	0.800000000000000	0.800000000000000	0.800043392581189	0.800001217706904	0.800000000000000	0.800000000000000	0.800043392581189	0.800001217706904
1.11823647294589	0.800000000000000	0.800000000000000	0.800026405799225	0.800002153139595	0.800000000000000	0.800000000000000	0.800026405799225	0.800002153139595
1.12224448897796	0.800000000000000	0.800000000000000	0.800015863604609	0.800003758550021	0.800000000000000	0.800000000000000	0.800015863604609	0.800003758550021
1.12625250501002	0.800000000000000	0.800000000000000	0.800009408560126	0.800006477198539	0.800000000000000	0.800000000000000	0.800009408560126	0.800006477198539
1.13026052104208	0.800000000000000	0.800000000000000	0.800005508878327	0.800011019777147	0.800000000000000	0.800000000000000	0.800005508878327	0.800011019777147
1.13426853707415	0.800000000000000	0.800000000000000	0.800003184358270	0.800018508752258	0.800000000000000	0.800000000000000	0.800003184358270	0.800018508752258
1.13827655310621	0.800000000000000	0.800000000000000	0.800001817186055	0.800030690234071	0.800000000000000	0.800000000000000	0.800001817186055	0.800030690234071
1.14228456913828	0.800000000000000	0.800000000000000	0.800001023753960	0.800050239115769	0.800000000000000	0.800000000000000	0.800001023753960	0.800050239115769
1.14629258517034	0.800000000000000	0.800000000000000	0.800000569390900	0.800081189992472	0.800000000000000	0.800000000000000	0.800000569390900	0.800081189992472
1.15030060120240	0.800000000000000	0.800000000000000	0.800000312639737	0.800129533393459	0.800000000000000	0.800000000000000	0.800000312639737	0.800129533393459
1.15430861723447	0.800000000000000	0.800000000000000	0.800000169471456	0.800204023274234	0.800000000000000	0.800000000000000	0.800000169471456	0.800204023274234
1.15831663326653	0.800000000000000	0.800000000000000	0.800000090691727	0.800317246186801	0.800000000000000	0.800000000000000	0.800000090691727	0.800317246186801
1.16232464929860	0.800000000000000	0.800000000000000	0.800000047913457	0.800487003224027	0.800000000000000	0.800000000000000	0.800000047913457	0.800487003224027
1.16633266533066	0.800000000000000	0.800000000000000	0.800000024989990	0.800738050348728	0.800000000000000	0.800000000000000	0.800000024989990	0.800738050348728
1.17034068136273	0.800000000000000	0.800000000000000	0.800000012867476	0.801104228294234	0.800000000000000	0.800000000000000	0.800000012867476	0.801104228294234
1.17434869739479	0.800000000000000	0.800000000000000	0.800000006540928	0.801630986928104	0.800000000000000	0.800000000000000	0.800000006540928	0.801630986928104
1.17835671342685	0.800000000000000	0.800000000000000	0.800000003282496	0.802378268136753	0.800000000000000	0.800000000000000	0.800000003282496	0.802378268136753
1.18236472945892	0.800000000000000	0.800000000000000	0.800000001626251	0.803423654115025	0.800000000000000	0.800000000000000	0.800000001626251	0.803423654115025
1.18637274549098	0.800000000000000	0.800000000000000	0.800000000795408	0.804865614254372	0.800000000000000	0.800000000000000	0.800000000795408	0.804865614254372
1.19038076152305	0.800000000000000	0.800000000000000	0.800000000384070	0.806826595903418	0.800000000000000	0.800000000000000	0.800000000384070	0.806826595903418
1.19438877755511	0.800000000000000	0.800000000000000	0.800000000183084	0.809455607671559	0.800000000000000	0.800000000000000	0.800000000183084	0.809455607671559
1.19839679358717	0.800000000000000	0.800000000000000	0.800000000086161	0.812929848038271	0.800000000000000	0.800000000000000	0.800000000086161	0.812929848038271
1.20240480961924	0.800000000000000	0.800000000000000	0.800000000040030	0.817454850160963	0.800000000000000	0.800000000000000	0.800000000040030	0.817454850160963
1.20641282565130	0.800000000000000	0.800000000000000	0.800000000018361	0.823262562724733	0.800000000000000	0.800000000000000	0.800000000018361	0.823262562724733
1.21042084168337	0.800000000000000	0.800000000000000	0.800000000008314	0.830606785308343	0.800000000000000	0.800000000000000	0.800000000008314	0.830606785308343
1.21442885771543	0.800000000000000	0.800000000000000	0.800000000003717	0.839755443717680	0.800000000000000	0.800000000000000	0.800000000003717	0.839755443717680
1.21843687374750	0.800000000000000	0.800000000000000	0.800000000001640	0.850979341432063	0.800000000000000	0.800000000000000	0.800000000001640	0.850979341432063
1.22244488977956	0.800000000000000	0.800000000000000	0.800000000000715	0.864537266154666	0.800000000000000	0.800000000000000	0.800000000000715	0.864537266154666
1.22645290581162	0.800000000000000	0.800000000000000	0.800000000000307	0.880657663268150	0.800000000000000	0.800000000000000	0.800000000000307	0.880657663268150
1.23046092184369	0.800000000000000	0.800000000000000	0.800000000000131	0.899517494910509	0.800000000000000	0.800000000000000	0.800000000000131	0.899517494910509
1.23446893787575	0.800000000000000	0.800000000000000	0.800000000000055	0.921219353231793	0.800000000000000	0.800000000000000	0.800000000000055	0.921219353231793
1.23847695390782	0.800000000000000	0.800000000000000	0.800000000000023	0.945768343185347	0.800000000000000	0.800000000000000	0.800000000000023	0.945768343185347
1.24248496993988	0.800000000000000	0.800000000000000	0.800000000000009	0.973050636311385	0.800000000000000	0.800000000000000	0.800000000000009	0.973050636311385
1.24649298597194	0.800000000000000	0.800000000000000	0.800000000000004	1.00281585905817	0.800000000000000	0.800000000000000	0.800000000000004	1.00281585905817
1.25050100200401	0.800000000000000	0.800000000000000	0.800000000000002	1.03466555661952	0.800000000000000	0.800000000000000	0.800000000000002	1.03466555661952
1.25450901803607	0.800000000000000	0.800000000000000	0.800000000000001	1.06804981796748	0.800000000000000	0.800000000000000	0.800000000000001	1.06804981796748
1.25851703406814	0.800000000000000	0.800000000000000	0.800000000000000	1.10227373410918	0.800000000000000	0.800000000000000	0.800000000000000	1.10227373410918
1.26252505010020	0.800000000000000	0.800000000000000	0.800000000000000	1.13651469462892	0.800000000000000	0.800000000000000	0.800000000000000	1.13651469462892
1.26653306613226	0.800000000000000	0.800000000000000	0.800000000000000	1.16985064764731	0.800000000000000	0.800000000000000	0.800000000000000	1.16985064764731
1.27054108216433	0.800000000000000	0.800000000000000	0.800000000000000	1.20129843085385	0.800000000000000	0.800000000000000	0.800000000000000	1.20129843085385
1.27454909819639	0.800000000000000	0.800000000000000	0.800000000000000	1.22986023074271	0.800000000000000	0.800000000000000	0.800000000000000	1.22986023074271
1.27855711422846	0.800000000000000	0.800000000000000	0.800000000000000	1.25457526570166	0.800000000000000	0.800000000000000	0.800000000000000	1.25457526570166
1.28256513026052	0.800000000000000	0.800000000000000	0.800000000000000	1.27457304013740	0.800000000000000	0.800000000000000	0.800000000000000	1.27457304013740
1.28657314629259	0.800000000000000	0.800000000000000	0.800000000000000	1.28912408941686	0.800000000000000	0.800000000000000	0.800000000000000	1.28912408941686
1.29058116232465	0.800000000000000	0.800000000000000	0.800000000000000	1.29768410417440	0.800000000000000	0.800000000000000	0.800000000000000	1.29768410417440
1.29458917835671	0.800000000000000	0.800000000000000	0.800000000000000	1.29992771635912	0.800000000000000	0.800000000000000	0.800000000000000	1.29992771635912
1.29859719438878	0.800000000000000	0.800000000000000	0.800000000000000	1.29576902387035	0.800000000000000	0.800000000000000	0.800000000000000	1.29576902387035
1.30260521042084	0.800000000000000	0.800000000000000	0.800000000000000	1.28536704885248	0.800000000000000	0.800000000000000	0.800000000000000	1.28536704885248
1.30661322645291	0.800000000000000	0.800000000000000	0.800000000000000	1.26911564615442	0.800000000000000	0.800000000000000	0.800000000000000	1.26911564615442
1.31062124248497	0.800000000000000	0.800000000000000	0.800000000000000	1.24761875472567	0.800000000000000	0.800000000000000	0.800000000000000	1.24761875472567
1.31462925851703	0.800000000000000	0.800000000000000	0.800000000000000	1.22165315986880	0.800000000000000	0.800000000000000	0.800000000000000	1.22165315986880
1.31863727454910	0.800000000000000	0.800000000000000	0.800000000000000	1.19212196628879	0.800000000000000	0.800000000000000	0.800000000000000	1.19212196628879
1.32264529058116	0.800000000000000	0.800000000000000	0.800000000000000	1.16000266194629	0.800000000000000	0.800000000000000	0.800000000000000	1.16000266194629
1.32665330661323	0.800000000000000	0.800000000000000	0.800000000000000	1.12629391910947	0.800000000000000	0.800000000000000	0.800000000000000	1.12629391910947
1.33066132264529	0.800000000000000	0.800000000000000	0.800000000000000	1.09196512358134	0.800000000000000	0.800000000000000	0.800000000000000	1.09196512358134
1.33466933867735	0.800000000000000	0.800000000000000	0.800000000000000	1.05791208966952	0.800000000000000	0.800000000000000	0.800000000000000	1.05791208966952
1.33867735470942	0.800000000000000	0.800000000000000	0.800000000000000	1.02492159367746	0.800000000000000	0.800000000000000	0.800000000000000	1.02492159367746
1.34268537074148	0.800000000000000	0.800000000000000	0.800000000000000	0.993646357234650	0.800000000000000	0.800000000000000	0.800000000000000	0.993646357234650
1.34669338677355	0.800000000000000	0.800000000000000	0.800000000000000	0.964591058879171	0.800000000000000	0.800000000000000	0.800000000000000	0.964591058879171
1.35070140280561	0.800000000000000	0.800000000000000	0.800000000000000	0.938108966269305	0.800000000000000	0.800000000000000	0.800000000000000	0.938108966269305
1.35470941883768	0.800000000000000	0.800000000000000	0.800000000000000	0.914407958973247	0.800000000000000	0.800000000000000	0.800000000000000	0.914407958973247
1.35871743486974	0.800000000000000	0.800000000000000	0.800000000000000	0.893564118226462	0.800000000000000	0.800000000000000	0.800000000000000	0.893564118226462
1.36272545090180	0.800000000000000	0.800000000000000	0.800000000000000	0.875540724896093	0.800000000000000	0.800000000000000	0.800000000000000	0.875540724896093
1.36673346693387	0.800000000000000	0.800000000000000	0.800000000000000	0.860210425304654	0.800000000000000	0.800000000000000	0.800000000000000	0.860210425304654
1.37074148296593	0.800000000000000	0.800000000000000	0.800000000000000	0.847378463212483	0.800000000000000	0.800000000000000	0.800000000000000	0.847378463212483
1.37474949899800	0.800000000000000	0.800000000000000	0.800000000000000	0.836805182222806	0.800000000000000	0.800000000000000	0.800000000000000	0.836805182222806
1.37875751503006	0.800000000000000	0.800000000000000	0.800000000000000	0.828226413717756	0.800000000000000	0.800000000000000	0.800000000000000	0.828226413717756
1.38276553106212	0.800000000000000	0.800000000000000	0.800000000000000	0.821370818754917	0.800000000000000	0.800000000000000	0.800000000000000	0.821370818754917
1.38677354709419	0.800000000000000	0.800000000000000	0.800000000000000	0.815973693510553	0.800000000000000	0.800000000000000	0.800000000000000	0.815973693510553
1.39078156312625	0.800000000000000	0.800000000000000	0.800000000000000	0.811787135102737	0.800000000000000	0.800000000000000	0.800000000000000	0.811787135102737
1.39478957915832	0.800000000000000	0.800000000000000	0.800000000000000	0.808586771444053	0.800000000000000	0.800000000000000	0.800000000000000	0.808586771444053
1.39879759519038	0.800000000000000	0.800000000000000	0.800000000000000	0.806175473652659	0.800000000000000	0.800000000000000	0.800000000000000	0.806175473652659
1.40280561122245	0.800000000000000	0.800000000000000	0.800000000000000	0.804384593854892	0.800000000000000	0.800000000000000	0.800000000000000	0.804384593854892
1.40681362725451	0.800000000000000	0.800000000000000	0.800000000000000	0.803073315854657	0.800000000000000	0.800000000000000	0.800000000000000	0.803073315854657
1.41082164328657	0.800000000000000	0.800000000000000	0.800000000000000	0.802126687849619	0.800000000000000	0.800000000000000	0.800000000000000	0.802126687849619
1.41482965931864	0.800000000000000	0.800000000000000	0.800000000000000	0.801452844157067	0.800000000000000	0.800000000000000	0.800000000000000	0.801452844157067
1.41883767535070	0.800000000000000	0.800000000000000	0.800000000000000	0.800979835207014	0.800000000000000	0.800000000000000	0.800000000000000	0.800979835207014
1.42284569138277	0.800000000000000	0.800000000000000	0.800000000000000	0.800652387719490	0.800000000000000	0.800000000000000	0.800000000000000	0.800652387719490
1.42685370741483	0.800000000000000	0.800000000000000	0.800000000000000	0.800428822181873	0.800000000000000	0.800000000000000	0.800000000000000	0.800428822181873
1.43086172344689	0.800000000000000	0.800000000000000	0.800000000000000	0.800278270670825	0.800000000000000	0.800000000000000	0.800000000000000	0.800278270670825
1.43486973947896	0.800000000000000	0.800000000000000	0.800000000000000	0.800178269216442	0.800000000000000	0.800000000000000	0.800000000000000	0.800178269216442
1.43887775551102	0.800000000000000	0.800000000000000	0.800000000000000	0.800112746742784	0.800000000000000	0.800000000000000	0.800000000000000	0.800112746742784
1.44288577154309	0.800000000000000	0.800000000000000	0.800000000000000	0.800070396388677	0.800000000000000	0.800000000000000	0.800000000000000	0.800070396388677
1.44689378757515	0.800000000000000	0.800000000000000	0.800000000000000	0.800043392581189	0.800000000000000	0.800000000000000	0.800000000000000	0.800043392581189
1.45090180360721	0.800000000000000	0.800000000000000	0.800000000000000	0.800026405799225	0.800000000000000	0.800000000000000	0.800000000000000	0.800026405799225
1.45490981963928	0.800000000000000	0.800000000000000	0.800000000000000	0.800015863604609	0.800000000000000	0.800000000000000	0.800000000000000	0.800015863604609
1.45891783567134	0.800000000000000	0.800000000000000	0.800000000000000	0.800009408560126	0.800000000000000	0.800000000000000	0.800000000000000	0.800009408560126
1.46292585170341	0.800000000000000	0.800000000000000	0.800000000000000	0.800005508878327	0.800000000000000	0.800000000000000	0.800000000000000	0.800005508878327
1.46693386773547	0.800000000000000	0.800000000000000	0.800000000000000	0.800003184358270	0.800000000000000	0.800000000000000	0.800000000000000	0.800003184358270
1.47094188376754	0.800000000000000	0.800000000000000	0.800000000000000	0.800001817186055	0.800000000000000	0.800000000000000	0.800000000000000	0.800001817186055
1.47494989979960	0.800000000000000	0.800000000000000	0.800000000000000	0.800001023753960	0.800000000000000	0.800000000000000	0.800000000000000	0.800001023753960
1.47895791583166	0.800000000000000	0.800000000000000	0.800000000000000	0.800000569390900	0.800000000000000	0.800000000000000	0.800000000000000	0.800000569390900
1.48296593186373	0.800000000000000	0.800000000000000	0.800000000000000	0.800000312639737	0.800000000000000	0.800000000000000	0.800000000000000	0.800000312639737
1.48697394789579	0.800000000000000	0.800000000000000	0.800000000000000	0.800000169471456	0.800000000000000	0.800000000000000	0.800000000000000	0.800000169471456
1.49098196392786	0.800000000000000	0.800000000000000	0.800000000000000	0.800000090691727	0.800000000000000	0.800000000000000	0.800000000000000	0.800000090691727
1.49498997995992	0.800000000000000	0.800000000000000	0.800000000000000	0.800000047913457	0.800000000000000	0.800000000000000	0.800000000000000	0.800000047913457
1.49899799599198	0.800000000000000	0.800000000000000	0.800000000000000	0.800000024989990	0.800000000000000	0.800000000000000	0.800000000000000	0.800000024989990
1.50300601202405	0.800000000000000	0.800000000000000	0.800000000000000	0.800000012867476	0.800000000000000	0.800000000000000	0.800000000000000	0.800000012867476
1.50701402805611	0.800000000000000	0.800000000000000	0.800000000000000	0.800000006540928	0.800000000000000	0.800000000000000	0.800000000000000	0.800000006540928
1.51102204408818	0.800000000000000	0.800000000000000	0.800000000000000	0.800000003282496	0.800000000000000	0.800000000000000	0.800000000000000	0.800000003282496
1.51503006012024	0.800000000000000	0.800000000000000	0.800000000000000	0.800000001626251	0.800000000000000	0.800000000000000	0.800000000000000	0.800000001626251
1.51903807615230	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000795408	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000795408
1.52304609218437	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000384070	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000384070
1.52705410821643	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000183084	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000183084
1.53106212424850	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000086161	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000086161
1.53507014028056	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000040030	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000040030
1.53907815631263	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000018361	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000018361
1.54308617234469	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000008314	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000008314
1.54709418837675	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000003717	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000003717
1.55110220440882	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000001640	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000001640
1.55511022044088	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000715	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000715
1.55911823647295	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000307	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000307
1.56312625250501	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000131	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000131
1.56713426853707	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000055	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000055
1.57114228456914	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000023	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000023
1.57515030060120	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000009	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000009
1.57915831663327	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000004	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000004
1.58316633266533	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000002	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000002
1.58717434869739	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000001	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000001
1.59118236472946	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.59519038076152	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.59919839679359	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.60320641282565	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.60721442885772	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.61122244488978	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.61523046092184	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.61923847695391	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.62324649298597	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.62725450901804	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.63126252505010	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.63527054108216	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.63927855711423	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.64328657314629	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.64729458917836	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.65130260521042	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.65531062124249	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.65931863727455	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.66332665330661	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.66733466933868	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.67134268537074	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.67535070140281	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.67935871743487	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.68336673346693	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.68737474949900	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.69138276553106	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.69539078156313	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.69939879759519	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.70340681362725	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.70741482965932	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.71142284569138	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.71543086172345	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.71943887775551	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.72344689378758	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.72745490981964	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.73146292585170	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.73547094188377	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.73947895791583	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.74348697394790	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.74749498997996	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.75150300601202	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.75551102204409	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.75951903807615	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.76352705410822	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.76753507014028	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.77154308617234	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.77555110220441	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.77955911823647	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.78356713426854	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.78757515030060	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.79158316633267	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.79559118236473	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.79959919839679	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.80360721442886	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.80761523046092	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.81162324649299	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.81563126252505	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.81963927855711	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.82364729458918	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.82765531062124	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.83166332665331	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.83567134268537	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.83967935871744	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.84368737474950	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.84769539078156	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.85170340681363	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.85571142284569	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.85971943887776	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.86372745490982	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.86773547094188	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.87174348697395	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.87575150300601	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.87975951903808	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.88376753507014	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.88777555110220	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.89178356713427	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.89579158316633	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.89979959919840	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.90380761523046	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.90781563126253	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.91182364729459	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.91583166332665	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.91983967935872	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.92384769539078	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.92785571142285	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.93186372745491	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.93587174348697	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.93987975951904	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.94388777555110	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.94789579158317	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.95190380761523	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.95591182364729	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.95991983967936	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.96392785571142	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.96793587174349	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.97194388777555	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.97595190380762	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.97995991983968	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.98396793587174	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.98797595190381	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.99198396793587	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.99599198396794	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000

==> data/conv/conv_Lag_k=5.dat <==
0.00400801603206413	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
0.00801603206412826	0.800000000000001	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000001	0.800000000000000	0.800000000000000	0.800000000000000
0.0120240480961924	0.800000000000002	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000002	0.800000000000000	0.800000000000000	0.800000000000000
0.0160320641282565	0.800000000000005	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000005	0.800000000000000	0.800000000000000	0.800000000000000
0.0200400801603206	0.800000000000012	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000012	0.800000000000000	0.800000000000000	0.800000000000000
0.0240480961923848	0.800000000000030	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000030	0.800000000000000	0.800000000000000	0.800000000000000
0.0280561122244489	0.800000000000071	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000071	0.800000000000000	0.800000000000000	0.800000000000000
0.0320641282565130	0.800000000000169	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000169	0.800000000000000	0.800000000000000	0.800000000000000
0.0360721442885772	0.800000000000397	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000397	0.800000000000000	0.800000000000000	0.800000000000000
0.0400801603206413	0.800000000000918	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000918	0.800000000000000	0.800000000000000	0.800000000000000
0.0440881763527054	0.800000000002099	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000002099	0.800000000000000	0.800000000000000	0.800000000000000
0.0480961923847695	0.800000000004738	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000004738	0.800000000000000	0.800000000000000	0.800000000000000
0.0521042084168337	0.800000000010559	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000010559	0.800000000000000	0.800000000000000	0.800000000000000
0.0561122244488978	0.800000000023229	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000023229	0.800000000000000	0.800000000000000	0.800000000000000
0.0601202404809619	0.800000000050449	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000050449	0.800000000000000	0.800000000000000	0.800000000000000
0.0641282565130261	0.800000000108168	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000108168	0.800000000000000	0.800000000000000	0.800000000000000
0.0681362725450902	0.800000000228963	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000228963	0.800000000000000	0.800000000000000	0.800000000000000
0.0721442885771543	0.800000000478465	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000478465	0.800000000000000	0.800000000000000	0.800000000000000
0.0761523046092184	0.800000000987087	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000987087	0.800000000000000	0.800000000000000	0.800000000000000
0.0801603206412826	0.800000002010382	0.800000000000000	0.800000000000000	0.800000000000000	0.800000002010382	0.800000000000000	0.800000000000000	0.800000000000000
0.0841683366733467	0.800000004042228	0.800000000000000	0.800000000000000	0.800000000000000	0.800000004042228	0.800000000000000	0.800000000000000	0.800000000000000
0.0881763527054108	0.800000008023828	0.800000000000000	0.800000000000000	0.800000000000000	0.800000008023828	0.800000000000000	0.800000000000000	0.800000000000000
0.0921843687374749	0.800000015723934	0.800000000000000	0.800000000000000	0.800000000000000	0.800000015723934	0.800000000000000	0.800000000000000	0.800000000000000
0.0961923847695391	0.800000030420023	0.800000000000000	0.800000000000000	0.800000000000000	0.800000030420023	0.800000000000000	0.800000000000000	0.800000000000000
0.100200400801603	0.800000058100062	0.800000000000000	0.800000000000000	0.800000000000000	0.800000058100062	0.800000000000000	0.800000000000000	0.800000000000000
0.104208416833667	0.800000109549997	0.800000000000000	0.800000000000000	0.800000000000000	0.800000109549997	0.800000000000000	0.800000000000000	0.800000000000000
0.108216432865731	0.800000203923313	0.800000000000000	0.800000000000000	0.800000000000000	0.800000203923313	0.800000000000000	0.800000000000000	0.800000000000000
0.112224448897796	0.800000374748682	0.800000000000000	0.800000000000000	0.800000000000000	0.800000374748682	0.800000000000000	0.800000000000000	0.800000000000000
0.116232464929860	0.800000679879705	0.800000000000000	0.800000000000000	0.800000000000000	0.800000679879705	0.800000000000000	0.800000000000000	0.800000000000000
0.120240480961924	0.800001217706904	0.800000000000000	0.800000000000000	0.800000000000000	0.800001217706904	0.800000000000000	0.800000000000000	0.800000000000000
0.124248496993988	0.800002153139595	0.800000000000000	0.800000000000000	0.800000000000000	0.800002153139595	0.800000000000000	0.800000000000000	0.800000000000000
0.128256513026052	0.800003758550021	0.800000000000000	0.800000000000000	0.800000000000000	0.800003758550021	0.800000000000000	0.800000000000000	0.800000000000000
0.132264529058116	0.800006477198539	0.800000000000000	0.800000000000000	0.800000000000000	0.800006477198539	0.800000000000000	0.800000000000000	0.800000000000000
0.136272545090180	0.800011019777147	0.800000000000000	0.800000000000000	0.800000000000000	0.800011019777147	0.800000000000000	0.800000000000000	0.800000000000000
0.140280561122245	0.800018508752258	0.800000000000000	0.800000000000000	0.800000000000000	0.800018508752258	0.800000000000000	0.800000000000000	0.800000000000000
0.144288577154309	0.800030690234071	0.800000000000000	0.800000000000000	0.800000000000000	0.800030690234071	0.800000000000000	0.800000000000000	0.800000000000000
0.148296593186373	0.800050239115769	0.800000000000000	0.800000000000000	0.800000000000000	0.800050239115769	0.800000000000000	0.800000000000000	0.800000000000000
0.152304609218437	0.800081189992472	0.800000000000000	0.800000000000000	0.800000000000000	0.800081189992472	0.800000000000000	0.800000000000000	0.800000000000000
0.156312625250501	0.800129533393459	0.800000000000000	0.800000000000000	0.800000000000000	0.800129533393459	0.800000000000000	0.800000000000000	0.800000000000000
0.160320641282565	0.800204023274234	0.800000000000000	0.800000000000000	0.800000000000000	0.800204023274234	0.800000000000000	0.800000000000000	0.800000000000000
0.164328657314629	0.800317246186801	0.800000000000000	0.800000000000000	0.800000000000000	0.800317246186801	0.800000000000000	0.800000000000000	0.800000000000000
0.168336673346693	0.800487003224027	0.800000000000000	0.800000000000000	0.800000000000000	0.800487003224027	0.800000000000000	0.800000000000000	0.800000000000000
0.172344689378758	0.800738050348728	0.800000000000000	0.800000000000000	0.800000000000000	0.800738050348728	0.800000000000000	0.800000000000000	0.800000000000000
0.176352705410822	0.801104228294234	0.800000000000000	0.800000000000000	0.800000000000000	0.801104228294234	0.800000000000000	0.800000000000000	0.800000000000000
0.180360721442886	0.801630986928104	0.800000000000000	0.800000000000000	0.800000000000000	0.801630986928104	0.800000000000000	0.800000000000000	0.800000000000000
0.184368737474950	0.802378268136753	0.800000000000000	0.800000000000000	0.800000000000000	0.802378268136753	0.800000000000000	0.800000000000000	0.800000000000000
0.188376753507014	0.803423654115025	0.800000000000000	0.800000000000000	0.800000000000000	0.803423654115025	0.800000000000000	0.800000000000000	0.800000000000000
0.192384769539078	0.804865614254372	0.800000000000000	0.800000000000000	0.800000000000000	0.804865614254372	0.800000000000000	0.800000000000000	0.800000000000000
0.196392785571142	0.806826595903418	0.800000000000000	0.800000000000000	0.800000000000000	0.806826595903418	0.800000000000000	0.800000000000000	0.800000000000000
0.200400801603206	0.809455607671559	0.800000000000000	0.800000000000000	0.800000000000000	0.809455607671559	0.800000000000000	0.800000000000000	0.800000000000000
0.204408817635271	0.812929848038271	0.800000000000000	0.800000000000000	0.800000000000000	0.812929848038271	0.800000000000000	0.800000000000000	0.800000000000000
0.208416833667335	0.817454850160963	0.800000000000000	0.800000000000000	0.800000000000000	0.817454850160963	0.800000000000000	0.800000000000000	0.800000000000000
0.212424849699399	0.823262562724733	0.800000000000000	0.800000000000000	0.800000000000000	0.823262562724733	0.800000000000000	0.800000000000000	0.800000000000000
0.216432865731463	0.830606785308343	0.800000000000000	0.800000000000000	0.800000000000000	0.830606785308343	0.800000000000000	0.800000000000000	0.800000000000000
0.220440881763527	0.839755443717680	0.800000000000000	0.800000000000000	0.800000000000000	0.839755443717680	0.800000000000000	0.800000000000000	0.800000000000000
0.224448897795591	0.850979341432063	0.800000000000000	0.800000000000000	0.800000000000000	0.850979341432063	0.800000000000000	0.800000000000000	0.800000000000000
0.228456913827655	0.864537266154666	0.800000000000000	0.800000000000000	0.800000000000000	0.864537266154666	0.800000000000000	0.800000000000000	0.800000000000000
0.232464929859719	0.880657663268150	0.800000000000000	0.800000000000000	0.800000000000000	0.880657663268150	0.800000000000000	0.800000000000000	0.800000000000000
0.236472945891784	0.899517494910509	0.800000000000000	0.800000000000000	0.800000000000000	0.899517494910509	0.800000000000000	0.800000000000000	0.800000000000000
0.240480961923848	0.921219353231793	0.800000000000000	0.800000000000000	0.800000000000000	0.921219353231793	0.800000000000000	0.800000000000000	0.800000000000000
0.244488977955912	0.945768343185347	0.800000000000000	0.800000000000000	0.800000000000000	0.945768343185347	0.800000000000000	0.800000000000000	0.800000000000000
0.248496993987976	0.973050636311385	0.800000000000000	0.800000000000000	0.800000000000000	0.973050636311385	0.800000000000000	0.800000000000000	0.800000000000000
0.252505010020040	1.00281585905817	0.800000000000000	0.800000000000000	0.800000000000000	1.00281585905817	0.800000000000000	0.800000000000000	0.800000000000000
0.256513026052104	1.03466555661952	0.800000000000000	0.800000000000000	0.800000000000000	1.03466555661952	0.800000000000000	0.800000000000000	0.800000000000000
0.260521042084168	1.06804981796748	0.800000000000000	0.800000000000000	0.800000000000000	1.06804981796748	0.800000000000000	0.800000000000000	0.800000000000000
0.264529058116232	1.10227373410918	0.800000000000000	0.800000000000000	0.800000000000000	1.10227373410918	0.800000000000000	0.800000000000000	0.800000000000000
0.268537074148297	1.13651469462892	0.800000000000000	0.800000000000000	0.800000000000000	1.13651469462892	0.800000000000000	0.800000000000000	0.800000000000000
0.272545090180361	1.16985064764731	0.800000000000000	0.800000000000000	0.800000000000000	1.16985064764731	0.800000000000000	0.800000000000000	0.800000000000000
0.276553106212425	1.20129843085385	0.800000000000000	0.800000000000000	0.800000000000000	1.20129843085385	0.800000000000000	0.800000000000000	0.800000000000000
0.280561122244489	1.22986023074271	0.800000000000000	0.800000000000000	0.800000000000000	1.22986023074271	0.800000000000000	0.800000000000000	0.800000000000000
0.284569138276553	1.25457526570166	0.800000000000000	0.800000000000000	0.800000000000000	1.25457526570166	0.800000000000000	0.800000000000000	0.800000000000000
0.288577154308617	1.27457304013740	0.800000000000000	0.800000000000000	0.800000000000000	1.27457304013740	0.800000000000000	0.800000000000000	0.800000000000000
0.292585170340681	1.28912408941686	0.800000000000000	0.800000000000000	0.800000000000000	1.28912408941686	0.800000000000000	0.800000000000000	0.800000000000000
0.296593186372745	1.29768410417440	0.800000000000000	0.800000000000000	0.800000000000000	1.29768410417440	0.800000000000000	0.800000000000000	0.800000000000000
0.300601202404810	1.29992771635912	0.800000000000000	0.800000000000000	0.800000000000000	1.29992771635912	0.800000000000000	0.800000000000000	0.800000000000000
0.304609218436874	1.29576902387035	0.800000000000000	0.800000000000000	0.800000000000000	1.29576902387035	0.800000000000000	0.800000000000000	0.800000000000000
0.308617234468938	1.28536704885248	0.800000000000000	0.800000000000000	0.800000000000000	1.28536704885248	0.800000000000000	0.800000000000000	0.800000000000000
0.312625250501002	1.26911564615442	0.800000000000000	0.800000000000000	0.800000000000000	1.26911564615442	0.800000000000000	0.800000000000000	0.800000000000000
0.316633266533066	1.24761875472567	0.800000000000000	0.800000000000000	0.800000000000000	1.24761875472567	0.800000000000000	0.800000000000000	0.800000000000000
0.320641282565130	1.22165315986880	0.800000000000000	0.800000000000000	0.800000000000000	1.22165315986880	0.800000000000000	0.800000000000000	0.800000000000000
0.324649298597194	1.19212196628879	0.800000000000000	0.800000000000000	0.800000000000000	1.19212196628879	0.800000000000000	0.800000000000000	0.800000000000000
0.328657314629259	1.16000266194629	0.800000000000000	0.800000000000000	0.800000000000000	1.16000266194629	0.800000000000000	0.800000000000000	0.800000000000000
0.332665330661323	1.12629391910947	0.800000000000000	0.800000000000000	0.800000000000000	1.12629391910947	0.800000000000000	0.800000000000000	0.800000000000000
0.336673346693387	1.09196512358134	0.800000000000000	0.800000000000000	0.800000000000000	1.09196512358134	0.800000000000000	0.800000000000000	0.800000000000000
0.340681362725451	1.05791208966952	0.800000000000001	0.800000000000000	0.800000000000000	1.05791208966952	0.800000000000001	0.800000000000000	0.800000000000000
0.344689378757515	1.02492159367746	0.800000000000002	0.800000000000000	0.800000000000000	1.02492159367746	0.800000000000002	0.800000000000000	0.800000000000000
0.348697394789579	0.993646357234650	0.800000000000005	0.800000000000000	0.800000000000000	0.993646357234650	0.800000000000005	0.800000000000000	0.800000000000000
0.352705410821643	0.964591058879171	0.800000000000012	0.800000000000000	0.800000000000000	0.964591058879171	0.800000000000012	0.800000000000000	0.800000000000000
0.356713426853707	0.938108966269305	0.800000000000030	0.800000000000000	0.800000000000000	0.938108966269305	0.800000000000030	0.800000000000000	0.800000000000000
0.360721442885772	0.914407958973247	0.800000000000071	0.800000000000000	0.800000000000000	0.914407958973247	0.800000000000071	0.800000000000000	0.800000000000000
0.364729458917836	0.893564118226462	0.800000000000169	0.800000000000000	0.800000000000000	0.893564118226462	0.800000000000169	0.800000000000000	0.800000000000000
0.368737474949900	0.875540724896093	0.800000000000397	0.800000000000000	0.800000000000000	0.875540724896093	0.800000000000397	0.800000000000000	0.800000000000000
0.372745490981964	0.860210425304654	0.800000000000918	0.800000000000000	0.800000000000000	0.860210425304654	0.800000000000918	0.800000000000000	0.800000000000000
0.376753507014028	0.847378463212483	0.800000000002099	0.800000000000000	0.800000000000000	0.847378463212483	0.800000000002099	0.800000000000000	0.800000000000000
0.380761523046092	0.836805182222806	0.800000000004738	0.800000000000000	0.800000000000000	0.836805182222806	0.800000000004738	0.800000000000000	0.800000000000000
0.384769539078156	0.828226413717756	0.800000000010559	0.800000000000000	0.800000000000000	0.828226413717756	0.800000000010559	0.800000000000000	0.800000000000000
0.388777555110220	0.821370818754917	0.800000000023229	0.800000000000000	0.800000000000000	0.821370818754917	0.800000000023229	0.800000000000000	0.800000000000000
0.392785571142285	0.815973693510553	0.800000000050449	0.800000000000000	0.800000000000000	0.815973693510553	0.800000000050449	0.800000000000000	0.800000000000000
0.396793587174349	0.811787135102737	0.800000000108168	0.800000000000000	0.800000000000000	0.811787135102737	0.800000000108168	0.800000000000000	0.800000000000000
0.400801603206413	0.808586771444053	0.800000000228963	0.800000000000000	0.800000000000000	0.808586771444053	0.800000000228963	0.800000000000000	0.800000000000000
0.404809619238477	0.806175473652659	0.800000000478465	0.800000000000000	0.800000000000000	0.806175473652659	0.800000000478465	0.800000000000000	0.800000000000000
0.408817635270541	0.804384593854892	0.800000000987087	0.800000000000000	0.800000000000000	0.804384593854892	0.800000000987087	0.800000000000000	0.800000000000000
0.412825651302605	0.803073315854657	0.800000002010382	0.800000000000000	0.800000000000000	0.803073315854657	0.800000002010382	0.800000000000000	0.800000000000000
0.416833667334669	0.802126687849619	0.800000004042228	0.800000000000000	0.800000000000000	0.802126687849619	0.800000004042228	0.800000000000000	0.800000000000000
0.420841683366733	0.801452844157067	0.800000008023828	0.800000000000000	0.800000000000000	0.801452844157067	0.800000008023828	0.800000000000000	0.800000000000000
0.424849699398798	0.800979835207014	0.800000015723934	0.800000000000000	0.800000000000000	0.800979835207014	0.800000015723934	0.800000000000000	0.800000000000000
0.428857715430862	0.800652387719490	0.800000030420023	0.800000000000000	0.800000000000000	0.800652387719490	0.800000030420023	0.800000000000000	0.800000000000000
0.432865731462926	0.800428822181873	0.800000058100062	0.800000000000000	0.800000000000000	0.800428822181873	0.800000058100062	0.800000000000000	0.800000000000000
0.436873747494990	0.800278270670825	0.800000109549997	0.800000000000000	0.800000000000000	0.800278270670825	0.800000109549997	0.800000000000000	0.800000000000000
0.440881763527054	0.800178269216442	0.800000203923313	0.800000000000000	0.800000000000000	0.800178269216442	0.800000203923313	0.800000000000000	0.800000000000000
0.444889779559118	0.800112746742784	0.800000374748682	0.800000000000000	0.800000000000000	0.800112746742784	0.800000374748682	0.800000000000000	0.800000000000000
0.448897795591182	0.800070396388677	0.800000679879705	0.800000000000000	0.800000000000000	0.800070396388677	0.800000679879705	0.800000000000000	0.800000000000000
0.452905811623246	0.800043392581189	0.800001217706904	0.800000000000000	0.800000000000000	0.800043392581189	0.800001217706904	0.800000000000000	0.800000000000000
0.456913827655311	0.800026405799225	0.800002153139595	0.800000000000000	0.800000000000000	0.800026405799225	0.800002153139595	0.800000000000000	0.800000000000000
0.460921843687375	0.800015863604609	0.800003758550021	0.800000000000000	0.800000000000000	0.800015863604609	0.800003758550021	0.800000000000000	0.800000000000000
0.464929859719439	0.800009408560126	0.800006477198539	0.800000000000000	0.800000000000000	0.800009408560126	0.800006477198539	0.800000000000000	0.800000000000000
0.468937875751503	0.800005508878327	0.800011019777147	0.800000000000000	0.800000000000000	0.800005508878327	0.800011019777147	0.800000000000000	0.800000000000000
0.472945891783567	0.800003184358270	0.800018508752258	0.800000000000000	0.800000000000000	0.800003184358270	0.800018508752258	0.800000000000000	0.800000000000000
0.476953907815631	0.800001817186055	0.800030690234071	0.800000000000000	0.800000000000000	0.800001817186055	0.800030690234071	0.800000000000000	0.800000000000000
0.480961923847695	0.800001023753960	0.800050239115769	0.800000000000000	0.800000000000000	0.800001023753960	0.800050239115769	0.800000000000000	0.800000000000000
0.484969939879760	0.800000569390900	0.800081189992472	0.800000000000000	0.800000000000000	0.800000569390900	0.800081189992472	0.800000000000000	0.800000000000000
0.488977955911824	0.800000312639737	0.800129533393459	0.800000000000000	0.800000000000000	0.800000312639737	0.800129533393459	0.800000000000000	0.800000000000000
0.492985971943888	0.800000169471456	0.800204023274234	0.800000000000000	0.800000000000000	0.800000169471456	0.800204023274234	0.800000000000000	0.800000000000000
0.496993987975952	0.800000090691727	0.800317246186801	0.800000000000000	0.800000000000000	0.800000090691727	0.800317246186801	0.800000000000000	0.800000000000000
0.501002004008016	0.800000047913457	0.800487003224027	0.800000000000000	0.800000000000000	0.800000047913457	0.800487003224027	0.800000000000000	0.800000000000000
0.505010020040080	0.800000024989990	0.800738050348728	0.800000000000000	0.800000000000000	0.800000024989990	0.800738050348728	0.800000000000000	0.800000000000000
0.509018036072144	0.800000012867476	0.801104228294234	0.800000000000000	0.800000000000000	0.800000012867476	0.801104228294234	0.800000000000000	0.800000000000000
0.513026052104208	0.800000006540928	0.801630986928104	0.800000000000000	0.800000000000000	0.800000006540928	0.801630986928104	0.800000000000000	0.800000000000000
0.517034068136273	0.800000003282496	0.802378268136753	0.800000000000000	0.800000000000000	0.800000003282496	0.802378268136753	0.800000000000000	0.800000000000000
0.521042084168337	0.800000001626251	0.803423654115025	0.800000000000000	0.800000000000000	0.800000001626251	0.803423654115025	0.800000000000000	0.800000000000000
0.525050100200401	0.800000000795408	0.804865614254372	0.800000000000000	0.800000000000000	0.800000000795408	0.804865614254372	0.800000000000000	0.800000000000000
0.529058116232465	0.800000000384070	0.806826595903418	0.800000000000000	0.800000000000000	0.800000000384070	0.806826595903418	0.800000000000000	0.800000000000000
0.533066132264529	0.800000000183084	0.809455607671559	0.800000000000000	0.800000000000000	0.800000000183084	0.809455607671559	0.800000000000000	0.800000000000000
0.537074148296593	0.800000000086161	0.812929848038271	0.800000000000000	0.800000000000000	0.800000000086161	0.812929848038271	0.800000000000000	0.800000000000000
0.541082164328657	0.800000000040030	0.817454850160963	0.800000000000000	0.800000000000000	0.800000000040030	0.817454850160963	0.800000000000000	0.800000000000000
0.545090180360721	0.800000000018361	0.823262562724733	0.800000000000000	0.800000000000000	0.800000000018361	0.823262562724733	0.800000000000000	0.800000000000000
0.549098196392786	0.800000000008314	0.830606785308343	0.800000000000000	0.800000000000000	0.800000000008314	0.830606785308343	0.800000000000000	0.800000000000000
0.553106212424850	0.800000000003717	0.839755443717680	0.800000000000000	0.800000000000000	0.800000000003717	0.839755443717680	0.800000000000000	0.800000000000000
0.557114228456914	0.800000000001640	0.850979341432063	0.800000000000000	0.800000000000000	0.800000000001640	0.850979341432063	0.800000000000000	0.800000000000000
0.561122244488978	0.800000000000715	0.864537266154666	0.800000000000000	0.800000000000000	0.800000000000715	0.864537266154666	0.800000000000000	0.800000000000000
0.565130260521042	0.800000000000307	0.880657663268150	0.800000000000000	0.800000000000000	0.800000000000307	0.880657663268150	0.800000000000000	0.800000000000000
0.569138276553106	0.800000000000131	0.899517494910509	0.800000000000000	0.800000000000000	0.800000000000131	0.899517494910509	0.800000000000000	0.800000000000000
0.573146292585170	0.800000000000055	0.921219353231793	0.800000000000000	0.800000000000000	0.800000000000055	0.921219353231793	0.800000000000000	0.800000000000000
0.577154308617234	0.800000000000023	0.945768343185347	0.800000000000000	0.800000000000000	0.800000000000023	0.945768343185347	0.800000000000000	0.800000000000000
0.581162324649299	0.800000000000009	0.973050636311385	0.800000000000000	0.800000000000000	0.800000000000009	0.973050636311385	0.800000000000000	0.800000000000000
0.585170340681363	0.800000000000004	1.00281585905817	0.800000000000000	0.800000000000000	0.800000000000004	1.00281585905817	0.800000000000000	0.800000000000000
0.589178356713427	0.800000000000002	1.03466555661952	0.800000000000000	0.800000000000000	0.800000000000002	1.03466555661952	0.800000000000000	0.800000000000000
0.593186372745491	0.800000000000001	1.06804981796748	0.800000000000000	0.800000000000000	0.800000000000001	1.06804981796748	0.800000000000000	0.800000000000000
0.597194388777555	0.800000000000000	1.10227373410918	0.800000000000000	0.800000000000000	0.800000000000000	1.10227373410918	0.800000000000000	0.800000000000000
0.601202404809619	0.800000000000000	1.13651469462892	0.800000000000000	0.800000000000000	0.800000000000000	1.13651469462892	0.800000000000000	0.800000000000000
0.605210420841683	0.800000000000000	1.16985064764731	0.800000000000000	0.800000000000000	0.800000000000000	1.16985064764731	0.800000000000000	0.800000000000000
0.609218436873747	0.800000000000000	1.20129843085385	0.800000000000000	0.800000000000000	0.800000000000000	1.20129843085385	0.800000000000000	0.800000000000000
0.613226452905812	0.800000000000000	1.22986023074271	0.800000000000000	0.800000000000000	0.800000000000000	1.22986023074271	0.800000000000000	0.800000000000000
0.617234468937876	0.800000000000000	1.25457526570166	0.800000000000000	0.800000000000000	0.800000000000000	1.25457526570166	0.800000000000000	0.800000000000000
0.621242484969940	0.800000000000000	1.27457304013740	0.800000000000000	0.800000000000000	0.800000000000000	1.27457304013740	0.800000000000000	0.800000000000000
0.625250501002004	0.800000000000000	1.28912408941686	0.800000000000000	0.800000000000000	0.800000000000000	1.28912408941686	0.800000000000000	0.800000000000000
0.629258517034068	0.800000000000000	1.29768410417440	0.800000000000000	0.800000000000000	0.800000000000000	1.29768410417440	0.800000000000000	0.800000000000000
0.633266533066132	0.800000000000000	1.29992771635912	0.800000000000000	0.800000000000000	0.800000000000000	1.29992771635912	0.800000000000000	0.800000000000000
0.637274549098196	0.800000000000000	1.29576902387035	0.800000000000000	0.800000000000000	0.800000000000000	1.29576902387035	0.800000000000000	0.800000000000000
0.641282565130261	0.800000000000000	1.28536704885248	0.800000000000000	0.800000000000000	0.800000000000000	1.28536704885248	0.800000000000000	0.800000000000000
0.645290581162325	0.800000000000000	1.26911564615442	0.800000000000000	0.800000000000000	0.800000000000000	1.26911564615442	0.800000000000000	0.800000000000000
0.649298597194389	0.800000000000000	1.24761875472567	0.800000000000000	0.800000000000000	0.800000000000000	1.24761875472567	0.800000000000000	0.800000000000000
0.653306613226453	0.800000000000000	1.22165315986880	0.800000000000000	0.800000000000000	0.800000000000000	1.22165315986880	0.800000000000000	0.800000000000000
0.657314629258517	0.800000000000000	1.19212196628879	0.800000000000000	0.800000000000000	0.800000000000000	1.19212196628879	0.800000000000000	0.800000000000000
0.661322645290581	0.800000000000000	1.16000266194629	0.800000000000000	0.800000000000000	0.800000000000000	1.16000266194629	0.800000000000000	0.800000000000000
0.665330661322645	0.800000000000000	1.12629391910947	0.800000000000000	0.800000000000000	0.800000000000000	1.12629391910947	0.800000000000000	0.800000000000000
0.669338677354709	0.800000000000000	1.09196512358134	0.800000000000001	0.800000000000000	0.800000000000000	1.09196512358134	0.800000000000001	0.800000000000000
0.673346693386773	0.800000000000000	1.05791208966952	0.800000000000002	0.800000000000000	0.800000000000000	1.05791208966952	0.800000000000002	0.800000000000000
0.677354709418838	0.800000000000000	1.02492159367746	0.800000000000005	0.800000000000000	0.800000000000000	1.02492159367746	0.800000000000005	0.800000000000000
0.681362725450902	0.800000000000000	0.993646357234650	0.800000000000012	0.800000000000000	0.800000000000000	0.993646357234650	0.800000000000012	0.800000000000000
0.685370741482966	0.800000000000000	0.964591058879171	0.800000000000030	0.800000000000000	0.800000000000000	0.964591058879171	0.800000000000030	0.800000000000000
0.689378757515030	0.800000000000000	0.938108966269305	0.800000000000071	0.800000000000000	0.800000000000000	0.938108966269305	0.800000000000071	0.800000000000000
0.693386773547094	0.800000000000000	0.914407958973247	0.800000000000169	0.800000000000000	0.800000000000000	0.914407958973247	0.800000000000169	0.800000000000000
0.697394789579158	0.800000000000000	0.893564118226462	0.800000000000397	0.800000000000000	0.800000000000000	0.893564118226462	0.800000000000397	0.800000000000000
0.701402805611222	0.800000000000000	0.875540724896093	0.800000000000918	0.800000000000000	0.800000000000000	0.875540724896093	0.800000000000918	0.800000000000000
0.705410821643287	0.800000000000000	0.860210425304654	0.800000000002099	0.800000000000000	0.800000000000000	0.860210425304654	0.800000000002099	0.800000000000000
0.709418837675351	0.800000000000000	0.847378463212483	0.800000000004738	0.800000000000000	0.800000000000000	0.847378463212483	0.800000000004738	0.800000000000000
0.713426853707415	0.800000000000000	0.836805182222806	0.800000000010559	0.800000000000000	0.800000000000000	0.836805182222806	0.800000000010559	0.800000000000000
0.717434869739479	0.800000000000000	0.828226413717756	0.800000000023229	0.800000000000000	0.800000000000000	0.828226413717756	0.800000000023229	0.800000000000000
0.721442885771543	0.800000000000000	0.821370818754917	0.800000000050449	0.800000000000000	0.800000000000000	0.821370818754917	0.800000000050449	0.800000000000000
0.725450901803607	0.800000000000000	0.815973693510553	0.800000000108168	0.800000000000000	0.800000000000000	0.815973693510553	0.800000000108168	0.800000000000000
0.729458917835671	0.800000000000000	0.811787135102737	0.800000000228963	0.800000000000000	0.800000000000000	0.811787135102737	0.800000000228963	0.800000000000000
0.733466933867735	0.800000000000000	0.808586771444053	0.800000000478465	0.800000000000000	0.800000000000000	0.808586771444053	0.800000000478465	0.800000000000000
0.737474949899800	0.800000000000000	0.806175473652659	0.800000000987087	0.800000000000000	0.800000000000000	0.806175473652659	0.800000000987087	0.800000000000000
0.741482965931864	0.800000000000000	0.804384593854892	0.800000002010382	0.800000000000000	0.800000000000000	0.804384593854892	0.800000002010382	0.800000000000000
0.745490981963928	0.800000000000000	0.803073315854657	0.800000004042228	0.800000000000000	0.800000000000000	0.803073315854657	0.800000004042228	0.800000000000000
0.749498997995992	0.800000000000000	0.802126687849619	0.800000008023828	0.800000000000000	0.800000000000000	0.802126687849619	0.800000008023828	0.800000000000000
0.753507014028056	0.800000000000000	0.801452844157067	0.800000015723934	0.800000000000000	0.800000000000000	0.801452844157067	0.800000015723934	0.800000000000000
0.757515030060120	0.800000000000000	0.800979835207014	0.800000030420023	0.800000000000000	0.800000000000000	0.800979835207014	0.800000030420023	0.800000000000000
0.761523046092184	0.800000000000000	0.800652387719490	0.800000058100062	0.800000000000000	0.800000000000000	0.800652387719490	0.800000058100062	0.800000000000000
0.765531062124249	0.800000000000000	0.800428822181873	0.800000109549997	0.800000000000000	0.800000000000000	0.800428822181873	0.800000109549997	0.800000000000000
0.769539078156313	0.800000000000000	0.800278270670825	0.800000203923313	0.800000000000000	0.800000000000000	0.800278270670825	0.800000203923313	0.800000000000000
0.773547094188377	0.800000000000000	0.800178269216442	0.800000374748682	0.800000000000000	0.800000000000000	0.800178269216442	0.800000374748682	0.800000000000000
0.777555110220441	0.800000000000000	0.800112746742784	0.800000679879705	0.800000000000000	0.800000000000000	0.800112746742784	0.800000679879705	0.800000000000000
0.781563126252505	0.800000000000000	0.800070396388677	0.800001217706904	0.800000000000000	0.800000000000000	0.800070396388677	0.800001217706904	0.800000000000000
0.785571142284569	0.800000000000000	0.800043392581189	0.800002153139595	0.800000000000000	0.800000000000000	0.800043392581189	0.800002153139595	0.800000000000000
0.789579158316633	0.800000000000000	0.800026405799225	0.800003758550021	0.800000000000000	0.800000000000000	0.800026405799225	0.800003758550021	0.800000000000000
0.793587174348697	0.800000000000000	0.800015863604609	0.800006477198539	0.800000000000000	0.800000000000000	0.800015863604609	0.800006477198539	0.800000000000000
0.797595190380761	0.800000000000000	0.800009408560126	0.800011019777147	0.800000000000000	0.800000000000000	0.800009408560126	0.800011019777147	0.800000000000000
0.801603206412826	0.800000000000000	0.800005508878327	0.800018508752258	0.800000000000000	0.800000000000000	0.800005508878327	0.800018508752258	0.800000000000000
0.805611222444890	0.800000000000000	0.800003184358270	0.800030690234071	0.800000000000000	0.800000000000000	0.800003184358270	0.800030690234071	0.800000000000000
0.809619238476954	0.800000000000000	0.800001817186055	0.800050239115769	0.800000000000000	0.800000000000000	0.800001817186055	0.800050239115769	0.800000000000000
0.813627254509018	0.800000000000000	0.800001023753960	0.800081189992472	0.800000000000000	0.800000000000000	0.800001023753960	0.800081189992472	0.800000000000000
0.817635270541082	0.800000000000000	0.800000569390900	0.800129533393459	0.800000000000000	0.800000000000000	0.800000569390900	0.800129533393459	0.800000000000000
0.821643286573146	0.800000000000000	0.800000312639737	0.800204023274234	0.800000000000000	0.800000000000000	0.800000312639737	0.800204023274234	0.800000000000000
0.825651302605210	0.800000000000000	0.800000169471456	0.800317246186801	0.800000000000000	0.800000000000000	0.800000169471456	0.800317246186801	0.800000000000000
0.829659318637275	0.800000000000000	0.800000090691727	0.800487003224027	0.800000000000000	0.800000000000000	0.800000090691727	0.800487003224027	0.800000000000000
0.833667334669339	0.800000000000000	0.800000047913457	0.800738050348728	0.800000000000000	0.800000000000000	0.800000047913457	0.800738050348728	0.800000000000000
0.837675350701403	0.800000000000000	0.800000024989990	0.801104228294234	0.800000000000000	0.800000000000000	0.800000024989990	0.801104228294234	0.800000000000000
0.841683366733467	0.800000000000000	0.800000012867476	0.801630986928104	0.800000000000000	0.800000000000000	0.800000012867476	0.801630986928104	0.800000000000000
0.845691382765531	0.800000000000000	0.800000006540928	0.802378268136753	0.800000000000000	0.800000000000000	0.800000006540928	0.802378268136753	0.800000000000000
0.849699398797595	0.800000000000000	0.800000003282496	0.803423654115025	0.800000000000000	0.800000000000000	0.800000003282496	0.803423654115025	0.800000000000000
0.853707414829659	0.800000000000000	0.800000001626251	0.804865614254372	0.800000000000000	0.800000000000000	0.800000001626251	0.804865614254372	0.800000000000000
0.857715430861723	0.800000000000000	0.800000000795408	0.806826595903418	0.800000000000000	0.800000000000000	0.800000000795408	0.806826595903418	0.800000000000000
0.861723446893788	0.800000000000000	0.800000000384070	0.809455607671559	0.800000000000000	0.800000000000000	0.800000000384070	0.809455607671559	0.800000000000000
0.865731462925852	0.800000000000000	0.800000000183084	0.812929848038271	0.800000000000000	0.800000000000000	0.800000000183084	0.812929848038271	0.800000000000000
0.869739478957916	0.800000000000000	0.800000000086161	0.817454850160963	0.800000000000000	0.800000000000000	0.800000000086161	0.817454850160963	0.800000000000000
0.873747494989980	0.800000000000000	0.800000000040030	0.823262562724733	0.800000000000000	0.800000000000000	0.800000000040030	0.823262562724733	0.800000000000000
0.877755511022044	0.800000000000000	0.800000000018361	0.830606785308343	0.800000000000000	0.800000000000000	0.800000000018361	0.830606785308343	0.800000000000000
0.881763527054108	0.800000000000000	0.800000000008314	0.839755443717680	0.800000000000000	0.800000000000000	0.800000000008314	0.839755443717680	0.800000000000000
0.885771543086172	0.800000000000000	0.800000000003717	0.850979341432063	0.800000000000000	0.800000000000000	0.800000000003717	0.850979341432063	0.800000000000000
0.889779559118236	0.800000000000000	0.800000000001640	0.864537266154666	0.800000000000000	0.800000000000000	0.800000000001640	0.864537266154666	0.800000000000000
0.893787575150301	0.800000000000000	0.800000000000715	0.880657663268150	0.800000000000000	0.800000000000000	0.800000000000715	0.880657663268150	0.800000000000000
0.897795591182365	0.800000000000000	0.800000000000307	0.899517494910509	0.800000000000000	0.800000000000000	0.800000000000307	0.899517494910509	0.800000000000000
0.901803607214429	0.800000000000000	0.800000000000131	0.921219353231793	0.800000000000000	0.800000000000000	0.800000000000131	0.921219353231793	0.800000000000000
0.905811623246493	0.800000000000000	0.800000000000055	0.945768343185347	0.800000000000000	0.800000000000000	0.800000000000055	0.945768343185347	0.800000000000000
0.909819639278557	0.800000000000000	0.800000000000023	0.973050636311385	0.800000000000000	0.800000000000000	0.800000000000023	0.973050636311385	0.800000000000000
0.913827655310621	0.800000000000000	0.800000000000009	1.00281585905817	0.800000000000000	0.800000000000000	0.800000000000009	1.00281585905817	0.800000000000000
0.917835671342685	0.800000000000000	0.800000000000004	1.03466555661952	0.800000000000000	0.800000000000000	0.800000000000004	1.03466555661952	0.800000000000000
0.921843687374749	0.800000000000000	0.800000000000002	1.06804981796748	0.800000000000000	0.800000000000000	0.800000000000002	1.06804981796748	0.800000000000000
0.925851703406814	0.800000000000000	0.800000000000001	1.10227373410918	0.800000000000000	0.800000000000000	0.800000000000001	1.10227373410918	0.800000000000000
0.929859719438878	0.800000000000000	0.800000000000000	1.13651469462892	0.800000000000000	0.800000000000000	0.800000000000000	1.13651469462892	0.800000000000000
0.933867735470942	0.800000000000000	0.800000000000000	1.16985064764731	0.800000000000000	0.800000000000000	0.800000000000000	1.16985064764731	0.800000000000000
0.937875751503006	0.800000000000000	0.800000000000000	1.20129843085385	0.800000000000000	0.800000000000000	0.800000000000000	1.20129843085385	0.800000000000000
0.941883767535070	0.800000000000000	0.800000000000000	1.22986023074271	0.800000000000000	0.800000000000000	0.800000000000000	1.22986023074271	0.800000000000000
0.945891783567134	0.800000000000000	0.800000000000000	1.25457526570166	0.800000000000000	0.800000000000000	0.800000000000000	1.25457526570166	0.800000000000000
0.949899799599198	0.800000000000000	0.800000000000000	1.27457304013740	0.800000000000000	0.800000000000000	0.800000000000000	1.27457304013740	0.800000000000000
0.953907815631263	0.800000000000000	0.800000000000000	1.28912408941686	0.800000000000000	0.800000000000000	0.800000000000000	1.28912408941686	0.800000000000000
0.957915831663327	0.800000000000000	0.800000000000000	1.29768410417440	0.800000000000000	0.800000000000000	0.800000000000000	1.29768410417440	0.800000000000000
0.961923847695391	0.800000000000000	0.800000000000000	1.29992771635912	0.800000000000000	0.800000000000000	0.800000000000000	1.29992771635912	0.800000000000000
0.965931863727455	0.800000000000000	0.800000000000000	1.29576902387035	0.800000000000000	0.800000000000000	0.800000000000000	1.29576902387035	0.800000000000000
0.969939879759519	0.800000000000000	0.800000000000000	1.28536704885248	0.800000000000000	0.800000000000000	0.800000000000000	1.28536704885248	0.800000000000000
0.973947895791583	0.800000000000000	0.800000000000000	1.26911564615442	0.800000000000000	0.800000000000000	0.800000000000000	1.26911564615442	0.800000000000000
0.977955911823647	0.800000000000000	0.800000000000000	1.24761875472567	0.800000000000000	0.800000000000000	0.800000000000000	1.24761875472567	0.800000000000000
0.981963927855711	0.800000000000000	0.800000000000000	1.22165315986880	0.800000000000000	0.800000000000000	0.800000000000000	1.22165315986880	0.800000000000000
0.985971943887775	0.800000000000000	0.800000000000000	1.19212196628879	0.800000000000000	0.800000000000000	0.800000000000000	1.19212196628879	0.800000000000000
0.989979959919840	0.800000000000000	0.800000000000000	1.16000266194629	0.800000000000000	0.800000000000000	0.800000000000000	1.16000266194629	0.800000000000000
0.993987975951904	0.800000000000000	0.800000000000000	1.12629391910947	0.800000000000000	0.800000000000000	0.800000000000000	1.12629391910947	0.800000000000000
0.997995991983968	0.800000000000000	0.800000000000000	1.09196512358134	0.800000000000000	0.800000000000000	0.800000000000000	1.09196512358134	0.800000000000000
1.00200400801603	0.800000000000000	0.800000000000000	1.05791208966952	0.800000000000001	0.800000000000000	0.800000000000000	1.05791208966952	0.800000000000001
1.00601202404810	0.800000000000000	0.800000000000000	1.02492159367746	0.800000000000002	0.800000000000000	0.800000000000000	1.02492159367746	0.800000000000002
1.01002004008016	0.800000000000000	0.800000000000000	0.993646357234650	0.800000000000005	0.800000000000000	0.800000000000000	0.993646357234650	0.800000000000005
1.01402805611222	0.800000000000000	0.800000000000000	0.964591058879171	0.800000000000012	0.800000000000000	0.800000000000000	0.964591058879171	0.800000000000012
1.01803607214429	0.800000000000000	0.800000000000000	0.938108966269305	0.800000000000030	0.800000000000000	0.800000000000000	0.938108966269305	0.800000000000030
1.02204408817635	0.800000000000000	0.800000000000000	0.914407958973247	0.800000000000071	0.800000000000000	0.800000000000000	0.914407958973247	0.800000000000071
1.02605210420842	0.800000000000000	0.800000000000000	0.893564118226462	0.800000000000169	0.800000000000000	0.800000000000000	0.893564118226462	0.800000000000169
1.03006012024048	0.800000000000000	0.800000000000000	0.875540724896093	0.800000000000397	0.800000000000000	0.800000000000000	0.875540724896093	0.800000000000397
1.03406813627255	0.800000000000000	0.800000000000000	0.860210425304654	0.800000000000918	0.800000000000000	0.800000000000000	0.860210425304654	0.800000000000918
1.03807615230461	0.800000000000000	0.800000000000000	0.847378463212483	0.800000000002099	0.800000000000000	0.800000000000000	0.847378463212483	0.800000000002099
1.04208416833667	0.800000000000000	0.800000000000000	0.836805182222806	0.800000000004738	0.800000000000000	0.800000000000000	0.836805182222806	0.800000000004738
1.04609218436874	0.800000000000000	0.800000000000000	0.828226413717756	0.800000000010559	0.800000000000000	0.800000000000000	0.828226413717756	0.800000000010559
1.05010020040080	0.800000000000000	0.800000000000000	0.821370818754917	0.800000000023229	0.800000000000000	0.800000000000000	0.821370818754917	0.800000000023229
1.05410821643287	0.800000000000000	0.800000000000000	0.815973693510553	0.800000000050449	0.800000000000000	0.800000000000000	0.815973693510553	0.800000000050449
1.05811623246493	0.800000000000000	0.800000000000000	0.811787135102737	0.800000000108168	0.800000000000000	0.800000000000000	0.811787135102737	0.800000000108168
1.06212424849699	0.800000000000000	0.800000000000000	0.808586771444053	0.800000000228963	0.800000000000000	0.800000000000000	0.808586771444053	0.800000000228963
1.06613226452906	0.800000000000000	0.800000000000000	0.806175473652659	0.800000000478465	0.800000000000000	0.800000000000000	0.806175473652659	0.800000000478465
1.07014028056112	0.800000000000000	0.800000000000000	0.804384593854892	0.800000000987087	0.800000000000000	0.800000000000000	0.804384593854892	0.800000000987087
1.07414829659319	0.800000000000000	0.800000000000000	0.803073315854657	0.800000002010382	0.800000000000000	0.800000000000000	0.803073315854657	0.800000002010382
1.07815631262525	0.800000000000000	0.800000000000000	0.802126687849619	0.800000004042228	0.800000000000000	0.800000000000000	0.802126687849619	0.800000004042228
1.08216432865731	0.800000000000000	0.800000000000000	0.801452844157067	0.800000008023828	0.800000000000000	0.800000000000000	0.801452844157067	0.800000008023828
1.08617234468938	0.800000000000000	0.800000000000000	0.800979835207014	0.800000015723934	0.800000000000000	0.800000000000000	0.800979835207014	0.800000015723934
1.09018036072144	0.800000000000000	0.800000000000000	0.800652387719490	0.800000030420023	0.800000000000000	0.800000000000000	0.800652387719490	0.800000030420023
1.09418837675351	0.800000000000000	0.800000000000000	0.800428822181873	0.800000058100062	0.800000000000000	0.800000000000000	0.800428822181873	0.800000058100062
1.09819639278557	0.800000000000000	0.800000000000000	0.800278270670825	0.800000109549997	0.800000000000000	0.800000000000000	0.800278270670825	0.800000109549997
1.10220440881764	0.800000000000000	0.800000000000000	0.800178269216442	0.800000203923313	0.800000000000000	0.800000000000000	0.800178269216442	0.800000203923313
1.10621242484970	0.800000000000000	0.800000000000000	0.800112746742784	0.800000374748682	0.800000000000000	0.800000000000000	0.800112746742784	0.800000374748682
1.11022044088176	0.800000000000000	0.800000000000000	0.800070396388677	0.800000679879705	0.800000000000000	0.800000000000000	0.800070396388677	0.800000679879705
1.11422845691383	0.800000000000000	0.800000000000000	0.800043392581189	0.800001217706904	0.800000000000000	0.800000000000000	0.800043392581189	0.800001217706904
1.11823647294589	0.800000000000000	0.800000000000000	0.800026405799225	0.800002153139595	0.800000000000000	0.800000000000000	0.800026405799225	0.800002153139595
1.12224448897796	0.800000000000000	0.800000000000000	0.800015863604609	0.800003758550021	0.800000000000000	0.800000000000000	0.800015863604609	0.800003758550021
1.12625250501002	0.800000000000000	0.800000000000000	0.800009408560126	0.800006477198539	0.800000000000000	0.800000000000000	0.800009408560126	0.800006477198539
1.13026052104208	0.800000000000000	0.800000000000000	0.800005508878327	0.800011019777147	0.800000000000000	0.800000000000000	0.800005508878327	0.800011019777147
1.13426853707415	0.800000000000000	0.800000000000000	0.800003184358270	0.800018508752258	0.800000000000000	0.800000000000000	0.800003184358270	0.800018508752258
1.13827655310621	0.800000000000000	0.800000000000000	0.800001817186055	0.800030690234071	0.800000000000000	0.800000000000000	0.800001817186055	0.800030690234071
1.14228456913828	0.800000000000000	0.800000000000000	0.800001023753960	0.800050239115769	0.800000000000000	0.800000000000000	0.800001023753960	0.800050239115769
1.14629258517034	0.800000000000000	0.800000000000000	0.800000569390900	0.800081189992472	0.800000000000000	0.800000000000000	0.800000569390900	0.800081189992472
1.15030060120240	0.800000000000000	0.800000000000000	0.800000312639737	0.800129533393459	0.800000000000000	0.800000000000000	0.800000312639737	0.800129533393459
1.15430861723447	0.800000000000000	0.800000000000000	0.800000169471456	0.800204023274234	0.800000000000000	0.800000000000000	0.800000169471456	0.800204023274234
1.15831663326653	0.800000000000000	0.800000000000000	0.800000090691727	0.800317246186801	0.800000000000000	0.800000000000000	0.800000090691727	0.800317246186801
1.16232464929860	0.800000000000000	0.800000000000000	0.800000047913457	0.800487003224027	0.800000000000000	0.800000000000000	0.800000047913457	0.800487003224027
1.16633266533066	0.800000000000000	0.800000000000000	0.800000024989990	0.800738050348728	0.800000000000000	0.800000000000000	0.800000024989990	0.800738050348728
1.17034068136273	0.800000000000000	0.800000000000000	0.800000012867476	0.801104228294234	0.800000000000000	0.800000000000000	0.800000012867476	0.801104228294234
1.17434869739479	0.800000000000000	0.800000000000000	0.800000006540928	0.801630986928104	0.800000000000000	0.800000000000000	0.800000006540928	0.801630986928104
1.17835671342685	0.800000000000000	0.800000000000000	0.800000003282496	0.802378268136753	0.800000000000000	0.800000000000000	0.800000003282496	0.802378268136753
1.18236472945892	0.800000000000000	0.800000000000000	0.800000001626251	0.803423654115025	0.800000000000000	0.800000000000000	0.800000001626251	0.803423654115025
1.18637274549098	0.800000000000000	0.800000000000000	0.800000000795408	0.804865614254372	0.800000000000000	0.800000000000000	0.800000000795408	0.804865614254372
1.19038076152305	0.800000000000000	0.800000000000000	0.800000000384070	0.806826595903418	0.800000000000000	0.800000000000000	0.800000000384070	0.806826595903418
1.19438877755511	0.800000000000000	0.800000000000000	0.800000000183084	0.809455607671559	0.800000000000000	0.800000000000000	0.800000000183084	0.809455607671559
1.19839679358717	0.800000000000000	0.800000000000000	0.800000000086161	0.812929848038271	0.800000000000000	0.800000000000000	0.800000000086161	0.812929848038271
1.20240480961924	0.800000000000000	0.800000000000000	0.800000000040030	0.817454850160963	0.800000000000000	0.800000000000000	0.800000000040030	0.817454850160963
1.20641282565130	0.800000000000000	0.800000000000000	0.800000000018361	0.823262562724733	0.800000000000000	0.800000000000000	0.800000000018361	0.823262562724733
1.21042084168337	0.800000000000000	0.800000000000000	0.800000000008314	0.830606785308343	0.800000000000000	0.800000000000000	0.800000000008314	0.830606785308343
1.21442885771543	0.800000000000000	0.800000000000000	0.800000000003717	0.839755443717680	0.800000000000000	0.800000000000000	0.800000000003717	0.839755443717680
1.21843687374750	0.800000000000000	0.800000000000000	0.800000000001640	0.850979341432063	0.800000000000000	0.800000000000000	0.800000000001640	0.850979341432063
1.22244488977956	0.800000000000000	0.800000000000000	0.800000000000715	0.864537266154666	0.800000000000000	0.800000000000000	0.800000000000715	0.864537266154666
1.22645290581162	0.800000000000000	0.800000000000000	0.800000000000307	0.880657663268150	0.800000000000000	0.800000000000000	0.800000000000307	0.880657663268150
1.23046092184369	0.800000000000000	0.800000000000000	0.800000000000131	0.899517494910509	0.800000000000000	0.800000000000000	0.800000000000131	0.899517494910509
1.23446893787575	0.800000000000000	0.800000000000000	0.800000000000055	0.921219353231793	0.800000000000000	0.800000000000000	0.800000000000055	0.921219353231793
1.23847695390782	0.800000000000000	0.800000000000000	0.800000000000023	0.945768343185347	0.800000000000000	0.800000000000000	0.800000000000023	0.945768343185347
1.24248496993988	0.800000000000000	0.800000000000000	0.800000000000009	0.973050636311385	0.800000000000000	0.800000000000000	0.800000000000009	0.973050636311385
1.24649298597194	0.800000000000000	0.800000000000000	0.800000000000004	1.00281585905817	0.800000000000000	0.800000000000000	0.800000000000004	1.00281585905817
1.25050100200401	0.800000000000000	0.800000000000000	0.800000000000002	1.03466555661952	0.800000000000000	0.800000000000000	0.800000000000002	1.03466555661952
1.25450901803607	0.800000000000000	0.800000000000000	0.800000000000001	1.06804981796748	0.800000000000000	0.800000000000000	0.800000000000001	1.06804981796748
1.25851703406814	0.800000000000000	0.800000000000000	0.800000000000000	1.10227373410918	0.800000000000000	0.800000000000000	0.800000000000000	1.10227373410918
1.26252505010020	0.800000000000000	0.800000000000000	0.800000000000000	1.13651469462892	0.800000000000000	0.800000000000000	0.800000000000000	1.13651469462892
1.26653306613226	0.800000000000000	0.800000000000000	0.800000000000000	1.16985064764731	0.800000000000000	0.800000000000000	0.800000000000000	1.16985064764731
1.27054108216433	0.800000000000000	0.800000000000000	0.800000000000000	1.20129843085385	0.800000000000000	0.800000000000000	0.800000000000000	1.20129843085385
1.27454909819639	0.800000000000000	0.800000000000000	0.800000000000000	1.22986023074271	0.800000000000000	0.800000000000000	0.800000000000000	1.22986023074271
1.27855711422846	0.800000000000000	0.800000000000000	0.800000000000000	1.25457526570166	0.800000000000000	0.800000000000000	0.800000000000000	1.25457526570166
1.28256513026052	0.800000000000000	0.800000000000000	0.800000000000000	1.27457304013740	0.800000000000000	0.800000000000000	0.800000000000000	1.27457304013740
1.28657314629259	0.800000000000000	0.800000000000000	0.800000000000000	1.28912408941686	0.800000000000000	0.800000000000000	0.800000000000000	1.28912408941686
1.29058116232465	0.800000000000000	0.800000000000000	0.800000000000000	1.29768410417440	0.800000000000000	0.800000000000000	0.800000000000000	1.29768410417440
1.29458917835671	0.800000000000000	0.800000000000000	0.800000000000000	1.29992771635912	0.800000000000000	0.800000000000000	0.800000000000000	1.29992771635912
1.29859719438878	0.800000000000000	0.800000000000000	0.800000000000000	1.29576902387035	0.800000000000000	0.800000000000000	0.800000000000000	1.29576902387035
1.30260521042084	0.800000000000000	0.800000000000000	0.800000000000000	1.28536704885248	0.800000000000000	0.800000000000000	0.800000000000000	1.28536704885248
1.30661322645291	0.800000000000000	0.800000000000000	0.800000000000000	1.26911564615442	0.800000000000000	0.800000000000000	0.800000000000000	1.26911564615442
1.31062124248497	0.800000000000000	0.800000000000000	0.800000000000000	1.24761875472567	0.800000000000000	0.800000000000000	0.800000000000000	1.24761875472567
1.31462925851703	0.800000000000000	0.800000000000000	0.800000000000000	1.22165315986880	0.800000000000000	0.800000000000000	0.800000000000000	1.22165315986880
1.31863727454910	0.800000000000000	0.800000000000000	0.800000000000000	1.19212196628879	0.800000000000000	0.800000000000000	0.800000000000000	1.19212196628879
1.32264529058116	0.800000000000000	0.800000000000000	0.800000000000000	1.16000266194629	0.800000000000000	0.800000000000000	0.800000000000000	1.16000266194629
1.32665330661323	0.800000000000000	0.800000000000000	0.800000000000000	1.12629391910947	0.800000000000000	0.800000000000000	0.800000000000000	1.12629391910947
1.33066132264529	0.800000000000000	0.800000000000000	0.800000000000000	1.09196512358134	0.800000000000000	0.800000000000000	0.800000000000000	1.09196512358134
1.33466933867735	0.800000000000000	0.800000000000000	0.800000000000000	1.05791208966952	0.800000000000000	0.800000000000000	0.800000000000000	1.05791208966952
1.33867735470942	0.800000000000000	0.800000000000000	0.800000000000000	1.02492159367746	0.800000000000000	0.800000000000000	0.800000000000000	1.02492159367746
1.34268537074148	0.800000000000000	0.800000000000000	0.800000000000000	0.993646357234650	0.800000000000000	0.800000000000000	0.800000000000000	0.993646357234650
1.34669338677355	0.800000000000000	0.800000000000000	0.800000000000000	0.964591058879171	0.800000000000000	0.800000000000000	0.800000000000000	0.964591058879171
1.35070140280561	0.800000000000000	0.800000000000000	0.800000000000000	0.938108966269305	0.800000000000000	0.800000000000000	0.800000000000000	0.938108966269305
1.35470941883768	0.800000000000000	0.800000000000000	0.800000000000000	0.914407958973247	0.800000000000000	0.800000000000000	0.800000000000000	0.914407958973247
1.35871743486974	0.800000000000000	0.800000000000000	0.800000000000000	0.893564118226462	0.800000000000000	0.800000000000000	0.800000000000000	0.893564118226462
1.36272545090180	0.800000000000000	0.800000000000000	0.800000000000000	0.875540724896093	0.800000000000000	0.800000000000000	0.800000000000000	0.875540724896093
1.36673346693387	0.800000000000000	0.800000000000000	0.800000000000000	0.860210425304654	0.800000000000000	0.800000000000000	0.800000000000000	0.860210425304654
1.37074148296593	0.800000000000000	0.800000000000000	0.800000000000000	0.847378463212483	0.800000000000000	0.800000000000000	0.800000000000000	0.847378463212483
1.37474949899800	0.800000000000000	0.800000000000000	0.800000000000000	0.836805182222806	0.800000000000000	0.800000000000000	0.800000000000000	0.836805182222806
1.37875751503006	0.800000000000000	0.800000000000000	0.800000000000000	0.828226413717756	0.800000000000000	0.800000000000000	0.800000000000000	0.828226413717756
1.38276553106212	0.800000000000000	0.800000000000000	0.800000000000000	0.821370818754917	0.800000000000000	0.800000000000000	0.800000000000000	0.821370818754917
1.38677354709419	0.800000000000000	0.800000000000000	0.800000000000000	0.815973693510553	0.800000000000000	0.800000000000000	0.800000000000000	0.815973693510553
1.39078156312625	0.800000000000000	0.800000000000000	0.800000000000000	0.811787135102737	0.800000000000000	0.800000000000000	0.800000000000000	0.811787135102737
1.39478957915832	0.800000000000000	0.800000000000000	0.800000000000000	0.808586771444053	0.800000000000000	0.800000000000000	0.800000000000000	0.808586771444053
1.39879759519038	0.800000000000000	0.800000000000000	0.800000000000000	0.806175473652659	0.800000000000000	0.800000000000000	0.800000000000000	0.806175473652659
1.40280561122245	0.800000000000000	0.800000000000000	0.800000000000000	0.804384593854892	0.800000000000000	0.800000000000000	0.800000000000000	0.804384593854892
1.40681362725451	0.800000000000000	0.800000000000000	0.800000000000000	0.803073315854657	0.800000000000000	0.800000000000000	0.800000000000000	0.803073315854657
1.41082164328657	0.800000000000000	0.800000000000000	0.800000000000000	0.802126687849619	0.800000000000000	0.800000000000000	0.800000000000000	0.802126687849619
1.41482965931864	0.800000000000000	0.800000000000000	0.800000000000000	0.801452844157067	0.800000000000000	0.800000000000000	0.800000000000000	0.801452844157067
1.41883767535070	0.800000000000000	0.800000000000000	0.800000000000000	0.800979835207014	0.800000000000000	0.800000000000000	0.800000000000000	0.800979835207014
1.42284569138277	0.800000000000000	0.800000000000000	0.800000000000000	0.800652387719490	0.800000000000000	0.800000000000000	0.800000000000000	0.800652387719490
1.42685370741483	0.800000000000000	0.800000000000000	0.800000000000000	0.800428822181873	0.800000000000000	0.800000000000000	0.800000000000000	0.800428822181873
1.43086172344689	0.800000000000000	0.800000000000000	0.800000000000000	0.800278270670825	0.800000000000000	0.800000000000000	0.800000000000000	0.800278270670825
1.43486973947896	0.800000000000000	0.800000000000000	0.800000000000000	0.800178269216442	0.800000000000000	0.800000000000000	0.800000000000000	0.800178269216442
1.43887775551102	0.800000000000000	0.800000000000000	0.800000000000000	0.800112746742784	0.800000000000000	0.800000000000000	0.800000000000000	0.800112746742784
1.44288577154309	0.800000000000000	0.800000000000000	0.800000000000000	0.800070396388677	0.800000000000000	0.800000000000000	0.800000000000000	0.800070396388677
1.44689378757515	0.800000000000000	0.800000000000000	0.800000000000000	0.800043392581189	0.800000000000000	0.800000000000000	0.800000000000000	0.800043392581189
1.45090180360721	0.800000000000000	0.800000000000000	0.800000000000000	0.800026405799225	0.800000000000000	0.800000000000000	0.800000000000000	0.800026405799225
1.45490981963928	0.800000000000000	0.800000000000000	0.800000000000000	0.800015863604609	0.800000000000000	0.800000000000000	0.800000000000000	0.800015863604609
1.45891783567134	0.800000000000000	0.800000000000000	0.800000000000000	0.800009408560126	0.800000000000000	0.800000000000000	0.800000000000000	0.800009408560126
1.46292585170341	0.800000000000000	0.800000000000000	0.800000000000000	0.800005508878327	0.800000000000000	0.800000000000000	0.800000000000000	0.800005508878327
1.46693386773547	0.800000000000000	0.800000000000000	0.800000000000000	0.800003184358270	0.800000000000000	0.800000000000000	0.800000000000000	0.800003184358270
1.47094188376754	0.800000000000000	0.800000000000000	0.800000000000000	0.800001817186055	0.800000000000000	0.800000000000000	0.800000000000000	0.800001817186055
1.47494989979960	0.800000000000000	0.800000000000000	0.800000000000000	0.800001023753960	0.800000000000000	0.800000000000000	0.800000000000000	0.800001023753960
1.47895791583166	0.800000000000000	0.800000000000000	0.800000000000000	0.800000569390900	0.800000000000000	0.800000000000000	0.800000000000000	0.800000569390900
1.48296593186373	0.800000000000000	0.800000000000000	0.800000000000000	0.800000312639737	0.800000000000000	0.800000000000000	0.800000000000000	0.800000312639737
1.48697394789579	0.800000000000000	0.800000000000000	0.800000000000000	0.800000169471456	0.800000000000000	0.800000000000000	0.800000000000000	0.800000169471456
1.49098196392786	0.800000000000000	0.800000000000000	0.800000000000000	0.800000090691727	0.800000000000000	0.800000000000000	0.800000000000000	0.800000090691727
1.49498997995992	0.800000000000000	0.800000000000000	0.800000000000000	0.800000047913457	0.800000000000000	0.800000000000000	0.800000000000000	0.800000047913457
1.49899799599198	0.800000000000000	0.800000000000000	0.800000000000000	0.800000024989990	0.800000000000000	0.800000000000000	0.800000000000000	0.800000024989990
1.50300601202405	0.800000000000000	0.800000000000000	0.800000000000000	0.800000012867476	0.800000000000000	0.800000000000000	0.800000000000000	0.800000012867476
1.50701402805611	0.800000000000000	0.800000000000000	0.800000000000000	0.800000006540928	0.800000000000000	0.800000000000000	0.800000000000000	0.800000006540928
1.51102204408818	0.800000000000000	0.800000000000000	0.800000000000000	0.800000003282496	0.800000000000000	0.800000000000000	0.800000000000000	0.800000003282496
1.51503006012024	0.800000000000000	0.800000000000000	0.800000000000000	0.800000001626251	0.800000000000000	0.800000000000000	0.800000000000000	0.800000001626251
1.51903807615230	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000795408	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000795408
1.52304609218437	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000384070	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000384070
1.52705410821643	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000183084	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000183084
1.53106212424850	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000086161	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000086161
1.53507014028056	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000040030	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000040030
1.53907815631263	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000018361	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000018361
1.54308617234469	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000008314	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000008314
1.54709418837675	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000003717	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000003717
1.55110220440882	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000001640	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000001640
1.55511022044088	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000715	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000715
1.55911823647295	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000307	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000307
1.56312625250501	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000131	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000131
1.56713426853707	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000055	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000055
1.57114228456914	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000023	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000023
1.57515030060120	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000009	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000009
1.57915831663327	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000004	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000004
1.58316633266533	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000002	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000002
1.58717434869739	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000001	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000001
1.59118236472946	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.59519038076152	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.59919839679359	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.60320641282565	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.60721442885772	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.61122244488978	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.61523046092184	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.61923847695391	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.62324649298597	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.62725450901804	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.63126252505010	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.63527054108216	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.63927855711423	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.64328657314629	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.64729458917836	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.65130260521042	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.65531062124249	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.65931863727455	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.66332665330661	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.66733466933868	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.67134268537074	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.67535070140281	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.67935871743487	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.68336673346693	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.68737474949900	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.69138276553106	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.69539078156313	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.69939879759519	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.70340681362725	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.70741482965932	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.71142284569138	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.71543086172345	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.71943887775551	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.72344689378758	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.72745490981964	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.73146292585170	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.73547094188377	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.73947895791583	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.74348697394790	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.74749498997996	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.75150300601202	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.75551102204409	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.75951903807615	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.76352705410822	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.76753507014028	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.77154308617234	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.77555110220441	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.77955911823647	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.78356713426854	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.78757515030060	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.79158316633267	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.79559118236473	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.79959919839679	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.80360721442886	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.80761523046092	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.81162324649299	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.81563126252505	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.81963927855711	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.82364729458918	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.82765531062124	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.83166332665331	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.83567134268537	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.83967935871744	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.84368737474950	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.84769539078156	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.85170340681363	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.85571142284569	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.85971943887776	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.86372745490982	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.86773547094188	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.87174348697395	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.87575150300601	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.87975951903808	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.88376753507014	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.88777555110220	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.89178356713427	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.89579158316633	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.89979959919840	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.90380761523046	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.90781563126253	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.91182364729459	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.91583166332665	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.91983967935872	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.92384769539078	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.92785571142285	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.93186372745491	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.93587174348697	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.93987975951904	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.94388777555110	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.94789579158317	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.95190380761523	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.95591182364729	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.95991983967936	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.96392785571142	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.96793587174349	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.97194388777555	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.97595190380762	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.97995991983968	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.98396793587174	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.98797595190381	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.99198396793587	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.99599198396794	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000

==> data/conv_diff/R_conv_diff_Eul_k=2.dat <==
   2.5003125e-04   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9575461e-03   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.6650610e-03   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.3725759e-03   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.0800908e-03   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.7876057e-03   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.0495121e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.2202635e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.3910150e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5617665e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7325180e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9032695e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.0740210e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.2447725e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.4155240e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.5862755e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.7570270e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.9277784e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.0985299e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.2692814e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.4400329e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.6107844e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.7815359e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.9522874e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.1230389e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.2937904e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.4645418e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.6352933e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.8060448e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.9767963e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.1475478e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.3182993e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.4890508e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.6598023e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.8305538e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.0013052e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.1720567e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.3428082e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.5135597e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.6843112e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.8550627e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.0258142e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.1965657e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.3673172e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.5380686e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.7088201e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.8795716e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.0503231e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.2210746e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.3918261e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.5625776e-02   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.7333291e-02   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.9040806e-02   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01   8.0000001e-01   8.0000000e-01   8.0000000e-01
   9.0748320e-02   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01   8.0000001e-01   8.0000000e-01   8.0000000e-01
   9.2455835e-02   8.0000002e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000002e-01   8.0000001e-01   8.0000000e-01   7.9999999e-01
   9.4163350e-02   8.0000002e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000002e-01   8.0000001e-01   8.0000000e-01   7.9999999e-01
   9.5870865e-02   8.0000003e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000003e-01   8.0000002e-01   8.0000000e-01   7.9999999e-01
   9.7578380e-02   8.0000004e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000004e-01   8.0000002e-01   8.0000000e-01   7.9999999e-01
   9.9285895e-02   8.0000005e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000005e-01   8.0000003e-01   8.0000000e-01   7.9999998e-01
   1.0099341e-01   8.0000007e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000007e-01   8.0000004e-01   8.0000000e-01   7.9999998e-01
   1.0270092e-01   8.0000009e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000009e-01   8.0000005e-01   8.0000000e-01   7.9999997e-01
   1.0440844e-01   8.0000011e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000011e-01   8.0000006e-01   8.0000000e-01   7.9999996e-01
   1.0611595e-01   8.0000015e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000015e-01   8.0000008e-01   8.0000000e-01   7.9999995e-01
   1.0782347e-01   8.0000019e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000019e-01   8.0000011e-01   8.0000000e-01   7.9999993e-01
   1.0953098e-01   8.0000025e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000025e-01   8.0000014e-01   8.0000001e-01   7.9999991e-01
   1.1123850e-01   8.0000032e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000032e-01   8.0000018e-01   8.0000001e-01   7.9999988e-01
   1.1294601e-01   8.0000042e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000042e-01   8.0000023e-01   8.0000001e-01   7.9999985e-01
   1.1465353e-01   8.0000054e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000054e-01   8.0000030e-01   8.0000001e-01   7.9999981e-01
   1.1636104e-01   8.0000069e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000069e-01   8.0000038e-01   8.0000002e-01   7.9999975e-01
   1.1806856e-01   8.0000089e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000089e-01   8.0000049e-01   8.0000002e-01   7.9999968e-01
   1.1977607e-01   8.0000114e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000114e-01   8.0000062e-01   8.0000003e-01   7.9999959e-01
   1.2148359e-01   8.0000146e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000146e-01   8.0000080e-01   8.0000004e-01   7.9999947e-01
   1.2319110e-01   8.0000186e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000186e-01   8.0000102e-01   8.0000005e-01   7.9999933e-01
   1.2489862e-01   8.0000236e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000236e-01   8.0000129e-01   8.0000006e-01   7.9999915e-01
   1.2660613e-01   8.0000299e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000299e-01   8.0000164e-01   8.0000008e-01   7.9999892e-01
   1.2831365e-01   8.0000379e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000379e-01   8.0000208e-01   8.0000010e-01   7.9999863e-01
   1.3002116e-01   8.0000478e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000478e-01   8.0000262e-01   8.0000012e-01   7.9999827e-01
   1.3172868e-01   8.0000603e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000603e-01   8.0000330e-01   8.0000015e-01   7.9999782e-01
   1.3343619e-01   8.0000758e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000758e-01   8.0000415e-01   8.0000019e-01   7.9999726e-01
   1.3514371e-01   8.0000950e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000950e-01   8.0000521e-01   8.0000024e-01   7.9999656e-01
   1.3685122e-01   8.0001189e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001189e-01   8.0000652e-01   8.0000031e-01   7.9999570e-01
   1.3855874e-01   8.0001484e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001484e-01   8.0000814e-01   8.0000038e-01   7.9999463e-01
   1.4026625e-01   8.0001847e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001847e-01   8.0001013e-01   8.0000048e-01   7.9999332e-01
   1.4197377e-01   8.0002295e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0002295e-01   8.0001259e-01   8.0000059e-01   7.9999170e-01
   1.4368128e-01   8.0002845e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0002845e-01   8.0001560e-01   8.0000073e-01   7.9998971e-01
   1.4538880e-01   8.0003519e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0003519e-01   8.0001930e-01   8.0000091e-01   7.9998727e-01
   1.4709631e-01   8.0004341e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0004341e-01   8.0002381e-01   8.0000112e-01   7.9998430e-01
   1.4880383e-01   8.0005343e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0005343e-01   8.0002930e-01   8.0000138e-01   7.9998068e-01
   1.5051134e-01   8.0006560e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0006560e-01   8.0003598e-01   8.0000170e-01   7.9997627e-01
   1.5221886e-01   8.0008038e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0008038e-01   8.0004408e-01   8.0000208e-01   7.9997093e-01
   1.5392637e-01   8.0009824e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0009824e-01   8.0005388e-01   8.0000255e-01   7.9996447e-01
   1.5563389e-01   8.0011980e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0011980e-01   8.0006571e-01   8.0000311e-01   7.9995668e-01
   1.5734140e-01   8.0014574e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0014574e-01   8.0007994e-01   8.0000378e-01   7.9994730e-01
   1.5904892e-01   8.0017689e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0017689e-01   8.0009703e-01   8.0000460e-01   7.9993604e-01
   1.6075643e-01   8.0021419e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0021419e-01   8.0011749e-01   8.0000557e-01   7.9992256e-01
   1.6246395e-01   8.0025877e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0025877e-01   8.0014195e-01   8.0000674e-01   7.9990644e-01
   1.6417146e-01   8.0031190e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0031190e-01   8.0017110e-01   8.0000813e-01   7.9988724e-01
   1.6587898e-01   8.0037505e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0037505e-01   8.0020575e-01   8.0000978e-01   7.9986442e-01
   1.6758649e-01   8.0044993e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0044993e-01   8.0024684e-01   8.0001175e-01   7.9983736e-01
   1.6929401e-01   8.0053849e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0053849e-01   8.0029543e-01   8.0001408e-01   7.9980536e-01
   1.7100152e-01   8.0064300e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0064300e-01   8.0035279e-01   8.0001683e-01   7.9976761e-01
   1.7270904e-01   8.0076603e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0076603e-01   8.0042031e-01   8.0002008e-01   7.9972316e-01
   1.7441655e-01   8.0091046e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0091046e-01   8.0049957e-01   8.0002389e-01   7.9967099e-01
   1.7612407e-01   8.0107959e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0107959e-01   8.0059240e-01   8.0002837e-01   7.9960991e-01
   1.7783158e-01   8.0127712e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0127712e-01   8.0070082e-01   8.0003360e-01   7.9953857e-01
   1.7953909e-01   8.0150726e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0150726e-01   8.0082715e-01   8.0003971e-01   7.9945546e-01
   1.8124661e-01   8.0177479e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0177479e-01   8.0097402e-01   8.0004683e-01   7.9935887e-01
   1.8295412e-01   8.0208499e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0208499e-01   8.0114431e-01   8.0005510e-01   7.9924688e-01
   1.8466164e-01   8.0244365e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0244365e-01   8.0134123e-01   8.0006468e-01   7.9911741e-01
   1.8636915e-01   8.0285730e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0285730e-01   8.0156835e-01   8.0007575e-01   7.9896812e-01
   1.8807667e-01   8.0333313e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0333313e-01   8.0182964e-01   8.0008851e-01   7.9879640e-01
   1.8978418e-01   8.0387911e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0387911e-01   8.0212947e-01   8.0010319e-01   7.9859939e-01
   1.9149170e-01   8.0450420e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0450420e-01   8.0247276e-01   8.0012003e-01   7.9837388e-01
   1.9319921e-01   8.0521786e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0521786e-01   8.0286474e-01   8.0013931e-01   7.9811645e-01
   1.9490673e-01   8.0603043e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0603043e-01   8.0331108e-01   8.0016131e-01   7.9782339e-01
   1.9661424e-01   8.0695323e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0695323e-01   8.0381801e-01   8.0018637e-01   7.9749063e-01
   1.9832176e-01   8.0799847e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0799847e-01   8.0439226e-01   8.0021483e-01   7.9711379e-01
   2.0002927e-01   8.0917932e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0917932e-01   8.0504108e-01   8.0024708e-01   7.9668814e-01
   2.0173679e-01   8.1051041e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1051041e-01   8.0577254e-01   8.0028355e-01   7.9620842e-01
   2.0344430e-01   8.1200643e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1200643e-01   8.0659471e-01   8.0032466e-01   7.9566938e-01
   2.0515182e-01   8.1368330e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1368330e-01   8.0751638e-01   8.0037090e-01   7.9506531e-01
   2.0685933e-01   8.1555789e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1555789e-01   8.0854686e-01   8.0042278e-01   7.9439017e-01
   2.0856685e-01   8.1764794e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1764794e-01   8.0969592e-01   8.0048083e-01   7.9363761e-01
   2.1027436e-01   8.1997204e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1997204e-01   8.1097384e-01   8.0054563e-01   7.9280099e-01
   2.1198188e-01   8.2255036e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2255036e-01   8.1239175e-01   8.0061782e-01   7.9187311e-01
   2.1368939e-01   8.2540200e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2540200e-01   8.1396019e-01   8.0069801e-01   7.9084717e-01
   2.1539691e-01   8.2854736e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2854736e-01   8.1569047e-01   8.0078685e-01   7.8971589e-01
   2.1710442e-01   8.3200722e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.3200722e-01   8.1759409e-01   8.0088504e-01   7.8847190e-01
   2.1881194e-01   8.3580259e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.3580259e-01   8.1968267e-01   8.0099329e-01   7.8710773e-01
   2.2051945e-01   8.3995478e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.3995478e-01   8.2196805e-01   8.0111234e-01   7.8561585e-01
   2.2222697e-01   8.4448561e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4448561e-01   8.2446234e-01   8.0124298e-01   7.8398855e-01
   2.2393448e-01   8.4941451e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4941451e-01   8.2717635e-01   8.0138593e-01   7.8221899e-01
   2.2564200e-01   8.5476133e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.5476133e-01   8.3012115e-01   8.0154196e-01   7.8030022e-01
   2.2734951e-01   8.6054501e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6054501e-01   8.3330732e-01   8.0171185e-01   7.7822563e-01
   2.2905703e-01   8.6678333e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6678333e-01   8.3674483e-01   8.0189637e-01   7.7598906e-01
   2.3076454e-01   8.7349317e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7349317e-01   8.4044318e-01   8.0209629e-01   7.7358470e-01
   2.3247206e-01   8.8068966e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.8068966e-01   8.4441093e-01   8.0231239e-01   7.7100739e-01
   2.3417957e-01   8.8838403e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.8838403e-01   8.4865450e-01   8.0254535e-01   7.6825343e-01
   2.3588709e-01   8.9658620e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.9658620e-01   8.5317964e-01   8.0279587e-01   7.6531960e-01
   2.3759460e-01   9.0530330e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0530330e-01   8.5799059e-01   8.0306460e-01   7.6220373e-01
   2.3930212e-01   9.1453939e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.1453939e-01   8.6308993e-01   8.0335215e-01   7.5890479e-01
   2.4100963e-01   9.2429602e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.2429602e-01   8.6847890e-01   8.0365913e-01   7.5542271e-01
   2.4271715e-01   9.3457015e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.3457015e-01   8.7415622e-01   8.0398604e-01   7.5175909e-01
   2.4442466e-01   9.4535365e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.4535365e-01   8.8011787e-01   8.0433329e-01   7.4791742e-01
   2.4613218e-01   9.5663513e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.5663513e-01   8.8635806e-01   8.0470125e-01   7.4390239e-01
   2.4783969e-01   9.6839867e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.6839867e-01   8.9286855e-01   8.0509021e-01   7.3972036e-01
   2.4954721e-01   9.8062370e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.8062370e-01   8.9963855e-01   8.0550037e-01   7.3537944e-01
   2.5125472e-01   9.9328569e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.9328569e-01   9.0665518e-01   8.0593192e-01   7.3088920e-01
   2.5296224e-01   1.0063536e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0063536e+00   9.1390200e-01   8.0638487e-01   7.2626155e-01
   2.5466975e-01   1.0197915e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0197915e+00   9.2135982e-01   8.0685913e-01   7.2151030e-01
   2.5637726e-01   1.0335588e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0335588e+00   9.2900705e-01   8.0735455e-01   7.1665086e-01
   2.5808478e-01   1.0476101e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0476101e+00   9.3681942e-01   8.0787089e-01   7.1170048e-01
   2.5979229e-01   1.0618952e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0618952e+00   9.4477004e-01   8.0840781e-01   7.0667817e-01
   2.6149981e-01   1.0763596e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0763596e+00   9.5282970e-01   8.0896495e-01   7.0160460e-01
   2.6320732e-01   1.0909432e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0909432e+00   9.6096625e-01   8.0954174e-01   6.9650228e-01
   2.6491484e-01   1.1055827e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1055827e+00   9.6914556e-01   8.1013758e-01   6.9139511e-01
   2.6662235e-01   1.1202111e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1202111e+00   9.7733163e-01   8.1075180e-01   6.8630825e-01
   2.6832987e-01   1.1347582e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1347582e+00   9.8548669e-01   8.1138366e-01   6.8126805e-01
   2.7003738e-01   1.1491511e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1491511e+00   9.9357153e-01   8.1203237e-01   6.7630184e-01
   2.7174490e-01   1.1633137e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1633137e+00   1.0015452e+00   8.1269714e-01   6.7143817e-01
   2.7345241e-01   1.1771700e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1771700e+00   1.0093668e+00   8.1337704e-01   6.6670548e-01
   2.7515993e-01   1.1906427e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1906427e+00   1.0169946e+00   8.1407116e-01   6.6213271e-01
   2.7686744e-01   1.2036543e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2036543e+00   1.0243868e+00   8.1477858e-01   6.5774884e-01
   2.7857496e-01   1.2161280e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2161280e+00   1.0315020e+00   8.1549840e-01   6.5358264e-01
   2.8028247e-01   1.2279882e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2279882e+00   1.0382996e+00   8.1622971e-01   6.4966242e-01
   2.8198999e-01   1.2391588e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2391588e+00   1.0447385e+00   8.1697168e-01   6.4601665e-01
   2.8369750e-01   1.2495716e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2495716e+00   1.0507819e+00   8.1772342e-01   6.4267090e-01
   2.8540502e-01   1.2591594e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2591594e+00   1.0563936e+00   8.1848416e-01   6.3965024e-01
   2.8711253e-01   1.2678598e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2678598e+00   1.0615401e+00   8.1925320e-01   6.3697815e-01
   2.8882005e-01   1.2756151e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2756151e+00   1.0661901e+00   8.2002989e-01   6.3467626e-01
   2.9052756e-01   1.2823724e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2823724e+00   1.0703154e+00   8.2081371e-01   6.3276442e-01
   2.9223508e-01   1.2880836e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2880836e+00   1.0738899e+00   8.2160422e-01   6.3126085e-01
   2.9394259e-01   1.2927123e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2927123e+00   1.0768944e+00   8.2240106e-01   6.3017914e-01
   2.9565011e-01   1.2962269e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2962269e+00   1.0793116e+00   8.2320402e-01   6.2953138e-01
   2.9735762e-01   1.2986030e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2986030e+00   1.0811286e+00   8.2401298e-01   6.2932684e-01
   2.9906514e-01   1.2998240e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2998240e+00   1.0823366e+00   8.2482797e-01   6.2957193e-01
   3.0077265e-01   1.2998799e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2998799e+00   1.0829305e+00   8.2564914e-01   6.3027065e-01
   3.0248017e-01   1.2987691e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2987691e+00   1.0829094e+00   8.2647675e-01   6.3142390e-01
   3.0418768e-01   1.2965020e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2965020e+00   1.0822792e+00   8.2731118e-01   6.3302797e-01
   3.0589520e-01   1.2930945e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2930945e+00   1.0810487e+00   8.2815292e-01   6.3507723e-01
   3.0760271e-01   1.2885701e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2885701e+00   1.0792308e+00   8.2900259e-01   6.3756317e-01
   3.0931023e-01   1.2829601e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2829601e+00   1.0768425e+00   8.2986090e-01   6.4047441e-01
   3.1101774e-01   1.2763010e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2763010e+00   1.0739038e+00   8.3072866e-01   6.4379762e-01
   3.1272526e-01   1.2686382e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2686382e+00   1.0704393e+00   8.3160677e-01   6.4751613e-01
   3.1443277e-01   1.2600251e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2600251e+00   1.0664782e+00   8.3249615e-01   6.5161021e-01
   3.1614029e-01   1.2505188e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2505188e+00   1.0620513e+00   8.3339781e-01   6.5605875e-01
   3.1784780e-01   1.2401815e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2401815e+00   1.0571924e+00   8.3431280e-01   6.6083874e-01
   3.1955532e-01   1.2290798e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2290798e+00   1.0519377e+00   8.3524218e-01   6.6592549e-01
   3.2126283e-01   1.2172825e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2172825e+00   1.0463243e+00   8.3618707e-01   6.7129351e-01
   3.2297035e-01   1.2048637e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2048637e+00   1.0403924e+00   8.3714853e-01   6.7691513e-01
   3.2467786e-01   1.1918998e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1918998e+00   1.0341833e+00   8.3812758e-01   6.8276189e-01
   3.2638538e-01   1.1784675e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1784675e+00   1.0277383e+00   8.3912524e-01   6.8880509e-01
   3.2809289e-01   1.1646443e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1646443e+00   1.0210993e+00   8.4014246e-01   6.9501574e-01
   3.2980041e-01   1.1505075e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1505075e+00   1.0143080e+00   8.4118013e-01   7.0136479e-01
   3.3150792e-01   1.1361333e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1361333e+00   1.0074054e+00   8.4223911e-01   7.0782365e-01
   3.3321544e-01   1.1215977e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1215977e+00   1.0004324e+00   8.4332010e-01   7.1436360e-01
   3.3492295e-01   1.1069740e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1069740e+00   9.9342829e-01   8.4442367e-01   7.2095689e-01
   3.3663046e-01   1.0923326e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0923326e+00   9.8643084e-01   8.4555032e-01   7.2757676e-01
   3.3833798e-01   1.0777409e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0777409e+00   9.7947611e-01   8.4670044e-01   7.3419755e-01
   3.4004549e-01   1.0632625e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0632625e+00   9.7259811e-01   8.4787426e-01   7.4079488e-01
   3.4175301e-01   1.0489579e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0489579e+00   9.6582913e-01   8.4907198e-01   7.4734555e-01
   3.4346052e-01   1.0348822e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0348822e+00   9.5919834e-01   8.5029351e-01   7.5382820e-01
   3.4516804e-01   1.0210859e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0210859e+00   9.5273255e-01   8.5153869e-01   7.6022311e-01
   3.4687555e-01   1.0076150e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0076150e+00   9.4645597e-01   8.5280721e-01   7.6651223e-01
   3.4858307e-01   9.9451032e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.9451032e-01   9.4039008e-01   8.5409866e-01   7.7267932e-01
   3.5029058e-01   9.8180802e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.8180802e-01   9.3455371e-01   8.5541246e-01   7.7870989e-01
   3.5199810e-01   9.6954045e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.6954045e-01   9.2896367e-01   8.5674799e-01   7.8459080e-01
   3.5370561e-01   9.5773216e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.5773216e-01   9.2363243e-01   8.5810437e-01   7.9031169e-01
   3.5541313e-01   9.4640419e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.4640419e-01   9.1857058e-01   8.5948066e-01   7.9586353e-01
   3.5712064e-01   9.3557289e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.3557289e-01   9.1378614e-01   8.6087583e-01   8.0123899e-01
   3.5882816e-01   9.2525007e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.2525007e-01   9.0928466e-01   8.6228876e-01   8.0643241e-01
   3.6053567e-01   9.1544368e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.1544368e-01   9.0506958e-01   8.6371822e-01   8.1143953e-01
   3.6224319e-01   9.0615826e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0615826e-01   9.0114250e-01   8.6516294e-01   8.1625735e-01
   3.6395070e-01   8.9739204e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.9739204e-01   8.9750156e-01   8.6662151e-01   8.2088520e-01
   3.6565822e-01   8.8914129e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.8914129e-01   8.9414382e-01   8.6809249e-01   8.2532315e-01
   3.6736573e-01   8.8139913e-01   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.8139913e-01   8.9106470e-01   8.6957442e-01   8.2957243e-01
   3.6907325e-01   8.7415589e-01   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.7415589e-01   8.8825805e-01   8.7106578e-01   8.3363533e-01
   3.7078076e-01   8.6740006e-01   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.6740006e-01   8.8571677e-01   8.7256504e-01   8.3751484e-01
   3.7248828e-01   8.6111775e-01   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.6111775e-01   8.8343244e-01   8.7407065e-01   8.4121483e-01
   3.7419579e-01   8.5529168e-01   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.5529168e-01   8.8139486e-01   8.7558103e-01   8.4474050e-01
   3.7590331e-01   8.4990421e-01   8.0000002e-01   8.0000000e-01   8.0000000e-01   8.4990421e-01   8.7959363e-01   8.7709463e-01   8.4809718e-01
   3.7761082e-01   8.4493650e-01   8.0000002e-01   8.0000000e-01   8.0000000e-01   8.4493650e-01   8.7801771e-01   8.7860990e-01   8.5129069e-01
   3.7931834e-01   8.4036877e-01   8.0000003e-01   8.0000000e-01   8.0000000e-01   8.4036877e-01   8.7665558e-01   8.8012532e-01   8.5432726e-01
   3.8102585e-01   8.3618125e-01   8.0000003e-01   8.0000000e-01   8.0000000e-01   8.3618125e-01   8.7549574e-01   8.8163938e-01   8.5721310e-01
   3.8273337e-01   8.3235296e-01   8.0000004e-01   8.0000000e-01   8.0000000e-01   8.3235296e-01   8.7452607e-01   8.8315062e-01   8.5995496e-01
   3.8444088e-01   8.2886218e-01   8.0000005e-01   8.0000000e-01   8.0000000e-01   8.2886218e-01   8.7373406e-01   8.8465762e-01   8.6255993e-01
   3.8614840e-01   8.2568788e-01   8.0000006e-01   8.0000000e-01   8.0000000e-01   8.2568788e-01   8.7310763e-01   8.8615899e-01   8.6503486e-01
   3.8785591e-01   8.2280926e-01   8.0000008e-01   8.0000000e-01   8.0000000e-01   8.2280926e-01   8.7263482e-01   8.8765343e-01   8.6738659e-01
   3.8956343e-01   8.2020586e-01   8.0000010e-01   8.0000000e-01   8.0000000e-01   8.2020586e-01   8.7230391e-01   8.8913964e-01   8.6962185e-01
   3.9127094e-01   8.1785830e-01   8.0000012e-01   8.0000000e-01   8.0000000e-01   8.1785830e-01   8.7210375e-01   8.9061640e-01   8.7174703e-01
   3.9297846e-01   8.1574686e-01   8.0000015e-01   8.0000000e-01   8.0000000e-01   8.1574686e-01   8.7202308e-01   8.9208255e-01   8.7376872e-01
   3.9468597e-01   8.1385260e-01   8.0000018e-01   8.0000000e-01   8.0000000e-01   8.1385260e-01   8.7205109e-01   8.9353702e-01   8.7569329e-01
   3.9639349e-01   8.1215772e-01   8.0000023e-01   8.0000000e-01   8.0000000e-01   8.1215772e-01   8.7217759e-01   8.9497877e-01   8.7752673e-01
   3.9810100e-01   8.1064524e-01   8.0000028e-01   8.0000000e-01   8.0000000e-01   8.1064524e-01   8.7239291e-01   8.9640684e-01   8.7927476e-01
   3.9980852e-01   8.0929910e-01   8.0000034e-01   8.0000000e-01   8.0000000e-01   8.0929910e-01   8.7268787e-01   8.9782032e-01   8.8094282e-01
   4.0151603e-01   8.0810457e-01   8.0000042e-01   8.0000000e-01   8.0000000e-01   8.0810457e-01   8.7305402e-01   8.9921833e-01   8.8253586e-01
   4.0322355e-01   8.0704704e-01   8.0000051e-01   8.0000000e-01   8.0000000e-01   8.0704704e-01   8.7348305e-01   9.0060012e-01   8.8405893e-01
   4.0493106e-01   8.0611317e-01   8.0000063e-01   8.0000000e-01   8.0000000e-01   8.0611317e-01   8.7396736e-01   9.0196499e-01   8.8551663e-01
   4.0663858e-01   8.0529064e-01   8.0000077e-01   8.0000000e-01   8.0000000e-01   8.0529064e-01   8.7449993e-01   9.0331228e-01   8.8691320e-01
   4.0834609e-01   8.0456806e-01   8.0000093e-01   8.0000000e-01   8.0000000e-01   8.0456806e-01   8.7507426e-01   9.0464139e-01   8.8825262e-01
   4.1005361e-01   8.0393492e-01   8.0000114e-01   8.0000000e-01   8.0000000e-01   8.0393492e-01   8.7568435e-01   9.0595179e-01   8.8953853e-01
   4.1176112e-01   8.0338184e-01   8.0000138e-01   8.0000000e-01   8.0000000e-01   8.0338184e-01   8.7632480e-01   9.0724292e-01   8.9077419e-01
   4.1346863e-01   8.0289970e-01   8.0000168e-01   8.0000000e-01   8.0000000e-01   8.0289970e-01   8.7699046e-01   9.0851440e-01   8.9196288e-01
   4.1517615e-01   8.0248047e-01   8.0000203e-01   8.0000000e-01   8.0000000e-01   8.0248047e-01   8.7767676e-01   9.0976587e-01   8.9310748e-01
   4.1688366e-01   8.0211689e-01   8.0000246e-01   8.0000000e-01   8.0000000e-01   8.0211689e-01   8.7837954e-01   9.1099697e-01   8.9421064e-01
   4.1859118e-01   8.0180236e-01   8.0000297e-01   8.0000000e-01   8.0000000e-01   8.0180236e-01   8.7909505e-01   9.1220742e-01   8.9527475e-01
   4.2029869e-01   8.0153097e-01   8.0000358e-01   8.0000000e-01   8.0000000e-01   8.0153097e-01   8.7981993e-01   9.1339696e-01   8.9630200e-01
   4.2200621e-01   8.0129751e-01   8.0000432e-01   8.0000000e-01   8.0000000e-01   8.0129751e-01   8.8055115e-01   9.1456532e-01   8.9729430e-01
   4.2371372e-01   8.0109707e-01   8.0000519e-01   8.0000000e-01   8.0000000e-01   8.0109707e-01   8.8128598e-01   9.1571239e-01   8.9825359e-01
   4.2542124e-01   8.0092541e-01   8.0000624e-01   8.0000000e-01   8.0000000e-01   8.0092541e-01   8.8202200e-01   9.1683803e-01   8.9918151e-01
   4.2712875e-01   8.0077879e-01   8.0000748e-01   8.0000000e-01   8.0000000e-01   8.0077879e-01   8.8275709e-01   9.1794214e-01   9.0007959e-01
   4.2883627e-01   8.0065385e-01   8.0000896e-01   8.0000000e-01   8.0000000e-01   8.0065385e-01   8.8348935e-01   9.1902463e-01   9.0094917e-01
   4.3054378e-01   8.0054769e-01   8.0001071e-01   8.0000000e-01   8.0000000e-01   8.0054769e-01   8.8421713e-01   9.2008544e-01   9.0179149e-01
   4.3225130e-01   8.0045772e-01   8.0001279e-01   8.0000000e-01   8.0000000e-01   8.0045772e-01   8.8493894e-01   9.2112451e-01   9.0260762e-01
   4.3395881e-01   8.0038163e-01   8.0001524e-01   8.0000000e-01   8.0000000e-01   8.0038163e-01   8.8565353e-01   9.2214189e-01   9.0339866e-01
   4.3566633e-01   8.0031745e-01   8.0001814e-01   8.0000000e-01   8.0000000e-01   8.0031745e-01   8.8635979e-01   9.2313760e-01   9.0416554e-01
   4.3737384e-01   8.0026343e-01   8.0002155e-01   8.0000000e-01   8.0000000e-01   8.0026343e-01   8.8705678e-01   9.2411168e-01   9.0490913e-01
   4.3908136e-01   8.0021810e-01   8.0002558e-01   8.0000000e-01   8.0000000e-01   8.0021810e-01   8.8774365e-01   9.2506418e-01   9.0563020e-01
   4.4078887e-01   8.0018015e-01   8.0003030e-01   8.0000000e-01   8.0000000e-01   8.0018015e-01   8.8841970e-01   9.2599515e-01   9.0632944e-01
   4.4249639e-01   8.0014846e-01   8.0003585e-01   8.0000000e-01   8.0000000e-01   8.0014846e-01   8.8908430e-01   9.2690466e-01   9.0700750e-01
   4.4420390e-01   8.0012206e-01   8.0004235e-01   8.0000000e-01   8.0000000e-01   8.0012206e-01   8.8973698e-01   9.2779284e-01   9.0766503e-01
   4.4591142e-01   8.0010012e-01   8.0004995e-01   8.0000000e-01   8.0000000e-01   8.0010012e-01   8.9037730e-01   9.2865982e-01   9.0830259e-01
   4.4761893e-01   8.0008193e-01   8.0005882e-01   8.0000000e-01   8.0000000e-01   8.0008193e-01   8.9100490e-01   9.2950571e-01   9.0892073e-01
   4.4932645e-01   8.0006689e-01   8.0006917e-01   8.0000000e-01   8.0000000e-01   8.0006689e-01   8.9161949e-01   9.3033064e-01   9.0951991e-01
   4.5103396e-01   8.0005448e-01   8.0008121e-01   8.0000000e-01   8.0000000e-01   8.0005448e-01   8.9222081e-01   9.3113470e-01   9.1010058e-01
   4.5274148e-01   8.0004428e-01   8.0009521e-01   8.0000000e-01   8.0000000e-01   8.0004428e-01   8.9280865e-01   9.3191804e-01   9.1066317e-01
   4.5444899e-01   8.0003590e-01   8.0011145e-01   8.0000000e-01   8.0000000e-01   8.0003590e-01   8.9338289e-01   9.3268084e-01   9.1120813e-01
   4.5615651e-01   8.0002904e-01   8.0013027e-01   8.0000000e-01   8.0000000e-01   8.0002904e-01   8.9394340e-01   9.3342325e-01   9.1173584e-01
   4.5786402e-01   8.0002343e-01   8.0015204e-01   8.0000000e-01   8.0000000e-01   8.0002343e-01   8.9449011e-01   9.3414544e-01   9.1224667e-01
   4.5957154e-01   8.0001886e-01   8.0017717e-01   8.0000000e-01   8.0000000e-01   8.0001886e-01   8.9502294e-01   9.3484755e-01   9.1274098e-01
   4.6127905e-01   8.0001515e-01   8.0020615e-01   8.0000000e-01   8.0000000e-01   8.0001515e-01   8.9554182e-01   9.3552970e-01   9.1321908e-01
   4.6298657e-01   8.0001214e-01   8.0023951e-01   8.0000000e-01   8.0000000e-01   8.0001214e-01   8.9604673e-01   9.3619208e-01   9.1368129e-01
   4.6469408e-01   8.0000971e-01   8.0027785e-01   8.0000000e-01   8.0000000e-01   8.0000971e-01   8.9653771e-01   9.3683487e-01   9.1412797e-01
   4.6640160e-01   8.0000774e-01   8.0032184e-01   8.0000000e-01   8.0000000e-01   8.0000774e-01   8.9701474e-01   9.3745825e-01   9.1455940e-01
   4.6810911e-01   8.0000616e-01   8.0037223e-01   8.0000000e-01   8.0000000e-01   8.0000616e-01   8.9747785e-01   9.3806236e-01   9.1497589e-01
   4.6981663e-01   8.0000489e-01   8.0042985e-01   8.0000000e-01   8.0000000e-01   8.0000489e-01   8.9792706e-01   9.3864738e-01   9.1537771e-01
   4.7152414e-01   8.0000387e-01   8.0049567e-01   8.0000000e-01   8.0000000e-01   8.0000387e-01   8.9836236e-01   9.3921341e-01   9.1576509e-01
   4.7323166e-01   8.0000306e-01   8.0057071e-01   8.0000000e-01   8.0000000e-01   8.0000306e-01   8.9878384e-01   9.3976067e-01   9.1613834e-01
   4.7493917e-01   8.0000241e-01   8.0065611e-01   8.0000000e-01   8.0000000e-01   8.0000241e-01   8.9919155e-01   9.4028931e-01   9.1649771e-01
   4.7664669e-01   8.0000190e-01   8.0075315e-01   8.0000000e-01   8.0000000e-01   8.0000190e-01   8.9958553e-01   9.4079951e-01   9.1684346e-01
   4.7835420e-01   8.0000149e-01   8.0086323e-01   8.0000000e-01   8.0000000e-01   8.0000149e-01   8.9996585e-01   9.4129142e-01   9.1717582e-01
   4.8006172e-01   8.0000117e-01   8.0098790e-01   8.0000000e-01   8.0000000e-01   8.0000117e-01   9.0033256e-01   9.4176520e-01   9.1749503e-01
   4.8176923e-01   8.0000091e-01   8.0112894e-01   8.0000000e-01   8.0000000e-01   8.0000091e-01   9.0068567e-01   9.4222093e-01   9.1780128e-01
   4.8347675e-01   8.0000071e-01   8.0128815e-01   8.0000000e-01   8.0000000e-01   8.0000071e-01   9.0102530e-01   9.4265884e-01   9.1809482e-01
   4.8518426e-01   8.0000055e-01   8.0146760e-01   8.0000000e-01   8.0000000e-01   8.0000055e-01   9.0135150e-01   9.4307906e-01   9.1837586e-01
   4.8689178e-01   8.0000043e-01   8.0166952e-01   8.0000000e-01   8.0000000e-01   8.0000043e-01   9.0166435e-01   9.4348176e-01   9.1864463e-01
   4.8859929e-01   8.0000033e-01   8.0189635e-01   8.0000000e-01   8.0000000e-01   8.0000033e-01   9.0196391e-01   9.4386707e-01   9.1890130e-01
   4.9030681e-01   8.0000026e-01   8.0215075e-01   8.0000000e-01   8.0000000e-01   8.0000026e-01   9.0225023e-01   9.4423513e-01   9.1914609e-01
   4.9201432e-01   8.0000020e-01   8.0243571e-01   8.0000000e-01   8.0000000e-01   8.0000020e-01   9.0252335e-01   9.4458604e-01   9.1937914e-01
   4.9372183e-01   8.0000015e-01   8.0275426e-01   8.0000000e-01   8.0000000e-01   8.0000015e-01   9.0278338e-01   9.4491998e-01   9.1960066e-01
   4.9542935e-01   8.0000012e-01   8.0310975e-01   8.0000000e-01   8.0000000e-01   8.0000012e-01   9.0303039e-01   9.4523709e-01   9.1981085e-01
   4.9713686e-01   8.0000009e-01   8.0350583e-01   8.0000000e-01   8.0000000e-01   8.0000009e-01   9.0326443e-01   9.4553750e-01   9.2000986e-01
   4.9884438e-01   8.0000007e-01   8.0394640e-01   8.0000000e-01   8.0000000e-01   8.0000007e-01   9.0348559e-01   9.4582135e-01   9.2019787e-01
   5.0055189e-01   8.0000005e-01   8.0443567e-01   8.0000000e-01   8.0000000e-01   8.0000005e-01   9.0369391e-01   9.4608875e-01   9.2037503e-01
   5.0225941e-01   8.0000004e-01   8.0497824e-01   8.0000000e-01   8.0000000e-01   8.0000004e-01   9.0388944e-01   9.4633980e-01   9.2054146e-01
   5.0396692e-01   8.0000003e-01   8.0557875e-01   8.0000000e-01   8.0000000e-01   8.0000003e-01   9.0407228e-01   9.4657465e-01   9.2069736e-01
   5.0567444e-01   8.0000002e-01   8.0624226e-01   8.0000000e-01   8.0000000e-01   8.0000002e-01   9.0424250e-01   9.4679344e-01   9.2084286e-01
   5.0738195e-01   8.0000002e-01   8.0697415e-01   8.0000000e-01   8.0000000e-01   8.0000002e-01   9.0440017e-01   9.4699629e-01   9.2097811e-01
   5.0908947e-01   8.0000001e-01   8.0778012e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01   9.0454534e-01   9.4718331e-01   9.2110325e-01
   5.1079698e-01   8.0000001e-01   8.0866628e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01   9.0467807e-01   9.4735459e-01   9.2121838e-01
   5.1250450e-01   8.0000001e-01   8.0963904e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01   9.0479842e-01   9.4751024e-01   9.2132364e-01
   5.1421201e-01   8.0000001e-01   8.1070483e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01   9.0490648e-01   9.4765041e-01   9.2141917e-01
   5.1591953e-01   8.0000000e-01   8.1187056e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0500232e-01   9.4777520e-01   9.2150508e-01
   5.1762704e-01   8.0000000e-01   8.1314341e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0508600e-01   9.4788473e-01   9.2158150e-01
   5.1933456e-01   8.0000000e-01   8.1453085e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0515759e-01   9.4797910e-01   9.2164853e-01
   5.2104207e-01   8.0000000e-01   8.1604084e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0521712e-01   9.4805839e-01   9.2170627e-01
   5.2274959e-01   8.0000000e-01   8.1768134e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0526468e-01   9.4812271e-01   9.2175482e-01
   5.2445710e-01   8.0000000e-01   8.1946028e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0530035e-01   9.4817219e-01   9.2179432e-01
   5.2616462e-01   8.0000000e-01   8.2138599e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0532420e-01   9.4820693e-01   9.2182484e-01
   5.2787213e-01   8.0000000e-01   8.2346692e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0533628e-01   9.4822703e-01   9.2184650e-01
   5.2957965e-01   8.0000000e-01   8.2571164e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0533667e-01   9.4823260e-01   9.2185939e-01
   5.3128716e-01   8.0000000e-01   8.2812921e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0532541e-01   9.4822370e-01   9.2186357e-01
   5.3299468e-01   8.0000000e-01   8.3072808e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0530257e-01   9.4820044e-01   9.2185915e-01
   5.3470219e-01   8.0000000e-01   8.3351661e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0526825e-01   9.4816295e-01   9.2184623e-01
   5.3640971e-01   8.0000000e-01   8.3650329e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0522251e-01   9.4811132e-01   9.2182489e-01
   5.3811722e-01   8.0000000e-01   8.3969642e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0516541e-01   9.4804565e-01   9.2179522e-01
   5.3982474e-01   8.0000000e-01   8.4310408e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0509702e-01   9.4796604e-01   9.2175730e-01
   5.4153225e-01   8.0000000e-01   8.4673475e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0501739e-01   9.4787254e-01   9.2171118e-01
   5.4323977e-01   8.0000000e-01   8.5059532e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0492660e-01   9.4776529e-01   9.2165696e-01
   5.4494728e-01   8.0000000e-01   8.5469260e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0482473e-01   9.4764438e-01   9.2159472e-01
   5.4665480e-01   8.0000000e-01   8.5903300e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0471186e-01   9.4750991e-01   9.2152454e-01
   5.4836231e-01   8.0000000e-01   8.6362230e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0458805e-01   9.4736199e-01   9.2144650e-01
   5.5006983e-01   8.0000000e-01   8.6846560e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0445337e-01   9.4720070e-01   9.2136066e-01
   5.5177734e-01   8.0000000e-01   8.7356815e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0430787e-01   9.4702610e-01   9.2126707e-01
   5.5348486e-01   8.0000000e-01   8.7893248e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0415164e-01   9.4683833e-01   9.2116583e-01
   5.5519237e-01   8.0000000e-01   8.8456103e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0398476e-01   9.4663749e-01   9.2105701e-01
   5.5689989e-01   8.0000000e-01   8.9045522e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0380730e-01   9.4642366e-01   9.2094068e-01
   5.5860740e-01   8.0000000e-01   8.9661535e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0361934e-01   9.4619696e-01   9.2081691e-01
   5.6031492e-01   8.0000000e-01   9.0304060e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0342095e-01   9.4595747e-01   9.2068575e-01
   5.6202243e-01   8.0000000e-01   9.0972951e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0321218e-01   9.4570526e-01   9.2054726e-01
   5.6372995e-01   8.0000000e-01   9.1667764e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0299312e-01   9.4544045e-01   9.2040154e-01
   5.6543746e-01   8.0000000e-01   9.2388002e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0276387e-01   9.4516316e-01   9.2024863e-01
   5.6714498e-01   8.0000000e-01   9.3133017e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0252448e-01   9.4487347e-01   9.2008862e-01
   5.6885249e-01   8.0000000e-01   9.3902010e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0227505e-01   9.4457150e-01   9.1992156e-01
   5.7056000e-01   8.0000000e-01   9.4694046e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0201564e-01   9.4425731e-01   9.1974751e-01
   5.7226752e-01   8.0000000e-01   9.5508037e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0174631e-01   9.4393100e-01   9.1956652e-01
   5.7397503e-01   8.0000000e-01   9.6342640e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0146716e-01   9.4359270e-01   9.1937869e-01
   5.7568255e-01   8.0000000e-01   9.7196408e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0117828e-01   9.4324250e-01   9.1918406e-01
   5.7739006e-01   8.0000000e-01   9.8067732e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0087975e-01   9.4288051e-01   9.1898271e-01
   5.7909758e-01   8.0000000e-01   9.8954839e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0057164e-01   9.4250683e-01   9.1877470e-01
   5.8080509e-01   8.0000000e-01   9.9855812e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0025403e-01   9.4212154e-01   9.1856008e-01
   5.8251261e-01   8.0000000e-01   1.0076856e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.9992698e-01   9.4172474e-01   9.1833891e-01
   5.8422012e-01   8.0000000e-01   1.0169081e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.9959061e-01   9.4131655e-01   9.1811127e-01
   5.8592764e-01   8.0000000e-01   1.0262018e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.9924499e-01   9.4089708e-01   9.1787722e-01
   5.8763515e-01   8.0000000e-01   1.0355415e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.9889021e-01   9.4046644e-01   9.1763683e-01
   5.8934267e-01   8.0000000e-01   1.0449007e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.9852635e-01   9.4002473e-01   9.1739015e-01
   5.9105018e-01   8.0000000e-01   1.0542516e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.9815347e-01   9.3957202e-01   9.1713724e-01
   5.9275770e-01   8.0000000e-01   1.0635656e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.9777168e-01   9.3910844e-01   9.1687816e-01
   5.9446521e-01   8.0000000e-01   1.0728130e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.9738106e-01   9.3863410e-01   9.1661299e-01
   5.9617273e-01   8.0000000e-01   1.0819635e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.9698170e-01   9.3814911e-01   9.1634180e-01
   5.9788024e-01   8.0000000e-01   1.0909862e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.9657370e-01   9.3765358e-01   9.1606463e-01
   5.9958776e-01   8.0000000e-01   1.0998498e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.9615713e-01   9.3714761e-01   9.1578157e-01
   6.0129527e-01   8.0000000e-01   1.1085221e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.9573206e-01   9.3663129e-01   9.1549265e-01
   6.0300279e-01   8.0000000e-01   1.1169717e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.9529860e-01   9.3610475e-01   9.1519794e-01
   6.0471030e-01   8.0000000e-01   1.1251671e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.9485684e-01   9.3556809e-01   9.1489753e-01
   6.0641782e-01   8.0000000e-01   1.1330771e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.9440687e-01   9.3502144e-01   9.1459147e-01
   6.0812533e-01   8.0000000e-01   1.1406712e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.9394878e-01   9.3446489e-01   9.1427982e-01
   6.0983285e-01   8.0000000e-01   1.1479192e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.9348266e-01   9.3389857e-01   9.1396265e-01
   6.1154036e-01   8.0000000e-01   1.1547908e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.9300858e-01   9.3332255e-01   9.1364002e-01
   6.1324788e-01   8.0000000e-01   1.1612589e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.9252665e-01   9.3273697e-01   9.1331198e-01
   6.1495539e-01   8.0000000e-01   1.1672970e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.9203696e-01   9.3214195e-01   9.1297862e-01
   6.1666291e-01   8.0000000e-01   1.1728798e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.9153961e-01   9.3153760e-01   9.1264001e-01
   6.1837042e-01   8.0000000e-01   1.1779839e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.9103468e-01   9.3092403e-01   9.1229619e-01
   6.2007794e-01   8.0000000e-01   1.1825873e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.9052227e-01   9.3030135e-01   9.1194724e-01
   6.2178545e-01   8.0000000e-01   1.1866685e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.9000245e-01   9.2966965e-01   9.1159321e-01
   6.2349297e-01   8.0000000e-01   1.1902115e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.8947534e-01   9.2902907e-01   9.1123417e-01
   6.2520048e-01   8.0000000e-01   1.1932008e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.8894103e-01   9.2837973e-01   9.1087020e-01
   6.2690800e-01   8.0000000e-01   1.1956235e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.8839961e-01   9.2772175e-01   9.1050136e-01
   6.2861551e-01   8.0000000e-01   1.1974689e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.8785118e-01   9.2705523e-01   9.1012772e-01
   6.3032303e-01   8.0000000e-01   1.1987285e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.8729583e-01   9.2638029e-01   9.0974933e-01
   6.3203054e-01   8.0000000e-01   1.1993953e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.8673363e-01   9.2569702e-01   9.0936626e-01
   6.3373806e-01   8.0000000e-01   1.1994682e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.8616471e-01   9.2500557e-01   9.0897858e-01
   6.3544557e-01   8.0000000e-01   1.1989469e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.8558916e-01   9.2430605e-01   9.0858636e-01
   6.3715309e-01   8.0000000e-01   1.1978339e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.8500707e-01   9.2359859e-01   9.0818967e-01
   6.3886060e-01   8.0000000e-01   1.1961342e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.8441855e-01   9.2288328e-01   9.0778857e-01
   6.4056812e-01   8.0000000e-01   1.1938547e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.8382368e-01   9.2216026e-01   9.0738312e-01
   6.4227563e-01   8.0000000e-01   1.1910049e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.8322254e-01   9.2142961e-01   9.0697339e-01
   6.4398315e-01   8.0000000e-01   1.1875988e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.8261525e-01   9.2069148e-01   9.0655945e-01
   6.4569066e-01   8.0000000e-01   1.1836514e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.8200192e-01   9.1994600e-01   9.0614137e-01
   6.4739817e-01   8.0000000e-01   1.1791799e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.8138262e-01   9.1919326e-01   9.0571922e-01
   6.4910569e-01   8.0000000e-01   1.1742038e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.8075747e-01   9.1843341e-01   9.0529306e-01
   6.5081320e-01   8.0000000e-01   1.1687436e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.8012655e-01   9.1766653e-01   9.0486296e-01
   6.5252072e-01   8.0000000e-01   1.1628225e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7948995e-01   9.1689275e-01   9.0442897e-01
   6.5422823e-01   8.0000000e-01   1.1564662e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7884779e-01   9.1611221e-01   9.0399118e-01
   6.5593575e-01   8.0000000e-01   1.1497012e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7820017e-01   9.1532501e-01   9.0354966e-01
   6.5764326e-01   8.0000000e-01   1.1425551e+00   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.7754717e-01   9.1453129e-01   9.0310446e-01
   6.5935078e-01   8.0000000e-01   1.1350569e+00   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.7688890e-01   9.1373115e-01   9.0265566e-01
   6.6105829e-01   8.0000000e-01   1.1272355e+00   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.7622545e-01   9.1292471e-01   9.0220332e-01
   6.6276581e-01   8.0000000e-01   1.1191219e+00   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.7555692e-01   9.1211209e-01   9.0174751e-01
   6.6447332e-01   8.0000000e-01   1.1107475e+00   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.7488341e-01   9.1129342e-01   9.0128829e-01
   6.6618084e-01   8.0000000e-01   1.1021439e+00   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.7420503e-01   9.1046882e-01   9.0082574e-01
   6.6788835e-01   8.0000000e-01   1.0933424e+00   8.0000002e-01   8.0000000e-01   8.0000000e-01   8.7352186e-01   9.0963840e-01   9.0035993e-01
   6.6959587e-01   8.0000000e-01   1.0843747e+00   8.0000002e-01   8.0000000e-01   8.0000000e-01   8.7283402e-01   9.0880229e-01   8.9989092e-01
   6.7130338e-01   8.0000000e-01   1.0752718e+00   8.0000002e-01   8.0000000e-01   8.0000000e-01   8.7214158e-01   9.0796060e-01   8.9941877e-01
   6.7301090e-01   8.0000000e-01   1.0660648e+00   8.0000003e-01   8.0000000e-01   8.0000000e-01   8.7144466e-01   9.0711345e-01   8.9894356e-01
   6.7471841e-01   8.0000000e-01   1.0567843e+00   8.0000004e-01   8.0000000e-01   8.0000000e-01   8.7074335e-01   9.0626097e-01   8.9846535e-01
   6.7642593e-01   8.0000000e-01   1.0474600e+00   8.0000004e-01   8.0000000e-01   8.0000000e-01   8.7003775e-01   9.0540328e-01   8.9798421e-01
   6.7813344e-01   8.0000000e-01   1.0381204e+00   8.0000005e-01   8.0000000e-01   8.0000000e-01   8.6932797e-01   9.0454049e-01   8.9750021e-01
   6.7984096e-01   8.0000000e-01   1.0287935e+00   8.0000006e-01   8.0000000e-01   8.0000000e-01   8.6861409e-01   9.0367273e-01   8.9701342e-01
   6.8154847e-01   8.0000000e-01   1.0195060e+00   8.0000008e-01   8.0000000e-01   8.0000000e-01   8.6789622e-01   9.0280011e-01   8.9652390e-01
   6.8325599e-01   8.0000000e-01   1.0102833e+00   8.0000009e-01   8.0000000e-01   8.0000000e-01   8.6717445e-01   9.0192275e-01   8.9603171e-01
   6.8496350e-01   8.0000000e-01   1.0011495e+00   8.0000011e-01   8.0000000e-01   8.0000000e-01   8.6644889e-01   9.0104078e-01   8.9553694e-01
   6.8667102e-01   8.0000000e-01   9.9212707e-01   8.0000013e-01   8.0000000e-01   8.0000000e-01   8.6571963e-01   9.0015431e-01   8.9503964e-01
   6.8837853e-01   8.0000000e-01   9.8323729e-01   8.0000016e-01   8.0000000e-01   8.0000000e-01   8.6498677e-01   8.9926347e-01   8.9453989e-01
   6.9008605e-01   8.0000000e-01   9.7449971e-01   8.0000019e-01   8.0000000e-01   8.0000000e-01   8.6425042e-01   8.9836838e-01   8.9403775e-01
   6.9179356e-01   8.0000000e-01   9.6593305e-01   8.0000023e-01   8.0000000e-01   8.0000000e-01   8.6351065e-01   8.9746913e-01   8.9353327e-01
   6.9350108e-01   8.0000000e-01   9.5755313e-01   8.0000027e-01   8.0000000e-01   8.0000000e-01   8.6276758e-01   8.9656587e-01   8.9302654e-01
   6.9520859e-01   8.0000000e-01   9.4937472e-01   8.0000032e-01   8.0000000e-01   8.0000000e-01   8.6202131e-01   8.9565871e-01   8.9251763e-01
   6.9691611e-01   8.0000000e-01   9.4141095e-01   8.0000039e-01   8.0000000e-01   8.0000000e-01   8.6127192e-01   8.9474778e-01   8.9200659e-01
   6.9862362e-01   8.0000000e-01   9.3367335e-01   8.0000046e-01   8.0000000e-01   8.0000000e-01   8.6051953e-01   8.9383318e-01   8.9149350e-01
   7.0033114e-01   8.0000000e-01   9.2617197e-01   8.0000055e-01   8.0000000e-01   8.0000000e-01   8.5976422e-01   8.9291504e-01   8.9097841e-01
   7.0203865e-01   8.0000000e-01   9.1891581e-01   8.0000065e-01   8.0000000e-01   8.0000000e-01   8.5900609e-01   8.9199346e-01   8.9046140e-01
   7.0374617e-01   8.0000000e-01   9.1191094e-01   8.0000077e-01   8.0000000e-01   8.0000000e-01   8.5824524e-01   8.9106858e-01   8.8994253e-01
   7.0545368e-01   8.0000000e-01   9.0516268e-01   8.0000091e-01   8.0000000e-01   8.0000000e-01   8.5748176e-01   8.9014051e-01   8.8942187e-01
   7.0716120e-01   8.0000000e-01   8.9867494e-01   8.0000108e-01   8.0000000e-01   8.0000000e-01   8.5671576e-01   8.8920937e-01   8.8889949e-01
   7.0886871e-01   8.0000000e-01   8.9245026e-01   8.0000127e-01   8.0000000e-01   8.0000000e-01   8.5594733e-01   8.8827528e-01   8.8837545e-01
   7.1057623e-01   8.0000000e-01   8.8649018e-01   8.0000150e-01   8.0000000e-01   8.0000000e-01   8.5517657e-01   8.8733835e-01   8.8784981e-01
   7.1228374e-01   8.0000000e-01   8.8079513e-01   8.0000177e-01   8.0000000e-01   8.0000000e-01   8.5440356e-01   8.8639869e-01   8.8732265e-01
   7.1399126e-01   8.0000000e-01   8.7536332e-01   8.0000208e-01   8.0000000e-01   8.0000000e-01   8.5362841e-01   8.8545642e-01   8.8679402e-01
   7.1569877e-01   8.0000000e-01   8.7019258e-01   8.0000245e-01   8.0000000e-01   8.0000000e-01   8.5285122e-01   8.8451167e-01   8.8626399e-01
   7.1740629e-01   8.0000000e-01   8.6527978e-01   8.0000288e-01   8.0000000e-01   8.0000000e-01   8.5207207e-01   8.8356455e-01   8.8573264e-01
   7.1911380e-01   8.0000000e-01   8.6062090e-01   8.0000338e-01   8.0000000e-01   8.0000000e-01   8.5129107e-01   8.8261517e-01   8.8520001e-01
   7.2082132e-01   8.0000000e-01   8.5621151e-01   8.0000397e-01   8.0000000e-01   8.0000000e-01   8.5050831e-01   8.8166364e-01   8.8466619e-01
   7.2252883e-01   8.0000000e-01   8.5204613e-01   8.0000464e-01   8.0000000e-01   8.0000000e-01   8.4972387e-01   8.8071008e-01   8.8413122e-01
   7.2423635e-01   8.0000000e-01   8.4811808e-01   8.0000543e-01   8.0000000e-01   8.0000000e-01   8.4893786e-01   8.7975462e-01   8.8359518e-01
   7.2594386e-01   8.0000000e-01   8.4442062e-01   8.0000635e-01   8.0000000e-01   8.0000000e-01   8.4815037e-01   8.7879735e-01   8.8305813e-01
   7.2765137e-01   8.0000000e-01   8.4094656e-01   8.0000741e-01   8.0000000e-01   8.0000000e-01   8.4736150e-01   8.7783840e-01   8.8252013e-01
   7.2935889e-01   8.0000000e-01   8.3768829e-01   8.0000864e-01   8.0000000e-01   8.0000000e-01   8.4657133e-01   8.7687787e-01   8.8198125e-01
   7.3106640e-01   8.0000000e-01   8.3463835e-01   8.0001007e-01   8.0000000e-01   8.0000000e-01   8.4577996e-01   8.7591589e-01   8.8144155e-01
   7.3277392e-01   8.0000000e-01   8.3178838e-01   8.0001171e-01   8.0000000e-01   8.0000000e-01   8.4498749e-01   8.7495255e-01   8.8090109e-01
   7.3448143e-01   8.0000000e-01   8.2912972e-01   8.0001361e-01   8.0000000e-01   8.0000000e-01   8.4419399e-01   8.7398798e-01   8.8035994e-01
   7.3618895e-01   8.0000000e-01   8.2665390e-01   8.0001580e-01   8.0000000e-01   8.0000000e-01   8.4339958e-01   8.7302229e-01   8.7981816e-01
   7.3789646e-01   8.0000000e-01   8.2435241e-01   8.0001833e-01   8.0000000e-01   8.0000000e-01   8.4260433e-01   8.7205559e-01   8.7927581e-01
   7.3960398e-01   8.0000000e-01   8.2221669e-01   8.0002123e-01   8.0000000e-01   8.0000000e-01   8.4180834e-01   8.7108799e-01   8.7873296e-01
   7.4131149e-01   8.0000000e-01   8.2023866e-01   8.0002456e-01   8.0000000e-01   8.0000000e-01   8.4101170e-01   8.7011959e-01   8.7818966e-01
   7.4301901e-01   8.0000000e-01   8.1840959e-01   8.0002839e-01   8.0000000e-01   8.0000000e-01   8.4021450e-01   8.6915052e-01   8.7764598e-01
   7.4472652e-01   8.0000000e-01   8.1672104e-01   8.0003277e-01   8.0000000e-01   8.0000000e-01   8.3941683e-01   8.6818087e-01   8.7710197e-01
   7.4643404e-01   8.0000000e-01   8.1516488e-01   8.0003779e-01   8.0000000e-01   8.0000000e-01   8.3861878e-01   8.6721076e-01   8.7655771e-01
   7.4814155e-01   8.0000000e-01   8.1373319e-01   8.0004353e-01   8.0000000e-01   8.0000000e-01   8.3782044e-01   8.6624029e-01   8.7601325e-01
   7.4984907e-01   8.0000000e-01   8.1241825e-01   8.0005008e-01   8.0000000e-01   8.0000000e-01   8.3702189e-01   8.6526958e-01   8.7546865e-01
   7.5155658e-01   8.0000000e-01   8.1121291e-01   8.0005756e-01   8.0000000e-01   8.0000000e-01   8.3622323e-01   8.6429873e-01   8.7492397e-01
   7.5326410e-01   8.0000000e-01   8.1010962e-01   8.0006608e-01   8.0000000e-01   8.0000000e-01   8.3542455e-01   8.6332785e-01   8.7437927e-01
   7.5497161e-01   8.0000000e-01   8.0910141e-01   8.0007578e-01   8.0000000e-01   8.0000000e-01   8.3462592e-01   8.6235704e-01   8.7383462e-01
   7.5667913e-01   8.0000000e-01   8.0818161e-01   8.0008681e-01   8.0000000e-01   8.0000000e-01   8.3382745e-01   8.6138642e-01   8.7329006e-01
   7.5838664e-01   8.0000000e-01   8.0734388e-01   8.0009933e-01   8.0000000e-01   8.0000000e-01   8.3302921e-01   8.6041607e-01   8.7274567e-01
   7.6009416e-01   8.0000000e-01   8.0658217e-01   8.0011352e-01   8.0000000e-01   8.0000000e-01   8.3223129e-01   8.5944612e-01   8.7220149e-01
   7.6180167e-01   8.0000000e-01   8.0589096e-01   8.0012961e-01   8.0000000e-01   8.0000000e-01   8.3143378e-01   8.5847667e-01   8.7165759e-01
   7.6350919e-01   8.0000000e-01   8.0526454e-01   8.0014781e-01   8.0000000e-01   8.0000000e-01   8.3063676e-01   8.5750781e-01   8.7111403e-01
   7.6521670e-01   8.0000000e-01   8.0469777e-01   8.0016838e-01   8.0000000e-01   8.0000000e-01   8.2984032e-01   8.5653965e-01   8.7057086e-01
   7.6692422e-01   8.0000000e-01   8.0418581e-01   8.0019160e-01   8.0000000e-01   8.0000000e-01   8.2904454e-01   8.5557230e-01   8.7002814e-01
   7.6863173e-01   8.0000000e-01   8.0372412e-01   8.0021778e-01   8.0000000e-01   8.0000000e-01   8.2824950e-01   8.5460585e-01   8.6948593e-01
   7.7033925e-01   8.0000000e-01   8.0330847e-01   8.0024725e-01   8.0000000e-01   8.0000000e-01   8.2745529e-01   8.5364041e-01   8.6894428e-01
   7.7204676e-01   8.0000000e-01   8.0293498e-01   8.0028042e-01   8.0000000e-01   8.0000000e-01   8.2666200e-01   8.5267608e-01   8.6840326e-01
   7.7375428e-01   8.0000000e-01   8.0259980e-01   8.0031768e-01   8.0000000e-01   8.0000000e-01   8.2586970e-01   8.5171296e-01   8.6786292e-01
   7.7546179e-01   8.0000000e-01   8.0229949e-01   8.0035948e-01   8.0000000e-01   8.0000000e-01   8.2507848e-01   8.5075115e-01   8.6732330e-01
   7.7716931e-01   8.0000000e-01   8.0203086e-01   8.0040633e-01   8.0000000e-01   8.0000000e-01   8.2428841e-01   8.4979074e-01   8.6678448e-01
   7.7887682e-01   8.0000000e-01   8.0179096e-01   8.0045878e-01   8.0000000e-01   8.0000000e-01   8.2349958e-01   8.4883183e-01   8.6624650e-01
   7.8058434e-01   8.0000000e-01   8.0157708e-01   8.0051743e-01   8.0000000e-01   8.0000000e-01   8.2271207e-01   8.4787453e-01   8.6570942e-01
   7.8229185e-01   8.0000000e-01   8.0138674e-01   8.0058294e-01   8.0000000e-01   8.0000000e-01   8.2192595e-01   8.4691893e-01   8.6517329e-01
   7.8399937e-01   8.0000000e-01   8.0121757e-01   8.0065601e-01   8.0000000e-01   8.0000000e-01   8.2114132e-01   8.4596513e-01   8.6463817e-01
   7.8570688e-01   8.0000000e-01   8.0106746e-01   8.0073742e-01   8.0000000e-01   8.0000000e-01   8.2035824e-01   8.4501322e-01   8.6410411e-01
   7.8741440e-01   8.0000000e-01   8.0093446e-01   8.0082800e-01   8.0000000e-01   8.0000000e-01   8.1957680e-01   8.4406329e-01   8.6357117e-01
   7.8912191e-01   8.0000000e-01   8.0081683e-01   8.0092868e-01   8.0000000e-01   8.0000000e-01   8.1879706e-01   8.4311544e-01   8.6303939e-01
   7.9082943e-01   8.0000000e-01   8.0071296e-01   8.0104045e-01   8.0000000e-01   8.0000000e-01   8.1801912e-01   8.4216977e-01   8.6250883e-01
   7.9253694e-01   8.0000000e-01   8.0062141e-01   8.0116441e-01   8.0000000e-01   8.0000000e-01   8.1724305e-01   8.4122638e-01   8.6197955e-01
   7.9424446e-01   8.0000000e-01   8.0054081e-01   8.0130168e-01   8.0000000e-01   8.0000000e-01   8.1646891e-01   8.4028534e-01   8.6145159e-01
   7.9595197e-01   8.0000000e-01   8.0046997e-01   8.0145351e-01   8.0000000e-01   8.0000000e-01   8.1569680e-01   8.3934675e-01   8.6092501e-01
   7.9765949e-01   8.0000000e-01   8.0040780e-01   8.0162125e-01   8.0000000e-01   8.0000000e-01   8.1492677e-01   8.3841070e-01   8.6039985e-01
   7.9936700e-01   8.0000000e-01   8.0035333e-01   8.0180633e-01   8.0000000e-01   8.0000000e-01   8.1415891e-01   8.3747728e-01   8.5987617e-01
   8.0107452e-01   8.0000000e-01   8.0030570e-01   8.0201035e-01   8.0000000e-01   8.0000000e-01   8.1339329e-01   8.3654660e-01   8.5935401e-01
   8.0278203e-01   8.0000000e-01   8.0026410e-01   8.0223495e-01   8.0000000e-01   8.0000000e-01   8.1262999e-01   8.3561872e-01   8.5883344e-01
   8.0448954e-01   8.0000000e-01   8.0022783e-01   8.0248188e-01   8.0000000e-01   8.0000000e-01   8.1186907e-01   8.3469375e-01   8.5831449e-01
   8.0619706e-01   8.0000000e-01   8.0019625e-01   8.0275302e-01   8.0000000e-01   8.0000000e-01   8.1111061e-01   8.3377176e-01   8.5779722e-01
   8.0790457e-01   8.0000000e-01   8.0016879e-01   8.0305039e-01   8.0000000e-01   8.0000000e-01   8.1035467e-01   8.3285284e-01   8.5728167e-01
   8.0961209e-01   8.0000000e-01   8.0014496e-01   8.0337612e-01   8.0000000e-01   8.0000000e-01   8.0960134e-01   8.3193708e-01   8.5676790e-01
   8.1131960e-01   8.0000000e-01   8.0012432e-01   8.0373258e-01   8.0000000e-01   8.0000000e-01   8.0885068e-01   8.3102458e-01   8.5625595e-01
   8.1302712e-01   8.0000000e-01   8.0010646e-01   8.0412212e-01   8.0000000e-01   8.0000000e-01   8.0810276e-01   8.3011540e-01   8.5574586e-01
   8.1473463e-01   8.0000000e-01   8.0009103e-01   8.0454725e-01   8.0000000e-01   8.0000000e-01   8.0735765e-01   8.2920964e-01   8.5523769e-01
   8.1644215e-01   8.0000000e-01   8.0007773e-01   8.0501065e-01   8.0000000e-01   8.0000000e-01   8.0661541e-01   8.2830737e-01   8.5473149e-01
   8.1814966e-01   8.0000000e-01   8.0006627e-01   8.0551515e-01   8.0000000e-01   8.0000000e-01   8.0587612e-01   8.2740868e-01   8.5422728e-01
   8.1985718e-01   8.0000000e-01   8.0005641e-01   8.0606371e-01   8.0000000e-01   8.0000000e-01   8.0513983e-01   8.2651365e-01   8.5372514e-01
   8.2156469e-01   8.0000000e-01   8.0004796e-01   8.0665960e-01   8.0000000e-01   8.0000000e-01   8.0440663e-01   8.2562237e-01   8.5322509e-01
   8.2327221e-01   8.0000000e-01   8.0004071e-01   8.0730595e-01   8.0000000e-01   8.0000000e-01   8.0367658e-01   8.2473492e-01   8.5272719e-01
   8.2497972e-01   8.0000000e-01   8.0003450e-01   8.0800614e-01   8.0000000e-01   8.0000000e-01   8.0294973e-01   8.2385136e-01   8.5223148e-01
   8.2668724e-01   8.0000000e-01   8.0002920e-01   8.0876370e-01   8.0000000e-01   8.0000000e-01   8.0222616e-01   8.2297178e-01   8.5173800e-01
   8.2839475e-01   8.0000000e-01   8.0002468e-01   8.0958230e-01   8.0000000e-01   8.0000000e-01   8.0150592e-01   8.2209625e-01   8.5124679e-01
   8.3010227e-01   8.0000000e-01   8.0002082e-01   8.1046577e-01   8.0000000e-01   8.0000000e-01   8.0078909e-01   8.2122486e-01   8.5075790e-01
   8.3180978e-01   8.0000000e-01   8.0001755e-01   8.1141828e-01   8.0000000e-01   8.0000000e-01   8.0007572e-01   8.2035769e-01   8.5027139e-01
   8.3351730e-01   8.0000000e-01   8.0001476e-01   8.1244368e-01   8.0000000e-01   8.0000000e-01   7.9936588e-01   8.1949481e-01   8.4978727e-01
   8.3522481e-01   8.0000000e-01   8.0001240e-01   8.1354613e-01   8.0000000e-01   8.0000000e-01   7.9865963e-01   8.1863628e-01   8.4930560e-01
   8.3693233e-01   8.0000000e-01   8.0001041e-01   8.1472992e-01   8.0000000e-01   8.0000000e-01   7.9795703e-01   8.1778219e-01   8.4882642e-01
   8.3863984e-01   8.0000000e-01   8.0000872e-01   8.1599943e-01   8.0000000e-01   8.0000000e-01   7.9725812e-01   8.1693260e-01   8.4834976e-01
   8.4034736e-01   8.0000000e-01   8.0000729e-01   8.1735918e-01   8.0000000e-01   8.0000000e-01   7.9656299e-01   8.1608759e-01   8.4787568e-01
   8.4205487e-01   8.0000000e-01   8.0000609e-01   8.1881395e-01   8.0000000e-01   8.0000000e-01   7.9587170e-01   8.1524725e-01   8.4740421e-01
   8.4376239e-01   8.0000000e-01   8.0000508e-01   8.2036806e-01   8.0000000e-01   8.0000000e-01   7.9518429e-01   8.1441163e-01   8.4693538e-01
   8.4546990e-01   8.0000000e-01   8.0000423e-01   8.2202614e-01   8.0000000e-01   8.0000000e-01   7.9450081e-01   8.1358079e-01   8.4646925e-01
   8.4717742e-01   8.0000000e-01   8.0000352e-01   8.2379285e-01   8.0000000e-01   8.0000000e-01   7.9382134e-01   8.1275482e-01   8.4600584e-01
   8.4888493e-01   8.0000000e-01   8.0000292e-01   8.2567286e-01   8.0000000e-01   8.0000000e-01   7.9314592e-01   8.1193377e-01   8.4554519e-01
   8.5059245e-01   8.0000000e-01   8.0000242e-01   8.2767094e-01   8.0000000e-01   8.0000000e-01   7.9247461e-01   8.1111772e-01   8.4508735e-01
   8.5229996e-01   8.0000000e-01   8.0000201e-01   8.2979188e-01   8.0000000e-01   8.0000000e-01   7.9180748e-01   8.1030675e-01   8.4463236e-01
   8.5400748e-01   8.0000000e-01   8.0000166e-01   8.3203992e-01   8.0000000e-01   8.0000000e-01   7.9114457e-01   8.0950091e-01   8.4418024e-01
   8.5571499e-01   8.0000000e-01   8.0000137e-01   8.3441952e-01   8.0000000e-01   8.0000000e-01   7.9048592e-01   8.0870025e-01   8.4373104e-01
   8.5742251e-01   8.0000000e-01   8.0000113e-01   8.3693500e-01   8.0000000e-01   8.0000000e-01   7.8983161e-01   8.0790486e-01   8.4328478e-01
   8.5913002e-01   8.0000000e-01   8.0000093e-01   8.3959055e-01   8.0000000e-01   8.0000000e-01   7.8918167e-01   8.0711478e-01   8.4284151e-01
   8.6083754e-01   8.0000000e-01   8.0000076e-01   8.4239045e-01   8.0000000e-01   8.0000000e-01   7.8853616e-01   8.0633010e-01   8.4240126e-01
   8.6254505e-01   8.0000000e-01   8.0000063e-01   8.4533853e-01   8.0000000e-01   8.0000000e-01   7.8789514e-01   8.0555087e-01   8.4196408e-01
   8.6425257e-01   8.0000000e-01   8.0000051e-01   8.4843811e-01   8.0000000e-01   8.0000000e-01   7.8725866e-01   8.0477715e-01   8.4152998e-01
   8.6596008e-01   8.0000000e-01   8.0000042e-01   8.5169247e-01   8.0000000e-01   8.0000000e-01   7.8662675e-01   8.0400900e-01   8.4109901e-01
   8.6766760e-01   8.0000000e-01   8.0000034e-01   8.5510462e-01   8.0000000e-01   8.0000000e-01   7.8599947e-01   8.0324647e-01   8.4067119e-01
   8.6937511e-01   8.0000000e-01   8.0000028e-01   8.5867721e-01   8.0000000e-01   8.0000000e-01   7.8537687e-01   8.0248962e-01   8.4024655e-01
   8.7108263e-01   8.0000000e-01   8.0000023e-01   8.6241290e-01   8.0000000e-01   8.0000000e-01   7.8475900e-01   8.0173853e-01   8.3982515e-01
   8.7279014e-01   8.0000000e-01   8.0000019e-01   8.6631345e-01   8.0000000e-01   8.0000000e-01   7.8414590e-01   8.0099325e-01   8.3940701e-01
   8.7449766e-01   8.0000000e-01   8.0000015e-01   8.7038008e-01   8.0000000e-01   8.0000000e-01   7.8353763e-01   8.0025382e-01   8.3899214e-01
   8.7620517e-01   8.0000000e-01   8.0000012e-01   8.7461375e-01   8.0000000e-01   8.0000000e-01   7.8293422e-01   7.9952030e-01   8.3858060e-01
   8.7791269e-01   8.0000000e-01   8.0000010e-01   8.7901492e-01   8.0000000e-01   8.0000000e-01   7.8233571e-01   7.9879274e-01   8.3817240e-01
   8.7962020e-01   8.0000000e-01   8.0000008e-01   8.8358352e-01   8.0000000e-01   8.0000000e-01   7.8174215e-01   7.9807121e-01   8.3776757e-01
   8.8132772e-01   8.0000000e-01   8.0000006e-01   8.8831937e-01   8.0000000e-01   8.0000000e-01   7.8115361e-01   7.9735576e-01   8.3736616e-01
   8.8303523e-01   8.0000000e-01   8.0000005e-01   8.9322090e-01   8.0000000e-01   8.0000000e-01   7.8057010e-01   7.9664644e-01   8.3696818e-01
   8.8474274e-01   8.0000000e-01   8.0000004e-01   8.9828609e-01   8.0000000e-01   8.0000000e-01   7.7999168e-01   7.9594329e-01   8.3657367e-01
   8.8645026e-01   8.0000000e-01   8.0000003e-01   9.0351239e-01   8.0000000e-01   8.0000000e-01   7.7941837e-01   7.9524637e-01   8.3618266e-01
   8.8815777e-01   8.0000000e-01   8.0000003e-01   9.0889661e-01   8.0000000e-01   8.0000000e-01   7.7885023e-01   7.9455572e-01   8.3579516e-01
   8.8986529e-01   8.0000000e-01   8.0000002e-01   9.1443483e-01   8.0000000e-01   8.0000000e-01   7.7828729e-01   7.9387140e-01   8.3541120e-01
   8.9157280e-01   8.0000000e-01   8.0000002e-01   9.2012292e-01   8.0000000e-01   8.0000000e-01   7.7772960e-01   7.9319346e-01   8.3503083e-01
   8.9328032e-01   8.0000000e-01   8.0000001e-01   9.2595503e-01   8.0000000e-01   8.0000000e-01   7.7717720e-01   7.9252195e-01   8.3465406e-01
   8.9498783e-01   8.0000000e-01   8.0000001e-01   9.3192501e-01   8.0000000e-01   8.0000000e-01   7.7663012e-01   7.9185690e-01   8.3428092e-01
   8.9669535e-01   8.0000000e-01   8.0000001e-01   9.3802599e-01   8.0000000e-01   8.0000000e-01   7.7608839e-01   7.9119836e-01   8.3391143e-01
   8.9840286e-01   8.0000000e-01   8.0000001e-01   9.4425034e-01   8.0000000e-01   8.0000000e-01   7.7555206e-01   7.9054637e-01   8.3354561e-01
   9.0011038e-01   8.0000000e-01   8.0000001e-01   9.5058971e-01   8.0000000e-01   8.0000000e-01   7.7502115e-01   7.8990099e-01   8.3318349e-01
   9.0181789e-01   8.0000000e-01   8.0000000e-01   9.5703525e-01   8.0000000e-01   8.0000000e-01   7.7449572e-01   7.8926226e-01   8.3282511e-01
   9.0352541e-01   8.0000000e-01   8.0000000e-01   9.6357669e-01   8.0000000e-01   8.0000000e-01   7.7397580e-01   7.8863022e-01   8.3247048e-01
   9.0523292e-01   8.0000000e-01   8.0000000e-01   9.7020337e-01   8.0000000e-01   8.0000000e-01   7.7346140e-01   7.8800490e-01   8.3211962e-01
   9.0694044e-01   8.0000000e-01   8.0000000e-01   9.7690396e-01   8.0000000e-01   8.0000000e-01   7.7295257e-01   7.8738635e-01   8.3177255e-01
   9.0864795e-01   8.0000000e-01   8.0000000e-01   9.8366641e-01   8.0000000e-01   8.0000000e-01   7.7244934e-01   7.8677460e-01   8.3142930e-01
   9.1035547e-01   8.0000000e-01   8.0000000e-01   9.9047802e-01   8.0000000e-01   8.0000000e-01   7.7195174e-01   7.8616969e-01   8.3108989e-01
   9.1206298e-01   8.0000000e-01   8.0000000e-01   9.9732545e-01   8.0000000e-01   8.0000000e-01   7.7145982e-01   7.8557169e-01   8.3075434e-01
   9.1377050e-01   8.0000000e-01   8.0000000e-01   1.0041946e+00   8.0000000e-01   8.0000000e-01   7.7097359e-01   7.8498060e-01   8.3042268e-01
   9.1547801e-01   8.0000000e-01   8.0000000e-01   1.0110709e+00   8.0000000e-01   8.0000000e-01   7.7049308e-01   7.8439647e-01   8.3009491e-01
   9.1718553e-01   8.0000000e-01   8.0000000e-01   1.0179394e+00   8.0000000e-01   8.0000000e-01   7.7001832e-01   7.8381933e-01   8.2977107e-01
   9.1889304e-01   8.0000000e-01   8.0000000e-01   1.0247845e+00   8.0000000e-01   8.0000000e-01   7.6954934e-01   7.8324921e-01   8.2945116e-01
   9.2060056e-01   8.0000000e-01   8.0000000e-01   1.0315902e+00   8.0000000e-01   8.0000000e-01   7.6908618e-01   7.8268616e-01   8.2913521e-01
   9.2230807e-01   8.0000000e-01   8.0000000e-01   1.0383400e+00   8.0000000e-01   8.0000000e-01   7.6862886e-01   7.8213022e-01   8.2882325e-01
   9.2401559e-01   8.0000000e-01   8.0000000e-01   1.0450176e+00   8.0000000e-01   8.0000000e-01   7.6817741e-01   7.8158139e-01   8.2851529e-01
   9.2572310e-01   8.0000000e-01   8.0000000e-01   1.0516061e+00   8.0000000e-01   8.0000000e-01   7.6773184e-01   7.8103973e-01   8.2821133e-01
   9.2743062e-01   8.0000000e-01   8.0000000e-01   1.0580885e+00   8.0000000e-01   8.0000000e-01   7.6729218e-01   7.8050525e-01   8.2791140e-01
   9.2913813e-01   8.0000000e-01   8.0000000e-01   1.0644477e+00   8.0000000e-01   8.0000000e-01   7.6685846e-01   7.7997798e-01   8.2761552e-01
   9.3084565e-01   8.0000000e-01   8.0000000e-01   1.0706664e+00   8.0000000e-01   8.0000000e-01   7.6643071e-01   7.7945797e-01   8.2732371e-01
   9.3255316e-01   8.0000000e-01   8.0000000e-01   1.0767275e+00   8.0000000e-01   8.0000000e-01   7.6600896e-01   7.7894525e-01   8.2703597e-01
   9.3426068e-01   8.0000000e-01   8.0000000e-01   1.0826143e+00   8.0000000e-01   8.0000000e-01   7.6559321e-01   7.7843982e-01   8.2675234e-01
   9.3596819e-01   8.0000000e-01   8.0000000e-01   1.0883101e+00   8.0000000e-01   8.0000000e-01   7.6518349e-01   7.7794173e-01   8.2647280e-01
   9.3767571e-01   8.0000000e-01   8.0000000e-01   1.0937986e+00   8.0000000e-01   8.0000000e-01   7.6477982e-01   7.7745098e-01   8.2619739e-01
   9.3938322e-01   8.0000000e-01   8.0000000e-01   1.0990638e+00   8.0000000e-01   8.0000000e-01   7.6438222e-01   7.7696761e-01   8.2592611e-01
   9.4109074e-01   8.0000000e-01   8.0000000e-01   1.1040894e+00   8.0000000e-01   8.0000000e-01   7.6399073e-01   7.7649166e-01   8.2565899e-01
   9.4279825e-01   8.0000000e-01   8.0000000e-01   1.1088606e+00   8.0000000e-01   8.0000000e-01   7.6360535e-01   7.7602314e-01   8.2539604e-01
   9.4450577e-01   8.0000000e-01   8.0000000e-01   1.1133633e+00   8.0000000e-01   8.0000000e-01   7.6322610e-01   7.7556207e-01   8.2513726e-01
   9.4621328e-01   8.0000000e-01   8.0000000e-01   1.1175837e+00   8.0000000e-01   8.0000000e-01   7.6285300e-01   7.7510847e-01   8.2488266e-01
   9.4792080e-01   8.0000000e-01   8.0000000e-01   1.1215087e+00   8.0000000e-01   8.0000000e-01   7.6248606e-01   7.7466236e-01   8.2463226e-01
   9.4962831e-01   8.0000000e-01   8.0000000e-01   1.1251261e+00   8.0000000e-01   8.0000000e-01   7.6212530e-01   7.7422375e-01   8.2438607e-01
   9.5133583e-01   8.0000000e-01   8.0000000e-01   1.1284236e+00   8.0000000e-01   8.0000000e-01   7.6177075e-01   7.7379270e-01   8.2414411e-01
   9.5304334e-01   8.0000000e-01   8.0000000e-01   1.1313915e+00   8.0000001e-01   8.0000000e-01   7.6142242e-01   7.7336920e-01   8.2390638e-01
   9.5475086e-01   8.0000000e-01   8.0000000e-01   1.1340204e+00   8.0000001e-01   8.0000000e-01   7.6108032e-01   7.7295327e-01   8.2367289e-01
   9.5645837e-01   8.0000000e-01   8.0000000e-01   1.1363021e+00   8.0000001e-01   8.0000000e-01   7.6074446e-01   7.7254492e-01   8.2344364e-01
   9.5816589e-01   8.0000000e-01   8.0000000e-01   1.1382291e+00   8.0000001e-01   8.0000000e-01   7.6041485e-01   7.7214416e-01   8.2321865e-01
   9.5987340e-01   8.0000000e-01   8.0000000e-01   1.1397954e+00   8.0000001e-01   8.0000000e-01   7.6009151e-01   7.7175103e-01   8.2299793e-01
   9.6158091e-01   8.0000000e-01   8.0000000e-01   1.1409945e+00   8.0000001e-01   8.0000000e-01   7.5977447e-01   7.7136554e-01   8.2278149e-01
   9.6328843e-01   8.0000000e-01   8.0000000e-01   1.1418238e+00   8.0000001e-01   8.0000000e-01   7.5946372e-01   7.7098770e-01   8.2256934e-01
   9.6499594e-01   8.0000000e-01   8.0000000e-01   1.1422807e+00   8.0000002e-01   8.0000000e-01   7.5915927e-01   7.7061752e-01   8.2236147e-01
   9.6670346e-01   8.0000000e-01   8.0000000e-01   1.1423637e+00   8.0000002e-01   8.0000000e-01   7.5886113e-01   7.7025501e-01   8.2215789e-01
   9.6841097e-01   8.0000000e-01   8.0000000e-01   1.1420727e+00   8.0000002e-01   8.0000000e-01   7.5856932e-01   7.6990017e-01   8.2195861e-01
   9.7011849e-01   8.0000000e-01   8.0000000e-01   1.1414085e+00   8.0000003e-01   8.0000000e-01   7.5828384e-01   7.6955303e-01   8.2176364e-01
   9.7182600e-01   8.0000000e-01   8.0000000e-01   1.1403722e+00   8.0000003e-01   8.0000000e-01   7.5800472e-01   7.6921362e-01   8.2157300e-01
   9.7353352e-01   8.0000000e-01   8.0000000e-01   1.1389685e+00   8.0000004e-01   8.0000000e-01   7.5773195e-01   7.6888191e-01   8.2138667e-01
   9.7524103e-01   8.0000000e-01   8.0000000e-01   1.1372020e+00   8.0000005e-01   8.0000000e-01   7.5746553e-01   7.6855793e-01   8.2120466e-01
   9.7694855e-01   8.0000000e-01   8.0000000e-01   1.1350785e+00   8.0000006e-01   8.0000000e-01   7.5720547e-01   7.6824167e-01   8.2102697e-01
   9.7865606e-01   8.0000000e-01   8.0000000e-01   1.1326049e+00   8.0000006e-01   8.0000000e-01   7.5695178e-01   7.6793314e-01   8.2085361e-01
   9.8036358e-01   8.0000000e-01   8.0000000e-01   1.1297890e+00   8.0000008e-01   8.0000000e-01   7.5670447e-01   7.6763236e-01   8.2068458e-01
   9.8207109e-01   8.0000000e-01   8.0000000e-01   1.1266392e+00   8.0000009e-01   8.0000000e-01   7.5646356e-01   7.6733935e-01   8.2051989e-01
   9.8377861e-01   8.0000000e-01   8.0000000e-01   1.1231664e+00   8.0000011e-01   8.0000000e-01   7.5622902e-01   7.6705409e-01   8.2035954e-01
   9.8548612e-01   8.0000000e-01   8.0000000e-01   1.1193818e+00   8.0000012e-01   8.0000000e-01   7.5600087e-01   7.6677658e-01   8.2020353e-01
   9.8719364e-01   8.0000000e-01   8.0000000e-01   1.1152971e+00   8.0000015e-01   8.0000000e-01   7.5577911e-01   7.6650684e-01   8.2005185e-01
   9.8890115e-01   8.0000000e-01   8.0000000e-01   1.1109251e+00   8.0000017e-01   8.0000000e-01   7.5556374e-01   7.6624485e-01   8.1990451e-01
   9.9060867e-01   8.0000000e-01   8.0000000e-01   1.1062791e+00   8.0000020e-01   8.0000000e-01   7.5535477e-01   7.6599063e-01   8.1976152e-01
   9.9231618e-01   8.0000000e-01   8.0000000e-01   1.1013728e+00   8.0000023e-01   8.0000000e-01   7.5515221e-01   7.6574419e-01   8.1962287e-01
   9.9402370e-01   8.0000000e-01   8.0000000e-01   1.0962218e+00   8.0000027e-01   8.0000000e-01   7.5495605e-01   7.6550552e-01   8.1948856e-01
   9.9573121e-01   8.0000000e-01   8.0000000e-01   1.0908415e+00   8.0000032e-01   8.0000000e-01   7.5476627e-01   7.6527461e-01   8.1935858e-01
   9.9743873e-01   8.0000000e-01   8.0000000e-01   1.0852475e+00   8.0000037e-01   8.0000000e-01   7.5458290e-01   7.6505146e-01   8.1923294e-01
   9.9914624e-01   8.0000000e-01   8.0000000e-01   1.0794562e+00   8.0000044e-01   8.0000000e-01   7.5440591e-01   7.6483608e-01   8.1911163e-01
   1.0008538e+00   8.0000000e-01   8.0000000e-01   1.0734838e+00   8.0000051e-01   8.0000000e-01   7.5423533e-01   7.6462846e-01   8.1899467e-01
   1.0025613e+00   8.0000000e-01   8.0000000e-01   1.0673471e+00   8.0000059e-01   8.0000000e-01   7.5407115e-01   7.6442861e-01   8.1888203e-01
   1.0042688e+00   8.0000000e-01   8.0000000e-01   1.0610633e+00   8.0000069e-01   8.0000000e-01   7.5391335e-01   7.6423652e-01   8.1877372e-01
   1.0059763e+00   8.0000000e-01   8.0000000e-01   1.0546495e+00   8.0000080e-01   8.0000000e-01   7.5376194e-01   7.6405216e-01   8.1866973e-01
   1.0076838e+00   8.0000000e-01   8.0000000e-01   1.0481227e+00   8.0000093e-01   8.0000000e-01   7.5361690e-01   7.6387555e-01   8.1857006e-01
   1.0093913e+00   8.0000000e-01   8.0000000e-01   1.0414997e+00   8.0000108e-01   8.0000000e-01   7.5347824e-01   7.6370667e-01   8.1847470e-01
   1.0110988e+00   8.0000000e-01   8.0000000e-01   1.0347974e+00   8.0000125e-01   8.0000000e-01   7.5334596e-01   7.6354554e-01   8.1838366e-01
   1.0128064e+00   8.0000000e-01   8.0000000e-01   1.0280324e+00   8.0000145e-01   8.0000000e-01   7.5322005e-01   7.6339214e-01   8.1829692e-01
   1.0145139e+00   8.0000000e-01   8.0000000e-01   1.0212212e+00   8.0000168e-01   8.0000000e-01   7.5310050e-01   7.6324645e-01   8.1821448e-01
   1.0162214e+00   8.0000000e-01   8.0000000e-01   1.0143798e+00   8.0000194e-01   8.0000000e-01   7.5298730e-01   7.6310846e-01   8.1813633e-01
   1.0179289e+00   8.0000000e-01   8.0000000e-01   1.0075237e+00   8.0000224e-01   8.0000000e-01   7.5288044e-01   7.6297816e-01   8.1806247e-01
   1.0196364e+00   8.0000000e-01   8.0000000e-01   1.0006682e+00   8.0000259e-01   8.0000000e-01   7.5277992e-01   7.6285554e-01   8.1799287e-01
   1.0213439e+00   8.0000000e-01   8.0000000e-01   9.9382802e-01   8.0000298e-01   8.0000000e-01   7.5268574e-01   7.6274062e-01   8.1792756e-01
   1.0230515e+00   8.0000000e-01   8.0000000e-01   9.8701727e-01   8.0000344e-01   8.0000000e-01   7.5259788e-01   7.6263336e-01   8.1786651e-01
   1.0247590e+00   8.0000000e-01   8.0000000e-01   9.8024948e-01   8.0000396e-01   8.0000000e-01   7.5251632e-01   7.6253375e-01   8.1780971e-01
   1.0264665e+00   8.0000000e-01   8.0000000e-01   9.7353756e-01   8.0000455e-01   8.0000000e-01   7.5244107e-01   7.6244177e-01   8.1775715e-01
   1.0281740e+00   8.0000000e-01   8.0000000e-01   9.6689377e-01   8.0000523e-01   8.0000000e-01   7.5237210e-01   7.6235741e-01   8.1770882e-01
   1.0298815e+00   8.0000000e-01   8.0000000e-01   9.6032967e-01   8.0000601e-01   8.0000000e-01   7.5230940e-01   7.6228065e-01   8.1766471e-01
   1.0315890e+00   8.0000000e-01   8.0000000e-01   9.5385649e-01   8.0000689e-01   8.0000000e-01   7.5225299e-01   7.6221151e-01   8.1762483e-01
   1.0332965e+00   8.0000000e-01   8.0000000e-01   9.4748410e-01   8.0000790e-01   8.0000000e-01   7.5220283e-01   7.6214994e-01   8.1758915e-01
   1.0350041e+00   8.0000000e-01   8.0000000e-01   9.4122189e-01   8.0000904e-01   8.0000000e-01   7.5215891e-01   7.6209593e-01   8.1755766e-01
   1.0367116e+00   8.0000000e-01   8.0000000e-01   9.3507851e-01   8.0001035e-01   8.0000000e-01   7.5212121e-01   7.6204945e-01   8.1753035e-01
   1.0384191e+00   8.0000000e-01   8.0000000e-01   9.2906185e-01   8.0001183e-01   8.0000000e-01   7.5208972e-01   7.6201050e-01   8.1750720e-01
   1.0401266e+00   8.0000000e-01   8.0000000e-01   9.2317911e-01   8.0001351e-01   8.0000000e-01   7.5206442e-01   7.6197904e-01   8.1748821e-01
   1.0418341e+00   8.0000000e-01   8.0000000e-01   9.1743713e-01   8.0001542e-01   8.0000000e-01   7.5204533e-01   7.6195510e-01   8.1747336e-01
   1.0435416e+00   8.0000000e-01   8.0000000e-01   9.1184112e-01   8.0001757e-01   8.0000000e-01   7.5203239e-01   7.6193861e-01   8.1746265e-01
   1.0452491e+00   8.0000000e-01   8.0000000e-01   9.0639598e-01   8.0002002e-01   8.0000000e-01   7.5202561e-01   7.6192957e-01   8.1745604e-01
   1.0469567e+00   8.0000000e-01   8.0000000e-01   9.0110592e-01   8.0002278e-01   8.0000000e-01   7.5202496e-01   7.6192794e-01   8.1745352e-01
   1.0486642e+00   8.0000000e-01   8.0000000e-01   8.9597443e-01   8.0002591e-01   8.0000000e-01   7.5203042e-01   7.6193370e-01   8.1745509e-01
   1.0503717e+00   8.0000000e-01   8.0000000e-01   8.9100448e-01   8.0002943e-01   8.0000000e-01   7.5204197e-01   7.6194684e-01   8.1746072e-01
   1.0520792e+00   8.0000000e-01   8.0000000e-01   8.8619855e-01   8.0003341e-01   8.0000000e-01   7.5205962e-01   7.6196735e-01   8.1747041e-01
   1.0537867e+00   8.0000000e-01   8.0000000e-01   8.8155772e-01   8.0003789e-01   8.0000000e-01   7.5208333e-01   7.6199519e-01   8.1748413e-01
   1.0554942e+00   8.0000000e-01   8.0000000e-01   8.7708291e-01   8.0004293e-01   8.0000000e-01   7.5211308e-01   7.6203031e-01   8.1750187e-01
   1.0572017e+00   8.0000000e-01   8.0000000e-01   8.7277445e-01   8.0004860e-01   8.0000000e-01   7.5214884e-01   7.6207271e-01   8.1752360e-01
   1.0589093e+00   8.0000000e-01   8.0000000e-01   8.6863215e-01   8.0005497e-01   8.0000000e-01   7.5219060e-01   7.6212235e-01   8.1754930e-01
   1.0606168e+00   8.0000000e-01   8.0000000e-01   8.6465550e-01   8.0006212e-01   8.0000000e-01   7.5223834e-01   7.6217922e-01   8.1757896e-01
   1.0623243e+00   8.0000000e-01   8.0000000e-01   8.6084347e-01   8.0007014e-01   8.0000000e-01   7.5229204e-01   7.6224329e-01   8.1761257e-01
   1.0640318e+00   8.0000000e-01   8.0000000e-01   8.5719402e-01   8.0007913e-01   8.0000000e-01   7.5235168e-01   7.6231451e-01   8.1765010e-01
   1.0657393e+00   8.0000000e-01   8.0000000e-01   8.5370507e-01   8.0008919e-01   8.0000000e-01   7.5241722e-01   7.6239286e-01   8.1769151e-01
   1.0674468e+00   8.0000000e-01   8.0000000e-01   8.5037418e-01   8.0010044e-01   8.0000000e-01   7.5248865e-01   7.6247830e-01   8.1773680e-01
   1.0691544e+00   8.0000000e-01   8.0000000e-01   8.4719855e-01   8.0011300e-01   8.0000000e-01   7.5256593e-01   7.6257081e-01   8.1778594e-01
   1.0708619e+00   8.0000000e-01   8.0000000e-01   8.4417535e-01   8.0012703e-01   8.0000000e-01   7.5264906e-01   7.6267036e-01   8.1783891e-01
   1.0725694e+00   8.0000000e-01   8.0000000e-01   8.4130116e-01   8.0014268e-01   8.0000000e-01   7.5273800e-01   7.6277691e-01   8.1789569e-01
   1.0742769e+00   8.0000000e-01   8.0000000e-01   8.3857205e-01   8.0016012e-01   8.0000000e-01   7.5283273e-01   7.6289043e-01   8.1795624e-01
   1.0759844e+00   8.0000000e-01   8.0000000e-01   8.3598417e-01   8.0017952e-01   8.0000000e-01   7.5293321e-01   7.6301087e-01   8.1802055e-01
   1.0776919e+00   8.0000000e-01   8.0000000e-01   8.3353346e-01   8.0020111e-01   8.0000000e-01   7.5303942e-01   7.6313820e-01   8.1808857e-01
   1.0793994e+00   8.0000000e-01   8.0000000e-01   8.3121573e-01   8.0022508e-01   8.0000000e-01   7.5315133e-01   7.6327238e-01   8.1816030e-01
   1.0811070e+00   8.0000000e-01   8.0000000e-01   8.2902693e-01   8.0025170e-01   8.0000000e-01   7.5326892e-01   7.6341339e-01   8.1823570e-01
   1.0828145e+00   8.0000000e-01   8.0000000e-01   8.2696245e-01   8.0028122e-01   8.0000000e-01   7.5339217e-01   7.6356118e-01   8.1831474e-01
   1.0845220e+00   8.0000000e-01   8.0000000e-01   8.2501763e-01   8.0031393e-01   8.0000000e-01   7.5352102e-01   7.6371570e-01   8.1839739e-01
   1.0862295e+00   8.0000000e-01   8.0000000e-01   8.2318790e-01   8.0035013e-01   8.0000000e-01   7.5365545e-01   7.6387692e-01   8.1848361e-01
   1.0879370e+00   8.0000000e-01   8.0000000e-01   8.2146866e-01   8.0039016e-01   8.0000000e-01   7.5379543e-01   7.6404478e-01   8.1857338e-01
   1.0896445e+00   8.0000000e-01   8.0000000e-01   8.1985531e-01   8.0043438e-01   8.0000000e-01   7.5394093e-01   7.6421925e-01   8.1866665e-01
   1.0913520e+00   8.0000000e-01   8.0000000e-01   8.1834356e-01   8.0048321e-01   8.0000000e-01   7.5409194e-01   7.6440029e-01   8.1876341e-01
   1.0930596e+00   8.0000000e-01   8.0000000e-01   8.1692858e-01   8.0053705e-01   8.0000000e-01   7.5424839e-01   7.6458786e-01   8.1886361e-01
   1.0947671e+00   8.0000000e-01   8.0000000e-01   8.1560580e-01   8.0059636e-01   8.0000000e-01   7.5441027e-01   7.6478189e-01   8.1896721e-01
   1.0964746e+00   8.0000000e-01   8.0000000e-01   8.1437077e-01   8.0066164e-01   8.0000000e-01   7.5457752e-01   7.6498234e-01   8.1907416e-01
   1.0981821e+00   8.0000000e-01   8.0000000e-01   8.1321912e-01   8.0073341e-01   8.0000000e-01   7.5475013e-01   7.6518915e-01   8.1918444e-01
   1.0998896e+00   8.0000000e-01   8.0000000e-01   8.1214657e-01   8.0081226e-01   8.0000000e-01   7.5492804e-01   7.6540229e-01   8.1929800e-01
   1.1015971e+00   8.0000000e-01   8.0000000e-01   8.1114916e-01   8.0089881e-01   8.0000000e-01   7.5511125e-01   7.6562171e-01   8.1941480e-01
   1.1033047e+00   8.0000000e-01   8.0000000e-01   8.1022258e-01   8.0099372e-01   8.0000000e-01   7.5529970e-01   7.6584734e-01   8.1953479e-01
   1.1050122e+00   8.0000000e-01   8.0000000e-01   8.0936283e-01   8.0109768e-01   8.0000000e-01   7.5549334e-01   7.6607913e-01   8.1965792e-01
   1.1067197e+00   8.0000000e-01   8.0000000e-01   8.0856609e-01   8.0121145e-01   8.0000000e-01   7.5569214e-01   7.6631702e-01   8.1978414e-01
   1.1084272e+00   8.0000000e-01   8.0000000e-01   8.0782864e-01   8.0133583e-01   8.0000000e-01   7.5589607e-01   7.6656095e-01   8.1991341e-01
   1.1101347e+00   8.0000000e-01   8.0000000e-01   8.0714693e-01   8.0147169e-01   8.0000000e-01   7.5610507e-01   7.6681086e-01   8.2004566e-01
   1.1118422e+00   8.0000000e-01   8.0000000e-01   8.0651767e-01   8.0161998e-01   8.0000000e-01   7.5631912e-01   7.6706671e-01   8.2018085e-01
   1.1135497e+00   8.0000000e-01   8.0000000e-01   8.0593737e-01   8.0178164e-01   8.0000000e-01   7.5653817e-01   7.6732842e-01   8.2031892e-01
   1.1152573e+00   8.0000000e-01   8.0000000e-01   8.0540287e-01   8.0195771e-01   8.0000000e-01   7.5676217e-01   7.6759591e-01   8.2045979e-01
   1.1169648e+00   8.0000000e-01   8.0000000e-01   8.0491115e-01   8.0214929e-01   8.0000000e-01   7.5699107e-01   7.6786913e-01   8.2060342e-01
   1.1186723e+00   8.0000000e-01   8.0000000e-01   8.0445935e-01   8.0235754e-01   8.0000000e-01   7.5722484e-01   7.6814800e-01   8.2074974e-01
   1.1203798e+00   8.0000000e-01   8.0000000e-01   8.0404474e-01   8.0258372e-01   8.0000000e-01   7.5746342e-01   7.6843247e-01   8.2089867e-01
   1.1220873e+00   8.0000000e-01   8.0000000e-01   8.0366479e-01   8.0282916e-01   8.0000000e-01   7.5770679e-01   7.6872246e-01   8.2105015e-01
   1.1237948e+00   8.0000000e-01   8.0000000e-01   8.0331693e-01   8.0309519e-01   8.0000000e-01   7.5795488e-01   7.6901788e-01   8.2120410e-01
   1.1255023e+00   8.0000000e-01   8.0000000e-01   8.0299884e-01   8.0338325e-01   8.0000000e-01   7.5820763e-01   7.6931866e-01   8.2136045e-01
   1.1272099e+00   8.0000000e-01   8.0000000e-01   8.0270831e-01   8.0369488e-01   8.0000000e-01   7.5846501e-01   7.6962472e-01   8.2151911e-01
   1.1289174e+00   8.0000000e-01   8.0000000e-01   8.0244327e-01   8.0403167e-01   8.0000000e-01   7.5872696e-01   7.6993598e-01   8.2167999e-01
   1.1306249e+00   8.0000000e-01   8.0000000e-01   8.0220181e-01   8.0439534e-01   8.0000000e-01   7.5899343e-01   7.7025236e-01   8.2184302e-01
   1.1323324e+00   8.0000000e-01   8.0000000e-01   8.0198211e-01   8.0478766e-01   8.0000000e-01   7.5926438e-01   7.7057377e-01   8.2200810e-01
   1.1340399e+00   8.0000000e-01   8.0000000e-01   8.0178239e-01   8.0521043e-01   8.0000000e-01   7.5953974e-01   7.7090012e-01   8.2217513e-01
   1.1357474e+00   8.0000000e-01   8.0000000e-01   8.0160106e-01   8.0566555e-01   8.0000000e-01   7.5981946e-01   7.7123131e-01   8.2234401e-01
   1.1374549e+00   8.0000000e-01   8.0000000e-01   8.0143662e-01   8.0615502e-01   8.0000000e-01   7.6010347e-01   7.7156725e-01   8.2251464e-01
   1.1391625e+00   8.0000000e-01   8.0000000e-01   8.0128767e-01   8.0668091e-01   8.0000000e-01   7.6039173e-01   7.7190784e-01   8.2268690e-01
   1.1408700e+00   8.0000000e-01   8.0000000e-01   8.0115294e-01   8.0724545e-01   8.0000000e-01   7.6068418e-01   7.7225299e-01   8.2286070e-01
   1.1425775e+00   8.0000000e-01   8.0000000e-01   8.0103120e-01   8.0785088e-01   8.0000000e-01   7.6098075e-01   7.7260259e-01   8.2303590e-01
   1.1442850e+00   8.0000000e-01   8.0000000e-01   8.0092132e-01   8.0849944e-01   8.0000000e-01   7.6128139e-01   7.7295653e-01   8.2321239e-01
   1.1459925e+00   8.0000000e-01   8.0000000e-01   8.0082225e-01   8.0919350e-01   8.0000000e-01   7.6158603e-01   7.7331469e-01   8.2339003e-01
   1.1477000e+00   8.0000000e-01   8.0000000e-01   8.0073305e-01   8.0993553e-01   8.0000000e-01   7.6189461e-01   7.7367697e-01   8.2356870e-01
   1.1494076e+00   8.0000000e-01   8.0000000e-01   8.0065281e-01   8.1072804e-01   8.0000000e-01   7.6220705e-01   7.7404325e-01   8.2374825e-01
   1.1511151e+00   8.0000000e-01   8.0000000e-01   8.0058074e-01   8.1157376e-01   8.0000000e-01   7.6252331e-01   7.7441341e-01   8.2392854e-01
   1.1528226e+00   8.0000000e-01   8.0000000e-01   8.0051607e-01   8.1247528e-01   8.0000000e-01   7.6284331e-01   7.7478733e-01   8.2410943e-01
   1.1545301e+00   8.0000000e-01   8.0000000e-01   8.0045811e-01   8.1343525e-01   8.0000000e-01   7.6316698e-01   7.7516487e-01   8.2429076e-01
   1.1562376e+00   8.0000000e-01   8.0000000e-01   8.0040622e-01   8.1445641e-01   8.0000000e-01   7.6349424e-01   7.7554591e-01   8.2447236e-01
   1.1579451e+00   8.0000000e-01   8.0000000e-01   8.0035981e-01   8.1554157e-01   8.0000000e-01   7.6382503e-01   7.7593031e-01   8.2465408e-01
   1.1596526e+00   8.0000000e-01   8.0000000e-01   8.0031837e-01   8.1669357e-01   8.0000000e-01   7.6415926e-01   7.7631793e-01   8.2483573e-01
   1.1613602e+00   8.0000000e-01   8.0000000e-01   8.0028140e-01   8.1791549e-01   8.0000000e-01   7.6449689e-01   7.7670863e-01   8.2501714e-01
   1.1630677e+00   8.0000000e-01   8.0000000e-01   8.0024845e-01   8.1921009e-01   8.0000000e-01   7.6483781e-01   7.7710227e-01   8.2519813e-01
   1.1647752e+00   8.0000000e-01   8.0000000e-01   8.0021913e-01   8.2058021e-01   8.0000000e-01   7.6518195e-01   7.7749868e-01   8.2537850e-01
   1.1664827e+00   8.0000000e-01   8.0000000e-01   8.0019306e-01   8.2202876e-01   8.0000000e-01   7.6552924e-01   7.7789773e-01   8.2555806e-01
   1.1681902e+00   8.0000000e-01   8.0000000e-01   8.0016990e-01   8.2355866e-01   8.0000000e-01   7.6587958e-01   7.7829924e-01   8.2573661e-01
   1.1698977e+00   8.0000000e-01   8.0000000e-01   8.0014936e-01   8.2517280e-01   8.0000000e-01   7.6623290e-01   7.7870305e-01   8.2591394e-01
   1.1716052e+00   8.0000000e-01   8.0000000e-01   8.0013117e-01   8.2687435e-01   8.0000000e-01   7.6658912e-01   7.7910901e-01   8.2608982e-01
   1.1733128e+00   8.0000000e-01   8.0000000e-01   8.0011507e-01   8.2866584e-01   8.0000000e-01   7.6694814e-01   7.7951694e-01   8.2626405e-01
   1.1750203e+00   8.0000000e-01   8.0000000e-01   8.0010084e-01   8.3055005e-01   8.0000000e-01   7.6730987e-01   7.7992666e-01   8.2643639e-01
   1.1767278e+00   8.0000000e-01   8.0000000e-01   8.0008827e-01   8.3252966e-01   8.0000000e-01   7.6767424e-01   7.8033800e-01   8.2660662e-01
   1.1784353e+00   8.0000000e-01   8.0000000e-01   8.0007718e-01   8.3460731e-01   8.0000000e-01   7.6804113e-01   7.8075076e-01   8.2677449e-01
   1.1801428e+00   8.0000000e-01   8.0000000e-01   8.0006742e-01   8.3678555e-01   8.0000000e-01   7.6841047e-01   7.8116478e-01   8.2693976e-01
   1.1818503e+00   8.0000000e-01   8.0000000e-01   8.0005882e-01   8.3906712e-01   8.0000000e-01   7.6878216e-01   7.8157985e-01   8.2710218e-01
   1.1835579e+00   8.0000000e-01   8.0000000e-01   8.0005127e-01   8.4145398e-01   8.0000000e-01   7.6915609e-01   7.8199579e-01   8.2726150e-01
   1.1852654e+00   8.0000000e-01   8.0000000e-01   8.0004464e-01   8.4394827e-01   8.0000000e-01   7.6953217e-01   7.8241238e-01   8.2741746e-01
   1.1869729e+00   8.0000000e-01   8.0000000e-01   8.0003883e-01   8.4655200e-01   8.0000000e-01   7.6991029e-01   7.8282944e-01   8.2756980e-01
   1.1886804e+00   8.0000000e-01   8.0000000e-01   8.0003373e-01   8.4926698e-01   8.0000000e-01   7.7029036e-01   7.8324676e-01   8.2771825e-01
   1.1903879e+00   8.0000000e-01   8.0000000e-01   8.0002927e-01   8.5209494e-01   8.0000000e-01   7.7067227e-01   7.8366413e-01   8.2786254e-01
   1.1920954e+00   8.0000000e-01   8.0000000e-01   8.0002538e-01   8.5503752e-01   8.0000000e-01   7.7105592e-01   7.8408134e-01   8.2800238e-01
   1.1938029e+00   8.0000000e-01   8.0000000e-01   8.0002198e-01   8.5809562e-01   8.0000000e-01   7.7144118e-01   7.8449817e-01   8.2813751e-01
   1.1955105e+00   8.0000000e-01   8.0000000e-01   8.0001901e-01   8.6127017e-01   8.0000000e-01   7.7182796e-01   7.8491441e-01   8.2826764e-01
   1.1972180e+00   8.0000000e-01   8.0000000e-01   8.0001643e-01   8.6456187e-01   8.0000000e-01   7.7221614e-01   7.8532983e-01   8.2839250e-01
   1.1989255e+00   8.0000000e-01   8.0000000e-01   8.0001418e-01   8.6797116e-01   8.0000000e-01   7.7260561e-01   7.8574423e-01   8.2851180e-01
   1.2006330e+00   8.0000000e-01   8.0000000e-01   8.0001223e-01   8.7149832e-01   8.0000000e-01   7.7299625e-01   7.8615736e-01   8.2862525e-01
   1.2023405e+00   8.0000000e-01   8.0000000e-01   8.0001054e-01   8.7514327e-01   8.0000000e-01   7.7338794e-01   7.8656900e-01   8.2873255e-01
   1.2040480e+00   8.0000000e-01   8.0000000e-01   8.0000907e-01   8.7890525e-01   8.0000000e-01   7.7378057e-01   7.8697894e-01   8.2883344e-01
   1.2057555e+00   8.0000000e-01   8.0000000e-01   8.0000779e-01   8.8278342e-01   8.0000000e-01   7.7417401e-01   7.8738693e-01   8.2892762e-01
   1.2074631e+00   8.0000000e-01   8.0000000e-01   8.0000669e-01   8.8677659e-01   8.0000000e-01   7.7456813e-01   7.8779275e-01   8.2901481e-01
   1.2091706e+00   8.0000000e-01   8.0000000e-01   8.0000574e-01   8.9088323e-01   8.0000000e-01   7.7496283e-01   7.8819617e-01   8.2909474e-01
   1.2108781e+00   8.0000000e-01   8.0000000e-01   8.0000492e-01   8.9510161e-01   8.0000000e-01   7.7535796e-01   7.8859695e-01   8.2916711e-01
   1.2125856e+00   8.0000000e-01   8.0000000e-01   8.0000421e-01   8.9942938e-01   8.0000000e-01   7.7575340e-01   7.8899486e-01   8.2923164e-01
   1.2142931e+00   8.0000000e-01   8.0000000e-01   8.0000360e-01   9.0386364e-01   8.0000000e-01   7.7614903e-01   7.8938968e-01   8.2928808e-01
   1.2160006e+00   8.0000000e-01   8.0000000e-01   8.0000307e-01   9.0840129e-01   8.0000000e-01   7.7654471e-01   7.8978117e-01   8.2933615e-01
   1.2177081e+00   8.0000000e-01   8.0000000e-01   8.0000262e-01   9.1303880e-01   8.0000000e-01   7.7694031e-01   7.9016911e-01   8.2937561e-01
   1.2194157e+00   8.0000000e-01   8.0000000e-01   8.0000223e-01   9.1777223e-01   8.0000000e-01   7.7733569e-01   7.9055327e-01   8.2940618e-01
   1.2211232e+00   8.0000000e-01   8.0000000e-01   8.0000190e-01   9.2259745e-01   8.0000000e-01   7.7773073e-01   7.9093341e-01   8.2942761e-01
   1.2228307e+00   8.0000000e-01   8.0000000e-01   8.0000162e-01   9.2750952e-01   8.0000000e-01   7.7812529e-01   7.9130931e-01   8.2943967e-01
   1.2245382e+00   8.0000000e-01   8.0000000e-01   8.0000137e-01   9.3250313e-01   8.0000000e-01   7.7851923e-01   7.9168076e-01   8.2944214e-01
   1.2262457e+00   8.0000000e-01   8.0000000e-01   8.0000117e-01   9.3757267e-01   8.0000000e-01   7.7891241e-01   7.9204754e-01   8.2943479e-01
   1.2279532e+00   8.0000000e-01   8.0000000e-01   8.0000099e-01   9.4271208e-01   8.0000000e-01   7.7930471e-01   7.9240944e-01   8.2941742e-01
   1.2296608e+00   8.0000000e-01   8.0000000e-01   8.0000084e-01   9.4791492e-01   8.0000000e-01   7.7969597e-01   7.9276625e-01   8.2938983e-01
   1.2313683e+00   8.0000000e-01   8.0000000e-01   8.0000071e-01   9.5317448e-01   8.0000000e-01   7.8008606e-01   7.9311774e-01   8.2935181e-01
   1.2330758e+00   8.0000000e-01   8.0000000e-01   8.0000060e-01   9.5848333e-01   8.0000000e-01   7.8047484e-01   7.9346373e-01   8.2930320e-01
   1.2347833e+00   8.0000000e-01   8.0000000e-01   8.0000050e-01   9.6383381e-01   8.0000000e-01   7.8086217e-01   7.9380402e-01   8.2924385e-01
   1.2364908e+00   8.0000000e-01   8.0000000e-01   8.0000043e-01   9.6921791e-01   8.0000000e-01   7.8124792e-01   7.9413844e-01   8.2917362e-01
   1.2381983e+00   8.0000000e-01   8.0000000e-01   8.0000036e-01   9.7462727e-01   8.0000000e-01   7.8163194e-01   7.9446678e-01   8.2909238e-01
   1.2399058e+00   8.0000000e-01   8.0000000e-01   8.0000030e-01   9.8005319e-01   8.0000000e-01   7.8201409e-01   7.9478889e-01   8.2900002e-01
   1.2416134e+00   8.0000000e-01   8.0000000e-01   8.0000025e-01   9.8548666e-01   8.0000000e-01   7.8239424e-01   7.9510455e-01   8.2889640e-01
   1.2433209e+00   8.0000000e-01   8.0000000e-01   8.0000021e-01   9.9091831e-01   8.0000000e-01   7.8277224e-01   7.9541365e-01   8.2878148e-01
   1.2450284e+00   8.0000000e-01   8.0000000e-01   8.0000018e-01   9.9633856e-01   8.0000000e-01   7.8314796e-01   7.9571601e-01   8.2865519e-01
   1.2467359e+00   8.0000000e-01   8.0000000e-01   8.0000015e-01   1.0017376e+00   8.0000000e-01   7.8352126e-01   7.9601150e-01   8.2851751e-01
   1.2484434e+00   8.0000000e-01   8.0000000e-01   8.0000013e-01   1.0071054e+00   8.0000000e-01   7.8389202e-01   7.9629998e-01   8.2836840e-01
   1.2501509e+00   8.0000000e-01   8.0000000e-01   8.0000010e-01   1.0124317e+00   8.0000000e-01   7.8426008e-01   7.9658132e-01   8.2820785e-01
   1.2518584e+00   8.0000000e-01   8.0000000e-01   8.0000009e-01   1.0177059e+00   8.0000000e-01   7.8462532e-01   7.9685537e-01   8.2803584e-01
   1.2535660e+00   8.0000000e-01   8.0000000e-01   8.0000007e-01   1.0229177e+00   8.0000000e-01   7.8498761e-01   7.9712206e-01   8.2785246e-01
   1.2552735e+00   8.0000000e-01   8.0000000e-01   8.0000006e-01   1.0280564e+00   8.0000000e-01   7.8534682e-01   7.9738128e-01   8.2765774e-01
   1.2569810e+00   8.0000000e-01   8.0000000e-01   8.0000005e-01   1.0331115e+00   8.0000000e-01   7.8570282e-01   7.9763295e-01   8.2745178e-01
   1.2586885e+00   8.0000000e-01   8.0000000e-01   8.0000004e-01   1.0380722e+00   8.0000000e-01   7.8605548e-01   7.9787698e-01   8.2723467e-01
   1.2603960e+00   8.0000000e-01   8.0000000e-01   8.0000003e-01   1.0429278e+00   8.0000000e-01   7.8640469e-01   7.9811330e-01   8.2700651e-01
   1.2621035e+00   8.0000000e-01   8.0000000e-01   8.0000003e-01   1.0476675e+00   8.0000000e-01   7.8675031e-01   7.9834183e-01   8.2676742e-01
   1.2638111e+00   8.0000000e-01   8.0000000e-01   8.0000002e-01   1.0522809e+00   8.0000000e-01   7.8709224e-01   7.9856256e-01   8.2651759e-01
   1.2655186e+00   8.0000000e-01   8.0000000e-01   8.0000002e-01   1.0567578e+00   8.0000000e-01   7.8743036e-01   7.9877545e-01   8.2625721e-01
   1.2672261e+00   8.0000000e-01   8.0000000e-01   8.0000002e-01   1.0610880e+00   8.0000000e-01   7.8776455e-01   7.9898047e-01   8.2598647e-01
   1.2689336e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0652614e+00   8.0000000e-01   7.8809472e-01   7.9917761e-01   8.2570559e-01
   1.2706411e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0692680e+00   8.0000000e-01   7.8842074e-01   7.9936685e-01   8.2541479e-01
   1.2723486e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0730983e+00   8.0000000e-01   7.8874252e-01   7.9954820e-01   8.2511434e-01
   1.2740561e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0767434e+00   8.0000000e-01   7.8905996e-01   7.9972170e-01   8.2480453e-01
   1.2757637e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0801946e+00   8.0000000e-01   7.8937298e-01   7.9988738e-01   8.2448565e-01
   1.2774712e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0834435e+00   8.0000000e-01   7.8968147e-01   8.0004528e-01   8.2415803e-01
   1.2791787e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0864821e+00   8.0000000e-01   7.8998536e-01   8.0019545e-01   8.2382199e-01
   1.2808862e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0893024e+00   8.0000000e-01   7.9028456e-01   8.0033794e-01   8.2347786e-01
   1.2825937e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0918976e+00   8.0000000e-01   7.9057898e-01   8.0047283e-01   8.2312601e-01
   1.2843012e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0942614e+00   8.0000000e-01   7.9086857e-01   8.0060021e-01   8.2276684e-01
   1.2860087e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0963881e+00   8.0000000e-01   7.9115326e-01   8.0072019e-01   8.2240073e-01
   1.2877163e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0982720e+00   8.0000000e-01   7.9143298e-01   8.0083286e-01   8.2202809e-01
   1.2894238e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0999087e+00   8.0000000e-01   7.9170768e-01   8.0093834e-01   8.2164933e-01
   1.2911313e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1012931e+00   8.0000000e-01   7.9197729e-01   8.0103673e-01   8.2126487e-01
   1.2928388e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1024221e+00   8.0000000e-01   7.9224176e-01   8.0112818e-01   8.2087514e-01
   1.2945463e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1032932e+00   8.0000000e-01   7.9250107e-01   8.0121282e-01   8.2048062e-01
   1.2962538e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1039041e+00   8.0000000e-01   7.9275518e-01   8.0129081e-01   8.2008173e-01
   1.2979613e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1042533e+00   8.0000000e-01   7.9300405e-01   8.0136231e-01   8.1967895e-01
   1.2996689e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1043399e+00   8.0000000e-01   7.9324766e-01   8.0142747e-01   8.1927273e-01
   1.3013764e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1041629e+00   8.0000000e-01   7.9348596e-01   8.0148644e-01   8.1886353e-01
   1.3030839e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1037235e+00   8.0000000e-01   7.9371896e-01   8.0153941e-01   8.1845183e-01
   1.3047914e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1030229e+00   8.0000000e-01   7.9394664e-01   8.0158657e-01   8.1803811e-01
   1.3064989e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1020631e+00   8.0000000e-01   7.9416901e-01   8.0162809e-01   8.1762282e-01
   1.3082064e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1008465e+00   8.0000000e-01   7.9438605e-01   8.0166417e-01   8.1720644e-01
   1.3099140e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0993763e+00   8.0000000e-01   7.9459778e-01   8.0169500e-01   8.1678943e-01
   1.3116215e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0976553e+00   8.0000000e-01   7.9480418e-01   8.0172076e-01   8.1637226e-01
   1.3133290e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0956890e+00   8.0000000e-01   7.9500529e-01   8.0174165e-01   8.1595538e-01
   1.3150365e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0934824e+00   8.0000000e-01   7.9520113e-01   8.0175789e-01   8.1553925e-01
   1.3167440e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0910410e+00   8.0000000e-01   7.9539172e-01   8.0176967e-01   8.1512430e-01
   1.3184515e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0883711e+00   8.0000000e-01   7.9557709e-01   8.0177721e-01   8.1471098e-01
   1.3201590e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0854792e+00   8.0000000e-01   7.9575728e-01   8.0178069e-01   8.1429972e-01
   1.3218666e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0823720e+00   8.0000000e-01   7.9593230e-01   8.0178031e-01   8.1389093e-01
   1.3235741e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0790579e+00   8.0000000e-01   7.9610222e-01   8.0177630e-01   8.1348501e-01
   1.3252816e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0755451e+00   8.0000000e-01   7.9626708e-01   8.0176884e-01   8.1308236e-01
   1.3269891e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0718420e+00   8.0000000e-01   7.9642693e-01   8.0175816e-01   8.1268335e-01
   1.3286966e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0679575e+00   8.0000000e-01   7.9658184e-01   8.0174443e-01   8.1228836e-01
   1.3304041e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0639008e+00   8.0000000e-01   7.9673185e-01   8.0172786e-01   8.1189773e-01
   1.3321116e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0596813e+00   8.0000000e-01   7.9687701e-01   8.0170865e-01   8.1151182e-01
   1.3338192e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0553091e+00   8.0000000e-01   7.9701742e-01   8.0168698e-01   8.1113092e-01
   1.3355267e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0507943e+00   8.0000000e-01   7.9715313e-01   8.0166304e-01   8.1075536e-01
   1.3372342e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0461472e+00   8.0000000e-01   7.9728423e-01   8.0163703e-01   8.1038540e-01
   1.3389417e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0413782e+00   8.0000000e-01   7.9741077e-01   8.0160912e-01   8.1002133e-01
   1.3406492e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0364976e+00   8.0000000e-01   7.9753285e-01   8.0157948e-01   8.0966341e-01
   1.3423567e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0315160e+00   8.0000000e-01   7.9765053e-01   8.0154829e-01   8.0931187e-01
   1.3440643e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0264442e+00   8.0000000e-01   7.9776391e-01   8.0151571e-01   8.0896692e-01
   1.3457718e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0212929e+00   8.0000000e-01   7.9787307e-01   8.0148190e-01   8.0862877e-01
   1.3474793e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0160727e+00   8.0000000e-01   7.9797810e-01   8.0144703e-01   8.0829758e-01
   1.3491868e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0107940e+00   8.0000000e-01   7.9807910e-01   8.0141123e-01   8.0797353e-01
   1.3508943e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0054673e+00   8.0000000e-01   7.9817613e-01   8.0137466e-01   8.0765677e-01
   1.3526018e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0001028e+00   8.0000000e-01   7.9826930e-01   8.0133745e-01   8.0734743e-01
   1.3543093e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.9471066e-01   8.0000000e-01   7.9835871e-01   8.0129973e-01   8.0704561e-01
   1.3560169e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.8930089e-01   8.0000000e-01   7.9844444e-01   8.0126162e-01   8.0675139e-01
   1.3577244e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.8388311e-01   8.0000000e-01   7.9852660e-01   8.0122326e-01   8.0646486e-01
   1.3594319e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.7846674e-01   8.0000000e-01   7.9860528e-01   8.0118475e-01   8.0618607e-01
   1.3611394e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.7306098e-01   8.0000000e-01   7.9868057e-01   8.0114619e-01   8.0591509e-01
   1.3628469e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.6767469e-01   8.0000000e-01   7.9875256e-01   8.0110769e-01   8.0565192e-01
   1.3645544e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.6231636e-01   8.0000000e-01   7.9882137e-01   8.0106935e-01   8.0539656e-01
   1.3662619e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.5699418e-01   8.0000000e-01   7.9888707e-01   8.0103125e-01   8.0514902e-01
   1.3679695e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.5171597e-01   8.0000000e-01   7.9894978e-01   8.0099347e-01   8.0490928e-01
   1.3696770e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.4648916e-01   8.0000000e-01   7.9900958e-01   8.0095609e-01   8.0467729e-01
   1.3713845e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.4132102e-01   8.0000000e-01   7.9906656e-01   8.0091918e-01   8.0445304e-01
   1.3730920e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.3621810e-01   8.0000000e-01   7.9912083e-01   8.0088281e-01   8.0423645e-01
   1.3747995e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.3118660e-01   8.0000000e-01   7.9917247e-01   8.0084703e-01   8.0402744e-01
   1.3765070e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.2623240e-01   8.0000000e-01   7.9922158e-01   8.0081189e-01   8.0382592e-01
   1.3782145e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.2136091e-01   8.0000000e-01   7.9926825e-01   8.0077744e-01   8.0363181e-01
   1.3799221e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.1657716e-01   8.0000000e-01   7.9931256e-01   8.0074374e-01   8.0344500e-01
   1.3816296e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.1188609e-01   8.0000000e-01   7.9935461e-01   8.0071080e-01   8.0326541e-01
   1.3833371e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0729156e-01   8.0000000e-01   7.9939448e-01   8.0067868e-01   8.0309288e-01
   1.3850446e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0279734e-01   8.0000000e-01   7.9943227e-01   8.0064738e-01   8.0292729e-01
   1.3867521e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.9840679e-01   8.0000000e-01   7.9946804e-01   8.0061695e-01   8.0276849e-01
   1.3884596e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.9412284e-01   8.0000000e-01   7.9950190e-01   8.0058739e-01   8.0261636e-01
   1.3901672e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.8994812e-01   8.0000000e-01   7.9953390e-01   8.0055872e-01   8.0247073e-01
   1.3918747e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.8588509e-01   8.0000000e-01   7.9956414e-01   8.0053097e-01   8.0233148e-01
   1.3935822e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.8193519e-01   8.0000000e-01   7.9959269e-01   8.0050412e-01   8.0219842e-01
   1.3952897e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7809984e-01   8.0000000e-01   7.9961962e-01   8.0047819e-01   8.0207139e-01
   1.3969972e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7438012e-01   8.0000000e-01   7.9964502e-01   8.0045317e-01   8.0195023e-01
   1.3987047e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7077674e-01   8.0000000e-01   7.9966894e-01   8.0042907e-01   8.0183477e-01
   1.4004122e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6729023e-01   8.0000000e-01   7.9969146e-01   8.0040589e-01   8.0172483e-01
   1.4021198e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6392084e-01   8.0000000e-01   7.9971263e-01   8.0038361e-01   8.0162027e-01
   1.4038273e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6066807e-01   8.0000000e-01   7.9973254e-01   8.0036222e-01   8.0152088e-01
   1.4055348e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.5753141e-01   8.0000000e-01   7.9975124e-01   8.0034172e-01   8.0142651e-01
   1.4072423e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.5451010e-01   8.0000000e-01   7.9976879e-01   8.0032210e-01   8.0133697e-01
   1.4089498e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.5160314e-01   8.0000000e-01   7.9978526e-01   8.0030332e-01   8.0125208e-01
   1.4106573e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4880945e-01   8.0000000e-01   7.9980068e-01   8.0028539e-01   8.0117170e-01
   1.4123648e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4612761e-01   8.0000000e-01   7.9981513e-01   8.0026828e-01   8.0109564e-01
   1.4140724e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4355574e-01   8.0000000e-01   7.9982864e-01   8.0025198e-01   8.0102374e-01
   1.4157799e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4109199e-01   8.0000000e-01   7.9984128e-01   8.0023645e-01   8.0095581e-01
   1.4174874e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.3873434e-01   8.0000000e-01   7.9985309e-01   8.0022169e-01   8.0089170e-01
   1.4191949e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.3648064e-01   8.0000000e-01   7.9986412e-01   8.0020766e-01   8.0083125e-01
   1.4209024e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.3432880e-01   8.0000000e-01   7.9987441e-01   8.0019436e-01   8.0077431e-01
   1.4226099e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.3227633e-01   8.0000000e-01   7.9988400e-01   8.0018175e-01   8.0072071e-01
   1.4243175e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.3032055e-01   8.0000000e-01   7.9989293e-01   8.0016980e-01   8.0067030e-01
   1.4260250e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2845886e-01   8.0000000e-01   7.9990124e-01   8.0015851e-01   8.0062293e-01
   1.4277325e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2668856e-01   8.0000000e-01   7.9990898e-01   8.0014784e-01   8.0057846e-01
   1.4294400e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2500693e-01   8.0000000e-01   7.9991617e-01   8.0013776e-01   8.0053675e-01
   1.4311475e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2341138e-01   8.0000000e-01   7.9992284e-01   8.0012826e-01   8.0049766e-01
   1.4328550e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2189892e-01   8.0000000e-01   7.9992903e-01   8.0011932e-01   8.0046106e-01
   1.4345625e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2046661e-01   8.0000000e-01   7.9993478e-01   8.0011090e-01   8.0042681e-01
   1.4362701e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1911158e-01   8.0000000e-01   7.9994010e-01   8.0010299e-01   8.0039480e-01
   1.4379776e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1783097e-01   8.0000000e-01   7.9994503e-01   8.0009556e-01   8.0036491e-01
   1.4396851e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1662190e-01   8.0000000e-01   7.9994958e-01   8.0008859e-01   8.0033701e-01
   1.4413926e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1548174e-01   8.0000000e-01   7.9995380e-01   8.0008206e-01   8.0031101e-01
   1.4431001e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1440746e-01   8.0000000e-01   7.9995769e-01   8.0007594e-01   8.0028679e-01
   1.4448076e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1339624e-01   8.0000000e-01   7.9996128e-01   8.0007022e-01   8.0026424e-01
   1.4465151e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1244531e-01   8.0000000e-01   7.9996459e-01   8.0006488e-01   8.0024328e-01
   1.4482227e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1155198e-01   8.0000000e-01   7.9996765e-01   8.0005989e-01   8.0022380e-01
   1.4499302e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1071358e-01   8.0000000e-01   7.9997046e-01   8.0005524e-01   8.0020572e-01
   1.4516377e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0992769e-01   8.0000000e-01   7.9997304e-01   8.0005090e-01   8.0018896e-01
   1.4533452e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0919157e-01   8.0000000e-01   7.9997542e-01   8.0004687e-01   8.0017342e-01
   1.4550527e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0850274e-01   8.0000000e-01   7.9997761e-01   8.0004312e-01   8.0015903e-01
   1.4567602e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0785879e-01   8.0000000e-01   7.9997961e-01   8.0003963e-01   8.0014573e-01
   1.4584677e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0725739e-01   8.0000000e-01   7.9998145e-01   8.0003640e-01   8.0013342e-01
   1.4601753e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0669628e-01   8.0000000e-01   7.9998314e-01   8.0003340e-01   8.0012207e-01
   1.4618828e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0617338e-01   8.0000000e-01   7.9998468e-01   8.0003062e-01   8.0011159e-01
   1.4635903e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0568643e-01   8.0000000e-01   7.9998609e-01   8.0002806e-01   8.0010193e-01
   1.4652978e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0523341e-01   8.0000000e-01   7.9998739e-01   8.0002568e-01   8.0009303e-01
   1.4670053e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0481235e-01   8.0000000e-01   7.9998857e-01   8.0002348e-01   8.0008484e-01
   1.4687128e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0442138e-01   8.0000000e-01   7.9998965e-01   8.0002146e-01   8.0007731e-01
   1.4704204e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0405872e-01   8.0000000e-01   7.9999063e-01   8.0001959e-01   8.0007039e-01
   1.4721279e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0372268e-01   8.0000000e-01   7.9999152e-01   8.0001787e-01   8.0006404e-01
   1.4738354e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0341153e-01   8.0000000e-01   7.9999234e-01   8.0001629e-01   8.0005822e-01
   1.4755429e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0312372e-01   8.0000000e-01   7.9999308e-01   8.0001484e-01   8.0005288e-01
   1.4772504e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0285773e-01   8.0000000e-01   7.9999376e-01   8.0001350e-01   8.0004800e-01
   1.4789579e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0261216e-01   8.0000000e-01   7.9999437e-01   8.0001227e-01   8.0004353e-01
   1.4806654e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0238567e-01   8.0000000e-01   7.9999493e-01   8.0001115e-01   8.0003945e-01
   1.4823730e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0217699e-01   8.0000000e-01   7.9999543e-01   8.0001012e-01   8.0003572e-01
   1.4840805e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0198486e-01   8.0000000e-01   7.9999589e-01   8.0000918e-01   8.0003231e-01
   1.4857880e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0180813e-01   8.0000000e-01   7.9999631e-01   8.0000832e-01   8.0002921e-01
   1.4874955e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0164574e-01   8.0000000e-01   7.9999668e-01   8.0000753e-01   8.0002639e-01
   1.4892030e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0149664e-01   8.0000000e-01   7.9999702e-01   8.0000681e-01   8.0002382e-01
   1.4909105e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0135991e-01   8.0000000e-01   7.9999733e-01   8.0000616e-01   8.0002148e-01
   1.4926180e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0123463e-01   8.0000000e-01   7.9999761e-01   8.0000556e-01   8.0001935e-01
   1.4943256e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0111993e-01   8.0000000e-01   7.9999786e-01   8.0000502e-01   8.0001743e-01
   1.4960331e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0101502e-01   8.0000000e-01   7.9999808e-01   8.0000452e-01   8.0001568e-01
   1.4977406e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0091914e-01   8.0000000e-01   7.9999828e-01   8.0000407e-01   8.0001409e-01
   1.4994481e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0083161e-01   8.0000000e-01   7.9999847e-01   8.0000367e-01   8.0001266e-01
   1.5011556e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0075179e-01   8.0000000e-01   7.9999863e-01   8.0000330e-01   8.0001136e-01
   1.5028631e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0067906e-01   8.0000000e-01   7.9999878e-01   8.0000296e-01   8.0001019e-01
   1.5045707e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0061284e-01   8.0000000e-01   7.9999891e-01   8.0000266e-01   8.0000913e-01
   1.5062782e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0055260e-01   8.0000000e-01   7.9999903e-01   8.0000239e-01   8.0000817e-01
   1.5079857e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0049785e-01   8.0000000e-01   7.9999914e-01   8.0000214e-01   8.0000731e-01
   1.5096932e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0044815e-01   8.0000000e-01   7.9999923e-01   8.0000192e-01   8.0000654e-01
   1.5114007e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0040308e-01   8.0000000e-01   7.9999932e-01   8.0000171e-01   8.0000584e-01
   1.5131082e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0036223e-01   8.0000000e-01   7.9999939e-01   8.0000153e-01   8.0000521e-01
   1.5148157e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0032524e-01   8.0000000e-01   7.9999946e-01   8.0000137e-01   8.0000465e-01
   1.5165233e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0029178e-01   8.0000000e-01   7.9999952e-01   8.0000122e-01   8.0000414e-01
   1.5182308e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0026153e-01   8.0000000e-01   7.9999958e-01   8.0000109e-01   8.0000369e-01
   1.5199383e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0023423e-01   8.0000000e-01   7.9999963e-01   8.0000097e-01   8.0000328e-01
   1.5216458e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0020960e-01   8.0000000e-01   7.9999967e-01   8.0000086e-01   8.0000291e-01
   1.5233533e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0018740e-01   8.0000000e-01   7.9999971e-01   8.0000077e-01   8.0000259e-01
   1.5250608e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0016741e-01   8.0000000e-01   7.9999974e-01   8.0000068e-01   8.0000230e-01
   1.5267683e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0014942e-01   8.0000000e-01   7.9999977e-01   8.0000061e-01   8.0000204e-01
   1.5284759e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0013325e-01   8.0000000e-01   7.9999980e-01   8.0000054e-01   8.0000180e-01
   1.5301834e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0011873e-01   8.0000000e-01   7.9999982e-01   8.0000048e-01   8.0000160e-01
   1.5318909e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0010571e-01   8.0000000e-01   7.9999984e-01   8.0000042e-01   8.0000141e-01
   1.5335984e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0009403e-01   8.0000000e-01   7.9999986e-01   8.0000037e-01   8.0000125e-01
   1.5353059e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0008357e-01   8.0000000e-01   7.9999988e-01   8.0000033e-01   8.0000110e-01
   1.5370134e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0007422e-01   8.0000000e-01   7.9999989e-01   8.0000029e-01   8.0000097e-01
   1.5387209e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0006585e-01   8.0000000e-01   7.9999991e-01   8.0000026e-01   8.0000086e-01
   1.5404285e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0005838e-01   8.0000000e-01   7.9999992e-01   8.0000023e-01   8.0000076e-01
   1.5421360e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0005171e-01   8.0000000e-01   7.9999993e-01   8.0000020e-01   8.0000067e-01
   1.5438435e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0004576e-01   8.0000000e-01   7.9999994e-01   8.0000018e-01   8.0000059e-01
   1.5455510e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0004047e-01   8.0000000e-01   7.9999995e-01   8.0000016e-01   8.0000051e-01
   1.5472585e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0003575e-01   8.0000000e-01   7.9999995e-01   8.0000014e-01   8.0000045e-01
   1.5489660e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0003156e-01   8.0000000e-01   7.9999996e-01   8.0000012e-01   8.0000040e-01
   1.5506736e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0002784e-01   8.0000000e-01   7.9999996e-01   8.0000011e-01   8.0000035e-01
   1.5523811e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0002453e-01   8.0000000e-01   7.9999997e-01   8.0000009e-01   8.0000030e-01
   1.5540886e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0002160e-01   8.0000000e-01   7.9999997e-01   8.0000008e-01   8.0000027e-01
   1.5557961e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001901e-01   8.0000000e-01   7.9999998e-01   8.0000007e-01   8.0000023e-01
   1.5575036e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001671e-01   8.0000000e-01   7.9999998e-01   8.0000006e-01   8.0000020e-01
   1.5592111e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001467e-01   8.0000000e-01   7.9999998e-01   8.0000005e-01   8.0000018e-01
   1.5609186e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001288e-01   8.0000000e-01   7.9999998e-01   8.0000005e-01   8.0000015e-01
   1.5626262e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001129e-01   8.0000000e-01   7.9999999e-01   8.0000004e-01   8.0000014e-01
   1.5643337e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000989e-01   8.0000000e-01   7.9999999e-01   8.0000004e-01   8.0000012e-01
   1.5660412e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000866e-01   8.0000000e-01   7.9999999e-01   8.0000003e-01   8.0000010e-01
   1.5677487e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000757e-01   8.0000000e-01   7.9999999e-01   8.0000003e-01   8.0000009e-01
   1.5694562e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000662e-01   8.0000000e-01   7.9999999e-01   8.0000002e-01   8.0000008e-01
   1.5711637e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000578e-01   8.0000000e-01   7.9999999e-01   8.0000002e-01   8.0000007e-01
   1.5728712e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000504e-01   8.0000000e-01   7.9999999e-01   8.0000002e-01   8.0000006e-01
   1.5745788e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000439e-01   8.0000000e-01   7.9999999e-01   8.0000002e-01   8.0000005e-01
   1.5762863e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000383e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01   8.0000004e-01
   1.5779938e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000333e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01   8.0000004e-01
   1.5797013e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000289e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01   8.0000003e-01
   1.5814088e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000251e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01   8.0000003e-01
   1.5831163e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000218e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01   8.0000002e-01
   1.5848239e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000189e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01   8.0000002e-01
   1.5865314e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000164e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01   8.0000002e-01
   1.5882389e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000142e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000002e-01
   1.5899464e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000123e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01
   1.5916539e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000106e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01
   1.5933614e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000092e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01
   1.5950689e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000079e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01
   1.5967765e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000068e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01
   1.5984840e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000059e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01
   1.6001915e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000051e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01
   1.6018990e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000043e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6036065e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000037e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6053140e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000032e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6070215e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000028e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6087291e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000024e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6104366e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000020e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6121441e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000017e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6138516e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000015e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6155591e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000013e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6172666e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000011e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6189741e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000009e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6206817e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000008e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6223892e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000007e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6240967e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000006e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6258042e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000005e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6275117e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000004e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6292192e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000003e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6309268e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000003e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6326343e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000002e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6343418e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000002e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6360493e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000002e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6377568e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000002e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6394643e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6411718e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6428794e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6445869e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6462944e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6480019e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6497094e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6514169e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6531244e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6548320e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6565395e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6582470e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6599545e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6616620e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6633695e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6650771e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6667846e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6684921e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6701996e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6719071e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6736146e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6753221e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6770297e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6787372e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6804447e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6821522e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6838597e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6855672e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6872747e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6889823e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6906898e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6923973e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6941048e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6958123e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6975198e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6992273e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7009349e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7026424e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7043499e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7060574e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7077649e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7094724e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7111800e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7128875e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7145950e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7163025e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7180100e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7197175e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7214250e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7231326e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7248401e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7265476e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7282551e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7299626e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7316701e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7333776e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7350852e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7367927e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7385002e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7402077e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7419152e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7436227e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7453302e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7470378e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7487453e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7504528e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7521603e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7538678e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7555753e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7572829e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7589904e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7606979e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7624054e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7641129e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7658204e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7675279e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7692355e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7709430e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7726505e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7743580e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7760655e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7777730e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7794805e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7811881e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7828956e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7846031e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7863106e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7880181e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7897256e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7914332e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7931407e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7948482e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7965557e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7982632e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7999707e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8016782e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8033858e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8050933e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8068008e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8085083e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8102158e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8119233e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8136308e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8153384e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8170459e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8187534e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8204609e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8221684e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8238759e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8255834e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8272910e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8289985e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8307060e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8324135e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8341210e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8358285e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8375361e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8392436e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8409511e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8426586e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8443661e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8460736e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8477811e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8494887e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8511962e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8529037e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8546112e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8563187e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8580262e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8597337e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8614413e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8631488e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8648563e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8665638e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8682713e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8699788e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8716864e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8733939e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8751014e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8768089e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8785164e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8802239e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8819314e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8836390e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8853465e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8870540e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8887615e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8904690e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8921765e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8938840e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8955916e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8972991e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8990066e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9007141e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9024216e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9041291e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9058366e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9075442e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9092517e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9109592e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9126667e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9143742e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9160817e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9177893e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9194968e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9212043e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9229118e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9246193e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9263268e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9280343e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9297419e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9314494e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9331569e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9348644e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9365719e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9382794e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9399869e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9416945e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9434020e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9451095e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9468170e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9485245e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9502320e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9519396e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9536471e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9553546e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9570621e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9587696e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9604771e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9621846e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9638922e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9655997e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9673072e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9690147e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9707222e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9724297e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9741372e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9758448e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9775523e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9792598e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9809673e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9826748e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9843823e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9860898e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9877974e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9895049e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9912124e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9929199e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9946274e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9963349e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9980425e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9997500e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01


==> data/conv_diff/R_conv_diff_Eul_k=5.dat <==
   2.5003125e-04   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9575461e-03   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.6650610e-03   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.3725759e-03   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.0800908e-03   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.7876057e-03   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.0495121e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.2202635e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.3910150e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.5617665e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7325180e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9032695e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.0740210e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.2447725e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.4155240e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.5862755e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.7570270e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   2.9277784e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.0985299e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.2692814e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.4400329e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.6107844e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.7815359e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   3.9522874e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.1230389e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.2937904e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.4645418e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.6352933e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.8060448e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   4.9767963e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.1475478e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.3182993e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.4890508e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.6598023e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   5.8305538e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.0013052e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.1720567e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.3428082e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.5135597e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.6843112e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   6.8550627e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.0258142e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.1965657e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.3673172e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.5380686e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.7088201e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   7.8795716e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.0503231e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.2210746e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.3918261e-02   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.5625776e-02   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.7333291e-02   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   8.9040806e-02   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   9.0748320e-02   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   9.2455835e-02   8.0000002e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000002e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01
   9.4163350e-02   8.0000002e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000002e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01
   9.5870865e-02   8.0000003e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000003e-01   8.0000001e-01   8.0000000e-01   8.0000001e-01
   9.7578380e-02   8.0000004e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000004e-01   8.0000001e-01   8.0000001e-01   8.0000001e-01
   9.9285895e-02   8.0000005e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000005e-01   8.0000001e-01   8.0000001e-01   8.0000002e-01
   1.0099341e-01   8.0000007e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000007e-01   8.0000001e-01   8.0000001e-01   8.0000002e-01
   1.0270092e-01   8.0000009e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000009e-01   8.0000002e-01   8.0000001e-01   8.0000003e-01
   1.0440844e-01   8.0000011e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000011e-01   8.0000002e-01   8.0000002e-01   8.0000004e-01
   1.0611595e-01   8.0000015e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000015e-01   8.0000003e-01   8.0000003e-01   8.0000005e-01
   1.0782347e-01   8.0000019e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000019e-01   8.0000003e-01   8.0000003e-01   8.0000007e-01
   1.0953098e-01   8.0000025e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000025e-01   8.0000004e-01   8.0000004e-01   8.0000009e-01
   1.1123850e-01   8.0000032e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000032e-01   8.0000006e-01   8.0000006e-01   8.0000011e-01
   1.1294601e-01   8.0000042e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000042e-01   8.0000007e-01   8.0000007e-01   8.0000015e-01
   1.1465353e-01   8.0000054e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000054e-01   8.0000009e-01   8.0000009e-01   8.0000019e-01
   1.1636104e-01   8.0000069e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000069e-01   8.0000012e-01   8.0000012e-01   8.0000024e-01
   1.1806856e-01   8.0000089e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000089e-01   8.0000016e-01   8.0000015e-01   8.0000031e-01
   1.1977607e-01   8.0000114e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000114e-01   8.0000020e-01   8.0000019e-01   8.0000040e-01
   1.2148359e-01   8.0000146e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000146e-01   8.0000026e-01   8.0000025e-01   8.0000051e-01
   1.2319110e-01   8.0000186e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000186e-01   8.0000033e-01   8.0000032e-01   8.0000065e-01
   1.2489862e-01   8.0000236e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000236e-01   8.0000042e-01   8.0000040e-01   8.0000082e-01
   1.2660613e-01   8.0000299e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000299e-01   8.0000053e-01   8.0000051e-01   8.0000105e-01
   1.2831365e-01   8.0000379e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000379e-01   8.0000067e-01   8.0000065e-01   8.0000132e-01
   1.3002116e-01   8.0000478e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000478e-01   8.0000084e-01   8.0000082e-01   8.0000167e-01
   1.3172868e-01   8.0000603e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000603e-01   8.0000106e-01   8.0000103e-01   8.0000211e-01
   1.3343619e-01   8.0000758e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000758e-01   8.0000134e-01   8.0000129e-01   8.0000265e-01
   1.3514371e-01   8.0000950e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000950e-01   8.0000168e-01   8.0000162e-01   8.0000332e-01
   1.3685122e-01   8.0001189e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001189e-01   8.0000210e-01   8.0000203e-01   8.0000415e-01
   1.3855874e-01   8.0001484e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001484e-01   8.0000262e-01   8.0000253e-01   8.0000518e-01
   1.4026625e-01   8.0001847e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001847e-01   8.0000326e-01   8.0000316e-01   8.0000645e-01
   1.4197377e-01   8.0002295e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0002295e-01   8.0000405e-01   8.0000392e-01   8.0000802e-01
   1.4368128e-01   8.0002845e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0002845e-01   8.0000502e-01   8.0000486e-01   8.0000994e-01
   1.4538880e-01   8.0003519e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0003519e-01   8.0000620e-01   8.0000601e-01   8.0001229e-01
   1.4709631e-01   8.0004341e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0004341e-01   8.0000765e-01   8.0000741e-01   8.0001517e-01
   1.4880383e-01   8.0005343e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0005343e-01   8.0000942e-01   8.0000912e-01   8.0001867e-01
   1.5051134e-01   8.0006560e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0006560e-01   8.0001156e-01   8.0001120e-01   8.0002292e-01
   1.5221886e-01   8.0008038e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0008038e-01   8.0001417e-01   8.0001373e-01   8.0002808e-01
   1.5392637e-01   8.0009824e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0009824e-01   8.0001732e-01   8.0001678e-01   8.0003432e-01
   1.5563389e-01   8.0011980e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0011980e-01   8.0002112e-01   8.0002046e-01   8.0004186e-01
   1.5734140e-01   8.0014574e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0014574e-01   8.0002569e-01   8.0002489e-01   8.0005092e-01
   1.5904892e-01   8.0017689e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0017689e-01   8.0003118e-01   8.0003021e-01   8.0006180e-01
   1.6075643e-01   8.0021419e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0021419e-01   8.0003775e-01   8.0003658e-01   8.0007484e-01
   1.6246395e-01   8.0025877e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0025877e-01   8.0004561e-01   8.0004419e-01   8.0009042e-01
   1.6417146e-01   8.0031190e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0031190e-01   8.0005497e-01   8.0005326e-01   8.0010898e-01
   1.6587898e-01   8.0037505e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0037505e-01   8.0006610e-01   8.0006404e-01   8.0013105e-01
   1.6758649e-01   8.0044993e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0044993e-01   8.0007929e-01   8.0007683e-01   8.0015722e-01
   1.6929401e-01   8.0053849e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0053849e-01   8.0009490e-01   8.0009195e-01   8.0018816e-01
   1.7100152e-01   8.0064300e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0064300e-01   8.0011331e-01   8.0010979e-01   8.0022469e-01
   1.7270904e-01   8.0076603e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0076603e-01   8.0013499e-01   8.0013080e-01   8.0026769e-01
   1.7441655e-01   8.0091046e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0091046e-01   8.0016044e-01   8.0015546e-01   8.0031816e-01
   1.7612407e-01   8.0107959e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0107959e-01   8.0019024e-01   8.0018433e-01   8.0037727e-01
   1.7783158e-01   8.0127712e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0127712e-01   8.0022504e-01   8.0021806e-01   8.0044631e-01
   1.7953909e-01   8.0150726e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0150726e-01   8.0026559e-01   8.0025735e-01   8.0052675e-01
   1.8124661e-01   8.0177479e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0177479e-01   8.0031272e-01   8.0030302e-01   8.0062026e-01
   1.8295412e-01   8.0208499e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0208499e-01   8.0036736e-01   8.0035598e-01   8.0072869e-01
   1.8466164e-01   8.0244365e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0244365e-01   8.0043055e-01   8.0041721e-01   8.0085406e-01
   1.8636915e-01   8.0285730e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0285730e-01   8.0050341e-01   8.0048782e-01   8.0099866e-01
   1.8807667e-01   8.0333313e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0333313e-01   8.0058723e-01   8.0056905e-01   8.0116500e-01
   1.8978418e-01   8.0387911e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0387911e-01   8.0068340e-01   8.0066225e-01   8.0135587e-01
   1.9149170e-01   8.0450420e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0450420e-01   8.0079350e-01   8.0076895e-01   8.0157441e-01
   1.9319921e-01   8.0521786e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0521786e-01   8.0091920e-01   8.0089077e-01   8.0182392e-01
   1.9490673e-01   8.0603043e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0603043e-01   8.0106231e-01   8.0102947e-01   8.0210802e-01
   1.9661424e-01   8.0695323e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0695323e-01   8.0122483e-01   8.0118697e-01   8.0243068e-01
   1.9832176e-01   8.0799847e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0799847e-01   8.0140891e-01   8.0136538e-01   8.0279617e-01
   2.0002927e-01   8.0917932e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0917932e-01   8.0161686e-01   8.0156692e-01   8.0320910e-01
   2.0173679e-01   8.1051041e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1051041e-01   8.0185127e-01   8.0179410e-01   8.0367459e-01
   2.0344430e-01   8.1200643e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1200643e-01   8.0211470e-01   8.0204943e-01   8.0419779e-01
   2.0515182e-01   8.1368330e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1368330e-01   8.0240996e-01   8.0233561e-01   8.0478427e-01
   2.0685933e-01   8.1555789e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1555789e-01   8.0274003e-01   8.0265552e-01   8.0543994e-01
   2.0856685e-01   8.1764794e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1764794e-01   8.0310802e-01   8.0301219e-01   8.0617102e-01
   2.1027436e-01   8.1997204e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1997204e-01   8.0351720e-01   8.0340880e-01   8.0698403e-01
   2.1198188e-01   8.2255036e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2255036e-01   8.0397112e-01   8.0384877e-01   8.0788603e-01
   2.1368939e-01   8.2540200e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2540200e-01   8.0447313e-01   8.0433537e-01   8.0888373e-01
   2.1539691e-01   8.2854736e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2854736e-01   8.0502682e-01   8.0487207e-01   8.0998428e-01
   2.1710442e-01   8.3200722e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.3200722e-01   8.0563586e-01   8.0546241e-01   8.1119497e-01
   2.1881194e-01   8.3580259e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.3580259e-01   8.0630392e-01   8.0610998e-01   8.1252319e-01
   2.2051945e-01   8.3995478e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.3995478e-01   8.0703475e-01   8.0681840e-01   8.1397642e-01
   2.2222697e-01   8.4448561e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4448561e-01   8.0783220e-01   8.0759140e-01   8.1556233e-01
   2.2393448e-01   8.4941451e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4941451e-01   8.0869966e-01   8.0843229e-01   8.1728776e-01
   2.2564200e-01   8.5476133e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.5476133e-01   8.0964064e-01   8.0934443e-01   8.1915971e-01
   2.2734951e-01   8.6054501e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6054501e-01   8.1065846e-01   8.1033107e-01   8.2118485e-01
   2.2905703e-01   8.6678333e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6678333e-01   8.1175623e-01   8.1139522e-01   8.2336946e-01
   2.3076454e-01   8.7349317e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7349317e-01   8.1293693e-01   8.1253976e-01   8.2571951e-01
   2.3247206e-01   8.8068966e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.8068966e-01   8.1420322e-01   8.1376726e-01   8.2824039e-01
   2.3417957e-01   8.8838403e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.8838403e-01   8.1555706e-01   8.1507963e-01   8.3093609e-01
   2.3588709e-01   8.9658620e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.9658620e-01   8.1700019e-01   8.1647856e-01   8.3381018e-01
   2.3759460e-01   9.0530330e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0530330e-01   8.1853388e-01   8.1796524e-01   8.3686525e-01
   2.3930212e-01   9.1453939e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.1453939e-01   8.2015883e-01   8.1954038e-01   8.4010284e-01
   2.4100963e-01   9.2429602e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.2429602e-01   8.2187532e-01   8.2120421e-01   8.4352361e-01
   2.4271715e-01   9.3457015e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.3457015e-01   8.2368282e-01   8.2295622e-01   8.4712662e-01
   2.4442466e-01   9.4535365e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.4535365e-01   8.2557990e-01   8.2479502e-01   8.5090918e-01
   2.4613218e-01   9.5663513e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.5663513e-01   8.2756458e-01   8.2671864e-01   8.5486743e-01
   2.4783969e-01   9.6839867e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.6839867e-01   8.2963408e-01   8.2872438e-01   8.5899598e-01
   2.4954721e-01   9.8062370e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.8062370e-01   8.3178479e-01   8.3080871e-01   8.6328780e-01
   2.5125472e-01   9.9328569e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.9328569e-01   8.3401244e-01   8.3296745e-01   8.6773450e-01
   2.5296224e-01   1.0063536e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0063536e+00   8.3631161e-01   8.3519531e-01   8.7232541e-01
   2.5466975e-01   1.0197915e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0197915e+00   8.3867600e-01   8.3748616e-01   8.7704813e-01
   2.5637726e-01   1.0335588e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0335588e+00   8.4109856e-01   8.3983307e-01   8.8188870e-01
   2.5808478e-01   1.0476101e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0476101e+00   8.4357135e-01   8.4222832e-01   8.8683145e-01
   2.5979229e-01   1.0618952e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0618952e+00   8.4608562e-01   8.4466335e-01   8.9185903e-01
   2.6149981e-01   1.0763596e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0763596e+00   8.4863188e-01   8.4712886e-01   8.9695260e-01
   2.6320732e-01   1.0909432e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0909432e+00   8.5119970e-01   8.4961467e-01   9.0209144e-01
   2.6491484e-01   1.1055827e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1055827e+00   8.5377804e-01   8.5210997e-01   9.0725357e-01
   2.6662235e-01   1.1202111e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1202111e+00   8.5635526e-01   8.5460336e-01   9.1241580e-01
   2.6832987e-01   1.1347582e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1347582e+00   8.5891918e-01   8.5708292e-01   9.1755382e-01
   2.7003738e-01   1.1491511e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1491511e+00   8.6145717e-01   8.5953624e-01   9.2264239e-01
   2.7174490e-01   1.1633137e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1633137e+00   8.6395607e-01   8.6195043e-01   9.2765517e-01
   2.7345241e-01   1.1771700e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1771700e+00   8.6640272e-01   8.6431254e-01   9.3256575e-01
   2.7515993e-01   1.1906427e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1906427e+00   8.6878380e-01   8.6660948e-01   9.3734734e-01
   2.7686744e-01   1.2036543e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2036543e+00   8.7108597e-01   8.6882810e-01   9.4197306e-01
   2.7857496e-01   1.2161280e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2161280e+00   8.7329602e-01   8.7095538e-01   9.4641624e-01
   2.8028247e-01   1.2279882e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2279882e+00   8.7540099e-01   8.7297850e-01   9.5065063e-01
   2.8198999e-01   1.2391588e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2391588e+00   8.7738792e-01   8.7488462e-01   9.5464986e-01
   2.8369750e-01   1.2495716e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2495716e+00   8.7924516e-01   8.7666218e-01   9.5839016e-01
   2.8540502e-01   1.2591594e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2591594e+00   8.8096140e-01   8.7829988e-01   9.6184825e-01
   2.8711253e-01   1.2678598e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2678598e+00   8.8252607e-01   8.7978716e-01   9.6500237e-01
   2.8882005e-01   1.2756151e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2756151e+00   8.8392956e-01   8.8111433e-01   9.6783245e-01
   2.9052756e-01   1.2823724e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2823724e+00   8.8516311e-01   8.8227253e-01   9.7032010e-01
   2.9223508e-01   1.2880836e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2880836e+00   8.8621883e-01   8.8325369e-01   9.7244853e-01
   2.9394259e-01   1.2927123e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2927123e+00   8.8709096e-01   8.8405180e-01   9.7420508e-01
   2.9565011e-01   1.2962269e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2962269e+00   8.8777452e-01   8.8466160e-01   9.7557861e-01
   2.9735762e-01   1.2986030e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2986030e+00   8.8826591e-01   8.8507911e-01   9.7656058e-01
   2.9906514e-01   1.2998240e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2998240e+00   8.8856292e-01   8.8530169e-01   9.7714511e-01
   3.0077265e-01   1.2998799e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2998799e+00   8.8866455e-01   8.8532784e-01   9.7732863e-01
   3.0248017e-01   1.2987691e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2987691e+00   8.8857128e-01   8.8515745e-01   9.7711039e-01
   3.0418768e-01   1.2965020e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2965020e+00   8.8828572e-01   8.8479253e-01   9.7649389e-01
   3.0589520e-01   1.2930945e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2930945e+00   8.8781147e-01   8.8423595e-01   9.7548444e-01
   3.0760271e-01   1.2885701e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2885701e+00   8.8715353e-01   8.8349195e-01   9.7409004e-01
   3.0931023e-01   1.2829601e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2829601e+00   8.8631824e-01   8.8256605e-01   9.7232131e-01
   3.1101774e-01   1.2763010e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2763010e+00   8.8531293e-01   8.8146468e-01   9.7019070e-01
   3.1272526e-01   1.2686382e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2686382e+00   8.8414651e-01   8.8019579e-01   9.6771373e-01
   3.1443277e-01   1.2600251e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2600251e+00   8.8282925e-01   8.7876868e-01   9.6490866e-01
   3.1614029e-01   1.2505188e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2505188e+00   8.8137213e-01   8.7719328e-01   9.6179505e-01
   3.1784780e-01   1.2401815e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2401815e+00   8.7978702e-01   8.7548039e-01   9.5839417e-01
   3.1955532e-01   1.2290798e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2290798e+00   8.7808657e-01   8.7364154e-01   9.5472880e-01
   3.2126283e-01   1.2172825e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2172825e+00   8.7628388e-01   8.7168864e-01   9.5082245e-01
   3.2297035e-01   1.2048637e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.2048637e+00   8.7439294e-01   8.6963451e-01   9.4670054e-01
   3.2467786e-01   1.1918998e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1918998e+00   8.7242808e-01   8.6749232e-01   9.4238912e-01
   3.2638538e-01   1.1784675e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1784675e+00   8.7040375e-01   8.6527529e-01   9.3791445e-01
   3.2809289e-01   1.1646443e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1646443e+00   8.6833450e-01   8.6299677e-01   9.3330294e-01
   3.2980041e-01   1.1505075e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1505075e+00   8.6623486e-01   8.6067007e-01   9.2858100e-01
   3.3150792e-01   1.1361333e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1361333e+00   8.6411922e-01   8.5830831e-01   9.2377458e-01
   3.3321544e-01   1.1215977e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1215977e+00   8.6200179e-01   8.5592452e-01   9.1890955e-01
   3.3492295e-01   1.1069740e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1069740e+00   8.5989633e-01   8.5353129e-01   9.1401086e-01
   3.3663046e-01   1.0923326e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0923326e+00   8.5781608e-01   8.5114070e-01   9.0910240e-01
   3.3833798e-01   1.0777409e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0777409e+00   8.5577373e-01   8.4876429e-01   9.0420701e-01
   3.4004549e-01   1.0632625e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0632625e+00   8.5378129e-01   8.4641294e-01   8.9934622e-01
   3.4175301e-01   1.0489579e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0489579e+00   8.5185030e-01   8.4409702e-01   8.9454042e-01
   3.4346052e-01   1.0348822e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0348822e+00   8.4999109e-01   8.4182590e-01   8.8980814e-01
   3.4516804e-01   1.0210859e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0210859e+00   8.4821329e-01   8.3960820e-01   8.8516634e-01
   3.4687555e-01   1.0076150e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0076150e+00   8.4652568e-01   8.3745172e-01   8.8063035e-01
   3.4858307e-01   9.9451032e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.9451032e-01   8.4493613e-01   8.3536342e-01   8.7621379e-01
   3.5029058e-01   9.8180802e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.8180802e-01   8.4345162e-01   8.3334939e-01   8.7192855e-01
   3.5199810e-01   9.6954045e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.6954045e-01   8.4207856e-01   8.3141512e-01   8.6778524e-01
   3.5370561e-01   9.5773216e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.5773216e-01   8.4082173e-01   8.2956470e-01   8.6379180e-01
   3.5541313e-01   9.4640419e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.4640419e-01   8.3968535e-01   8.2780162e-01   8.5995495e-01
   3.5712064e-01   9.3557289e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.3557289e-01   8.3867280e-01   8.2612857e-01   8.5627977e-01
   3.5882816e-01   9.2525007e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.2525007e-01   8.3778661e-01   8.2454747e-01   8.5276979e-01
   3.6053567e-01   9.1544368e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.1544368e-01   8.3702862e-01   8.2305955e-01   8.4942719e-01
   3.6224319e-01   9.0615826e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0615826e-01   8.3640011e-01   8.2166546e-01   8.4625299e-01
   3.6395070e-01   8.9739204e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.9739204e-01   8.3590101e-01   8.2036475e-01   8.4324608e-01
   3.6565822e-01   8.8914129e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.8914129e-01   8.3553095e-01   8.1915664e-01   8.4040467e-01
   3.6736573e-01   8.8139913e-01   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.8139913e-01   8.3528900e-01   8.1803979e-01   8.3772589e-01
   3.6907325e-01   8.7415589e-01   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.7415589e-01   8.3517370e-01   8.1701241e-01   8.3520594e-01
   3.7078076e-01   8.6740006e-01   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.6740006e-01   8.3518326e-01   8.1607237e-01   8.3284038e-01
   3.7248828e-01   8.6111775e-01   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.6111775e-01   8.3531544e-01   8.1521713e-01   8.3062399e-01
   3.7419579e-01   8.5529168e-01   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.5529168e-01   8.3556721e-01   8.1444355e-01   8.2855044e-01
   3.7590331e-01   8.4990421e-01   8.0000002e-01   8.0000000e-01   8.0000000e-01   8.4990421e-01   8.3593557e-01   8.1374846e-01   8.2661329e-01
   3.7761082e-01   8.4493650e-01   8.0000002e-01   8.0000000e-01   8.0000000e-01   8.4493650e-01   8.3641723e-01   8.1312844e-01   8.2480572e-01
   3.7931834e-01   8.4036877e-01   8.0000003e-01   8.0000000e-01   8.0000000e-01   8.4036877e-01   8.3700872e-01   8.1257995e-01   8.2312060e-01
   3.8102585e-01   8.3618125e-01   8.0000003e-01   8.0000000e-01   8.0000000e-01   8.3618125e-01   8.3770660e-01   8.1209943e-01   8.2155083e-01
   3.8273337e-01   8.3235296e-01   8.0000004e-01   8.0000000e-01   8.0000000e-01   8.3235296e-01   8.3850710e-01   8.1168310e-01   8.2008895e-01
   3.8444088e-01   8.2886218e-01   8.0000005e-01   8.0000000e-01   8.0000000e-01   8.2886218e-01   8.3940621e-01   8.1132707e-01   8.1872731e-01
   3.8614840e-01   8.2568788e-01   8.0000006e-01   8.0000000e-01   8.0000000e-01   8.2568788e-01   8.4040011e-01   8.1102755e-01   8.1745852e-01
   3.8785591e-01   8.2280926e-01   8.0000008e-01   8.0000000e-01   8.0000000e-01   8.2280926e-01   8.4148492e-01   8.1078080e-01   8.1627531e-01
   3.8956343e-01   8.2020586e-01   8.0000010e-01   8.0000000e-01   8.0000000e-01   8.2020586e-01   8.4265685e-01   8.1058313e-01   8.1517055e-01
   3.9127094e-01   8.1785830e-01   8.0000012e-01   8.0000000e-01   8.0000000e-01   8.1785830e-01   8.4391229e-01   8.1043105e-01   8.1413749e-01
   3.9297846e-01   8.1574686e-01   8.0000015e-01   8.0000000e-01   8.0000000e-01   8.1574686e-01   8.4524746e-01   8.1032099e-01   8.1316938e-01
   3.9468597e-01   8.1385260e-01   8.0000018e-01   8.0000000e-01   8.0000000e-01   8.1385260e-01   8.4665862e-01   8.1024952e-01   8.1225976e-01
   3.9639349e-01   8.1215772e-01   8.0000023e-01   8.0000000e-01   8.0000000e-01   8.1215772e-01   8.4814227e-01   8.1021341e-01   8.1140259e-01
   3.9810100e-01   8.1064524e-01   8.0000028e-01   8.0000000e-01   8.0000000e-01   8.1064524e-01   8.4969501e-01   8.1020955e-01   8.1059216e-01
   3.9980852e-01   8.0929910e-01   8.0000034e-01   8.0000000e-01   8.0000000e-01   8.0929910e-01   8.5131358e-01   8.1023502e-01   8.0982311e-01
   4.0151603e-01   8.0810457e-01   8.0000042e-01   8.0000000e-01   8.0000000e-01   8.0810457e-01   8.5299501e-01   8.1028710e-01   8.0909052e-01
   4.0322355e-01   8.0704704e-01   8.0000051e-01   8.0000000e-01   8.0000000e-01   8.0704704e-01   8.5473611e-01   8.1036310e-01   8.0838966e-01
   4.0493106e-01   8.0611317e-01   8.0000063e-01   8.0000000e-01   8.0000000e-01   8.0611317e-01   8.5653396e-01   8.1046053e-01   8.0771622e-01
   4.0663858e-01   8.0529064e-01   8.0000077e-01   8.0000000e-01   8.0000000e-01   8.0529064e-01   8.5838580e-01   8.1057710e-01   8.0706629e-01
   4.0834609e-01   8.0456806e-01   8.0000093e-01   8.0000000e-01   8.0000000e-01   8.0456806e-01   8.6028900e-01   8.1071067e-01   8.0643628e-01
   4.1005361e-01   8.0393492e-01   8.0000114e-01   8.0000000e-01   8.0000000e-01   8.0393492e-01   8.6224103e-01   8.1085923e-01   8.0582299e-01
   4.1176112e-01   8.0338184e-01   8.0000138e-01   8.0000000e-01   8.0000000e-01   8.0338184e-01   8.6423967e-01   8.1102098e-01   8.0522354e-01
   4.1346863e-01   8.0289970e-01   8.0000168e-01   8.0000000e-01   8.0000000e-01   8.0289970e-01   8.6628245e-01   8.1119417e-01   8.0463529e-01
   4.1517615e-01   8.0248047e-01   8.0000203e-01   8.0000000e-01   8.0000000e-01   8.0248047e-01   8.6836718e-01   8.1137722e-01   8.0405597e-01
   4.1688366e-01   8.0211689e-01   8.0000246e-01   8.0000000e-01   8.0000000e-01   8.0211689e-01   8.7049179e-01   8.1156867e-01   8.0348357e-01
   4.1859118e-01   8.0180236e-01   8.0000297e-01   8.0000000e-01   8.0000000e-01   8.0180236e-01   8.7265427e-01   8.1176721e-01   8.0291636e-01
   4.2029869e-01   8.0153097e-01   8.0000358e-01   8.0000000e-01   8.0000000e-01   8.0153097e-01   8.7485271e-01   8.1197161e-01   8.0235286e-01
   4.2200621e-01   8.0129751e-01   8.0000432e-01   8.0000000e-01   8.0000000e-01   8.0129751e-01   8.7708537e-01   8.1218077e-01   8.0179181e-01
   4.2371372e-01   8.0109707e-01   8.0000519e-01   8.0000000e-01   8.0000000e-01   8.0109707e-01   8.7935035e-01   8.1239365e-01   8.0123217e-01
   4.2542124e-01   8.0092541e-01   8.0000624e-01   8.0000000e-01   8.0000000e-01   8.0092541e-01   8.8164593e-01   8.1260930e-01   8.0067308e-01
   4.2712875e-01   8.0077879e-01   8.0000748e-01   8.0000000e-01   8.0000000e-01   8.0077879e-01   8.8397044e-01   8.1282689e-01   8.0011391e-01
   4.2883627e-01   8.0065385e-01   8.0000896e-01   8.0000000e-01   8.0000000e-01   8.0065385e-01   8.8632225e-01   8.1304561e-01   7.9955414e-01
   4.3054378e-01   8.0054769e-01   8.0001071e-01   8.0000000e-01   8.0000000e-01   8.0054769e-01   8.8869982e-01   8.1326476e-01   7.9899343e-01
   4.3225130e-01   8.0045772e-01   8.0001279e-01   8.0000000e-01   8.0000000e-01   8.0045772e-01   8.9110162e-01   8.1348367e-01   7.9843156e-01
   4.3395881e-01   8.0038163e-01   8.0001524e-01   8.0000000e-01   8.0000000e-01   8.0038163e-01   8.9352606e-01   8.1370175e-01   7.9786845e-01
   4.3566633e-01   8.0031745e-01   8.0001814e-01   8.0000000e-01   8.0000000e-01   8.0031745e-01   8.9597164e-01   8.1391842e-01   7.9730411e-01
   4.3737384e-01   8.0026343e-01   8.0002155e-01   8.0000000e-01   8.0000000e-01   8.0026343e-01   8.9843688e-01   8.1413317e-01   7.9673865e-01
   4.3908136e-01   8.0021810e-01   8.0002558e-01   8.0000000e-01   8.0000000e-01   8.0021810e-01   9.0092030e-01   8.1434554e-01   7.9617229e-01
   4.4078887e-01   8.0018015e-01   8.0003030e-01   8.0000000e-01   8.0000000e-01   8.0018015e-01   9.0342047e-01   8.1455507e-01   7.9560527e-01
   4.4249639e-01   8.0014846e-01   8.0003585e-01   8.0000000e-01   8.0000000e-01   8.0014846e-01   9.0593594e-01   8.1476135e-01   7.9503795e-01
   4.4420390e-01   8.0012206e-01   8.0004235e-01   8.0000000e-01   8.0000000e-01   8.0012206e-01   9.0846524e-01   8.1496400e-01   7.9447073e-01
   4.4591142e-01   8.0010012e-01   8.0004995e-01   8.0000000e-01   8.0000000e-01   8.0010012e-01   9.1100690e-01   8.1516265e-01   7.9390404e-01
   4.4761893e-01   8.0008193e-01   8.0005882e-01   8.0000000e-01   8.0000000e-01   8.0008193e-01   9.1355949e-01   8.1535696e-01   7.9333836e-01
   4.4932645e-01   8.0006689e-01   8.0006917e-01   8.0000000e-01   8.0000000e-01   8.0006689e-01   9.1612157e-01   8.1554662e-01   7.9277423e-01
   4.5103396e-01   8.0005448e-01   8.0008121e-01   8.0000000e-01   8.0000000e-01   8.0005448e-01   9.1869169e-01   8.1573130e-01   7.9221219e-01
   4.5274148e-01   8.0004428e-01   8.0009521e-01   8.0000000e-01   8.0000000e-01   8.0004428e-01   9.2126839e-01   8.1591071e-01   7.9165282e-01
   4.5444899e-01   8.0003590e-01   8.0011145e-01   8.0000000e-01   8.0000000e-01   8.0003590e-01   9.2385021e-01   8.1608459e-01   7.9109671e-01
   4.5615651e-01   8.0002904e-01   8.0013027e-01   8.0000000e-01   8.0000000e-01   8.0002904e-01   9.2643568e-01   8.1625266e-01   7.9054445e-01
   4.5786402e-01   8.0002343e-01   8.0015204e-01   8.0000000e-01   8.0000000e-01   8.0002343e-01   9.2902334e-01   8.1641467e-01   7.8999668e-01
   4.5957154e-01   8.0001886e-01   8.0017717e-01   8.0000000e-01   8.0000000e-01   8.0001886e-01   9.3161171e-01   8.1657038e-01   7.8945400e-01
   4.6127905e-01   8.0001515e-01   8.0020615e-01   8.0000000e-01   8.0000000e-01   8.0001515e-01   9.3419932e-01   8.1671952e-01   7.8891708e-01
   4.6298657e-01   8.0001214e-01   8.0023951e-01   8.0000000e-01   8.0000000e-01   8.0001214e-01   9.3678468e-01   8.1686189e-01   7.8838652e-01
   4.6469408e-01   8.0000971e-01   8.0027785e-01   8.0000000e-01   8.0000000e-01   8.0000971e-01   9.3936631e-01   8.1699726e-01   7.8786296e-01
   4.6640160e-01   8.0000774e-01   8.0032184e-01   8.0000000e-01   8.0000000e-01   8.0000774e-01   9.4194272e-01   8.1712543e-01   7.8734702e-01
   4.6810911e-01   8.0000616e-01   8.0037223e-01   8.0000000e-01   8.0000000e-01   8.0000616e-01   9.4451242e-01   8.1724620e-01   7.8683933e-01
   4.6981663e-01   8.0000489e-01   8.0042985e-01   8.0000000e-01   8.0000000e-01   8.0000489e-01   9.4707392e-01   8.1735935e-01   7.8634048e-01
   4.7152414e-01   8.0000387e-01   8.0049567e-01   8.0000000e-01   8.0000000e-01   8.0000387e-01   9.4962571e-01   8.1746470e-01   7.8585113e-01
   4.7323166e-01   8.0000306e-01   8.0057071e-01   8.0000000e-01   8.0000000e-01   8.0000306e-01   9.5216630e-01   8.1756206e-01   7.8537184e-01
   4.7493917e-01   8.0000241e-01   8.0065611e-01   8.0000000e-01   8.0000000e-01   8.0000241e-01   9.5469421e-01   8.1765127e-01   7.8490320e-01
   4.7664669e-01   8.0000190e-01   8.0075315e-01   8.0000000e-01   8.0000000e-01   8.0000190e-01   9.5720796e-01   8.1773218e-01   7.8444578e-01
   4.7835420e-01   8.0000149e-01   8.0086323e-01   8.0000000e-01   8.0000000e-01   8.0000149e-01   9.5970607e-01   8.1780461e-01   7.8400014e-01
   4.8006172e-01   8.0000117e-01   8.0098790e-01   8.0000000e-01   8.0000000e-01   8.0000117e-01   9.6218705e-01   8.1786843e-01   7.8356682e-01
   4.8176923e-01   8.0000091e-01   8.0112894e-01   8.0000000e-01   8.0000000e-01   8.0000091e-01   9.6464937e-01   8.1792345e-01   7.8314641e-01
   4.8347675e-01   8.0000071e-01   8.0128815e-01   8.0000000e-01   8.0000000e-01   8.0000071e-01   9.6709162e-01   8.1796959e-01   7.8273937e-01
   4.8518426e-01   8.0000055e-01   8.0146760e-01   8.0000000e-01   8.0000000e-01   8.0000055e-01   9.6951234e-01   8.1800672e-01   7.8234621e-01
   4.8689178e-01   8.0000043e-01   8.0166952e-01   8.0000000e-01   8.0000000e-01   8.0000043e-01   9.7191010e-01   8.1803472e-01   7.8196741e-01
   4.8859929e-01   8.0000033e-01   8.0189635e-01   8.0000000e-01   8.0000000e-01   8.0000033e-01   9.7428345e-01   8.1805351e-01   7.8160343e-01
   4.9030681e-01   8.0000026e-01   8.0215075e-01   8.0000000e-01   8.0000000e-01   8.0000026e-01   9.7663096e-01   8.1806297e-01   7.8125474e-01
   4.9201432e-01   8.0000020e-01   8.0243571e-01   8.0000000e-01   8.0000000e-01   8.0000020e-01   9.7895114e-01   8.1806300e-01   7.8092180e-01
   4.9372183e-01   8.0000015e-01   8.0275426e-01   8.0000000e-01   8.0000000e-01   8.0000015e-01   9.8124268e-01   8.1805357e-01   7.8060497e-01
   4.9542935e-01   8.0000012e-01   8.0310975e-01   8.0000000e-01   8.0000000e-01   8.0000012e-01   9.8350419e-01   8.1803460e-01   7.8030466e-01
   4.9713686e-01   8.0000009e-01   8.0350583e-01   8.0000000e-01   8.0000000e-01   8.0000009e-01   9.8573432e-01   8.1800606e-01   7.8002123e-01
   4.9884438e-01   8.0000007e-01   8.0394640e-01   8.0000000e-01   8.0000000e-01   8.0000007e-01   9.8793172e-01   8.1796791e-01   7.7975505e-01
   5.0055189e-01   8.0000005e-01   8.0443567e-01   8.0000000e-01   8.0000000e-01   8.0000005e-01   9.9009503e-01   8.1792011e-01   7.7950645e-01
   5.0225941e-01   8.0000004e-01   8.0497824e-01   8.0000000e-01   8.0000000e-01   8.0000004e-01   9.9222288e-01   8.1786263e-01   7.7927580e-01
   5.0396692e-01   8.0000003e-01   8.0557875e-01   8.0000000e-01   8.0000000e-01   8.0000003e-01   9.9431407e-01   8.1779549e-01   7.7906333e-01
   5.0567444e-01   8.0000002e-01   8.0624226e-01   8.0000000e-01   8.0000000e-01   8.0000002e-01   9.9636734e-01   8.1771872e-01   7.7886933e-01
   5.0738195e-01   8.0000002e-01   8.0697415e-01   8.0000000e-01   8.0000000e-01   8.0000002e-01   9.9838146e-01   8.1763233e-01   7.7869405e-01
   5.0908947e-01   8.0000001e-01   8.0778012e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0003552e+00   8.1753636e-01   7.7853772e-01
   5.1079698e-01   8.0000001e-01   8.0866628e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0022873e+00   8.1743085e-01   7.7840058e-01
   5.1250450e-01   8.0000001e-01   8.0963904e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0041766e+00   8.1731586e-01   7.7828285e-01
   5.1421201e-01   8.0000001e-01   8.1070483e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0060221e+00   8.1719147e-01   7.7818466e-01
   5.1591953e-01   8.0000000e-01   8.1187056e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0078225e+00   8.1705780e-01   7.7810616e-01
   5.1762704e-01   8.0000000e-01   8.1314341e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0095769e+00   8.1691493e-01   7.7804747e-01
   5.1933456e-01   8.0000000e-01   8.1453085e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0112842e+00   8.1676299e-01   7.7800872e-01
   5.2104207e-01   8.0000000e-01   8.1604084e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0129432e+00   8.1660209e-01   7.7799003e-01
   5.2274959e-01   8.0000000e-01   8.1768134e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0145531e+00   8.1643238e-01   7.7799147e-01
   5.2445710e-01   8.0000000e-01   8.1946028e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0161129e+00   8.1625404e-01   7.7801306e-01
   5.2616462e-01   8.0000000e-01   8.2138599e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0176216e+00   8.1606724e-01   7.7805482e-01
   5.2787213e-01   8.0000000e-01   8.2346692e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0190785e+00   8.1587216e-01   7.7811676e-01
   5.2957965e-01   8.0000000e-01   8.2571164e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0204826e+00   8.1566901e-01   7.7819888e-01
   5.3128716e-01   8.0000000e-01   8.2812921e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0218329e+00   8.1545799e-01   7.7830119e-01
   5.3299468e-01   8.0000000e-01   8.3072808e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0231289e+00   8.1523933e-01   7.7842362e-01
   5.3470219e-01   8.0000000e-01   8.3351661e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0243697e+00   8.1501328e-01   7.7856607e-01
   5.3640971e-01   8.0000000e-01   8.3650329e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0255546e+00   8.1478011e-01   7.7872846e-01
   5.3811722e-01   8.0000000e-01   8.3969642e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0266830e+00   8.1454007e-01   7.7891067e-01
   5.3982474e-01   8.0000000e-01   8.4310408e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0277542e+00   8.1429346e-01   7.7911258e-01
   5.4153225e-01   8.0000000e-01   8.4673475e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0287674e+00   8.1404055e-01   7.7933410e-01
   5.4323977e-01   8.0000000e-01   8.5059532e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0297221e+00   8.1378167e-01   7.7957502e-01
   5.4494728e-01   8.0000000e-01   8.5469260e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0306180e+00   8.1351713e-01   7.7983513e-01
   5.4665480e-01   8.0000000e-01   8.5903300e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0314545e+00   8.1324728e-01   7.8011425e-01
   5.4836231e-01   8.0000000e-01   8.6362230e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0322310e+00   8.1297246e-01   7.8041215e-01
   5.5006983e-01   8.0000000e-01   8.6846560e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0329472e+00   8.1269302e-01   7.8072859e-01
   5.5177734e-01   8.0000000e-01   8.7356815e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0336026e+00   8.1240933e-01   7.8106339e-01
   5.5348486e-01   8.0000000e-01   8.7893248e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0341968e+00   8.1212178e-01   7.8141620e-01
   5.5519237e-01   8.0000000e-01   8.8456103e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0347297e+00   8.1183077e-01   7.8178673e-01
   5.5689989e-01   8.0000000e-01   8.9045522e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0352010e+00   8.1153670e-01   7.8217469e-01
   5.5860740e-01   8.0000000e-01   8.9661535e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0356104e+00   8.1123998e-01   7.8257975e-01
   5.6031492e-01   8.0000000e-01   9.0304060e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0359577e+00   8.1094104e-01   7.8300159e-01
   5.6202243e-01   8.0000000e-01   9.0972951e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0362425e+00   8.1064030e-01   7.8343989e-01
   5.6372995e-01   8.0000000e-01   9.1667764e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0364650e+00   8.1033823e-01   7.8389423e-01
   5.6543746e-01   8.0000000e-01   9.2388002e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0366250e+00   8.1003527e-01   7.8436424e-01
   5.6714498e-01   8.0000000e-01   9.3133017e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0367226e+00   8.0973189e-01   7.8484952e-01
   5.6885249e-01   8.0000000e-01   9.3902010e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0367576e+00   8.0942856e-01   7.8534966e-01
   5.7056000e-01   8.0000000e-01   9.4694046e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0367301e+00   8.0912576e-01   7.8586425e-01
   5.7226752e-01   8.0000000e-01   9.5508037e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0366400e+00   8.0882398e-01   7.8639288e-01
   5.7397503e-01   8.0000000e-01   9.6342640e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0364876e+00   8.0852371e-01   7.8693506e-01
   5.7568255e-01   8.0000000e-01   9.7196408e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0362731e+00   8.0822546e-01   7.8749033e-01
   5.7739006e-01   8.0000000e-01   9.8067732e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0359965e+00   8.0792973e-01   7.8805822e-01
   5.7909758e-01   8.0000000e-01   9.8954839e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0356581e+00   8.0763704e-01   7.8863825e-01
   5.8080509e-01   8.0000000e-01   9.9855812e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0352581e+00   8.0734791e-01   7.8922995e-01
   5.8251261e-01   8.0000000e-01   1.0076856e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0347967e+00   8.0706288e-01   7.8983280e-01
   5.8422012e-01   8.0000000e-01   1.0169081e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0342743e+00   8.0678246e-01   7.9044628e-01
   5.8592764e-01   8.0000000e-01   1.0262018e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0336913e+00   8.0650719e-01   7.9106985e-01
   5.8763515e-01   8.0000000e-01   1.0355415e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0330480e+00   8.0623762e-01   7.9170300e-01
   5.8934267e-01   8.0000000e-01   1.0449007e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0323450e+00   8.0597427e-01   7.9234517e-01
   5.9105018e-01   8.0000000e-01   1.0542516e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0315824e+00   8.0571771e-01   7.9299584e-01
   5.9275770e-01   8.0000000e-01   1.0635656e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0307608e+00   8.0546849e-01   7.9365444e-01
   5.9446521e-01   8.0000000e-01   1.0728130e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0298808e+00   8.0522714e-01   7.9432040e-01
   5.9617273e-01   8.0000000e-01   1.0819635e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0289430e+00   8.0499421e-01   7.9499314e-01
   5.9788024e-01   8.0000000e-01   1.0909862e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0279479e+00   8.0477026e-01   7.9567210e-01
   5.9958776e-01   8.0000000e-01   1.0998498e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0268961e+00   8.0455583e-01   7.9635668e-01
   6.0129527e-01   8.0000000e-01   1.1085221e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0257881e+00   8.0435151e-01   7.9704632e-01
   6.0300279e-01   8.0000000e-01   1.1169717e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0246247e+00   8.0415783e-01   7.9774042e-01
   6.0471030e-01   8.0000000e-01   1.1251671e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0234065e+00   8.0397533e-01   7.9843837e-01
   6.0641782e-01   8.0000000e-01   1.1330771e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0221344e+00   8.0380456e-01   7.9913957e-01
   6.0812533e-01   8.0000000e-01   1.1406712e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0208089e+00   8.0364607e-01   7.9984343e-01
   6.0983285e-01   8.0000000e-01   1.1479192e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0194310e+00   8.0350040e-01   8.0054934e-01
   6.1154036e-01   8.0000000e-01   1.1547908e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0180012e+00   8.0336814e-01   8.0125671e-01
   6.1324788e-01   8.0000000e-01   1.1612589e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0165205e+00   8.0324979e-01   8.0196490e-01
   6.1495539e-01   8.0000000e-01   1.1672970e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0149898e+00   8.0314587e-01   8.0267332e-01
   6.1666291e-01   8.0000000e-01   1.1728798e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0134098e+00   8.0305693e-01   8.0338136e-01
   6.1837042e-01   8.0000000e-01   1.1779839e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0117816e+00   8.0298347e-01   8.0408841e-01
   6.2007794e-01   8.0000000e-01   1.1825873e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0101059e+00   8.0292603e-01   8.0479386e-01
   6.2178545e-01   8.0000000e-01   1.1866685e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0083836e+00   8.0288517e-01   8.0549709e-01
   6.2349297e-01   8.0000000e-01   1.1902115e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0066157e+00   8.0286135e-01   8.0619750e-01
   6.2520048e-01   8.0000000e-01   1.1932008e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0048033e+00   8.0285507e-01   8.0689449e-01
   6.2690800e-01   8.0000000e-01   1.1956235e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0029474e+00   8.0286682e-01   8.0758746e-01
   6.2861551e-01   8.0000000e-01   1.1974689e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0010488e+00   8.0289708e-01   8.0827580e-01
   6.3032303e-01   8.0000000e-01   1.1987285e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.9910862e-01   8.0294635e-01   8.0895892e-01
   6.3203054e-01   8.0000000e-01   1.1993953e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.9712780e-01   8.0301514e-01   8.0963622e-01
   6.3373806e-01   8.0000000e-01   1.1994682e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.9510750e-01   8.0310386e-01   8.1030711e-01
   6.3544557e-01   8.0000000e-01   1.1989469e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.9304878e-01   8.0321296e-01   8.1097102e-01
   6.3715309e-01   8.0000000e-01   1.1978339e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.9095272e-01   8.0334287e-01   8.1162736e-01
   6.3886060e-01   8.0000000e-01   1.1961342e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.8882042e-01   8.0349404e-01   8.1227558e-01
   6.4056812e-01   8.0000000e-01   1.1938547e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.8665293e-01   8.0366690e-01   8.1291509e-01
   6.4227563e-01   8.0000000e-01   1.1910049e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.8445131e-01   8.0386189e-01   8.1354531e-01
   6.4398315e-01   8.0000000e-01   1.1875988e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.8221679e-01   8.0407937e-01   8.1416572e-01
   6.4569066e-01   8.0000000e-01   1.1836514e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.7995050e-01   8.0431972e-01   8.1477577e-01
   6.4739817e-01   8.0000000e-01   1.1791799e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.7765357e-01   8.0458330e-01   8.1537493e-01
   6.4910569e-01   8.0000000e-01   1.1742038e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.7532716e-01   8.0487050e-01   8.1596267e-01
   6.5081320e-01   8.0000000e-01   1.1687436e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.7297239e-01   8.0518168e-01   8.1653844e-01
   6.5252072e-01   8.0000000e-01   1.1628225e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.7059040e-01   8.0551720e-01   8.1710173e-01
   6.5422823e-01   8.0000000e-01   1.1564662e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.6818243e-01   8.0587733e-01   8.1765206e-01
   6.5593575e-01   8.0000000e-01   1.1497012e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.6574965e-01   8.0626239e-01   8.1818894e-01
   6.5764326e-01   8.0000000e-01   1.1425551e+00   8.0000001e-01   8.0000000e-01   8.0000000e-01   9.6329323e-01   8.0667267e-01   8.1871189e-01
   6.5935078e-01   8.0000000e-01   1.1350569e+00   8.0000001e-01   8.0000000e-01   8.0000000e-01   9.6081437e-01   8.0710844e-01   8.1922043e-01
   6.6105829e-01   8.0000000e-01   1.1272355e+00   8.0000001e-01   8.0000000e-01   8.0000000e-01   9.5831420e-01   8.0757002e-01   8.1971408e-01
   6.6276581e-01   8.0000000e-01   1.1191219e+00   8.0000001e-01   8.0000000e-01   8.0000000e-01   9.5579393e-01   8.0805767e-01   8.2019238e-01
   6.6447332e-01   8.0000000e-01   1.1107475e+00   8.0000001e-01   8.0000000e-01   8.0000000e-01   9.5325477e-01   8.0857156e-01   8.2065493e-01
   6.6618084e-01   8.0000000e-01   1.1021439e+00   8.0000001e-01   8.0000000e-01   8.0000000e-01   9.5069792e-01   8.0911192e-01   8.2110130e-01
   6.6788835e-01   8.0000000e-01   1.0933424e+00   8.0000002e-01   8.0000000e-01   8.0000000e-01   9.4812456e-01   8.0967895e-01   8.2153108e-01
   6.6959587e-01   8.0000000e-01   1.0843747e+00   8.0000002e-01   8.0000000e-01   8.0000000e-01   9.4553588e-01   8.1027285e-01   8.2194385e-01
   6.7130338e-01   8.0000000e-01   1.0752718e+00   8.0000002e-01   8.0000000e-01   8.0000000e-01   9.4293302e-01   8.1089385e-01   8.2233920e-01
   6.7301090e-01   8.0000000e-01   1.0660648e+00   8.0000003e-01   8.0000000e-01   8.0000000e-01   9.4031721e-01   8.1154207e-01   8.2271677e-01
   6.7471841e-01   8.0000000e-01   1.0567843e+00   8.0000004e-01   8.0000000e-01   8.0000000e-01   9.3768963e-01   8.1221762e-01   8.2307621e-01
   6.7642593e-01   8.0000000e-01   1.0474600e+00   8.0000004e-01   8.0000000e-01   8.0000000e-01   9.3505145e-01   8.1292062e-01   8.2341718e-01
   6.7813344e-01   8.0000000e-01   1.0381204e+00   8.0000005e-01   8.0000000e-01   8.0000000e-01   9.3240385e-01   8.1365118e-01   8.2373934e-01
   6.7984096e-01   8.0000000e-01   1.0287935e+00   8.0000006e-01   8.0000000e-01   8.0000000e-01   9.2974800e-01   8.1440938e-01   8.2404237e-01
   6.8154847e-01   8.0000000e-01   1.0195060e+00   8.0000008e-01   8.0000000e-01   8.0000000e-01   9.2708502e-01   8.1519539e-01   8.2432590e-01
   6.8325599e-01   8.0000000e-01   1.0102833e+00   8.0000009e-01   8.0000000e-01   8.0000000e-01   9.2441610e-01   8.1600918e-01   8.2458969e-01
   6.8496350e-01   8.0000000e-01   1.0011495e+00   8.0000011e-01   8.0000000e-01   8.0000000e-01   9.2174239e-01   8.1685077e-01   8.2483348e-01
   6.8667102e-01   8.0000000e-01   9.9212707e-01   8.0000013e-01   8.0000000e-01   8.0000000e-01   9.1906502e-01   8.1772019e-01   8.2505699e-01
   6.8837853e-01   8.0000000e-01   9.8323729e-01   8.0000016e-01   8.0000000e-01   8.0000000e-01   9.1638512e-01   8.1861743e-01   8.2525998e-01
   6.9008605e-01   8.0000000e-01   9.7449971e-01   8.0000019e-01   8.0000000e-01   8.0000000e-01   9.1370381e-01   8.1954248e-01   8.2544223e-01
   6.9179356e-01   8.0000000e-01   9.6593305e-01   8.0000023e-01   8.0000000e-01   8.0000000e-01   9.1102220e-01   8.2049540e-01   8.2560343e-01
   6.9350108e-01   8.0000000e-01   9.5755313e-01   8.0000027e-01   8.0000000e-01   8.0000000e-01   9.0834140e-01   8.2147604e-01   8.2574345e-01
   6.9520859e-01   8.0000000e-01   9.4937472e-01   8.0000032e-01   8.0000000e-01   8.0000000e-01   9.0566249e-01   8.2248433e-01   8.2586212e-01
   6.9691611e-01   8.0000000e-01   9.4141095e-01   8.0000039e-01   8.0000000e-01   8.0000000e-01   9.0298656e-01   8.2352017e-01   8.2595927e-01
   6.9862362e-01   8.0000000e-01   9.3367335e-01   8.0000046e-01   8.0000000e-01   8.0000000e-01   9.0031466e-01   8.2458347e-01   8.2603473e-01
   7.0033114e-01   8.0000000e-01   9.2617197e-01   8.0000055e-01   8.0000000e-01   8.0000000e-01   8.9764785e-01   8.2567410e-01   8.2608836e-01
   7.0203865e-01   8.0000000e-01   9.1891581e-01   8.0000065e-01   8.0000000e-01   8.0000000e-01   8.9498720e-01   8.2679200e-01   8.2611999e-01
   7.0374617e-01   8.0000000e-01   9.1191094e-01   8.0000077e-01   8.0000000e-01   8.0000000e-01   8.9233370e-01   8.2793692e-01   8.2612956e-01
   7.0545368e-01   8.0000000e-01   9.0516268e-01   8.0000091e-01   8.0000000e-01   8.0000000e-01   8.8968838e-01   8.2910868e-01   8.2611700e-01
   7.0716120e-01   8.0000000e-01   8.9867494e-01   8.0000108e-01   8.0000000e-01   8.0000000e-01   8.8705223e-01   8.3030709e-01   8.2608223e-01
   7.0886871e-01   8.0000000e-01   8.9245026e-01   8.0000127e-01   8.0000000e-01   8.0000000e-01   8.8442623e-01   8.3153191e-01   8.2602519e-01
   7.1057623e-01   8.0000000e-01   8.8649018e-01   8.0000150e-01   8.0000000e-01   8.0000000e-01   8.8181136e-01   8.3278296e-01   8.2594581e-01
   7.1228374e-01   8.0000000e-01   8.8079513e-01   8.0000177e-01   8.0000000e-01   8.0000000e-01   8.7920859e-01   8.3406002e-01   8.2584405e-01
   7.1399126e-01   8.0000000e-01   8.7536332e-01   8.0000208e-01   8.0000000e-01   8.0000000e-01   8.7661883e-01   8.3536275e-01   8.2571995e-01
   7.1569877e-01   8.0000000e-01   8.7019258e-01   8.0000245e-01   8.0000000e-01   8.0000000e-01   8.7404300e-01   8.3669086e-01   8.2557351e-01
   7.1740629e-01   8.0000000e-01   8.6527978e-01   8.0000288e-01   8.0000000e-01   8.0000000e-01   8.7148200e-01   8.3804405e-01   8.2540477e-01
   7.1911380e-01   8.0000000e-01   8.6062090e-01   8.0000338e-01   8.0000000e-01   8.0000000e-01   8.6893671e-01   8.3942200e-01   8.2521376e-01
   7.2082132e-01   8.0000000e-01   8.5621151e-01   8.0000397e-01   8.0000000e-01   8.0000000e-01   8.6640803e-01   8.4082441e-01   8.2500051e-01
   7.2252883e-01   8.0000000e-01   8.5204613e-01   8.0000464e-01   8.0000000e-01   8.0000000e-01   8.6389681e-01   8.4225093e-01   8.2476508e-01
   7.2423635e-01   8.0000000e-01   8.4811808e-01   8.0000543e-01   8.0000000e-01   8.0000000e-01   8.6140385e-01   8.4370114e-01   8.2450760e-01
   7.2594386e-01   8.0000000e-01   8.4442062e-01   8.0000635e-01   8.0000000e-01   8.0000000e-01   8.5892995e-01   8.4517464e-01   8.2422819e-01
   7.2765137e-01   8.0000000e-01   8.4094656e-01   8.0000741e-01   8.0000000e-01   8.0000000e-01   8.5647592e-01   8.4667104e-01   8.2392696e-01
   7.2935889e-01   8.0000000e-01   8.3768829e-01   8.0000864e-01   8.0000000e-01   8.0000000e-01   8.5404252e-01   8.4818990e-01   8.2360406e-01
   7.3106640e-01   8.0000000e-01   8.3463835e-01   8.0001007e-01   8.0000000e-01   8.0000000e-01   8.5163055e-01   8.4973084e-01   8.2325959e-01
   7.3277392e-01   8.0000000e-01   8.3178838e-01   8.0001171e-01   8.0000000e-01   8.0000000e-01   8.4924074e-01   8.5129338e-01   8.2289373e-01
   7.3448143e-01   8.0000000e-01   8.2912972e-01   8.0001361e-01   8.0000000e-01   8.0000000e-01   8.4687375e-01   8.5287701e-01   8.2250671e-01
   7.3618895e-01   8.0000000e-01   8.2665390e-01   8.0001580e-01   8.0000000e-01   8.0000000e-01   8.4453030e-01   8.5448126e-01   8.2209873e-01
   7.3789646e-01   8.0000000e-01   8.2435241e-01   8.0001833e-01   8.0000000e-01   8.0000000e-01   8.4221104e-01   8.5610562e-01   8.2166999e-01
   7.3960398e-01   8.0000000e-01   8.2221669e-01   8.0002123e-01   8.0000000e-01   8.0000000e-01   8.3991662e-01   8.5774957e-01   8.2122075e-01
   7.4131149e-01   8.0000000e-01   8.2023866e-01   8.0002456e-01   8.0000000e-01   8.0000000e-01   8.3764775e-01   8.5941263e-01   8.2075117e-01
   7.4301901e-01   8.0000000e-01   8.1840959e-01   8.0002839e-01   8.0000000e-01   8.0000000e-01   8.3540500e-01   8.6109422e-01   8.2026158e-01
   7.4472652e-01   8.0000000e-01   8.1672104e-01   8.0003277e-01   8.0000000e-01   8.0000000e-01   8.3318892e-01   8.6279376e-01   8.1975225e-01
   7.4643404e-01   8.0000000e-01   8.1516488e-01   8.0003779e-01   8.0000000e-01   8.0000000e-01   8.3100008e-01   8.6451066e-01   8.1922349e-01
   7.4814155e-01   8.0000000e-01   8.1373319e-01   8.0004353e-01   8.0000000e-01   8.0000000e-01   8.2883904e-01   8.6624435e-01   8.1867560e-01
   7.4984907e-01   8.0000000e-01   8.1241825e-01   8.0005008e-01   8.0000000e-01   8.0000000e-01   8.2670630e-01   8.6799422e-01   8.1810889e-01
   7.5155658e-01   8.0000000e-01   8.1121291e-01   8.0005756e-01   8.0000000e-01   8.0000000e-01   8.2460247e-01   8.6975970e-01   8.1752365e-01
   7.5326410e-01   8.0000000e-01   8.1010962e-01   8.0006608e-01   8.0000000e-01   8.0000000e-01   8.2252794e-01   8.7154012e-01   8.1692027e-01
   7.5497161e-01   8.0000000e-01   8.0910141e-01   8.0007578e-01   8.0000000e-01   8.0000000e-01   8.2048317e-01   8.7333483e-01   8.1629912e-01
   7.5667913e-01   8.0000000e-01   8.0818161e-01   8.0008681e-01   8.0000000e-01   8.0000000e-01   8.1846859e-01   8.7514317e-01   8.1566058e-01
   7.5838664e-01   8.0000000e-01   8.0734388e-01   8.0009933e-01   8.0000000e-01   8.0000000e-01   8.1648461e-01   8.7696449e-01   8.1500503e-01
   7.6009416e-01   8.0000000e-01   8.0658217e-01   8.0011352e-01   8.0000000e-01   8.0000000e-01   8.1453164e-01   8.7879810e-01   8.1433286e-01
   7.6180167e-01   8.0000000e-01   8.0589096e-01   8.0012961e-01   8.0000000e-01   8.0000000e-01   8.1261014e-01   8.8064336e-01   8.1364445e-01
   7.6350919e-01   8.0000000e-01   8.0526454e-01   8.0014781e-01   8.0000000e-01   8.0000000e-01   8.1072037e-01   8.8249952e-01   8.1294027e-01
   7.6521670e-01   8.0000000e-01   8.0469777e-01   8.0016838e-01   8.0000000e-01   8.0000000e-01   8.0886264e-01   8.8436588e-01   8.1222075e-01
   7.6692422e-01   8.0000000e-01   8.0418581e-01   8.0019160e-01   8.0000000e-01   8.0000000e-01   8.0703727e-01   8.8624171e-01   8.1148635e-01
   7.6863173e-01   8.0000000e-01   8.0372412e-01   8.0021778e-01   8.0000000e-01   8.0000000e-01   8.0524453e-01   8.8812629e-01   8.1073753e-01
   7.7033925e-01   8.0000000e-01   8.0330847e-01   8.0024725e-01   8.0000000e-01   8.0000000e-01   8.0348472e-01   8.9001889e-01   8.0997474e-01
   7.7204676e-01   8.0000000e-01   8.0293498e-01   8.0028042e-01   8.0000000e-01   8.0000000e-01   8.0175814e-01   8.9191876e-01   8.0919844e-01
   7.7375428e-01   8.0000000e-01   8.0259980e-01   8.0031768e-01   8.0000000e-01   8.0000000e-01   8.0006493e-01   8.9382513e-01   8.0840916e-01
   7.7546179e-01   8.0000000e-01   8.0229949e-01   8.0035948e-01   8.0000000e-01   8.0000000e-01   7.9840529e-01   8.9573725e-01   8.0760740e-01
   7.7716931e-01   8.0000000e-01   8.0203086e-01   8.0040633e-01   8.0000000e-01   8.0000000e-01   7.9677937e-01   8.9765432e-01   8.0679367e-01
   7.7887682e-01   8.0000000e-01   8.0179096e-01   8.0045878e-01   8.0000000e-01   8.0000000e-01   7.9518736e-01   8.9957559e-01   8.0596850e-01
   7.8058434e-01   8.0000000e-01   8.0157708e-01   8.0051743e-01   8.0000000e-01   8.0000000e-01   7.9362941e-01   9.0150026e-01   8.0513241e-01
   7.8229185e-01   8.0000000e-01   8.0138674e-01   8.0058294e-01   8.0000000e-01   8.0000000e-01   7.9210570e-01   9.0342755e-01   8.0428591e-01
   7.8399937e-01   8.0000000e-01   8.0121757e-01   8.0065601e-01   8.0000000e-01   8.0000000e-01   7.9061622e-01   9.0535664e-01   8.0342959e-01
   7.8570688e-01   8.0000000e-01   8.0106746e-01   8.0073742e-01   8.0000000e-01   8.0000000e-01   7.8916106e-01   9.0728674e-01   8.0256400e-01
   7.8741440e-01   8.0000000e-01   8.0093446e-01   8.0082800e-01   8.0000000e-01   8.0000000e-01   7.8774026e-01   9.0921704e-01   8.0168970e-01
   7.8912191e-01   8.0000000e-01   8.0081683e-01   8.0092868e-01   8.0000000e-01   8.0000000e-01   7.8635387e-01   9.1114671e-01   8.0080726e-01
   7.9082943e-01   8.0000000e-01   8.0071296e-01   8.0104045e-01   8.0000000e-01   8.0000000e-01   7.8500194e-01   9.1307495e-01   7.9991726e-01
   7.9253694e-01   8.0000000e-01   8.0062141e-01   8.0116441e-01   8.0000000e-01   8.0000000e-01   7.8368449e-01   9.1500093e-01   7.9902027e-01
   7.9424446e-01   8.0000000e-01   8.0054081e-01   8.0130168e-01   8.0000000e-01   8.0000000e-01   7.8240143e-01   9.1692381e-01   7.9811691e-01
   7.9595197e-01   8.0000000e-01   8.0046997e-01   8.0145351e-01   8.0000000e-01   8.0000000e-01   7.8115270e-01   9.1884278e-01   7.9720776e-01
   7.9765949e-01   8.0000000e-01   8.0040780e-01   8.0162125e-01   8.0000000e-01   8.0000000e-01   7.7993825e-01   9.2075700e-01   7.9629343e-01
   7.9936700e-01   8.0000000e-01   8.0035333e-01   8.0180633e-01   8.0000000e-01   8.0000000e-01   7.7875799e-01   9.2266565e-01   7.9537454e-01
   8.0107452e-01   8.0000000e-01   8.0030570e-01   8.0201035e-01   8.0000000e-01   8.0000000e-01   7.7761190e-01   9.2456787e-01   7.9445167e-01
   8.0278203e-01   8.0000000e-01   8.0026410e-01   8.0223495e-01   8.0000000e-01   8.0000000e-01   7.7649983e-01   9.2646282e-01   7.9352547e-01
   8.0448954e-01   8.0000000e-01   8.0022783e-01   8.0248188e-01   8.0000000e-01   8.0000000e-01   7.7542161e-01   9.2834968e-01   7.9259655e-01
   8.0619706e-01   8.0000000e-01   8.0019625e-01   8.0275302e-01   8.0000000e-01   8.0000000e-01   7.7437707e-01   9.3022761e-01   7.9166554e-01
   8.0790457e-01   8.0000000e-01   8.0016879e-01   8.0305039e-01   8.0000000e-01   8.0000000e-01   7.7336604e-01   9.3209578e-01   7.9073306e-01
   8.0961209e-01   8.0000000e-01   8.0014496e-01   8.0337612e-01   8.0000000e-01   8.0000000e-01   7.7238834e-01   9.3395335e-01   7.8979976e-01
   8.1131960e-01   8.0000000e-01   8.0012432e-01   8.0373258e-01   8.0000000e-01   8.0000000e-01   7.7144386e-01   9.3579945e-01   7.8886626e-01
   8.1302712e-01   8.0000000e-01   8.0010646e-01   8.0412212e-01   8.0000000e-01   8.0000000e-01   7.7053231e-01   9.3763326e-01   7.8793321e-01
   8.1473463e-01   8.0000000e-01   8.0009103e-01   8.0454725e-01   8.0000000e-01   8.0000000e-01   7.6965342e-01   9.3945397e-01   7.8700124e-01
   8.1644215e-01   8.0000000e-01   8.0007773e-01   8.0501065e-01   8.0000000e-01   8.0000000e-01   7.6880695e-01   9.4126074e-01   7.8607099e-01
   8.1814966e-01   8.0000000e-01   8.0006627e-01   8.0551515e-01   8.0000000e-01   8.0000000e-01   7.6799263e-01   9.4305274e-01   7.8514311e-01
   8.1985718e-01   8.0000000e-01   8.0005641e-01   8.0606371e-01   8.0000000e-01   8.0000000e-01   7.6721017e-01   9.4482916e-01   7.8421823e-01
   8.2156469e-01   8.0000000e-01   8.0004796e-01   8.0665960e-01   8.0000000e-01   8.0000000e-01   7.6645939e-01   9.4658911e-01   7.8329701e-01
   8.2327221e-01   8.0000000e-01   8.0004071e-01   8.0730595e-01   8.0000000e-01   8.0000000e-01   7.6573987e-01   9.4833183e-01   7.8238009e-01
   8.2497972e-01   8.0000000e-01   8.0003450e-01   8.0800614e-01   8.0000000e-01   8.0000000e-01   7.6505129e-01   9.5005650e-01   7.8146810e-01
   8.2668724e-01   8.0000000e-01   8.0002920e-01   8.0876370e-01   8.0000000e-01   8.0000000e-01   7.6439330e-01   9.5176233e-01   7.8056169e-01
   8.2839475e-01   8.0000000e-01   8.0002468e-01   8.0958230e-01   8.0000000e-01   8.0000000e-01   7.6376556e-01   9.5344850e-01   7.7966149e-01
   8.3010227e-01   8.0000000e-01   8.0002082e-01   8.1046577e-01   8.0000000e-01   8.0000000e-01   7.6316771e-01   9.5511423e-01   7.7876815e-01
   8.3180978e-01   8.0000000e-01   8.0001755e-01   8.1141828e-01   8.0000000e-01   8.0000000e-01   7.6259946e-01   9.5675864e-01   7.7788232e-01
   8.3351730e-01   8.0000000e-01   8.0001476e-01   8.1244368e-01   8.0000000e-01   8.0000000e-01   7.6206033e-01   9.5838102e-01   7.7700463e-01
   8.3522481e-01   8.0000000e-01   8.0001240e-01   8.1354613e-01   8.0000000e-01   8.0000000e-01   7.6154991e-01   9.5998060e-01   7.7613569e-01
   8.3693233e-01   8.0000000e-01   8.0001041e-01   8.1472992e-01   8.0000000e-01   8.0000000e-01   7.6106781e-01   9.6155662e-01   7.7527614e-01
   8.3863984e-01   8.0000000e-01   8.0000872e-01   8.1599943e-01   8.0000000e-01   8.0000000e-01   7.6061358e-01   9.6310830e-01   7.7442660e-01
   8.4034736e-01   8.0000000e-01   8.0000729e-01   8.1735918e-01   8.0000000e-01   8.0000000e-01   7.6018683e-01   9.6463488e-01   7.7358770e-01
   8.4205487e-01   8.0000000e-01   8.0000609e-01   8.1881395e-01   8.0000000e-01   8.0000000e-01   7.5978717e-01   9.6613555e-01   7.7276009e-01
   8.4376239e-01   8.0000000e-01   8.0000508e-01   8.2036806e-01   8.0000000e-01   8.0000000e-01   7.5941406e-01   9.6760964e-01   7.7194434e-01
   8.4546990e-01   8.0000000e-01   8.0000423e-01   8.2202614e-01   8.0000000e-01   8.0000000e-01   7.5906705e-01   9.6905644e-01   7.7114107e-01
   8.4717742e-01   8.0000000e-01   8.0000352e-01   8.2379285e-01   8.0000000e-01   8.0000000e-01   7.5874568e-01   9.7047523e-01   7.7035087e-01
   8.4888493e-01   8.0000000e-01   8.0000292e-01   8.2567286e-01   8.0000000e-01   8.0000000e-01   7.5844945e-01   9.7186529e-01   7.6957435e-01
   8.5059245e-01   8.0000000e-01   8.0000242e-01   8.2767094e-01   8.0000000e-01   8.0000000e-01   7.5817791e-01   9.7322590e-01   7.6881211e-01
   8.5229996e-01   8.0000000e-01   8.0000201e-01   8.2979188e-01   8.0000000e-01   8.0000000e-01   7.5793061e-01   9.7455633e-01   7.6806477e-01
   8.5400748e-01   8.0000000e-01   8.0000166e-01   8.3203992e-01   8.0000000e-01   8.0000000e-01   7.5770698e-01   9.7585598e-01   7.6733285e-01
   8.5571499e-01   8.0000000e-01   8.0000137e-01   8.3441952e-01   8.0000000e-01   8.0000000e-01   7.5750650e-01   9.7712418e-01   7.6661694e-01
   8.5742251e-01   8.0000000e-01   8.0000113e-01   8.3693500e-01   8.0000000e-01   8.0000000e-01   7.5732868e-01   9.7836028e-01   7.6591760e-01
   8.5913002e-01   8.0000000e-01   8.0000093e-01   8.3959055e-01   8.0000000e-01   8.0000000e-01   7.5717298e-01   9.7956365e-01   7.6523539e-01
   8.6083754e-01   8.0000000e-01   8.0000076e-01   8.4239045e-01   8.0000000e-01   8.0000000e-01   7.5703893e-01   9.8073359e-01   7.6457089e-01
   8.6254505e-01   8.0000000e-01   8.0000063e-01   8.4533853e-01   8.0000000e-01   8.0000000e-01   7.5692598e-01   9.8186949e-01   7.6392464e-01
   8.6425257e-01   8.0000000e-01   8.0000051e-01   8.4843811e-01   8.0000000e-01   8.0000000e-01   7.5683358e-01   9.8297081e-01   7.6329715e-01
   8.6596008e-01   8.0000000e-01   8.0000042e-01   8.5169247e-01   8.0000000e-01   8.0000000e-01   7.5676117e-01   9.8403695e-01   7.6268894e-01
   8.6766760e-01   8.0000000e-01   8.0000034e-01   8.5510462e-01   8.0000000e-01   8.0000000e-01   7.5670821e-01   9.8506735e-01   7.6210053e-01
   8.6937511e-01   8.0000000e-01   8.0000028e-01   8.5867721e-01   8.0000000e-01   8.0000000e-01   7.5667416e-01   9.8606144e-01   7.6153241e-01
   8.7108263e-01   8.0000000e-01   8.0000023e-01   8.6241290e-01   8.0000000e-01   8.0000000e-01   7.5665851e-01   9.8701859e-01   7.6098515e-01
   8.7279014e-01   8.0000000e-01   8.0000019e-01   8.6631345e-01   8.0000000e-01   8.0000000e-01   7.5666068e-01   9.8793831e-01   7.6045920e-01
   8.7449766e-01   8.0000000e-01   8.0000015e-01   8.7038008e-01   8.0000000e-01   8.0000000e-01   7.5668010e-01   9.8882013e-01   7.5995502e-01
   8.7620517e-01   8.0000000e-01   8.0000012e-01   8.7461375e-01   8.0000000e-01   8.0000000e-01   7.5671621e-01   9.8966353e-01   7.5947308e-01
   8.7791269e-01   8.0000000e-01   8.0000010e-01   8.7901492e-01   8.0000000e-01   8.0000000e-01   7.5676845e-01   9.9046805e-01   7.5901382e-01
   8.7962020e-01   8.0000000e-01   8.0000008e-01   8.8358352e-01   8.0000000e-01   8.0000000e-01   7.5683625e-01   9.9123321e-01   7.5857770e-01
   8.8132772e-01   8.0000000e-01   8.0000006e-01   8.8831937e-01   8.0000000e-01   8.0000000e-01   7.5691911e-01   9.9195843e-01   7.5816522e-01
   8.8303523e-01   8.0000000e-01   8.0000005e-01   8.9322090e-01   8.0000000e-01   8.0000000e-01   7.5701642e-01   9.9264336e-01   7.5777675e-01
   8.8474274e-01   8.0000000e-01   8.0000004e-01   8.9828609e-01   8.0000000e-01   8.0000000e-01   7.5712762e-01   9.9328761e-01   7.5741270e-01
   8.8645026e-01   8.0000000e-01   8.0000003e-01   9.0351239e-01   8.0000000e-01   8.0000000e-01   7.5725213e-01   9.9389077e-01   7.5707345e-01
   8.8815777e-01   8.0000000e-01   8.0000003e-01   9.0889661e-01   8.0000000e-01   8.0000000e-01   7.5738941e-01   9.9445244e-01   7.5675940e-01
   8.8986529e-01   8.0000000e-01   8.0000002e-01   9.1443483e-01   8.0000000e-01   8.0000000e-01   7.5753889e-01   9.9497227e-01   7.5647092e-01
   8.9157280e-01   8.0000000e-01   8.0000002e-01   9.2012292e-01   8.0000000e-01   8.0000000e-01   7.5770004e-01   9.9544974e-01   7.5620846e-01
   8.9328032e-01   8.0000000e-01   8.0000001e-01   9.2595503e-01   8.0000000e-01   8.0000000e-01   7.5787228e-01   9.9588465e-01   7.5597230e-01
   8.9498783e-01   8.0000000e-01   8.0000001e-01   9.3192501e-01   8.0000000e-01   8.0000000e-01   7.5805505e-01   9.9627668e-01   7.5576277e-01
   8.9669535e-01   8.0000000e-01   8.0000001e-01   9.3802599e-01   8.0000000e-01   8.0000000e-01   7.5824779e-01   9.9662554e-01   7.5558020e-01
   8.9840286e-01   8.0000000e-01   8.0000001e-01   9.4425034e-01   8.0000000e-01   8.0000000e-01   7.5844996e-01   9.9693093e-01   7.5542489e-01
   9.0011038e-01   8.0000000e-01   8.0000001e-01   9.5058971e-01   8.0000000e-01   8.0000000e-01   7.5866100e-01   9.9719258e-01   7.5529715e-01
   9.0181789e-01   8.0000000e-01   8.0000000e-01   9.5703525e-01   8.0000000e-01   8.0000000e-01   7.5888041e-01   9.9741009e-01   7.5519737e-01
   9.0352541e-01   8.0000000e-01   8.0000000e-01   9.6357669e-01   8.0000000e-01   8.0000000e-01   7.5910761e-01   9.9758338e-01   7.5512571e-01
   9.0523292e-01   8.0000000e-01   8.0000000e-01   9.7020337e-01   8.0000000e-01   8.0000000e-01   7.5934206e-01   9.9771224e-01   7.5508243e-01
   9.0694044e-01   8.0000000e-01   8.0000000e-01   9.7690396e-01   8.0000000e-01   8.0000000e-01   7.5958323e-01   9.9779647e-01   7.5506779e-01
   9.0864795e-01   8.0000000e-01   8.0000000e-01   9.8366641e-01   8.0000000e-01   8.0000000e-01   7.5983060e-01   9.9783588e-01   7.5508201e-01
   9.1035547e-01   8.0000000e-01   8.0000000e-01   9.9047802e-01   8.0000000e-01   8.0000000e-01   7.6008365e-01   9.9783030e-01   7.5512533e-01
   9.1206298e-01   8.0000000e-01   8.0000000e-01   9.9732545e-01   8.0000000e-01   8.0000000e-01   7.6034187e-01   9.9777947e-01   7.5519802e-01
   9.1377050e-01   8.0000000e-01   8.0000000e-01   1.0041946e+00   8.0000000e-01   8.0000000e-01   7.6060474e-01   9.9768340e-01   7.5530018e-01
   9.1547801e-01   8.0000000e-01   8.0000000e-01   1.0110709e+00   8.0000000e-01   8.0000000e-01   7.6087173e-01   9.9754199e-01   7.5543199e-01
   9.1718553e-01   8.0000000e-01   8.0000000e-01   1.0179394e+00   8.0000000e-01   8.0000000e-01   7.6114237e-01   9.9735516e-01   7.5559361e-01
   9.1889304e-01   8.0000000e-01   8.0000000e-01   1.0247845e+00   8.0000000e-01   8.0000000e-01   7.6141614e-01   9.9712283e-01   7.5578518e-01
   9.2060056e-01   8.0000000e-01   8.0000000e-01   1.0315902e+00   8.0000000e-01   8.0000000e-01   7.6169257e-01   9.9684490e-01   7.5600687e-01
   9.2230807e-01   8.0000000e-01   8.0000000e-01   1.0383400e+00   8.0000000e-01   8.0000000e-01   7.6197118e-01   9.9652129e-01   7.5625884e-01
   9.2401559e-01   8.0000000e-01   8.0000000e-01   1.0450176e+00   8.0000000e-01   8.0000000e-01   7.6225149e-01   9.9615210e-01   7.5654111e-01
   9.2572310e-01   8.0000000e-01   8.0000000e-01   1.0516061e+00   8.0000000e-01   8.0000000e-01   7.6253303e-01   9.9573733e-01   7.5685377e-01
   9.2743062e-01   8.0000000e-01   8.0000000e-01   1.0580885e+00   8.0000000e-01   8.0000000e-01   7.6281534e-01   9.9527701e-01   7.5719689e-01
   9.2913813e-01   8.0000000e-01   8.0000000e-01   1.0644477e+00   8.0000000e-01   8.0000000e-01   7.6309798e-01   9.9477119e-01   7.5757054e-01
   9.3084565e-01   8.0000000e-01   8.0000000e-01   1.0706664e+00   8.0000000e-01   8.0000000e-01   7.6338049e-01   9.9421984e-01   7.5797480e-01
   9.3255316e-01   8.0000000e-01   8.0000000e-01   1.0767275e+00   8.0000000e-01   8.0000000e-01   7.6366243e-01   9.9362306e-01   7.5840971e-01
   9.3426068e-01   8.0000000e-01   8.0000000e-01   1.0826143e+00   8.0000000e-01   8.0000000e-01   7.6394340e-01   9.9298102e-01   7.5887523e-01
   9.3596819e-01   8.0000000e-01   8.0000000e-01   1.0883101e+00   8.0000000e-01   8.0000000e-01   7.6422295e-01   9.9229384e-01   7.5937134e-01
   9.3767571e-01   8.0000000e-01   8.0000000e-01   1.0937986e+00   8.0000000e-01   8.0000000e-01   7.6450069e-01   9.9156166e-01   7.5989805e-01
   9.3938322e-01   8.0000000e-01   8.0000000e-01   1.0990638e+00   8.0000000e-01   8.0000000e-01   7.6477622e-01   9.9078465e-01   7.6045530e-01
   9.4109074e-01   8.0000000e-01   8.0000000e-01   1.1040894e+00   8.0000000e-01   8.0000000e-01   7.6504913e-01   9.8996286e-01   7.6104314e-01
   9.4279825e-01   8.0000000e-01   8.0000000e-01   1.1088606e+00   8.0000000e-01   8.0000000e-01   7.6531904e-01   9.8909654e-01   7.6166146e-01
   9.4450577e-01   8.0000000e-01   8.0000000e-01   1.1133633e+00   8.0000000e-01   8.0000000e-01   7.6558558e-01   9.8818597e-01   7.6231015e-01
   9.4621328e-01   8.0000000e-01   8.0000000e-01   1.1175837e+00   8.0000000e-01   8.0000000e-01   7.6584840e-01   9.8723136e-01   7.6298913e-01
   9.4792080e-01   8.0000000e-01   8.0000000e-01   1.1215087e+00   8.0000000e-01   8.0000000e-01   7.6610713e-01   9.8623298e-01   7.6369827e-01
   9.4962831e-01   8.0000000e-01   8.0000000e-01   1.1251261e+00   8.0000000e-01   8.0000000e-01   7.6636143e-01   9.8519107e-01   7.6443748e-01
   9.5133583e-01   8.0000000e-01   8.0000000e-01   1.1284236e+00   8.0000000e-01   8.0000000e-01   7.6661095e-01   9.8410582e-01   7.6520668e-01
   9.5304334e-01   8.0000000e-01   8.0000000e-01   1.1313915e+00   8.0000001e-01   8.0000000e-01   7.6685538e-01   9.8297760e-01   7.6600569e-01
   9.5475086e-01   8.0000000e-01   8.0000000e-01   1.1340204e+00   8.0000001e-01   8.0000000e-01   7.6709441e-01   9.8180676e-01   7.6683430e-01
   9.5645837e-01   8.0000000e-01   8.0000000e-01   1.1363021e+00   8.0000001e-01   8.0000000e-01   7.6732773e-01   9.8059366e-01   7.6769234e-01
   9.5816589e-01   8.0000000e-01   8.0000000e-01   1.1382291e+00   8.0000001e-01   8.0000000e-01   7.6755504e-01   9.7933863e-01   7.6857961e-01
   9.5987340e-01   8.0000000e-01   8.0000000e-01   1.1397954e+00   8.0000001e-01   8.0000000e-01   7.6777607e-01   9.7804205e-01   7.6949592e-01
   9.6158091e-01   8.0000000e-01   8.0000000e-01   1.1409945e+00   8.0000001e-01   8.0000000e-01   7.6799052e-01   9.7670417e-01   7.7044114e-01
   9.6328843e-01   8.0000000e-01   8.0000000e-01   1.1418238e+00   8.0000001e-01   8.0000000e-01   7.6819814e-01   9.7532552e-01   7.7141495e-01
   9.6499594e-01   8.0000000e-01   8.0000000e-01   1.1422807e+00   8.0000002e-01   8.0000000e-01   7.6839870e-01   9.7390654e-01   7.7241708e-01
   9.6670346e-01   8.0000000e-01   8.0000000e-01   1.1423637e+00   8.0000002e-01   8.0000000e-01   7.6859193e-01   9.7244765e-01   7.7344728e-01
   9.6841097e-01   8.0000000e-01   8.0000000e-01   1.1420727e+00   8.0000002e-01   8.0000000e-01   7.6877763e-01   9.7094932e-01   7.7450527e-01
   9.7011849e-01   8.0000000e-01   8.0000000e-01   1.1414085e+00   8.0000003e-01   8.0000000e-01   7.6895556e-01   9.6941200e-01   7.7559077e-01
   9.7182600e-01   8.0000000e-01   8.0000000e-01   1.1403722e+00   8.0000003e-01   8.0000000e-01   7.6912549e-01   9.6783605e-01   7.7670357e-01
   9.7353352e-01   8.0000000e-01   8.0000000e-01   1.1389685e+00   8.0000004e-01   8.0000000e-01   7.6928726e-01   9.6622212e-01   7.7784326e-01
   9.7524103e-01   8.0000000e-01   8.0000000e-01   1.1372020e+00   8.0000005e-01   8.0000000e-01   7.6944066e-01   9.6457071e-01   7.7900950e-01
   9.7694855e-01   8.0000000e-01   8.0000000e-01   1.1350785e+00   8.0000006e-01   8.0000000e-01   7.6958554e-01   9.6288235e-01   7.8020196e-01
   9.7865606e-01   8.0000000e-01   8.0000000e-01   1.1326049e+00   8.0000006e-01   8.0000000e-01   7.6972173e-01   9.6115759e-01   7.8142029e-01
   9.8036358e-01   8.0000000e-01   8.0000000e-01   1.1297890e+00   8.0000008e-01   8.0000000e-01   7.6984906e-01   9.5939697e-01   7.8266414e-01
   9.8207109e-01   8.0000000e-01   8.0000000e-01   1.1266392e+00   8.0000009e-01   8.0000000e-01   7.6996737e-01   9.5760097e-01   7.8393318e-01
   9.8377861e-01   8.0000000e-01   8.0000000e-01   1.1231664e+00   8.0000011e-01   8.0000000e-01   7.7007656e-01   9.5577031e-01   7.8522695e-01
   9.8548612e-01   8.0000000e-01   8.0000000e-01   1.1193818e+00   8.0000012e-01   8.0000000e-01   7.7017651e-01   9.5390556e-01   7.8654505e-01
   9.8719364e-01   8.0000000e-01   8.0000000e-01   1.1152971e+00   8.0000015e-01   8.0000000e-01   7.7026710e-01   9.5200737e-01   7.8788706e-01
   9.8890115e-01   8.0000000e-01   8.0000000e-01   1.1109251e+00   8.0000017e-01   8.0000000e-01   7.7034825e-01   9.5007634e-01   7.8925256e-01
   9.9060867e-01   8.0000000e-01   8.0000000e-01   1.1062791e+00   8.0000020e-01   8.0000000e-01   7.7041985e-01   9.4811308e-01   7.9064115e-01
   9.9231618e-01   8.0000000e-01   8.0000000e-01   1.1013728e+00   8.0000023e-01   8.0000000e-01   7.7048181e-01   9.4611822e-01   7.9205239e-01
   9.9402370e-01   8.0000000e-01   8.0000000e-01   1.0962218e+00   8.0000027e-01   8.0000000e-01   7.7053409e-01   9.4409249e-01   7.9348577e-01
   9.9573121e-01   8.0000000e-01   8.0000000e-01   1.0908415e+00   8.0000032e-01   8.0000000e-01   7.7057663e-01   9.4203658e-01   7.9494083e-01
   9.9743873e-01   8.0000000e-01   8.0000000e-01   1.0852475e+00   8.0000037e-01   8.0000000e-01   7.7060940e-01   9.3995118e-01   7.9641709e-01
   9.9914624e-01   8.0000000e-01   8.0000000e-01   1.0794562e+00   8.0000044e-01   8.0000000e-01   7.7063235e-01   9.3783698e-01   7.9791405e-01
   1.0008538e+00   8.0000000e-01   8.0000000e-01   1.0734838e+00   8.0000051e-01   8.0000000e-01   7.7064545e-01   9.3569466e-01   7.9943126e-01
   1.0025613e+00   8.0000000e-01   8.0000000e-01   1.0673471e+00   8.0000059e-01   8.0000000e-01   7.7064867e-01   9.3352493e-01   8.0096819e-01
   1.0042688e+00   8.0000000e-01   8.0000000e-01   1.0610633e+00   8.0000069e-01   8.0000000e-01   7.7064205e-01   9.3132859e-01   8.0252430e-01
   1.0059763e+00   8.0000000e-01   8.0000000e-01   1.0546495e+00   8.0000080e-01   8.0000000e-01   7.7062559e-01   9.2910639e-01   8.0409906e-01
   1.0076838e+00   8.0000000e-01   8.0000000e-01   1.0481227e+00   8.0000093e-01   8.0000000e-01   7.7059930e-01   9.2685906e-01   8.0569192e-01
   1.0093913e+00   8.0000000e-01   8.0000000e-01   1.0414997e+00   8.0000108e-01   8.0000000e-01   7.7056321e-01   9.2458739e-01   8.0730235e-01
   1.0110988e+00   8.0000000e-01   8.0000000e-01   1.0347974e+00   8.0000125e-01   8.0000000e-01   7.7051734e-01   9.2229209e-01   8.0892982e-01
   1.0128064e+00   8.0000000e-01   8.0000000e-01   1.0280324e+00   8.0000145e-01   8.0000000e-01   7.7046175e-01   9.1997397e-01   8.1057375e-01
   1.0145139e+00   8.0000000e-01   8.0000000e-01   1.0212212e+00   8.0000168e-01   8.0000000e-01   7.7039651e-01   9.1763385e-01   8.1223356e-01
   1.0162214e+00   8.0000000e-01   8.0000000e-01   1.0143798e+00   8.0000194e-01   8.0000000e-01   7.7032168e-01   9.1527253e-01   8.1390865e-01
   1.0179289e+00   8.0000000e-01   8.0000000e-01   1.0075237e+00   8.0000224e-01   8.0000000e-01   7.7023735e-01   9.1289083e-01   8.1559845e-01
   1.0196364e+00   8.0000000e-01   8.0000000e-01   1.0006682e+00   8.0000259e-01   8.0000000e-01   7.7014360e-01   9.1048955e-01   8.1730236e-01
   1.0213439e+00   8.0000000e-01   8.0000000e-01   9.9382802e-01   8.0000298e-01   8.0000000e-01   7.7004049e-01   9.0806947e-01   8.1901982e-01
   1.0230515e+00   8.0000000e-01   8.0000000e-01   9.8701727e-01   8.0000344e-01   8.0000000e-01   7.6992817e-01   9.0563146e-01   8.2075019e-01
   1.0247590e+00   8.0000000e-01   8.0000000e-01   9.8024948e-01   8.0000396e-01   8.0000000e-01   7.6980673e-01   9.0317637e-01   8.2249285e-01
   1.0264665e+00   8.0000000e-01   8.0000000e-01   9.7353756e-01   8.0000455e-01   8.0000000e-01   7.6967632e-01   9.0070504e-01   8.2424717e-01
   1.0281740e+00   8.0000000e-01   8.0000000e-01   9.6689377e-01   8.0000523e-01   8.0000000e-01   7.6953706e-01   8.9821832e-01   8.2601253e-01
   1.0298815e+00   8.0000000e-01   8.0000000e-01   9.6032967e-01   8.0000601e-01   8.0000000e-01   7.6938909e-01   8.9571706e-01   8.2778830e-01
   1.0315890e+00   8.0000000e-01   8.0000000e-01   9.5385649e-01   8.0000689e-01   8.0000000e-01   7.6923253e-01   8.9320208e-01   8.2957387e-01
   1.0332965e+00   8.0000000e-01   8.0000000e-01   9.4748410e-01   8.0000790e-01   8.0000000e-01   7.6906757e-01   8.9067429e-01   8.3136858e-01
   1.0350041e+00   8.0000000e-01   8.0000000e-01   9.4122189e-01   8.0000904e-01   8.0000000e-01   7.6889437e-01   8.8813455e-01   8.3317176e-01
   1.0367116e+00   8.0000000e-01   8.0000000e-01   9.3507851e-01   8.0001035e-01   8.0000000e-01   7.6871311e-01   8.8558375e-01   8.3498278e-01
   1.0384191e+00   8.0000000e-01   8.0000000e-01   9.2906185e-01   8.0001183e-01   8.0000000e-01   7.6852396e-01   8.8302275e-01   8.3680097e-01
   1.0401266e+00   8.0000000e-01   8.0000000e-01   9.2317911e-01   8.0001351e-01   8.0000000e-01   7.6832711e-01   8.8045243e-01   8.3862568e-01
   1.0418341e+00   8.0000000e-01   8.0000000e-01   9.1743713e-01   8.0001542e-01   8.0000000e-01   7.6812273e-01   8.7787365e-01   8.4045627e-01
   1.0435416e+00   8.0000000e-01   8.0000000e-01   9.1184112e-01   8.0001757e-01   8.0000000e-01   7.6791106e-01   8.7528732e-01   8.4229204e-01
   1.0452491e+00   8.0000000e-01   8.0000000e-01   9.0639598e-01   8.0002002e-01   8.0000000e-01   7.6769230e-01   8.7269434e-01   8.4413233e-01
   1.0469567e+00   8.0000000e-01   8.0000000e-01   9.0110592e-01   8.0002278e-01   8.0000000e-01   7.6746666e-01   8.7009558e-01   8.4597647e-01
   1.0486642e+00   8.0000000e-01   8.0000000e-01   8.9597443e-01   8.0002591e-01   8.0000000e-01   7.6723437e-01   8.6749194e-01   8.4782378e-01
   1.0503717e+00   8.0000000e-01   8.0000000e-01   8.9100448e-01   8.0002943e-01   8.0000000e-01   7.6699566e-01   8.6488431e-01   8.4967359e-01
   1.0520792e+00   8.0000000e-01   8.0000000e-01   8.8619855e-01   8.0003341e-01   8.0000000e-01   7.6675074e-01   8.6227357e-01   8.5152522e-01
   1.0537867e+00   8.0000000e-01   8.0000000e-01   8.8155772e-01   8.0003789e-01   8.0000000e-01   7.6649988e-01   8.5966063e-01   8.5337799e-01
   1.0554942e+00   8.0000000e-01   8.0000000e-01   8.7708291e-01   8.0004293e-01   8.0000000e-01   7.6624332e-01   8.5704638e-01   8.5523123e-01
   1.0572017e+00   8.0000000e-01   8.0000000e-01   8.7277445e-01   8.0004860e-01   8.0000000e-01   7.6598131e-01   8.5443170e-01   8.5708424e-01
   1.0589093e+00   8.0000000e-01   8.0000000e-01   8.6863215e-01   8.0005497e-01   8.0000000e-01   7.6571412e-01   8.5181749e-01   8.5893635e-01
   1.0606168e+00   8.0000000e-01   8.0000000e-01   8.6465550e-01   8.0006212e-01   8.0000000e-01   7.6544199e-01   8.4920464e-01   8.6078687e-01
   1.0623243e+00   8.0000000e-01   8.0000000e-01   8.6084347e-01   8.0007014e-01   8.0000000e-01   7.6516519e-01   8.4659404e-01   8.6263511e-01
   1.0640318e+00   8.0000000e-01   8.0000000e-01   8.5719402e-01   8.0007913e-01   8.0000000e-01   7.6488400e-01   8.4398658e-01   8.6448041e-01
   1.0657393e+00   8.0000000e-01   8.0000000e-01   8.5370507e-01   8.0008919e-01   8.0000000e-01   7.6459871e-01   8.4138314e-01   8.6632207e-01
   1.0674468e+00   8.0000000e-01   8.0000000e-01   8.5037418e-01   8.0010044e-01   8.0000000e-01   7.6430958e-01   8.3878459e-01   8.6815942e-01
   1.0691544e+00   8.0000000e-01   8.0000000e-01   8.4719855e-01   8.0011300e-01   8.0000000e-01   7.6401691e-01   8.3619182e-01   8.6999177e-01
   1.0708619e+00   8.0000000e-01   8.0000000e-01   8.4417535e-01   8.0012703e-01   8.0000000e-01   7.6372097e-01   8.3360571e-01   8.7181845e-01
   1.0725694e+00   8.0000000e-01   8.0000000e-01   8.4130116e-01   8.0014268e-01   8.0000000e-01   7.6342206e-01   8.3102713e-01   8.7363877e-01
   1.0742769e+00   8.0000000e-01   8.0000000e-01   8.3857205e-01   8.0016012e-01   8.0000000e-01   7.6312048e-01   8.2845695e-01   8.7545206e-01
   1.0759844e+00   8.0000000e-01   8.0000000e-01   8.3598417e-01   8.0017952e-01   8.0000000e-01   7.6281653e-01   8.2589602e-01   8.7725765e-01
   1.0776919e+00   8.0000000e-01   8.0000000e-01   8.3353346e-01   8.0020111e-01   8.0000000e-01   7.6251051e-01   8.2334520e-01   8.7905488e-01
   1.0793994e+00   8.0000000e-01   8.0000000e-01   8.3121573e-01   8.0022508e-01   8.0000000e-01   7.6220272e-01   8.2080534e-01   8.8084308e-01
   1.0811070e+00   8.0000000e-01   8.0000000e-01   8.2902693e-01   8.0025170e-01   8.0000000e-01   7.6189346e-01   8.1827732e-01   8.8262156e-01
   1.0828145e+00   8.0000000e-01   8.0000000e-01   8.2696245e-01   8.0028122e-01   8.0000000e-01   7.6158304e-01   8.1576196e-01   8.8438966e-01
   1.0845220e+00   8.0000000e-01   8.0000000e-01   8.2501763e-01   8.0031393e-01   8.0000000e-01   7.6127178e-01   8.1326010e-01   8.8614674e-01
   1.0862295e+00   8.0000000e-01   8.0000000e-01   8.2318790e-01   8.0035013e-01   8.0000000e-01   7.6095999e-01   8.1077254e-01   8.8789215e-01
   1.0879370e+00   8.0000000e-01   8.0000000e-01   8.2146866e-01   8.0039016e-01   8.0000000e-01   7.6064797e-01   8.0830013e-01   8.8962523e-01
   1.0896445e+00   8.0000000e-01   8.0000000e-01   8.1985531e-01   8.0043438e-01   8.0000000e-01   7.6033604e-01   8.0584366e-01   8.9134534e-01
   1.0913520e+00   8.0000000e-01   8.0000000e-01   8.1834356e-01   8.0048321e-01   8.0000000e-01   7.6002452e-01   8.0340400e-01   8.9305179e-01
   1.0930596e+00   8.0000000e-01   8.0000000e-01   8.1692858e-01   8.0053705e-01   8.0000000e-01   7.5971373e-01   8.0098191e-01   8.9474398e-01
   1.0947671e+00   8.0000000e-01   8.0000000e-01   8.1560580e-01   8.0059636e-01   8.0000000e-01   7.5940397e-01   7.9857817e-01   8.9642128e-01
   1.0964746e+00   8.0000000e-01   8.0000000e-01   8.1437077e-01   8.0066164e-01   8.0000000e-01   7.5909556e-01   7.9619357e-01   8.9808306e-01
   1.0981821e+00   8.0000000e-01   8.0000000e-01   8.1321912e-01   8.0073341e-01   8.0000000e-01   7.5878883e-01   7.9382888e-01   8.9972870e-01
   1.0998896e+00   8.0000000e-01   8.0000000e-01   8.1214657e-01   8.0081226e-01   8.0000000e-01   7.5848407e-01   7.9148485e-01   9.0135758e-01
   1.1015971e+00   8.0000000e-01   8.0000000e-01   8.1114916e-01   8.0089881e-01   8.0000000e-01   7.5818163e-01   7.8916233e-01   9.0296902e-01
   1.1033047e+00   8.0000000e-01   8.0000000e-01   8.1022258e-01   8.0099372e-01   8.0000000e-01   7.5788180e-01   7.8686200e-01   9.0456247e-01
   1.1050122e+00   8.0000000e-01   8.0000000e-01   8.0936283e-01   8.0109768e-01   8.0000000e-01   7.5758490e-01   7.8458457e-01   9.0613733e-01
   1.1067197e+00   8.0000000e-01   8.0000000e-01   8.0856609e-01   8.0121145e-01   8.0000000e-01   7.5729124e-01   7.8233080e-01   9.0769300e-01
   1.1084272e+00   8.0000000e-01   8.0000000e-01   8.0782864e-01   8.0133583e-01   8.0000000e-01   7.5700113e-01   7.8010138e-01   9.0922889e-01
   1.1101347e+00   8.0000000e-01   8.0000000e-01   8.0714693e-01   8.0147169e-01   8.0000000e-01   7.5671488e-01   7.7789703e-01   9.1074440e-01
   1.1118422e+00   8.0000000e-01   8.0000000e-01   8.0651767e-01   8.0161998e-01   8.0000000e-01   7.5643281e-01   7.7571853e-01   9.1223890e-01
   1.1135497e+00   8.0000000e-01   8.0000000e-01   8.0593737e-01   8.0178164e-01   8.0000000e-01   7.5615522e-01   7.7356648e-01   9.1371187e-01
   1.1152573e+00   8.0000000e-01   8.0000000e-01   8.0540287e-01   8.0195771e-01   8.0000000e-01   7.5588241e-01   7.7144156e-01   9.1516274e-01
   1.1169648e+00   8.0000000e-01   8.0000000e-01   8.0491115e-01   8.0214929e-01   8.0000000e-01   7.5561467e-01   7.6934441e-01   9.1659096e-01
   1.1186723e+00   8.0000000e-01   8.0000000e-01   8.0445935e-01   8.0235754e-01   8.0000000e-01   7.5535230e-01   7.6727570e-01   9.1799597e-01
   1.1203798e+00   8.0000000e-01   8.0000000e-01   8.0404474e-01   8.0258372e-01   8.0000000e-01   7.5509561e-01   7.6523609e-01   9.1937719e-01
   1.1220873e+00   8.0000000e-01   8.0000000e-01   8.0366479e-01   8.0282916e-01   8.0000000e-01   7.5484490e-01   7.6322626e-01   9.2073402e-01
   1.1237948e+00   8.0000000e-01   8.0000000e-01   8.0331693e-01   8.0309519e-01   8.0000000e-01   7.5460044e-01   7.6124675e-01   9.2206601e-01
   1.1255023e+00   8.0000000e-01   8.0000000e-01   8.0299884e-01   8.0338325e-01   8.0000000e-01   7.5436252e-01   7.5929816e-01   9.2337261e-01
   1.1272099e+00   8.0000000e-01   8.0000000e-01   8.0270831e-01   8.0369488e-01   8.0000000e-01   7.5413141e-01   7.5738108e-01   9.2465329e-01
   1.1289174e+00   8.0000000e-01   8.0000000e-01   8.0244327e-01   8.0403167e-01   8.0000000e-01   7.5390739e-01   7.5549609e-01   9.2590755e-01
   1.1306249e+00   8.0000000e-01   8.0000000e-01   8.0220181e-01   8.0439534e-01   8.0000000e-01   7.5369075e-01   7.5364379e-01   9.2713482e-01
   1.1323324e+00   8.0000000e-01   8.0000000e-01   8.0198211e-01   8.0478766e-01   8.0000000e-01   7.5348177e-01   7.5182477e-01   9.2833456e-01
   1.1340399e+00   8.0000000e-01   8.0000000e-01   8.0178239e-01   8.0521043e-01   8.0000000e-01   7.5328068e-01   7.5003950e-01   9.2950634e-01
   1.1357474e+00   8.0000000e-01   8.0000000e-01   8.0160106e-01   8.0566555e-01   8.0000000e-01   7.5308774e-01   7.4828849e-01   9.3064966e-01
   1.1374549e+00   8.0000000e-01   8.0000000e-01   8.0143662e-01   8.0615502e-01   8.0000000e-01   7.5290322e-01   7.4657226e-01   9.3176402e-01
   1.1391625e+00   8.0000000e-01   8.0000000e-01   8.0128767e-01   8.0668091e-01   8.0000000e-01   7.5272736e-01   7.4489130e-01   9.3284895e-01
   1.1408700e+00   8.0000000e-01   8.0000000e-01   8.0115294e-01   8.0724545e-01   8.0000000e-01   7.5256042e-01   7.4324618e-01   9.3390390e-01
   1.1425775e+00   8.0000000e-01   8.0000000e-01   8.0103120e-01   8.0785088e-01   8.0000000e-01   7.5240264e-01   7.4163735e-01   9.3492840e-01
   1.1442850e+00   8.0000000e-01   8.0000000e-01   8.0092132e-01   8.0849944e-01   8.0000000e-01   7.5225423e-01   7.4006521e-01   9.3592203e-01
   1.1459925e+00   8.0000000e-01   8.0000000e-01   8.0082225e-01   8.0919350e-01   8.0000000e-01   7.5211542e-01   7.3853020e-01   9.3688433e-01
   1.1477000e+00   8.0000000e-01   8.0000000e-01   8.0073305e-01   8.0993553e-01   8.0000000e-01   7.5198643e-01   7.3703275e-01   9.3781484e-01
   1.1494076e+00   8.0000000e-01   8.0000000e-01   8.0065281e-01   8.1072804e-01   8.0000000e-01   7.5186748e-01   7.3557327e-01   9.3871311e-01
   1.1511151e+00   8.0000000e-01   8.0000000e-01   8.0058074e-01   8.1157376e-01   8.0000000e-01   7.5175879e-01   7.3415226e-01   9.3957861e-01
   1.1528226e+00   8.0000000e-01   8.0000000e-01   8.0051607e-01   8.1247528e-01   8.0000000e-01   7.5166056e-01   7.3277005e-01   9.4041094e-01
   1.1545301e+00   8.0000000e-01   8.0000000e-01   8.0045811e-01   8.1343525e-01   8.0000000e-01   7.5157296e-01   7.3142697e-01   9.4120969e-01
   1.1562376e+00   8.0000000e-01   8.0000000e-01   8.0040622e-01   8.1445641e-01   8.0000000e-01   7.5149619e-01   7.3012337e-01   9.4197445e-01
   1.1579451e+00   8.0000000e-01   8.0000000e-01   8.0035981e-01   8.1554157e-01   8.0000000e-01   7.5143041e-01   7.2885959e-01   9.4270478e-01
   1.1596526e+00   8.0000000e-01   8.0000000e-01   8.0031837e-01   8.1669357e-01   8.0000000e-01   7.5137581e-01   7.2763595e-01   9.4340026e-01
   1.1613602e+00   8.0000000e-01   8.0000000e-01   8.0028140e-01   8.1791549e-01   8.0000000e-01   7.5133258e-01   7.2645290e-01   9.4406038e-01
   1.1630677e+00   8.0000000e-01   8.0000000e-01   8.0024845e-01   8.1921009e-01   8.0000000e-01   7.5130086e-01   7.2531061e-01   9.4468480e-01
   1.1647752e+00   8.0000000e-01   8.0000000e-01   8.0021913e-01   8.2058021e-01   8.0000000e-01   7.5128078e-01   7.2420935e-01   9.4527315e-01
   1.1664827e+00   8.0000000e-01   8.0000000e-01   8.0019306e-01   8.2202876e-01   8.0000000e-01   7.5127248e-01   7.2314938e-01   9.4582502e-01
   1.1681902e+00   8.0000000e-01   8.0000000e-01   8.0016990e-01   8.2355866e-01   8.0000000e-01   7.5127610e-01   7.2213094e-01   9.4634004e-01
   1.1698977e+00   8.0000000e-01   8.0000000e-01   8.0014936e-01   8.2517280e-01   8.0000000e-01   7.5129176e-01   7.2115426e-01   9.4681781e-01
   1.1716052e+00   8.0000000e-01   8.0000000e-01   8.0013117e-01   8.2687435e-01   8.0000000e-01   7.5131962e-01   7.2021970e-01   9.4725782e-01
   1.1733128e+00   8.0000000e-01   8.0000000e-01   8.0011507e-01   8.2866584e-01   8.0000000e-01   7.5135974e-01   7.1932732e-01   9.4765984e-01
   1.1750203e+00   8.0000000e-01   8.0000000e-01   8.0010084e-01   8.3055005e-01   8.0000000e-01   7.5141223e-01   7.1847728e-01   9.4802350e-01
   1.1767278e+00   8.0000000e-01   8.0000000e-01   8.0008827e-01   8.3252966e-01   8.0000000e-01   7.5147716e-01   7.1766975e-01   9.4834846e-01
   1.1784353e+00   8.0000000e-01   8.0000000e-01   8.0007718e-01   8.3460731e-01   8.0000000e-01   7.5155462e-01   7.1690488e-01   9.4863436e-01
   1.1801428e+00   8.0000000e-01   8.0000000e-01   8.0006742e-01   8.3678555e-01   8.0000000e-01   7.5164468e-01   7.1618279e-01   9.4888085e-01
   1.1818503e+00   8.0000000e-01   8.0000000e-01   8.0005882e-01   8.3906712e-01   8.0000000e-01   7.5174744e-01   7.1550373e-01   9.4908750e-01
   1.1835579e+00   8.0000000e-01   8.0000000e-01   8.0005127e-01   8.4145398e-01   8.0000000e-01   7.5186291e-01   7.1486764e-01   9.4925410e-01
   1.1852654e+00   8.0000000e-01   8.0000000e-01   8.0004464e-01   8.4394827e-01   8.0000000e-01   7.5199113e-01   7.1427459e-01   9.4938036e-01
   1.1869729e+00   8.0000000e-01   8.0000000e-01   8.0003883e-01   8.4655200e-01   8.0000000e-01   7.5213212e-01   7.1372463e-01   9.4946599e-01
   1.1886804e+00   8.0000000e-01   8.0000000e-01   8.0003373e-01   8.4926698e-01   8.0000000e-01   7.5228591e-01   7.1321779e-01   9.4951069e-01
   1.1903879e+00   8.0000000e-01   8.0000000e-01   8.0002927e-01   8.5209494e-01   8.0000000e-01   7.5245253e-01   7.1275412e-01   9.4951416e-01
   1.1920954e+00   8.0000000e-01   8.0000000e-01   8.0002538e-01   8.5503752e-01   8.0000000e-01   7.5263198e-01   7.1233370e-01   9.4947607e-01
   1.1938029e+00   8.0000000e-01   8.0000000e-01   8.0002198e-01   8.5809562e-01   8.0000000e-01   7.5282422e-01   7.1195636e-01   9.4939629e-01
   1.1955105e+00   8.0000000e-01   8.0000000e-01   8.0001901e-01   8.6127017e-01   8.0000000e-01   7.5302924e-01   7.1162206e-01   9.4927459e-01
   1.1972180e+00   8.0000000e-01   8.0000000e-01   8.0001643e-01   8.6456187e-01   8.0000000e-01   7.5324700e-01   7.1133072e-01   9.4911076e-01
   1.1989255e+00   8.0000000e-01   8.0000000e-01   8.0001418e-01   8.6797116e-01   8.0000000e-01   7.5347744e-01   7.1108224e-01   9.4890462e-01
   1.2006330e+00   8.0000000e-01   8.0000000e-01   8.0001223e-01   8.7149832e-01   8.0000000e-01   7.5372055e-01   7.1087658e-01   9.4865593e-01
   1.2023405e+00   8.0000000e-01   8.0000000e-01   8.0001054e-01   8.7514327e-01   8.0000000e-01   7.5397625e-01   7.1071362e-01   9.4836451e-01
   1.2040480e+00   8.0000000e-01   8.0000000e-01   8.0000907e-01   8.7890525e-01   8.0000000e-01   7.5424444e-01   7.1059309e-01   9.4803031e-01
   1.2057555e+00   8.0000000e-01   8.0000000e-01   8.0000779e-01   8.8278342e-01   8.0000000e-01   7.5452503e-01   7.1051481e-01   9.4765322e-01
   1.2074631e+00   8.0000000e-01   8.0000000e-01   8.0000669e-01   8.8677659e-01   8.0000000e-01   7.5481793e-01   7.1047857e-01   9.4723318e-01
   1.2091706e+00   8.0000000e-01   8.0000000e-01   8.0000574e-01   8.9088323e-01   8.0000000e-01   7.5512300e-01   7.1048412e-01   9.4677010e-01
   1.2108781e+00   8.0000000e-01   8.0000000e-01   8.0000492e-01   8.9510161e-01   8.0000000e-01   7.5544017e-01   7.1053128e-01   9.4626388e-01
   1.2125856e+00   8.0000000e-01   8.0000000e-01   8.0000421e-01   8.9942938e-01   8.0000000e-01   7.5576927e-01   7.1061975e-01   9.4571452e-01
   1.2142931e+00   8.0000000e-01   8.0000000e-01   8.0000360e-01   9.0386364e-01   8.0000000e-01   7.5611015e-01   7.1074914e-01   9.4512211e-01
   1.2160006e+00   8.0000000e-01   8.0000000e-01   8.0000307e-01   9.0840129e-01   8.0000000e-01   7.5646264e-01   7.1091911e-01   9.4448672e-01
   1.2177081e+00   8.0000000e-01   8.0000000e-01   8.0000262e-01   9.1303880e-01   8.0000000e-01   7.5682658e-01   7.1112928e-01   9.4380841e-01
   1.2194157e+00   8.0000000e-01   8.0000000e-01   8.0000223e-01   9.1777223e-01   8.0000000e-01   7.5720177e-01   7.1137926e-01   9.4308731e-01
   1.2211232e+00   8.0000000e-01   8.0000000e-01   8.0000190e-01   9.2259745e-01   8.0000000e-01   7.5758805e-01   7.1166872e-01   9.4232347e-01
   1.2228307e+00   8.0000000e-01   8.0000000e-01   8.0000162e-01   9.2750952e-01   8.0000000e-01   7.5798519e-01   7.1199715e-01   9.4151712e-01
   1.2245382e+00   8.0000000e-01   8.0000000e-01   8.0000137e-01   9.3250313e-01   8.0000000e-01   7.5839297e-01   7.1236403e-01   9.4066855e-01
   1.2262457e+00   8.0000000e-01   8.0000000e-01   8.0000117e-01   9.3757267e-01   8.0000000e-01   7.5881114e-01   7.1276883e-01   9.3977801e-01
   1.2279532e+00   8.0000000e-01   8.0000000e-01   8.0000099e-01   9.4271208e-01   8.0000000e-01   7.5923948e-01   7.1321102e-01   9.3884580e-01
   1.2296608e+00   8.0000000e-01   8.0000000e-01   8.0000084e-01   9.4791492e-01   8.0000000e-01   7.5967772e-01   7.1369004e-01   9.3787226e-01
   1.2313683e+00   8.0000000e-01   8.0000000e-01   8.0000071e-01   9.5317448e-01   8.0000000e-01   7.6012563e-01   7.1420538e-01   9.3685764e-01
   1.2330758e+00   8.0000000e-01   8.0000000e-01   8.0000060e-01   9.5848333e-01   8.0000000e-01   7.6058291e-01   7.1475634e-01   9.3580249e-01
   1.2347833e+00   8.0000000e-01   8.0000000e-01   8.0000050e-01   9.6383381e-01   8.0000000e-01   7.6104926e-01   7.1534223e-01   9.3470728e-01
   1.2364908e+00   8.0000000e-01   8.0000000e-01   8.0000043e-01   9.6921791e-01   8.0000000e-01   7.6152439e-01   7.1596236e-01   9.3357253e-01
   1.2381983e+00   8.0000000e-01   8.0000000e-01   8.0000036e-01   9.7462727e-01   8.0000000e-01   7.6200799e-01   7.1661603e-01   9.3239879e-01
   1.2399058e+00   8.0000000e-01   8.0000000e-01   8.0000030e-01   9.8005319e-01   8.0000000e-01   7.6249974e-01   7.1730248e-01   9.3118666e-01
   1.2416134e+00   8.0000000e-01   8.0000000e-01   8.0000025e-01   9.8548666e-01   8.0000000e-01   7.6299934e-01   7.1802106e-01   9.2993666e-01
   1.2433209e+00   8.0000000e-01   8.0000000e-01   8.0000021e-01   9.9091831e-01   8.0000000e-01   7.6350642e-01   7.1877084e-01   9.2864961e-01
   1.2450284e+00   8.0000000e-01   8.0000000e-01   8.0000018e-01   9.9633856e-01   8.0000000e-01   7.6402065e-01   7.1955100e-01   9.2732626e-01
   1.2467359e+00   8.0000000e-01   8.0000000e-01   8.0000015e-01   1.0017376e+00   8.0000000e-01   7.6454165e-01   7.2036068e-01   9.2596739e-01
   1.2484434e+00   8.0000000e-01   8.0000000e-01   8.0000013e-01   1.0071054e+00   8.0000000e-01   7.6506908e-01   7.2119899e-01   9.2457384e-01
   1.2501509e+00   8.0000000e-01   8.0000000e-01   8.0000010e-01   1.0124317e+00   8.0000000e-01   7.6560255e-01   7.2206504e-01   9.2314647e-01
   1.2518584e+00   8.0000000e-01   8.0000000e-01   8.0000009e-01   1.0177059e+00   8.0000000e-01   7.6614172e-01   7.2295796e-01   9.2168612e-01
   1.2535660e+00   8.0000000e-01   8.0000000e-01   8.0000007e-01   1.0229177e+00   8.0000000e-01   7.6668616e-01   7.2387670e-01   9.2019386e-01
   1.2552735e+00   8.0000000e-01   8.0000000e-01   8.0000006e-01   1.0280564e+00   8.0000000e-01   7.6723549e-01   7.2482028e-01   9.1867073e-01
   1.2569810e+00   8.0000000e-01   8.0000000e-01   8.0000005e-01   1.0331115e+00   8.0000000e-01   7.6778931e-01   7.2578768e-01   9.1711777e-01
   1.2586885e+00   8.0000000e-01   8.0000000e-01   8.0000004e-01   1.0380722e+00   8.0000000e-01   7.6834722e-01   7.2677789e-01   9.1553610e-01
   1.2603960e+00   8.0000000e-01   8.0000000e-01   8.0000003e-01   1.0429278e+00   8.0000000e-01   7.6890882e-01   7.2778986e-01   9.1392683e-01
   1.2621035e+00   8.0000000e-01   8.0000000e-01   8.0000003e-01   1.0476675e+00   8.0000000e-01   7.6947368e-01   7.2882256e-01   9.1229113e-01
   1.2638111e+00   8.0000000e-01   8.0000000e-01   8.0000002e-01   1.0522809e+00   8.0000000e-01   7.7004140e-01   7.2987485e-01   9.1063028e-01
   1.2655186e+00   8.0000000e-01   8.0000000e-01   8.0000002e-01   1.0567578e+00   8.0000000e-01   7.7061154e-01   7.3094561e-01   9.0894557e-01
   1.2672261e+00   8.0000000e-01   8.0000000e-01   8.0000002e-01   1.0610880e+00   8.0000000e-01   7.7118369e-01   7.3203373e-01   9.0723830e-01
   1.2689336e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0652614e+00   8.0000000e-01   7.7175742e-01   7.3313808e-01   9.0550981e-01
   1.2706411e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0692680e+00   8.0000000e-01   7.7233232e-01   7.3425752e-01   9.0376144e-01
   1.2723486e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0730983e+00   8.0000000e-01   7.7290795e-01   7.3539091e-01   9.0199460e-01
   1.2740561e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0767434e+00   8.0000000e-01   7.7348389e-01   7.3653703e-01   9.0021076e-01
   1.2757637e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0801946e+00   8.0000000e-01   7.7405972e-01   7.3769473e-01   8.9841140e-01
   1.2774712e+00   8.0000000e-01   8.0000000e-01   8.0000001e-01   1.0834435e+00   8.0000000e-01   7.7463501e-01   7.3886282e-01   8.9659798e-01
   1.2791787e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0864821e+00   8.0000000e-01   7.7520936e-01   7.4004012e-01   8.9477202e-01
   1.2808862e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0893024e+00   8.0000000e-01   7.7578233e-01   7.4122546e-01   8.9293503e-01
   1.2825937e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0918976e+00   8.0000000e-01   7.7635352e-01   7.4241764e-01   8.9108855e-01
   1.2843012e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0942614e+00   8.0000000e-01   7.7692252e-01   7.4361547e-01   8.8923417e-01
   1.2860087e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0963881e+00   8.0000000e-01   7.7748894e-01   7.4481778e-01   8.8737343e-01
   1.2877163e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0982720e+00   8.0000000e-01   7.7805238e-01   7.4602339e-01   8.8550792e-01
   1.2894238e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0999087e+00   8.0000000e-01   7.7861244e-01   7.4723115e-01   8.8363921e-01
   1.2911313e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1012931e+00   8.0000000e-01   7.7916874e-01   7.4843988e-01   8.8176887e-01
   1.2928388e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1024221e+00   8.0000000e-01   7.7972092e-01   7.4964847e-01   8.7989847e-01
   1.2945463e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1032932e+00   8.0000000e-01   7.8026860e-01   7.5085576e-01   8.7802960e-01
   1.2962538e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1039041e+00   8.0000000e-01   7.8081145e-01   7.5206066e-01   8.7616379e-01
   1.2979613e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1042533e+00   8.0000000e-01   7.8134911e-01   7.5326208e-01   8.7430261e-01
   1.2996689e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1043399e+00   8.0000000e-01   7.8188124e-01   7.5445894e-01   8.7244756e-01
   1.3013764e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1041629e+00   8.0000000e-01   7.8240752e-01   7.5565017e-01   8.7060019e-01
   1.3030839e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1037235e+00   8.0000000e-01   7.8292764e-01   7.5683476e-01   8.6876197e-01
   1.3047914e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1030229e+00   8.0000000e-01   7.8344131e-01   7.5801172e-01   8.6693435e-01
   1.3064989e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1020631e+00   8.0000000e-01   7.8394824e-01   7.5918006e-01   8.6511877e-01
   1.3082064e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.1008465e+00   8.0000000e-01   7.8444815e-01   7.6033885e-01   8.6331662e-01
   1.3099140e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0993763e+00   8.0000000e-01   7.8494079e-01   7.6148717e-01   8.6152927e-01
   1.3116215e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0976553e+00   8.0000000e-01   7.8542589e-01   7.6262410e-01   8.5975811e-01
   1.3133290e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0956890e+00   8.0000000e-01   7.8590324e-01   7.6374882e-01   8.5800439e-01
   1.3150365e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0934824e+00   8.0000000e-01   7.8637262e-01   7.6486053e-01   8.5626933e-01
   1.3167440e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0910410e+00   8.0000000e-01   7.8683383e-01   7.6595843e-01   8.5455414e-01
   1.3184515e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0883711e+00   8.0000000e-01   7.8728669e-01   7.6704179e-01   8.5285999e-01
   1.3201590e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0854792e+00   8.0000000e-01   7.8773100e-01   7.6810990e-01   8.5118798e-01
   1.3218666e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0823720e+00   8.0000000e-01   7.8816660e-01   7.6916205e-01   8.4953925e-01
   1.3235741e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0790579e+00   8.0000000e-01   7.8859337e-01   7.7019764e-01   8.4791471e-01
   1.3252816e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0755451e+00   8.0000000e-01   7.8901118e-01   7.7121611e-01   8.4631532e-01
   1.3269891e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0718420e+00   8.0000000e-01   7.8941991e-01   7.7221689e-01   8.4474198e-01
   1.3286966e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0679575e+00   8.0000000e-01   7.8981947e-01   7.7319948e-01   8.4319551e-01
   1.3304041e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0639008e+00   8.0000000e-01   7.9020977e-01   7.7416340e-01   8.4167674e-01
   1.3321116e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0596813e+00   8.0000000e-01   7.9059073e-01   7.7510818e-01   8.4018643e-01
   1.3338192e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0553091e+00   8.0000000e-01   7.9096231e-01   7.7603349e-01   8.3872516e-01
   1.3355267e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0507943e+00   8.0000000e-01   7.9132448e-01   7.7693898e-01   8.3729354e-01
   1.3372342e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0461472e+00   8.0000000e-01   7.9167721e-01   7.7782436e-01   8.3589211e-01
   1.3389417e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0413782e+00   8.0000000e-01   7.9202049e-01   7.7868935e-01   8.3452136e-01
   1.3406492e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0364976e+00   8.0000000e-01   7.9235432e-01   7.7953371e-01   8.3318176e-01
   1.3423567e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0315160e+00   8.0000000e-01   7.9267870e-01   7.8035722e-01   8.3187369e-01
   1.3440643e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0264442e+00   8.0000000e-01   7.9299369e-01   7.8115980e-01   8.3059738e-01
   1.3457718e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0212929e+00   8.0000000e-01   7.9329932e-01   7.8194134e-01   8.2935309e-01
   1.3474793e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0160727e+00   8.0000000e-01   7.9359565e-01   7.8270176e-01   8.2814101e-01
   1.3491868e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0107940e+00   8.0000000e-01   7.9388275e-01   7.8344103e-01   8.2696126e-01
   1.3508943e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0054673e+00   8.0000000e-01   7.9416067e-01   7.8415910e-01   8.2581400e-01
   1.3526018e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   1.0001028e+00   8.0000000e-01   7.9442952e-01   7.8485603e-01   8.2469923e-01
   1.3543093e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.9471066e-01   8.0000000e-01   7.9468939e-01   7.8553191e-01   8.2361687e-01
   1.3560169e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.8930089e-01   8.0000000e-01   7.9494041e-01   7.8618685e-01   8.2256683e-01
   1.3577244e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.8388311e-01   8.0000000e-01   7.9518268e-01   7.8682097e-01   8.2154900e-01
   1.3594319e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.7846674e-01   8.0000000e-01   7.9541634e-01   7.8743444e-01   8.2056319e-01
   1.3611394e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.7306098e-01   8.0000000e-01   7.9564149e-01   7.8802739e-01   8.1960927e-01
   1.3628469e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.6767469e-01   8.0000000e-01   7.9585829e-01   7.8860007e-01   8.1868690e-01
   1.3645544e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.6231636e-01   8.0000000e-01   7.9606690e-01   7.8915273e-01   8.1779576e-01
   1.3662619e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.5699418e-01   8.0000000e-01   7.9626748e-01   7.8968565e-01   8.1693550e-01
   1.3679695e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.5171597e-01   8.0000000e-01   7.9646018e-01   7.9019911e-01   8.1610573e-01
   1.3696770e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.4648916e-01   8.0000000e-01   7.9664517e-01   7.9069342e-01   8.1530602e-01
   1.3713845e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.4132102e-01   8.0000000e-01   7.9682261e-01   7.9116883e-01   8.1453602e-01
   1.3730920e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.3621810e-01   8.0000000e-01   7.9699268e-01   7.9162576e-01   8.1379517e-01
   1.3747995e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.3118660e-01   8.0000000e-01   7.9715556e-01   7.9206455e-01   8.1308292e-01
   1.3765070e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.2623240e-01   8.0000000e-01   7.9731145e-01   7.9248560e-01   8.1239875e-01
   1.3782145e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.2136091e-01   8.0000000e-01   7.9746052e-01   7.9288929e-01   8.1174210e-01
   1.3799221e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.1657716e-01   8.0000000e-01   7.9760297e-01   7.9327601e-01   8.1111236e-01
   1.3816296e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.1188609e-01   8.0000000e-01   7.9773895e-01   7.9364611e-01   8.1050905e-01
   1.3833371e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0729156e-01   8.0000000e-01   7.9786869e-01   7.9400009e-01   8.0993143e-01
   1.3850446e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   9.0279734e-01   8.0000000e-01   7.9799236e-01   7.9433835e-01   8.0937887e-01
   1.3867521e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.9840679e-01   8.0000000e-01   7.9811017e-01   7.9466134e-01   8.0885072e-01
   1.3884596e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.9412284e-01   8.0000000e-01   7.9822230e-01   7.9496949e-01   8.0834632e-01
   1.3901672e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.8994812e-01   8.0000000e-01   7.9832894e-01   7.9526323e-01   8.0786501e-01
   1.3918747e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.8588509e-01   8.0000000e-01   7.9843027e-01   7.9554298e-01   8.0740619e-01
   1.3935822e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.8193519e-01   8.0000000e-01   7.9852648e-01   7.9580922e-01   8.0696908e-01
   1.3952897e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7809984e-01   8.0000000e-01   7.9861777e-01   7.9606239e-01   8.0655302e-01
   1.3969972e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7438012e-01   8.0000000e-01   7.9870432e-01   7.9630294e-01   8.0615731e-01
   1.3987047e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.7077674e-01   8.0000000e-01   7.9878631e-01   7.9653131e-01   8.0578128e-01
   1.4004122e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6729023e-01   8.0000000e-01   7.9886391e-01   7.9674792e-01   8.0542426e-01
   1.4021198e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6392084e-01   8.0000000e-01   7.9893730e-01   7.9695320e-01   8.0508561e-01
   1.4038273e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.6066807e-01   8.0000000e-01   7.9900666e-01   7.9714760e-01   8.0476459e-01
   1.4055348e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.5753141e-01   8.0000000e-01   7.9907215e-01   7.9733156e-01   8.0446055e-01
   1.4072423e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.5451010e-01   8.0000000e-01   7.9913395e-01   7.9750548e-01   8.0417282e-01
   1.4089498e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.5160314e-01   8.0000000e-01   7.9919221e-01   7.9766977e-01   8.0390077e-01
   1.4106573e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4880945e-01   8.0000000e-01   7.9924710e-01   7.9782484e-01   8.0364377e-01
   1.4123648e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4612761e-01   8.0000000e-01   7.9929875e-01   7.9797107e-01   8.0340120e-01
   1.4140724e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4355574e-01   8.0000000e-01   7.9934734e-01   7.9810887e-01   8.0317241e-01
   1.4157799e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.4109199e-01   8.0000000e-01   7.9939300e-01   7.9823862e-01   8.0295680e-01
   1.4174874e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.3873434e-01   8.0000000e-01   7.9943587e-01   7.9836069e-01   8.0275378e-01
   1.4191949e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.3648064e-01   8.0000000e-01   7.9947610e-01   7.9847543e-01   8.0256278e-01
   1.4209024e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.3432880e-01   8.0000000e-01   7.9951382e-01   7.9858319e-01   8.0238325e-01
   1.4226099e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.3227633e-01   8.0000000e-01   7.9954914e-01   7.9868430e-01   8.0221465e-01
   1.4243175e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.3032055e-01   8.0000000e-01   7.9958221e-01   7.9877911e-01   8.0205642e-01
   1.4260250e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2845886e-01   8.0000000e-01   7.9961314e-01   7.9886795e-01   8.0190806e-01
   1.4277325e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2668856e-01   8.0000000e-01   7.9964204e-01   7.9895110e-01   8.0176905e-01
   1.4294400e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2500693e-01   8.0000000e-01   7.9966903e-01   7.9902889e-01   8.0163893e-01
   1.4311475e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2341138e-01   8.0000000e-01   7.9969420e-01   7.9910157e-01   8.0151725e-01
   1.4328550e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2189892e-01   8.0000000e-01   7.9971767e-01   7.9916943e-01   8.0140353e-01
   1.4345625e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.2046661e-01   8.0000000e-01   7.9973953e-01   7.9923275e-01   8.0129735e-01
   1.4362701e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1911158e-01   8.0000000e-01   7.9975988e-01   7.9929178e-01   8.0119829e-01
   1.4379776e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1783097e-01   8.0000000e-01   7.9977881e-01   7.9934677e-01   8.0110594e-01
   1.4396851e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1662190e-01   8.0000000e-01   7.9979639e-01   7.9939795e-01   8.0101993e-01
   1.4413926e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1548174e-01   8.0000000e-01   7.9981272e-01   7.9944553e-01   8.0093990e-01
   1.4431001e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1440746e-01   8.0000000e-01   7.9982786e-01   7.9948973e-01   8.0086549e-01
   1.4448076e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1339624e-01   8.0000000e-01   7.9984190e-01   7.9953078e-01   8.0079635e-01
   1.4465151e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1244531e-01   8.0000000e-01   7.9985490e-01   7.9956885e-01   8.0073217e-01
   1.4482227e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1155198e-01   8.0000000e-01   7.9986694e-01   7.9960414e-01   8.0067265e-01
   1.4499302e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.1071358e-01   8.0000000e-01   7.9987807e-01   7.9963682e-01   8.0061748e-01
   1.4516377e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0992769e-01   8.0000000e-01   7.9988835e-01   7.9966705e-01   8.0056642e-01
   1.4533452e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0919157e-01   8.0000000e-01   7.9989784e-01   7.9969499e-01   8.0051917e-01
   1.4550527e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0850274e-01   8.0000000e-01   7.9990659e-01   7.9972081e-01   8.0047549e-01
   1.4567602e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0785879e-01   8.0000000e-01   7.9991466e-01   7.9974464e-01   8.0043515e-01
   1.4584677e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0725739e-01   8.0000000e-01   7.9992210e-01   7.9976662e-01   8.0039793e-01
   1.4601753e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0669628e-01   8.0000000e-01   7.9992894e-01   7.9978687e-01   8.0036360e-01
   1.4618828e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0617338e-01   8.0000000e-01   7.9993522e-01   7.9980551e-01   8.0033198e-01
   1.4635903e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0568643e-01   8.0000000e-01   7.9994100e-01   7.9982266e-01   8.0030288e-01
   1.4652978e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0523341e-01   8.0000000e-01   7.9994630e-01   7.9983842e-01   8.0027611e-01
   1.4670053e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0481235e-01   8.0000000e-01   7.9995116e-01   7.9985290e-01   8.0025151e-01
   1.4687128e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0442138e-01   8.0000000e-01   7.9995562e-01   7.9986618e-01   8.0022892e-01
   1.4704204e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0405872e-01   8.0000000e-01   7.9995970e-01   7.9987836e-01   8.0020820e-01
   1.4721279e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0372268e-01   8.0000000e-01   7.9996344e-01   7.9988951e-01   8.0018921e-01
   1.4738354e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0341153e-01   8.0000000e-01   7.9996685e-01   7.9989972e-01   8.0017181e-01
   1.4755429e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0312372e-01   8.0000000e-01   7.9996997e-01   7.9990906e-01   8.0015589e-01
   1.4772504e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0285773e-01   8.0000000e-01   7.9997281e-01   7.9991759e-01   8.0014134e-01
   1.4789579e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0261216e-01   8.0000000e-01   7.9997541e-01   7.9992538e-01   8.0012804e-01
   1.4806654e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0238567e-01   8.0000000e-01   7.9997777e-01   7.9993249e-01   8.0011590e-01
   1.4823730e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0217699e-01   8.0000000e-01   7.9997992e-01   7.9993897e-01   8.0010484e-01
   1.4840805e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0198486e-01   8.0000000e-01   7.9998188e-01   7.9994487e-01   8.0009475e-01
   1.4857880e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0180813e-01   8.0000000e-01   7.9998366e-01   7.9995023e-01   8.0008557e-01
   1.4874955e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0164574e-01   8.0000000e-01   7.9998528e-01   7.9995511e-01   8.0007721e-01
   1.4892030e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0149664e-01   8.0000000e-01   7.9998675e-01   7.9995955e-01   8.0006962e-01
   1.4909105e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0135991e-01   8.0000000e-01   7.9998808e-01   7.9996357e-01   8.0006272e-01
   1.4926180e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0123463e-01   8.0000000e-01   7.9998928e-01   7.9996722e-01   8.0005647e-01
   1.4943256e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0111993e-01   8.0000000e-01   7.9999037e-01   7.9997053e-01   8.0005079e-01
   1.4960331e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0101502e-01   8.0000000e-01   7.9999136e-01   7.9997352e-01   8.0004565e-01
   1.4977406e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0091914e-01   8.0000000e-01   7.9999225e-01   7.9997623e-01   8.0004100e-01
   1.4994481e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0083161e-01   8.0000000e-01   7.9999305e-01   7.9997868e-01   8.0003679e-01
   1.5011556e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0075179e-01   8.0000000e-01   7.9999378e-01   7.9998089e-01   8.0003299e-01
   1.5028631e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0067906e-01   8.0000000e-01   7.9999443e-01   7.9998289e-01   8.0002956e-01
   1.5045707e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0061284e-01   8.0000000e-01   7.9999502e-01   7.9998469e-01   8.0002646e-01
   1.5062782e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0055260e-01   8.0000000e-01   7.9999555e-01   7.9998631e-01   8.0002367e-01
   1.5079857e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0049785e-01   8.0000000e-01   7.9999603e-01   7.9998777e-01   8.0002116e-01
   1.5096932e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0044815e-01   8.0000000e-01   7.9999646e-01   7.9998908e-01   8.0001890e-01
   1.5114007e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0040308e-01   8.0000000e-01   7.9999685e-01   7.9999026e-01   8.0001686e-01
   1.5131082e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0036223e-01   8.0000000e-01   7.9999719e-01   7.9999132e-01   8.0001504e-01
   1.5148157e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0032524e-01   8.0000000e-01   7.9999750e-01   7.9999227e-01   8.0001340e-01
   1.5165233e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0029178e-01   8.0000000e-01   7.9999778e-01   7.9999312e-01   8.0001193e-01
   1.5182308e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0026153e-01   8.0000000e-01   7.9999802e-01   7.9999388e-01   8.0001061e-01
   1.5199383e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0023423e-01   8.0000000e-01   7.9999825e-01   7.9999456e-01   8.0000943e-01
   1.5216458e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0020960e-01   8.0000000e-01   7.9999844e-01   7.9999517e-01   8.0000838e-01
   1.5233533e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0018740e-01   8.0000000e-01   7.9999862e-01   7.9999572e-01   8.0000743e-01
   1.5250608e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0016741e-01   8.0000000e-01   7.9999878e-01   7.9999621e-01   8.0000659e-01
   1.5267683e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0014942e-01   8.0000000e-01   7.9999892e-01   7.9999664e-01   8.0000584e-01
   1.5284759e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0013325e-01   8.0000000e-01   7.9999904e-01   7.9999703e-01   8.0000517e-01
   1.5301834e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0011873e-01   8.0000000e-01   7.9999916e-01   7.9999737e-01   8.0000457e-01
   1.5318909e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0010571e-01   8.0000000e-01   7.9999925e-01   7.9999768e-01   8.0000404e-01
   1.5335984e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0009403e-01   8.0000000e-01   7.9999934e-01   7.9999795e-01   8.0000357e-01
   1.5353059e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0008357e-01   8.0000000e-01   7.9999942e-01   7.9999819e-01   8.0000315e-01
   1.5370134e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0007422e-01   8.0000000e-01   7.9999949e-01   7.9999841e-01   8.0000278e-01
   1.5387209e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0006585e-01   8.0000000e-01   7.9999955e-01   7.9999860e-01   8.0000245e-01
   1.5404285e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0005838e-01   8.0000000e-01   7.9999960e-01   7.9999876e-01   8.0000215e-01
   1.5421360e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0005171e-01   8.0000000e-01   7.9999965e-01   7.9999891e-01   8.0000189e-01
   1.5438435e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0004576e-01   8.0000000e-01   7.9999970e-01   7.9999905e-01   8.0000167e-01
   1.5455510e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0004047e-01   8.0000000e-01   7.9999973e-01   7.9999916e-01   8.0000146e-01
   1.5472585e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0003575e-01   8.0000000e-01   7.9999977e-01   7.9999926e-01   8.0000128e-01
   1.5489660e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0003156e-01   8.0000000e-01   7.9999979e-01   7.9999936e-01   8.0000113e-01
   1.5506736e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0002784e-01   8.0000000e-01   7.9999982e-01   7.9999944e-01   8.0000099e-01
   1.5523811e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0002453e-01   8.0000000e-01   7.9999984e-01   7.9999951e-01   8.0000086e-01
   1.5540886e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0002160e-01   8.0000000e-01   7.9999986e-01   7.9999957e-01   8.0000075e-01
   1.5557961e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001901e-01   8.0000000e-01   7.9999988e-01   7.9999962e-01   8.0000066e-01
   1.5575036e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001671e-01   8.0000000e-01   7.9999990e-01   7.9999967e-01   8.0000058e-01
   1.5592111e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001467e-01   8.0000000e-01   7.9999991e-01   7.9999971e-01   8.0000050e-01
   1.5609186e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001288e-01   8.0000000e-01   7.9999992e-01   7.9999975e-01   8.0000044e-01
   1.5626262e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0001129e-01   8.0000000e-01   7.9999993e-01   7.9999978e-01   8.0000038e-01
   1.5643337e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000989e-01   8.0000000e-01   7.9999994e-01   7.9999981e-01   8.0000033e-01
   1.5660412e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000866e-01   8.0000000e-01   7.9999995e-01   7.9999984e-01   8.0000029e-01
   1.5677487e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000757e-01   8.0000000e-01   7.9999995e-01   7.9999986e-01   8.0000025e-01
   1.5694562e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000662e-01   8.0000000e-01   7.9999996e-01   7.9999988e-01   8.0000022e-01
   1.5711637e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000578e-01   8.0000000e-01   7.9999997e-01   7.9999989e-01   8.0000019e-01
   1.5728712e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000504e-01   8.0000000e-01   7.9999997e-01   7.9999991e-01   8.0000016e-01
   1.5745788e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000439e-01   8.0000000e-01   7.9999997e-01   7.9999992e-01   8.0000014e-01
   1.5762863e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000383e-01   8.0000000e-01   7.9999998e-01   7.9999993e-01   8.0000012e-01
   1.5779938e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000333e-01   8.0000000e-01   7.9999998e-01   7.9999994e-01   8.0000011e-01
   1.5797013e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000289e-01   8.0000000e-01   7.9999998e-01   7.9999995e-01   8.0000009e-01
   1.5814088e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000251e-01   8.0000000e-01   7.9999999e-01   7.9999995e-01   8.0000008e-01
   1.5831163e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000218e-01   8.0000000e-01   7.9999999e-01   7.9999996e-01   8.0000007e-01
   1.5848239e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000189e-01   8.0000000e-01   7.9999999e-01   7.9999997e-01   8.0000006e-01
   1.5865314e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000164e-01   8.0000000e-01   7.9999999e-01   7.9999997e-01   8.0000005e-01
   1.5882389e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000142e-01   8.0000000e-01   7.9999999e-01   7.9999998e-01   8.0000004e-01
   1.5899464e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000123e-01   8.0000000e-01   7.9999999e-01   7.9999998e-01   8.0000004e-01
   1.5916539e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000106e-01   8.0000000e-01   7.9999999e-01   7.9999998e-01   8.0000003e-01
   1.5933614e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000092e-01   8.0000000e-01   8.0000000e-01   7.9999998e-01   8.0000003e-01
   1.5950689e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000079e-01   8.0000000e-01   8.0000000e-01   7.9999999e-01   8.0000002e-01
   1.5967765e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000068e-01   8.0000000e-01   8.0000000e-01   7.9999999e-01   8.0000002e-01
   1.5984840e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000059e-01   8.0000000e-01   8.0000000e-01   7.9999999e-01   8.0000002e-01
   1.6001915e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000051e-01   8.0000000e-01   8.0000000e-01   7.9999999e-01   8.0000001e-01
   1.6018990e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000043e-01   8.0000000e-01   8.0000000e-01   7.9999999e-01   8.0000001e-01
   1.6036065e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000037e-01   8.0000000e-01   8.0000000e-01   7.9999999e-01   8.0000001e-01
   1.6053140e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000032e-01   8.0000000e-01   8.0000000e-01   7.9999999e-01   8.0000001e-01
   1.6070215e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000028e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01
   1.6087291e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000024e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01
   1.6104366e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000020e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01
   1.6121441e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000017e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6138516e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000015e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6155591e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000013e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6172666e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000011e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6189741e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000009e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6206817e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000008e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6223892e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000007e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6240967e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000006e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6258042e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000005e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6275117e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000004e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6292192e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000003e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6309268e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000003e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6326343e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000002e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6343418e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000002e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6360493e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000002e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6377568e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000002e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6394643e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6411718e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6428794e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6445869e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6462944e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6480019e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000001e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6497094e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6514169e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6531244e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6548320e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6565395e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6582470e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6599545e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6616620e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6633695e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6650771e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6667846e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6684921e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6701996e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6719071e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6736146e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6753221e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6770297e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6787372e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6804447e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6821522e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6838597e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6855672e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6872747e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6889823e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6906898e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6923973e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6941048e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6958123e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6975198e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.6992273e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7009349e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7026424e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7043499e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7060574e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7077649e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7094724e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7111800e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7128875e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7145950e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7163025e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7180100e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7197175e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7214250e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7231326e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7248401e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7265476e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7282551e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7299626e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7316701e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7333776e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7350852e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7367927e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7385002e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7402077e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7419152e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7436227e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7453302e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7470378e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7487453e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7504528e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7521603e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7538678e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7555753e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7572829e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7589904e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7606979e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7624054e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7641129e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7658204e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7675279e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7692355e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7709430e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7726505e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7743580e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7760655e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7777730e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7794805e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7811881e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7828956e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7846031e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7863106e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7880181e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7897256e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7914332e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7931407e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7948482e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7965557e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7982632e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.7999707e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8016782e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8033858e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8050933e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8068008e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8085083e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8102158e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8119233e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8136308e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8153384e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8170459e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8187534e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8204609e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8221684e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8238759e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8255834e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8272910e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8289985e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8307060e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8324135e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8341210e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8358285e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8375361e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8392436e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8409511e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8426586e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8443661e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8460736e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8477811e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8494887e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8511962e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8529037e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8546112e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8563187e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8580262e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8597337e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8614413e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8631488e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8648563e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8665638e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8682713e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8699788e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8716864e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8733939e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8751014e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8768089e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8785164e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8802239e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8819314e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8836390e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8853465e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8870540e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8887615e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8904690e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8921765e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8938840e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8955916e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8972991e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.8990066e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9007141e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9024216e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9041291e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9058366e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9075442e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9092517e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9109592e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9126667e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9143742e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9160817e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9177893e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9194968e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9212043e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9229118e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9246193e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9263268e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9280343e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9297419e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9314494e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9331569e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9348644e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9365719e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9382794e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9399869e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9416945e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9434020e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9451095e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9468170e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9485245e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9502320e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9519396e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9536471e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9553546e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9570621e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9587696e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9604771e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9621846e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9638922e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9655997e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9673072e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9690147e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9707222e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9724297e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9741372e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9758448e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9775523e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9792598e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9809673e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9826748e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9843823e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9860898e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9877974e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9895049e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9912124e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9929199e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9946274e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9963349e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9980425e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01
   1.9997500e+00   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01   8.0000000e-01


==> data/conv_diff/conv_diff_Lag_k=2.dat <==
0.00400801603206413	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
0.00801603206412826	0.800000000000001	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000001	0.800000000000000	0.800000000000000	0.800000000000000
0.0120240480961924	0.800000000000002	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000002	0.800000000000000	0.800000000000000	0.800000000000000
0.0160320641282565	0.800000000000005	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000005	0.800000000000000	0.800000000000000	0.800000000000000
0.0200400801603206	0.800000000000012	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000012	0.800000000000000	0.800000000000000	0.800000000000000
0.0240480961923848	0.800000000000030	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000030	0.800000000000000	0.800000000000000	0.800000000000000
0.0280561122244489	0.800000000000071	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000071	0.800000000000000	0.800000000000000	0.800000000000000
0.0320641282565130	0.800000000000169	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000169	0.800000000000000	0.800000000000000	0.800000000000000
0.0360721442885772	0.800000000000397	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000397	0.800000000000000	0.800000000000000	0.800000000000000
0.0400801603206413	0.800000000000918	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000918	0.800000000000000	0.800000000000000	0.800000000000000
0.0440881763527054	0.800000000002099	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000002099	0.800000000000000	0.800000000000000	0.800000000000000
0.0480961923847695	0.800000000004738	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000004738	0.800000000000000	0.800000000000000	0.800000000000000
0.0521042084168337	0.800000000010559	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000010559	0.800000000000000	0.800000000000000	0.800000000000000
0.0561122244488978	0.800000000023229	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000023229	0.800000000000000	0.800000000000000	0.800000000000000
0.0601202404809619	0.800000000050449	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000050449	0.800000000000000	0.800000000000000	0.800000000000000
0.0641282565130261	0.800000000108168	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000108168	0.800000000000000	0.800000000000000	0.800000000000000
0.0681362725450902	0.800000000228963	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000228963	0.800000000000000	0.800000000000000	0.800000000000000
0.0721442885771543	0.800000000478465	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000478465	0.800000000000000	0.800000000000000	0.800000000000000
0.0761523046092184	0.800000000987087	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000987087	0.800000000000000	0.800000000000000	0.800000000000000
0.0801603206412826	0.800000002010382	0.800000000000000	0.800000000000000	0.800000000000000	0.800000002010382	0.800000000000000	0.800000000000000	0.800000000000000
0.0841683366733467	0.800000004042228	0.800000000000000	0.800000000000000	0.800000000000000	0.800000004042228	0.800000000000000	0.800000000000000	0.800000000000000
0.0881763527054108	0.800000008023828	0.800000000000000	0.800000000000000	0.800000000000000	0.800000008023828	0.800000000000000	0.800000000000000	0.800000000000000
0.0921843687374749	0.800000015723934	0.800000000000000	0.800000000000000	0.800000000000000	0.800000015723934	0.800000000000000	0.800000000000000	0.800000000000000
0.0961923847695391	0.800000030420023	0.800000000000000	0.800000000000000	0.800000000000000	0.800000030420023	0.800000000000000	0.800000000000000	0.800000000000000
0.100200400801603	0.800000058100062	0.800000000000000	0.800000000000000	0.800000000000000	0.800000058100062	0.800000000000000	0.800000000000000	0.800000000000000
0.104208416833667	0.800000109549997	0.800000000000000	0.800000000000000	0.800000000000000	0.800000109549997	0.800000000000000	0.800000000000000	0.800000000000000
0.108216432865731	0.800000203923313	0.800000000000000	0.800000000000000	0.800000000000000	0.800000203923313	0.800000000000000	0.800000000000000	0.800000000000000
0.112224448897796	0.800000374748682	0.800000000000000	0.800000000000000	0.800000000000000	0.800000374748682	0.800000000000000	0.800000000000000	0.800000000000000
0.116232464929860	0.800000679879705	0.800000000000000	0.800000000000000	0.800000000000000	0.800000679879705	0.800000000000000	0.800000000000000	0.800000000000000
0.120240480961924	0.800001217706904	0.800000000000000	0.800000000000000	0.800000000000000	0.800001217706904	0.800000000000000	0.800000000000000	0.800000000000000
0.124248496993988	0.800002153139595	0.800000000000000	0.800000000000000	0.800000000000000	0.800002153139595	0.800000000000000	0.800000000000000	0.800000000000000
0.128256513026052	0.800003758550021	0.800000000000000	0.800000000000000	0.800000000000000	0.800003758550021	0.800000000000000	0.800000000000000	0.800000000000000
0.132264529058116	0.800006477198539	0.800000000000000	0.800000000000000	0.800000000000000	0.800006477198539	0.800000000000000	0.800000000000000	0.800000000000000
0.136272545090180	0.800011019777147	0.800000000000000	0.800000000000000	0.800000000000000	0.800011019777147	0.800000000000000	0.800000000000000	0.800000000000000
0.140280561122245	0.800018508752258	0.800000000000000	0.800000000000000	0.800000000000000	0.800018508752258	0.800000000000000	0.800000000000000	0.800000000000000
0.144288577154309	0.800030690234071	0.800000000000000	0.800000000000000	0.800000000000000	0.800030690234071	0.800000000000000	0.800000000000000	0.800000000000000
0.148296593186373	0.800050239115769	0.800000000000000	0.800000000000000	0.800000000000000	0.800050239115769	0.800000000000000	0.800000000000000	0.800000000000000
0.152304609218437	0.800081189992472	0.800000000000000	0.800000000000000	0.800000000000000	0.800081189992472	0.800000000000000	0.800000000000000	0.800000000000000
0.156312625250501	0.800129533393459	0.800000000000000	0.800000000000000	0.800000000000000	0.800129533393459	0.800000000000000	0.800000000000000	0.800000000000000
0.160320641282565	0.800204023274234	0.800000000000000	0.800000000000000	0.800000000000000	0.800204023274234	0.800000000000000	0.800000000000000	0.800000000000000
0.164328657314629	0.800317246186801	0.800000000000000	0.800000000000000	0.800000000000000	0.800317246186802	0.800000000000000	0.800000000000000	0.800000000000000
0.168336673346693	0.800487003224027	0.800000000000000	0.800000000000000	0.800000000000000	0.800487003224027	0.800000000000000	0.800000000000000	0.800000000000000
0.172344689378758	0.800738050348728	0.800000000000000	0.800000000000000	0.800000000000000	0.800738050348728	0.800000000000000	0.800000000000000	0.800000000000000
0.176352705410822	0.801104228294234	0.800000000000000	0.800000000000000	0.800000000000000	0.801104228294235	0.800000000000000	0.800000000000000	0.800000000000000
0.180360721442886	0.801630986928104	0.800000000000000	0.800000000000000	0.800000000000000	0.801630986928104	0.800000000000000	0.800000000000000	0.800000000000000
0.184368737474950	0.802378268136753	0.800000000000000	0.800000000000000	0.800000000000000	0.802378268136754	0.800000000000000	0.800000000000000	0.800000000000000
0.188376753507014	0.803423654115025	0.800000000000000	0.800000000000000	0.800000000000000	0.803423654115025	0.800000000000000	0.800000000000000	0.800000000000000
0.192384769539078	0.804865614254372	0.800000000000000	0.800000000000000	0.800000000000000	0.804865614254372	0.800000000000000	0.800000000000000	0.800000000000000
0.196392785571142	0.806826595903418	0.800000000000000	0.800000000000000	0.800000000000000	0.806826595903419	0.800000000000000	0.800000000000000	0.800000000000000
0.200400801603206	0.809455607671559	0.800000000000000	0.800000000000000	0.800000000000000	0.809455607671559	0.800000000000000	0.800000000000000	0.800000000000000
0.204408817635271	0.812929848038271	0.800000000000000	0.800000000000000	0.800000000000000	0.812929848038271	0.800000000000000	0.800000000000000	0.800000000000000
0.208416833667335	0.817454850160963	0.800000000000000	0.800000000000000	0.800000000000000	0.817454850160963	0.800000000000000	0.800000000000000	0.800000000000000
0.212424849699399	0.823262562724733	0.800000000000000	0.800000000000000	0.800000000000000	0.823262562724733	0.800000000000000	0.800000000000000	0.800000000000000
0.216432865731463	0.830606785308343	0.800000000000000	0.800000000000000	0.800000000000000	0.830606785308344	0.800000000000000	0.800000000000000	0.800000000000000
0.220440881763527	0.839755443717680	0.800000000000000	0.800000000000000	0.800000000000000	0.839755443717681	0.800000000000000	0.800000000000000	0.800000000000000
0.224448897795591	0.850979341432063	0.800000000000000	0.800000000000000	0.800000000000000	0.850979341432063	0.800000000000000	0.800000000000000	0.800000000000000
0.228456913827655	0.864537266154666	0.800000000000000	0.800000000000000	0.800000000000000	0.864537266154666	0.800000000000000	0.800000000000000	0.800000000000000
0.232464929859719	0.880657663268150	0.800000000000000	0.800000000000000	0.800000000000000	0.880657663268150	0.800000000000000	0.800000000000000	0.800000000000000
0.236472945891784	0.899517494910509	0.800000000000000	0.800000000000000	0.800000000000000	0.899517494910509	0.800000000000000	0.800000000000000	0.800000000000000
0.240480961923848	0.921219353231793	0.800000000000000	0.800000000000000	0.800000000000000	0.921219353231793	0.800000000000000	0.800000000000000	0.800000000000000
0.244488977955912	0.945768343185347	0.800000000000000	0.800000000000000	0.800000000000000	0.945768343185347	0.800000000000000	0.800000000000000	0.800000000000000
0.248496993987976	0.973050636311385	0.800000000000000	0.800000000000000	0.800000000000000	0.973050636311385	0.800000000000000	0.800000000000000	0.800000000000000
0.252505010020040	1.00281585905817	0.800000000000000	0.800000000000000	0.800000000000000	1.00281585905817	0.800000000000000	0.800000000000000	0.800000000000000
0.256513026052104	1.03466555661952	0.800000000000000	0.800000000000000	0.800000000000000	1.03466555661952	0.800000000000000	0.800000000000000	0.800000000000000
0.260521042084168	1.06804981796748	0.800000000000000	0.800000000000000	0.800000000000000	1.06804981796748	0.800000000000000	0.800000000000000	0.800000000000000
0.264529058116232	1.10227373410918	0.800000000000000	0.800000000000000	0.800000000000000	1.10227373410918	0.800000000000000	0.800000000000000	0.800000000000000
0.268537074148297	1.13651469462892	0.800000000000000	0.800000000000000	0.800000000000000	1.13651469462892	0.800000000000000	0.800000000000000	0.800000000000000
0.272545090180361	1.16985064764731	0.800000000000000	0.800000000000000	0.800000000000000	1.16985064764731	0.800000000000000	0.800000000000000	0.800000000000000
0.276553106212425	1.20129843085385	0.800000000000000	0.800000000000000	0.800000000000000	1.20129843085385	0.800000000000000	0.800000000000000	0.800000000000000
0.280561122244489	1.22986023074271	0.800000000000000	0.800000000000000	0.800000000000000	1.22986023074271	0.800000000000000	0.800000000000000	0.800000000000000
0.284569138276553	1.25457526570166	0.800000000000000	0.800000000000000	0.800000000000000	1.25457526570165	0.800000000000000	0.800000000000000	0.800000000000000
0.288577154308617	1.27457304013740	0.800000000000000	0.800000000000000	0.800000000000000	1.27457304013740	0.800000000000000	0.800000000000000	0.800000000000000
0.292585170340681	1.28912408941686	0.800000000000000	0.800000000000000	0.800000000000000	1.28912408941685	0.800000000000000	0.800000000000000	0.800000000000000
0.296593186372745	1.29768410417440	0.800000000000000	0.800000000000000	0.800000000000000	1.29768410417440	0.800000000000000	0.800000000000000	0.800000000000000
0.300601202404810	1.29992771635912	0.800000000000000	0.800000000000000	0.800000000000000	1.29992771635912	0.800000000000000	0.800000000000000	0.800000000000000
0.304609218436874	1.29576902387035	0.800000000000000	0.800000000000000	0.800000000000000	1.29576902387035	0.800000000000000	0.800000000000000	0.800000000000000
0.308617234468938	1.28536704885248	0.800000000000000	0.800000000000000	0.800000000000000	1.28536704885248	0.800000000000000	0.800000000000000	0.800000000000000
0.312625250501002	1.26911564615442	0.800000000000000	0.800000000000000	0.800000000000000	1.26911564615442	0.800000000000000	0.800000000000000	0.800000000000000
0.316633266533066	1.24761875472567	0.800000000000000	0.800000000000000	0.800000000000000	1.24761875472567	0.800000000000000	0.800000000000000	0.800000000000000
0.320641282565130	1.22165315986880	0.800000000000000	0.800000000000000	0.800000000000000	1.22165315986880	0.800000000000000	0.800000000000000	0.800000000000000
0.324649298597194	1.19212196628879	0.800000000000000	0.800000000000000	0.800000000000000	1.19212196628879	0.800000000000000	0.800000000000000	0.800000000000000
0.328657314629259	1.16000266194629	0.800000000000000	0.800000000000000	0.800000000000000	1.16000266194629	0.800000000000000	0.800000000000000	0.800000000000000
0.332665330661323	1.12629391910947	0.800000000000000	0.800000000000000	0.800000000000000	1.12629391910947	0.800000000000000	0.800000000000000	0.800000000000000
0.336673346693387	1.09196512358134	0.800000000046043	0.800000000000000	0.800000000000000	1.09196512358134	0.799999981159763	0.800000000000000	0.800000000000000
0.340681362725451	1.05791208966952	0.800000000108328	0.800000000000000	0.800000000000000	1.05791208966952	0.799999960122971	0.800000000000000	0.800000000000000
0.344689378757515	1.02492159367746	0.800000000208280	0.800000000000000	0.800000000000000	1.02492159367746	0.799999934494868	0.800000000000000	0.800000000000000
0.348697394789579	0.993646357234650	0.800000000379152	0.800000000000000	0.800000000000000	0.993646357234650	0.799999901473705	0.800000000000000	0.800000000000000
0.352705410821643	0.964591058879171	0.800000000675970	0.800000000000000	0.800000000000000	0.964591058879171	0.799999857621095	0.800000000000000	0.800000000000000
0.356713426853707	0.938108966269305	0.800000001191392	0.800000000000000	0.800000000000000	0.938108966269306	0.799999798602032	0.800000000000000	0.800000000000000
0.360721442885772	0.914407958973247	0.800000002081474	0.800000000000000	0.800000000000000	0.914407958973248	0.799999718886632	0.800000000000000	0.800000000000000
0.364729458917836	0.893564118226462	0.800000003607601	0.800000000000000	0.800000000000000	0.893564118226462	0.799999611408422	0.800000000000000	0.800000000000000
0.368737474949900	0.875540724896093	0.800000006204282	0.800000000000000	0.800000000000000	0.875540724896093	0.799999467178689	0.800000000000000	0.800000000000000
0.372745490981964	0.860210425304654	0.800000010587951	0.800000000000000	0.800000000000000	0.860210425304654	0.799999274863996	0.800000000000000	0.800000000000000
0.376753507014028	0.847378463212483	0.800000017929978	0.800000000000000	0.800000000000000	0.847378463212483	0.799999020345746	0.800000000000000	0.800000000000000
0.380761523046092	0.836805182222806	0.800000030129284	0.800000000000000	0.800000000000000	0.836805182222806	0.799998686298511	0.800000000000000	0.800000000000000
0.384769539078156	0.828226413717756	0.800000050237845	0.800000000000000	0.800000000000000	0.828226413717757	0.799998251849828	0.800000000000000	0.800000000000000
0.388777555110220	0.821370818754917	0.800000083118518	0.800000000000000	0.800000000000000	0.821370818754918	0.799997692421487	0.800000000000000	0.800000000000000
0.392785571142285	0.815973693510553	0.800000136452218	0.800000000000000	0.800000000000000	0.815973693510554	0.799996979904478	0.800000000000000	0.800000000000000
0.396793587174349	0.811787135102737	0.800000222264903	0.800000000000000	0.800000000000000	0.811787135102738	0.799996083391469	0.800000000000000	0.800000000000000
0.400801603206413	0.808586771444053	0.800000359219777	0.800000000000000	0.800000000000000	0.808586771444053	0.799994970787378	0.800000000000000	0.800000000000000
0.404809619238477	0.806175473652659	0.800000576023669	0.800000000000000	0.800000000000000	0.806175473652659	0.799993611746962	0.800000000000000	0.800000000000000
0.408817635270541	0.804384593854892	0.800000916437723	0.800000000000000	0.800000000000000	0.804384593854892	0.799991982555944	0.800000000000000	0.800000000000000
0.412825651302605	0.803073315854657	0.800001446571948	0.800000000000000	0.800000000000000	0.803073315854657	0.799990073787580	0.800000000000000	0.800000000000000
0.416833667334669	0.802126687849619	0.800002265393278	0.800000000000000	0.800000000000000	0.802126687849619	0.799987901839084	0.800000000000000	0.800000000000000
0.420841683366733	0.801452844157067	0.800003519701375	0.800000000000000	0.800000000000000	0.801452844157067	0.799985525791401	0.800000000000000	0.800000000000000
0.424849699398798	0.800979835207014	0.800005425239890	0.800000000000000	0.800000000000000	0.800979835207014	0.799983071450688	0.800000000000000	0.800000000000000
0.428857715430862	0.800652387719490	0.800008296127004	0.800000000000000	0.800000000000000	0.800652387719490	0.799980764928067	0.800000000000000	0.800000000000000
0.432865731462926	0.800428822181873	0.800012585418977	0.800000000000000	0.800000000000000	0.800428822181873	0.799978978700474	0.800000000000000	0.800000000000000
0.436873747494990	0.800278270670825	0.800018940369762	0.800000000000000	0.800000000000000	0.800278270670825	0.799978293769405	0.800000000000000	0.800000000000000
0.440881763527054	0.800178269216442	0.800028276815126	0.800000000000000	0.800000000000000	0.800178269216442	0.799979582288171	0.800000000000000	0.800000000000000
0.444889779559118	0.800112746742784	0.800041878073836	0.800000000000000	0.800000000000000	0.800112746742784	0.799984115842904	0.800000000000000	0.800000000000000
0.448897795591182	0.800070396388677	0.800061524784631	0.800000000000000	0.800000000000000	0.800070396388677	0.799993705414438	0.800000000000000	0.800000000000000
0.452905811623246	0.800043392581189	0.800089663123764	0.800000000000000	0.800000000000000	0.800043392581189	0.800010879863866	0.800000000000000	0.800000000000000
0.456913827655311	0.800026405799225	0.800129619779824	0.800000000000000	0.800000000000000	0.800026405799225	0.800039110496465	0.800000000000000	0.800000000000000
0.460921843687375	0.800015863604609	0.800185872769096	0.800000000000000	0.800000000000000	0.800015863604609	0.800083089759686	0.800000000000000	0.800000000000000
0.464929859719439	0.800009408560126	0.800264387483442	0.800000000000000	0.800000000000000	0.800009408560126	0.800149072280480	0.800000000000000	0.800000000000000
0.468937875751503	0.800005508878327	0.800373027059352	0.800000000000000	0.800000000000000	0.800005508878327	0.800245286068649	0.800000000000000	0.800000000000000
0.472945891783567	0.800003184358270	0.800522044989647	0.800000000000000	0.800000000000000	0.800003184358270	0.800382420593751	0.800000000000000	0.800000000000000
0.476953907815631	0.800001817186055	0.800724665589052	0.800000000000000	0.800000000000000	0.800001817186055	0.800574196340164	0.800000000000000	0.800000000000000
0.480961923847695	0.800001023753960	0.800997754183915	0.800000000000000	0.800000000000000	0.800001023753960	0.800838017095441	0.800000000000000	0.800000000000000
0.484969939879760	0.800000569390900	0.801362573455818	0.800000000000000	0.800000000000000	0.800000569390900	0.801195701368384	0.800000000000000	0.800000000000000
0.488977955911824	0.800000312639737	0.801845615016370	0.800000000000000	0.800000000000000	0.800000312639737	0.801674282731984	0.800000000000000	0.800000000000000
0.492985971943888	0.800000169471456	0.802479485915979	0.800000000000000	0.800000000000000	0.800000169471456	0.802306860378585	0.800000000000000	0.800000000000000
0.496993987975952	0.800000090691727	0.803303818438247	0.800000000000000	0.800000000000000	0.800000090691727	0.803133470716643	0.800000000000000	0.800000000000000
0.501002004008016	0.800000047913457	0.804366158459261	0.800000000000000	0.800000000000000	0.800000047913457	0.804201938565032	0.800000000000000	0.800000000000000
0.505010020040080	0.800000024989990	0.805722773375433	0.800000000000000	0.800000000000000	0.800000024989990	0.805568652788155	0.800000000000000	0.800000000000000
0.509018036072144	0.800000012867476	0.807439305944578	0.800000000000000	0.800000000000000	0.800000012867476	0.807299196738694	0.800000000000000	0.800000000000000
0.513026052104208	0.800000006540928	0.809591186484766	0.800000000000000	0.800000000000000	0.800000006540928	0.809468749654047	0.800000000000000	0.800000000000000
0.517034068136273	0.800000003282496	0.812263704186711	0.800000000000000	0.800000000000000	0.800000003282496	0.812162162568153	0.800000000000000	0.800000000000000
0.521042084168337	0.800000001626251	0.815551630531467	0.800000000000000	0.800000000000000	0.800000001626251	0.815473603071340	0.800000000000000	0.800000000000000
0.525050100200401	0.800000000795408	0.819558285842280	0.800000000000000	0.800000000000000	0.800000000795408	0.819505659357732	0.800000000000000	0.800000000000000
0.529058116232465	0.800000000384070	0.824393945731393	0.800000000000000	0.800000000000000	0.800000000384070	0.824367797545598	0.800000000000000	0.800000000000000
0.533066132264529	0.800000000183084	0.830173499347855	0.800000000000000	0.800000000000000	0.800000000183084	0.830174079261775	0.800000000000000	0.800000000000000
0.537074148296593	0.800000000086161	0.837013297204729	0.800000000000000	0.800000000000000	0.800000000086161	0.837040070622377	0.800000000000000	0.800000000000000
0.541082164328657	0.800000000040030	0.845027163625291	0.800000000000000	0.800000000000000	0.800000000040030	0.845078910045891	0.800000000000000	0.800000000000000
0.545090180360721	0.800000000018361	0.854321597265325	0.800000000000000	0.800000000000000	0.800000000018361	0.854396550869184	0.800000000000000	0.800000000000000
0.549098196392786	0.800000000008314	0.864990241411240	0.800000000000000	0.800000000000000	0.800000000008314	0.865086254332977	0.800000000000000	0.800000000000000
0.553106212424850	0.800000000003717	0.877107771259124	0.800000000000000	0.800000000000000	0.800000000003717	0.877222476560965	0.800000000000000	0.800000000000000
0.557114228456914	0.800000000001640	0.890723414326271	0.800000000000000	0.800000000000000	0.800000000001640	0.890854365584245	0.800000000000000	0.800000000000000
0.561122244488978	0.800000000000715	0.905854387559470	0.800000000000000	0.800000000000000	0.800000000000715	0.905999155790863	0.800000000000000	0.800000000000000
0.565130260521042	0.800000000000307	0.922479594711599	0.800000000000000	0.800000000000000	0.800000000000307	0.922635810876111	0.800000000000000	0.800000000000000
0.569138276553106	0.800000000000131	0.940533973799679	0.800000000000000	0.800000000000000	0.800000000000131	0.940699315349152	0.800000000000000	0.800000000000000
0.573146292585170	0.800000000000055	0.959903910628382	0.800000000000000	0.800000000000000	0.800000000000055	0.960076041961711	0.800000000000000	0.800000000000000
0.577154308617234	0.800000000000023	0.980424134852833	0.800000000000000	0.800000000000000	0.800000000000023	0.980600622026329	0.800000000000000	0.800000000000000
0.581162324649299	0.800000000000009	1.00187648562693	0.800000000000000	0.800000000000000	0.800000000000009	1.00205471316347	0.800000000000000	0.800000000000000
0.585170340681363	0.800000000000004	1.02399087232010	0.800000000000000	0.800000000000000	0.800000000000004	1.02416799266731	0.800000000000000	0.800000000000000
0.589178356713427	0.800000000000002	1.04644866241665	0.800000000000000	0.800000000000000	0.800000000000002	1.04662160546754	0.800000000000000	0.800000000000000
0.593186372745491	0.800000000000001	1.06888860674985	0.800000000000000	0.800000000000000	0.800000000000001	1.06905416783382	0.800000000000000	0.800000000000000
0.597194388777555	0.800000000000000	1.09091526783820	0.800000000000000	0.800000000000000	0.800000000000000	1.09107027884546	0.800000000000000	0.800000000000000
0.601202404809619	0.800000000000000	1.11210975917648	0.800000000000000	0.800000000000000	0.800000000000000	1.11225133118095	0.800000000000000	0.800000000000000
0.605210420841683	0.800000000000000	1.13204244296097	0.800000000000000	0.800000000000000	0.800000000000000	1.13216825275660	0.800000000000000	0.800000000000000
0.609218436873747	0.800000000000000	1.15028708330232	0.800000000000000	0.800000000000000	0.800000000000000	1.15039566376952	0.800000000000000	0.800000000000000
0.613226452905812	0.800000000000000	1.16643582418042	0.800000000000000	0.800000000000000	0.800000000000000	1.16652681204285	0.800000000000000	0.800000000000000
0.617234468937876	0.800000000000000	1.18011426798209	0.800000000000000	0.800000000000000	0.800000000000000	1.18018856400520	0.800000000000000	0.800000000000000
0.621242484969940	0.800000000000000	1.19099588107863	0.800000000000000	0.800000000000000	0.800000000000000	1.19105568740424	0.800000000000000	0.800000000000000
0.625250501002004	0.800000000000000	1.19881495401466	0.800000000000000	0.800000000000000	0.800000000000000	1.19886366987317	0.800000000000000	0.800000000000000
0.629258517034068	0.800000000000000	1.20337739797862	0.800000000000000	0.800000000000000	0.800000000000000	1.20341937583747	0.800000000000000	0.800000000000000
0.633266533066132	0.800000000000000	1.20456876437912	0.800000000000000	0.800000000000000	0.800000000000000	1.20460895010559	0.800000000000000	0.800000000000000
0.637274549098196	0.800000000000000	1.20235902420659	0.800000000000000	0.800000000000000	0.800000000000000	1.20240252321757	0.800000000000000	0.800000000000000
0.641282565130261	0.800000000000000	1.19680382808628	0.800000000000000	0.800000000000000	0.800000000000000	1.19685545138377	0.800000000000000	0.800000000000000
0.645290581162325	0.800000000000000	1.18804217308545	0.800000000000000	0.800000000000000	0.800000000000000	1.18810602033970	0.800000000000000	0.800000000000000
0.649298597194389	0.800000000000000	1.17629061306571	0.800000000000000	0.800000000000000	0.800000000000000	1.17636974390472	0.800000000000000	0.800000000000000
0.653306613226453	0.800000000000000	1.16183434980035	0.800000000000000	0.800000000000000	0.800000000000000	1.16193058030397	0.800000000000000	0.800000000000000
0.657314629258517	0.800000000000000	1.14501571728229	0.800000000000000	0.800000000000000	0.800000000000000	1.14512955895997	0.800000000000000	0.800000000000000
0.661322645290581	0.800000000000000	1.12622070901003	0.800000000000000	0.800000000000000	0.800000000000000	1.12635144582785	0.800000000000000	0.800000000000000
0.665330661322645	0.800000000000000	1.10586428834663	0.800000000000000	0.800000000000000	0.800000000000000	1.10601016749001	0.800000000000000	0.800000000000000
0.669338677354709	0.800000000000000	1.08437526024816	0.800000022791112	0.800000000000000	0.800000000000000	1.08453375761005	0.800000097987437	0.800000000000000
0.673346693386773	0.800000000000000	1.06218146816850	0.800000039481354	0.800000000000000	0.800000000000000	1.06234958229537	0.800000163302456	0.800000000000000
0.677354709418838	0.800000000000000	1.03969601651274	0.800000063493008	0.800000000000000	0.800000000000000	1.03987054570473	0.800000250316824	0.800000000000000
0.681362725450902	0.800000000000000	1.01730511415105	0.800000099021351	0.800000000000000	0.800000000000000	1.01748287984564	0.800000370002951	0.800000000000000
0.685370741482966	0.800000000000000	0.995357998617684	0.800000152065237	0.800000000000000	0.800000000000000	0.995535992033212	0.800000536987411	0.800000000000000
0.689378757515030	0.800000000000000	0.974159245868146	0.800000231289035	0.800000000000000	0.800000000000000	0.974334691266157	0.800000771063465	0.800000000000000
0.693386773547094	0.800000000000000	0.953963609571400	0.800000349218454	0.800000000000000	0.800000000000000	0.954133953309681	0.800001099163318	0.800000000000000
0.697394789579158	0.800000000000000	0.934973378980661	0.800000523901955	0.800000000000000	0.800000000000000	0.935136226037715	0.800001557945707	0.800000000000000
0.701402805611222	0.800000000000000	0.917338105950864	0.800000781211260	0.800000000000000	0.800000000000000	0.917491132913543	0.800002197193194	0.800000000000000
0.705410821643287	0.800000000000000	0.901156437771937	0.800001158008648	0.800000000000000	0.800000000000000	0.901297312607670	0.800003084262197	0.800000000000000
0.709418837675351	0.800000000000000	0.886479708457615	0.800001706477732	0.800000000000000	0.800000000000000	0.886606043098718	0.800004309888646	0.800000000000000
0.713426853707415	0.800000000000000	0.873316889296818	0.800002500000875	0.800000000000000	0.800000000000000	0.873426242460509	0.800005995724853	0.800000000000000
0.717434869739479	0.800000000000000	0.861640479358489	0.800003641073097	0.800000000000000	0.800000000000000	0.861730416040614	0.800008304070304	0.800000000000000
0.721442885771543	0.800000000000000	0.851392925355432	0.800005271872032	0.800000000000000	0.800000000000000	0.851461128196843	0.800011450362147	0.800000000000000
0.725450901803607	0.800000000000000	0.842493193098436	0.800007588258432	0.800000000000000	0.800000000000000	0.842537611260679	0.800015719111418	0.800000000000000
0.729458917835671	0.800000000000000	0.834843163819582	0.800010858163511	0.800000000000000	0.800000000000000	0.834862178542035	0.800021484109599	0.800000000000000
0.733466933867735	0.800000000000000	0.828333591527513	0.800015445528442	0.800000000000000	0.800000000000000	0.828326174905781	0.800029233887064	0.800000000000000
0.737474949899800	0.800000000000000	0.822849426012629	0.800021841195943	0.800000000000000	0.800000000000000	0.822815270754226	0.800039603579920	0.800000000000000
0.741482965931864	0.800000000000000	0.818274374507720	0.800030702410072	0.800000000000000	0.800000000000000	0.818213976882112	0.800053414552727	0.800000000000000
0.745490981963928	0.800000000000000	0.814494638680871	0.800042902850531	0.800000000000000	0.800000000000000	0.814409323552057	0.800071723328049	0.800000000000000
0.749498997995992	0.800000000000000	0.811401819143988	0.800059595400054	0.800000000000000	0.800000000000000	0.811293703621312	0.800095881584050	0.800000000000000
0.753507014028056	0.800000000000000	0.808895024817340	0.800082290100644	0.800000000000000	0.800000000000000	0.808766924477704	0.800127609189759	0.800000000000000
0.757515030060120	0.800000000000000	0.806882258314376	0.800112949973458	0.800000000000000	0.800000000000000	0.806737546141049	0.800169082442282	0.800000000000000
0.761523046092184	0.800000000000000	0.805281171061305	0.800154107527742	0.800000000000000	0.800000000000000	0.805123603543349	0.800223039834850	0.800000000000000
0.765531062124249	0.800000000000000	0.804019294026073	0.800209004829555	0.800000000000000	0.800000000000000	0.803852820971601	0.800292907798011	0.800000000000000
0.769539078156313	0.800000000000000	0.803033853162330	0.800281759896745	0.800000000000000	0.800000000000000	0.802862427750690	0.800382948891472	0.800000000000000
0.773547094188377	0.800000000000000	0.802271274769337	0.800377561882623	0.800000000000000	0.800000000000000	0.802098678531273	0.800498434847329	0.800000000000000
0.777555110220441	0.800000000000000	0.801686476835318	0.800502896952066	0.800000000000000	0.800000000000000	0.801516171113777	0.800645846635858	0.800000000000000
0.781563126252505	0.800000000000000	0.801242029910150	0.800665805883805	0.800000000000000	0.800000000000000	0.801077041498290	0.800833103293721	0.800000000000000
0.785571142284569	0.800000000000000	0.800907256786442	0.800876173196528	0.800000000000000	0.800000000000000	0.800750101424080	0.801069820565019	0.800000000000000
0.789579158316633	0.800000000000000	0.800657325618966	0.801146045946537	0.800000000000000	0.800000000000000	0.800509969324404	0.801367599394346	0.800000000000000
0.793587174348697	0.800000000000000	0.800472377125993	0.801489978246405	0.800000000000000	0.800000000000000	0.800336232285085	0.801740342909165	0.800000000000000
0.797595190380761	0.800000000000000	0.800336713918559	0.801925394993419	0.800000000000000	0.800000000000000	0.800212664839229	0.802204598665868	0.800000000000000
0.801603206412826	0.800000000000000	0.800238069229305	0.802472965287712	0.800000000000000	0.800000000000000	0.800126520552705	0.802779920543095	0.800000000000000
0.805611222444890	0.800000000000000	0.800166963548072	0.803156972613858	0.800000000000000	0.800000000000000	0.800067904430282	0.803489241692976	0.800000000000000
0.809619238476954	0.800000000000000	0.800116150909702	0.804005665151089	0.800000000000000	0.800000000000000	0.800029228115109	0.804359246375584	0.800000000000000
0.813627254509018	0.800000000000000	0.800080151674549	0.805051565711401	0.800000000000000	0.800000000000000	0.800004745474761	0.805420724313255	0.800000000000000
0.817635270541082	0.800000000000000	0.800054865360180	0.806331716981164	0.800000000000000	0.800000000000000	0.799990163219662	0.806708886477034	0.800000000000000
0.821643286573146	0.800000000000000	0.800037255145696	0.807887834214226	0.800000000000000	0.800000000000000	0.799982319418885	0.808263616104779	0.800000000000000
0.825651302605210	0.800000000000000	0.800025094790403	0.809766334597547	0.800000000000000	0.800000000000000	0.799978921905612	0.810129623498879	0.800000000000000
0.829659318637275	0.800000000000000	0.800016768613767	0.812018210529532	0.800000000000000	0.800000000000000	0.799978338365183	0.812356468132776	0.800000000000000
0.833667334669339	0.800000000000000	0.800011115632217	0.814698713387455	0.800000000000000	0.800000000000000	0.799979430170480	0.814998407316039	0.800000000000000
0.837675350701403	0.800000000000000	0.800007309738778	0.817866815388376	0.800000000000000	0.800000000000000	0.799981422606891	0.818114027769772	0.800000000000000
0.841683366733467	0.800000000000000	0.800004768783608	0.821584420218339	0.800000000000000	0.800000000000000	0.799983804881899	0.821765615706779	0.800000000000000
0.845691382765531	0.800000000000000	0.800003086447963	0.825915298511394	0.800000000000000	0.800000000000000	0.799986254144862	0.826018223226538	0.800000000000000
0.849699398797595	0.800000000000000	0.800001981816887	0.830923732204425	0.800000000000000	0.800000000000000	0.799988578580811	0.830938394856504	0.800000000000000
0.853707414829659	0.800000000000000	0.800001262493274	0.836672862348134	0.800000000000000	0.800000000000000	0.799990675441344	0.836592528627395	0.800000000000000
0.857715430861723	0.800000000000000	0.800000797927597	0.843222748027579	0.800000000000000	0.800000000000000	0.799992500606880	0.843044861655733	0.800000000000000
0.861723446893788	0.800000000000000	0.800000500350992	0.850628159354490	0.800000000000000	0.800000000000000	0.799994046922684	0.850355090935427	0.800000000000000
0.865731462925852	0.800000000000000	0.800000311294201	0.858936144545020	0.800000000000000	0.800000000000000	0.799995329110647	0.858575665500026	0.800000000000000
0.869739478957916	0.800000000000000	0.800000192158908	0.868183429182161	0.800000000000000	0.800000000000000	0.799996373531344	0.867748815253369	0.800000000000000
0.873747494989980	0.800000000000000	0.800000117693260	0.878393723969433	0.800000000000000	0.800000000000000	0.799997211462123	0.877903412819289	0.800000000000000
0.877755511022044	0.800000000000000	0.800000071524151	0.889575034525845	0.800000000000000	0.800000000000000	0.799997874875085	0.889051795290151	0.800000000000000
0.881763527054108	0.800000000000000	0.800000043129305	0.901717081841917	0.800000000000000	0.800000000000000	0.799998393953140	0.901186699769055	0.800000000000000
0.885771543086172	0.800000000000000	0.800000025805931	0.914788953648234	0.800000000000000	0.800000000000000	0.799998795782432	0.914278486811597	0.800000000000000
0.889779559118236	0.800000000000000	0.800000015321552	0.928737113906247	0.800000000000000	0.800000000000000	0.799999103814323	0.928272836050383	0.800000000000000
0.893787575150301	0.800000000000000	0.800000009026742	0.943483898805638	0.800000000000000	0.800000000000000	0.799999337808187	0.943089095696913	0.800000000000000
0.897795591182365	0.800000000000000	0.800000005277319	0.958926622158354	0.800000000000000	0.800000000000000	0.799999514054756	0.958619450488146	0.800000000000000
0.901803607214429	0.800000000000000	0.800000003061673	0.974937400352987	0.800000000000000	0.800000000000000	0.799999645744929	0.974729040577125	0.800000000000000
0.905811623246493	0.800000000000000	0.800000001762694	0.991363786917078	0.800000000000000	0.800000000000000	0.799999743396137	0.991257118109308	0.800000000000000
0.909819639278557	0.800000000000000	0.800000001007109	1.00803027954089	0.800000000000000	0.800000000000000	0.799999815281668	1.00801927175959	0.800000000000000
0.913827655310621	0.800000000000000	0.800000000571041	1.02474072895837	0.800000000000000	0.800000000000000	0.799999867831511	1.02481068686339	0.800000000000000
0.917835671342685	0.800000000000000	0.800000000321336	1.04128164067415	0.800000000000000	0.800000000000000	0.799999905988696	1.04141034560109	0.800000000000000
0.921843687374749	0.800000000000000	0.800000000179457	1.05742631894262	0.800000000000000	0.800000000000000	0.799999933515176	1.05758601406652	0.800000000000000
0.925851703406814	0.800000000000000	0.800000000099468	1.07293975979568	0.800000000000000	0.800000000000000	0.799999953247447	1.07309981666364	0.800000000000000
0.929859719438878	0.800000000000000	0.800000000054719	1.08758415868573	0.800000000000000	0.800000000000000	0.799999967305596	1.08771416761338	0.800000000000000
0.933867735470942	0.800000000000000	0.800000000029876	1.10112486097216	0.800000000000000	0.800000000000000	0.799999977261214	1.10119781698241	0.800000000000000
0.937875751503006	0.800000000000000	0.800000000016191	1.11333655248127	0.800000000000000	0.800000000000000	0.799999984270187	1.11333177478695	0.800000000000000
0.941883767535070	0.800000000000000	0.800000000008709	1.12400946491624	0.800000000000000	0.800000000000000	0.799999989176305	1.12391489919188	0.800000000000000
0.945891783567134	0.800000000000000	0.800000000004650	1.13295535877565	0.800000000000000	0.800000000000000	0.799999992591101	1.13276896937126	0.800000000000000
0.949899799599198	0.800000000000000	0.800000000002464	1.14001304588176	0.800000000000000	0.800000000000000	0.799999994954715	1.13974310463499	0.800000000000000
0.953907815631263	0.800000000000000	0.800000000001297	1.14505322516757	0.800000000000000	0.800000000000000	0.799999996581801	1.14471743299584	0.800000000000000
0.957915831663327	0.800000000000000	0.800000000000677	1.14798242882097	0.800000000000000	0.800000000000000	0.799999997695843	1.14760594916238	0.800000000000000
0.961923847695391	0.800000000000000	0.800000000000351	1.14874591026720	0.800000000000000	0.800000000000000	0.799999998454562	1.14835853030158	0.800000000000000
0.965931863727455	0.800000000000000	0.800000000000181	1.14732934910226	0.800000000000000	0.800000000000000	0.799999998968578	1.14696209633165	0.800000000000000
0.969939879759519	0.800000000000000	0.800000000000092	1.14375929866204	0.800000000000000	0.800000000000000	0.799999999315009	1.14344091088444	0.800000000000000
0.973947895791583	0.800000000000000	0.800000000000047	1.13810235664843	0.800000000000000	0.800000000000000	0.799999999547295	1.13785602241179	0.800000000000000
0.977955911823647	0.800000000000000	0.800000000000024	1.13046309507025	0.800000000000000	0.800000000000000	0.799999999702255	1.13030384657032	0.800000000000000
0.981963927855711	0.800000000000000	0.800000000000012	1.12098083955698	0.800000000000000	0.800000000000000	0.799999999805112	1.12091389575384	0.800000000000000
0.985971943887775	0.800000000000000	0.800000000000006	1.10982543686628	0.800000000000000	0.800000000000000	0.799999999873043	1.10984567350255	0.800000000000000
0.989979959919840	0.800000000000000	0.800000000000003	1.09719219047991	0.800000000000000	0.800000000000000	0.799999999917687	1.09728477293037	0.800000000000000
0.993987975951904	0.800000000000000	0.800000000000002	1.08329617543101	0.800000000000000	0.800000000000000	0.799999999946883	1.08343824946977	0.800000000000000
0.997995991983968	0.800000000000000	0.800000000000001	1.06836616345204	0.800000238361947	0.800000000000000	0.799999999965883	1.06852937694833	0.800000126622944
1.00200400801603	0.800000000000000	0.800000000000001	1.05263839743513	0.800000505114335	0.800000000000000	0.799999999978189	1.05279193802720	0.800000269926707
1.00601202404810	0.800000000000000	0.800000000000000	1.03635045008139	0.800000831451417	0.800000000000000	0.799999999986120	1.03646423975121	0.800000448458034
1.01002004008016	0.800000000000000	0.800000000000000	1.01973538624009	0.800001254388101	0.800000000000000	0.799999999991208	1.01978307642601	0.800000684663036
1.01402805611222	0.800000000000000	0.800000000000000	1.00301642321164	0.800001820213195	0.800000000000000	0.799999999994456	1.00297787996942	0.800001007266283
1.01803607214429	0.800000000000000	0.800000000000000	0.986402250142068	0.800002588623134	0.800000000000000	0.799999999996520	0.986265298595707	0.800001454195320
1.02204408817635	0.800000000000000	0.800000000000000	0.970083128867398	0.800003637811521	0.800000000000000	0.799999999997826	0.969844426698821	0.800002076283429
1.02605210420842	0.800000000000000	0.800000000000000	0.954227856660368	0.800005070831707	0.800000000000000	0.799999999998648	0.953892873053201	0.800002942028852
1.03006012024048	0.800000000000000	0.800000000000000	0.938981628786848	0.800007023602177	0.800000000000000	0.799999999999163	0.938563804150489	0.800004143747217
1.03406813627255	0.800000000000000	0.800000000000000	0.924464797938738	0.800009674987601	0.800000000000000	0.799999999999484	0.923984039566077	0.800005805526669
1.03807615230461	0.800000000000000	0.800000000000000	0.910772490521401	0.800013259461540	0.800000000000000	0.799999999999683	0.910253212601839	0.800008093482928
1.04208416833667	0.800000000000000	0.800000000000000	0.897975008079284	0.800018082939058	0.800000000000000	0.799999999999806	0.897443948108956	0.800011228914868
1.04609218436874	0.800000000000000	0.800000000000000	0.886118917010401	0.800024542457256	0.800000000000000	0.799999999999882	0.885602955729125	0.800015505080159
1.05010020040080	0.800000000000000	0.800000000000000	0.875228711810708	0.800033150476582	0.800000000000000	0.799999999999929	0.874752894906319	0.800021308444227
1.05410821643287	0.800000000000000	0.800000000000000	0.865308926569085	0.800044564672092	0.800000000000000	0.799999999999957	0.864894840382975	0.800029145402170
1.05811623246493	0.800000000000000	0.800000000000000	0.856346566015634	0.800059624176913	0.800000000000000	0.799999999999974	0.856011164240305	0.800039675628477
1.06212424849699	0.800000000000000	0.800000000000000	0.848313730440836	0.800079393323572	0.800000000000000	0.799999999999985	0.848068652022131	0.800053753367460
1.06613226452906	0.800000000000000	0.800000000000000	0.841170317287558	0.800105213994648	0.800000000000000	0.799999999999991	0.841021683987544	0.800072478129340
1.07014028056112	0.800000000000000	0.800000000000000	0.834866695013829	0.800138767732690	0.800000000000000	0.799999999999995	0.834815335139801	0.800097256390772
1.07414829659319	0.800000000000000	0.800000000000000	0.829346260677957	0.800182148758846	0.800000000000000	0.799999999999997	0.829388276085976	0.800129875998021
1.07815631262525	0.800000000000000	0.800000000000000	0.824547810352692	0.800237948996951	0.800000000000000	0.799999999999998	0.824675387760899	0.800172595015452
1.08216432865731	0.800000000000000	0.800000000000000	0.820407669752889	0.800309356080197	0.800000000000000	0.799999999999999	0.820610033753592	0.800228246726041
1.08617234468938	0.800000000000000	0.800000000000000	0.816861550323363	0.800400265115044	0.800000000000000	0.799999999999999	0.817125962159907	0.800300362344143
1.09018036072144	0.800000000000000	0.800000000000000	0.813846112626972	0.800515404675648	0.800000000000000	0.800000000000000	0.814158833005192	0.800393312709248
1.09418837675351	0.800000000000000	0.800000000000000	0.811300233553003	0.800660477085869	0.800000000000000	0.800000000000000	0.811647386483194	0.800512469755161
1.09819639278557	0.800000000000000	0.800000000000000	0.809165986203933	0.800842312500824	0.800000000000000	0.800000000000000	0.809534281301981	0.800664387852693
1.10220440881764	0.800000000000000	0.800000000000000	0.807389351091542	0.801069035614623	0.800000000000000	0.800000000000000	0.807766641558069	0.800857004167896
1.10621242484970	0.800000000000000	0.800000000000000	0.805920684442329	0.801350242988714	0.800000000000000	0.800000000000000	0.806296355356069	0.801099855929844
1.11022044088176	0.800000000000000	0.800000000000000	0.804714974091962	0.801697188015749	0.800000000000000	0.800000000000000	0.805080169625728	0.801404310940935
1.11422845691383	0.800000000000000	0.800000000000000	0.803731915872059	0.802122969414631	0.800000000000000	0.800000000000000	0.804079624103517	0.801783805785315
1.11823647294589	0.800000000000000	0.800000000000000	0.802935843874552	0.802642717911253	0.800000000000000	0.800000000000000	0.803260864058468	0.802254084019908
1.12224448897796	0.800000000000000	0.800000000000000	0.802295546880332	0.803273774425390	0.800000000000000	0.800000000000000	0.802594366779388	0.802833424224818
1.12625250501002	0.800000000000000	0.800000000000000	0.801784000936017	0.804035851699733	0.800000000000000	0.800000000000000	0.802054611704983	0.803542845246149
1.13026052104208	0.800000000000000	0.800000000000000	0.801378044920874	0.804951169927950	0.800000000000000	0.800000000000000	0.801619718835439	0.804406273435841
1.13426853707415	0.800000000000000	0.800000000000000	0.801058022299692	0.806044555635107	0.800000000000000	0.800000000000000	0.801271075046598	0.805450654386698
1.13827655310621	0.800000000000000	0.800000000000000	0.800807408396853	0.807343491918924	0.800000000000000	0.800000000000000	0.800992963352827	0.806705989838003
1.14228456913828	0.800000000000000	0.800000000000000	0.800612438689713	0.808878107268804	0.800000000000000	0.800000000000000	0.800772206152968	0.808205279396522
1.14629258517034	0.800000000000000	0.800000000000000	0.800461749988693	0.810681089644493	0.800000000000000	0.800000000000000	0.800597830093281	0.809984346817173
1.15030060120240	0.800000000000000	0.800000000000000	0.800346043076674	0.812787512424812	0.800000000000000	0.800000000000000	0.800460757387584	0.812081532154835
1.15430861723447	0.800000000000000	0.800000000000000	0.800257772502385	0.815234559335017	0.800000000000000	0.800000000000000	0.800353526208800	0.814537234429841
1.15831663326653	0.800000000000000	0.800000000000000	0.800190866800464	0.818061136626860	0.800000000000000	0.800000000000000	0.800270041048812	0.817393294745470
1.16232464929860	0.800000000000000	0.800000000000000	0.800140480449631	0.821307362700600	0.800000000000000	0.800000000000000	0.800205352666287	0.820692217102187
1.16633266533066	0.800000000000000	0.800000000000000	0.800102777359056	0.825013928081336	0.800000000000000	0.800000000000000	0.800155466334438	0.824476233299455
1.17034068136273	0.800000000000000	0.800000000000000	0.800074744552125	0.829221322219450	0.800000000000000	0.800000000000000	0.800117176495083	0.828786228862645
1.17434869739479	0.800000000000000	0.800000000000000	0.800054033946152	0.833968927962650	0.800000000000000	0.800000000000000	0.800087925560169	0.833660558143631
1.17835671342685	0.800000000000000	0.800000000000000	0.800038829650218	0.839293989684419	0.800000000000000	0.800000000000000	0.800065684422949	0.839133787592921
1.18236472945892	0.800000000000000	0.800000000000000	0.800027737964787	0.845230466837602	0.800000000000000	0.800000000000000	0.800048852201798	0.845235415430692
1.18637274549098	0.800000000000000	0.800000000000000	0.800019697212427	0.851807790964998	0.800000000000000	0.800000000000000	0.800036172801545	0.851988622179504
1.19038076152305	0.800000000000000	0.800000000000000	0.800013904610156	0.859049550719195	0.800000000000000	0.800000000000000	0.800026666008512	0.859409108447517
1.19438877755511	0.800000000000000	0.800000000000000	0.800009757568675	0.866972135949292	0.800000000000000	0.800000000000000	0.800019571011113	0.867504072934187
1.19839679358717	0.800000000000000	0.800000000000000	0.800006807037042	0.875583378087973	0.800000000000000	0.800000000000000	0.800014300438119	0.876271374364092
1.20240480961924	0.800000000000000	0.800000000000000	0.800004720775228	0.884881229573104	0.800000000000000	0.800000000000000	0.800010403216792	0.885698906188308
1.20641282565130	0.800000000000000	0.800000000000000	0.800003254710182	0.894852529503331	0.800000000000000	0.800000000000000	0.800007534762124	0.895764193595629
1.21042084168337	0.800000000000000	0.800000000000000	0.800002230798062	0.905471905800346	0.800000000000000	0.800000000000000	0.800005433208642	0.906434200781213
1.21442885771543	0.800000000000000	0.800000000000000	0.800001520065631	0.916700865500146	0.800000000000000	0.800000000000000	0.800003900582819	0.917665315507453
1.21843687374750	0.800000000000000	0.800000000000000	0.800001029731122	0.928487124138048	0.800000000000000	0.800000000000000	0.800002787983885	0.929403461278955
1.22244488977956	0.800000000000000	0.800000000000000	0.800000693505790	0.940764222314061	0.800000000000000	0.800000000000000	0.800001983992457	0.941584278506938
1.22645290581162	0.800000000000000	0.800000000000000	0.800000464351116	0.953451472304502	0.800000000000000	0.800000000000000	0.800001405659612	0.954133317846685
1.23046092184369	0.800000000000000	0.800000000000000	0.800000309113878	0.966454270009287	0.800000000000000	0.800000000000000	0.800000991544317	0.966966203190791
1.23446893787575	0.800000000000000	0.800000000000000	0.800000204583988	0.979664797700995	0.800000000000000	0.800000000000000	0.800000696365686	0.979988748474093
1.23847695390782	0.800000000000000	0.800000000000000	0.800000134620586	0.992963131208655	0.800000000000000	0.800000000000000	0.800000486919719	0.993097049134393
1.24248496993988	0.800000000000000	0.800000000000000	0.800000088073175	1.00621875169110	0.800000000000000	0.800000000000000	0.800000338979684	1.00617761112576
1.24649298597194	0.800000000000000	0.800000000000000	0.800000057289344	1.01929244751517	0.800000000000000	0.800000000000000	0.800000234956723	1.01910762122975
1.25050100200401	0.800000000000000	0.800000000000000	0.800000037051674	1.03203857653825	0.800000000000000	0.800000000000000	0.800000162144274	1.03175549438133
1.25450901803607	0.800000000000000	0.800000000000000	0.800000023826014	1.04430764396503	0.800000000000000	0.800000000000000	0.800000111408054	1.04398184922325
1.25851703406814	0.800000000000000	0.800000000000000	0.800000015233875	1.05594913661218	0.800000000000000	0.800000000000000	0.800000076213961	1.05564105598259
1.26252505010020	0.800000000000000	0.800000000000000	0.800000009684802	1.06681454158762	0.800000000000000	0.800000000000000	0.800000051910744	1.06658346768587
1.26653306613226	0.800000000000000	0.800000000000000	0.800000006122071	1.07676046675841	0.800000000000000	0.800000000000000	0.800000035203562	1.07665838719402
1.27054108216433	0.800000000000000	0.800000000000000	0.800000003848038	1.08565177255454	0.800000000000000	0.800000000000000	0.800000023769745	1.08571774336928
1.27454909819639	0.800000000000000	0.800000000000000	0.800000002405026	1.09336462013795	0.800000000000000	0.800000000000000	0.800000015979860	1.09362035878408
1.27855711422846	0.800000000000000	0.800000000000000	0.800000001494671	1.09978934011418	0.800000000000000	0.800000000000000	0.800000010696310	1.10023660070519
1.28256513026052	0.800000000000000	0.800000000000000	0.800000000923684	1.10483302896539	0.800000000000000	0.800000000000000	0.800000007128689	1.10545312995296
1.28657314629259	0.800000000000000	0.800000000000000	0.800000000567621	1.10842178723639	0.800000000000000	0.800000000000000	0.800000004730447	1.10917741121725
1.29058116232465	0.800000000000000	0.800000000000000	0.800000000346863	1.11050252401395	0.800000000000000	0.800000000000000	0.800000003125458	1.11134163316250
1.29458917835671	0.800000000000000	0.800000000000000	0.800000000210780	1.11104426601766	0.800000000000000	0.800000000000000	0.800000002056111	1.11190571209609
1.29859719438878	0.800000000000000	0.800000000000000	0.800000000127372	1.11003892610958	0.800000000000000	0.800000000000000	0.800000001346799	1.11085911819608
1.30260521042084	0.800000000000000	0.800000000000000	0.800000000076543	1.10750150452443	0.800000000000000	0.800000000000000	0.800000000878386	1.10822136141005
1.30661322645291	0.800000000000000	0.800000000000000	0.800000000045743	1.10346971580959	0.800000000000000	0.800000000000000	0.800000000570422	1.10404109318372
1.31062124248497	0.800000000000000	0.800000000000000	0.800000000027186	1.09800305446564	0.800000000000000	0.800000000000000	0.800000000368840	1.09839390490507
1.31462925851703	0.800000000000000	0.800000000000000	0.800000000016068	1.09118133169794	0.800000000000000	0.800000000000000	0.800000000237473	1.09137901821172
1.31863727454910	0.800000000000000	0.800000000000000	0.800000000009445	1.08310273366374	0.800000000000000	0.800000000000000	0.800000000152239	1.08311515160943
1.32264529058116	0.800000000000000	0.800000000000000	0.800000000005521	1.07388146734327	0.800000000000000	0.800000000000000	0.800000000097180	1.07373590159673
1.32665330661323	0.800000000000000	0.799999999999999	0.800000000003210	1.06364507301142	0.800000000000000	0.799999999999999	0.800000000061769	1.06338498954385
1.33066132264529	0.800000000000000	0.799999999999999	0.800000000001856	1.05253149173083	0.800000000000000	0.799999999999999	0.800000000039094	1.05221169883280
1.33466933867735	0.800000000000000	0.799999999999999	0.800000000001068	1.04068598199626	0.800000000000000	0.799999999999999	0.800000000024637	1.04036676672661
1.33867735470942	0.800000000000000	0.800000000000000	0.800000000000611	1.02825798149681	0.800000000000000	0.800000000000000	0.800000000015461	1.02799891284231
1.34268537074148	0.800000000000000	0.800000000000000	0.800000000000348	1.01539800798324	0.800000000000000	0.800000000000000	0.800000000009661	1.01525209398274
1.34669338677355	0.800000000000000	0.800000000000000	0.800000000000197	1.00225468767186	0.800000000000000	0.800000000000000	0.800000000006011	1.00226348655631
1.35070140280561	0.800000000000000	0.800000000000000	0.800000000000111	0.988971990890111	0.800000000000000	0.800000000000000	0.800000000003725	0.989162124072521
1.35470941883768	0.800000000000000	0.800000000000000	0.800000000000062	0.975686743308959	0.800000000000000	0.800000000000000	0.800000000002298	0.976068065996030
1.35871743486974	0.800000000000000	0.800000000000000	0.800000000000035	0.962526467753975	0.800000000000000	0.800000000000000	0.800000000001412	0.963091949088948
1.36272545090180	0.800000000000000	0.800000000000000	0.800000000000019	0.949607596936831	0.800000000000000	0.800000000000000	0.800000000000864	0.950334772538731
1.36673346693387	0.800000000000000	0.800000000000000	0.800000000000011	0.937034082220718	0.800000000000000	0.800000000000000	0.800000000000526	0.937887789346516
1.37074148296593	0.800000000000000	0.800000000000000	0.800000000000006	0.924896408423704	0.800000000000000	0.800000000000000	0.800000000000319	0.925832411912434
1.37474949899800	0.800000000000000	0.800000000000000	0.800000000000003	0.913271010315619	0.800000000000000	0.800000000000000	0.800000000000193	0.914240081739620
1.37875751503006	0.800000000000000	0.800000000000000	0.800000000000002	0.902220073433863	0.800000000000000	0.800000000000000	0.800000000000116	0.903172094236369
1.38276553106212	0.800000000000000	0.800000000000000	0.800000000000001	0.891791690580708	0.800000000000000	0.800000000000000	0.800000000000070	0.892679403666876
1.38677354709419	0.800000000000000	0.800000000000000	0.800000000000001	0.882020336196398	0.800000000000000	0.800000000000000	0.800000000000042	0.882802456403144
1.39078156312625	0.800000000000000	0.800000000000000	0.800000000000000	0.872927613926927	0.800000000000000	0.800000000000000	0.800000000000025	0.873571111100587
1.39478957915832	0.800000000000000	0.800000000000000	0.800000000000000	0.864523228194078	0.800000000000000	0.800000000000000	0.800000000000015	0.865004702749554
1.39879759519038	0.800000000000000	0.800000000000000	0.800000000000000	0.856806128380612	0.800000000000000	0.800000000000000	0.800000000000009	0.857112295925443
1.40280561122245	0.800000000000000	0.800000000000000	0.800000000000000	0.849765774214206	0.800000000000000	0.800000000000000	0.800000000000005	0.849893154203710
1.40681362725451	0.800000000000000	0.800000000000000	0.800000000000000	0.843383472832790	0.800000000000000	0.800000000000000	0.800000000000003	0.843337431235895
1.41082164328657	0.800000000000000	0.800000000000000	0.800000000000000	0.837633741541178	0.800000000000000	0.800000000000000	0.800000000000002	0.837427067798771
1.41482965931864	0.800000000000000	0.800000000000000	0.800000000000000	0.832485655082816	0.800000000000000	0.800000000000000	0.800000000000001	0.832136860980062
1.41883767535070	0.800000000000000	0.800000000000000	0.800000000000000	0.827904141991203	0.800000000000000	0.800000000000000	0.800000000000001	0.827435658399139
1.42284569138277	0.800000000000000	0.800000000000000	0.800000000000000	0.823851200895388	0.800000000000000	0.800000000000000	0.800000000000001	0.823287622861773
1.42685370741483	0.800000000000000	0.800000000000000	0.800000000000000	0.820287014195133	0.800000000000000	0.800000000000000	0.800000000000001	0.819653511115952
1.43086172344689	0.800000000000000	0.800000000000000	0.800000000000000	0.817170942990966	0.800000000000000	0.800000000000000	0.800000000000000	0.816491913720676
1.43486973947896	0.800000000000000	0.800000000000000	0.800000000000000	0.814462393294539	0.800000000000000	0.800000000000000	0.800000000000000	0.813760410317994
1.43887775551102	0.800000000000000	0.800000000000000	0.800000000000000	0.812121549149798	0.800000000000000	0.800000000000000	0.800000000000000	0.811416604455898
1.44288577154309	0.800000000000000	0.800000000000000	0.800000000000000	0.810109973214244	0.800000000000000	0.800000000000000	0.800000000000000	0.809419013190753
1.44689378757515	0.800000000000000	0.800000000000000	0.800000000000000	0.808391079485362	0.800000000000000	0.800000000000000	0.800000000000000	0.807727797804805
1.45090180360721	0.800000000000000	0.800000000000000	0.800000000000000	0.806930486163883	0.800000000000000	0.800000000000000	0.800000000000000	0.806305332164470
1.45490981963928	0.800000000000000	0.800000000000000	0.800000000000000	0.805696259121911	0.800000000000000	0.800000000000000	0.800000000000000	0.805116613872281
1.45891783567134	0.800000000000000	0.800000000000000	0.800000000000000	0.804659058126873	0.800000000000000	0.800000000000000	0.800000000000000	0.804129530075615
1.46292585170341	0.800000000000000	0.800000000000000	0.800000000000000	0.803792198927998	0.800000000000000	0.800000000000000	0.800000000000000	0.803314994488576
1.46693386773547	0.800000000000000	0.800000000000000	0.800000000000000	0.803071644628560	0.800000000000000	0.800000000000000	0.800000000000000	0.802646974958778
1.47094188376754	0.800000000000000	0.800000000000000	0.800000000000000	0.802475939545276	0.800000000000000	0.800000000000000	0.800000000000000	0.802102432003717
1.47494989979960	0.800000000000000	0.800000000000000	0.800000000000000	0.801986098103056	0.800000000000000	0.800000000000000	0.800000000000000	0.801661188465747
1.47895791583166	0.800000000000000	0.800000000000000	0.800000000000000	0.801585460335299	0.800000000000000	0.800000000000000	0.800000000000000	0.801305749131789
1.48296593186373	0.800000000000000	0.800000000000000	0.800000000000000	0.801259524357964	0.800000000000000	0.800000000000000	0.800000000000000	0.801021087165540
1.48697394789579	0.800000000000000	0.800000000000000	0.800000000000000	0.800995764851266	0.800000000000000	0.800000000000000	0.800000000000000	0.800794411801868
1.49098196392786	0.800000000000000	0.800000000000000	0.800000000000000	0.800783445195451	0.800000000000000	0.800000000000000	0.800000000000000	0.800614929200915
1.49498997995992	0.800000000000000	0.800000000000000	0.800000000000000	0.800613429532467	0.800000000000000	0.800000000000000	0.800000000000000	0.800473605843030
1.49899799599198	0.800000000000000	0.800000000000000	0.800000000000000	0.800477999715401	0.800000000000000	0.800000000000000	0.800000000000000	0.800362941500528
1.50300601202405	0.800000000000000	0.800000000000000	0.800000000000000	0.800370680900406	0.800000000000000	0.800000000000000	0.800000000000000	0.800276756735006
1.50701402805611	0.800000000000000	0.800000000000000	0.800000000000000	0.800286078457241	0.800000000000000	0.800000000000000	0.800000000000000	0.800209998085454
1.51102204408818	0.800000000000000	0.800000000000000	0.800000000000000	0.800219727938734	0.800000000000000	0.800000000000000	0.800000000000000	0.800158562646586
1.51503006012024	0.800000000000000	0.800000000000000	0.800000000000000	0.800167959061821	0.800000000000000	0.800000000000000	0.800000000000000	0.800119142579220
1.51903807615230	0.800000000000000	0.800000000000000	0.800000000000000	0.800127774010439	0.800000000000000	0.800000000000000	0.800000000000000	0.800089089220137
1.52304609218437	0.800000000000000	0.800000000000000	0.800000000000000	0.800096739865585	0.800000000000000	0.800000000000000	0.800000000000000	0.800066295833240
1.52705410821643	0.800000000000000	0.800000000000000	0.800000000000000	0.800072894587681	0.800000000000000	0.800000000000000	0.800000000000000	0.800049097628502
1.53106212424850	0.800000000000000	0.800000000000000	0.800000000000000	0.800054665706486	0.800000000000000	0.800000000000000	0.800000000000000	0.800036187431081
1.53507014028056	0.800000000000000	0.800000000000000	0.800000000000000	0.800040800698029	0.800000000000000	0.800000000000000	0.800000000000000	0.800026545273194
1.53907815631263	0.800000000000000	0.800000000000000	0.800000000000000	0.800030307930264	0.800000000000000	0.800000000000000	0.800000000000000	0.800019380172536
1.54308617234469	0.800000000000000	0.800000000000000	0.800000000000000	0.800022407023878	0.800000000000000	0.800000000000000	0.800000000000000	0.800014082424575
1.54709418837675	0.800000000000000	0.800000000000000	0.800000000000000	0.800016487487563	0.800000000000000	0.800000000000000	0.800000000000000	0.800010184847960
1.55110220440882	0.800000000000000	0.800000000000000	0.800000000000000	0.800012074535338	0.800000000000000	0.800000000000000	0.800000000000000	0.800007331563375
1.55511022044088	0.800000000000000	0.800000000000000	0.800000000000000	0.800008801066264	0.800000000000000	0.800000000000000	0.800000000000000	0.800005253041533
1.55911823647295	0.800000000000000	0.800000000000000	0.800000000000000	0.800006384874848	0.800000000000000	0.800000000000000	0.800000000000000	0.800003746314577
1.56312625250501	0.800000000000000	0.800000000000000	0.800000000000000	0.800004610256371	0.800000000000000	0.800000000000000	0.800000000000000	0.800002659399019
1.56713426853707	0.800000000000000	0.800000000000000	0.800000000000000	0.800003313269393	0.800000000000000	0.800000000000000	0.800000000000000	0.800001879122330
1.57114228456914	0.800000000000000	0.800000000000000	0.800000000000000	0.800002370013598	0.800000000000000	0.800000000000000	0.800000000000000	0.800001321676259
1.57515030060120	0.800000000000000	0.800000000000000	0.800000000000000	0.800001687371912	0.800000000000000	0.800000000000000	0.800000000000000	0.800000925336295
1.57915831663327	0.800000000000000	0.800000000000000	0.800000000000000	0.800001195749451	0.800000000000000	0.800000000000000	0.800000000000000	0.800000644888109
1.58316633266533	0.800000000000000	0.800000000000000	0.800000000000000	0.800000843417306	0.800000000000000	0.800000000000000	0.800000000000000	0.800000447388710
1.58717434869739	0.800000000000000	0.800000000000000	0.800000000000000	0.800000592135843	0.800000000000000	0.800000000000000	0.800000000000000	0.800000308963378
1.59118236472946	0.800000000000000	0.800000000000000	0.800000000000000	0.800000413790330	0.800000000000000	0.800000000000000	0.800000000000000	0.800000212400546
1.59519038076152	0.800000000000000	0.800000000000000	0.800000000000000	0.800000287821427	0.800000000000000	0.800000000000000	0.800000000000000	0.800000145357039
1.59919839679359	0.800000000000000	0.800000000000000	0.800000000000000	0.800000199275264	0.800000000000000	0.800000000000000	0.800000000000000	0.800000099026943
1.60320641282565	0.800000000000000	0.800000000000000	0.800000000000000	0.800000137332990	0.800000000000000	0.800000000000000	0.800000000000000	0.800000067160279
1.60721442885772	0.800000000000000	0.800000000000000	0.800000000000000	0.800000094208768	0.800000000000000	0.800000000000000	0.800000000000000	0.800000045343837
1.61122244488978	0.800000000000000	0.800000000000000	0.800000000000000	0.800000064328961	0.800000000000000	0.800000000000000	0.800000000000000	0.800000030477228
1.61523046092184	0.800000000000000	0.800000000000000	0.800000000000000	0.800000043724448	0.800000000000000	0.800000000000000	0.800000000000000	0.800000020393359
1.61923847695391	0.800000000000000	0.800000000000000	0.800000000000000	0.800000029583433	0.800000000000000	0.800000000000000	0.800000000000000	0.800000013585097
1.62324649298597	0.800000000000000	0.800000000000000	0.800000000000000	0.800000019924303	0.800000000000000	0.800000000000000	0.800000000000000	0.800000009009527
1.62725450901804	0.800000000000000	0.800000000000000	0.800000000000000	0.800000013357709	0.800000000000000	0.800000000000000	0.800000000000000	0.800000005948548
1.63126252505010	0.800000000000000	0.800000000000000	0.800000000000000	0.800000008914541	0.800000000000000	0.800000000000000	0.800000000000000	0.800000003910156
1.63527054108216	0.800000000000000	0.800000000000000	0.800000000000000	0.800000005922270	0.800000000000000	0.800000000000000	0.800000000000000	0.800000002558915
1.63927855711423	0.800000000000000	0.800000000000000	0.800000000000000	0.800000003916550	0.800000000000000	0.800000000000000	0.800000000000000	0.800000001667249
1.64328657314629	0.800000000000000	0.800000000000000	0.800000000000000	0.800000002578394	0.800000000000000	0.800000000000000	0.800000000000000	0.800000001081514
1.64729458917836	0.800000000000000	0.800000000000000	0.800000000000000	0.800000001689777	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000698483
1.65130260521042	0.800000000000000	0.800000000000000	0.800000000000000	0.800000001102422	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000449133
1.65531062124249	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000715993	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000287537
1.65931863727455	0.800000000000000	0.800000000000000	0.799999999999999	0.800000000462931	0.800000000000000	0.800000000000000	0.799999999999999	0.800000000183281
1.66332665330661	0.800000000000000	0.800000000000000	0.799999999999999	0.800000000297972	0.800000000000000	0.800000000000000	0.799999999999999	0.800000000116319
1.66733466933868	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000190937	0.800000000000000	0.800000000000000	0.799999999999999	0.800000000073501
1.67134268537074	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000121804	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000046244
1.67535070140281	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000077357	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000028969
1.67935871743487	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000048911	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000018070
1.68336673346693	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000030788	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000011223
1.68737474949900	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000019295	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000006940
1.69138276553106	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000012039	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000004273
1.69539078156313	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000007478	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000002620
1.69939879759519	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000004625	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000001600
1.70340681362725	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000002848	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000973
1.70741482965932	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000001746	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000589
1.71142284569138	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000001066	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000355
1.71543086172345	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000648	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000213
1.71943887775551	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000392	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000127
1.72344689378758	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000236	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000076
1.72745490981964	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000142	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000045
1.73146292585170	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000085	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000027
1.73547094188377	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000051	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000016
1.73947895791583	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000030	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000009
1.74348697394790	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000018	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000006
1.74749498997996	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000011	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000003
1.75150300601202	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000006	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000002
1.75551102204409	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000004	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000002
1.75951903807615	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000003	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000001
1.76352705410822	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000002	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000001
1.76753507014028	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000001	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000001
1.77154308617234	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000001	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000001
1.77555110220441	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000001	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.77955911823647	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.78356713426854	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.78757515030060	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.79158316633267	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.79559118236473	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.79959919839679	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.80360721442886	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.80761523046092	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.81162324649299	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.81563126252505	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.81963927855711	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.82364729458918	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.82765531062124	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.83166332665331	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.83567134268537	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.83967935871744	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.84368737474950	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.84769539078156	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.85170340681363	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.85571142284569	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.85971943887776	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.86372745490982	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000001	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000001
1.86773547094188	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000001	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000001
1.87174348697395	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.87575150300601	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.87975951903808	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.88376753507014	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.88777555110220	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.89178356713427	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.89579158316633	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.89979959919840	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.90380761523046	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.90781563126253	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.91182364729459	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.91583166332665	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.91983967935872	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.92384769539078	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.92785571142285	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.93186372745491	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.93587174348697	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.93987975951904	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.94388777555110	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.94789579158317	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.95190380761523	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.95591182364729	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.95991983967936	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.96392785571142	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.96793587174349	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.97194388777555	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.97595190380762	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.97995991983968	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.98396793587174	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.98797595190381	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.99198396793587	0.800000000000000	0.800000000000000	0.800000000000000	0.799999999999999	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.99599198396794	0.800000000000000	0.800000000000000	0.800000000000000	0.799999999999999	0.800000000000000	0.800000000000000	0.800000000000000	0.799999999999999

==> data/conv_diff/conv_diff_Lag_k=5.dat <==
0.00400801603206413	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
0.00801603206412826	0.800000000000001	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000001	0.800000000000000	0.800000000000000	0.800000000000000
0.0120240480961924	0.800000000000002	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000002	0.800000000000000	0.800000000000000	0.800000000000000
0.0160320641282565	0.800000000000005	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000005	0.800000000000000	0.800000000000000	0.800000000000000
0.0200400801603206	0.800000000000012	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000012	0.800000000000000	0.800000000000000	0.800000000000000
0.0240480961923848	0.800000000000030	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000030	0.800000000000000	0.800000000000000	0.800000000000000
0.0280561122244489	0.800000000000071	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000071	0.800000000000000	0.800000000000000	0.800000000000000
0.0320641282565130	0.800000000000169	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000169	0.800000000000000	0.800000000000000	0.800000000000000
0.0360721442885772	0.800000000000397	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000397	0.800000000000000	0.800000000000000	0.800000000000000
0.0400801603206413	0.800000000000918	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000918	0.800000000000000	0.800000000000000	0.800000000000000
0.0440881763527054	0.800000000002099	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000002099	0.800000000000000	0.800000000000000	0.800000000000000
0.0480961923847695	0.800000000004738	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000004738	0.800000000000000	0.800000000000000	0.800000000000000
0.0521042084168337	0.800000000010559	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000010559	0.800000000000000	0.800000000000000	0.800000000000000
0.0561122244488978	0.800000000023229	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000023229	0.800000000000000	0.800000000000000	0.800000000000000
0.0601202404809619	0.800000000050449	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000050449	0.800000000000000	0.800000000000000	0.800000000000000
0.0641282565130261	0.800000000108168	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000108168	0.800000000000000	0.800000000000000	0.800000000000000
0.0681362725450902	0.800000000228963	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000228963	0.800000000000000	0.800000000000000	0.800000000000000
0.0721442885771543	0.800000000478465	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000478465	0.800000000000000	0.800000000000000	0.800000000000000
0.0761523046092184	0.800000000987087	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000987087	0.800000000000000	0.800000000000000	0.800000000000000
0.0801603206412826	0.800000002010382	0.800000000000000	0.800000000000000	0.800000000000000	0.800000002010382	0.800000000000000	0.800000000000000	0.800000000000000
0.0841683366733467	0.800000004042228	0.800000000000000	0.800000000000000	0.800000000000000	0.800000004042228	0.800000000000000	0.800000000000000	0.800000000000000
0.0881763527054108	0.800000008023828	0.800000000000000	0.800000000000000	0.800000000000000	0.800000008023828	0.800000000000000	0.800000000000000	0.800000000000000
0.0921843687374749	0.800000015723934	0.800000000000000	0.800000000000000	0.800000000000000	0.800000015723934	0.800000000000000	0.800000000000000	0.800000000000000
0.0961923847695391	0.800000030420023	0.800000000000000	0.800000000000000	0.800000000000000	0.800000030420023	0.800000000000000	0.800000000000000	0.800000000000000
0.100200400801603	0.800000058100062	0.800000000000000	0.800000000000000	0.800000000000000	0.800000058100062	0.800000000000000	0.800000000000000	0.800000000000000
0.104208416833667	0.800000109549997	0.800000000000000	0.800000000000000	0.800000000000000	0.800000109549997	0.800000000000000	0.800000000000000	0.800000000000000
0.108216432865731	0.800000203923313	0.800000000000000	0.800000000000000	0.800000000000000	0.800000203923313	0.800000000000000	0.800000000000000	0.800000000000000
0.112224448897796	0.800000374748682	0.800000000000000	0.800000000000000	0.800000000000000	0.800000374748682	0.800000000000000	0.800000000000000	0.800000000000000
0.116232464929860	0.800000679879705	0.800000000000000	0.800000000000000	0.800000000000000	0.800000679879705	0.800000000000000	0.800000000000000	0.800000000000000
0.120240480961924	0.800001217706904	0.800000000000000	0.800000000000000	0.800000000000000	0.800001217706904	0.800000000000000	0.800000000000000	0.800000000000000
0.124248496993988	0.800002153139595	0.800000000000000	0.800000000000000	0.800000000000000	0.800002153139595	0.800000000000000	0.800000000000000	0.800000000000000
0.128256513026052	0.800003758550021	0.800000000000000	0.800000000000000	0.800000000000000	0.800003758550021	0.800000000000000	0.800000000000000	0.800000000000000
0.132264529058116	0.800006477198539	0.800000000000000	0.800000000000000	0.800000000000000	0.800006477198539	0.800000000000000	0.800000000000000	0.800000000000000
0.136272545090180	0.800011019777147	0.800000000000000	0.800000000000000	0.800000000000000	0.800011019777147	0.800000000000000	0.800000000000000	0.800000000000000
0.140280561122245	0.800018508752258	0.800000000000000	0.800000000000000	0.800000000000000	0.800018508752258	0.800000000000000	0.800000000000000	0.800000000000000
0.144288577154309	0.800030690234071	0.800000000000000	0.800000000000000	0.800000000000000	0.800030690234071	0.800000000000000	0.800000000000000	0.800000000000000
0.148296593186373	0.800050239115769	0.800000000000000	0.800000000000000	0.800000000000000	0.800050239115769	0.800000000000000	0.800000000000000	0.800000000000000
0.152304609218437	0.800081189992472	0.800000000000000	0.800000000000000	0.800000000000000	0.800081189992472	0.800000000000000	0.800000000000000	0.800000000000000
0.156312625250501	0.800129533393459	0.800000000000000	0.800000000000000	0.800000000000000	0.800129533393459	0.800000000000000	0.800000000000000	0.800000000000000
0.160320641282565	0.800204023274234	0.800000000000000	0.800000000000000	0.800000000000000	0.800204023274234	0.800000000000000	0.800000000000000	0.800000000000000
0.164328657314629	0.800317246186801	0.800000000000000	0.800000000000000	0.800000000000000	0.800317246186801	0.800000000000000	0.800000000000000	0.800000000000000
0.168336673346693	0.800487003224027	0.800000000000000	0.800000000000000	0.800000000000000	0.800487003224027	0.800000000000000	0.800000000000000	0.800000000000000
0.172344689378758	0.800738050348728	0.800000000000000	0.800000000000000	0.800000000000000	0.800738050348728	0.800000000000000	0.800000000000000	0.800000000000000
0.176352705410822	0.801104228294234	0.800000000000000	0.800000000000000	0.800000000000000	0.801104228294235	0.800000000000000	0.800000000000000	0.800000000000000
0.180360721442886	0.801630986928104	0.800000000000000	0.800000000000000	0.800000000000000	0.801630986928104	0.800000000000000	0.800000000000000	0.800000000000000
0.184368737474950	0.802378268136753	0.800000000000000	0.800000000000000	0.800000000000000	0.802378268136754	0.800000000000000	0.800000000000000	0.800000000000000
0.188376753507014	0.803423654115025	0.800000000000000	0.800000000000000	0.800000000000000	0.803423654115025	0.800000000000000	0.800000000000000	0.800000000000000
0.192384769539078	0.804865614254372	0.800000000000000	0.800000000000000	0.800000000000000	0.804865614254372	0.800000000000000	0.800000000000000	0.800000000000000
0.196392785571142	0.806826595903418	0.800000000000000	0.800000000000000	0.800000000000000	0.806826595903419	0.800000000000000	0.800000000000000	0.800000000000000
0.200400801603206	0.809455607671559	0.800000000000000	0.800000000000000	0.800000000000000	0.809455607671559	0.800000000000000	0.800000000000000	0.800000000000000
0.204408817635271	0.812929848038271	0.800000000000000	0.800000000000000	0.800000000000000	0.812929848038271	0.800000000000000	0.800000000000000	0.800000000000000
0.208416833667335	0.817454850160963	0.800000000000000	0.800000000000000	0.800000000000000	0.817454850160963	0.800000000000000	0.800000000000000	0.800000000000000
0.212424849699399	0.823262562724733	0.800000000000000	0.800000000000000	0.800000000000000	0.823262562724733	0.800000000000000	0.800000000000000	0.800000000000000
0.216432865731463	0.830606785308343	0.800000000000000	0.800000000000000	0.800000000000000	0.830606785308344	0.800000000000000	0.800000000000000	0.800000000000000
0.220440881763527	0.839755443717680	0.800000000000000	0.800000000000000	0.800000000000000	0.839755443717681	0.800000000000000	0.800000000000000	0.800000000000000
0.224448897795591	0.850979341432063	0.800000000000000	0.800000000000000	0.800000000000000	0.850979341432063	0.800000000000000	0.800000000000000	0.800000000000000
0.228456913827655	0.864537266154666	0.800000000000000	0.800000000000000	0.800000000000000	0.864537266154666	0.800000000000000	0.800000000000000	0.800000000000000
0.232464929859719	0.880657663268150	0.800000000000000	0.800000000000000	0.800000000000000	0.880657663268150	0.800000000000000	0.800000000000000	0.800000000000000
0.236472945891784	0.899517494910509	0.800000000000000	0.800000000000000	0.800000000000000	0.899517494910509	0.800000000000000	0.800000000000000	0.800000000000000
0.240480961923848	0.921219353231793	0.800000000000000	0.800000000000000	0.800000000000000	0.921219353231793	0.800000000000000	0.800000000000000	0.800000000000000
0.244488977955912	0.945768343185347	0.800000000000000	0.800000000000000	0.800000000000000	0.945768343185347	0.800000000000000	0.800000000000000	0.800000000000000
0.248496993987976	0.973050636311385	0.800000000000000	0.800000000000000	0.800000000000000	0.973050636311385	0.800000000000000	0.800000000000000	0.800000000000000
0.252505010020040	1.00281585905817	0.800000000000000	0.800000000000000	0.800000000000000	1.00281585905817	0.800000000000000	0.800000000000000	0.800000000000000
0.256513026052104	1.03466555661952	0.800000000000000	0.800000000000000	0.800000000000000	1.03466555661952	0.800000000000000	0.800000000000000	0.800000000000000
0.260521042084168	1.06804981796748	0.800000000000000	0.800000000000000	0.800000000000000	1.06804981796748	0.800000000000000	0.800000000000000	0.800000000000000
0.264529058116232	1.10227373410918	0.800000000000000	0.800000000000000	0.800000000000000	1.10227373410918	0.800000000000000	0.800000000000000	0.800000000000000
0.268537074148297	1.13651469462892	0.800000000000000	0.800000000000000	0.800000000000000	1.13651469462892	0.800000000000000	0.800000000000000	0.800000000000000
0.272545090180361	1.16985064764731	0.800000000000000	0.800000000000000	0.800000000000000	1.16985064764731	0.800000000000000	0.800000000000000	0.800000000000000
0.276553106212425	1.20129843085385	0.800000000000000	0.800000000000000	0.800000000000000	1.20129843085385	0.800000000000000	0.800000000000000	0.800000000000000
0.280561122244489	1.22986023074271	0.800000000000000	0.800000000000000	0.800000000000000	1.22986023074271	0.800000000000000	0.800000000000000	0.800000000000000
0.284569138276553	1.25457526570166	0.800000000000000	0.800000000000000	0.800000000000000	1.25457526570165	0.800000000000000	0.800000000000000	0.800000000000000
0.288577154308617	1.27457304013740	0.800000000000000	0.800000000000000	0.800000000000000	1.27457304013740	0.800000000000000	0.800000000000000	0.800000000000000
0.292585170340681	1.28912408941686	0.800000000000000	0.800000000000000	0.800000000000000	1.28912408941685	0.800000000000000	0.800000000000000	0.800000000000000
0.296593186372745	1.29768410417440	0.800000000000000	0.800000000000000	0.800000000000000	1.29768410417440	0.800000000000000	0.800000000000000	0.800000000000000
0.300601202404810	1.29992771635912	0.800000000000000	0.800000000000000	0.800000000000000	1.29992771635912	0.800000000000000	0.800000000000000	0.800000000000000
0.304609218436874	1.29576902387035	0.800000000000000	0.800000000000000	0.800000000000000	1.29576902387035	0.800000000000000	0.800000000000000	0.800000000000000
0.308617234468938	1.28536704885248	0.800000000000000	0.800000000000000	0.800000000000000	1.28536704885248	0.800000000000000	0.800000000000000	0.800000000000000
0.312625250501002	1.26911564615442	0.800000000000000	0.800000000000000	0.800000000000000	1.26911564615442	0.800000000000000	0.800000000000000	0.800000000000000
0.316633266533066	1.24761875472567	0.800000000000000	0.800000000000000	0.800000000000000	1.24761875472567	0.800000000000000	0.800000000000000	0.800000000000000
0.320641282565130	1.22165315986880	0.800000000000000	0.800000000000000	0.800000000000000	1.22165315986880	0.800000000000000	0.800000000000000	0.800000000000000
0.324649298597194	1.19212196628879	0.800000000000000	0.800000000000000	0.800000000000000	1.19212196628879	0.800000000000000	0.800000000000000	0.800000000000000
0.328657314629259	1.16000266194629	0.800000000000000	0.800000000000000	0.800000000000000	1.16000266194629	0.800000000000000	0.800000000000000	0.800000000000000
0.332665330661323	1.12629391910947	0.800000000000000	0.800000000000000	0.800000000000000	1.12629391910947	0.800000000000000	0.800000000000000	0.800000000000000
0.336673346693387	1.09196512358134	0.800000000046043	0.800000000000000	0.800000000000000	1.09196512358134	0.800000001751418	0.800000000000000	0.800000000000000
0.340681362725451	1.05791208966952	0.800000000108328	0.800000000000000	0.800000000000000	1.05791208966952	0.800000003661354	0.800000000000000	0.800000000000000
0.344689378757515	1.02492159367746	0.800000000208280	0.800000000000000	0.800000000000000	1.02492159367746	0.800000005899412	0.800000000000000	0.800000000000000
0.348697394789579	0.993646357234650	0.800000000379152	0.800000000000000	0.800000000000000	0.993646357234650	0.800000008658512	0.800000000000000	0.800000000000000
0.352705410821643	0.964591058879171	0.800000000675970	0.800000000000000	0.800000000000000	0.964591058879171	0.800000012169704	0.800000000000000	0.800000000000000
0.356713426853707	0.938108966269305	0.800000001191392	0.800000000000000	0.800000000000000	0.938108966269306	0.800000016721749	0.800000000000000	0.800000000000000
0.360721442885772	0.914407958973247	0.800000002081474	0.800000000000000	0.800000000000000	0.914407958973247	0.800000022688847	0.800000000000000	0.800000000000000
0.364729458917836	0.893564118226462	0.800000003607601	0.800000000000000	0.800000000000000	0.893564118226462	0.800000030572032	0.800000000000000	0.800000000000000
0.368737474949900	0.875540724896093	0.800000006204282	0.800000000000000	0.800000000000000	0.875540724896093	0.800000041063080	0.800000000000000	0.800000000000000
0.372745490981964	0.860210425304654	0.800000010587951	0.800000000000000	0.800000000000000	0.860210425304654	0.800000055145006	0.800000000000000	0.800000000000000
0.376753507014028	0.847378463212483	0.800000017929978	0.800000000000000	0.800000000000000	0.847378463212483	0.800000074251353	0.800000000000000	0.800000000000000
0.380761523046092	0.836805182222806	0.800000030129284	0.800000000000000	0.800000000000000	0.836805182222806	0.800000100518604	0.800000000000000	0.800000000000000
0.384769539078156	0.828226413717756	0.800000050237845	0.800000000000000	0.800000000000000	0.828226413717757	0.800000137184259	0.800000000000000	0.800000000000000
0.388777555110220	0.821370818754917	0.800000083118518	0.800000000000000	0.800000000000000	0.821370818754918	0.800000189209669	0.800000000000000	0.800000000000000
0.392785571142285	0.815973693510553	0.800000136452218	0.800000000000000	0.800000000000000	0.815973693510554	0.800000264245072	0.800000000000000	0.800000000000000
0.396793587174349	0.811787135102737	0.800000222264903	0.800000000000000	0.800000000000000	0.811787135102738	0.800000374108763	0.800000000000000	0.800000000000000
0.400801603206413	0.808586771444053	0.800000359219777	0.800000000000000	0.800000000000000	0.808586771444053	0.800000537028672	0.800000000000000	0.800000000000000
0.404809619238477	0.806175473652659	0.800000576023669	0.800000000000000	0.800000000000000	0.806175473652659	0.800000780999806	0.800000000000000	0.800000000000000
0.408817635270541	0.804384593854892	0.800000916437723	0.800000000000000	0.800000000000000	0.804384593854892	0.800001148754049	0.800000000000000	0.800000000000000
0.412825651302605	0.803073315854657	0.800001446571948	0.800000000000000	0.800000000000000	0.803073315854657	0.800001705029924	0.800000000000000	0.800000000000000
0.416833667334669	0.802126687849619	0.800002265393278	0.800000000000000	0.800000000000000	0.802126687849619	0.800002547081476	0.800000000000000	0.800000000000000
0.420841683366733	0.801452844157067	0.800003519701375	0.800000000000000	0.800000000000000	0.801452844157067	0.800003819690635	0.800000000000000	0.800000000000000
0.424849699398798	0.800979835207014	0.800005425239890	0.800000000000000	0.800000000000000	0.800979835207014	0.800005736360323	0.800000000000000	0.800000000000000
0.428857715430862	0.800652387719490	0.800008296127004	0.800000000000000	0.800000000000000	0.800652387719490	0.800008608879439	0.800000000000000	0.800000000000000
0.432865731462926	0.800428822181873	0.800012585418977	0.800000000000000	0.800000000000000	0.800428822181873	0.800012888076408	0.800000000000000	0.800000000000000
0.436873747494990	0.800278270670825	0.800018940369762	0.800000000000000	0.800000000000000	0.800278270670825	0.800019219320739	0.800000000000000	0.800000000000000
0.440881763527054	0.800178269216442	0.800028276815126	0.800000000000000	0.800000000000000	0.800178269216442	0.800028517188701	0.800000000000000	0.800000000000000
0.444889779559118	0.800112746742784	0.800041878073836	0.800000000000000	0.800000000000000	0.800112746742784	0.800042064663046	0.800000000000000	0.800000000000000
0.448897795591182	0.800070396388677	0.800061524784631	0.800000000000000	0.800000000000000	0.800070396388677	0.800061643252175	0.800000000000000	0.800000000000000
0.452905811623246	0.800043392581189	0.800089663123764	0.800000000000000	0.800000000000000	0.800043392581189	0.800089701430763	0.800000000000000	0.800000000000000
0.456913827655311	0.800026405799225	0.800129619779824	0.800000000000000	0.800000000000000	0.800026405799225	0.800129569729735	0.800000000000000	0.800000000000000
0.460921843687375	0.800015863604609	0.800185872769096	0.800000000000000	0.800000000000000	0.800015863604609	0.800185731509825	0.800000000000000	0.800000000000000
0.464929859719439	0.800009408560126	0.800264387483442	0.800000000000000	0.800000000000000	0.800009408560126	0.800264158769516	0.800000000000000	0.800000000000000
0.468937875751503	0.800005508878327	0.800373027059352	0.800000000000000	0.800000000000000	0.800005508878327	0.800372722052266	0.800000000000000	0.800000000000000
0.472945891783567	0.800003184358270	0.800522044989647	0.800000000000000	0.800000000000000	0.800003184358270	0.800521682378126	0.800000000000000	0.800000000000000
0.476953907815631	0.800001817186055	0.800724665589052	0.800000000000000	0.800000000000000	0.800001817186055	0.800724270850252	0.800000000000000	0.800000000000000
0.480961923847695	0.800001023753960	0.800997754183915	0.800000000000000	0.800000000000000	0.800001023753960	0.800997357886053	0.800000000000000	0.800000000000000
0.484969939879760	0.800000569390900	0.801362573455818	0.800000000000000	0.800000000000000	0.800000569390900	0.801362208620804	0.800000000000000	0.800000000000000
0.488977955911824	0.800000312639737	0.801845615016370	0.800000000000000	0.800000000000000	0.800000312639737	0.801845313708323	0.800000000000000	0.800000000000000
0.492985971943888	0.800000169471456	0.802479485915979	0.800000000000000	0.800000000000000	0.800000169471456	0.802479275380120	0.800000000000000	0.800000000000000
0.496993987975952	0.800000090691727	0.803303818438247	0.800000000000000	0.800000000000000	0.800000090691727	0.803303717258917	0.800000000000000	0.800000000000000
0.501002004008016	0.800000047913457	0.804366158459261	0.800000000000000	0.800000000000000	0.800000047913457	0.804366173305437	0.800000000000000	0.800000000000000
0.505010020040080	0.800000024989990	0.805722773375433	0.800000000000000	0.800000000000000	0.800000024989990	0.805722896926890	0.800000000000000	0.800000000000000
0.509018036072144	0.800000012867476	0.807439305944578	0.800000000000000	0.800000000000000	0.800000012867476	0.807439516518171	0.800000000000000	0.800000000000000
0.513026052104208	0.800000006540928	0.809591186484766	0.800000000000000	0.800000000000000	0.800000006540928	0.809591449697995	0.800000000000000	0.800000000000000
0.517034068136273	0.800000003282496	0.812263704186711	0.800000000000000	0.800000000000000	0.800000003282496	0.812263976714144	0.800000000000000	0.800000000000000
0.521042084168337	0.800000001626251	0.815551630531467	0.800000000000000	0.800000000000000	0.800000001626251	0.815551865660502	0.800000000000000	0.800000000000000
0.525050100200401	0.800000000795408	0.819558285842280	0.800000000000000	0.800000000000000	0.800000000795408	0.819558440171630	0.800000000000000	0.800000000000000
0.529058116232465	0.800000000384070	0.824393945731393	0.800000000000000	0.800000000000000	0.800000000384070	0.824393986047257	0.800000000000000	0.800000000000000
0.533066132264529	0.800000000183084	0.830173499347855	0.800000000000000	0.800000000000000	0.800000000183084	0.830173408531298	0.800000000000000	0.800000000000000
0.537074148296593	0.800000000086161	0.837013297204729	0.800000000000000	0.800000000000000	0.800000000086161	0.837013078030469	0.800000000000000	0.800000000000000
0.541082164328657	0.800000000040030	0.845027163625291	0.800000000000000	0.800000000000000	0.800000000040030	0.845026839540064	0.800000000000000	0.800000000000000
0.545090180360721	0.800000000018361	0.854321597265325	0.800000000000000	0.800000000000000	0.800000000018361	0.854321209675679	0.800000000000000	0.800000000000000
0.549098196392786	0.800000000008314	0.864990241411240	0.800000000000000	0.800000000000000	0.800000000008314	0.864989843610628	0.800000000000000	0.800000000000000
0.553106212424850	0.800000000003717	0.877107771259124	0.800000000000000	0.800000000000000	0.800000000003717	0.877107419782827	0.800000000000000	0.800000000000000
0.557114228456914	0.800000000001640	0.890723414326271	0.800000000000000	0.800000000000000	0.800000000001640	0.890723159110464	0.800000000000000	0.800000000000000
0.561122244488978	0.800000000000715	0.905854387559470	0.800000000000000	0.800000000000000	0.800000000000715	0.905854262662856	0.800000000000000	0.800000000000000
0.565130260521042	0.800000000000307	0.922479594711599	0.800000000000000	0.800000000000000	0.800000000000307	0.922479611424626	0.800000000000000	0.800000000000000
0.569138276553106	0.800000000000131	0.940533973799679	0.800000000000000	0.800000000000000	0.800000000000131	0.940534117662245	0.800000000000000	0.800000000000000
0.573146292585170	0.800000000000055	0.959903910628382	0.800000000000000	0.800000000000000	0.800000000000055	0.959904143222566	0.800000000000000	0.800000000000000
0.577154308617234	0.800000000000023	0.980424134852833	0.800000000000000	0.800000000000000	0.800000000000023	0.980424400334982	0.800000000000000	0.800000000000000
0.581162324649299	0.800000000000009	1.00187648562693	0.800000000000000	0.800000000000000	0.800000000000009	1.00187672098456	0.800000000000000	0.800000000000000
0.585170340681363	0.800000000000004	1.02399087232010	0.800000000000000	0.800000000000000	0.800000000000004	1.02399101949188	0.800000000000000	0.800000000000000
0.589178356713427	0.800000000000002	1.04644866241665	0.800000000000000	0.800000000000000	0.800000000000002	1.04644867989842	0.800000000000000	0.800000000000000
0.593186372745491	0.800000000000001	1.06888860674985	0.800000000000000	0.800000000000000	0.800000000000001	1.06888847827078	0.800000000000000	0.800000000000000
0.597194388777555	0.800000000000000	1.09091526783820	0.800000000000000	0.800000000000000	0.800000000000000	1.09091500617476	0.800000000000000	0.800000000000000
0.601202404809619	0.800000000000000	1.11210975917648	0.800000000000000	0.800000000000000	0.800000000000000	1.11210940410972	0.800000000000000	0.800000000000000
0.605210420841683	0.800000000000000	1.13204244296097	0.800000000000000	0.800000000000000	0.800000000000000	1.13204205359184	0.800000000000000	0.800000000000000
0.609218436873747	0.800000000000000	1.15028708330232	0.800000000000000	0.800000000000000	0.800000000000000	1.15028672616501	0.800000000000000	0.800000000000000
0.613226452905812	0.800000000000000	1.16643582418042	0.800000000000000	0.800000000000000	0.800000000000000	1.16643555955660	0.800000000000000	0.800000000000000
0.617234468937876	0.800000000000000	1.18011426798209	0.800000000000000	0.800000000000000	0.800000000000000	1.18011413728806	0.800000000000000	0.800000000000000
0.621242484969940	0.800000000000000	1.19099588107863	0.800000000000000	0.800000000000000	0.800000000000000	1.19099589804461	0.800000000000000	0.800000000000000
0.625250501002004	0.800000000000000	1.19881495401466	0.800000000000000	0.800000000000000	0.800000000000000	1.19881510161273	0.800000000000000	0.800000000000000
0.629258517034068	0.800000000000000	1.20337739797862	0.800000000000000	0.800000000000000	0.800000000000000	1.20337763183792	0.800000000000000	0.800000000000000
0.633266533066132	0.800000000000000	1.20456876437912	0.800000000000000	0.800000000000000	0.800000000000000	1.20456902202080	0.800000000000000	0.800000000000000
0.637274549098196	0.800000000000000	1.20235902420659	0.800000000000000	0.800000000000000	0.800000000000000	1.20235923815300	0.800000000000000	0.800000000000000
0.641282565130261	0.800000000000000	1.19680382808628	0.800000000000000	0.800000000000000	0.800000000000000	1.19680394004200	0.800000000000000	0.800000000000000
0.645290581162325	0.800000000000000	1.18804217308545	0.800000000000000	0.800000000000000	0.800000000000000	1.18804214615020	0.800000000000000	0.800000000000000
0.649298597194389	0.800000000000000	1.17629061306571	0.800000000000000	0.800000000000000	0.800000000000000	1.17629043937526	0.800000000000000	0.800000000000000
0.653306613226453	0.800000000000000	1.16183434980035	0.800000000000000	0.800000000000000	0.800000000000000	1.16183405200133	0.800000000000000	0.800000000000000
0.657314629258517	0.800000000000000	1.14501571728229	0.800000000000000	0.800000000000000	0.800000000000000	1.14501534359618	0.800000000000000	0.800000000000000
0.661322645290581	0.800000000000000	1.12622070901003	0.800000000000000	0.800000000000000	0.800000000000000	1.12622032302397	0.800000000000000	0.800000000000000
0.665330661322645	0.800000000000000	1.10586428834663	0.800000000000000	0.800000000000000	0.800000000000000	1.10586395577370	0.800000000000000	0.800000000000000
0.669338677354709	0.800000000000000	1.08437526024816	0.800000022791112	0.800000000000000	0.800000000000000	1.08437503548975	0.800000014472340	0.800000000000000
0.673346693386773	0.800000000000000	1.06218146816850	0.800000039481354	0.800000000000000	0.800000000000000	1.06218138347195	0.800000026313544	0.800000000000000
0.677354709418838	0.800000000000000	1.03969601651274	0.800000063493008	0.800000000000000	0.800000000000000	1.03969607588115	0.800000044631878	0.800000000000000
0.681362725450902	0.800000000000000	1.01730511415105	0.800000099021351	0.800000000000000	0.800000000000000	1.01730529309281	0.800000073315854	0.800000000000000
0.685370741482966	0.800000000000000	0.995357998617684	0.800000152065237	0.800000000000000	0.800000000000000	0.995358249573450	0.800000118040971	0.800000000000000
0.689378757515030	0.800000000000000	0.974159245868146	0.800000231289035	0.800000000000000	0.800000000000000	0.974159508000745	0.800000187134109	0.800000000000000
0.693386773547094	0.800000000000000	0.953963609571400	0.800000349218454	0.800000000000000	0.800000000000000	0.953963820788088	0.800000292776514	0.800000000000000
0.697394789579158	0.800000000000000	0.934973378980661	0.800000523901955	0.800000000000000	0.800000000000000	0.934973487728561	0.800000452678129	0.800000000000000
0.701402805611222	0.800000000000000	0.917338105950864	0.800000781211260	0.800000000000000	0.800000000000000	0.917338080518142	0.800000692397788	0.800000000000000
0.705410821643287	0.800000000000000	0.901156437771937	0.800001158008648	0.800000000000000	0.800000000000000	0.901156271460697	0.800001048537764	0.800000000000000
0.709418837675351	0.800000000000000	0.886479708457615	0.800001706477732	0.800000000000000	0.800000000000000	0.886479419903592	0.800001573109723	0.800000000000000
0.713426853707415	0.800000000000000	0.873316889296818	0.800002500000875	0.800000000000000	0.800000000000000	0.873316518187750	0.800002339454956	0.800000000000000
0.717434869739479	0.800000000000000	0.861640479358489	0.800003641073097	0.800000000000000	0.800000000000000	0.861640078646249	0.800003450207549	0.800000000000000
0.721442885771543	0.800000000000000	0.851392925355432	0.800005271872032	0.800000000000000	0.800000000000000	0.851392551613334	0.800005047917640	0.800000000000000
0.725450901803607	0.800000000000000	0.842493193098436	0.800007588258432	0.800000000000000	0.800000000000000	0.842492896866525	0.800007329105384	0.800000000000000
0.729458917835671	0.800000000000000	0.834843163819582	0.800010858163511	0.800000000000000	0.800000000000000	0.834842981610617	0.800010562696485	0.800000000000000
0.733466933867735	0.800000000000000	0.828333591527513	0.800015445528442	0.800000000000000	0.800000000000000	0.828333540709304	0.800015113997493	0.800000000000000
0.737474949899800	0.800000000000000	0.822849426012629	0.800021841195943	0.800000000000000	0.800000000000000	0.822849503158838	0.800021475602304	0.800000000000000
0.741482965931864	0.800000000000000	0.818274374507720	0.800030702410072	0.800000000000000	0.800000000000000	0.818274557155568	0.800030306876616	0.800000000000000
0.745490981963928	0.800000000000000	0.814494638680871	0.800042902850531	0.800000000000000	0.800000000000000	0.814494889873002	0.800042483937194	0.800000000000000
0.749498997995992	0.800000000000000	0.811401819143988	0.800059595400054	0.800000000000000	0.800000000000000	0.811402093750597	0.800059162316287	0.800000000000000
0.753507014028056	0.800000000000000	0.808895024817340	0.800082290100644	0.800000000000000	0.800000000000000	0.808895276474334	0.800081854761580	0.800000000000000
0.757515030060120	0.800000000000000	0.806882258314376	0.800112949973458	0.800000000000000	0.800000000000000	0.806882445868171	0.800112526845616	0.800000000000000
0.761523046092184	0.800000000000000	0.805281171061305	0.800154107527742	0.800000000000000	0.800000000000000	0.805281263637612	0.800153713215849	0.800000000000000
0.765531062124249	0.800000000000000	0.804019294026073	0.800209004829555	0.800000000000000	0.800000000000000	0.804019274172574	0.800208657369902	0.800000000000000
0.769539078156313	0.800000000000000	0.803033853162330	0.800281759896745	0.800000000000000	0.800000000000000	0.803033717880733	0.800281477745576	0.800000000000000
0.773547094188377	0.800000000000000	0.802271274769337	0.800377561882623	0.800000000000000	0.800000000000000	0.802271034585831	0.800377362620337	0.800000000000000
0.777555110220441	0.800000000000000	0.801686476835318	0.800502896952066	0.800000000000000	0.800000000000000	0.801686153312568	0.800502795764136	0.800000000000000
0.781563126252505	0.800000000000000	0.801242029910150	0.800665805883805	0.800000000000000	0.800000000000000	0.801241652153676	0.800665813924032	0.800000000000000
0.785571142284569	0.800000000000000	0.800907256786442	0.800876173196528	0.800000000000000	0.800000000000000	0.800906857540558	0.800876295982548	0.800000000000000
0.789579158316633	0.800000000000000	0.800657325618966	0.801146045946537	0.800000000000000	0.800000000000000	0.800656937497324	0.801146281974531	0.800000000000000
0.793587174348697	0.800000000000000	0.800472377125993	0.801489978246405	0.800000000000000	0.800000000000000	0.800472029405459	0.801490318033877	0.800000000000000
0.797595190380761	0.800000000000000	0.800336713918559	0.801925394993419	0.800000000000000	0.800000000000000	0.800336430173534	0.801925820757442	0.800000000000000
0.801603206412826	0.800000000000000	0.800238069229305	0.802472965287712	0.800000000000000	0.800000000000000	0.800237865926038	0.802473451434523	0.800000000000000
0.805611222444890	0.800000000000000	0.800166963548072	0.803156972613858	0.800000000000000	0.800000000000000	0.800166849578429	0.803157487150021	0.800000000000000
0.809619238476954	0.800000000000000	0.800116150909702	0.804005665151089	0.800000000000000	0.800000000000000	0.800116127936793	0.804006172027360	0.800000000000000
0.813627254509018	0.800000000000000	0.800080151674549	0.805051565711401	0.800000000000000	0.800000000000000	0.800080215095331	0.805052027984672	0.800000000000000
0.817635270541082	0.800000000000000	0.800054865360180	0.806331716981164	0.800000000000000	0.800000000000000	0.800055005662272	0.806332100540665	0.800000000000000
0.821643286573146	0.800000000000000	0.800037255145696	0.807887834214226	0.800000000000000	0.800000000000000	0.800037459441210	0.807888111685224	0.800000000000000
0.825651302605210	0.800000000000000	0.800025094790403	0.809766334597547	0.800000000000000	0.800000000000000	0.800025348339639	0.809766488932919	0.800000000000000
0.829659318637275	0.800000000000000	0.800016768613767	0.812018210529532	0.800000000000000	0.800000000000000	0.800017056196089	0.812018237751752	0.800000000000000
0.833667334669339	0.800000000000000	0.800011115632217	0.814698713387455	0.800000000000000	0.800000000000000	0.800011422671186	0.814698623972049	0.800000000000000
0.837675350701403	0.800000000000000	0.800007309738778	0.817866815388376	0.800000000000000	0.800000000000000	0.800007623136066	0.817866633897331	0.800000000000000
0.841683366733467	0.800000000000000	0.800004768783608	0.821584420218339	0.800000000000000	0.800000000000000	0.800005077456466	0.821584182997243	0.800000000000000
0.845691382765531	0.800000000000000	0.800003086447963	0.825915298511394	0.800000000000000	0.800000000000000	0.800003381595130	0.825915049539322	0.800000000000000
0.849699398797595	0.800000000000000	0.800001981816887	0.830923732204425	0.800000000000000	0.800000000000000	0.800002256957276	0.830923517495279	0.800000000000000
0.853707414829659	0.800000000000000	0.800001262493274	0.836672862348134	0.800000000000000	0.800000000000000	0.800001513331299	0.836672723596406	0.800000000000000
0.857715430861723	0.800000000000000	0.800000797927597	0.843222748027579	0.800000000000000	0.800000000000000	0.800001022100395	0.843222716412857	0.800000000000000
0.861723446893788	0.800000000000000	0.800000500350992	0.850628159354490	0.800000000000000	0.800000000000000	0.800000697108306	0.850628250512725	0.800000000000000
0.865731462925852	0.800000000000000	0.800000311294201	0.858936144545020	0.800000000000000	0.800000000000000	0.800000481153502	0.858936355640733	0.800000000000000
0.869739478957916	0.800000000000000	0.800000192158908	0.868183429182161	0.800000000000000	0.800000000000000	0.800000336568452	0.868183738760673	0.800000000000000
0.873747494989980	0.800000000000000	0.800000117693260	0.878393723969433	0.800000000000000	0.800000000000000	0.800000238725756	0.878394094852752	0.800000000000000
0.877755511022044	0.800000000000000	0.800000071524151	0.889575034525845	0.800000000000000	0.800000000000000	0.800000171614558	0.889575419497227	0.800000000000000
0.881763527054108	0.800000000000000	0.800000043129305	0.901717081841917	0.800000000000000	0.800000000000000	0.800000124862734	0.901717431330449	0.800000000000000
0.885771543086172	0.800000000000000	0.800000025805931	0.914788953648234	0.800000000000000	0.800000000000000	0.800000091755838	0.914789224180814	0.800000000000000
0.889779559118236	0.800000000000000	0.800000015321552	0.928737113906247	0.800000000000000	0.800000000000000	0.800000067934425	0.928737275841500	0.800000000000000
0.893787575150301	0.800000000000000	0.800000009026742	0.943483898805638	0.800000000000000	0.800000000000000	0.800000050547100	0.943483941877633	0.800000000000000
0.897795591182365	0.800000000000000	0.800000005277319	0.958926622158354	0.800000000000000	0.800000000000000	0.800000037705726	0.958926557665393	0.800000000000000
0.901803607214429	0.800000000000000	0.800000003061673	0.974937400352987	0.800000000000000	0.800000000000000	0.800000028138336	0.974937259396256	0.800000000000000
0.905811623246493	0.800000000000000	0.800000001762694	0.991363786917078	0.800000000000000	0.800000000000000	0.800000020969736	0.991363614832881	0.800000000000000
0.909819639278557	0.800000000000000	0.800000001007109	1.00803027954089	0.800000000000000	0.800000000000000	0.800000015583503	1.00803012743841	0.800000000000000
0.913827655310621	0.800000000000000	0.800000000571041	1.02474072895837	0.800000000000000	0.800000000000000	0.800000011535263	1.02474064391143	0.800000000000000
0.917835671342685	0.800000000000000	0.800000000321336	1.04128164067415	0.800000000000000	0.800000000000000	0.800000008497915	1.04128165647266	0.800000000000000
0.921843687374749	0.800000000000000	0.800000000179457	1.05742631894262	0.800000000000000	0.800000000000000	0.800000006226591	1.05742644928863	0.800000000000000
0.925851703406814	0.800000000000000	0.800000000099468	1.07293975979568	0.800000000000000	0.800000000000000	0.800000004535765	1.07293999540793	0.800000000000000
0.929859719438878	0.800000000000000	0.800000000054719	1.08758415868573	0.800000000000000	0.800000000000000	0.800000003283850	1.08758446902106	0.800000000000000
0.933867735470942	0.800000000000000	0.800000000029876	1.10112486097216	0.800000000000000	0.800000000000000	0.800000002362469	1.10112520032844	0.800000000000000
0.937875751503006	0.800000000000000	0.800000000016191	1.11333655248127	0.800000000000000	0.800000000000000	0.800000001688696	1.11333686931217	0.800000000000000
0.941883767535070	0.800000000000000	0.800000000008709	1.12400946491624	0.800000000000000	0.800000000000000	0.800000001199273	1.12400971247115	0.800000000000000
0.945891783567134	0.800000000000000	0.800000000004650	1.13295535877565	0.800000000000000	0.800000000000000	0.800000000846182	1.13295550484666	0.800000000000000
0.949899799599198	0.800000000000000	0.800000000002464	1.14001304588176	0.800000000000000	0.800000000000000	0.800000000593199	1.14001307958205	0.800000000000000
0.953907815631263	0.800000000000000	0.800000000001297	1.14505322516757	0.800000000000000	0.800000000000000	0.800000000413190	1.14505315926556	0.800000000000000
0.957915831663327	0.800000000000000	0.800000000000677	1.14798242882097	0.800000000000000	0.800000000000000	0.800000000285982	1.14798229709020	0.800000000000000
0.961923847695391	0.800000000000000	0.800000000000351	1.14874591026720	0.800000000000000	0.800000000000000	0.800000000196699	1.14874576038134	0.800000000000000
0.965931863727455	0.800000000000000	0.800000000000181	1.14732934910226	0.800000000000000	0.800000000000000	0.800000000134454	1.14732923257082	0.800000000000000
0.969939879759519	0.800000000000000	0.800000000000092	1.14375929866204	0.800000000000000	0.800000000000000	0.800000000091346	1.14375925994811	0.800000000000000
0.973947895791583	0.800000000000000	0.800000000000047	1.13810235664843	0.800000000000000	0.800000000000000	0.800000000061686	1.13810242378856	0.800000000000000
0.977955911823647	0.800000000000000	0.800000000000024	1.13046309507025	0.800000000000000	0.800000000000000	0.800000000041410	1.13046327378847	0.800000000000000
0.981963927855711	0.800000000000000	0.800000000000012	1.12098083955698	0.800000000000000	0.800000000000000	0.800000000027636	1.12098111210309	0.800000000000000
0.985971943887775	0.800000000000000	0.800000000000006	1.10982543686628	0.800000000000000	0.800000000000000	0.800000000018338	1.10982576578725	0.800000000000000
0.989979959919840	0.800000000000000	0.800000000000003	1.09719219047991	0.800000000000000	0.800000000000000	0.800000000012099	1.09719252647897	0.800000000000000
0.993987975951904	0.800000000000000	0.800000000000002	1.08329617543101	0.800000000000000	0.800000000000000	0.800000000007938	1.08329646761644	0.800000000000000
0.997995991983968	0.800000000000000	0.800000000000001	1.06836616345204	0.800000238361947	0.800000000000000	0.800000000005179	1.06836636980610	0.800000228705147
1.00200400801603	0.800000000000000	0.800000000000001	1.05263839743513	0.800000505114335	0.800000000000000	0.800000000003361	1.05263849333699	0.800000485206531
1.00601202404810	0.800000000000000	0.800000000000000	1.03635045008139	0.800000831451417	0.800000000000000	0.800000000002169	1.03635043317830	0.800000800094410
1.01002004008016	0.800000000000000	0.800000000000000	1.01973538624009	0.800001254388101	0.800000000000000	0.800000000001392	1.01973527676383	0.800001209761921
1.01402805611222	0.800000000000000	0.800000000000000	1.00301642321164	0.800001820213195	0.800000000000000	0.800000000000889	1.00301625979652	0.800001759854027
1.01803607214429	0.800000000000000	0.800000000000000	0.986402250142068	0.800002588623134	0.800000000000000	0.800000000000565	0.986402082107363	0.800002509402566
1.02204408817635	0.800000000000000	0.800000000000000	0.970083128867398	0.800003637811521	0.800000000000000	0.800000000000357	0.970083006594107	0.800003535924788
1.02605210420842	0.800000000000000	0.800000000000000	0.954227856660368	0.800005070831707	0.800000000000000	0.800000000000224	0.954227821996245	0.800004941804672
1.03006012024048	0.800000000000000	0.800000000000000	0.938981628786848	0.800007023602177	0.800000000000000	0.800000000000140	0.938981707314659	0.800006862328777
1.03406813627255	0.800000000000000	0.800000000000000	0.924464797938738	0.800009674987601	0.800000000000000	0.800000000000087	0.924464994488518	0.800009475811179
1.03807615230461	0.800000000000000	0.800000000000000	0.910772490521401	0.800013259461540	0.800000000000000	0.800000000000054	0.910772788614635	0.800013016314604
1.04208416833667	0.800000000000000	0.800000000000000	0.897975008079284	0.800018082939058	0.800000000000000	0.800000000000033	0.897975373216912	0.800017789556151
1.04609218436874	0.800000000000000	0.800000000000000	0.886118917010401	0.800024542457256	0.800000000000000	0.800000000000021	0.886119303015486	0.800024192674322
1.05010020040080	0.800000000000000	0.800000000000000	0.875228711810708	0.800033150476582	0.800000000000000	0.800000000000013	0.875229068938614	0.800032738627015
1.05410821643287	0.800000000000000	0.800000000000000	0.865308926569085	0.800044564672092	0.800000000000000	0.800000000000008	0.865309209878338	0.800044086083988
1.05811623246493	0.800000000000000	0.800000000000000	0.856346566015634	0.800059624176913	0.800000000000000	0.800000000000005	0.856346742564583	0.800059075767573
1.06212424849699	0.800000000000000	0.800000000000000	0.848313730440836	0.800079393323572	0.800000000000000	0.800000000000003	0.848313784194912	0.800078774275743
1.06613226452906	0.800000000000000	0.800000000000000	0.841170317287558	0.800105213994648	0.800000000000000	0.800000000000002	0.841170251104064	0.800104526484550
1.07014028056112	0.800000000000000	0.800000000000000	0.834866695013829	0.800138767732690	0.800000000000000	0.800000000000001	0.834866529610932	0.800138017662997
1.07414829659319	0.800000000000000	0.800000000000000	0.829346260677957	0.800182148758846	0.800000000000000	0.800000000000001	0.829346030990269	0.800181346431753
1.07815631262525	0.800000000000000	0.800000000000000	0.824547810352692	0.800237948996951	0.800000000000000	0.800000000000000	0.824547560047551	0.800237109645045
1.08216432865731	0.800000000000000	0.800000000000000	0.820407669752889	0.800309356080197	0.800000000000000	0.800000000000000	0.820407444882693	0.800308500158596
1.08617234468938	0.800000000000000	0.800000000000000	0.816861550323363	0.800400265115044	0.800000000000000	0.800000000000000	0.816861393110054	0.800399418250446
1.09018036072144	0.800000000000000	0.800000000000000	0.813846112626972	0.800515404675648	0.800000000000000	0.800000000000000	0.813846056237682	0.800514597170005
1.09418837675351	0.800000000000000	0.800000000000000	0.811300233553003	0.800660477085869	0.800000000000000	0.800000000000000	0.811300298476534	0.800659742888070
1.09819639278557	0.800000000000000	0.800000000000000	0.809165986203933	0.800842312500824	0.800000000000000	0.800000000000000	0.809166178533006	0.800841687591919
1.10220440881764	0.800000000000000	0.800000000000000	0.807389351091542	0.801069035614623	0.800000000000000	0.800000000000000	0.807389662711691	0.801068555802506
1.10621242484970	0.800000000000000	0.800000000000000	0.805920684442329	0.801350242988714	0.800000000000000	0.800000000000000	0.805921094871146	0.801349941176214
1.11022044088176	0.800000000000000	0.800000000000000	0.804714974091962	0.801697188015749	0.800000000000000	0.800000000000000	0.804715453532347	0.801697091088316
1.11422845691383	0.800000000000000	0.800000000000000	0.803731915872059	0.802122969414631	0.800000000000000	0.800000000000000	0.803732428953000	0.802123094983234
1.11823647294589	0.800000000000000	0.800000000000000	0.802935843874552	0.802642717911253	0.800000000000000	0.800000000000000	0.802936353549154	0.802643071231869
1.12224448897796	0.800000000000000	0.800000000000000	0.802295546880332	0.803273774425390	0.800000000000000	0.800000000000000	0.802296018017659	0.803274345884505
1.12625250501002	0.800000000000000	0.800000000000000	0.801784000936017	0.804035851699733	0.800000000000000	0.800000000000000	0.801784403257853	0.804036615289342
1.13026052104208	0.800000000000000	0.800000000000000	0.801378044920874	0.804951169927950	0.800000000000000	0.800000000000000	0.801378355071686	0.804952083117529
1.13426853707415	0.800000000000000	0.800000000000000	0.801058022299692	0.806044555635107	0.800000000000000	0.800000000000000	0.801058224975043	0.806045560968686
1.13827655310621	0.800000000000000	0.800000000000000	0.800807408396853	0.807343491918924	0.800000000000000	0.800000000000000	0.800807496574358	0.807344520516033
1.14228456913828	0.800000000000000	0.800000000000000	0.800612438689713	0.808878107268804	0.800000000000000	0.800000000000000	0.800612413096103	0.808879084191792
1.14629258517034	0.800000000000000	0.800000000000000	0.800461749988693	0.810681089644493	0.800000000000000	0.800000000000000	0.800461617991793	0.810681940827437
1.15030060120240	0.800000000000000	0.800000000000000	0.800346043076674	0.812787512424812	0.800000000000000	0.800000000000000	0.800345817213042	0.812788172570585
1.15430861723447	0.800000000000000	0.800000000000000	0.800257772502385	0.815234559335017	0.800000000000000	0.800000000000000	0.800257468844971	0.815234979919461
1.15831663326653	0.800000000000000	0.800000000000000	0.800190866800464	0.818061136626860	0.800000000000000	0.800000000000000	0.800190503343358	0.818061292953221
1.16232464929860	0.800000000000000	0.800000000000000	0.800140480449631	0.821307362700600	0.800000000000000	0.800000000000000	0.800140075646953	0.821307258875333
1.16633266533066	0.800000000000000	0.800000000000000	0.800102777359056	0.825013928081336	0.800000000000000	0.800000000000000	0.800102348909953	0.825013598877356
1.17034068136273	0.800000000000000	0.800000000000000	0.800074744552125	0.829221322219450	0.800000000000000	0.800000000000000	0.800074308480092	0.829220831078253
1.17434869739479	0.800000000000000	0.800000000000000	0.800054033946152	0.833968927962650	0.800000000000000	0.800000000000000	0.800053603982841	0.833968360855920
1.17835671342685	0.800000000000000	0.800000000000000	0.800038829650218	0.839293989684419	0.800000000000000	0.800000000000000	0.800038416904316	0.839293445165476
1.18236472945892	0.800000000000000	0.800000000000000	0.800027737964787	0.845230466837602	0.800000000000000	0.800000000000000	0.800027350836292	0.845230043282616
1.18637274549098	0.800000000000000	0.800000000000000	0.800019697212427	0.851807790964998	0.800000000000000	0.800000000000000	0.800019341501373	0.851807572622318
1.19038076152305	0.800000000000000	0.800000000000000	0.800013904610156	0.859049550719195	0.800000000000000	0.800000000000000	0.800013583765256	0.859049594626929
1.19438877755511	0.800000000000000	0.800000000000000	0.800009757568675	0.866972135949292	0.800000000000000	0.800000000000000	0.800009473023764	0.866972461929273
1.19839679358717	0.800000000000000	0.800000000000000	0.800006807037042	0.875583378087973	0.800000000000000	0.800000000000000	0.800006558589635	0.875583963796111
1.20240480961924	0.800000000000000	0.800000000000000	0.800004720775228	0.884881229573104	0.800000000000000	0.800000000000000	0.800004506970214	0.884882011959697
1.20641282565130	0.800000000000000	0.800000000000000	0.800003254710182	0.894852529503331	0.800000000000000	0.800000000000000	0.800003073201228	0.894853413066977
1.21042084168337	0.800000000000000	0.800000000000000	0.800002230798062	0.905471905800346	0.800000000000000	0.800000000000000	0.800002078668455	0.905472776841353
1.21442885771543	0.800000000000000	0.800000000000000	0.800001520065631	0.916700865500146	0.800000000000000	0.800000000000000	0.800001394098403	0.916701610395995
1.21843687374750	0.800000000000000	0.800000000000000	0.800001029731122	0.928487124138048	0.800000000000000	0.800000000000000	0.800000926624871	0.928487648711118
1.22244488977956	0.800000000000000	0.800000000000000	0.800000693505790	0.940764222314061	0.800000000000000	0.800000000000000	0.800000610037585	0.940764468865531
1.22645290581162	0.800000000000000	0.800000000000000	0.800000464351116	0.953451472304502	0.800000000000000	0.800000000000000	0.800000397491217	0.953451431009382
1.23046092184369	0.800000000000000	0.800000000000000	0.800000309113878	0.966454270009287	0.800000000000000	0.800000000000000	0.800000256099000	0.966453982157852
1.23446893787575	0.800000000000000	0.800000000000000	0.800000204583988	0.979664797700995	0.800000000000000	0.800000000000000	0.800000162956686	0.979664349645871
1.23847695390782	0.800000000000000	0.800000000000000	0.800000134620586	0.992963131208655	0.800000000000000	0.800000000000000	0.800000102242364	0.992962639611364
1.24248496993988	0.800000000000000	0.800000000000000	0.800000088073175	1.00621875169110	0.800000000000000	0.800000000000000	0.800000063118339	1.00621834242866
1.24649298597194	0.800000000000000	0.800000000000000	0.800000057289344	1.01929244751517	0.800000000000000	0.800000000000000	0.800000038225751	1.01929223203444
1.25050100200401	0.800000000000000	0.800000000000000	0.800000037051674	1.03203857653825	0.800000000000000	0.800000000000000	0.800000022613423	1.03203863019760
1.25450901803607	0.800000000000000	0.800000000000000	0.800000023826014	1.04430764396503	0.800000000000000	0.800000000000000	0.800000012982078	1.04430799076106
1.25851703406814	0.800000000000000	0.800000000000000	0.800000015233875	1.05594913661218	0.800000000000000	0.800000000000000	0.800000007155633	1.05594974361485
1.26252505010020	0.800000000000000	0.800000000000000	0.800000009684802	1.06681454158762	0.800000000000000	0.800000000000000	0.800000003714552	1.06681532456693
1.26653306613226	0.800000000000000	0.800000000000000	0.800000006122071	1.07676046675841	0.800000000000000	0.800000000000000	0.800000001743868	1.07676130623022
1.27054108216433	0.800000000000000	0.800000000000000	0.800000003848038	1.08565177255454	0.800000000000000	0.800000000000000	0.800000000661612	1.08565253727134
1.27454909819639	0.800000000000000	0.800000000000000	0.800000002405026	1.09336462013795	0.800000000000000	0.800000000000000	0.800000000103118	1.09336519338796
1.27855711422846	0.800000000000000	0.800000000000000	0.800000001494671	1.09978934011418	0.800000000000000	0.800000000000000	0.799999999843792	1.09978964346052
1.28256513026052	0.800000000000000	0.800000000000000	0.800000000923684	1.10483302896539	0.800000000000000	0.800000000000000	0.799999999748111	1.10483303845551
1.28657314629259	0.800000000000000	0.800000000000000	0.800000000567621	1.10842178723639	0.800000000000000	0.800000000000000	0.799999999736337	1.10842153859320
1.29058116232465	0.800000000000000	0.800000000000000	0.800000000346863	1.11050252401395	0.800000000000000	0.800000000000000	0.799999999763053	1.11050210558915
1.29458917835671	0.800000000000000	0.800000000000000	0.800000000210780	1.11104426601766	0.800000000000000	0.800000000000000	0.799999999803522	1.11104380086268
1.29859719438878	0.800000000000000	0.800000000000000	0.800000000127372	1.11003892610958	0.800000000000000	0.800000000000000	0.799999999845149	1.11003854683687
1.30260521042084	0.800000000000000	0.800000000000000	0.800000000076543	1.10750150452443	0.800000000000000	0.800000000000000	0.799999999882236	1.10750132617820
1.30661322645291	0.800000000000000	0.800000000000000	0.800000000045743	1.10346971580959	0.800000000000000	0.800000000000000	0.799999999912819	1.10346981239294
1.31062124248497	0.800000000000000	0.800000000000000	0.800000000027186	1.09800305446564	0.800000000000000	0.800000000000000	0.799999999936825	1.09800344398519
1.31462925851703	0.800000000000000	0.800000000000000	0.800000000016068	1.09118133169794	0.800000000000000	0.800000000000000	0.799999999955022	1.09118197276341
1.31863727454910	0.800000000000000	0.800000000000000	0.800000000009445	1.08310273366374	0.800000000000000	0.800000000000000	0.799999999968455	1.08310353422665
1.32264529058116	0.800000000000000	0.800000000000000	0.800000000005521	1.07388146734327	0.800000000000000	0.800000000000000	0.799999999978164	1.07388230361772
1.32665330661323	0.800000000000000	0.799999999999999	0.800000000003210	1.06364507301142	0.800000000000000	0.799999999999999	0.799999999985059	1.06364581454364
1.33066132264529	0.800000000000000	0.799999999999999	0.800000000001856	1.05253149173083	0.800000000000000	0.799999999999999	0.799999999989885	1.05253202740715
1.33466933867735	0.800000000000000	0.799999999999999	0.800000000001068	1.04068598199626	0.800000000000000	0.799999999999999	0.799999999993217	1.04068624172671
1.33867735470942	0.800000000000000	0.800000000000000	0.800000000000611	1.02825798149681	0.800000000000000	0.800000000000000	0.799999999995492	1.02825794935362
1.34268537074148	0.800000000000000	0.800000000000000	0.800000000000348	1.01539800798324	0.800000000000000	0.800000000000000	0.799999999997029	1.01539772444508
1.34669338677355	0.800000000000000	0.800000000000000	0.800000000000197	1.00225468767186	0.800000000000000	0.800000000000000	0.799999999998057	1.00225424089527
1.35070140280561	0.800000000000000	0.800000000000000	0.800000000000111	0.988971990890111	0.800000000000000	0.800000000000000	0.799999999998739	0.988971499105672
1.35470941883768	0.800000000000000	0.800000000000000	0.800000000000062	0.975686743308959	0.800000000000000	0.800000000000000	0.799999999999187	0.975686332080104
1.35871743486974	0.800000000000000	0.800000000000000	0.800000000000035	0.962526467753975	0.800000000000000	0.800000000000000	0.799999999999480	0.962526246638589
1.36272545090180	0.800000000000000	0.800000000000000	0.800000000000019	0.949607596936831	0.800000000000000	0.800000000000000	0.799999999999669	0.949607639952657
1.36673346693387	0.800000000000000	0.800000000000000	0.800000000000011	0.937034082220718	0.800000000000000	0.800000000000000	0.799999999999791	0.937034415531353
1.37074148296593	0.800000000000000	0.800000000000000	0.800000000000006	0.924896408423704	0.800000000000000	0.800000000000000	0.799999999999869	0.924897007094411
1.37474949899800	0.800000000000000	0.800000000000000	0.800000000000003	0.913271010315619	0.800000000000000	0.800000000000000	0.799999999999918	0.913271804192608
1.37875751503006	0.800000000000000	0.800000000000000	0.800000000000002	0.902220073433863	0.800000000000000	0.800000000000000	0.799999999999949	0.902220960543612
1.38276553106212	0.800000000000000	0.800000000000000	0.800000000000001	0.891791690580708	0.800000000000000	0.800000000000000	0.799999999999969	0.891792555229550
1.38677354709419	0.800000000000000	0.800000000000000	0.800000000000001	0.882020336196398	0.800000000000000	0.800000000000000	0.799999999999981	0.882021068358590
1.39078156312625	0.800000000000000	0.800000000000000	0.800000000000000	0.872927613926927	0.800000000000000	0.800000000000000	0.799999999999988	0.872928126584767
1.39478957915832	0.800000000000000	0.800000000000000	0.800000000000000	0.864523228194078	0.800000000000000	0.800000000000000	0.799999999999993	0.864523469947566
1.39879759519038	0.800000000000000	0.800000000000000	0.800000000000000	0.856806128380612	0.800000000000000	0.800000000000000	0.799999999999996	0.856806089690958
1.40280561122245	0.800000000000000	0.800000000000000	0.800000000000000	0.849765774214206	0.800000000000000	0.800000000000000	0.799999999999998	0.849765486851201
1.40681362725451	0.800000000000000	0.800000000000000	0.800000000000000	0.843383472832790	0.800000000000000	0.800000000000000	0.799999999999999	0.843383003230157
1.41082164328657	0.800000000000000	0.800000000000000	0.800000000000000	0.837633741541178	0.800000000000000	0.800000000000000	0.799999999999999	0.837633179641547
1.41482965931864	0.800000000000000	0.800000000000000	0.800000000000000	0.832485655082816	0.800000000000000	0.800000000000000	0.800000000000000	0.832485100762974
1.41883767535070	0.800000000000000	0.800000000000000	0.800000000000000	0.827904141991203	0.800000000000000	0.800000000000000	0.800000000000000	0.827903691268048
1.42284569138277	0.800000000000000	0.800000000000000	0.800000000000000	0.823851200895388	0.800000000000000	0.800000000000000	0.800000000000000	0.823850933866136
1.42685370741483	0.800000000000000	0.800000000000000	0.800000000000000	0.820287014195133	0.800000000000000	0.800000000000000	0.800000000000000	0.820286986157386
1.43086172344689	0.800000000000000	0.800000000000000	0.800000000000000	0.817170942990966	0.800000000000000	0.800000000000000	0.800000000000000	0.817171179541542
1.43486973947896	0.800000000000000	0.800000000000000	0.800000000000000	0.814462393294539	0.800000000000000	0.800000000000000	0.800000000000000	0.814462889543876
1.43887775551102	0.800000000000000	0.800000000000000	0.800000000000000	0.812121549149798	0.800000000000000	0.800000000000000	0.800000000000000	0.812122272614304
1.44288577154309	0.800000000000000	0.800000000000000	0.800000000000000	0.810109973214244	0.800000000000000	0.800000000000000	0.800000000000000	0.810110869532153
1.44689378757515	0.800000000000000	0.800000000000000	0.800000000000000	0.808391079485362	0.800000000000000	0.800000000000000	0.800000000000000	0.808392079874247
1.45090180360721	0.800000000000000	0.800000000000000	0.800000000000000	0.806930486163883	0.800000000000000	0.800000000000000	0.800000000000000	0.806931515496702
1.45490981963928	0.800000000000000	0.800000000000000	0.800000000000000	0.805696259121911	0.800000000000000	0.800000000000000	0.800000000000000	0.805697243612781
1.45891783567134	0.800000000000000	0.800000000000000	0.800000000000000	0.804659058126873	0.800000000000000	0.800000000000000	0.800000000000000	0.804659931840659
1.46292585170341	0.800000000000000	0.800000000000000	0.800000000000000	0.803792198927998	0.800000000000000	0.800000000000000	0.800000000000000	0.803792908606829
1.46693386773547	0.800000000000000	0.800000000000000	0.800000000000000	0.803071644628560	0.800000000000000	0.800000000000000	0.800000000000000	0.803072152614529
1.47094188376754	0.800000000000000	0.800000000000000	0.800000000000000	0.802475939545276	0.800000000000000	0.800000000000000	0.800000000000000	0.802476224833041
1.47494989979960	0.800000000000000	0.800000000000000	0.800000000000000	0.801986098103056	0.800000000000000	0.800000000000000	0.800000000000000	0.801986155753329
1.47895791583166	0.800000000000000	0.800000000000000	0.800000000000000	0.801585460335299	0.800000000000000	0.800000000000000	0.800000000000000	0.801585299608353
1.48296593186373	0.800000000000000	0.800000000000000	0.800000000000000	0.801259524357964	0.800000000000000	0.800000000000000	0.800000000000000	0.801259165985574
1.48697394789579	0.800000000000000	0.800000000000000	0.800000000000000	0.800995764851266	0.800000000000000	0.800000000000000	0.800000000000000	0.800995237864910
1.49098196392786	0.800000000000000	0.800000000000000	0.800000000000000	0.800783445195451	0.800000000000000	0.800000000000000	0.800000000000000	0.800782783682579
1.49498997995992	0.800000000000000	0.800000000000000	0.800000000000000	0.800613429532467	0.800000000000000	0.800000000000000	0.800000000000000	0.800612669617656
1.49899799599198	0.800000000000000	0.800000000000000	0.800000000000000	0.800477999715401	0.800000000000000	0.800000000000000	0.800000000000000	0.800477176974988
1.50300601202405	0.800000000000000	0.800000000000000	0.800000000000000	0.800370680900406	0.800000000000000	0.800000000000000	0.800000000000000	0.800369828330989
1.50701402805611	0.800000000000000	0.800000000000000	0.800000000000000	0.800286078457241	0.800000000000000	0.800000000000000	0.800000000000000	0.800285225039829
1.51102204408818	0.800000000000000	0.800000000000000	0.800000000000000	0.800219727938734	0.800000000000000	0.800000000000000	0.800000000000000	0.800218897777441
1.51503006012024	0.800000000000000	0.800000000000000	0.800000000000000	0.800167959061821	0.800000000000000	0.800000000000000	0.800000000000000	0.800167171031084
1.51903807615230	0.800000000000000	0.800000000000000	0.800000000000000	0.800127774010439	0.800000000000000	0.800000000000000	0.800000000000000	0.800127041817812
1.52304609218437	0.800000000000000	0.800000000000000	0.800000000000000	0.800096739865585	0.800000000000000	0.800000000000000	0.800000000000000	0.800096072425908
1.52705410821643	0.800000000000000	0.800000000000000	0.800000000000000	0.800072894587681	0.800000000000000	0.800000000000000	0.800000000000000	0.800072296605684
1.53106212424850	0.800000000000000	0.800000000000000	0.800000000000000	0.800054665706486	0.800000000000000	0.800000000000000	0.800000000000000	0.800054138375008
1.53507014028056	0.800000000000000	0.800000000000000	0.800000000000000	0.800040800698029	0.800000000000000	0.800000000000000	0.800000000000000	0.800040342434505
1.53907815631263	0.800000000000000	0.800000000000000	0.800000000000000	0.800030307930264	0.800000000000000	0.800000000000000	0.800000000000000	0.800029915091950
1.54308617234469	0.800000000000000	0.800000000000000	0.800000000000000	0.800022407023878	0.800000000000000	0.800000000000000	0.800000000000000	0.800022074560115
1.54709418837675	0.800000000000000	0.800000000000000	0.800000000000000	0.800016487487563	0.800000000000000	0.800000000000000	0.800000000000000	0.800016209503559
1.55110220440882	0.800000000000000	0.800000000000000	0.800000000000000	0.800012074535338	0.800000000000000	0.800000000000000	0.800000000000000	0.800011844755539
1.55511022044088	0.800000000000000	0.800000000000000	0.800000000000000	0.800008801066264	0.800000000000000	0.800000000000000	0.800000000000000	0.800008613195933
1.55911823647295	0.800000000000000	0.800000000000000	0.800000000000000	0.800006384874848	0.800000000000000	0.800000000000000	0.800000000000000	0.800006232866021
1.56312625250501	0.800000000000000	0.800000000000000	0.800000000000000	0.800004610256371	0.800000000000000	0.800000000000000	0.800000000000000	0.800004488489150
1.56713426853707	0.800000000000000	0.800000000000000	0.800000000000000	0.800003313269393	0.800000000000000	0.800000000000000	0.800000000000000	0.800003216662058
1.57114228456914	0.800000000000000	0.800000000000000	0.800000000000000	0.800002370013598	0.800000000000000	0.800000000000000	0.800000000000000	0.800002294075726
1.57515030060120	0.800000000000000	0.800000000000000	0.800000000000000	0.800001687371912	0.800000000000000	0.800000000000000	0.800000000000000	0.800001628214177
1.57915831663327	0.800000000000000	0.800000000000000	0.800000000000000	0.800001195749451	0.800000000000000	0.800000000000000	0.800000000000000	0.800001150062389
1.58316633266533	0.800000000000000	0.800000000000000	0.800000000000000	0.800000843417306	0.800000000000000	0.800000000000000	0.800000000000000	0.800000808429515
1.58717434869739	0.800000000000000	0.800000000000000	0.800000000000000	0.800000592135843	0.800000000000000	0.800000000000000	0.800000000000000	0.800000565560131
1.59118236472946	0.800000000000000	0.800000000000000	0.800000000000000	0.800000413790330	0.800000000000000	0.800000000000000	0.800000000000000	0.800000393764357
1.59519038076152	0.800000000000000	0.800000000000000	0.800000000000000	0.800000287821427	0.800000000000000	0.800000000000000	0.800000000000000	0.800000272847683
1.59919839679359	0.800000000000000	0.800000000000000	0.800000000000000	0.800000199275264	0.800000000000000	0.800000000000000	0.800000000000000	0.800000188163668
1.60320641282565	0.800000000000000	0.800000000000000	0.800000000000000	0.800000137332990	0.800000000000000	0.800000000000000	0.800000000000000	0.800000129148210
1.60721442885772	0.800000000000000	0.800000000000000	0.800000000000000	0.800000094208768	0.800000000000000	0.800000000000000	0.800000000000000	0.800000088223384
1.61122244488978	0.800000000000000	0.800000000000000	0.800000000000000	0.800000064328961	0.800000000000000	0.800000000000000	0.800000000000000	0.800000059982890
1.61523046092184	0.800000000000000	0.800000000000000	0.800000000000000	0.800000043724448	0.800000000000000	0.800000000000000	0.800000000000000	0.800000040590570
1.61923847695391	0.800000000000000	0.800000000000000	0.800000000000000	0.800000029583433	0.800000000000000	0.800000000000000	0.800000000000000	0.800000027339010
1.62324649298597	0.800000000000000	0.800000000000000	0.800000000000000	0.800000019924303	0.800000000000000	0.800000000000000	0.800000000000000	0.800000018327621
1.62725450901804	0.800000000000000	0.800000000000000	0.800000000000000	0.800000013357709	0.800000000000000	0.800000000000000	0.800000000000000	0.800000012229283
1.63126252505010	0.800000000000000	0.800000000000000	0.800000000000000	0.800000008914541	0.800000000000000	0.800000000000000	0.800000000000000	0.800000008122194
1.63527054108216	0.800000000000000	0.800000000000000	0.800000000000000	0.800000005922270	0.800000000000000	0.800000000000000	0.800000000000000	0.800000005369442
1.63927855711423	0.800000000000000	0.800000000000000	0.800000000000000	0.800000003916550	0.800000000000000	0.800000000000000	0.800000000000000	0.800000003533249
1.64328657314629	0.800000000000000	0.800000000000000	0.800000000000000	0.800000002578394	0.800000000000000	0.800000000000000	0.800000000000000	0.800000002314273
1.64729458917836	0.800000000000000	0.800000000000000	0.800000000000000	0.800000001689777	0.800000000000000	0.800000000000000	0.800000000000000	0.800000001508886
1.65130260521042	0.800000000000000	0.800000000000000	0.800000000000000	0.800000001102422	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000979276
1.65531062124249	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000715993	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000632656
1.65931863727455	0.800000000000000	0.800000000000000	0.799999999999999	0.800000000462931	0.800000000000000	0.800000000000000	0.799999999999999	0.800000000406864
1.66332665330661	0.800000000000000	0.800000000000000	0.799999999999999	0.800000000297972	0.800000000000000	0.800000000000000	0.799999999999999	0.800000000260469
1.66733466933868	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000190937	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000165994
1.67134268537074	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000121804	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000105309
1.67535070140281	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000077357	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000066510
1.67935871743487	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000048911	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000041817
1.68336673346693	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000030788	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000026174
1.68737474949900	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000019295	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000016310
1.69138276553106	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000012039	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000010118
1.69539078156313	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000007478	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000006249
1.69939879759519	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000004625	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000003843
1.70340681362725	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000002848	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000002353
1.70741482965932	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000001746	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000001434
1.71142284569138	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000001066	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000870
1.71543086172345	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000648	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000526
1.71943887775551	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000392	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000316
1.72344689378758	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000236	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000190
1.72745490981964	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000142	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000113
1.73146292585170	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000085	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000067
1.73547094188377	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000051	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000040
1.73947895791583	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000030	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000024
1.74348697394790	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000018	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000014
1.74749498997996	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000011	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000008
1.75150300601202	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000006	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000005
1.75551102204409	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000004	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000003
1.75951903807615	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000003	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000002
1.76352705410822	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000002	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000001
1.76753507014028	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000001	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000001
1.77154308617234	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000001	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000001
1.77555110220441	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000001	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000001
1.77955911823647	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.78356713426854	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.78757515030060	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.79158316633267	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.79559118236473	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.79959919839679	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.80360721442886	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.80761523046092	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.81162324649299	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.81563126252505	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.81963927855711	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.82364729458918	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.82765531062124	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.83166332665331	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.83567134268537	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.83967935871744	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.84368737474950	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.84769539078156	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.85170340681363	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.85571142284569	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.85971943887776	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.86372745490982	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000001	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000001
1.86773547094188	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000001	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.87174348697395	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.87575150300601	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.87975951903808	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.88376753507014	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.88777555110220	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.89178356713427	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.89579158316633	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.89979959919840	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.90380761523046	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.90781563126253	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.91182364729459	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.91583166332665	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.91983967935872	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.92384769539078	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.92785571142285	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.93186372745491	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.93587174348697	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.93987975951904	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.94388777555110	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.94789579158317	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.95190380761523	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.95591182364729	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.95991983967936	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.96392785571142	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.96793587174349	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.97194388777555	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.97595190380762	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.97995991983968	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.98396793587174	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.98797595190381	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
1.99198396793587	0.800000000000000	0.800000000000000	0.800000000000000	0.799999999999999	0.800000000000000	0.800000000000000	0.800000000000000	0.799999999999999
1.99599198396794	0.800000000000000	0.800000000000000	0.800000000000000	0.799999999999999	0.800000000000000	0.800000000000000	0.800000000000000	0.799999999999999
